Transient Stability Analysis with Physics-Informed Neural Networks

We explore the possibility to use physics-informed neural networks to drastically accelerate the solution of ordinary differential-algebraic equations that govern the power system dynamics. When it comes to transient stability assessment, the traditionally applied methods either carry a significant computational burden, require model simplifications, or use overly conservative surrogate models. Conventional neural networks can circumvent these limitations but are faced with high demand of high-quality training datasets, while they ignore the underlying governing equations. Physics-informed neural networks are different: they incorporate the power system differential algebraic equations directly into the neural network training and drastically reduce the need for training data. This paper takes a deep dive into the performance of physics-informed neural networks for power system transient stability assessment. Introducing a new neural network training procedure to facilitate a thorough comparison, we explore how physics-informed neural networks compare with conventional differential-algebraic solvers and classical neural networks in terms of computation time, requirements in data, and prediction accuracy. We illustrate the findings on the Kundur two-area system, and assess the opportunities and challenges of physics-informed neural networks to serve as a transient stability analysis tool, highlighting possible pathways to further develop this method.

==> data/cascade_data.dat <==
0.000000000000000000e+00 3.298146660232140448e+01 2.279231173201387151e+01 0.000000000000000000e+00 -8.476386335025091867e+00 5.999999999999999289e+01 6.000000000000000711e+01 5.999999999999999289e+01 6.000000000000000711e+01 7.294494720758151196e+00 -2.335688176787698467e+01
5.000000000000000104e-03 3.298148300704577451e+01 2.279287621388002449e+01 -3.118757113426373867e-04 -8.476685918882775894e+00 6.000051227913828455e+01 6.000134720226459706e+01 6.000001568391124351e+01 6.000004069508938187e+01 8.943020509226931480e+00 -2.328465472732509411e+01
1.000000000000000021e-02 3.298153639246869773e+01 2.279584024341072634e+01 -1.965386977382695133e-03 -8.478208633883754786e+00 6.000151601318978578e+01 6.000397946325767151e+01 6.000008480866802074e+01 6.000021989135414202e+01 9.431589615321717801e+00 -2.318651141724600961e+01
1.499999999999999944e-02 3.298158310018688155e+01 2.280196988426910565e+01 -5.416837133080330477e-03 -8.481258603282384456e+00 6.000266311456788770e+01 6.000697500488403335e+01 6.000020224636244137e+01 6.000052370074428154e+01 9.583290391946714948e+00 -2.311696862573900546e+01
2.000000000000000042e-02 3.298157854020364255e+01 2.281143135831693769e+01 -1.078693247097639758e-02 -8.485843154328321702e+00 6.000385218410352195e+01 6.001005962824066131e+01 6.000035200815467107e+01 6.000090970255942580e+01 9.636059392152622749e+00 -2.307554241602566591e+01
2.500000000000000139e-02 3.298149792940608194e+01 2.282422557053484269e+01 -1.809803535023282728e-02 -8.491914789786308759e+00 6.000505415433870837e+01 6.001314838776814042e+01 6.000052180064295726e+01 6.000134483245194872e+01 9.659293735813385240e+00 -2.305339495634697755e+01
2.999999999999999889e-02 3.298133446942267000e+01 2.284030810296189529e+01 -2.734290324977192016e-02 -8.499426840248546000e+00 6.000626122752957059e+01 6.001621208250022477e+01 6.000070409963248608e+01 6.000180826217376051e+01 9.673979471127198693e+00 -2.304327202451151635e+01
3.500000000000000333e-02 3.298109443323811973e+01 2.285962060026001907e+01 -3.850445404977790448e-02 -8.508341564305005988e+00 6.000747213114716061e+01 6.001923878623110653e+01 6.000089475423008167e+01 6.000228784295361351e+01 9.686757430370438016e+00 -2.304049235924513894e+01
4.000000000000000083e-02 3.298079346006604595e+01 2.288209843903837992e+01 -5.156155390784841752e-02 -8.518628533506237943e+00 6.000868779102167139e+01 6.002222258174820269e+01 6.000109171766327876e+01 6.000277685263804983e+01 9.699630915295644584e+00 -2.304229845731702042e+01
4.499999999999999833e-02 3.298045379057630555e+01 2.290767306076357102e+01 -6.649136440015096516e-02 -8.530261830630232467e+00 6.000990957651475100e+01 6.002515900871595278e+01 6.000129406861869086e+01 6.000327148512040765e+01 9.713744865751392510e+00 -2.304708668895019485e+01
5.000000000000000278e-02 3.298010327243320461e+01 2.293627129362056749e+01 -8.326924333529914235e-02 -8.543218388236105909e+00 6.001113938188818508e+01 6.002804529387462651e+01 6.000150166836373700e+01 6.000376996998202372e+01 9.729075533044769131e+00 -2.305401902770569222e+01
5.500000000000000028e-02 3.297977362855299788e+01 2.296781639548472498e+01 -1.018698875803667886e-01 -8.557476120816282616e+00 6.001237877965569822e+01 6.003087817000827187e+01 6.000171457478480619e+01 6.000427107046547803e+01 9.746208222436472113e+00 -2.306252737042241918e+01
5.999999999999999778e-02 3.297950084908922008e+01 2.300222684645970261e+01 -1.222663784507063978e-01 -8.573014021010447294e+00 6.001362974731752331e+01 6.003365577745764625e+01 6.000193321575465433e+01 6.000477452812748425e+01 9.764688602416121910e+00 -2.307237911368710925e+01
6.500000000000000222e-02 3.297932399658527203e+01 2.303941767870357538e+01 -1.444312009503096739e-01 -8.589811282447712415e+00 6.001489392289021652e+01 6.003637575234122181e+01 6.000215803694276673e+01 6.000528016214374816e+01 9.784633804589475403e+00 -2.308341920741352027e+01
7.000000000000000666e-02 3.297928501690625325e+01 2.307930056712662648e+01 -1.683362356307686603e-01 -8.607847204339952540e+00 6.001617262434331934e+01 6.003903529078005619e+01 6.000238948267497108e+01 6.000578782148717494e+01 9.806672436656270975e+00 -2.309554585983257624e+01
7.499999999999999722e-02 3.297942887366045284e+01 2.312178196993550472e+01 -1.939515073858813499e-01 -8.627100626861821553e+00 6.001746780149525051e+01 6.004163363283424815e+01 6.000262807488079631e+01 6.000629758637305144e+01 9.829742863583701862e+00 -2.310863527283497731e+01
8.000000000000000167e-02 3.297980299256144576e+01 2.316676640765761519e+01 -2.212470133205108047e-01 -8.647550970004216353e+00 6.001878069566945584e+01 6.004416859703110987e+01 6.000287434615038507e+01 6.000680960220854843e+01 9.854187522736458149e+00 -2.312269583278441942e+01
8.500000000000000611e-02 3.298045717400025723e+01 2.321415597326424773e+01 -2.501923329104097649e-01 -8.669178015725371722e+00 6.002011214721537868e+01 6.004663739017739488e+01 6.000312885588505196e+01 6.000732412148778394e+01 9.881033940994042197e+00 -2.313783348541273099e+01
8.999999999999999667e-02 3.298144304592087650e+01 2.326384645281855157e+01 -2.807545024507048792e-01 -8.691959374053476850e+00 6.002146419898645746e+01 6.004904078364577202e+01 6.000339198417995590e+01 6.000784097121647420e+01 9.908184584973595221e+00 -2.315375580845076442e+01
9.500000000000000111e-02 3.298281441390828661e+01 2.331573446923530923e+01 -3.129016307392415430e-01 -8.715874755664106743e+00 6.002283743074117695e+01 6.005137619637194035e+01 6.000366427872618402e+01 6.000836045316864187e+01 9.936736370803600948e+00 -2.317060130557828757e+01
1.000000000000000056e-01 3.298462673281809998e+01 2.336971398392848798e+01 -3.466009957943153030e-01 -8.740903636506956786e+00 6.002423239489676376e+01 6.005364143455240367e+01 6.000394625602277898e+01 6.000888283047541449e+01 9.967564333486077288e+00 -2.318847980035515022e+01
1.049999999999999961e-01 3.298693658023538688e+01 2.342567371733644421e+01 -3.818175963082087176e-01 -8.767023436861828500e+00 6.002565072182844830e+01 6.005583756965201303e+01 6.000423824197331868e+01 6.000940791665026808e+01 9.998690953620211985e+00 -2.320711224827830321e+01
1.100000000000000006e-01 3.298980215381951808e+01 2.348350443368440921e+01 -4.185178283472403282e-01 -8.794214036330322060e+00 6.002709240640668753e+01 6.005796189297519305e+01 6.000454076196931652e+01 6.000993608596962758e+01 1.003173196046036963e+01 -2.322671435222504854e+01
1.150000000000000050e-01 3.299328234239602153e+01 2.354309226903858843e+01 -4.566659287418542990e-01 -8.822453329547045087e+00 6.002855848105939884e+01 6.006001486497834918e+01 6.000485415170260239e+01 6.001046726802380249e+01 1.006554000065389154e+01 -2.324712135059445473e+01
1.199999999999999956e-01 3.299743697221047256e+01 2.360432379523891200e+01 -4.962264846546131092e-01 -8.851720306281478656e+00 6.003004917623530190e+01 6.006199533947710023e+01 6.000517882473454989e+01 6.001100164090754419e+01 1.010057443600499916e+01 -2.326839014647263326e+01
1.250000000000000000e-01 3.300232636611970349e+01 2.366708392710059172e+01 -5.371632578838380079e-01 -8.881993560179562763e+00 6.003156481978005132e+01 6.006390290081625238e+01 6.000551514096902395e+01 6.001153929205282367e+01 1.013676356082347141e+01 -2.329050460674319112e+01
1.300000000000000044e-01 3.300801111205476701e+01 2.373125618088333866e+01 -5.794392132199314149e-01 -8.913251288757031432e+00 6.003310584470942501e+01 6.006573788286942062e+01 6.000586340565703836e+01 6.001208021661340553e+01 1.017348711913138715e+01 -2.331337355151289259e+01
1.350000000000000089e-01 3.301455205055405173e+01 2.379672546952228274e+01 -6.230178465221164474e-01 -8.945472894547767950e+00 6.003467183266914731e+01 6.006749888782635338e+01 6.000622400705400139e+01 6.001262467444002624e+01 1.021184555564677332e+01 -2.333714165393880080e+01
1.400000000000000133e-01 3.302200968776030976e+01 2.386337402414103437e+01 -6.678610020572618433e-01 -8.978636256723220299e+00 6.003626316001499674e+01 6.006918705198441444e+01 6.000659717868400378e+01 6.001317257603471944e+01 1.025075760370786249e+01 -2.336165446041521676e+01
1.449999999999999900e-01 3.303044422246386347e+01 2.393108474200150226e+01 -7.139304808597121133e-01 -9.012719675356690274e+00 6.003787983713591103e+01 6.007080303095226981e+01 6.000698316731728710e+01 6.001372391763983671e+01 1.028971639346811173e+01 -2.338683655077813484e+01
1.499999999999999944e-01 3.303991553737011344e+01 2.399974348735053553e+01 -7.611891366814699245e-01 -9.047703188224783588e+00 6.003952072060783962e+01 6.007234495503692528e+01 6.000738234617975309e+01 6.001427907442633369e+01 1.033065801183430743e+01 -2.341294682925253312e+01
1.549999999999999989e-01 3.305048231824969918e+01 2.406923255783334881e+01 -8.095974047133597251e-01 -9.083564237416558385e+00 6.004118612584756676e+01 6.007381519278046511e+01 6.000779483780070933e+01 6.001483782637443909e+01 1.037177425263749875e+01 -2.343973093303974409e+01
1.600000000000000033e-01 3.306220248737274403e+01 2.413943750821776746e+01 -8.591167335305255337e-01 -9.120281876502026819e+00 6.004287530526595873e+01 6.007521380755228080e+01 6.000822087936109028e+01 6.001540030271004156e+01 1.041349441317770719e+01 -2.346724143000402663e+01
1.650000000000000078e-01 3.307513274126756642e+01 2.421024486747872828e+01 -9.097083129904250942e-01 -9.157835152995632555e+00 6.004458742474835731e+01 6.007654108039487539e+01 6.000866068107473694e+01 6.001596661641835340e+01 1.045617584079641382e+01 -2.349552060799953779e+01
1.700000000000000122e-01 3.308932821384082246e+01 2.428154109388936277e+01 -9.613324425181505317e-01 -9.196202285556262623e+00 6.004632206578607168e+01 6.007779879939615597e+01 6.000911435444938036e+01 6.001653667920102464e+01 1.049892219672956983e+01 -2.352443911285635991e+01
1.749999999999999889e-01 3.310484260798610023e+01 2.435321627372718112e+01 -1.013950354148825284e+00 -9.235362872855223060e+00 6.004807790194750794e+01 6.007898682164604764e+01 6.000958210354738043e+01 6.001711069559360112e+01 1.054272358097953699e+01 -2.355412515757690173e+01
1.799999999999999933e-01 3.312172760490489765e+01 2.442516002874300440e+01 -1.067522022860655673e+00 -9.275295153548311688e+00 6.004985435475232691e+01 6.008010734876175718e+01 6.001006398734115521e+01 6.001768854938652709e+01 1.058654509503582375e+01 -2.358443058274125903e+01
1.849999999999999978e-01 3.314003300153035525e+01 2.449726550169058825e+01 -1.122008132615592624e+00 -9.315978380186107799e+00 6.005165016967737301e+01 6.008116122574440965e+01 6.001056012497181058e+01 6.001827033354150842e+01 1.063070558999829274e+01 -2.361539160584944952e+01
1.900000000000000022e-01 3.315980644154017654e+01 2.456942852020773671e+01 -1.177369574043576117e+00 -9.357392158260264381e+00 6.005346381801280131e+01 6.008214896912640768e+01 6.001107063808000674e+01 6.001885620120346942e+01 1.067593418817013351e+01 -2.364709947714064242e+01
1.950000000000000067e-01 3.318109295112673607e+01 2.464154456879243682e+01 -1.233565812438485176e+00 -9.399514402150940029e+00 6.005529473850040034e+01 6.008307396299883862e+01 6.001159547497054092e+01 6.001944591172110677e+01 1.072044632785477525e+01 -2.367930406117109143e+01
2.000000000000000111e-01 3.320393531173997559e+01 2.471351499826615239e+01 -1.290558017650246470e+00 -9.442325133872859766e+00 6.005714104981409207e+01 6.008393652459097467e+01 6.001213473829584899e+01 6.002003967582638921e+01 1.076536066817261350e+01 -2.371214958646623927e+01
2.049999999999999878e-01 3.322837355701681616e+01 2.478524343437609190e+01 -1.348307149571859931e+00 -9.485804087621582781e+00 6.005900099919890778e+01 6.008473763685159952e+01 6.001268847806352369e+01 6.002063762125190749e+01 1.081128468743463067e+01 -2.374570997142938822e+01
2.099999999999999922e-01 3.325444460157009274e+01 2.485663388839878607e+01 -1.406772912178070545e+00 -9.529929376148029263e+00 6.006087377471428113e+01 6.008548102713444194e+01 6.001325657714880180e+01 6.002123949687550919e+01 1.085641048931964470e+01 -2.377973086885348764e+01
2.149999999999999967e-01 3.328218275927076775e+01 2.492759733541258171e+01 -1.465917116404169551e+00 -9.574681597937221511e+00 6.006275703343791150e+01 6.008616676155003233e+01 6.001383910654936216e+01 6.002184558838911954e+01 1.090236202178884817e+01 -2.381442449236220327e+01
2.200000000000000011e-01 3.331161890313406815e+01 2.499804510568194971e+01 -1.525700191134845340e+00 -9.620039485451526318e+00 6.006464952814776836e+01 6.008679801357736494e+01 6.001443594914884017e+01 6.002245574744446088e+01 1.094800630437830868e+01 -2.384962763690758081e+01
2.250000000000000056e-01 3.334278082212883731e+01 2.506789366599901925e+01 -1.586083622706428553e+00 -9.665982874208273401e+00 6.006654932428898519e+01 6.008737643583991428e+01 6.001504705720912369e+01 6.002307005470074586e+01 1.099367548220049073e+01 -2.388537600441094000e+01
2.300000000000000100e-01 3.337569292876959537e+01 2.513706304072174547e+01 -1.647029091897005637e+00 -9.712491595926705301e+00 6.006845447037594710e+01 6.008790387323416127e+01 6.001567235690606594e+01 6.002368857293082272e+01 1.103959668561281582e+01 -2.392169038828604855e+01
2.349999999999999867e-01 3.341037605105876906e+01 2.520547580119965758e+01 -1.708497914393305450e+00 -9.759544755290553653e+00 6.007036344204028921e+01 6.008838348905167948e+01 6.001631168725125320e+01 6.002431118866790172e+01 1.108485866776041640e+01 -2.395843789921476485e+01
2.399999999999999911e-01 3.344684767581462381e+01 2.527306074482586951e+01 -1.770452916510492303e+00 -9.807122983049262999e+00 6.007227378231839054e+01 6.008881622889893492e+01 6.001696499379997363e+01 6.002493811018421610e+01 1.113063261392856873e+01 -2.399576596398186368e+01
2.449999999999999956e-01 3.348512143857345791e+01 2.533974861960948388e+01 -1.832856187908757928e+00 -9.855205645906279344e+00 6.007418379386337648e+01 6.008920517316153820e+01 6.001763208996821675e+01 6.002556925162694057e+01 1.117619483340590847e+01 -2.403356597224807345e+01
2.500000000000000000e-01 3.352520723811596071e+01 2.540547405487813748e+01 -1.895670065523282544e+00 -9.903772015461489886e+00 6.007609183846231105e+01 6.008955370309182342e+01 6.001831275862046766e+01 6.002620449339703157e+01 1.122059422114570815e+01 -2.407169903295778113e+01
2.550000000000000044e-01 3.356711153773040479e+01 2.547017922108010524e+01 -1.958859023735627813e+00 -9.952803547582275812e+00 6.007799496058034805e+01 6.008986192525348002e+01 6.001900694779497059e+01 6.002684418492854235e+01 1.126590804566413162e+01 -2.411043366483901096e+01
2.600000000000000089e-01 3.361083655706521967e+01 2.553380669726978169e+01 -2.022385940978167707e+00 -1.000227925720766642e+01 6.007989168697845628e+01 6.009013387698079356e+01 6.001971437464052173e+01 6.002748812344832174e+01 1.131066168121196824e+01 -2.414955874463362662e+01
2.650000000000000133e-01 3.365638082024739930e+01 2.559630494771787568e+01 -2.086214957347425791e+00 -1.005217920255454089e+01 6.008177992858956173e+01 6.009037208688758369e+01 6.002043482609582270e+01 6.002813632672475563e+01 1.135478563807048502e+01 -2.418905304927162803e+01
2.700000000000000178e-01 3.370373907117223666e+01 2.565762792618488675e+01 -2.150311265164775332e+00 -1.010248418883391786e+01 6.008365716103333654e+01 6.009057801897693452e+01 6.002116813377833893e+01 6.002878896693451338e+01 1.139920368087310365e+01 -2.422902860997225361e+01
2.750000000000000222e-01 3.375290188091487664e+01 2.571773165486175827e+01 -2.214639324688044031e+00 -1.015317353817338031e+01 6.008552177497478652e+01 6.009075553470678699e+01 6.002191398355753904e+01 6.002944587892914541e+01 1.144266893507549909e+01 -2.426930452011646011e+01
2.800000000000000266e-01 3.380385618421932747e+01 2.577657919127702613e+01 -2.279165475501890636e+00 -1.020422827127507581e+01 6.008737115996619593e+01 6.009090592348092486e+01 6.002267218972010454e+01 6.003010726408228237e+01 1.148628935081999103e+01 -2.431001648825068884e+01
2.849999999999999756e-01 3.385658476988365351e+01 2.583413598200354144e+01 -2.343855515263550071e+00 -1.025562810139855152e+01 6.008920352268386722e+01 6.009103257603349135e+01 6.002344243815958436e+01 6.003077302801187187e+01 1.152926125343165786e+01 -2.435104293583245294e+01
2.899999999999999800e-01 3.391106661996381177e+01 2.589037272796545608e+01 -2.408676226690924072e+00 -1.030735328054183952e+01 6.009101677680274634e+01 6.009113809339861234e+01 6.002422444583091732e+01 6.003144318880627139e+01 1.157149804998268294e+01 -2.439235854512080337e+01
2.949999999999999845e-01 3.396727699424882729e+01 2.594526599862934191e+01 -2.473595722451998213e+00 -1.035938498999019686e+01 6.009280830744832969e+01 6.009122365724256554e+01 6.002501799437023777e+01 6.003211796173609116e+01 1.161419732162413965e+01 -2.443410887686335897e+01
2.999999999999999889e-01 3.402518695978506713e+01 2.599879358985547384e+01 -2.538581036600996654e+00 -1.041170236717008990e+01 6.009457677475920434e+01 6.009129366745984413e+01 6.002582267804459093e+01 6.003279710945067649e+01 1.165561122292287877e+01 -2.447604540259499828e+01
3.049999999999999933e-01 3.408476408077424225e+01 2.605094014154567716e+01 -2.603601118851576413e+00 -1.046428615089789460e+01 6.009631991412985030e+01 6.009135003656710694e+01 6.002663821586008908e+01 6.003348074221323571e+01 1.169623676462288309e+01 -2.451821991330038486e+01
3.099999999999999978e-01 3.414597230909823367e+01 2.610169576721345663e+01 -2.668626145628152813e+00 -1.051711781253376898e+01 6.009803506239206428e+01 6.009139353057923216e+01 6.002746437783898159e+01 6.003416912672188488e+01 1.173758895541944369e+01 -2.456081941410950975e+01
3.150000000000000022e-01 3.420877147907250304e+01 2.615105082004436809e+01 -2.733624819270837669e+00 -1.057017621552818554e+01 6.009972117927087254e+01 6.009142896600202022e+01 6.002830070143863139e+01 6.003486195490916799e+01 1.177746233761734729e+01 -2.460353267727434456e+01
3.200000000000000067e-01 3.427311830598514319e+01 2.619900386293351602e+01 -2.798568607667346164e+00 -1.062344281639678201e+01 6.010137571473343598e+01 6.009145710255777573e+01 6.002914693696296666e+01 6.003555948700480371e+01 1.181730866700757865e+01 -2.464653842711083698e+01
3.250000000000000111e-01 3.433896575456573430e+01 2.624555544718008449e+01 -2.863428522130498699e+00 -1.067689767333069817e+01 6.010299701509271841e+01 6.009148083615126978e+01 6.003000270693530638e+01 6.003626167397059277e+01 1.185659221296614341e+01 -2.468974833312820394e+01
3.300000000000000155e-01 3.440626343144868571e+01 2.629071044934757495e+01 -2.928176409489739562e+00 -1.073052102707723243e+01 6.010458337652022465e+01 6.009150273575941981e+01 6.003086764276141452e+01 6.003696850659225248e+01 1.189502740853381368e+01 -2.473310761157899051e+01
3.350000000000000200e-01 3.447495780197080251e+01 2.633447897832267870e+01 -2.992785490481370214e+00 -1.078429394555641707e+01 6.010613265799307925e+01 6.009152402495709566e+01 6.003174144021247827e+01 6.003768015594724972e+01 1.193350012133078231e+01 -2.477671724262066633e+01
3.400000000000000244e-01 3.454499188324312797e+01 2.637687273680762701e+01 -3.057228500043876362e+00 -1.083819603047532176e+01 6.010764366861486963e+01 6.009154815170074926e+01 6.003262366548149487e+01 6.003839647329868257e+01 1.197081629657607493e+01 -2.482040103634386696e+01
3.449999999999999734e-01 3.461630592123898964e+01 2.641790940247297570e+01 -3.121480082770509146e+00 -1.089220834633950119e+01 6.010911440390836447e+01 6.009157620962717772e+01 6.003351400497914625e+01 6.003911762919093320e+01 1.200786064263592756e+01 -2.486425912093440971e+01
3.499999999999999778e-01 3.468883714256303819e+01 2.645760951143678952e+01 -3.185515207155273032e+00 -1.094631146436305791e+01 6.011054322767417801e+01 6.009160997967330076e+01 6.003441209978301174e+01 6.003984368647423508e+01 1.204482679571711934e+01 -2.490829893690359498e+01
3.549999999999999822e-01 3.476251975624843737e+01 2.649599511860364487e+01 -3.249308533616266370e+00 -1.100048468616766506e+01 6.011192934540530786e+01 6.009165314120424739e+01 6.003531748132031964e+01 6.004057443311132403e+01 1.208011375819240030e+01 -2.495228990704541872e+01
3.599999999999999867e-01 3.483728579009539317e+01 2.653309530856544995e+01 -3.312837416017924141e+00 -1.105470972356475379e+01 6.011327058941930090e+01 6.009170552619880112e+01 6.003622988394129578e+01 6.004131018233712069e+01 1.211554259450365478e+01 -2.499645584311600999e+01
3.649999999999999911e-01 3.491306449412453361e+01 2.656893999276452334e+01 -3.376078693241816975e+00 -1.110896674973903586e+01 6.011456579839171610e+01 6.009176926272703412e+01 6.003714891034048406e+01 6.004205091175865050e+01 1.215077021072407248e+01 -2.504073201787934266e+01
3.699999999999999956e-01 3.498978268990178009e+01 2.660356118524868307e+01 -3.439009453711241893e+00 -1.116323534533431783e+01 6.011581425355633712e+01 6.009184730515082151e+01 6.003807411319332488e+01 6.004279647078865167e+01 1.218462257649353475e+01 -2.508494359147452712e+01
3.750000000000000000e-01 3.506736541153689046e+01 2.663699691200982400e+01 -3.501609181564179885e+00 -1.121749714210906390e+01 6.011701409294923337e+01 6.009193931918977682e+01 6.003900522007016605e+01 6.004354715609250803e+01 1.221882925475068582e+01 -2.512930178492636557e+01
3.800000000000000044e-01 3.514573527642399142e+01 2.666928440598002581e+01 -3.563856250655071278e+00 -1.127173150339431196e+01 6.011816490715538208e+01 6.009204838943957583e+01 6.003994176693775842e+01 6.004430276860957605e+01 1.225192798971172436e+01 -2.517359284765811012e+01
3.850000000000000089e-01 3.522481338903771331e+01 2.670046587367000868e+01 -3.625731065072739234e+00 -1.132591940508584116e+01 6.011926541504267618e+01 6.009217499360698866e+01 6.004088342854579707e+01 6.004506345959789826e+01 1.228473458175937338e+01 -2.521790578105608205e+01
3.900000000000000133e-01 3.530451908312390685e+01 2.673058489234855983e+01 -3.687214236909857945e+00 -1.138004119405378312e+01 6.012031481090934903e+01 6.009232048277038984e+01 6.004182982845826189e+01 6.004582924118313514e+01 1.231718061430528088e+01 -2.526221181073900368e+01
3.950000000000000178e-01 3.538477013841281149e+01 2.675968644086961845e+01 -3.748286696071281732e+00 -1.143407673890288834e+01 6.012131267975897941e+01 6.009248685618967301e+01 6.004278055282611604e+01 6.004660001977043748e+01 1.234851679767514199e+01 -2.530639247474764986e+01
4.000000000000000222e-01 3.546548335942052432e+01 2.678781982480434110e+01 -3.808931341002764981e+00 -1.148800746759507518e+01 6.012225777510252556e+01 6.009267358519958435e+01 6.004373532224286691e+01 6.004737603491500408e+01 1.238019144979899622e+01 -2.535061924670535305e+01
4.050000000000000266e-01 3.554657409677333391e+01 2.681503332218976254e+01 -3.869130279156414609e+00 -1.154181298706065739e+01 6.012315005261034173e+01 6.009288288287572044e+01 6.004469370704764941e+01 6.004815712730356836e+01 1.241107034893228978e+01 -2.539472224597326644e+01
4.099999999999999756e-01 3.562795688584642306e+01 2.684137739990513438e+01 -3.928866637299950781e+00 -1.159547333079977349e+01 6.012398932632977022e+01 6.009311621577041507e+01 6.004565531745848972e+01 6.004894322458425648e+01 1.244059937202139920e+01 -2.543860875553287926e+01
4.149999999999999800e-01 3.570954591521982024e+01 2.686690694175350558e+01 -3.988125828701236664e+00 -1.164897053015830686e+01 6.012477432888488238e+01 6.009337186041177858e+01 6.004661993573280654e+01 6.004973467874543758e+01 1.247101736083828349e+01 -2.548255450635778985e+01
4.199999999999999845e-01 3.579125429659693935e+01 2.689167345504333539e+01 -4.046891523719257755e+00 -1.170228367163188388e+01 6.012550567617621766e+01 6.009365259623902489e+01 6.004758709935126859e+01 6.005053119499262237e+01 1.250038304015407498e+01 -2.552628258812177364e+01
4.249999999999999889e-01 3.587299513935997197e+01 2.691573211417741263e+01 -4.105149466492796329e+00 -1.175539362559220002e+01 6.012618304270077374e+01 6.009395837436393606e+01 6.004855650058453875e+01 6.005133285534790843e+01 1.252921981918779615e+01 -2.556984254285869440e+01
4.299999999999999933e-01 3.595468142191547400e+01 2.693913898809146801e+01 -4.162886100061405692e+00 -1.180828136725473598e+01 6.012680616740744455e+01 6.009428892753041396e+01 6.004952784412079581e+01 6.005213975177439067e+01 1.255814960412351766e+01 -2.561329649183200985e+01
4.349999999999999978e-01 3.603622594209414132e+01 2.696194883133955145e+01 -4.220087489937201397e+00 -1.186092667572296300e+01 6.012737563594856738e+01 6.009464580483754048e+01 6.005050073745157135e+01 6.005295170348932743e+01 1.258605065218969976e+01 -2.565647640437945398e+01
4.400000000000000022e-01 3.611754206903735565e+01 2.698421942385214933e+01 -4.276741712353677727e+00 -1.191331110536529891e+01 6.012789110976154205e+01 6.009502777191292466e+01 6.005147494108454254e+01 6.005376889735264712e+01 1.261422356199557271e+01 -2.569953386771601700e+01
4.450000000000000067e-01 3.619854327820135609e+01 2.700600623879418194e+01 -4.332836111136390222e+00 -1.196541462669424760e+01 6.012835333586644282e+01 6.009543603882109863e+01 6.005245008546621932e+01 6.005459116053878432e+01 1.264165887838889901e+01 -2.574231612393466762e+01
4.500000000000000111e-01 3.627914382790357450e+01 2.702736599633351133e+01 -4.388359276906861339e+00 -1.201721810012545610e+01 6.012876267478762315e+01 6.009587043764150849e+01 6.005342587878929805e+01 6.005541849214603900e+01 1.266849851470873034e+01 -2.578482238382283498e+01
4.550000000000000155e-01 3.635925891849292668e+01 2.704835638734081371e+01 -4.443300981643720782e+00 -1.206870321812196423e+01 6.012911913733977087e+01 6.009632952110188597e+01 6.005440210116370281e+01 6.005625104707028328e+01 1.269594646438272001e+01 -2.582719098467033803e+01
4.600000000000000200e-01 3.643880430043908802e+01 2.706903137164384177e+01 -4.497649762383857386e+00 -1.211984955974943290e+01 6.012942414815651659e+01 6.009681516104429022e+01 6.005537835764774002e+01 6.005708850165374457e+01 1.272211197006934924e+01 -2.586915419130628280e+01
4.650000000000000244e-01 3.651769727044842284e+01 2.708944736875816517e+01 -4.551396293242887303e+00 -1.217063878375745034e+01 6.012967804913390069e+01 6.009732605596471444e+01 6.005635442909944999e+01 6.005793095230751533e+01 1.274788294790505461e+01 -2.591080969844751181e+01
4.699999999999999734e-01 3.659585648920185008e+01 2.710966043360870614e+01 -4.604531957327431257e+00 -1.222105289188763599e+01 6.012988113737025486e+01 6.009786043948926704e+01 6.005733012562788531e+01 6.005877853882271467e+01 1.277447767517885957e+01 -2.595229823673906111e+01
4.749999999999999778e-01 3.667320167933220887e+01 2.712972203707097663e+01 -4.657046698215553171e+00 -1.227107161793919232e+01 6.013003522536037337e+01 6.009842015749799771e+01 6.005830506710703531e+01 6.005963088056091692e+01 1.279976264121755669e+01 -2.599332045053755280e+01
4.799999999999999822e-01 3.674965473114693992e+01 2.714968679546983665e+01 -4.708933167319502289e+00 -1.232067758063910823e+01 6.013014058014322671e+01 6.009900269970403031e+01 6.005927911502111272e+01 6.006048818337897899e+01 1.282545718578489158e+01 -2.603408406135266517e+01
4.849999999999999867e-01 3.682513902779692216e+01 2.716960532692972308e+01 -4.760183027270702638e+00 -1.236985175027727912e+01 6.013019862064491150e+01 6.009960824172846117e+01 6.006025199061576103e+01 6.006135025950670325e+01 1.285077170024107218e+01 -2.607446678553822750e+01
4.899999999999999911e-01 3.689958002030227391e+01 2.718952758383877111e+01 -4.810788773790045880e+00 -1.241857573998363762e+01 6.013021056273582587e+01 6.010023612449644759e+01 6.006122346670032641e+01 6.006221701898076049e+01 1.287559229909716052e+01 -2.611443573602458912e+01
4.949999999999999956e-01 3.697290542066418340e+01 2.720950308097124548e+01 -4.860743919454620254e+00 -1.246683206536586752e+01 6.013017726802718954e+01 6.010088447030473446e+01 6.006219338802784335e+01 6.006308852139505916e+01 1.290082980220643449e+01 -2.615409242906014242e+01
5.000000000000000000e-01 3.704504490719241261e+01 2.722957723407153452e+01 -4.910041113675344349e+00 -1.251460186022784704e+01 6.013010060588442940e+01 6.010155375054569049e+01 6.006316147957553397e+01 6.006396448389083531e+01 1.292520178432560840e+01 -2.619325163722956162e+01
5.050000000000000044e-01 3.711593087969953331e+01 2.724979615729443694e+01 -4.958674739785466912e+00 -1.256186812435991484e+01 6.012998152905852578e+01 6.010224177660386147e+01 6.006412761649624343e+01 6.006484497314706061e+01 1.294975831516997999e+01 -2.623203371714630094e+01
5.100000000000000089e-01 3.718549813727159403e+01 2.727020294144265833e+01 -5.006638995841774076e+00 -1.260861338590392222e+01 6.012982146509010306e+01 6.010294734506531000e+01 6.006509162779397570e+01 6.006572990168987047e+01 1.297459454714441307e+01 -2.627043410028252168e+01
5.150000000000000133e-01 3.725368390496265647e+01 2.729083673956620615e+01 -5.053927457795908573e+00 -1.265481920375472313e+01 6.012962261707071576e+01 6.010367104038876107e+01 6.006605325410031782e+01 6.006661891957828203e+01 1.299813153971462043e+01 -2.630823023423477736e+01
5.200000000000000178e-01 3.732042864319969766e+01 2.731173840720006396e+01 -5.100536100305898657e+00 -1.270046993584575823e+01 6.012938573323027924e+01 6.010440942024134614e+01 6.006701246041065190e+01 6.006751221644818628e+01 1.302236504501698988e+01 -2.634566724882061450e+01
5.250000000000000222e-01 3.738567534788565183e+01 2.733294360845740911e+01 -5.146459704777411659e+00 -1.274554833763040307e+01 6.012911271884532027e+01 6.010516185773171571e+01 6.006796906744983744e+01 6.006840957610413056e+01 1.304669732190867926e+01 -2.638265111137670971e+01
5.300000000000000266e-01 3.744936993030925265e+01 2.735448510941601086e+01 -5.191693099355423335e+00 -1.279003713608632431e+01 6.012880570963305615e+01 6.010592813676112200e+01 6.006892288210562469e+01 6.006931071133856648e+01 1.307011114581050926e+01 -2.641903381248435423e+01
5.350000000000000311e-01 3.751146171509470406e+01 2.737639623856894033e+01 -5.236233007493419578e+00 -1.283392134788349637e+01 6.012846570400144230e+01 6.010670488829481428e+01 6.006987388949804085e+01 6.007021575680561654e+01 1.309438625395656963e+01 -2.645503360963005335e+01
5.400000000000000355e-01 3.757190274485433434e+01 2.739870398298608123e+01 -5.280074452996100121e+00 -1.287718387519853458e+01 6.012809517115732660e+01 6.010749243195298419e+01 6.007082188366953091e+01 6.007112432212309017e+01 1.311793600883489219e+01 -2.649042880615296269e+01
5.450000000000000400e-01 3.763064859335273837e+01 2.742143538212148002e+01 -5.323214135605336850e+00 -1.291980971641442721e+01 6.012769556726788522e+01 6.010828829307505572e+01 6.007176681781029259e+01 6.007203639072456269e+01 1.314165556492899967e+01 -2.652532272014849468e+01
5.500000000000000444e-01 3.768765799896171131e+01 2.744461367602829682e+01 -5.365648430240142375e+00 -1.296178352653312693e+01 6.012726878032104594e+01 6.010909100032674246e+01 6.007270859919554340e+01 6.007295179433327093e+01 1.316550315446613340e+01 -2.655969659035774555e+01
5.550000000000000488e-01 3.774289293350639696e+01 2.746825837715180896e+01 -5.407373435820665541e+00 -1.300308971639278077e+01 6.012681707682340715e+01 6.010989996445341887e+01 6.007364709637464983e+01 6.007387023210969801e+01 1.318861449161633459e+01 -2.659342528170411768e+01
5.600000000000000533e-01 3.779631906447726664e+01 2.749238878312858603e+01 -5.448386831383536411e+00 -1.304371478077484348e+01 6.012634172909640284e+01 6.011071190121312213e+01 6.007458233080327403e+01 6.007479176293927736e+01 1.321252901430065485e+01 -2.662669709563675369e+01
5.649999999999999467e-01 3.784790515292623780e+01 2.751701830529940906e+01 -5.488684907399143498e+00 -1.308364366330643769e+01 6.012584516678432323e+01 6.011152648259802334e+01 6.007551417354845569e+01 6.007571602813898437e+01 1.323610448172905585e+01 -2.665935155068547147e+01
5.699999999999999512e-01 3.789762348460558883e+01 2.754215799321007196e+01 -5.528264411714145510e+00 -1.312286207434938845e+01 6.012532961247352148e+01 6.011234278217011706e+01 6.007644253646338228e+01 6.007664274288776340e+01 1.325872330882364558e+01 -2.669129741307215653e+01
5.749999999999999556e-01 3.794545018783011869e+01 2.756781912922397382e+01 -5.567123908257850751e+00 -1.316135819805667495e+01 6.012479607692431927e+01 6.011315665724023205e+01 6.007736751226799754e+01 6.007757205640271536e+01 1.328265260727745378e+01 -2.672281929799098066e+01
5.799999999999999600e-01 3.799136437176092329e+01 2.759400528554536081e+01 -5.605259615150841590e+00 -1.319911758616605901e+01 6.012424737553223508e+01 6.011396867389696297e+01 6.007828894869674485e+01 6.007850346061008651e+01 1.330591528760414732e+01 -2.675364964900018805e+01
5.849999999999999645e-01 3.803534894546540812e+01 2.762071976635482429e+01 -5.642669281550580784e+00 -1.323612797714950595e+01 6.012368529023272856e+01 6.011477668401230545e+01 6.007920684788792443e+01 6.007943681581033246e+01 1.332897593384796586e+01 -2.678383978573986823e+01
5.899999999999999689e-01 3.807739035953505180e+01 2.764796321310739557e+01 -5.679350925764000024e+00 -1.327237776538060032e+01 6.012311147426900959e+01 6.011557821394811185e+01 6.008012123728871501e+01 6.008037202061031934e+01 1.335259477884738999e+01 -2.681347983329569118e+01
5.949999999999999734e-01 3.811747830448098995e+01 2.767573096025065738e+01 -5.715301434683408566e+00 -1.330785430076567444e+01 6.012252845766699494e+01 6.011637311875077927e+01 6.008103202704219115e+01 6.008130864735343124e+01 1.337544429360994869e+01 -2.684238891470563360e+01
5.999999999999999778e-01 3.815560626882329132e+01 2.770401840737383736e+01 -5.750519344274112932e+00 -1.334254735061237263e+01 6.012193761054166430e+01 6.011715825801088897e+01 6.008193929594771987e+01 6.008224667704995170e+01 1.339890337448435176e+01 -2.687073866992241378e+01
6.049999999999999822e-01 3.819177091075344066e+01 2.773281540636325104e+01 -5.785001889564736821e+00 -1.337644547997396138e+01 6.012134127792482019e+01 6.011793310987890493e+01 6.008284298971233284e+01 6.008318572646436451e+01 1.342201114417460950e+01 -2.689839724257398856e+01
6.099999999999999867e-01 3.822597239628523624e+01 2.776210986893012134e+01 -5.818746851015700550e+00 -1.340953835862688415e+01 6.012074142384911823e+01 6.011869623262698070e+01 6.008374311088009989e+01 6.008412553696494030e+01 1.344465427326031737e+01 -2.692534365353492021e+01
6.149999999999999911e-01 3.825821444366501822e+01 2.779188857317875971e+01 -5.851752946174945791e+00 -1.344181726518186260e+01 6.012013933570880653e+01 6.011944450441841781e+01 6.008463975889625175e+01 6.008506607866141991e+01 1.346825398475291813e+01 -2.695175631445689035e+01
6.199999999999999956e-01 3.828850369793501329e+01 2.782213175914238690e+01 -5.884016979378592360e+00 -1.347327159011890885e+01 6.011953768700626455e+01 6.012017854820117435e+01 6.008553283957173363e+01 6.008600680640946479e+01 1.349089229710612692e+01 -2.697738131532877759e+01
6.250000000000000000e-01 3.831685034945543578e+01 2.785281973917132703e+01 -5.915537237932045223e+00 -1.350389304898585330e+01 6.011893805777094713e+01 6.012089624457799175e+01 6.008642241237886594e+01 6.008694755260733444e+01 1.351314867772815909e+01 -2.700228932866196629e+01
6.300000000000000044e-01 3.834326793020847646e+01 2.788393151339795395e+01 -5.946312736988771164e+00 -1.353367476569724381e+01 6.011834147550349883e+01 6.012159416359260433e+01 6.008730861321561179e+01 6.008788833035146126e+01 1.353681558030270615e+01 -2.702670858300554002e+01
6.350000000000000089e-01 3.836777253110878405e+01 2.791543809543248145e+01 -5.976339697475805401e+00 -1.356260694514165444e+01 6.011775096433342469e+01 6.012227426755745086e+01 6.008819129494906264e+01 6.008882841301686994e+01 1.355887811708844914e+01 -2.705024481047764695e+01
6.400000000000000133e-01 3.839038383115555320e+01 2.794731329794804253e+01 -6.005617107369541685e+00 -1.359068374847147531e+01 6.011716750011044041e+01 6.012293331162140930e+01 6.008907059575256682e+01 6.008976779385661615e+01 1.358104354585090512e+01 -2.707311666158177133e+01
6.450000000000000178e-01 3.841112436762045235e+01 2.797952751738637645e+01 -6.034143443276457575e+00 -1.361789926088379765e+01 6.011659238322397414e+01 6.012356908277197221e+01 6.008994660371255492e+01 6.009070632718491112e+01 1.360413730133298849e+01 -2.709542877055716303e+01
6.500000000000000222e-01 3.843001915571447569e+01 2.801204513318737099e+01 -6.061915259995580563e+00 -1.364424576405427025e+01 6.011602825598208000e+01 6.012418308195708505e+01 6.009081921283310379e+01 6.009164336081322233e+01 1.362569672901865125e+01 -2.711686041232329103e+01
6.550000000000000266e-01 3.844709655053299713e+01 2.804483386031330383e+01 -6.088932001015463946e+00 -1.366971967771281449e+01 6.011547560799217393e+01 6.012477136588186966e+01 6.009168861422667618e+01 6.009257899753659871e+01 1.364820233549488293e+01 -2.713773189949760223e+01
6.600000000000000311e-01 3.846238710223621382e+01 2.807785474185223507e+01 -6.115190738363874168e+00 -1.369431508061936142e+01 6.011493658685119357e+01 6.012533455735432142e+01 6.009255475839045602e+01 6.009351271761177316e+01 1.367008702310062240e+01 -2.715783977060625887e+01
6.650000000000000355e-01 3.847592412912916870e+01 2.811106897232538060e+01 -6.140689656681069586e+00 -1.371802801216127143e+01 6.011441246806348460e+01 6.012587121752544306e+01 6.009341771065929549e+01 6.009444429221333195e+01 1.369169313045534331e+01 -2.717722843973488267e+01
6.700000000000000400e-01 3.848774340814514261e+01 2.814443603303482888e+01 -6.165427026569362923e+00 -1.374085521040506563e+01 6.011390439654228857e+01 6.012637980128213400e+01 6.009427754578397440e+01 6.009537351464940969e+01 1.371351813878100501e+01 -2.719596281882652988e+01
6.750000000000000444e-01 3.849788285745425043e+01 2.817791184132194715e+01 -6.189400181339766327e+00 -1.376279285310444500e+01 6.011341412726655165e+01 6.012686060806265687e+01 6.009513424334446796e+01 6.009629993372305279e+01 1.373446464855978455e+01 -2.721390235002048641e+01
6.800000000000000488e-01 3.850638285143427453e+01 2.821145339089723691e+01 -6.212607853938723501e+00 -1.378383943687957292e+01 6.011294232872585042e+01 6.012731134328693372e+01 6.009598792463081907e+01 6.009722346326424258e+01 1.375582946524802352e+01 -2.723121614062352691e+01
6.850000000000000533e-01 3.851328560109685384e+01 2.824501370919596255e+01 -6.235047506748047752e+00 -1.380399248718744865e+01 6.011249051927351417e+01 6.012773220115391126e+01 6.009683858065192652e+01 6.009814368576158472e+01 1.377674004099067773e+01 -2.724779377346093767e+01
6.899999999999999467e-01 3.851863528423150029e+01 2.827854482231324695e+01 -6.256716793490412876e+00 -1.382325035439450645e+01 6.011206000778486924e+01 6.012812309494700003e+01 6.009768621990877335e+01 6.009906023328896651e+01 1.379664397240856566e+01 -2.726356684734154712e+01
6.949999999999999512e-01 3.852247816431334826e+01 2.831200040692091235e+01 -6.277614868850384333e+00 -1.384161382081301994e+01 6.011165094445522783e+01 6.012848117700837491e+01 6.009853100020166750e+01 6.009997312721645102e+01 1.381753765839606807e+01 -2.727879597786524712e+01
6.999999999999999556e-01 3.852486173683213622e+01 2.834532858727542859e+01 -6.297738589893886463e+00 -1.385908141858359599e+01 6.011126507724370782e+01 6.012880806617681628e+01 6.009937284234430166e+01 6.010088178881151322e+01 1.383747715923400534e+01 -2.729323416723032736e+01
7.049999999999999600e-01 3.852583518265321061e+01 2.837847823275330583e+01 -6.317085706096841946e+00 -1.387565334585328358e+01 6.011090344229059212e+01 6.012910380060995408e+01 6.010021175295823070e+01 6.010178586890394570e+01 1.385600979017017487e+01 -2.730682735260196026e+01
7.099999999999999645e-01 3.852544946871270781e+01 2.841140134711470111e+01 -6.335656038348316699e+00 -1.389133290878175941e+01 6.011056551161681938e+01 6.012936461034419722e+01 6.010104794306138132e+01 6.010268555336443796e+01 1.387617499886673933e+01 -2.731997198981764896e+01
7.149999999999999689e-01 3.852375608918171679e+01 2.844404223273307508e+01 -6.353445777741860923e+00 -1.390611949158550154e+01 6.011025333068997867e+01 6.012959375842113730e+01 6.010188124805717536e+01 6.010358007731409913e+01 1.389477068810070648e+01 -2.733226032578371800e+01
7.199999999999999734e-01 3.852080810077864470e+01 2.847634931967691685e+01 -6.370453562279385196e+00 -1.392001602130148719e+01 6.010996711848520135e+01 6.012979001769505061e+01 6.010271174376877923e+01 6.010446930616668482e+01 1.391270044994776178e+01 -2.734381442185915745e+01
7.249999999999999778e-01 3.851665956754990816e+01 2.850827120953684712e+01 -6.386678354572754124e+00 -1.393302634125153538e+01 6.010970681050484643e+01 6.012995171528668692e+01 6.010353952957045465e+01 6.010535318090987289e+01 1.393134241175662069e+01 -2.735481773846914777e+01
7.299999999999999822e-01 3.851136493759576496e+01 2.853975219579490386e+01 -6.402117041737358072e+00 -1.394515223967004403e+01 6.010947380545476904e+01 6.013008130547944319e+01 6.010436448357364014e+01 6.010623109180783530e+01 1.394844345736312796e+01 -2.736498633016217852e+01
7.349999999999999867e-01 3.850497978770913932e+01 2.857074120222351965e+01 -6.416769013568299762e+00 -1.395639906419913778e+01 6.010926765288585472e+01 6.013017669877417859e+01 6.010518672597395806e+01 6.010710306761470889e+01 1.396590453858476621e+01 -2.737457169505479371e+01
7.399999999999999911e-01 3.849755984778587958e+01 2.860118365115934580e+01 -6.430631872368248736e+00 -1.396677042541247360e+01 6.010908917020103814e+01 6.013023941956777918e+01 6.010600618254815686e+01 6.010796865763467167e+01 1.398245591654181652e+01 -2.738341741952261899e+01
7.449999999999999956e-01 3.848916138900742823e+01 2.863102707319989193e+01 -6.443704274923694797e+00 -1.397627166839614254e+01 6.010893839103933090e+01 6.013026923551372249e+01 6.010682287139368896e+01 6.010882766811207034e+01 1.399847871062335436e+01 -2.739157994030776422e+01
7.500000000000000000e-01 3.847984090444734306e+01 2.866021942291159164e+01 -6.455984995999150655e+00 -1.398490870011191234e+01 6.010881525176335316e+01 6.013026595213089820e+01 6.010763680664467046e+01 6.010967991642444019e+01 1.401439301756092881e+01 -2.739912094348042260e+01
7.550000000000000044e-01 3.846965479455576542e+01 2.868870737181428510e+01 -6.467471983627555154e+00 -1.399268680617947602e+01 6.010872028511353449e+01 6.013023122279385291e+01 6.010844790176566477e+01 6.011052498405204148e+01 1.402903186225860388e+01 -2.740589849892082341e+01
7.600000000000000089e-01 3.845865964579287066e+01 2.871644108922017224e+01 -6.478164762647584674e+00 -1.399961357309948795e+01 6.010865288830473219e+01 6.013016401725022320e+01 6.010925621079630332e+01 6.011136283629359411e+01 1.404370874049972251e+01 -2.741208966712235195e+01
7.650000000000000133e-01 3.844691165201855654e+01 2.874336958037036993e+01 -6.488061968340828933e+00 -1.400569583832827014e+01 6.010861311918545624e+01 6.013006531294844592e+01 6.011006167792027099e+01 6.011219318089078456e+01 1.405800435877255516e+01 -2.741764908861528838e+01
7.700000000000000178e-01 3.843446654150816499e+01 2.876944157650809331e+01 -6.497161745554722145e+00 -1.401094015124843928e+01 6.010860141809911283e+01 6.012993736099794972e+01 6.011086417644836644e+01 6.011301556880550834e+01 1.407042405224079040e+01 -2.742239364714500027e+01
7.750000000000000222e-01 3.842137997921946635e+01 2.879461125467557991e+01 -6.505464654771421884e+00 -1.401535631137786631e+01 6.010861651104512049e+01 6.012977820336794110e+01 6.011166380091387396e+01 6.011383014381212320e+01 1.408331930728856385e+01 -2.742663443941290424e+01
7.800000000000000266e-01 3.840770662936213142e+01 2.881883011858294807e+01 -6.512969405129402922e+00 -1.401895210212524034e+01 6.010865851443571017e+01 6.012958977712685993e+01 6.011246043444735676e+01 6.011463653413859021e+01 1.409560917092834664e+01 -2.743024181307006870e+01
7.850000000000000311e-01 3.839350044174372556e+01 2.884205134624843936e+01 -6.519675057974848364e+00 -1.402173596511886977e+01 6.010872734884357271e+01 6.012937376241313814e+01 6.011325397022154249e+01 6.011543442062110643e+01 1.410650630065000222e+01 -2.743312413057724086e+01
7.900000000000000355e-01 3.837881477028297184e+01 2.886423230614701296e+01 -6.525582284779090081e+00 -1.402371851561764693e+01 6.010882183694837977e+01 6.012912922080664657e+01 6.011404443723157698e+01 6.011622385955754311e+01 1.411763576749200233e+01 -2.743549974339015662e+01
7.950000000000000400e-01 3.836370160562255194e+01 2.888532828754335569e+01 -6.530690056708769120e+00 -1.402490844551524241e+01 6.010894211725377545e+01 6.012885888811401713e+01 6.011483166417595214e+01 6.011700442172954695e+01 1.412738192278245108e+01 -2.743717095601763489e+01
8.000000000000000444e-01 3.834821212667146284e+01 2.890529931707136058e+01 -6.534999141146610846e+00 -1.402531678273735061e+01 6.010908711951508820e+01 6.012856257493420742e+01 6.011561563159215638e+01 6.011777609512301268e+01 1.413681216989530398e+01 -2.743828473943864310e+01
8.050000000000000488e-01 3.833239612536061713e+01 2.892410555058174992e+01 -6.538509665131295279e+00 -1.402495387159435580e+01 6.010925634328744138e+01 6.012824180009179997e+01 6.011639622437343178e+01 6.011853865096775706e+01 1.414551381838422373e+01 -2.743879815665034627e+01
8.100000000000000533e-01 3.831630204088702385e+01 2.894170885243643454e+01 -6.541221893645791319e+00 -1.402383029295474692e+01 6.010944930616502546e+01 6.012789833950042606e+01 6.011717330913334223e+01 6.011929184210136867e+01 1.415289430850912744e+01 -2.743864534000669053e+01
8.149999999999999467e-01 3.829997710926166832e+01 2.895807552154731823e+01 -6.543137604543404429e+00 -1.402195851625245204e+01 6.010966455838396882e+01 6.012753164584148635e+01 6.011794687166368334e+01 6.012003575531189625e+01 1.416049581878202623e+01 -2.743803440149619632e+01
8.199999999999999512e-01 3.828346669700115967e+01 2.897317051637879715e+01 -6.544257055924566302e+00 -1.401934915178815899e+01 6.010990189420904528e+01 6.012714460594851573e+01 6.011871670971472525e+01 6.012077002411255222e+01 1.416682191725699447e+01 -2.743678362404756044e+01
8.249999999999999556e-01 3.826681466775956864e+01 2.898696226329841252e+01 -6.544581450006822010e+00 -1.401601393420915365e+01 6.011016057756236108e+01 6.012673890028982981e+01 6.011948268052959321e+01 6.012149446281070908e+01 1.417150182149773663e+01 -2.743485581917236971e+01
8.299999999999999600e-01 3.825006348545782231e+01 2.899942454970646466e+01 -6.544113890173821169e+00 -1.401196686678566827e+01 6.011043865755804205e+01 6.012631320946641011e+01 6.012024479645575070e+01 6.012220931132878832e+01 1.417689878042229168e+01 -2.743256460549516973e+01
8.349999999999999645e-01 3.823325328308320081e+01 2.901052829461452021e+01 -6.542855066447417656e+00 -1.400721889317891922e+01 6.011073611432393449e+01 6.012587140069994263e+01 6.012100278797663577e+01 6.012291411547320763e+01 1.418075332635295993e+01 -2.742963044619040502e+01
8.399999999999999689e-01 3.821642267046476604e+01 2.902025016779402833e+01 -6.540807725564590669e+00 -1.400178335044189026e+01 6.011105162375731226e+01 6.012541408346605465e+01 6.012175655449556899e+01 6.012360888130152858e+01 1.418376517750260923e+01 -2.742615357183630564e+01
8.449999999999999734e-01 3.819960829658412393e+01 2.902856911624970593e+01 -6.537974836967996417e+00 -1.399567368595962336e+01 6.011138390112490981e+01 6.012494209906803633e+01 6.012250597797250151e+01 6.012429359736738377e+01 1.418645546068193930e+01 -2.742221125131040438e+01
8.499999999999999778e-01 3.818284461327888124e+01 2.903546472893030739e+01 -6.534358722818305765e+00 -1.398890235734661580e+01 6.011173234469541882e+01 6.012445818386523655e+01 6.012325083416244098e+01 6.012496800681123688e+01 1.418766900717799828e+01 -2.741766562356621151e+01
8.549999999999999822e-01 3.816616430585840192e+01 2.904092200691406234e+01 -6.529963531138567312e+00 -1.398148383382985394e+01 6.011209525012824884e+01 6.012396230435231814e+01 6.012399104175232623e+01 6.012563224484662783e+01 1.418876167680044276e+01 -2.741270101678422222e+01
8.599999999999999867e-01 3.814959766501004168e+01 2.904492578194032504e+01 -6.524792312805523409e+00 -1.397343098287652907e+01 6.011247194404156602e+01 6.012345720276348260e+01 6.012472636625216893e+01 6.012628607979812045e+01 1.418861505273751256e+01 -2.740718417867284629e+01
8.649999999999999911e-01 3.813317297658488059e+01 2.904746496191133431e+01 -6.518849228633449400e+00 -1.396475774236007261e+01 6.011286119201520250e+01 6.012294423513866093e+01 6.012545664236978382e+01 6.012692948171396523e+01 1.418737158909308249e+01 -2.740114360613121747e+01
8.699999999999999956e-01 3.811691647016656503e+01 2.904853242864517071e+01 -6.512139489439878304e+00 -1.395547901872791918e+01 6.011326125150184652e+01 6.012242349714002643e+01 6.012618176735328035e+01 6.012756260458360913e+01 1.418631845039140771e+01 -2.739475461481490726e+01
8.750000000000000000e-01 3.810085176722361666e+01 2.904812001168915003e+01 -6.504666730411121200e+00 -1.394560744102099825e+01 6.011367178915524789e+01 6.012189880367481010e+01 6.012690143512549668e+01 6.012818510468461852e+01 1.418340978672904562e+01 -2.738776464195735016e+01
8.800000000000000044e-01 3.808500058808435540e+01 2.904622549412686894e+01 -6.496436672652072808e+00 -1.393515781804165776e+01 6.011409122970593444e+01 6.012137077037066746e+01 6.012761550603337213e+01 6.012879708622072883e+01 1.417947929999145451e+01 -2.738029063551253373e+01
8.850000000000000089e-01 3.806938246812293869e+01 2.904285009456106792e+01 -6.487455808918761058e+00 -1.392414550332533985e+01 6.011451771886236628e+01 6.012083930959649791e+01 6.012832387359964059e+01 6.012939875931667189e+01 1.417599453187307823e+01 -2.737253078381286642e+01
8.900000000000000133e-01 3.805401421256080141e+01 2.903799342534640715e+01 -6.477728775715792864e+00 -1.391258314202647739e+01 6.011495104385390675e+01 6.012030861430935147e+01 6.012902619841991481e+01 6.012998975742961960e+01 1.417057398829197368e+01 -2.736418899822023931e+01
8.950000000000000178e-01 3.803891085184356058e+01 2.903166242488538984e+01 -6.467263036894743244e+00 -1.390048639539677389e+01 6.011538923314162730e+01 6.011977829539087281e+01 6.012972238197159669e+01 6.013057034940148071e+01 1.416494885312568286e+01 -2.735549712762743013e+01
9.000000000000000222e-01 3.802408485216560052e+01 2.902386402692921763e+01 -6.456065057438854282e+00 -1.388786921944836905e+01 6.011583134803621675e+01 6.011925063376901335e+01 6.013041217916723724e+01 6.013114044628777322e+01 1.415844163987753213e+01 -2.734637753547469430e+01
9.050000000000000266e-01 3.800954646790002300e+01 2.901460826496277079e+01 -6.444141947140018978e+00 -1.387474586002931431e+01 6.011627629294679309e+01 6.011872747063184619e+01 6.013109536485523421e+01 6.013170002630567978e+01 1.415075770063569749e+01 -2.733680161075218962e+01
9.100000000000000311e-01 3.799530387343006765e+01 2.900390934815670718e+01 -6.431502041292846528e+00 -1.386113154348073628e+01 6.011672239884059366e+01 6.011820911067542283e+01 6.013177179265041161e+01 6.013224928417364623e+01 1.414296776300817804e+01 -2.732691595782510063e+01
9.150000000000000355e-01 3.798136272084568077e+01 2.899178135548057611e+01 -6.418152664534434670e+00 -1.384703971470180051e+01 6.011716905552794543e+01 6.011769855860267597e+01 6.013244116867971201e+01 6.013278805065433374e+01 1.413369680645977411e+01 -2.731655279880398268e+01
9.200000000000000400e-01 3.796772675487670057e+01 2.897824353033724876e+01 -6.404102933946813181e+00 -1.383248545464492807e+01 6.011761467675407289e+01 6.011719620868954195e+01 6.013310333582865042e+01 6.013331651855422422e+01 1.412389387163918464e+01 -2.730584280068640624e+01
9.250000000000000444e-01 3.795439748585955186e+01 2.896331699726006548e+01 -6.389362059553113760e+00 -1.381748337946567240e+01 6.011805794096191136e+01 6.011670306346621118e+01 6.013375810183888603e+01 6.013383480146564608e+01 1.411393600252597480e+01 -2.729484293245634774e+01
9.300000000000000488e-01 3.794137403047191981e+01 2.894702286879547870e+01 -6.373938380854124119e+00 -1.380204644358345867e+01 6.011849849584441330e+01 6.011622255592644137e+01 6.013440514218711996e+01 6.013434268368483515e+01 1.410198690746291561e+01 -2.728332545812988741e+01
9.350000000000000533e-01 3.792865389613105975e+01 2.892938884097079111e+01 -6.357842861738230766e+00 -1.378619021305147463e+01 6.011893441612588163e+01 6.011575392064265344e+01 6.013504435496000156e+01 6.013484052693983983e+01 1.408995345402552424e+01 -2.727154370358352864e+01
9.399999999999999467e-01 3.791623230662299449e+01 2.891044265308265793e+01 -6.341085686871202221e+00 -1.376992867486993433e+01 6.011936468458931415e+01 6.011529864047076188e+01 6.013567551623065555e+01 6.013532838689141613e+01 1.407768692913515451e+01 -2.725948644553592004e+01
9.449999999999999512e-01 3.790410235825687124e+01 2.889021284005660917e+01 -6.323676695672945769e+00 -1.375327475933960564e+01 6.011978887677810235e+01 6.011485961512413922e+01 6.013629832495055183e+01 6.013580612636989287e+01 1.406372757838661691e+01 -2.724697363597802990e+01
9.499999999999999556e-01 3.789225566834080183e+01 2.886873397060004720e+01 -6.305628167072942603e+00 -1.373624375175794832e+01 6.012020513221729345e+01 6.011443587211998363e+01 6.013691268627474074e+01 6.013627413920689690e+01 1.405005819731524497e+01 -2.723426793801464640e+01
9.549999999999999600e-01 3.788068157352309129e+01 2.884603879674274296e+01 -6.286950737039129322e+00 -1.371884826739707997e+01 6.012061312964884507e+01 6.011403029899518913e+01 6.013751829802850324e+01 6.013673228998433729e+01 1.403514820936829643e+01 -2.722117965212129675e+01
9.599999999999999645e-01 3.786936792219962200e+01 2.882216455370285502e+01 -6.267656750328430171e+00 -1.370110236530431891e+01 6.012101164238973183e+01 6.011364327238286620e+01 6.013811499215815815e+01 6.013718078649666410e+01 1.401968065382894935e+01 -2.720780381979892937e+01
9.649999999999999689e-01 3.785830081310709261e+01 2.879714994142764084e+01 -6.247758713997138003e+00 -1.368301964230118806e+01 6.012139966430822824e+01 6.011327557984313330e+01 6.013870257857148260e+01 6.013761977849831908e+01 1.400392233125161212e+01 -2.719418164977880181e+01
9.699999999999999734e-01 3.784746456067828291e+01 2.877103400748664441e+01 -6.227268753927214462e+00 -1.366461256408715208e+01 6.012177680305214977e+01 6.011292943600068384e+01 6.013928079121203041e+01 6.013804921809399673e+01 1.398680786857947922e+01 -2.718018263760590258e+01
9.749999999999999778e-01 3.783684228103653169e+01 2.874386040044079849e+01 -6.206200901493406086e+00 -1.364589527263931146e+01 6.012214160931103635e+01 6.011260412428639910e+01 6.013984952166124742e+01 6.013846945594638527e+01 1.396985740592564618e+01 -2.716600905848498826e+01
9.799999999999999822e-01 3.782641534505287240e+01 2.871567182230207393e+01 -6.184568215117207224e+00 -1.362688004941302822e+01 6.012249367233633279e+01 6.011230144658428287e+01 6.014040852772666312e+01 6.013888049396665991e+01 1.395227332326640379e+01 -2.715156435202983687e+01
9.849999999999999867e-01 3.781616374519033741e+01 2.868651225032681396e+01 -6.162384000838785347e+00 -1.360757881965172444e+01 6.012283272406158829e+01 6.011202338444308424e+01 6.014095755916063979e+01 6.013928230543277920e+01 1.393304217257200506e+01 -2.713672396534001408e+01
9.899999999999999911e-01 3.780606664716719223e+01 2.865643088295782448e+01 -6.139663934714861604e+00 -1.358800576431034557e+01 6.012315708584002749e+01 6.011176804810342844e+01 6.014149657485550193e+01 6.013967538951767722e+01 1.391457738637734565e+01 -2.712180491793105475e+01
9.949999999999999956e-01 3.779610153497842617e+01 2.862547369425017862e+01 -6.116421669713458797e+00 -1.356817192310507991e+01 6.012346686692269770e+01 6.011153799985087431e+01 6.014202529736663649e+01 6.014005962923733506e+01 1.389523007915413899e+01 -2.710660011215197684e+01
1.000000000000000000e+00 3.778624503417766078e+01 2.859368964663632795e+01 -6.092672152663912044e+00 -1.354808928392877831e+01 6.012376153689946534e+01 6.011133392880707049e+01 6.014254355232588267e+01 6.014043515896274528e+01 1.387497845763131465e+01 -2.709111222710436095e+01
1.004999999999999893e+00 3.777647296000521493e+01 2.856113015876356442e+01 -6.068431392618677478e+00 -1.352777050497911659e+01 6.012404008756379881e+01 6.011115506766334704e+01 6.014305124632070942e+01 6.014080230635055102e+01 1.385505190275619114e+01 -2.707550518425966857e+01
1.010000000000000009e+00 3.776675991453770820e+01 2.852784455005969733e+01 -6.043714116002901093e+00 -1.350722604036191576e+01 6.012430273534808123e+01 6.011100362357795746e+01 6.014354812980561604e+01 6.014116098377566999e+01 1.383394328378522786e+01 -2.705958942993771643e+01
1.014999999999999902e+00 3.775708010597197273e+01 2.849388610975333336e+01 -6.018537011043788354e+00 -1.348646814650829207e+01 6.012454854377353541e+01 6.011087858227856628e+01 6.014403412965789641e+01 6.014151153844277076e+01 1.381298344272365064e+01 -2.704354173245936366e+01
1.020000000000000018e+00 3.774740682291186289e+01 2.845930660093324605e+01 -5.992915881349339280e+00 -1.346550739001309793e+01 6.012477749253907433e+01 6.011078109620028442e+01 6.014450906057886925e+01 6.014185401211823745e+01 1.379149211960626431e+01 -2.702727886840699156e+01
1.024999999999999911e+00 3.773771285026599287e+01 2.842415872049656755e+01 -5.966866994581778272e+00 -1.344435432616757176e+01 6.012498948120222053e+01 6.011071188755892791e+01 6.014497276484092225e+01 6.014218849756306184e+01 1.376911459798733794e+01 -2.701075958321191806e+01
1.030000000000000027e+00 3.772797078252321512e+01 2.838849778149192815e+01 -5.940408017465683699e+00 -1.342302066460221788e+01 6.012518363594458748e+01 6.011066943994854483e+01 6.014542520933898118e+01 6.014251538580086276e+01 1.374744894142123641e+01 -2.699419474881064929e+01
1.034999999999999920e+00 3.771815243930985417e+01 2.835237571487743224e+01 -5.913554902445485872e+00 -1.340151545348784801e+01 6.012536057225580066e+01 6.011065589605227899e+01 6.014586616989745949e+01 6.014283455649758992e+01 1.372473804622642923e+01 -2.697736132552538635e+01
1.040000000000000036e+00 3.770822967143122639e+01 2.831584682781652873e+01 -5.886324973796187798e+00 -1.337984890325349419e+01 6.012552012703913107e+01 6.011067114686427004e+01 6.014629554860232474e+01 6.014314618938178114e+01 1.370118978969182777e+01 -2.696029032973967787e+01
1.044999999999999929e+00 3.769817442808003705e+01 2.827896749025519796e+01 -5.858736804154838218e+00 -1.335803225088174351e+01 6.012566143814924402e+01 6.011071303877582750e+01 6.014671336280753167e+01 6.014345073512513551e+01 1.367879091931958513e+01 -2.694324274475173553e+01
1.050000000000000044e+00 3.768795808896703647e+01 2.824178919628839424e+01 -5.830806616097579109e+00 -1.333607335148662187e+01 6.012578555766508970e+01 6.011078418919163369e+01 6.014711937986069756e+01 6.014374797845282927e+01 1.365517241325451891e+01 -2.692591554106919816e+01
1.054999999999999938e+00 3.767755259389205236e+01 2.820436740176687351e+01 -5.802552971543026850e+00 -1.331398248067648282e+01 6.012589201383602955e+01 6.011088302456221300e+01 6.014751359859281621e+01 6.014403827074650621e+01 1.363167773425327667e+01 -2.690848652935120455e+01
1.060000000000000053e+00 3.766692988988123147e+01 2.816675569259401968e+01 -5.773993751686115061e+00 -1.329176863402433995e+01 6.012598100308517246e+01 6.011100949835699225e+01 6.014789594225792513e+01 6.014432174236585382e+01 1.360821582841674804e+01 -2.689094737260321821e+01
1.064999999999999947e+00 3.765606213382154266e+01 2.812900651440143562e+01 -5.745146583916404204e+00 -1.326944008152853449e+01 6.012605306290392804e+01 6.011116424214313980e+01 6.014826630466109947e+01 6.014459841997091871e+01 1.358402642780525049e+01 -2.687320296361444960e+01
1.070000000000000062e+00 3.764492215217948967e+01 2.809117416647187682e+01 -5.716030458295720429e+00 -1.324700638654758578e+01 6.012610787601385454e+01 6.011134544967904958e+01 6.014862471763802887e+01 6.014486865486967559e+01 1.356048657092930121e+01 -2.685543519991752248e+01
1.074999999999999956e+00 3.763348291073234719e+01 2.805330932260809007e+01 -5.686662883608724961e+00 -1.322447492406524461e+01 6.012614633434000666e+01 6.011155426569896321e+01 6.014897106191121878e+01 6.014513238138957973e+01 1.353625949818383312e+01 -2.683747392433366130e+01
1.080000000000000071e+00 3.762171821759879720e+01 2.801546403320492473e+01 -5.657062561531754241e+00 -1.320185421189307640e+01 6.012616856675062849e+01 6.011178964584119200e+01 6.014930534344568969e+01 6.014538982436811665e+01 1.351192470017026004e+01 -2.681939755721386121e+01
1.084999999999999964e+00 3.760960260284245749e+01 2.797768984738661757e+01 -5.627248433685737794e+00 -1.317915276018688786e+01 6.012617462128029189e+01 6.011205014104785960e+01 6.014962759760247479e+01 6.014564125297376052e+01 1.348837237714250037e+01 -2.680132467938011587e+01
1.090000000000000080e+00 3.759711100127078254e+01 2.794003422973393569e+01 -5.597237830230096023e+00 -1.315637681709067763e+01 6.012616580305323311e+01 6.011233739598353054e+01 6.014993770165304454e+01 6.014588649965340039e+01 1.346365419417092468e+01 -2.678300531038973986e+01
1.094999999999999973e+00 3.758421965684556909e+01 2.790254739635294001e+01 -5.567050101459271261e+00 -1.313353488501294741e+01 6.012614200064061976e+01 6.011264917730238011e+01 6.015023574953162466e+01 6.014612592030501048e+01 1.343926447531015000e+01 -2.676463671350777673e+01
1.100000000000000089e+00 3.757090562319839222e+01 2.786527724673558382e+01 -5.536703983205025104e+00 -1.311063449456774777e+01 6.012610359782039637e+01 6.011298436956376179e+01 6.015052178322039111e+01 6.014635970531778497e+01 1.341564190668952961e+01 -2.674627877712776325e+01
1.104999999999999982e+00 3.755714670531723698e+01 2.782826799507854787e+01 -5.506216908756684347e+00 -1.308768139055489854e+01 6.012605195845456052e+01 6.011334424977686552e+01 6.015079572455712054e+01 6.014658770443097069e+01 1.339102347799550330e+01 -2.672770509952143314e+01
1.110000000000000098e+00 3.754292228255282282e+01 2.779156664774864183e+01 -5.475608434100649013e+00 -1.306468379142749114e+01 6.012598690697214465e+01 6.011372591587687708e+01 6.015105772905844361e+01 6.014681033384372455e+01 1.336736636143811019e+01 -2.670917345758304506e+01
1.114999999999999991e+00 3.752821250796124275e+01 2.775521520294943656e+01 -5.444896172795032463e+00 -1.304164740074285156e+01 6.012590968260942503e+01 6.011413000892060410e+01 6.015130776994415385e+01 6.014702750930449326e+01 1.334339312471429650e+01 -2.669052034704747101e+01
1.120000000000000107e+00 3.751299898926583865e+01 2.771925594357871603e+01 -5.414098593696485828e+00 -1.301857889766658261e+01 6.012582087697918354e+01 6.011455533610723734e+01 6.015154592814543832e+01 6.014723938988443308e+01 1.331943849532144419e+01 -2.667179235632061918e+01
1.125000000000000000e+00 3.749726468926874645e+01 2.768372990643308285e+01 -5.383234239657279652e+00 -1.299548500208192969e+01 6.012572098898337458e+01 6.011500032794839399e+01 6.015177231360579668e+01 6.014744617613808941e+01 1.329613867907770874e+01 -2.665307525345712492e+01
1.129999999999999893e+00 3.748099370671408792e+01 2.764867438927300469e+01 -5.352320436032531603e+00 -1.297237091127012398e+01 6.012561135344942187e+01 6.011546547276078201e+01 6.015198693446728839e+01 6.014764777467086532e+01 1.327223989735546539e+01 -2.663420865552441086e+01
1.135000000000000009e+00 3.746417190993940238e+01 2.761412785519588198e+01 -5.321375881836791777e+00 -1.294924353825349250e+01 6.012549222673363403e+01 6.011594832628624374e+01 6.015218996568383858e+01 6.014784448745429302e+01 1.324909838697032249e+01 -2.661537239443907410e+01
1.139999999999999902e+00 3.744678643346975377e+01 2.758012504853238767e+01 -5.290418100870414087e+00 -1.292610838960610309e+01 6.012536463714231161e+01 6.011644835360385741e+01 6.015238148819326369e+01 6.014803634286219136e+01 1.322631889218146561e+01 -2.659651786544327834e+01
1.145000000000000018e+00 3.742882583756291837e+01 2.754669791537838108e+01 -5.259463934489451375e+00 -1.290297020960722030e+01 6.012523000737213152e+01 6.011696595343880034e+01 6.015256154168708491e+01 6.014822323144398553e+01 1.320263662609435329e+01 -2.657748316734338445e+01
1.149999999999999911e+00 3.741028071724677062e+01 2.751388053660803124e+01 -5.228532136128456465e+00 -1.287983621945613955e+01 6.012508823982428652e+01 6.011749746518813708e+01 6.015273039358845608e+01 6.014840559661917041e+01 1.318042074500056238e+01 -2.655858086006690399e+01
1.155000000000000027e+00 3.739114282103626863e+01 2.748170090089981699e+01 -5.197639070169042697e+00 -1.285671083076433163e+01 6.012494084738077049e+01 6.011804335917904041e+01 6.015288809711474727e+01 6.014858330093301930e+01 1.315829380945633176e+01 -2.653963406489347676e+01
1.159999999999999920e+00 3.737140557730756996e+01 2.745018528176952444e+01 -5.166801005179125106e+00 -1.283359851379746175e+01 6.012478926021474734e+01 6.011860382306060302e+01 6.015303472963036313e+01 6.014875623841836472e+01 1.313511324399407165e+01 -2.652049673666255458e+01
1.165000000000000036e+00 3.735106461954449486e+01 2.741936268022960377e+01 -5.136036439778639107e+00 -1.281050670098433741e+01 6.012463311079949335e+01 6.011917428879047520e+01 6.015317063418760313e+01 6.014892495523459814e+01 1.311400700647426731e+01 -2.650158152457544958e+01
1.169999999999999929e+00 3.733011656993210892e+01 2.738925355446236409e+01 -5.105360210300037949e+00 -1.278743853532655628e+01 6.012447452542146920e+01 6.011975666040005706e+01 6.015329581226303901e+01 6.014908909150805982e+01 1.309225309053386610e+01 -2.648253551477878887e+01
1.175000000000000044e+00 3.730856021642975406e+01 2.735988033592975910e+01 -5.074788981959859058e+00 -1.276439968784052681e+01 6.012431409630112711e+01 6.012034879605860027e+01 6.015341049281793318e+01 6.014924884302250518e+01 1.307076602345124350e+01 -2.646348213811459971e+01
1.179999999999999938e+00 3.728639605290521075e+01 2.733126307959159362e+01 -5.044338972549106792e+00 -1.274139557108006926e+01 6.012415253132702730e+01 6.012094883036130710e+01 6.015351489798929663e+01 6.014940436046556727e+01 1.305020211339138747e+01 -2.644451098875600081e+01
1.185000000000000053e+00 3.726362607272475458e+01 2.730341751008725737e+01 -5.014024922568363074e+00 -1.271843009507687050e+01 6.012399139321096442e+01 6.012155711706862604e+01 6.015360913795469600e+01 6.014955548040463640e+01 1.302921011070404056e+01 -2.642544878879762749e+01
1.189999999999999947e+00 3.724025436623127661e+01 2.727636041602047001e+01 -4.983862902971283759e+00 -1.269550916671584417e+01 6.012383103270156681e+01 6.012217083726404354e+01 6.015369350253869385e+01 6.014970247508590973e+01 1.300929709804068679e+01 -2.640649698351983332e+01
1.195000000000000062e+00 3.721628643989929941e+01 2.725010344930894490e+01 -4.953867065774876011e+00 -1.267263669544549209e+01 6.012367295358536268e+01 6.012279019036764538e+01 6.015376812591271261e+01 6.014984519226206316e+01 1.298924663113990441e+01 -2.638750009510783912e+01
1.199999999999999956e+00 3.719172974949777455e+01 2.722465807078439681e+01 -4.924052209537346236e+00 -1.264981779491879443e+01 6.012351792199311262e+01 6.012341346396147657e+01 6.015383325324816610e+01 6.014998374129442027e+01 1.296956925757410239e+01 -2.636852924938740728e+01
1.205000000000000071e+00 3.716659348505852734e+01 2.720003366782035314e+01 -4.894432782537476712e+00 -1.262705757202049028e+01 6.012336668473564316e+01 6.012403892053109189e+01 6.015388913822250316e+01 6.015011823091381871e+01 1.295080295007368498e+01 -2.634965919629265230e+01
1.209999999999999964e+00 3.714088831096275811e+01 2.717623534798448759e+01 -4.865021712486497840e+00 -1.260435970109084103e+01 6.012322081626078329e+01 6.012466701969789540e+01 6.015393592280158686e+01 6.015024846146229009e+01 1.293151018728675972e+01 -2.633070577773299448e+01
1.215000000000000080e+00 3.711462692814647113e+01 2.715326933413971133e+01 -4.835833197992332799e+00 -1.258172990331024899e+01 6.012308066173810772e+01 6.012529505509991878e+01 6.015397392698952928e+01 6.015037467081426570e+01 1.291312086872190790e+01 -2.631186123200437876e+01
1.219999999999999973e+00 3.708782354038919493e+01 2.713113826214667412e+01 -4.806880237189268712e+00 -1.255917290648147322e+01 6.012294713823157366e+01 6.012592186894209334e+01 6.015400339333587709e+01 6.015049687894624952e+01 1.289567980991339269e+01 -2.629313602710897868e+01
1.225000000000000089e+00 3.706049373126131741e+01 2.710984038401308638e+01 -4.778174185769155535e+00 -1.253669191867909838e+01 6.012282204911927863e+01 6.012654868282265852e+01 6.015402444170438656e+01 6.015061477304349324e+01 1.287709896154942335e+01 -2.627426058634975448e+01
1.229999999999999982e+00 3.703265525918866530e+01 2.708937728331503436e+01 -4.749728753002639969e+00 -1.251429359063441993e+01 6.012270514916647812e+01 6.012717143867325120e+01 6.015403748420458641e+01 6.015072877519877892e+01 1.286007373770552853e+01 -2.625559429053004479e+01
1.235000000000000098e+00 3.700432701265435753e+01 2.706974455550971115e+01 -4.721555117584410155e+00 -1.249198198990573339e+01 6.012259771193207314e+01 6.012779012885410168e+01 6.015404271855959450e+01 6.015083874175314094e+01 1.284366297363417253e+01 -2.623701830593280349e+01
1.239999999999999991e+00 3.697552931887573635e+01 2.705093516064092896e+01 -4.693663643381984940e+00 -1.246976073921617534e+01 6.012250126701312070e+01 6.012840550479627666e+01 6.015404030660597812e+01 6.015094442345586145e+01 1.282626213960837092e+01 -2.621832670860936076e+01
1.245000000000000107e+00 3.694628452762227511e+01 2.703294528769290750e+01 -4.666066907846446732e+00 -1.244763677559233095e+01 6.012241537660610646e+01 6.012901327584357603e+01 6.015403068905298767e+01 6.015104627575170326e+01 1.281084352448832497e+01 -2.619991619068192179e+01
1.250000000000000000e+00 3.691661576352791485e+01 2.701576330857924546e+01 -4.638773910851153204e+00 -1.242561320078977971e+01 6.012234186790985291e+01 6.012961517578094828e+01 6.015401398360759089e+01 6.015114391346688905e+01 1.279496608748062059e+01 -2.618147068286036472e+01
1.254999999999999893e+00 3.688654793678194466e+01 2.699937975734112072e+01 -4.611795241525497246e+00 -1.240369568276380896e+01 6.012228104634279902e+01 6.013020907661197612e+01 6.015399052222812060e+01 6.015123749306076917e+01 1.277970457146252592e+01 -2.616313741835617179e+01
1.260000000000000009e+00 3.685610713323024612e+01 2.698378220851265397e+01 -4.585140376907733462e+00 -1.238188912382357110e+01 6.012223366827264215e+01 6.013079414934620814e+01 6.015396057000054242e+01 6.015132699148414730e+01 1.276499091754192783e+01 -2.614491311048438860e+01
1.264999999999999902e+00 3.682532061872203144e+01 2.696895599688478029e+01 -4.558818018992846000e+00 -1.236019808580579138e+01 6.012220069069204698e+01 6.013137021682633332e+01 6.015392436009567945e+01 6.015141229757403352e+01 1.275020053318782587e+01 -2.612672132380420464e+01
1.270000000000000018e+00 3.679421704740374821e+01 2.695488685589883815e+01 -4.532837431271114603e+00 -1.233862845004946074e+01 6.012218228856490754e+01 6.013193519462863890e+01 6.015388223237722798e+01 6.015149356994120211e+01 1.273646588899806709e+01 -2.610871725759566786e+01
1.274999999999999911e+00 3.676282591425852786e+01 2.694155637895381616e+01 -4.507206043287034447e+00 -1.231718445899123893e+01 6.012217960820292717e+01 6.013248967387539778e+01 6.015383438407751271e+01 6.015157059720060317e+01 1.272253759498951453e+01 -2.609074231400139610e+01
1.280000000000000027e+00 3.673117796730544171e+01 2.692894681380148469e+01 -4.481931899063064328e+00 -1.229587174836746399e+01 6.012219297086723202e+01 6.013303223854419599e+01 6.015378112380783904e+01 6.015164345293904802e+01 1.270901712773231651e+01 -2.607288201747363843e+01
1.284999999999999920e+00 3.669930494510828112e+01 2.691703923750415228e+01 -4.457022673859282413e+00 -1.227469613305080998e+01 6.012222259213555020e+01 6.013356134822040389e+01 6.015372276880125213e+01 6.015171223278235146e+01 1.269665706355004176e+01 -2.605524186741480364e+01
1.290000000000000036e+00 3.666723916801615957e+01 2.690581042984961968e+01 -4.432484010171628519e+00 -1.225366154963675314e+01 6.012226980230963136e+01 6.013407852623038963e+01 6.015365947133702917e+01 6.015177660935635373e+01 1.268348054223122112e+01 -2.603756744658046074e+01
1.294999999999999929e+00 3.663501416987142534e+01 2.689523985865831079e+01 -4.408323103318577019e+00 -1.223277448876769569e+01 6.012233441782974808e+01 6.013458150657572077e+01 6.015359159098226627e+01 6.015183679139359185e+01 1.267097690227821083e+01 -2.602006186531862042e+01
1.300000000000000044e+00 3.660266410949734706e+01 2.688530477719745804e+01 -4.384546117885669503e+00 -1.221204079858494218e+01 6.012241663600852348e+01 6.013506918109560928e+01 6.015351942497242277e+01 6.015189283153897293e+01 1.265963102861875278e+01 -2.600279564488261386e+01
1.304999999999999938e+00 3.657022352657865127e+01 2.687597885693677568e+01 -4.361157431458314804e+00 -1.219146474482350051e+01 6.012251759224126602e+01 6.013554305581289583e+01 6.015344312860559484e+01 6.015194442316003887e+01 1.264760744543120730e+01 -2.598553301543312344e+01
1.310000000000000053e+00 3.653772796779153254e+01 2.686723895025916065e+01 -4.338163114786067531e+00 -1.217105330837504518e+01 6.012263681048666797e+01 6.013600060347974363e+01 6.015336307698766660e+01 6.015199183201261235e+01 1.263676088731542535e+01 -2.596852582321021785e+01
1.314999999999999947e+00 3.650521310149648002e+01 2.685905759707508977e+01 -4.315566991194977220e+00 -1.215081130619868333e+01 6.012277509567160649e+01 6.013644281045693418e+01 6.015327945322674452e+01 6.015203483858761757e+01 1.262581366741760647e+01 -2.595161195267389687e+01
1.320000000000000062e+00 3.647271519892959901e+01 2.685140853205052736e+01 -4.293373459492094035e+00 -1.213074487201589946e+01 6.012293246802335034e+01 6.013686879120837858e+01 6.015319254175004460e+01 6.015207349386314206e+01 1.261522577350656249e+01 -2.593485907372192756e+01
1.324999999999999956e+00 3.644027082697662223e+01 2.684426462045325934e+01 -4.271586381802670473e+00 -1.211086007228407802e+01 6.012310898256550473e+01 6.013727792703976149e+01 6.015310261123244828e+01 6.015210781947122598e+01 1.260526137213431497e+01 -2.591830896147466845e+01
1.330000000000000071e+00 3.640791664361048419e+01 2.683759679410335508e+01 -4.250208491343666850e+00 -1.209116216304198588e+01 6.012330516908228617e+01 6.013767101323386299e+01 6.015300985184278915e+01 6.015213764749254466e+01 1.259495134866740784e+01 -2.590184044147651221e+01
1.334999999999999964e+00 3.637568970643020094e+01 2.683137807777999839e+01 -4.229243439937835802e+00 -1.207165810549664009e+01 6.012352053588868728e+01 6.013804636074193155e+01 6.015291458719421058e+01 6.015216316712689348e+01 1.258561988032333545e+01 -2.588563556593205206e+01
1.340000000000000080e+00 3.634362689624941112e+01 2.682557881110756881e+01 -4.208693281884144710e+00 -1.205235344581014445e+01 6.012375542146860141e+01 6.013840462107716434e+01 6.015281701104434831e+01 6.015218424834940691e+01 1.257651970753815363e+01 -2.586960241811895500e+01
1.344999999999999973e+00 3.631176503034215131e+01 2.682016875514362297e+01 -4.188559526915827114e+00 -1.203325359880884626e+01 6.012401022984705179e+01 6.013874679274677959e+01 6.015271729568983261e+01 6.015220072198490442e+01 1.256663529079397001e+01 -2.585361363923424705e+01
1.350000000000000089e+00 3.628014118786288122e+01 2.681512112961257088e+01 -4.168845201762886532e+00 -1.201436637868784985e+01 6.012428392406599897e+01 6.013907029714210495e+01 6.015261580562821564e+01 6.015221293046979412e+01 1.255823363754580946e+01 -2.583797623992003523e+01
1.354999999999999982e+00 3.624879180036155191e+01 2.681040482219147947e+01 -4.149550761086945982e+00 -1.199569692997182813e+01 6.012457703574982304e+01 6.013937681582519446e+01 6.015251266949394449e+01 6.015222062777731082e+01 1.254977212741781933e+01 -2.582249290076338966e+01
1.360000000000000098e+00 3.621775318052713288e+01 2.680599032794137315e+01 -4.130677141892713067e+00 -1.197725148170869502e+01 6.012488943183409873e+01 6.013966647152463452e+01 6.015240809754642726e+01 6.015222379703377698e+01 1.254116358874497017e+01 -2.580715906135247550e+01
1.364999999999999991e+00 3.618706140331034504e+01 2.680184949139815842e+01 -4.112225594679834728e+00 -1.195903711970055028e+01 6.012522044663435850e+01 6.013993817081878035e+01 6.015230236255084861e+01 6.015222260230277840e+01 1.253346597314080668e+01 -2.579212175934683415e+01
1.370000000000000107e+00 3.615675180586537607e+01 2.679795165152094327e+01 -4.094195642146425840e+00 -1.194105924347379677e+01 6.012557039050837915e+01 6.014019352887835623e+01 6.015219558505503272e+01 6.015221683718952761e+01 1.252532919347353513e+01 -2.577720897402550904e+01
1.375000000000000000e+00 3.612685948240883249e+01 2.679426923267991256e+01 -4.076587955412775521e+00 -1.192332509621006054e+01 6.012593844779426888e+01 6.014043139422233253e+01 6.015208803233172574e+01 6.015220669461420044e+01 1.251795045921169880e+01 -2.576258615357165382e+01
1.379999999999999893e+00 3.609741868313449231e+01 2.679077278373982907e+01 -4.059401743448737498e+00 -1.190584052058002840e+01 6.012632460311663607e+01 6.014065285926992033e+01 6.015197984424947464e+01 6.015219206240693239e+01 1.251053756599708322e+01 -2.574815503132486683e+01
1.385000000000000009e+00 3.606846303332192605e+01 2.678743397642686830e+01 -4.042636280415551120e+00 -1.188861181821793878e+01 6.012672853153168262e+01 6.014085836730360768e+01 6.015187119117673120e+01 6.015217293022432443e+01 1.250292684682838917e+01 -2.573390060273344204e+01
1.389999999999999902e+00 3.604002556164987681e+01 2.678422666769684568e+01 -4.026291429985629833e+00 -1.187164637348784701e+01 6.012714922339032597e+01 6.014104673310308158e+01 6.015176232718180671e+01 6.015214952705703411e+01 1.249646916995645896e+01 -2.572000849088367502e+01
1.395000000000000018e+00 3.601213808901746205e+01 2.678112176792429011e+01 -4.010364949845487637e+00 -1.185494930372806266e+01 6.012758697518686546e+01 6.014122031674854441e+01 6.015165330702627955e+01 6.015212159377470158e+01 1.248934350831106777e+01 -2.570624370549052173e+01
1.399999999999999911e+00 3.598483178109614045e+01 2.677809337021844627e+01 -3.994855653067855172e+00 -1.183852733142450653e+01 6.012804107996177549e+01 6.014137901042412437e+01 6.015154431476148744e+01 6.015208922889561904e+01 1.248200096698968231e+01 -2.569267247198821025e+01
1.405000000000000027e+00 3.595813696448474417e+01 2.677511762643670679e+01 -3.979762801776847159e+00 -1.182238801388069938e+01 6.012851028227394323e+01 6.014152141791620920e+01 6.015143559898757530e+01 6.015205272247897028e+01 1.247609569041135202e+01 -2.567952042953881886e+01
1.409999999999999920e+00 3.593208244653831684e+01 2.677216709964076102e+01 -3.965083139699999482e+00 -1.180653604991301187e+01 6.012899497303733654e+01 6.014165055461795362e+01 6.015132716075378738e+01 6.015201175383723609e+01 1.246932020561948917e+01 -2.566648752720268689e+01
1.415000000000000036e+00 3.590669637396894842e+01 2.676921941450746090e+01 -3.950815382485919791e+00 -1.179097879901908819e+01 6.012949389952768087e+01 6.014176528791663401e+01 6.015121922202582283e+01 6.015196659657530631e+01 1.246315726797145373e+01 -2.565377656826610675e+01
1.419999999999999929e+00 3.588200548592578798e+01 2.676625092888048130e+01 -3.936956897511699527e+00 -1.177572215381428400e+01 6.013000661880590769e+01 6.014186670924534894e+01 6.015111187648507496e+01 6.015191722085774728e+01 1.245710608296132982e+01 -2.564132687990666071e+01
1.425000000000000044e+00 3.585803530997382893e+01 2.676323914302481199e+01 -3.923504943673945089e+00 -1.176077204259139641e+01 6.013053259885473523e+01 6.014195579030683803e+01 6.015100521786731491e+01 6.015186362356300265e+01 1.245080369739826764e+01 -2.562909596241393828e+01
1.429999999999999938e+00 3.583481025162664224e+01 2.676016409903921200e+01 -3.910457385248707673e+00 -1.174613528277165031e+01 6.013107070573616397e+01 6.014203204376676837e+01 6.015089941315707733e+01 6.015180601662918036e+01 1.244523678922539212e+01 -2.561722031197828287e+01
1.435000000000000053e+00 3.581235312151328998e+01 2.675700442260468748e+01 -3.897810615541825285e+00 -1.173181699295451175e+01 6.013162074201429164e+01 6.014209751424959904e+01 6.015079448387594852e+01 6.015174426464123059e+01 1.243912372539965894e+01 -2.560553507234787673e+01
1.439999999999999947e+00 3.579068560733867344e+01 2.675374229861510500e+01 -3.885562138432207213e+00 -1.171782374568081764e+01 6.013218156267635806e+01 6.014215187429226006e+01 6.015069057468216585e+01 6.015167857547295682e+01 1.243335608474256659e+01 -2.559416379814996034e+01
1.445000000000000062e+00 3.576982790270961488e+01 2.675036039416090006e+01 -3.873708954352060196e+00 -1.170416155177863082e+01 6.013275227284716351e+01 6.014219552990218176e+01 6.015058778309944643e+01 6.015160906237531435e+01 1.242818285639055631e+01 -2.558314448378406780e+01
1.449999999999999956e+00 3.574979851823368193e+01 2.674684047941044085e+01 -3.862246833681681757e+00 -1.169083493642126648e+01 6.013333277483240380e+01 6.014223103325187481e+01 6.015048608207602143e+01 6.015153554464266961e+01 1.242192788747149557e+01 -2.557225919479244780e+01
1.455000000000000071e+00 3.573061489460947371e+01 2.674316952039979256e+01 -3.851173490234777397e+00 -1.167785082446311762e+01 6.013392144664675243e+01 6.014225704455410693e+01 6.015038565099160195e+01 6.015145839842750775e+01 1.241646030230888442e+01 -2.556176083137324540e+01
1.459999999999999964e+00 3.571229267611513336e+01 2.673933326877461170e+01 -3.840485229896993591e+00 -1.166521437941200467e+01 6.013451761917931293e+01 6.014227475869880379e+01 6.015028652316607349e+01 6.015137765020164551e+01 1.241136776302306011e+01 -2.555159887366458449e+01
1.465000000000000080e+00 3.569484587071740123e+01 2.673531799990781366e+01 -3.830177857511891659e+00 -1.165293009467653462e+01 6.013512092153186472e+01 6.014228619603841963e+01 6.015018867967664562e+01 6.015129321751666680e+01 1.240550330004890256e+01 -2.554162495945405098e+01
1.469999999999999973e+00 3.567828726491823232e+01 2.673111453481998012e+01 -3.820248778072420137e+00 -1.164100436265605509e+01 6.013572974519320269e+01 6.014229020696743078e+01 6.015009226859615410e+01 6.015120547222724667e+01 1.240060521655358627e+01 -2.553207404647452350e+01
1.475000000000000089e+00 3.566262765820126646e+01 2.672671147532884817e+01 -3.810693462082001659e+00 -1.162944108263800480e+01 6.013634385877532651e+01 6.014228925250282742e+01 6.014999723285274058e+01 6.015111428331037047e+01 1.239514808299708726e+01 -2.552274690412536629e+01
1.479999999999999982e+00 3.564787653515699617e+01 2.672210144616570560e+01 -3.801508713768996461e+00 -1.161824567073273506e+01 6.013696201301672772e+01 6.014228317753087794e+01 6.014990365214827506e+01 6.015101989521052417e+01 1.238998547725613086e+01 -2.551376041329176303e+01
1.485000000000000098e+00 3.563404164826057041e+01 2.671727742854552545e+01 -3.792690758194058098e+00 -1.160742267418497953e+01 6.013758335988028136e+01 6.014227288751697387e+01 6.014981154112287953e+01 6.015092240845908833e+01 1.238501471282868494e+01 -2.550510401391088067e+01
1.489999999999999991e+00 3.562112904778107492e+01 2.671223307378616596e+01 -3.784235413969271988e+00 -1.159697596026368949e+01 6.013820733638621618e+01 6.014226003832944656e+01 6.014972086652089445e+01 6.015082182307184411e+01 1.237945578953543802e+01 -2.549667682030770521e+01
1.495000000000000107e+00 3.560914343603308652e+01 2.670696596219103469e+01 -3.776139806941278820e+00 -1.158691080587795241e+01 6.013883241404207070e+01 6.014224378114192149e+01 6.014963172602525532e+01 6.015071849746100696e+01 1.237480054108488758e+01 -2.548867987613716934e+01
1.500000000000000000e+00 3.559808755875121733e+01 2.670147208469861866e+01 -3.768399492650622129e+00 -1.157723032566940091e+01 6.013945822689940712e+01 6.014222627948071676e+01 6.014954404534674381e+01 6.015061236919127197e+01 1.236980834303665766e+01 -2.548095043713303554e+01
1.504999999999999893e+00 3.558796264461824421e+01 2.669574972081269593e+01 -3.761010500948035684e+00 -1.156793797208898589e+01 6.014008407654677768e+01 6.014220881941791674e+01 6.014945779207349119e+01 6.015050350365357446e+01 1.236403080468331517e+01 -2.547343090553518508e+01
1.510000000000000009e+00 3.557876863642164267e+01 2.668980144878417704e+01 -3.753970400557910203e+00 -1.155903883013692734e+01 6.014070815662728364e+01 6.014218978957892858e+01 6.014937308677843930e+01 6.015039237884125356e+01 1.235964171151125868e+01 -2.546641234424143718e+01
1.514999999999999902e+00 3.557050336040295946e+01 2.668362656681871314e+01 -3.747274348196025340e+00 -1.155053471619979355e+01 6.014133047357446316e+01 6.014217225348896534e+01 6.014928978706618068e+01 6.015027881534728493e+01 1.235456801329188359e+01 -2.545962033724388007e+01
1.520000000000000018e+00 3.556316341681950632e+01 2.667722884874810774e+01 -3.740919167982318605e+00 -1.154242919993561678e+01 6.014194984847438974e+01 6.014215616084965177e+01 6.014920791585750237e+01 6.015016307610078883e+01 1.234955113416791761e+01 -2.545315482682453734e+01
1.524999999999999911e+00 3.555674380646347998e+01 2.667061304235634722e+01 -3.734901535247748150e+00 -1.153472534135682181e+01 6.014256526408618697e+01 6.014214183598033259e+01 6.014912746977245916e+01 6.015004537295585862e+01 1.234498144690847710e+01 -2.544706872413477683e+01
1.530000000000000027e+00 3.555123782513679487e+01 2.666378366628847374e+01 -3.729217367926117355e+00 -1.152742492194735746e+01 6.014317632119262669e+01 6.014213115472771420e+01 6.014904835465465283e+01 6.014992569992416804e+01 1.233982896359284887e+01 -2.544122556160898796e+01
1.534999999999999920e+00 3.554663756015585108e+01 2.665674912359795101e+01 -3.723864004398497407e+00 -1.152053111950509390e+01 6.014378164079585076e+01 6.014212339028102150e+01 6.014897061421538638e+01 6.014980441964172542e+01 1.233540900904308479e+01 -2.543580087936451051e+01
1.540000000000000036e+00 3.554293332039421216e+01 2.664951638668376788e+01 -3.718837438709859278e+00 -1.151404507816661926e+01 6.014438090828013372e+01 6.014212051234703438e+01 6.014889413880064950e+01 6.014968151401154728e+01 1.233057453029654127e+01 -2.543064202207293789e+01
1.544999999999999929e+00 3.554011416554106972e+01 2.664209525580378113e+01 -3.714134581423901071e+00 -1.150796868731250022e+01 6.014497321389897166e+01 6.014212287236324528e+01 6.014881890298931921e+01 6.014955719343368656e+01 1.232562746164244416e+01 -2.542578903460317719e+01
1.550000000000000044e+00 3.553816784955449037e+01 2.663449752832789486e+01 -3.709752847275743282e+00 -1.150230405992127380e+01 6.014555736236130201e+01 6.014213000086488137e+01 6.014874492194445565e+01 6.014943178359558118e+01 1.232159398699483255e+01 -2.542137814665922946e+01
1.554999999999999938e+00 3.553708040288663028e+01 2.662673294311979788e+01 -3.705688053523243930e+00 -1.149705092538334306e+01 6.014613342678892138e+01 6.014214463559270740e+01 6.014867203005501750e+01 6.014930515563010260e+01 1.231656966793450358e+01 -2.541715492562695644e+01
1.560000000000000053e+00 3.553683694360635315e+01 2.661881576961950202e+01 -3.701937908629292728e+00 -1.149221093050833353e+01 6.014670018228554227e+01 6.014216605275790073e+01 6.014860024815236983e+01 6.014917766822992462e+01 1.231176614666514268e+01 -2.541327978994005576e+01
1.564999999999999947e+00 3.553742125641128524e+01 2.661076074764182309e+01 -3.698499906502604517e+00 -1.148778502824268166e+01 6.014725666239363733e+01 6.014219410223126516e+01 6.014852956169124099e+01 6.014904959670683837e+01 1.230784995701996820e+01 -2.540984025181661821e+01
1.570000000000000062e+00 3.553881560234211179e+01 2.660258088381210584e+01 -3.695370203067960269e+00 -1.148377208125747195e+01 6.014780299122066509e+01 6.014223136218604537e+01 6.014845980249121027e+01 6.014892082783315885e+01 1.230298680843719872e+01 -2.540659034072640665e+01
1.574999999999999956e+00 3.554100154485314533e+01 2.659429416066020835e+01 -3.692547164609703003e+00 -1.148017324535697803e+01 6.014833776957367917e+01 6.014227634907762621e+01 6.014839102269040438e+01 6.014879181950072962e+01 1.229899909044519823e+01 -2.540377109513464049e+01
1.580000000000000071e+00 3.554395916794175037e+01 2.658591620301136871e+01 -3.690027551572593989e+00 -1.147698724306757612e+01 6.014886089249598200e+01 6.014233082690431331e+01 6.014832309271515953e+01 6.014866256653737508e+01 1.229473487711412005e+01 -2.540122689795590105e+01
1.584999999999999964e+00 3.554766769050080200e+01 2.657746502562720892e+01 -3.687809042431424711e+00 -1.147421348397186058e+01 6.014937168946977408e+01 6.014239497490532926e+01 6.014825596759190773e+01 6.014853328368602803e+01 1.229044993345317849e+01 -2.539898949573495202e+01
1.590000000000000080e+00 3.555210538719666147e+01 2.656895980196852847e+01 -3.685889618348759722e+00 -1.147185130072529624e+01 6.014986938007771045e+01 6.014246856639883987e+01 6.014818962231939281e+01 6.014840423838327865e+01 1.228673742357189624e+01 -2.539713534614351786e+01
1.594999999999999973e+00 3.555724937811685749e+01 2.656041847616901919e+01 -3.684266340640583337e+00 -1.146989843645532581e+01 6.015035397626633085e+01 6.014255330854524573e+01 6.014812392334486901e+01 6.014827541942762679e+01 1.228240492683504748e+01 -2.539550264372076782e+01
1.600000000000000089e+00 3.556307624479861573e+01 2.655186238418840716e+01 -3.682937814359675155e+00 -1.146835409400066830e+01 6.015082446608980149e+01 6.014264812189011877e+01 6.014805888879419626e+01 6.014814720414665317e+01 1.227875491919878215e+01 -2.539426192817313677e+01
1.604999999999999982e+00 3.556956154158618233e+01 2.654331152253196890e+01 -3.681901732030746555e+00 -1.146721589752032955e+01 6.015128062526092378e+01 6.014275384252137258e+01 6.014799442981619393e+01 6.014801969290280681e+01 1.227531931643377483e+01 -2.539334745459855114e+01
1.610000000000000098e+00 3.557668000552562404e+01 2.653478567221144857e+01 -3.681155499098112127e+00 -1.146648067110449709e+01 6.015172255479347285e+01 6.014287201916877024e+01 6.014793041714148103e+01 6.014789287885383828e+01 1.227094996197272891e+01 -2.539260258037394635e+01
1.614999999999999991e+00 3.558440615165910259e+01 2.652630887265108228e+01 -3.680698616245777099e+00 -1.146614739245490000e+01 6.015214892306300953e+01 6.014300034427811426e+01 6.014786693295854292e+01 6.014776729386849752e+01 1.226796185731595656e+01 -2.539233218256844182e+01
1.620000000000000107e+00 3.559271340649085857e+01 2.651790132987922988e+01 -3.680528463916630688e+00 -1.146621197853135143e+01 6.015256007361727342e+01 6.014314072522476096e+01 6.014780382674847914e+01 6.014764286630866508e+01 1.226481242651682102e+01 -2.539232655858446464e+01
1.625000000000000000e+00 3.560157475670303029e+01 2.650958431558844097e+01 -3.680642907415540677e+00 -1.146667052021288669e+01 6.015295610090879563e+01 6.014329428488001383e+01 6.014774099089829917e+01 6.014751962802244378e+01 1.226063565761678120e+01 -2.539246602073445302e+01
1.629999999999999893e+00 3.561096320734282017e+01 2.650138352236250228e+01 -3.681042086738610219e+00 -1.146752150658864622e+01 6.015333552802677985e+01 6.014345792470120244e+01 6.014767855020534881e+01 6.014739820027236306e+01 1.225835879766816738e+01 -2.539313650275588685e+01
1.635000000000000009e+00 3.562085065472069090e+01 2.649331855300795269e+01 -3.681722940127862831e+00 -1.146875905111872207e+01 6.015369934292483833e+01 6.014363481087455199e+01 6.014761628475591237e+01 6.014727830966860012e+01 1.225519196551197965e+01 -2.539396133270163602e+01
1.639999999999999902e+00 3.563120918228475631e+01 2.648541352776380364e+01 -3.682684795444758130e+00 -1.147037982982284454e+01 6.015404687039296761e+01 6.014382364869909026e+01 6.014755422082559022e+01 6.014716030561312721e+01 1.225235562422140134e+01 -2.539509849389732921e+01
1.645000000000000018e+00 3.564201049914984765e+01 2.647769153771511341e+01 -3.683926493679801073e+00 -1.147237952823670248e+01 6.015437789023511073e+01 6.014402418629279623e+01 6.014749232804732770e+01 6.014704438115295915e+01 1.225008910159061060e+01 -2.539657492505517311e+01
1.649999999999999911e+00 3.565322597563022100e+01 2.647017425884396147e+01 -3.685446217988199269e+00 -1.147475264351702684e+01 6.015469275853003239e+01 6.014423753078347090e+01 6.014743050228761945e+01 6.014693052804428675e+01 1.224736416565140651e+01 -2.539824835094551148e+01
1.655000000000000027e+00 3.566482717542041314e+01 2.646288589014712045e+01 -3.687243588909602021e+00 -1.147749509479921493e+01 6.015499085766958132e+01 6.014446212036847328e+01 6.014736878771783068e+01 6.014681910649038343e+01 1.224553801541964226e+01 -2.540029449968353603e+01
1.659999999999999920e+00 3.567678528446032260e+01 2.645584760290396531e+01 -3.689316780591922473e+00 -1.148060066290298487e+01 6.015527271835993162e+01 6.014469924167897830e+01 6.014730707318969394e+01 6.014671006418806343e+01 1.224335030542837721e+01 -2.540253982151138601e+01
1.665000000000000036e+00 3.568907177729290936e+01 2.644908253929164488e+01 -3.691665175193328263e+00 -1.148406429905980630e+01 6.015553805563992995e+01 6.014494792576743265e+01 6.014724537360317669e+01 6.014660365840302347e+01 1.224155204432180533e+01 -2.540507891184940092e+01
1.669999999999999929e+00 3.570165814746941635e+01 2.644261291958836324e+01 -3.694287870135110285e+00 -1.148788028882672840e+01 6.015578686474633940e+01 6.014520779887335067e+01 6.014718367310236147e+01 6.014650005239057151e+01 1.224032097878491143e+01 -2.540792976771550116e+01
1.675000000000000044e+00 3.571451586589722638e+01 2.643645907027920572e+01 -3.697183193826246050e+00 -1.149204166947106920e+01 6.015601977186119598e+01 6.014547999745776252e+01 6.014712187490988526e+01 6.014639918584658318e+01 1.223843271113898368e+01 -2.541092325716988043e+01
1.679999999999999938e+00 3.572761700415153285e+01 2.643064404915345378e+01 -3.700351162553613626e+00 -1.149654329772117656e+01 6.015623621514187391e+01 6.014576243994024196e+01 6.014706006194303001e+01 6.014630144378536869e+01 1.223754852220907630e+01 -2.541427503603233617e+01
1.685000000000000053e+00 3.574093363285787461e+01 2.642518796345810728e+01 -3.703790520812462184e+00 -1.150137819526343819e+01 6.015643662148094251e+01 6.014605549098616422e+01 6.014699818505616946e+01 6.014620685496312547e+01 1.223708034184619287e+01 -2.541790063056978966e+01
1.689999999999999947e+00 3.575443804836557860e+01 2.642010928675369641e+01 -3.707499456861448106e+00 -1.150653845795477359e+01 6.015662187106791947e+01 6.014636057299782834e+01 6.014693613971728325e+01 6.014611528835403220e+01 1.223545085593660708e+01 -2.542158355410390058e+01
1.695000000000000062e+00 3.576810352797265580e+01 2.641543081712137564e+01 -3.711478748152310825e+00 -1.151201917716370815e+01 6.015679097163522471e+01 6.014667411812116171e+01 6.014687409917728900e+01 6.014602730885344783e+01 1.223557740127141891e+01 -2.542570673318153140e+01
1.699999999999999956e+00 3.578190321844478916e+01 2.641116944844670300e+01 -3.715726423574005732e+00 -1.151781184047623086e+01 6.015694498584088734e+01 6.014699779057386309e+01 6.014681195179202433e+01 6.014594273077435105e+01 1.223560556786293674e+01 -2.543001656007188060e+01
1.705000000000000071e+00 3.579581095361336907e+01 2.640734275161592493e+01 -3.720241230018884071e+00 -1.152390865333436665e+01 6.015708446814748811e+01 6.014733182211296025e+01 6.014674966812486190e+01 6.014586156099052516e+01 1.223495239457301054e+01 -2.543442898531665719e+01
1.709999999999999964e+00 3.580980152047237652e+01 2.640397079501474664e+01 -3.725023603686546281e+00 -1.153030376414866431e+01 6.015720874205525348e+01 6.014767313438326113e+01 6.014668740442149186e+01 6.014578426457425309e+01 1.223600931644120315e+01 -2.543925661424660589e+01
1.715000000000000080e+00 3.582384973574343690e+01 2.640106750269532299e+01 -3.730071164814178886e+00 -1.153698770086491621e+01 6.015731921156803708e+01 6.014802396268333240e+01 6.014662502798665855e+01 6.014571054461858068e+01 1.223632616949909391e+01 -2.544416626151233274e+01
1.719999999999999973e+00 3.583793160117507881e+01 2.639865032613962015e+01 -3.735383795112543037e+00 -1.154395369043600894e+01 6.015741561212123401e+01 6.014838210248370132e+01 6.014656265423466408e+01 6.014564072246252380e+01 1.223745374695153387e+01 -2.544935835564904636e+01
1.725000000000000089e+00 3.585202356989463368e+01 2.639673335021027967e+01 -3.740960044122581429e+00 -1.155119322331046128e+01 6.015749865085507508e+01 6.014874778696052005e+01 6.014650026816307360e+01 6.014557476459270191e+01 1.223871093421911382e+01 -2.545473562852186689e+01
1.729999999999999982e+00 3.586610294889894845e+01 2.639533036537049426e+01 -3.746798750614510176e+00 -1.155869808962338574e+01 6.015756880334534173e+01 6.014912056029579901e+01 6.014643789656123118e+01 6.014551272523476655e+01 1.224002035525423970e+01 -2.546028133562043294e+01
1.735000000000000098e+00 3.588014797449988436e+01 2.639445510828644004e+01 -3.752899180854099459e+00 -1.156646057361213842e+01 6.015762620388127857e+01 6.014949899706945047e+01 6.014637562350726085e+01 6.014545478614723351e+01 1.224216402416779559e+01 -2.546609333240797213e+01
1.739999999999999991e+00 3.589413748740530252e+01 2.639411809981567103e+01 -3.759259381610270623e+00 -1.157447143015566837e+01 6.015767185187738164e+01 6.014988384879087846e+01 6.014631341724548719e+01 6.014540081169503338e+01 1.224393297677657522e+01 -2.547200401391205205e+01
1.745000000000000107e+00 3.590805151248085281e+01 2.639433125429044935e+01 -3.765878604529095508e+00 -1.158272292255304059e+01 6.015770581582891907e+01 6.015027337378641192e+01 6.014625138722851716e+01 6.014535100967403025e+01 1.224636157202053610e+01 -2.547814491202770171e+01
1.750000000000000000e+00 3.592187088299601072e+01 2.639510433037778370e+01 -3.772755454437151545e+00 -1.159120654275292850e+01 6.015772859120541227e+01 6.015066687813954616e+01 6.014618958927746917e+01 6.014530543060330103e+01 1.224951968949103254e+01 -2.548451898617757294e+01
1.754999999999999893e+00 3.593557717690600128e+01 2.639644408117317553e+01 -3.779887449856964121e+00 -1.159991248912828787e+01 6.015774141617911397e+01 6.015106554457846499e+01 6.014612798000783300e+01 6.014526385082285742e+01 1.225176342548553876e+01 -2.549090080048506479e+01
1.760000000000000009e+00 3.594915342793685653e+01 2.639836017488497788e+01 -3.787274126225605997e+00 -1.160883354406777279e+01 6.015774397730923084e+01 6.015146646285631249e+01 6.014606674522163843e+01 6.014522661697996142e+01 1.225514623491819677e+01 -2.549755784011554027e+01
1.764999999999999902e+00 3.596258335398022865e+01 2.640085818535771267e+01 -3.794913372442402455e+00 -1.161796054681535395e+01 6.015773710099546179e+01 6.015186964611690712e+01 6.014600591389691431e+01 6.014519365397002559e+01 1.225906250395774499e+01 -2.550440317722734918e+01
1.770000000000000018e+00 3.597585166165657000e+01 2.640394207022647066e+01 -3.802802727455285581e+00 -1.162728402606047595e+01 6.015772179082467375e+01 6.015227553007402861e+01 6.014594549573396165e+01 6.014516481899268285e+01 1.226251551723692579e+01 -2.551129785112318160e+01
1.774999999999999911e+00 3.598894444084697142e+01 2.640761747758390854e+01 -3.810941109485157074e+00 -1.163679636671258422e+01 6.015769794757126476e+01 6.015268164399292772e+01 6.014588566420263049e+01 6.014514037255831624e+01 1.226713524800963384e+01 -2.551845306863314633e+01
1.780000000000000027e+00 3.600184846977656861e+01 2.641188541696747549e+01 -3.819325506918251456e+00 -1.164648772539863941e+01 6.015766679821347651e+01 6.015308894583303356e+01 6.014582640803619995e+01 6.014512008297599976e+01 1.227144015296488533e+01 -2.552566542919771209e+01
1.784999999999999920e+00 3.601455191532183164e+01 2.641674836358872724e+01 -3.827954164939037174e+00 -1.165635000650054032e+01 6.015762854311311258e+01 6.015349569845006528e+01 6.014576786793424645e+01 6.014510409262483392e+01 1.227638718808172413e+01 -2.553305658934654687e+01
1.790000000000000036e+00 3.602704388090504040e+01 2.642220614250938127e+01 -3.836824431735232466e+00 -1.166637420760319799e+01 6.015758393560662398e+01 6.015390159111889545e+01 6.014571010983517851e+01 6.014509233552335843e+01 1.228163924095761850e+01 -2.554057587167158871e+01
1.794999999999999929e+00 3.603931454853087502e+01 2.642825714361854850e+01 -3.845933386678467070e+00 -1.167655121974950028e+01 6.015753381311904491e+01 6.015430652450609017e+01 6.014565319161957291e+01 6.014508470954514507e+01 1.228666771603429808e+01 -2.554814721537312749e+01
1.800000000000000044e+00 3.605135544956656446e+01 2.643490067955274725e+01 -3.855279065941361161e+00 -1.168687336887600914e+01 6.015747818870122643e+01 6.015470824979722408e+01 6.014559729273040034e+01 6.014508141039503641e+01 1.229289286745098586e+01 -2.555595423708908243e+01
1.804999999999999938e+00 3.606315887130457298e+01 2.644213170115092737e+01 -3.864857694985327274e+00 -1.169733099597548431e+01 6.015741828334914487e+01 6.015510767010243143e+01 6.014554242271631779e+01 6.014508218280481344e+01 1.229888288357259363e+01 -2.556380083025416283e+01
1.810000000000000053e+00 3.607471835731224274e+01 2.644994531395803250e+01 -3.874666035941297437e+00 -1.170791539061411157e+01 6.015735479240476735e+01 6.015550432982153950e+01 6.014548866894623558e+01 6.014508695841531249e+01 1.230444169499727991e+01 -2.557165560406960125e+01
1.814999999999999947e+00 3.608602883499871439e+01 2.645833795650577613e+01 -3.884701994327500518e+00 -1.171861955879032102e+01 6.015728743469897211e+01 6.015589524486957629e+01 6.014543626071349536e+01 6.014509602130071642e+01 1.231166977309909072e+01 -2.557979305475927490e+01
1.820000000000000062e+00 3.609708579884307511e+01 2.646730016306906208e+01 -3.894960828077999260e+00 -1.172943353599535321e+01 6.015721773687864982e+01 6.015628216577496801e+01 6.014538517001948748e+01 6.014510898231324632e+01 1.231838725382764288e+01 -2.558791791086055412e+01
1.824999999999999956e+00 3.610788620155880579e+01 2.647682471829293505e+01 -3.905439391156979578e+00 -1.174034966548444281e+01 6.015714590790186378e+01 6.015666343702253727e+01 6.014533555866023562e+01 6.014512592961104787e+01 1.232550867509302606e+01 -2.559614703202755948e+01
1.830000000000000071e+00 3.611842797298805152e+01 2.648690243828784219e+01 -3.916133918901573807e+00 -1.175135986555481971e+01 6.015707246401274944e+01 6.015703823816993889e+01 6.014528754502756414e+01 6.014514682986157368e+01 1.233320319427891221e+01 -2.560449817260961680e+01
1.834999999999999964e+00 3.612870996855838257e+01 2.649752189795887247e+01 -3.927039869989686238e+00 -1.176245544629977324e+01 6.015699834173296523e+01 6.015740688396861202e+01 6.014524118744715508e+01 6.014517148636623034e+01 1.234062432253805319e+01 -2.561285406762592487e+01
1.840000000000000080e+00 3.613873232400868574e+01 2.650867284604247587e+01 -3.938153692292129637e+00 -1.177362931192779882e+01 6.015692359620906871e+01 6.015776743714011587e+01 6.014519666997340863e+01 6.014520001781860259e+01 1.234897887576166120e+01 -2.562137082353506301e+01
1.844999999999999973e+00 3.614849589446966149e+01 2.652034131754183122e+01 -3.949470258429501168e+00 -1.178487278995923759e+01 6.015684928479696936e+01 6.015812062247663050e+01 6.014515403239749958e+01 6.014523216485395096e+01 1.235707801316607224e+01 -2.562988597734855745e+01
1.850000000000000089e+00 3.615800271640817698e+01 2.653251413816347792e+01 -3.960985194469775816e+00 -1.179617853029810171e+01 6.015677575241019071e+01 6.015846536357594232e+01 6.014511341500413266e+01 6.014526792066489236e+01 1.236538054545675003e+01 -2.563845639879592753e+01
1.854999999999999982e+00 3.616725582946830286e+01 2.654517754326949230e+01 -3.972694143630745689e+00 -1.180753960025943528e+01 6.015670317128927280e+01 6.015880019416871249e+01 6.014507498086668136e+01 6.014530733206947133e+01 1.237471596476345326e+01 -2.564718835623500581e+01
1.860000000000000098e+00 3.617625887396746265e+01 2.655831379426610894e+01 -3.984590984028115734e+00 -1.181894728143659457e+01 6.015663285039107677e+01 6.015912667488226617e+01 6.014503872821290287e+01 6.014535001792559399e+01 1.238319183844898497e+01 -2.565582641426098576e+01
1.864999999999999991e+00 3.618501677289319218e+01 2.657190780505647609e+01 -3.996671260151246852e+00 -1.183039533133046639e+01 6.015656471202305511e+01 6.015944282187549419e+01 6.014500485064364455e+01 6.014539609676550924e+01 1.239214517797088178e+01 -2.566454462159638794e+01
1.870000000000000107e+00 3.619353521722068479e+01 2.658594271096975703e+01 -4.008929856129472391e+00 -1.184187710402680160e+01 6.015649900165966102e+01 6.015974756681733027e+01 6.014497349223360345e+01 6.014544555785004576e+01 1.240210509643051573e+01 -2.567340974206235060e+01
1.875000000000000000e+00 3.620182044187634318e+01 2.660039822800271736e+01 -4.021360117342060114e+00 -1.185338446564440318e+01 6.015643693392259905e+01 6.016004244455953653e+01 6.014494465472932916e+01 6.014549802367317000e+01 1.241126600377617528e+01 -2.568217842397616124e+01
1.879999999999999893e+00 3.620987990831553560e+01 2.661525728844009819e+01 -4.033957289626734166e+00 -1.186491205849301345e+01 6.015637816600438015e+01 6.016032501157553014e+01 6.014491855831945344e+01 6.014555367872474534e+01 1.242144715943463495e+01 -2.569108920269303198e+01
1.885000000000000009e+00 3.621772146272276416e+01 2.663049870978014511e+01 -4.046714675732231647e+00 -1.187645254159521890e+01 6.015632362260122079e+01 6.016059621229375409e+01 6.014489523732406440e+01 6.014561223084904640e+01 1.243142456403237794e+01 -2.569997637207783114e+01
1.889999999999999902e+00 3.622535384746684173e+01 2.664610235333548971e+01 -4.059626301344106736e+00 -1.188799989314069272e+01 6.015627353916557496e+01 6.016085528236424551e+01 6.014487481947778491e+01 6.014567363053014049e+01 1.244154592261004666e+01 -2.570888320420862172e+01
1.895000000000000018e+00 3.623278648238219546e+01 2.666204752330510885e+01 -4.072686059503887179e+00 -1.189954835064936134e+01 6.015622809214774236e+01 6.016110139420649716e+01 6.014485743541831653e+01 6.014573783913928651e+01 1.245224163470643575e+01 -2.571786407528249541e+01
1.899999999999999911e+00 3.624002922866311849e+01 2.667831122591014292e+01 -4.085886781854605410e+00 -1.191109125870493557e+01 6.015618808385791283e+01 6.016133544397104060e+01 6.014484312055667203e+01 6.014580457757168119e+01 1.246240782391259039e+01 -2.572676983554406860e+01
1.905000000000000027e+00 3.624709280843341475e+01 2.669487259533325130e+01 -4.099222518858979925e+00 -1.192262388927262151e+01 6.015615327077361485e+01 6.016155569838031880e+01 6.014483205327128701e+01 6.014587393997842923e+01 1.247334753517313999e+01 -2.573577095995610264e+01
1.909999999999999920e+00 3.625398825278926296e+01 2.671170817325745617e+01 -4.112686061495963052e+00 -1.193414037008840012e+01 6.015612418657074301e+01 6.016176254672274126e+01 6.014482429436586841e+01 6.014594572459527910e+01 1.248446972144581935e+01 -2.574478667076640548e+01
1.915000000000000036e+00 3.626072701348105909e+01 2.672879348208100936e+01 -4.126269736469299509e+00 -1.194563466302603949e+01 6.015610156245102758e+01 6.016195699200798686e+01 6.014481986951295056e+01 6.014601964682115920e+01 1.249465553158964148e+01 -2.575366637619126564e+01
1.919999999999999929e+00 3.626732137526800415e+01 2.674610735776027326e+01 -4.139967641147460853e+00 -1.195710332410183696e+01 6.015608468996136793e+01 6.016213638731938573e+01 6.014481900245216650e+01 6.014609593985515090e+01 1.250611769809334106e+01 -2.576270156783073872e+01
1.925000000000000044e+00 3.627378357350292504e+01 2.676362425197962125e+01 -4.153771610182743323e+00 -1.196854050501845279e+01 6.015607438713842470e+01 6.016230216500302674e+01 6.014482169145270518e+01 6.014617426656818111e+01 1.251740518390562862e+01 -2.577169783639950396e+01
1.929999999999999938e+00 3.628012633449866797e+01 2.678131977205248759e+01 -4.167674080226508870e+00 -1.197994148873115350e+01 6.015607090051774009e+01 6.016245437120171147e+01 6.014482800844961474e+01 6.014625448958147302e+01 1.252835008244022141e+01 -2.578063115793015569e+01
1.935000000000000053e+00 3.628636283340706115e+01 2.679917079055655904e+01 -4.181668125677196812e+00 -1.199130272476733872e+01 6.015607388391153165e+01 6.016259161163409175e+01 6.014483810172517053e+01 6.014633667903314063e+01 1.254011674637157014e+01 -2.578965427637518104e+01
1.939999999999999947e+00 3.629250617224715825e+01 2.681715112999268769e+01 -4.195745187281583632e+00 -1.200261900871690024e+01 6.015608407182150330e+01 6.016271541125203726e+01 6.014485195697573516e+01 6.014642049915696020e+01 1.255125632067672115e+01 -2.579857358501694264e+01
1.945000000000000062e+00 3.629856995673982567e+01 2.683523746895438578e+01 -4.209898128443529508e+00 -1.201388725013855385e+01 6.015610104238476907e+01 6.016282438681051303e+01 6.014486971612069510e+01 6.014650602879444108e+01 1.256298047188004219e+01 -2.580754826447067174e+01
1.949999999999999956e+00 3.630456770601880123e+01 2.685340431764072022e+01 -4.224118597582642742e+00 -1.202510319991034216e+01 6.015612515912469860e+01 6.016291930470352156e+01 6.014489140025347069e+01 6.014659304984653687e+01 1.257458415999450274e+01 -2.581648359589003050e+01
1.955000000000000071e+00 3.631051307289636298e+01 2.687162664290308101e+01 -4.238398374093990562e+00 -1.203626309933581950e+01 6.015615659075636756e+01 6.016300052707985913e+01 6.014491704921420023e+01 6.014668140692064924e+01 1.258575656235822748e+01 -2.582533724163510058e+01
1.959999999999999964e+00 3.631641995562583247e+01 2.688988142725581909e+01 -4.252730161061471392e+00 -1.204736464613913327e+01 6.015619473623966229e+01 6.016306651411192519e+01 6.014494680323537779e+01 6.014677121795133985e+01 1.259793607211725686e+01 -2.583429857894831017e+01
1.965000000000000080e+00 3.632230186560092733e+01 2.690814222611000872e+01 -4.267104731278276830e+00 -1.205840345363745136e+01 6.015624032591892956e+01 6.016311929469683406e+01 6.014498060362064535e+01 6.014686210533963617e+01 1.260935980611433394e+01 -2.584313321027435961e+01
1.969999999999999973e+00 3.632817249937205872e+01 2.692638509612303110e+01 -4.281513996030486879e+00 -1.206937682444758053e+01 6.015629317863591297e+01 6.016315862403093462e+01 6.014501851205461946e+01 6.014695401750380199e+01 1.262034962955024575e+01 -2.585188287838725429e+01
1.975000000000000089e+00 3.633404561391547105e+01 2.694458786546213602e+01 -4.295950609076472304e+00 -1.208028324706748435e+01 6.015635249895100856e+01 6.016318275670610660e+01 6.014506066810761098e+01 6.014704712016238375e+01 1.263261217556368088e+01 -2.586077265033959804e+01
1.979999999999999982e+00 3.633993433318608623e+01 2.696272421949898401e+01 -4.310404863919681695e+00 -1.209111854307427869e+01 6.015641916289296631e+01 6.016319439621959475e+01 6.014510696376169818e+01 6.014714096036979640e+01 1.264385526286570105e+01 -2.586949841012787132e+01
1.985000000000000098e+00 3.634585202470410081e+01 2.698077229675783073e+01 -4.324869161704476994e+00 -1.210188137031777345e+01 6.015649244765400994e+01 6.016319217772662142e+01 6.014515750904899960e+01 6.014723566374009778e+01 1.265549349676262736e+01 -2.587824672099983658e+01
1.989999999999999991e+00 3.635181159691882868e+01 2.699870864725117059e+01 -4.339334843695716870e+00 -1.211256929117720205e+01 6.015657236410033448e+01 6.016317673913152220e+01 6.014521229985770390e+01 6.014733108118173988e+01 1.266715478097964898e+01 -2.588696775156951446e+01
1.995000000000000107e+00 3.635782564725424493e+01 2.701651006946233835e+01 -4.353793134891856376e+00 -1.212317991845125853e+01 6.015665897360843672e+01 6.016314893949115827e+01 6.014527131528003423e+01 6.014742703946653535e+01 1.267829146997669731e+01 -2.589558854437962410e+01
2.000000000000000000e+00 3.636390664516216731e+01 2.703415575992431030e+01 -4.368236251348995403e+00 -1.213371226343616094e+01 6.015675158451763593e+01 6.016310776457339671e+01 6.014533463193216534e+01 6.014752363537265722e+01 1.269007437937632155e+01 -2.590426344569610251e+01
2.004999999999999893e+00 3.637006638681408077e+01 2.705162263475067519e+01 -4.382654947846271298e+00 -1.214416368954767300e+01 6.015685055931302827e+01 6.016305502845348485e+01 6.014540216694436481e+01 6.014762057551958918e+01 1.270113872166328939e+01 -2.591281161136362954e+01
2.009999999999999787e+00 3.637631650550063966e+01 2.706889055903270247e+01 -4.397041232330320071e+00 -1.215453323976747946e+01 6.015695533422304919e+01 6.016299021465736985e+01 6.014547395972557098e+01 6.014771790067894131e+01 1.271224992833434264e+01 -2.592133384261323670e+01
2.015000000000000124e+00 3.638266815040776692e+01 2.708593971559891145e+01 -4.411386983188930522e+00 -1.216481991151245978e+01 6.015706544143047552e+01 6.016291313417915632e+01 6.014555002663071548e+01 6.014781561252537045e+01 1.272389832768806528e+01 -2.592989455698505097e+01
2.020000000000000018e+00 3.638913171205537367e+01 2.710274841339370155e+01 -4.425682796363792804e+00 -1.217502121354018918e+01 6.015718136364174029e+01 6.016282614583684563e+01 6.014563023970863753e+01 6.014791336223767360e+01 1.273428986359591697e+01 -2.593825644635794347e+01
2.024999999999999911e+00 3.639571748282790509e+01 2.711929963413853883e+01 -4.439921391853753896e+00 -1.218513734596330877e+01 6.015730204633989331e+01 6.016272767753375916e+01 6.014571468043708080e+01 6.014801135940872001e+01 1.274520510109889138e+01 -2.594665444990869574e+01
2.029999999999999805e+00 3.640243498221573049e+01 2.713557508881560310e+01 -4.454094503965603025e+00 -1.219516734339351949e+01 6.015742718665352839e+01 6.016261817984477744e+01 6.014580331449086259e+01 6.014810953656024139e+01 1.275661314370119293e+01 -2.595508417704034088e+01
2.035000000000000142e+00 3.640929287637082012e+01 2.715155480938538801e+01 -4.468192661200530047e+00 -1.220510878060582627e+01 6.015755740471196589e+01 6.016250056713627714e+01 6.014589596769324231e+01 6.014820748736262601e+01 1.276627166105434341e+01 -2.596324926732410177e+01
2.040000000000000036e+00 3.641629984864717784e+01 2.716722544304096942e+01 -4.482209512863836842e+00 -1.221496309308145101e+01 6.015769107885819267e+01 6.016237197830780303e+01 6.014599277597855576e+01 6.014830562235008671e+01 1.277717778501407153e+01 -2.597154526644935402e+01
2.044999999999999929e+00 3.642346337530801748e+01 2.718256932163291850e+01 -4.496136113520909028e+00 -1.222472849795368788e+01 6.015782854800938395e+01 6.016223470748754920e+01 6.014609358832871067e+01 6.014840363525642886e+01 1.278768062659668914e+01 -2.597975391822209090e+01
2.049999999999999822e+00 3.643079041281466601e+01 2.719757098841060028e+01 -4.509964330393400722e+00 -1.223440418032794597e+01 6.015796962096038669e+01 6.016208971842218034e+01 6.014619832109639930e+01 6.014850141286717644e+01 1.279734600382196597e+01 -2.598781767699379586e+01
2.055000000000000160e+00 3.643828748490449243e+01 2.721221822932665191e+01 -4.523687379436385214e+00 -1.224399093444909603e+01 6.015811319186926198e+01 6.016193563992744231e+01 6.014630701282551684e+01 6.014859917560397662e+01 1.280786363968312891e+01 -2.599595932437760837e+01
2.060000000000000053e+00 3.644595997322267067e+01 2.722649580892095855e+01 -4.537296550241037174e+00 -1.225348709828918992e+01 6.015825965204376047e+01 6.016177503613547373e+01 6.014641948188858578e+01 6.014869659800999102e+01 1.281737522741513402e+01 -2.600393333170832122e+01
2.064999999999999947e+00 3.645381292340018575e+01 2.724039301595863449e+01 -4.550785149712842426e+00 -1.226289340114923831e+01 6.015840800594146742e+01 6.016160689810643447e+01 6.014653573653762209e+01 6.014879386143731921e+01 1.282726339119954950e+01 -2.601192184482481196e+01
2.069999999999999840e+00 3.646185037307009225e+01 2.725389768233739218e+01 -4.564145376204525206e+00 -1.227220908628778595e+01 6.015855817185277488e+01 6.016143262535368308e+01 6.014665564837709866e+01 6.014889081522578351e+01 1.283674126260702586e+01 -2.601982074352747176e+01
2.075000000000000178e+00 3.647007568875432071e+01 2.726699940298037461e+01 -4.577370005103495565e+00 -1.228143396931221609e+01 6.015870975482076943e+01 6.016125282797926843e+01 6.014677912703953666e+01 6.014898742475901372e+01 1.284574289341898101e+01 -2.602762099819751995e+01
2.080000000000000071e+00 3.647849159824084353e+01 2.727968995960180720e+01 -4.590452612684134515e+00 -1.229056869447685507e+01 6.015886189069128420e+01 6.016106691628642977e+01 6.014690614260121038e+01 6.014908382857645819e+01 1.285529296851399472e+01 -2.603545732010054081e+01
2.084999999999999964e+00 3.648709973966011688e+01 2.729195926318421073e+01 -4.603385458592688551e+00 -1.229961210646487224e+01 6.015901480539487522e+01 6.016087715332161423e+01 6.014703650462610085e+01 6.014917977062162890e+01 1.286384147273026457e+01 -2.604312496732512017e+01
2.089999999999999858e+00 3.649590125833187670e+01 2.730380089385130304e+01 -4.616162388526118043e+00 -1.230856480741451264e+01 6.015916769638620565e+01 6.016068313706488624e+01 6.014717016329869637e+01 6.014927537267901414e+01 1.287225107285460801e+01 -2.605073720258064540e+01
2.095000000000000195e+00 3.650489652094594106e+01 2.731520953459583012e+01 -4.628777496917799716e+00 -1.231742749203195686e+01 6.015931971937628475e+01 6.016048436360949125e+01 6.014730706966800255e+01 6.014937077509057417e+01 1.288147844606738701e+01 -2.605841957086835947e+01
2.100000000000000089e+00 3.651408467950108161e+01 2.732617701255259490e+01 -4.641223063579771768e+00 -1.232619838485623021e+01 6.015947150819309996e+01 6.016028417633532399e+01 6.014744696042453143e+01 6.014946558363374152e+01 1.288900273679396591e+01 -2.606583933999661440e+01
2.104999999999999982e+00 3.652346464627142097e+01 2.733670114686518460e+01 -4.653494190804658537e+00 -1.233487894298183640e+01 6.015962178224754098e+01 6.016008093478713903e+01 6.014758983976434337e+01 6.014956010570558220e+01 1.289680808338403750e+01 -2.607325736676077810e+01
2.109999999999999876e+00 3.653303435897036877e+01 2.734677907392885388e+01 -4.665585318812292215e+00 -1.234346954104016625e+01 6.015976990777127753e+01 6.015987467353912876e+01 6.014773561625823106e+01 6.014965441757341580e+01 1.290536233764718688e+01 -2.608073459661545357e+01
2.115000000000000213e+00 3.654279059362534809e+01 2.735640548811089801e+01 -4.677489316001814501e+00 -1.235196833210020984e+01 6.015991657142826909e+01 6.015966884955643224e+01 6.014788400777759847e+01 6.014974811954882483e+01 1.291203630132332414e+01 -2.608792394278360405e+01
2.120000000000000107e+00 3.655273004108748580e+01 2.736558229385638086e+01 -4.689202539284970328e+00 -1.236037748061462516e+01 6.016006007460497074e+01 6.015946069767283433e+01 6.014803506771893638e+01 6.014984168593480263e+01 1.291982122681821643e+01 -2.609521867869939982e+01
2.125000000000000000e+00 3.656284804160334545e+01 2.737430710073723361e+01 -4.700718825201199991e+00 -1.236869572880022794e+01 6.016020074643723348e+01 6.015925270605796271e+01 6.014818855923348195e+01 6.014993485804077267e+01 1.292695373959668359e+01 -2.610238566832234497e+01
2.129999999999999893e+00 3.657313942719697053e+01 2.738258068123646538e+01 -4.712033405192754820e+00 -1.237692321838013854e+01 6.016033807703256286e+01 6.015904515408161757e+01 6.014834436248226979e+01 6.015002768861427995e+01 1.293366036892219917e+01 -2.610945384679198966e+01
2.134999999999999787e+00 3.658359834368236818e+01 2.739040524333415405e+01 -4.723142013653601978e+00 -1.238506037684888206e+01 6.016047137650900822e+01 6.015883782253477818e+01 6.014850238151652917e+01 6.015012030201778970e+01 1.294061034814492039e+01 -2.611651036481118737e+01
2.140000000000000124e+00 3.659421799706228740e+01 2.739778197818876748e+01 -4.734039618105668090e+00 -1.239310633895949465e+01 6.016060071036375945e+01 6.015863242298217983e+01 6.014866241203222330e+01 6.015021255395282651e+01 1.294671866971670759e+01 -2.612341132383460973e+01
2.145000000000000018e+00 3.660499117508808098e+01 2.740471556176528978e+01 -4.744722790802676116e+00 -1.240106186268602073e+01 6.016072516488878108e+01 6.015842808036717315e+01 6.014882438790842656e+01 6.015030466317128344e+01 1.295322796336133919e+01 -2.613031919199124076e+01
2.149999999999999911e+00 3.661590969960555242e+01 2.741120906134294088e+01 -4.755187054458159146e+00 -1.240892604544651157e+01 6.016084479611800617e+01 6.015822640068329008e+01 6.014898810511686378e+01 6.015039650222792034e+01 1.295912738317986346e+01 -2.613709973874721371e+01
2.154999999999999805e+00 3.662696486679493546e+01 2.741726762509778226e+01 -4.765428832382748503e+00 -1.241669872114746553e+01 6.016095920373255268e+01 6.015802775586992368e+01 6.014915342452739822e+01 6.015048811677367269e+01 1.296450909475796465e+01 -2.614376385438341899e+01
2.160000000000000142e+00 3.663814748045279401e+01 2.742289857039476431e+01 -4.775445509197687066e+00 -1.242438052744296151e+01 6.016106748940509874e+01 6.015783117180504291e+01 6.014932027818742455e+01 6.015057974078261793e+01 1.297066842261504327e+01 -2.615048064780825143e+01
2.165000000000000036e+00 3.664944731894284047e+01 2.742810637152418352e+01 -4.785232820393356512e+00 -1.243196967900465921e+01 6.016117017202393669e+01 6.015763930943884930e+01 6.014948839810229941e+01 6.015067109982803828e+01 1.297560180041593370e+01 -2.615698512175053381e+01
2.169999999999999929e+00 3.666085391574340946e+01 2.743289931724357089e+01 -4.794788359641472653e+00 -1.243946628977757918e+01 6.016126661899678396e+01 6.015745177609065308e+01 6.014965768104648447e+01 6.015076234590050319e+01 1.298005000410777043e+01 -2.616337329113614985e+01
2.174999999999999822e+00 3.667235634284816115e+01 2.743728734844127004e+01 -4.804110459927592558e+00 -1.244687098770463507e+01 6.016135586787311951e+01 6.015726726088666254e+01 6.014982807236227558e+01 6.015085375848054383e+01 1.298556764770768446e+01 -2.616984813435800561e+01
2.180000000000000160e+00 3.668394265766750095e+01 2.744127677287560729e+01 -4.813195444790906663e+00 -1.245418151784522287e+01 6.016143864220578763e+01 6.015708877803459842e+01 6.014999928053124734e+01 6.015094501115514447e+01 1.298978458151586679e+01 -2.617609625961420505e+01
2.185000000000000053e+00 3.669560092008224927e+01 2.744487905181895826e+01 -4.822042247009736826e+00 -1.246139844337179881e+01 6.016151396607105539e+01 6.015691485335668887e+01 6.015017125770210527e+01 6.015103640356349501e+01 1.299436899662076073e+01 -2.618233545937476592e+01
2.189999999999999947e+00 3.670731842916128329e+01 2.744810366700197335e+01 -4.830648690386431632e+00 -1.246852055184993446e+01 6.016158189030915082e+01 6.015674661706209747e+01 6.015034381340819891e+01 6.015112786936960276e+01 1.299861784420023803e+01 -2.618847153066965205e+01
2.194999999999999840e+00 3.671908212396832738e+01 2.745096133562125829e+01 -4.839013192509832528e+00 -1.247554695859640717e+01 6.016164224361000379e+01 6.015658455088185974e+01 6.015051679211139657e+01 6.015121943076549371e+01 1.300239538726662225e+01 -2.619448484135560662e+01
2.200000000000000178e+00 3.673087866444811311e+01 2.745346439144297435e+01 -4.847134982260322467e+00 -1.248247737547910141e+01 6.016169447260323722e+01 6.015642806951485255e+01 6.015069009623632468e+01 6.015131125661117295e+01 1.300651069186122122e+01 -2.620047993935263975e+01
2.205000000000000071e+00 3.674269409699591904e+01 2.745562348513837136e+01 -4.855012387310104316e+00 -1.248930999805377517e+01 6.016173889582552192e+01 6.015627878351867253e+01 6.015086350865036735e+01 6.015140320619683223e+01 1.300976941407069454e+01 -2.620629788671897131e+01
2.209999999999999964e+00 3.675451442529011103e+01 2.745745221384225943e+01 -4.862645281976263334e+00 -1.249604453180671015e+01 6.016177490778574111e+01 6.015613582155528860e+01 6.015103694778424881e+01 6.015149548255271128e+01 1.301319912575790561e+01 -2.621207183247887684e+01
2.214999999999999858e+00 3.676632524008781644e+01 2.745896353073643681e+01 -4.870033220611058589e+00 -1.250267988968973576e+01 6.016180234550755301e+01 6.015599938702478511e+01 6.015121027409139032e+01 6.015158813522552350e+01 1.301683596250402175e+01 -2.621780450982317134e+01
2.220000000000000195e+00 3.677811167925521119e+01 2.746016900151084883e+01 -4.877175066186318908e+00 -1.250921373879009835e+01 6.016182175794981646e+01 6.015587145881615072e+01 6.015138325216300075e+01 6.015168096220042315e+01 1.301909150308474494e+01 -2.622328507288576205e+01
2.225000000000000089e+00 3.678985912247196666e+01 2.746108453717549835e+01 -4.884072014352375923e+00 -1.251564624207820486e+01 6.016183218681423028e+01 6.015575001111240994e+01 6.015155586578995184e+01 6.015177431708816158e+01 1.302197354319595668e+01 -2.622877535248069591e+01
2.229999999999999982e+00 3.680155245990071933e+01 2.746172356403513248e+01 -4.890724030425513291e+00 -1.252197566209816237e+01 6.016183377517992170e+01 6.015563580567377500e+01 6.015172794825057423e+01 6.015186815997554959e+01 1.302495053576925343e+01 -2.623420332583410186e+01
2.234999999999999876e+00 3.681317638036566819e+01 2.746209916015975594e+01 -4.897130987107962241e+00 -1.252819977551006758e+01 6.016182692950447120e+01 6.015553020941266738e+01 6.015189930144119757e+01 6.015196236215417969e+01 1.302692292992807488e+01 -2.623942229995152786e+01
2.240000000000000213e+00 3.682471583494660905e+01 2.746222780137579633e+01 -4.903294642953340166e+00 -1.253431832576683824e+01 6.016181086612042606e+01 6.015543140837282721e+01 6.015206990225692607e+01 6.015205723477928501e+01 1.302964259915379586e+01 -2.624466033229331074e+01
2.245000000000000107e+00 3.683615531317440883e+01 2.746212252174763435e+01 -4.909215077377388603e+00 -1.254032862671088289e+01 6.016178621960066408e+01 6.015534120103639992e+01 6.015223953288727188e+01 6.015215257963650686e+01 1.303157703222326091e+01 -2.624971376438496762e+01
2.250000000000000000e+00 3.684747959717845589e+01 2.746179920241364059e+01 -4.914894001356998388e+00 -1.254622966554191166e+01 6.016175261149821551e+01 6.015525866602956739e+01 6.015240812586843333e+01 6.015224857355975985e+01 1.303362862907837361e+01 -2.625469893562775781e+01
2.254999999999999893e+00 3.685867336238978709e+01 2.746127266564527147e+01 -4.920332726383524147e+00 -1.255201960203435974e+01 6.016171013446357563e+01 6.015518402811688503e+01 6.015257555376278020e+01 6.015234522821658913e+01 1.303564312332210662e+01 -2.625959329225834082e+01
2.259999999999999787e+00 3.686972127839959512e+01 2.746055716522880985e+01 -4.925532437071297842e+00 -1.255769611828699439e+01 6.016165914677792159e+01 6.015511812383611812e+01 6.015274165848025945e+01 6.015244246464027356e+01 1.303689243986766577e+01 -2.626429887716399492e+01
2.265000000000000124e+00 3.688060840265897866e+01 2.745966945357308830e+01 -4.930495814355499995e+00 -1.256325843848035539e+01 6.016159907714408916e+01 6.015505928805530544e+01 6.015290642097633622e+01 6.015254054782641902e+01 1.303888642762967720e+01 -2.626901177150461564e+01
2.270000000000000018e+00 3.689131958768222574e+01 2.745862320871878026e+01 -4.935224128243952180e+00 -1.256870374582239691e+01 6.016153055007647055e+01 6.015500889268781037e+01 6.015306965990412635e+01 6.015263931318424540e+01 1.304037144609691978e+01 -2.627356495191382635e+01
2.274999999999999911e+00 3.690183996228394392e+01 2.745743286828659180e+01 -4.939719261593175759e+00 -1.257402970107269091e+01 6.016145389580339753e+01 6.015496746560125985e+01 6.015323124309500002e+01 6.015273870841356540e+01 1.304083550094821575e+01 -2.627788885679123254e+01
2.279999999999999805e+00 3.691215522508803559e+01 2.745611588878454157e+01 -4.943984905806266816e+00 -1.257923593401970841e+01 6.016136826861251308e+01 6.015493239390483637e+01 6.015339121270808675e+01 6.015283911405155237e+01 1.304258226242461305e+01 -2.628228383619607555e+01
2.285000000000000142e+00 3.692225078662902149e+01 2.745468474197668129e+01 -4.948022383081664088e+00 -1.258431889330554121e+01 6.016127470094350116e+01 6.015490588472644617e+01 6.015354935211835397e+01 6.015294023181974836e+01 1.304354326224049210e+01 -2.628647584475024956e+01
2.290000000000000036e+00 3.693211268120462876e+01 2.745315468191625996e+01 -4.951834724009794186e+00 -1.258927690449871939e+01 6.016117310906930271e+01 6.015488716362826693e+01 6.015370561068202448e+01 6.015304217396921160e+01 1.304432285735045127e+01 -2.629054201655548439e+01
2.294999999999999929e+00 3.694172726391857253e+01 2.745154069659794516e+01 -4.955425083415442522e+00 -1.259410822656220574e+01 6.016106344706927445e+01 6.015487548372208693e+01 6.015385994009412940e+01 6.015314504300236109e+01 1.304548156620300325e+01 -2.629455373274991814e+01
2.299999999999999822e+00 3.695108104139274019e+01 2.744985565778900849e+01 -4.958795782349186609e+00 -1.259880988411827829e+01 6.016094640127759163e+01 6.015487193812748501e+01 6.015401219589676884e+01 6.015324867861690450e+01 1.304590025737930148e+01 -2.629836175306447998e+01
2.305000000000000160e+00 3.696016121788415631e+01 2.744811484600808882e+01 -4.961950686594572169e+00 -1.260338062693664440e+01 6.016082164029769785e+01 6.015487490061600084e+01 6.015416238571604879e+01 6.015335329427858113e+01 1.304689724474365775e+01 -2.630213706276361663e+01
2.310000000000000053e+00 3.696895512259583683e+01 2.744633056837440321e+01 -4.964892397737095564e+00 -1.260781747061311897e+01 6.016068986624148351e+01 6.015488537504906219e+01 6.015431037826292737e+01 6.015345873034025459e+01 1.304739912820800285e+01 -2.630573650792699070e+01
2.314999999999999947e+00 3.697745069750649805e+01 2.744451615715652437e+01 -4.967624355020713089e+00 -1.261211831721667487e+01 6.016055126619361459e+01 6.015490296145361526e+01 6.015445612295005162e+01 6.015356501728134475e+01 1.304758354044028223e+01 -2.630918131439248597e+01
2.319999999999999840e+00 3.698563649498209571e+01 2.744268567091442890e+01 -4.970150686213848701e+00 -1.261628178732200567e+01 6.016040561448761537e+01 6.015492612489930480e+01 6.015459963533151466e+01 6.015367233815671710e+01 1.304863694395361584e+01 -2.631262525146700426e+01
2.325000000000000178e+00 3.699350118624384010e+01 2.744084926972310257e+01 -4.972473793069990933e+00 -1.262030424896110326e+01 6.016025403441617669e+01 6.015495679185733024e+01 6.015474074711447372e+01 6.015378038703977381e+01 1.304860597784663767e+01 -2.631580975413444179e+01
2.330000000000000071e+00 3.700103434454454998e+01 2.743901988608633147e+01 -4.974597848572935632e+00 -1.262418416678866429e+01 6.016009642711362915e+01 6.015499364953220152e+01 6.015487947076827169e+01 6.015388930449352500e+01 1.304844739968363498e+01 -2.631885853773556505e+01
2.334999999999999964e+00 3.700822612939499123e+01 2.743721019248490478e+01 -4.976527214880951178e+00 -1.262792015969019133e+01 6.015993262402439967e+01 6.015503515341845286e+01 6.015501583594727464e+01 6.015399925776655010e+01 1.304931363909172681e+01 -2.632192106557056732e+01
2.339999999999999858e+00 3.701506687818675800e+01 2.743542869644640447e+01 -4.978264404901364237e+00 -1.263150849888378424e+01 6.015976387124096192e+01 6.015508340193457570e+01 6.015514967877440000e+01 6.015410990007148229e+01 1.304905613857289559e+01 -2.632471333612500075e+01
2.345000000000000195e+00 3.702154801811493456e+01 2.743368771338334611e+01 -4.979814254747779501e+00 -1.263494828784282120e+01 6.015958976633169897e+01 6.015513615111528622e+01 6.015528107623202914e+01 6.015422148539303748e+01 1.304943450329246524e+01 -2.632746471082895567e+01
2.350000000000000089e+00 3.702766127931626983e+01 2.743199608873138118e+01 -4.981180121022465990e+00 -1.263823677583068417e+01 6.015941103535420353e+01 6.015519406044813167e+01 6.015540995204499808e+01 6.015433385711304481e+01 1.304957662892077863e+01 -2.633005898133007605e+01
2.354999999999999982e+00 3.703339913710532727e+01 2.743036299396799649e+01 -4.982365866460485293e+00 -1.264137183357768102e+01 6.015922807075882162e+01 6.015525688329006471e+01 6.015553628390427576e+01 6.015444697999755164e+01 1.304941851138111097e+01 -2.633248616258631714e+01
2.359999999999999876e+00 3.703875484332824186e+01 2.742879803573395492e+01 -4.983375918014854911e+00 -1.264435204306429839e+01 6.015904088130999128e+01 6.015532333961250799e+01 6.015566011037609684e+01 6.015456095808506376e+01 1.304981996574622727e+01 -2.633485767776802433e+01
2.365000000000000213e+00 3.704372205881774249e+01 2.742730782302424686e+01 -4.984213471729042055e+00 -1.264717449227622836e+01 6.015885039978645210e+01 6.015539453037845163e+01 6.015578134518641917e+01 6.015467555825311052e+01 1.304948357608710552e+01 -2.633700173838566982e+01
2.370000000000000107e+00 3.704829543116298396e+01 2.742590100423488408e+01 -4.984883124674433397e+00 -1.264983805360018110e+01 6.015865654662711393e+01 6.015546889097494443e+01 6.015590005164746401e+01 6.015479091487181051e+01 1.304951098299344281e+01 -2.633906171166454158e+01
2.375000000000000000e+00 3.705247017186417935e+01 2.742458436481165762e+01 -4.985388833788858776e+00 -1.265234087214682290e+01 6.015845971855878815e+01 6.015554607740100579e+01 6.015601623127508191e+01 6.015490698749891862e+01 1.304989593103526069e+01 -2.634103556424795656e+01
2.379999999999999893e+00 3.705624201075916346e+01 2.742336233034903969e+01 -4.985733652986561459e+00 -1.265468005761480619e+01 6.015826097375526871e+01 6.015562745326703720e+01 6.015612979726125786e+01 6.015502349315363517e+01 1.304908577508118306e+01 -2.634271830561784000e+01
2.384999999999999787e+00 3.705960784052270895e+01 2.742224269309789975e+01 -4.985922722044207944e+00 -1.265685540172814072e+01 6.015805983548970914e+01 6.015571036412514161e+01 6.015624088574779194e+01 6.015514070572447736e+01 1.304915041200331949e+01 -2.634438075514778177e+01
2.390000000000000124e+00 3.706256492855550988e+01 2.742122943278155489e+01 -4.985959511763085494e+00 -1.265886474644769422e+01 6.015785703506863769e+01 6.015579529664189806e+01 6.015634946647251979e+01 6.015525845689769824e+01 1.304932144179952225e+01 -2.634592111552692728e+01
2.395000000000000018e+00 3.706511125355020653e+01 2.742032573571977139e+01 -4.985847395430708318e+00 -1.266070594481480960e+01 6.015765335435568062e+01 6.015588286293942133e+01 6.015645550666182118e+01 6.015537655736656575e+01 1.304871509725356482e+01 -2.634722256592182177e+01
2.399999999999999911e+00 3.706724583848330212e+01 2.741953698960812247e+01 -4.985591207919812362e+00 -1.266237880476937328e+01 6.015744847817375529e+01 6.015597081007879865e+01 6.015655913353638340e+01 6.015549521445831260e+01 1.304903225794418908e+01 -2.634850780610406318e+01
2.404999999999999805e+00 3.706896802992610418e+01 2.741886423442490184e+01 -4.985193818391019605e+00 -1.266388086404517388e+01 6.015724349661648773e+01 6.015606055246460215e+01 6.015666027902988588e+01 6.015561412060586832e+01 1.304866358799273840e+01 -2.634956496240424073e+01
2.410000000000000142e+00 3.707027821746275009e+01 2.741831072840765060e+01 -4.984659551653090936e+00 -1.266521163764568136e+01 6.015703839441032841e+01 6.015615062531715296e+01 6.015675903561190552e+01 6.015573336741284294e+01 1.304859912665523503e+01 -2.635052363095765671e+01
2.415000000000000036e+00 3.707117736873782832e+01 2.741787774242712317e+01 -4.983991984954498911e+00 -1.266636990465435630e+01 6.015683365821595174e+01 6.015624088157774452e+01 6.015685542798937746e+01 6.015585286006908916e+01 1.304864123121996933e+01 -2.635135756362738135e+01
2.419999999999999929e+00 3.707166709894043066e+01 2.741756526011437245e+01 -4.983194304263069085e+00 -1.266735416207199627e+01 6.015663001020439538e+01 6.015633180050807027e+01 6.015694945056279863e+01 6.015597241416477914e+01 1.304802957722534806e+01 -2.635196675330674410e+01
2.424999999999999822e+00 3.707175001638429990e+01 2.741737519219499575e+01 -4.982270973097188360e+00 -1.266816470326370592e+01 6.015642718058013116e+01 6.015642128896875818e+01 6.015704124118032325e+01 6.015609220247048938e+01 1.304832913305484254e+01 -2.635255666087035920e+01
2.430000000000000160e+00 3.707142907731182646e+01 2.741730557287099757e+01 -4.981224694071391568e+00 -1.266879986818802273e+01 6.015622612754957999e+01 6.015651047637933146e+01 6.015713076597116782e+01 6.015621194630702462e+01 1.304820071558330952e+01 -2.635295152182401779e+01
2.435000000000000053e+00 3.707070804263329222e+01 2.741735485896670710e+01 -4.980058641191336122e+00 -1.266925881729677528e+01 6.015602739803392751e+01 6.015659944155249406e+01 6.015721805147543222e+01 6.015633151234717957e+01 1.304725871144368377e+01 -2.635310092288630202e+01
2.439999999999999947e+00 3.706959166567213515e+01 2.741752374886600663e+01 -4.978777399740814680e+00 -1.266954270394540671e+01 6.015583043546832442e+01 6.015668540983185153e+01 6.015730328249790659e+01 6.015645116450973262e+01 1.304769902110134794e+01 -2.635329355242620863e+01
2.444999999999999840e+00 3.706808483530016218e+01 2.741780749204322376e+01 -4.977382939951803031e+00 -1.266964970352947795e+01 6.015563652236696868e+01 6.015677043377846189e+01 6.015738638441131769e+01 6.015657049221066188e+01 1.304736779874208707e+01 -2.635324706241132375e+01
2.450000000000000178e+00 3.706619344615218381e+01 2.741820402182200311e+01 -4.975878850136338016e+00 -1.266958025716687075e+01 6.015544567875134163e+01 6.015685330390613927e+01 6.015746746271926071e+01 6.015668953976189215e+01 1.304706312551687297e+01 -2.635306686370177331e+01
2.455000000000000071e+00 3.706392397774916247e+01 2.741871025424462971e+01 -4.974268393184849479e+00 -1.266933467624431842e+01 6.015525808071645031e+01 6.015693325292015459e+01 6.015754660151576161e+01 6.015680828960479687e+01 1.304719255318729942e+01 -2.635280720717367942e+01
2.459999999999999964e+00 3.706128333882519854e+01 2.741932085679543718e+01 -4.972553850881242354e+00 -1.266891233815521289e+01 6.015507453718477393e+01 6.015701120240054678e+01 6.015762379553709138e+01 6.015692648861488578e+01 1.304664865487324299e+01 -2.635232354256717002e+01
2.464999999999999858e+00 3.705827933269228680e+01 2.742003272915272305e+01 -4.970738848839449275e+00 -1.266831456780164800e+01 6.015489478550440339e+01 6.015708531901435663e+01 6.015769919152441503e+01 6.015704426869070431e+01 1.304682054607417818e+01 -2.635179927807852351e+01
2.470000000000000195e+00 3.705492002744887259e+01 2.742083940315935919e+01 -4.968825422443878814e+00 -1.266754101394803023e+01 6.015471963634878705e+01 6.015715661264635372e+01 6.015777278374934411e+01 6.015716136558220484e+01 1.304654180754127601e+01 -2.635108237146738475e+01
2.475000000000000089e+00 3.705121420527454035e+01 2.742173544342552916e+01 -4.966816297335930663e+00 -1.266659247388954057e+01 6.015454930244396792e+01 6.015722457915957477e+01 6.015784465064414377e+01 6.015727772745708535e+01 1.304602393721377673e+01 -2.635020185069091525e+01
2.479999999999999982e+00 3.704717129003525145e+01 2.742271599787173741e+01 -4.964714642156457636e+00 -1.266547059139212728e+01 6.015438357755675725e+01 6.015728766974893915e+01 6.015791492910280880e+01 6.015739344964515567e+01 1.304643333374020742e+01 -2.634931225558833034e+01
2.484999999999999876e+00 3.704280083007895286e+01 2.742377226548410363e+01 -4.962521691041308358e+00 -1.266417491898738135e+01 6.015422357523954133e+01 6.015734782840811334e+01 6.015798356766708110e+01 6.015750814151595449e+01 1.304579626945445092e+01 -2.634815591553231684e+01
2.490000000000000213e+00 3.703811321672049672e+01 2.742489843731600629e+01 -4.960240347959345542e+00 -1.266270737625196041e+01 6.015406908972328637e+01 6.015740361026660565e+01 6.015805070034265611e+01 6.015762188742363037e+01 1.304521094122397962e+01 -2.634687866536915735e+01
2.495000000000000107e+00 3.703311929616260301e+01 2.742608834170666654e+01 -4.957873424423731912e+00 -1.266107007224319503e+01 6.015391988462833694e+01 6.015745354500752029e+01 6.015811646360589293e+01 6.015773477742880715e+01 1.304581207908809226e+01 -2.634563124615128871e+01
2.500000000000000000e+00 3.702782985870854304e+01 2.742733103298769137e+01 -4.955421322520730421e+00 -1.265926244133251721e+01 6.015377738807911356e+01 6.015750055983781408e+01 6.015818075579481672e+01 6.015784629021322871e+01 1.304477908535641895e+01 -2.634404514665826724e+01
2.504999999999999893e+00 3.702225671430758069e+01 2.742862101120455876e+01 -4.952887352989228553e+00 -1.265728781488082255e+01 6.015364080120051682e+01 6.015754183093739016e+01 6.015824378852366294e+01 6.015795670992452671e+01 1.304449682768081331e+01 -2.634243551144967554e+01
2.509999999999999787e+00 3.701641171293455557e+01 2.742994946987314719e+01 -4.950273153890934807e+00 -1.265514775850079232e+01 6.015351045013542119e+01 6.015757752801983571e+01 6.015830561116891317e+01 6.015806590579835245e+01 1.304466287947418124e+01 -2.634076470418111171e+01
2.515000000000000124e+00 3.701030687763336147e+01 2.743130584603655109e+01 -4.947579484495992830e+00 -1.265284304985599206e+01 6.015338720598692390e+01 6.015760930230515413e+01 6.015836619286667286e+01 6.015817354349788815e+01 1.304365259581249781e+01 -2.633882158571448429e+01
2.520000000000000018e+00 3.700395501520132058e+01 2.743268374383991670e+01 -4.944809303258433708e+00 -1.265037747885288333e+01 6.015327023333168199e+01 6.015763441574544146e+01 6.015842574143725585e+01 6.015827990480734400e+01 1.304381874515138229e+01 -2.633691742255492230e+01
2.524999999999999911e+00 3.699736868779842780e+01 2.743407177809217501e+01 -4.941962974056002267e+00 -1.264775192052834640e+01 6.015316049880900096e+01 6.015765489233274366e+01 6.015848420572933009e+01 6.015838461042100960e+01 1.304323108135305986e+01 -2.633480112794825700e+01
2.529999999999999805e+00 3.699056104631065978e+01 2.743546159143506813e+01 -4.939042436089480681e+00 -1.264496948150032907e+01 6.015305772163300446e+01 6.015766956601682836e+01 6.015854170771074649e+01 6.015848773025600593e+01 1.304285477691799677e+01 -2.633260195769050682e+01
2.535000000000000142e+00 3.698354532060702127e+01 2.743684344915352469e+01 -4.936048891767617519e+00 -1.264203263846941105e+01 6.015296206680906721e+01 6.015767849689196822e+01 6.015859830221359772e+01 6.015858916712375759e+01 1.304256406009505831e+01 -2.633030598409476397e+01
2.540000000000000036e+00 3.697633485250431562e+01 2.743820688443519984e+01 -4.932983129285869239e+00 -1.263894362956062700e+01 6.015287391136011053e+01 6.015768236180080208e+01 6.015865400988125344e+01 6.015868874201678551e+01 1.304169237892544508e+01 -2.632782835275134659e+01
2.544999999999999929e+00 3.696894336774472833e+01 2.743954356354077717e+01 -4.929847003201524913e+00 -1.263570627600919849e+01 6.015279276307614964e+01 6.015767963561463461e+01 6.015870897020528929e+01 6.015878658782455091e+01 1.304157713251404083e+01 -2.632534747276515574e+01
2.549999999999999822e+00 3.696138438652032931e+01 2.744084209929222951e+01 -4.926640717410432302e+00 -1.263232261919721289e+01 6.015271925104743644e+01 6.015767178082107591e+01 6.015876315926215767e+01 6.015888242493498694e+01 1.304087459574917851e+01 -2.632268971415205527e+01
2.555000000000000160e+00 3.695367168394459156e+01 2.744209271515716608e+01 -4.923365243229412158e+00 -1.262879589684057358e+01 6.015265335952611991e+01 6.015765864288093923e+01 6.015881663983860506e+01 6.015897620430833115e+01 1.303971689224094455e+01 -2.631987535481126272e+01
2.560000000000000053e+00 3.694581927517604214e+01 2.744328739940800332e+01 -4.920022388539439184e+00 -1.262513062045932344e+01 6.015259437978256329e+01 6.015763832488314478e+01 6.015886956809394093e+01 6.015906812510340274e+01 1.303982519462712908e+01 -2.631713343741205335e+01
2.564999999999999947e+00 3.693784068648225372e+01 2.744441346990389619e+01 -4.916611427971575132e+00 -1.262132840397683609e+01 6.015254337964112352e+01 6.015761362416044733e+01 6.015892184348328442e+01 6.015915773614344886e+01 1.303869830407110086e+01 -2.631413851648757785e+01
2.569999999999999840e+00 3.692974983294417513e+01 2.744546205813403716e+01 -4.913133517558787133e+00 -1.261739340353923211e+01 6.015249997656541581e+01 6.015758362024540418e+01 6.015897356593151812e+01 6.015924511052821799e+01 1.303720727541844049e+01 -2.631100812350705453e+01
2.575000000000000178e+00 3.692156071365732828e+01 2.744642557021836637e+01 -4.909590359473340548e+00 -1.261333065930630504e+01 6.015246331787933087e+01 6.015754622961480891e+01 6.015902489679978515e+01 6.015933048902124369e+01 1.303728875865711245e+01 -2.630799979125931642e+01
2.580000000000000071e+00 3.691328662305574682e+01 2.744729075430261034e+01 -4.905980570924047157e+00 -1.260914159888996622e+01 6.015243474285521330e+01 6.015750514255638848e+01 6.015907568158027630e+01 6.015941331163589467e+01 1.303568139330102582e+01 -2.630468837463716625e+01
2.584999999999999964e+00 3.690494142637261632e+01 2.744805074893348618e+01 -4.902305965086823925e+00 -1.260483178151431538e+01 6.015241318943103010e+01 6.015745785099817766e+01 6.015912610074606448e+01 6.015949388930226149e+01 1.303473529886218074e+01 -2.630138584693618498e+01
2.589999999999999858e+00 3.689653850624149811e+01 2.744869569168099233e+01 -4.898566636888036285e+00 -1.260040481773041421e+01 6.015239879529119804e+01 6.015740503239651815e+01 6.015917615935352813e+01 6.015957209366201397e+01 1.303393884362868782e+01 -2.629802829874036618e+01
2.595000000000000195e+00 3.688809103183503879e+01 2.744921549632416813e+01 -4.894762403931475880e+00 -1.259586413514672643e+01 6.015239184785016135e+01 6.015734781160848854e+01 6.015922583584675465e+01 6.015964773948758904e+01 1.303239057004754997e+01 -2.629450066339600767e+01
2.600000000000000089e+00 3.687961226377035473e+01 2.744960294287529123e+01 -4.890894411376277340e+00 -1.259121494716139544e+01 6.015239161379279409e+01 6.015728470960370089e+01 6.015927524787520753e+01 6.015972101076823009e+01 1.303155407644536012e+01 -2.629099858400149614e+01
2.604999999999999982e+00 3.687111488966390027e+01 2.744984783421207908e+01 -4.886962072336885399e+00 -1.258646046223280557e+01 6.015239858335333878e+01 6.015721748970291571e+01 6.015932433426085169e+01 6.015979164433576898e+01 1.302997845349950445e+01 -2.628733484344950710e+01
2.609999999999999876e+00 3.686261165092516023e+01 2.744994307056161631e+01 -4.882966231558511616e+00 -1.258160577418049542e+01 6.015241215966214128e+01 6.015714513504806149e+01 6.015937318245236298e+01 6.015985977093673398e+01 1.302873620607786975e+01 -2.628365376257274733e+01
2.615000000000000213e+00 3.685411483148972422e+01 2.744988016314531265e+01 -4.878906816424864346e+00 -1.257665495052286353e+01 6.015243238245230373e+01 6.015706833800039277e+01 6.015942178427863496e+01 6.015992528823693419e+01 1.302736873273931906e+01 -2.627989851175897940e+01
2.620000000000000107e+00 3.684563640624806879e+01 2.744965087448166585e+01 -4.874783686702157226e+00 -1.257161206560842004e+01 6.015245931146609593e+01 6.015698789134844304e+01 6.015947012338928346e+01 6.015998808549431232e+01 1.302533852638736533e+01 -2.627600190496959343e+01
2.625000000000000000e+00 3.683718827745516933e+01 2.744924966250178500e+01 -4.870597904232788267e+00 -1.256648275252756086e+01 6.015249210204782315e+01 6.015690227819391112e+01 6.015951830627432884e+01 6.016004838013206779e+01 1.302420522664484537e+01 -2.627217230152145078e+01
2.629999999999999893e+00 3.682878162858362714e+01 2.744866790834357317e+01 -4.866348714330576364e+00 -1.256127046555641869e+01 6.015253121937757896e+01 6.015681343786787494e+01 6.015956624859082069e+01 6.016010591236667437e+01 1.302241779192888238e+01 -2.626820932597388847e+01
2.634999999999999787e+00 3.682042743035553656e+01 2.744789883751580106e+01 -4.862036110658260135e+00 -1.255597962811735258e+01 6.015257656664317665e+01 6.015672188724085601e+01 6.015961394050972189e+01 6.016016062656486696e+01 1.301971984101032476e+01 -2.626408271591473920e+01
2.640000000000000124e+00 3.681213657481477952e+01 2.744693894456990790e+01 -4.857661575506587504e+00 -1.255061653328316140e+01 6.015262694739337235e+01 6.015662531851621253e+01 6.015966152296082470e+01 6.016021286703159632e+01 1.301841561584091167e+01 -2.626009867081704385e+01
2.645000000000000018e+00 3.680391898644880655e+01 2.744578002537054573e+01 -4.853223913954255231e+00 -1.254518418687199777e+01 6.015268312134854511e+01 6.015652655554804795e+01 6.015970885476271235e+01 6.016026226655419862e+01 1.301618327633463323e+01 -2.625595545099739780e+01
2.649999999999999911e+00 3.679578455996076514e+01 2.744441795782655902e+01 -4.848723839100622435e+00 -1.253968795221825872e+01 6.015274445170837936e+01 6.015642481908264472e+01 6.015975598785352929e+01 6.016030896646020665e+01 1.301396338507254136e+01 -2.625178004132170528e+01
2.654999999999999805e+00 3.678774265703535207e+01 2.744284826234288843e+01 -4.844161649816283166e+00 -1.253413266949307570e+01 6.015281061067991430e+01 6.015632016624382317e+01 6.015980292571300936e+01 6.016035299630156175e+01 1.301194846777928937e+01 -2.624760107221879224e+01
2.660000000000000142e+00 3.677980205507656564e+01 2.744106578388577233e+01 -4.839537063411856188e+00 -1.252852243440712066e+01 6.015288170714141103e+01 6.015621382006535356e+01 6.015984960545618065e+01 6.016039422771502387e+01 1.300928459303622731e+01 -2.624330960499266396e+01
2.665000000000000036e+00 3.677197130989854656e+01 2.743906816356565059e+01 -4.834851028837201525e+00 -1.252286282108905091e+01 6.015295696376349355e+01 6.015610472169281309e+01 6.015989608546717449e+01 6.016043285596504830e+01 1.300718493072689697e+01 -2.623906836722811420e+01
2.669999999999999929e+00 3.676425820318696935e+01 2.743685088501483449e+01 -4.830103137787994605e+00 -1.251715767501996268e+01 6.015303661727248397e+01 6.015599447635058539e+01 6.015994227625382251e+01 6.016046870877301700e+01 1.300446146116889423e+01 -2.623472440350315438e+01
2.674999999999999822e+00 3.675667022220493152e+01 2.743441180159965498e+01 -4.825293991359077772e+00 -1.251141201682025716e+01 6.015312019077633465e+01 6.015588285103435595e+01 6.015998818553088512e+01 6.016050187521057779e+01 1.300159105030201978e+01 -2.623034357372229408e+01
2.680000000000000160e+00 3.674921439351394525e+01 2.743174970637734589e+01 -4.820424453349350991e+00 -1.250563110860552030e+01 6.015320704475947622e+01 6.015576920683242435e+01 6.016003384029399115e+01 6.016053250540504393e+01 1.299942098700486603e+01 -2.622604038310145924e+01
2.685000000000000053e+00 3.674189689492400390e+01 2.742886084975515715e+01 -4.815493831792758250e+00 -1.249981819835989327e+01 6.015329771314031149e+01 6.015565597493654337e+01 6.016007909767098027e+01 6.016056032466074299e+01 1.299602812698391041e+01 -2.622156504128517440e+01
2.689999999999999947e+00 3.673472377697152780e+01 2.742574562093303214e+01 -4.810503374419472955e+00 -1.249397881702311430e+01 6.015339134819467404e+01 6.015554200041398758e+01 6.016012400732478227e+01 6.016058556337505792e+01 1.299273108226931583e+01 -2.621709392720199006e+01
2.694999999999999840e+00 3.672770048647992525e+01 2.742240424667021159e+01 -4.805454022084076016e+00 -1.248811799593287120e+01 6.015348736969974652e+01 6.015542683373974597e+01 6.016016857787947458e+01 6.016060835713897603e+01 1.299021269896211805e+01 -2.621271975545954191e+01
2.700000000000000178e+00 3.672083162173981208e+01 2.741883459567733539e+01 -4.800345264783268284e+00 -1.248223884193584610e+01 6.015358630746951718e+01 6.015531292106988559e+01 6.016021265777386873e+01 6.016062844042601654e+01 1.298654042794148999e+01 -2.620819126270233568e+01
2.705000000000000071e+00 3.671412171041357908e+01 2.741503928243090016e+01 -4.795178860071249716e+00 -1.247634711551877018e+01 6.015368708066350933e+01 6.015519851814413954e+01 6.016025632115171362e+01 6.016064613676365269e+01 1.298356747026717173e+01 -2.620375496800622983e+01
2.709999999999999964e+00 3.670757437819638369e+01 2.741101812705594654e+01 -4.789954894263880547e+00 -1.247044635754497932e+01 6.015378988764062740e+01 6.015508521101662609e+01 6.016029945843324356e+01 6.016066130729479511e+01 1.298013736488725023e+01 -2.619926148502341690e+01
2.714999999999999858e+00 3.670119289217257830e+01 2.740677307677837149e+01 -4.784674361833827660e+00 -1.246454106228942571e+01 6.015389431943822274e+01 6.015497300163748662e+01 6.016034204405164587e+01 6.016067403752204967e+01 1.297652326473266449e+01 -2.619474938973299416e+01
2.720000000000000195e+00 3.669498001817758137e+01 2.740230690071667397e+01 -4.779338487851362061e+00 -1.245863583094911142e+01 6.015399985954000783e+01 6.015486160624833190e+01 6.016038406583147946e+01 6.016068445555531952e+01 1.297325416217491423e+01 -2.619029082539086772e+01
2.725000000000000089e+00 3.668893778870299371e+01 2.739762104569201639e+01 -4.773947612316949751e+00 -1.245273398595801417e+01 6.015410670423685957e+01 6.015475258844496409e+01 6.016042540893364787e+01 6.016069243371269692e+01 1.296918692657308014e+01 -2.618573789267702168e+01
2.729999999999999982e+00 3.668306800821228109e+01 2.739272016956995870e+01 -4.768503568975400952e+00 -1.244684049602301101e+01 6.015421402285063124e+01 6.015464482671826119e+01 6.016046610285552276e+01 6.016069822188464400e+01 1.296560072554448872e+01 -2.618126127582567975e+01
2.734999999999999876e+00 3.667737175201912692e+01 2.738760755138541114e+01 -4.763007289865326399e+00 -1.244095901263029091e+01 6.015432171538380857e+01 6.015453908798979654e+01 6.016050607241065507e+01 6.016070180789633781e+01 1.296206403172617350e+01 -2.617680650135838505e+01
2.740000000000000213e+00 3.667184948011314560e+01 2.738228603674605921e+01 -4.757459307906647616e+00 -1.243509248243608667e+01 6.015443004665712579e+01 6.015443707235362325e+01 6.016054518991190747e+01 6.016070305081961322e+01 1.295729699488043352e+01 -2.617220738697921334e+01
2.745000000000000107e+00 3.666650158139121629e+01 2.737676287583506252e+01 -4.751862295954333959e+00 -1.242924627372222446e+01 6.015453778762138626e+01 6.015433657178173377e+01 6.016058353904532652e+01 6.016070235765240426e+01 1.295354536417719515e+01 -2.616776157625258037e+01
2.750000000000000000e+00 3.666132752315198928e+01 2.737104194765254306e+01 -4.746217006028245144e+00 -1.242342315688864751e+01 6.015464519376322272e+01 6.015423922123194700e+01 6.016062099271343300e+01 6.016069959918525711e+01 1.294957590726064112e+01 -2.616330880454548335e+01
2.754999999999999893e+00 3.665632638824357059e+01 2.736512848618809457e+01 -4.740524751018961425e+00 -1.241762636308449785e+01 6.015475218742478347e+01 6.015414576441580152e+01 6.016065747113824358e+01 6.016069477183259551e+01 1.294495371999053646e+01 -2.615879378417808354e+01
2.759999999999999787e+00 3.665149701233728052e+01 2.735903020609577041e+01 -4.734788001931998558e+00 -1.241186031638354237e+01 6.015485792138291998e+01 6.015405491546329841e+01 6.016069300401525766e+01 6.016068815656532820e+01 1.294107034114784227e+01 -2.615440151820301296e+01
2.765000000000000124e+00 3.664683741563052877e+01 2.735275204626466916e+01 -4.729007646527366049e+00 -1.240612724385363208e+01 6.015496278986617540e+01 6.015396859170997601e+01 6.016072744552068485e+01 6.016067958676515559e+01 1.293641447650243670e+01 -2.614993481844220113e+01
2.770000000000000018e+00 3.664234550417688752e+01 2.734630233011943190e+01 -4.723186222652843824e+00 -1.240043116499252918e+01 6.015506605872258206e+01 6.015388574234272312e+01 6.016076081079746274e+01 6.016066931120827377e+01 1.293214836989026573e+01 -2.614554834970946118e+01
2.774999999999999911e+00 3.663801854324626106e+01 2.733968789341983197e+01 -4.717325376893670708e+00 -1.239477475008838958e+01 6.015516772941744961e+01 6.015380719897766681e+01 6.016079301172154459e+01 6.016065731528745175e+01 1.292772389255510213e+01 -2.614117150144469548e+01
2.779999999999999805e+00 3.663385340053206818e+01 2.733291608658235816e+01 -4.711426923049028659e+00 -1.238916062545769314e+01 6.015526776311374135e+01 6.015373365372799697e+01 6.016082396728960902e+01 6.016064360363109387e+01 1.292270925429505191e+01 -2.613674888838161081e+01
2.785000000000000142e+00 3.662984678785347370e+01 2.732599677656806847e+01 -4.705493899709512817e+00 -1.238359267754157500e+01 6.015536530538106064e+01 6.015366363894632684e+01 6.016085371388985692e+01 6.016062848247249661e+01 1.291861431607012101e+01 -2.613248069422259334e+01
2.790000000000000036e+00 3.662599464817702000e+01 2.731893668270468467e+01 -4.699527614336119541e+00 -1.237807240129414588e+01 6.015546085356299955e+01 6.015359916822244912e+01 6.016088209794379793e+01 6.016061177020832673e+01 1.291379219831749303e+01 -2.612815131013085690e+01
2.794999999999999929e+00 3.662229277942853400e+01 2.731174474910067929e+01 -4.693530466940245560e+00 -1.237260238831907344e+01 6.015555418536593635e+01 6.015354034196047905e+01 6.016090907017260747e+01 6.016059355192320623e+01 1.290831406157058225e+01 -2.612377129143138177e+01
2.799999999999999822e+00 3.661873687557173440e+01 2.730443234716269885e+01 -4.687506064759848101e+00 -1.236718646861026372e+01 6.015564427423607441e+01 6.015348512568780137e+01 6.016093469781358039e+01 6.016057421019490903e+01 1.290416917428116683e+01 -2.611960372359630966e+01
2.805000000000000160e+00 3.661532178065640153e+01 2.729700636434799321e+01 -4.681455616061651170e+00 -1.236182525654011854e+01 6.015573193314617839e+01 6.015343623152641328e+01 6.016095878960939558e+01 6.016055346186001174e+01 1.289904516503454879e+01 -2.611534500518562396e+01
2.810000000000000053e+00 3.661204247662021771e+01 2.728947785404911741e+01 -4.675382466900642520e+00 -1.235652175903274852e+01 6.015581648563114925e+01 6.015339245042964222e+01 6.016098136857530676e+01 6.016053157089881864e+01 1.289416167428623261e+01 -2.611115671698892982e+01
2.814999999999999947e+00 3.660889350768171369e+01 2.728185666860460756e+01 -4.669289302347123360e+00 -1.235127791897262384e+01 6.015589781740480646e+01 6.015335399228311530e+01 6.016100238094467301e+01 6.016050860074659568e+01 1.288944361683692996e+01 -2.610702976590719970e+01
2.819999999999999840e+00 3.660586908178018462e+01 2.727415213764020763e+01 -4.663178511833420359e+00 -1.234609507068015155e+01 6.015597610637475157e+01 6.015332178215660974e+01 6.016102173472367554e+01 6.016048451264223473e+01 1.288415702934124418e+01 -2.610286816821059475e+01
2.825000000000000178e+00 3.660296342151197280e+01 2.726637598288571951e+01 -4.657053724856715426e+00 -1.234097584184356222e+01 6.015605069410262473e+01 6.015329452116212394e+01 6.016103946012822945e+01 6.016045957684345780e+01 1.287956540077794010e+01 -2.609883905091851730e+01
2.830000000000000071e+00 3.660017022021812494e+01 2.725853724909440601e+01 -4.650917166707307260e+00 -1.233592088937708908e+01 6.015612202362055427e+01 6.015327373131119515e+01 6.016105543456833971e+01 6.016043366619997812e+01 1.287436970319276242e+01 -2.609477176884645289e+01
2.834999999999999964e+00 3.659748322162443657e+01 2.725064721307526838e+01 -4.644772239349050480e+00 -1.233093209609033813e+01 6.015618974301503386e+01 6.015325881716567835e+01 6.016106965217931446e+01 6.016040694734332561e+01 1.286917186666227231e+01 -2.609074612372278423e+01
2.839999999999999858e+00 3.659489602278793541e+01 2.724271741726589724e+01 -4.638622500772211943e+00 -1.232601131398735284e+01 6.015625345191022433e+01 6.015324900903278404e+01 6.016108211794540495e+01 6.016037960843873833e+01 1.286471829570189840e+01 -2.608686087977929091e+01
2.845000000000000195e+00 3.659240175183430210e+01 2.723475657061236177e+01 -4.632470051649532294e+00 -1.232115837615520348e+01 6.015631388232748122e+01 6.015324643773961810e+01 6.016109268010807654e+01 6.016035142851259820e+01 1.285912054536632709e+01 -2.608286741018760324e+01
2.850000000000000089e+00 3.658999384682201139e+01 2.722677722396365851e+01 -4.626319040145240535e+00 -1.231637543854272643e+01 6.015637032337667023e+01 6.015324942843631817e+01 6.016110139616552033e+01 6.016032271636208861e+01 1.285391707039703846e+01 -2.607896876820247201e+01
2.854999999999999982e+00 3.658766549226415066e+01 2.721879053948477178e+01 -4.620172932083305817e+00 -1.231166361077653804e+01 6.015642262153919262e+01 6.015325770920409099e+01 6.016110824881308616e+01 6.016029358097181046e+01 1.284936509850568775e+01 -2.607519901813083507e+01
2.859999999999999876e+00 3.658540956846118064e+01 2.721080558321198595e+01 -4.614034150027463532e+00 -1.230702251906851963e+01 6.015647144157258452e+01 6.015327309080225859e+01 6.016111310900321740e+01 6.016026383620377516e+01 1.284382624803381567e+01 -2.607134222977840921e+01
2.865000000000000213e+00 3.658321934596172298e+01 2.720283530521744453e+01 -4.607907210747743676e+00 -1.230245419467041756e+01 6.015651596069789520e+01 6.015329346228517693e+01 6.016111606366820297e+01 6.016023384169932342e+01 1.283919421708823450e+01 -2.606764814962865273e+01
2.870000000000000107e+00 3.658108766937757395e+01 2.719488900814014443e+01 -4.601794792752260221e+00 -1.229795821933809385e+01 6.015655675043587536e+01 6.015332029609528064e+01 6.016111700630221293e+01 6.016020345140538694e+01 1.283411065021870101e+01 -2.606393759501842311e+01
2.875000000000000000e+00 3.657900761135743295e+01 2.718697795190736244e+01 -4.595700676848138322e+00 -1.229353537287079234e+01 6.015659361439615793e+01 6.015335301783558464e+01 6.016111594432516085e+01 6.016017280227612218e+01 1.282905483231770383e+01 -2.606027368736418026e+01
2.879999999999999893e+00 3.657697225742553826e+01 2.717911321250729628e+01 -4.589628633131006552e+00 -1.228918626571222816e+01 6.015662640116101301e+01 6.015339112373874286e+01 6.016111288360948350e+01 6.016014201747864831e+01 1.282442972111706148e+01 -2.605670941823150955e+01
2.884999999999999787e+00 3.657497454787623070e+01 2.717130405579499808e+01 -4.583581576762854048e+00 -1.228491030496294556e+01 6.015665561961399987e+01 6.015343578411167869e+01 6.016110774107151116e+01 6.016011098169207827e+01 1.281911267903580232e+01 -2.605309649122000693e+01
2.890000000000000124e+00 3.657300780613297064e+01 2.716356239686711049e+01 -4.577563909275941256e+00 -1.228070860332237935e+01 6.015668071550562246e+01 6.015348535557050269e+01 6.016110058970135555e+01 6.016007996984258455e+01 1.281451266681918355e+01 -2.604962052722269661e+01
2.895000000000000018e+00 3.657106518337930368e+01 2.715589766490187174e+01 -4.571578837023113628e+00 -1.227658067060798253e+01 6.015670203580328490e+01 6.015354049812991377e+01 6.016109137933172235e+01 6.016004892998808629e+01 1.280994460686591019e+01 -2.604619083206058860e+01
2.899999999999999911e+00 3.656913989865255132e+01 2.714831871858524437e+01 -4.565629379633867835e+00 -1.227252567426738850e+01 6.015672008338092525e+01 6.015360223531984474e+01 6.016108004260873088e+01 6.016001775515299954e+01 1.280438340077405357e+01 -2.604267180684093219e+01
2.904999999999999805e+00 3.656722570925085591e+01 2.714083783807698325e+01 -4.559720464226479031e+00 -1.226854504240119859e+01 6.015673397519474719e+01 6.015366793921013056e+01 6.016106671421308505e+01 6.015998684598368840e+01 1.280009389851356261e+01 -2.603936192599785215e+01
2.910000000000000142e+00 3.656531604468592889e+01 2.713346278971020098e+01 -4.553854779437767952e+00 -1.226463734515658821e+01 6.015674448061171375e+01 6.015373924582704035e+01 6.016105129882650004e+01 6.015995600127751430e+01 1.279547545996300784e+01 -2.603604953401231725e+01
2.915000000000000036e+00 3.656340470513080021e+01 2.712620287995655133e+01 -4.548035946523411255e+00 -1.226080223143017101e+01 6.015675168889907098e+01 6.015381598098216642e+01 6.016103380278633495e+01 6.015992526944907581e+01 1.279055365598469329e+01 -2.603273756512508541e+01
2.919999999999999929e+00 3.656148581059139246e+01 2.711906831531807782e+01 -4.542268188976876786e+00 -1.225704003194739755e+01 6.015675524694845677e+01 6.015389678081497493e+01 6.016101430023629604e+01 6.015989486149957344e+01 1.278641966255933404e+01 -2.602956956076656780e+01
2.924999999999999822e+00 3.655955337380359538e+01 2.711206619949632568e+01 -4.536554242870361797e+00 -1.225334918583340205e+01 6.015675588802464091e+01 6.015398307578094261e+01 6.016099271565506967e+01 6.015986459250746066e+01 1.278162892814716223e+01 -2.602635433663278164e+01
2.930000000000000160e+00 3.655760197074084061e+01 2.710520635744249773e+01 -4.530898406066871331e+00 -1.224973002777737641e+01 6.015675318838930252e+01 6.015407324838341907e+01 6.016096914287163600e+01 6.015983470079545015e+01 1.277748349154865970e+01 -2.602326325786794925e+01
2.935000000000000053e+00 3.655562616094546513e+01 2.709849599877383852e+01 -4.525303750190719398e+00 -1.224618134842827644e+01 6.015674760935173282e+01 6.015416795439936948e+01 6.016094355452332820e+01 6.015980510180634155e+01 1.277322157294101856e+01 -2.602019520916462980e+01
2.939999999999999947e+00 3.655362081974720212e+01 2.709194252662745939e+01 -4.519773591845093641e+00 -1.224270222956905307e+01 6.015673941181832873e+01 6.015426729723175470e+01 6.016091595636825673e+01 6.015977578442014106e+01 1.276857277185682449e+01 -2.601711394118528275e+01
2.944999999999999840e+00 3.655158130815059536e+01 2.708555491107972557e+01 -4.514312212965065463e+00 -1.223929294829721393e+01 6.015672812260595492e+01 6.015436943928469304e+01 6.016088646311035149e+01 6.015974700572146361e+01 1.276501403292250636e+01 -2.601421390650460808e+01
2.950000000000000178e+00 3.654950286312165986e+01 2.707933810988316026e+01 -4.508921944723594422e+00 -1.223595137840662517e+01 6.015671467069991962e+01 6.015447616928839381e+01 6.016085499437219397e+01 6.015971851028028539e+01 1.276073663055890606e+01 -2.601125569448543828e+01
2.955000000000000071e+00 3.654738129674688452e+01 2.707329918977704963e+01 -4.503606369007293608e+00 -1.223267696835360319e+01 6.015669903141645136e+01 6.015458676699733331e+01 6.016082160973218862e+01 6.015969039075363156e+01 1.275619385082597823e+01 -2.600829860097243440e+01
2.959999999999999964e+00 3.654521289793957095e+01 2.706744634062744126e+01 -4.498369803654071575e+00 -1.222947011480486168e+01 6.015668060007959639e+01 6.015469897841126112e+01 6.016078645544248360e+01 6.015966295116165696e+01 1.275321976000849844e+01 -2.600558427053446664e+01
2.964999999999999858e+00 3.654299368981054386e+01 2.706178209590683892e+01 -4.493213758492854204e+00 -1.222632778854544888e+01 6.015666078842823339e+01 6.015481578279384678e+01 6.016074939482634676e+01 6.015963575777043104e+01 1.274891148333702873e+01 -2.600272874005025514e+01
2.970000000000000195e+00 3.654072058347895080e+01 2.705631361382554090e+01 -4.488142308619871734e+00 -1.222325019798383927e+01 6.015663907591450510e+01 6.015493510664041565e+01 6.016071057002549338e+01 6.015960908215451752e+01 1.274492983620801745e+01 -2.599995082946045244e+01
2.975000000000000089e+00 3.653839071216535217e+01 2.705104659652273824e+01 -4.483158915696575875e+00 -1.222023686604782000e+01 6.015661533837329245e+01 6.015505589305472967e+01 6.016067007044797776e+01 6.015958304979726989e+01 1.274201225364353363e+01 -2.599734738924889754e+01
2.979999999999999982e+00 3.653600118300996513e+01 2.704598298040609450e+01 -4.478265219248523721e+00 -1.221728514642011376e+01 6.015659073047709171e+01 6.015518040342675476e+01 6.016062780700940493e+01 6.015955731734025846e+01 1.273789232798450577e+01 -2.599461849706268168e+01
2.984999999999999876e+00 3.653355002424807196e+01 2.704112941509860590e+01 -4.473465465950974718e+00 -1.221439571648679667e+01 6.015656443086616179e+01 6.015530573859070529e+01 6.016058397520788503e+01 6.015953226235007634e+01 1.273496666380093600e+01 -2.599208025900469821e+01
2.990000000000000213e+00 3.653103513033369154e+01 2.703648769034130694e+01 -4.468761505022399660e+00 -1.221156639460312654e+01 6.015653731075187949e+01 6.015543340017508456e+01 6.016053853275733587e+01 6.015950764180818311e+01 1.273165033844153449e+01 -2.598952277279949286e+01
2.995000000000000107e+00 3.652845500961907987e+01 2.703206144581208292e+01 -4.464156291385172892e+00 -1.220879648693109765e+01 6.015650935878390726e+01 6.015556258295691805e+01 6.016049156594915814e+01 6.015948353357098455e+01 1.272844247462055378e+01 -2.598701151841633106e+01
3.000000000000000000e+00 3.652580851266549899e+01 2.702785368430989266e+01 -4.459652583573029183e+00 -1.220608518584249147e+01 6.015648063289526704e+01 6.015569265718977476e+01 6.016044315395426167e+01 6.015945998811879036e+01 1.272568230253376598e+01 -2.598459086584939470e+01
3.004999999999999893e+00 3.652309469493096827e+01 2.702386551909268775e+01 -4.455252285580861837e+00 -1.220343076493813506e+01 6.015645173976187721e+01 6.015582442012291864e+01 6.016039330037097699e+01 6.015943685309502342e+01 1.272241810519397909e+01 -2.598213463102061027e+01
3.009999999999999787e+00 3.652031325571350351e+01 2.702010012026731189e+01 -4.450958504634917823e+00 -1.220083313741798037e+01 6.015642232026608838e+01 6.015595615208722080e+01 6.016034214859191565e+01 6.015941432702528857e+01 1.271997406170317291e+01 -2.597981741046729809e+01
3.015000000000000124e+00 3.651746397096660957e+01 2.701655759893068875e+01 -4.446772874927837904e+00 -1.219829055019507180e+01 6.015639301128540950e+01 6.015608873004394752e+01 6.016028970234136608e+01 6.015939224171059152e+01 1.271732687982225407e+01 -2.597750360520529966e+01
3.020000000000000018e+00 3.651454707012125311e+01 2.701323842904118422e+01 -4.442697339811005008e+00 -1.219580180032787098e+01 6.015636413379336034e+01 6.015622221173885720e+01 6.016023601218706318e+01 6.015937054191847011e+01 1.271419521215003812e+01 -2.597515570579155053e+01
3.024999999999999911e+00 3.651156341118567639e+01 2.701014504498752800e+01 -4.438734981900309684e+00 -1.219336727088151662e+01 6.015633508048034628e+01 6.015635424213524374e+01 6.016018126250288134e+01 6.015934950924123115e+01 1.271248122112332091e+01 -2.597302481773638050e+01
3.029999999999999805e+00 3.650851370949690278e+01 2.700727490391439645e+01 -4.434886394028731971e+00 -1.219098444531956460e+01 6.015630697711453934e+01 6.015648698993246768e+01 6.016012539236014334e+01 6.015932878852536447e+01 1.270999865700247256e+01 -2.597082172123820598e+01
3.035000000000000142e+00 3.650539932466852378e+01 2.700462765930837250e+01 -4.431153420060440773e+00 -1.218865254619909422e+01 6.015627993386794969e+01 6.015661998775234309e+01 6.016006848660820339e+01 6.015930839321606527e+01 1.270694785562361062e+01 -2.596857268283009645e+01
3.040000000000000036e+00 3.650222224576631902e+01 2.700220506972594237e+01 -4.427539102247868286e+00 -1.218637247613319374e+01 6.015625308171622976e+01 6.015675022885160672e+01 6.016001077047589973e+01 6.015928869193360384e+01 1.270582879483862371e+01 -2.596660796363145352e+01
3.044999999999999929e+00 3.649898409957547329e+01 2.700000208571174554e+01 -4.424043018891759438e+00 -1.218414105401037340e+01 6.015622799202967030e+01 6.015688107956850672e+01 6.015995212243971935e+01 6.015926915744638137e+01 1.270338228888535603e+01 -2.596449660443461127e+01
3.049999999999999822e+00 3.649568746225022409e+01 2.699801881525246472e+01 -4.420667528021827053e+00 -1.218195874721244110e+01 6.015620409248154488e+01 6.015701033644207740e+01 6.015989272670775279e+01 6.015925004362231476e+01 1.270139027928988007e+01 -2.596247407422305287e+01
3.055000000000000160e+00 3.649233504558002750e+01 2.699625322028885677e+01 -4.417413946281860682e+00 -1.217982494828531514e+01 6.015618146945377731e+01 6.015713753034329869e+01 6.015983267393470868e+01 6.015923136006322380e+01 1.270007124340019899e+01 -2.596056918589387408e+01
3.060000000000000053e+00 3.648892967960131273e+01 2.699470106061378871e+01 -4.414282512438735928e+00 -1.217773793407188165e+01 6.015616089344543838e+01 6.015726399441873440e+01 6.015977195738393846e+01 6.015921286280944003e+01 1.269801922884446377e+01 -2.595859605934100145e+01
3.064999999999999947e+00 3.648547487940023615e+01 2.699336113508510948e+01 -4.411275118067162104e+00 -1.217569824872797390e+01 6.015614181376940905e+01 6.015738764075678091e+01 6.015971075823578218e+01 6.015919478795272823e+01 1.269692786629723713e+01 -2.595677863683444642e+01
3.069999999999999840e+00 3.648197407337258369e+01 2.699222838155907311e+01 -4.408391696873835919e+00 -1.217370423881217256e+01 6.015612500744354207e+01 6.015750986391768862e+01 6.015964906816031288e+01 6.015917688239827754e+01 1.269534772570387560e+01 -2.595492535292332903e+01
3.075000000000000178e+00 3.647843125648305573e+01 2.699129994161763335e+01 -4.405633383937939129e+00 -1.217175596561027184e+01 6.015611025976346582e+01 6.015762949929160897e+01 6.015958701936123987e+01 6.015915925252886609e+01 1.269415048364735199e+01 -2.595315157606058065e+01
3.080000000000000071e+00 3.647485057213715720e+01 2.699057146930353213e+01 -4.403000581561889781e+00 -1.216985281360740956e+01 6.015609778330584589e+01 6.015774652164146374e+01 6.015952468230128147e+01 6.015914184494440775e+01 1.269318449340196153e+01 -2.595143741062871001e+01
3.084999999999999964e+00 3.647123634866369457e+01 2.699003760512931294e+01 -4.400493198930178984e+00 -1.216799378818903143e+01 6.015608804190138414e+01 6.015786158783685522e+01 6.015946209054803262e+01 6.015912451088679092e+01 1.269168867951502477e+01 -2.594968242614770659e+01
3.089999999999999858e+00 3.646759343669142339e+01 2.698969519501237357e+01 -4.398112324551270547e+00 -1.216617958668462585e+01 6.015608052281757523e+01 6.015797283963578934e+01 6.015939941535760482e+01 6.015910745548961103e+01 1.269118447224858670e+01 -2.594808803863251256e+01
3.095000000000000195e+00 3.646392658588637659e+01 2.698953773878390550e+01 -4.395857321327522271e+00 -1.216440900355732779e+01 6.015607586919921346e+01 6.015808146013625901e+01 6.015933666185991768e+01 6.015909045751227069e+01 1.269045084846466764e+01 -2.594649307718835018e+01
3.100000000000000089e+00 3.646024083329490395e+01 2.698955910376700729e+01 -4.393727756679647989e+00 -1.216268131809112063e+01 6.015607446400886005e+01 6.015818798588197325e+01 6.015927387046387764e+01 6.015907338753093114e+01 1.268885998368947909e+01 -2.594481485484102379e+01
3.104999999999999982e+00 3.645654178298928372e+01 2.698975621545932668e+01 -4.391724800293398623e+00 -1.216099802330551150e+01 6.015607540453903823e+01 6.015828963653557082e+01 6.015921126267042496e+01 6.015905658315742244e+01 1.268879262993074164e+01 -2.594336854490818922e+01
3.109999999999999876e+00 3.645283468347098221e+01 2.699012082179900318e+01 -4.389846915862728238e+00 -1.215935749386401277e+01 6.015607966543868201e+01 6.015838855578047628e+01 6.015914879049152830e+01 6.015903969172728694e+01 1.268818516769670346e+01 -2.594188166782480920e+01
3.115000000000000213e+00 3.644912526909141093e+01 2.699064732646953502e+01 -4.388093943822217291e+00 -1.215776003463191834e+01 6.015608710353033217e+01 6.015848400938115503e+01 6.015908656276634758e+01 6.015902276632385082e+01 1.268758604347847552e+01 -2.594042719798162011e+01
3.120000000000000107e+00 3.644541942546736379e+01 2.699132990580150349e+01 -4.386465588344571565e+00 -1.215620600664429496e+01 6.015609756936316188e+01 6.015857528174177560e+01 6.015902468668363667e+01 6.015900585906185682e+01 1.268753626814018709e+01 -2.593907715322478325e+01
3.125000000000000000e+00 3.644172297823090645e+01 2.699216076314774071e+01 -4.384960498143683161e+00 -1.215469468643450313e+01 6.015611158353270582e+01 6.015866343824278317e+01 6.015896317131458204e+01 6.015898877371156317e+01 1.268697564344666873e+01 -2.593769184369482161e+01
3.129999999999999893e+00 3.643804214864463376e+01 2.699313446812185546e+01 -4.383578524498012996e+00 -1.215322705522531699e+01 6.015612868130281754e+01 6.015874701381761014e+01 6.015890216314889472e+01 6.015897167147884517e+01 1.268714240540136728e+01 -2.593643556673228545e+01
3.134999999999999787e+00 3.643438297908305401e+01 2.699424287237578923e+01 -4.382318060142473826e+00 -1.215180250346758761e+01 6.015614936738546703e+01 6.015882710511615983e+01 6.015884166761333063e+01 6.015895435580257811e+01 1.268696764472323935e+01 -2.593516753968262378e+01
3.140000000000000124e+00 3.643075175251553333e+01 2.699547915325693381e+01 -4.381178142170204737e+00 -1.215042142598056962e+01 6.015617357521553288e+01 6.015890335773326569e+01 6.015878176828399404e+01 6.015893683622289245e+01 1.268670485220494015e+01 -2.593392189434630879e+01
3.145000000000000018e+00 3.642715491200783617e+01 2.699683724751943004e+01 -4.380158149795642331e+00 -1.214908484336024230e+01 6.015620089083688526e+01 6.015897454975888081e+01 6.015872259486454254e+01 6.015891924651750600e+01 1.268740220737889146e+01 -2.593283787974134924e+01
3.149999999999999911e+00 3.642359858865424371e+01 2.699830770455094253e+01 -4.379255633154706118e+00 -1.214779171124113866e+01 6.015623214884318060e+01 6.015904274831431309e+01 6.015866409585945718e+01 6.015890126090355494e+01 1.268714300298207398e+01 -2.593166268127686891e+01
3.154999999999999805e+00 3.642008929595157696e+01 2.699988425751332954e+01 -4.378469736122327483e+00 -1.214654314538906554e+01 6.015626692368145001e+01 6.015910677594917644e+01 6.015860639559696921e+01 6.015888301200899946e+01 1.268695532664022352e+01 -2.593053294381748586e+01
3.160000000000000142e+00 3.641663355843348882e+01 2.700156058146770377e+01 -4.377799498198231554e+00 -1.214534031640401324e+01 6.015630477819536992e+01 6.015916546242244323e+01 6.015854961636615172e+01 6.015886463414454255e+01 1.268787081539965200e+01 -2.592958579446877110e+01
3.165000000000000036e+00 3.641323751284381416e+01 2.700332685604441352e+01 -4.377242052705596187e+00 -1.214418221346198479e+01 6.015634658953033664e+01 6.015922109740108681e+01 6.015849368955046828e+01 6.015884577838755831e+01 1.268780155903755968e+01 -2.592854583659515910e+01
3.169999999999999929e+00 3.640990773584982776e+01 2.700517749345104690e+01 -4.376796656899684557e+00 -1.214307062022863803e+01 6.015639159452163653e+01 6.015927173564741537e+01 6.015843877619780500e+01 6.015882669361908341e+01 1.268850015946912713e+01 -2.592764558951000353e+01
3.174999999999999822e+00 3.640665043156568004e+01 2.700710391017235423e+01 -4.376460910959642625e+00 -1.214200543189204673e+01 6.015644016791966919e+01 6.015931843184597483e+01 6.015838487137953194e+01 6.015880721024463185e+01 1.268901554212131977e+01 -2.592676002027126358e+01
3.180000000000000160e+00 3.640347186411815983e+01 2.700909865913430963e+01 -4.376232910545526877e+00 -1.214098730758452938e+01 6.015649224642853454e+01 6.015936113596528401e+01 6.015833202851213457e+01 6.015878731690591508e+01 1.268940560731581257e+01 -2.592589754932736312e+01
3.185000000000000053e+00 3.640037829530156444e+01 2.701115503552492569e+01 -4.376111035677975103e+00 -1.214001740095112858e+01 6.015654748715150646e+01 6.015939910546425295e+01 6.015828033672665498e+01 6.015876710262223526e+01 1.269036425360193299e+01 -2.592515071156285700e+01
3.189999999999999947e+00 3.639737566131952207e+01 2.701326428409917213e+01 -4.376092487805049558e+00 -1.213909554313168826e+01 6.015660634478294355e+01 6.015943370953571190e+01 6.015822976747914197e+01 6.015874636288172894e+01 1.269068460868484394e+01 -2.592436067440949543e+01
3.194999999999999840e+00 3.639447006979117560e+01 2.701542034407407300e+01 -4.376175762282473514e+00 -1.213822328807172823e+01 6.015666826170859594e+01 6.015946371557810579e+01 6.015818043216545163e+01 6.015872526187735758e+01 1.269152249255770570e+01 -2.592368106868945432e+01
3.200000000000000178e+00 3.639166733499156692e+01 2.701761574162187074e+01 -4.376358499542074121e+00 -1.213740124844182944e+01 6.015673324825891655e+01 6.015948940321359828e+01 6.015813235712921170e+01 6.015870375456768926e+01 1.269267483705545807e+01 -2.592308581203567996e+01
3.205000000000000071e+00 3.638897297790153118e+01 2.701984175826304124e+01 -4.376637569028364538e+00 -1.213662918900943666e+01 6.015680182547082921e+01 6.015951241409603512e+01 6.015808549181492992e+01 6.015868160781023022e+01 1.269271526706271302e+01 -2.592238705326375836e+01
3.209999999999999964e+00 3.638639278966414992e+01 2.702209374527742369e+01 -4.377011841064089914e+00 -1.213590944200218047e+01 6.015687299522336673e+01 6.015953046604645493e+01 6.015803999770289323e+01 6.015865914292857042e+01 1.269377533222663423e+01 -2.592186744021850942e+01
3.214999999999999858e+00 3.638393200858513410e+01 2.702436375888737174e+01 -4.377478336540337800e+00 -1.213524213866381984e+01 6.015694706989656027e+01 6.015954471931076597e+01 6.015799584550739354e+01 6.015863620090709674e+01 1.269488085539585853e+01 -2.592139889766948002e+01
3.220000000000000195e+00 3.638159571867487330e+01 2.702664434334010934e+01 -4.378034200354983696e+00 -1.213462763752550977e+01 6.015702422857416565e+01 6.015955601622358984e+01 6.015795302074109685e+01 6.015861267064165219e+01 1.269535315396606556e+01 -2.592089242687718809e+01
3.225000000000000089e+00 3.637938906859118049e+01 2.702893066202318906e+01 -4.378677812199559760e+00 -1.213406788736453379e+01 6.015710370588126210e+01 6.015956276839176553e+01 6.015791163919401896e+01 6.015858878571451385e+01 1.269671999615764513e+01 -2.592055079454107513e+01
3.229999999999999982e+00 3.637731661547798012e+01 2.703121466381182358e+01 -4.379405736218642708e+00 -1.213356264616178848e+01 6.015718603523951202e+01 6.015956679545519137e+01 6.015787162764765128e+01 6.015856430415660583e+01 1.269743351331850967e+01 -2.592017002037905016e+01
3.234999999999999876e+00 3.637538300507818434e+01 2.703349140469916989e+01 -4.380216022223392791e+00 -1.213311355014400306e+01 6.015727063053765988e+01 6.015956702791326194e+01 6.015783306818221376e+01 6.015853939303470810e+01 1.269856628345848470e+01 -2.591989263987298031e+01
3.240000000000000213e+00 3.637359246135294200e+01 2.703575451529698981e+01 -4.381105835866867082e+00 -1.213272117531378846e+01 6.015735752938369529e+01 6.015956404410843561e+01 6.015779595006942770e+01 6.015851399105412156e+01 1.269970681088683406e+01 -2.591966490730631634e+01
3.245000000000000107e+00 3.637194893821438768e+01 2.703799770033687722e+01 -4.382072241140169133e+00 -1.213238599309451615e+01 6.015744682351105865e+01 6.015955858580417726e+01 6.015776025093896351e+01 6.015848801703891979e+01 1.270030193572101496e+01 -2.591941432285153724e+01
3.250000000000000000e+00 3.637045637646302509e+01 2.704021719301552196e+01 -4.383113481831213853e+00 -1.213210994285331523e+01 6.015753772280434930e+01 6.015954912027692814e+01 6.015772607007594530e+01 6.015846171233444295e+01 1.270186180964357447e+01 -2.591934119878264653e+01
3.254999999999999893e+00 3.636911807458415069e+01 2.704240611386956772e+01 -4.384226033379558629e+00 -1.213189277969995317e+01 6.015763072277807311e+01 6.015953748106143451e+01 6.015769331998230740e+01 6.015843484837051136e+01 1.270285682047956222e+01 -2.591924385858652613e+01
3.259999999999999787e+00 3.636793722253304395e+01 2.704455942905565990e+01 -4.385407194103576600e+00 -1.213173526438120220e+01 6.015772570778879924e+01 6.015952392863930243e+01 6.015766199648208357e+01 6.015840742041062583e+01 1.270318530548730784e+01 -2.591910941939051938e+01
3.265000000000000124e+00 3.636691698289410368e+01 2.704667476580411289e+01 -4.386655511461719392e+00 -1.213163968082260347e+01 6.015782164192602011e+01 6.015950634455333557e+01 6.015763222279391442e+01 6.015837976066453052e+01 1.270490220360215083e+01 -2.591921011943781394e+01
3.270000000000000018e+00 3.636605969460971011e+01 2.704874526199411022e+01 -4.387967045565488000e+00 -1.213160520767216433e+01 6.015791931607080301e+01 6.015948737999547546e+01 6.015760385866249749e+01 6.015835153406094093e+01 1.270575180314733110e+01 -2.591924817074610843e+01
3.274999999999999911e+00 3.636536779867491731e+01 2.705076802555579718e+01 -4.389339792001347718e+00 -1.213163337452781931e+01 6.015801810548052231e+01 6.015946601444120034e+01 6.015757696198667759e+01 6.015832292387441527e+01 1.270680360347717475e+01 -2.591936543801529069e+01
3.279999999999999805e+00 3.636484330378829810e+01 2.705273935387149464e+01 -4.390771184008423589e+00 -1.213172496507773879e+01 6.015811780732379788e+01 6.015944233692162157e+01 6.015755152738855571e+01 6.015829396000651741e+01 1.270812658912814364e+01 -2.591957143919043460e+01
3.285000000000000142e+00 3.636448779271741927e+01 2.705465483836666607e+01 -4.392258149087617802e+00 -1.213188007728728479e+01 6.015821860317960557e+01 6.015941744658588419e+01 6.015752749170410851e+01 6.015826453285259134e+01 1.270887872864735080e+01 -2.591975519363647251e+01
3.290000000000000036e+00 3.636430278939369032e+01 2.705651273490694564e+01 -4.393798872943017741e+00 -1.213210029365986031e+01 6.015831976824014760e+01 6.015939009127959025e+01 6.015750491784717013e+01 6.015823486532961084e+01 1.271034735592965781e+01 -2.592008722739582538e+01
3.294999999999999929e+00 3.636428918401468735e+01 2.705830878530614925e+01 -4.395390094359010291e+00 -1.213238533015990939e+01 6.015842166029941751e+01 6.015936184288327837e+01 6.015748371184098886e+01 6.015820478582454456e+01 1.271126699619738254e+01 -2.592040047868409047e+01
3.299999999999999822e+00 3.636444775796090312e+01 2.706004099739985236e+01 -4.397029607477025870e+00 -1.213273611813660935e+01 6.015852388731644140e+01 6.015933232587332924e+01 6.015746388382172682e+01 6.015817439824530766e+01 1.271213521756966003e+01 -2.592076094971482192e+01
3.305000000000000160e+00 3.636477900868254665e+01 2.706170807742320861e+01 -4.398715444778864558e+00 -1.213315378688218082e+01 6.015862591035784845e+01 6.015930078510129420e+01 6.015744546235494283e+01 6.015814386167878070e+01 1.271379395263734757e+01 -2.592128011418362732e+01
3.310000000000000053e+00 3.636528277107392881e+01 2.706330600662118968e+01 -4.400444090334310054e+00 -1.213363744826301449e+01 6.015872835822477782e+01 6.015926950573926746e+01 6.015742830748758507e+01 6.015811290993518412e+01 1.271433533718291997e+01 -2.592170584045267745e+01
3.314999999999999947e+00 3.636595896200762468e+01 2.706483477297747342e+01 -4.402214003944793674e+00 -1.213418854232627631e+01 6.015883044454853490e+01 6.015923708872945497e+01 6.015741247856725948e+01 6.015808179583032711e+01 1.271518433324766129e+01 -2.592222657951963072e+01
3.319999999999999840e+00 3.636680704647353934e+01 2.706629354109978181e+01 -4.404023098623015109e+00 -1.213480771353045284e+01 6.015893182214137624e+01 6.015920327565233805e+01 6.015739797045726789e+01 6.015805061341139037e+01 1.271673366704144925e+01 -2.592289424605839088e+01
3.325000000000000178e+00 3.636782590781877644e+01 2.706767945617306026e+01 -4.405868119744020817e+00 -1.213549403600784871e+01 6.015903304190454293e+01 6.015917014126694795e+01 6.015738464842304722e+01 6.015801913032561998e+01 1.271726458829334305e+01 -2.592348155334200399e+01
3.330000000000000071e+00 3.636901454957859414e+01 2.706899395238661299e+01 -4.407747948182478837e+00 -1.213624908964667348e+01 6.015913313072184110e+01 6.015913578800908823e+01 6.015737259302991902e+01 6.015798767322848306e+01 1.271865051029135607e+01 -2.592423606707045636e+01
3.334999999999999964e+00 3.637037126910467322e+01 2.707023526774403166e+01 -4.409659690434473589e+00 -1.213707212095635413e+01 6.015923246455081852e+01 6.015910182200881451e+01 6.015736169140419776e+01 6.015795607766676056e+01 1.271959363807909682e+01 -2.592498603460250095e+01
3.339999999999999858e+00 3.637189425874804982e+01 2.707140381440770582e+01 -4.411601492348862230e+00 -1.213796351515469674e+01 6.015933070529052173e+01 6.015906798179626946e+01 6.015735193107542500e+01 6.015792444228213753e+01 1.272048350316169874e+01 -2.592578272452587740e+01
3.345000000000000195e+00 3.637358141427145597e+01 2.707250040760250442e+01 -4.413571617593828655e+00 -1.213892365171838605e+01 6.015942747964052728e+01 6.015903390363785519e+01 6.015734330352531600e+01 6.015789288071614038e+01 1.272179960747843630e+01 -2.592668923511788748e+01
3.350000000000000089e+00 3.637543012750431615e+01 2.707352433780927825e+01 -4.415567444483409432e+00 -1.213995166002849224e+01 6.015952311749290971e+01 6.015900104192674291e+01 6.015733569927204627e+01 6.015786125177031352e+01 1.272237388281885906e+01 -2.592755079929113293e+01
3.354999999999999982e+00 3.637743780740748889e+01 2.707447799011992373e+01 -4.417587888285661180e+00 -1.214104840803031493e+01 6.015961687608637476e+01 6.015896804540344078e+01 6.015732916084780157e+01 6.015782980855275497e+01 1.272357287084845190e+01 -2.592854765847049237e+01
3.359999999999999876e+00 3.637960133354518888e+01 2.707536186392556843e+01 -4.419630800889677857e+00 -1.214221328484037521e+01 6.015970885041071625e+01 6.015893572826902158e+01 6.015732361103734860e+01 6.015779850023429276e+01 1.272480059883658576e+01 -2.592960055550426191e+01
3.365000000000000213e+00 3.638191724482414457e+01 2.707617618113109614e+01 -4.421693818276649424e+00 -1.214344524480555521e+01 6.015979935269398737e+01 6.015890545369803988e+01 6.015731894140338909e+01 6.015776719889360180e+01 1.272496048309839445e+01 -2.593056400809981454e+01
3.370000000000000107e+00 3.638438223630229373e+01 2.707692526990964765e+01 -4.423776659442067327e+00 -1.214474564601567330e+01 6.015988722625400698e+01 6.015887474375522714e+01 6.015731525245803368e+01 6.015773631579784819e+01 1.272642607959792294e+01 -2.593175117695969334e+01
3.375000000000000000e+00 3.638699224318416725e+01 2.707760924034785788e+01 -4.425876777878477775e+00 -1.214611287212678548e+01 6.015997303916561378e+01 6.015884559064374315e+01 6.015731239929329632e+01 6.015770563418335826e+01 1.272752267402757553e+01 -2.593294003679140047e+01
3.379999999999999893e+00 3.638974305562003764e+01 2.707822940325073446e+01 -4.427992202391109799e+00 -1.214754584270765037e+01 6.016005699956366470e+01 6.015881902945633186e+01 6.015731028848221484e+01 6.015767507119791446e+01 1.272743632070045727e+01 -2.593402230187869861e+01
3.384999999999999787e+00 3.639263068757389163e+01 2.707879149174825173e+01 -4.430123227754399373e+00 -1.214904610203010016e+01 6.016013771523951448e+01 6.015879190850241542e+01 6.015730905476500112e+01 6.015764513119669488e+01 1.272913490940593029e+01 -2.593538949311551889e+01
3.390000000000000124e+00 3.639565020368368664e+01 2.707929499753539559e+01 -4.432266844035874342e+00 -1.215061092985074431e+01 6.016021628449250613e+01 6.015876753595217252e+01 6.015730847904354306e+01 6.015761541067935525e+01 1.272973741346954313e+01 -2.593665997374312582e+01
3.395000000000000018e+00 3.639879695978918761e+01 2.707974420683229866e+01 -4.434422514611537913e+00 -1.215224048601449525e+01 6.016029205404951341e+01 6.015874463739566380e+01 6.015730859227538474e+01 6.015758614863614895e+01 1.273050213188273183e+01 -2.593799919028851875e+01
3.399999999999999911e+00 3.640206597936635546e+01 2.708014248131600255e+01 -4.436589191201529836e+00 -1.215393411896230447e+01 6.016036481115057910e+01 6.015872306061675800e+01 6.015730936365240211e+01 6.015755742535414896e+01 1.273166615466926821e+01 -2.593943753818292208e+01
3.404999999999999805e+00 3.640545193164865623e+01 2.708049193121053122e+01 -4.438765149370626162e+00 -1.215569016308466388e+01 6.016043490430433849e+01 6.015870408909282219e+01 6.015731068359123412e+01 6.015752911828163718e+01 1.273216161580299222e+01 -2.594083288356663175e+01
3.410000000000000142e+00 3.640894960751859344e+01 2.708079756043422393e+01 -4.440950162945256352e+00 -1.215750862855601255e+01 6.016050164676271095e+01 6.015868628537663199e+01 6.015731259112214246e+01 6.015750148549228982e+01 1.273337523653049352e+01 -2.594236747178249658e+01
3.415000000000000036e+00 3.641255329975675892e+01 2.708106158192978796e+01 -4.443142536358425154e+00 -1.215938753275732154e+01 6.016056549511204565e+01 6.015867116151663652e+01 6.015731496394296585e+01 6.015747436939023629e+01 1.273401917220977708e+01 -2.594386999062766819e+01
3.419999999999999929e+00 3.641625739704026898e+01 2.708128859078503581e+01 -4.445341817761302217e+00 -1.216132625781633791e+01 6.016062605677007724e+01 6.015865799155147187e+01 6.015731780219881841e+01 6.015744792491463500e+01 1.273482296193565233e+01 -2.594543571887432165e+01
3.424999999999999822e+00 3.642005608512709358e+01 2.708148276357379913e+01 -4.447547339477731398e+00 -1.216332374754794721e+01 6.016068316107913461e+01 6.015864659924201163e+01 6.015732107614840629e+01 6.015742222800783168e+01 1.273601188081738655e+01 -2.594709323419000313e+01
3.430000000000000160e+00 3.642394323622469443e+01 2.708164672905615333e+01 -4.449757633106388610e+00 -1.216537778716139506e+01 6.016073728779716845e+01 6.015863847323504388e+01 6.015732466530268852e+01 6.015739711895356834e+01 1.273629824457887594e+01 -2.594867111847283425e+01
3.435000000000000053e+00 3.642791297403879014e+01 2.708178646403256806e+01 -4.451972997789131803e+00 -1.216748818331079995e+01 6.016078768051097825e+01 6.015863185500181487e+01 6.015732862711837470e+01 6.015737289183539360e+01 1.273732403213105968e+01 -2.595038508762106133e+01
3.439999999999999947e+00 3.643195906363113323e+01 2.708190570761056648e+01 -4.454192583111900028e+00 -1.216965315922000812e+01 6.016083448735263062e+01 6.015862731174755140e+01 6.015733289238883685e+01 6.015734951206457737e+01 1.273862035202120069e+01 -2.595217184275718125e+01
3.444999999999999840e+00 3.643607503085994637e+01 2.708200687409151897e+01 -4.456414872815215311e+00 -1.217186995763224822e+01 6.016087840435355361e+01 6.015862680780907823e+01 6.015733731613687496e+01 6.015732674667003721e+01 1.273844735373873505e+01 -2.595380010536496940e+01
3.450000000000000178e+00 3.644025491002917505e+01 2.708209760832555801e+01 -4.458641119350215121e+00 -1.217413909362705304e+01 6.016091815250705110e+01 6.015862713581001486e+01 6.015734203681380166e+01 6.015730508628701756e+01 1.273973517935611710e+01 -2.595565567757143555e+01
3.455000000000000071e+00 3.644449211605824956e+01 2.708218052465570125e+01 -4.460869982577860604e+00 -1.217645772761967038e+01 6.016095441233392904e+01 6.015863016048810863e+01 6.015734691639536891e+01 6.015728430707167007e+01 1.274081915255191078e+01 -2.595751713011558692e+01
3.459999999999999964e+00 3.644878012082885022e+01 2.708225912423477411e+01 -4.463100629902329253e+00 -1.217882350592641849e+01 6.016098754594600706e+01 6.015863688799307596e+01 6.015735186469594709e+01 6.015726430317671714e+01 1.274080373209663897e+01 -2.595926466134791255e+01
3.464999999999999858e+00 3.645311280885343308e+01 2.708234084999162050e+01 -4.465334338835084793e+00 -1.218123654834260883e+01 6.016101641888508311e+01 6.015864439822549770e+01 6.015735700712252054e+01 6.015724551723256042e+01 1.274233683125274652e+01 -2.596124665826800992e+01
3.470000000000000195e+00 3.645748341723502506e+01 2.708242740801546233e+01 -4.467569441062675395e+00 -1.218369320022606495e+01 6.016104210967938570e+01 6.015865550378472193e+01 6.015736215679189058e+01 6.015722758446251817e+01 1.274287434634953442e+01 -2.596312540353537912e+01
3.475000000000000089e+00 3.646188568214965642e+01 2.708252492356885810e+01 -4.469806637927185911e+00 -1.218619261438059276e+01 6.016106400548473232e+01 6.015866858406309348e+01 6.015736737030442072e+01 6.015721075962168385e+01 1.274387421401632281e+01 -2.596509199203386231e+01
3.479999999999999982e+00 3.646631311714997281e+01 2.708263731975100796e+01 -4.472045542503001236e+00 -1.218873247947058402e+01 6.016108233852316545e+01 6.015868419004523560e+01 6.015737258677683030e+01 6.015719498979774471e+01 1.274482318169679473e+01 -2.596707701547428471e+01
3.484999999999999876e+00 3.647075930265344113e+01 2.708276876566250380e+01 -4.474285964381614633e+00 -1.219131061697618357e+01 6.016109724034338058e+01 6.015870258212179067e+01 6.015737776251433644e+01 6.015718025999950669e+01 1.274546368581183309e+01 -2.596904483675301023e+01
3.490000000000000213e+00 3.647521801494685434e+01 2.708292469123406576e+01 -4.476528444689683361e+00 -1.219392565021025021e+01 6.016110834666728380e+01 6.015872270146417122e+01 6.015738292730102899e+01 6.015716673747797927e+01 1.274672417272513236e+01 -2.597111650713729958e+01
3.495000000000000107e+00 3.647968282135199303e+01 2.708310803962841362e+01 -4.478772299516752931e+00 -1.219657458990903010e+01 6.016111623149697607e+01 6.015874590516146014e+01 6.015738798029129697e+01 6.015715424743795126e+01 1.274734142437288753e+01 -2.597312348283524130e+01
3.500000000000000000e+00 3.648414763536072059e+01 2.708332407347440451e+01 -4.481018138114951199e+00 -1.219925595957901088e+01 6.016112055524262558e+01 6.015877114427291872e+01 6.015739295364588912e+01 6.015714294980115540e+01 1.274822135053088878e+01 -2.597518380432762086e+01
3.504999999999999893e+00 3.648860638991030214e+01 2.708357733816319879e+01 -4.483266277670662880e+00 -1.220196784027425885e+01 6.016112122628039316e+01 6.015879798931667466e+01 6.015739784720503991e+01 6.015713291453469935e+01 1.274970310483342040e+01 -2.597734061234975655e+01
3.509999999999999787e+00 3.649305285241106844e+01 2.708386987901839404e+01 -4.485515814004860324e+00 -1.220470672852530569e+01 6.016111908036736367e+01 6.015882840058332448e+01 6.015740253179145469e+01 6.015712387321855914e+01 1.274995847964617823e+01 -2.597935071337219526e+01
3.515000000000000124e+00 3.649748136670089593e+01 2.708420774697190581e+01 -4.487768027066763921e+00 -1.220747175993012057e+01 6.016111337750459143e+01 6.015886020974717496e+01 6.015740710549524550e+01 6.015711613383139422e+01 1.275088655871603116e+01 -2.598146332373610790e+01
3.520000000000000018e+00 3.650188614728052272e+01 2.708459456322121284e+01 -4.490023018246573017e+00 -1.221026055488608009e+01 6.016110426797089872e+01 6.015889354323323346e+01 6.015741154266580537e+01 6.015710967928322361e+01 1.275230538970910388e+01 -2.598365272309741059e+01
3.524999999999999911e+00 3.650626140036369094e+01 2.708503248222166704e+01 -4.492280216338670584e+00 -1.221306985372416776e+01 6.016109241773742156e+01 6.015892984771492280e+01 6.015741574721017315e+01 6.015710430422355159e+01 1.275283353330148373e+01 -2.598573474510270032e+01
3.529999999999999805e+00 3.651060187608737806e+01 2.708552704393617816e+01 -4.494540916563625643e+00 -1.221589866659210877e+01 6.016107714203906909e+01 6.015896702968557008e+01 6.015741981821911111e+01 6.015710029713710583e+01 1.275428532502587942e+01 -2.598794740391836200e+01
3.535000000000000142e+00 3.651490208163187390e+01 2.708607999174261494e+01 -4.496804527664274964e+00 -1.221874363796622909e+01 6.016105915700890705e+01 6.015900662349501715e+01 6.015742365828558746e+01 6.015709743443446911e+01 1.275518946208230275e+01 -2.599009467043982013e+01
3.540000000000000036e+00 3.651915697486135315e+01 2.708669540189117697e+01 -4.499071777885161438e+00 -1.222160302288019373e+01 6.016103822342062557e+01 6.015904765515151809e+01 6.015742730883631850e+01 6.015709584162824797e+01 1.275633789648626859e+01 -2.599227950940464993e+01
3.544999999999999929e+00 3.652336158750537720e+01 2.708737620569626614e+01 -4.501342898140473281e+00 -1.222447444625558610e+01 6.016101447753650433e+01 6.015909010981198435e+01 6.015743076066043216e+01 6.015709550675073558e+01 1.275765067345403203e+01 -2.599448971636293138e+01
3.549999999999999822e+00 3.652751106038380158e+01 2.708812441572797880e+01 -4.503617741139748887e+00 -1.222735505895123431e+01 6.016098834064137435e+01 6.015913469737078856e+01 6.015743396672627341e+01 6.015709631332050122e+01 1.275838823417267065e+01 -2.599662597869076919e+01
3.555000000000000160e+00 3.653160100269855093e+01 2.708894425561537389e+01 -4.505897418571518820e+00 -1.223024357331123824e+01 6.016095931415314624e+01 6.015917971508071815e+01 6.015743701360268147e+01 6.015709848063261234e+01 1.275998851560560965e+01 -2.599887661579487386e+01
3.560000000000000053e+00 3.653562691023056885e+01 2.708983686804220170e+01 -4.508181534970276516e+00 -1.223313684634289089e+01 6.016092800752357306e+01 6.015922633112494111e+01 6.015743983277517515e+01 6.015710182243251580e+01 1.276128990682328634e+01 -2.600108661171617186e+01
3.564999999999999947e+00 3.653958456407924160e+01 2.709080381679989102e+01 -4.510470018485736254e+00 -1.223603215504473951e+01 6.016089479121988148e+01 6.015927507714091149e+01 6.015744239226820156e+01 6.015710623916667288e+01 1.276170302570159265e+01 -2.600317656384813958e+01
3.569999999999999840e+00 3.654347032057348343e+01 2.709184962797796103e+01 -4.512764449277105072e+00 -1.223892884811901460e+01 6.016085881914723643e+01 6.015932330267634143e+01 6.015744483568804668e+01 6.015711207518134529e+01 1.276351252488420585e+01 -2.600544666650426961e+01
3.575000000000000178e+00 3.654728024162944422e+01 2.709297389989706772e+01 -4.515063935073976964e+00 -1.224182324966436397e+01 6.016082105272337799e+01 6.015937305449438810e+01 6.015744705175558948e+01 6.015711901330281819e+01 1.276475338580009300e+01 -2.600763588134190130e+01
3.580000000000000071e+00 3.655101092105604010e+01 2.709417869545967505e+01 -4.517368974121559688e+00 -1.224471344744758561e+01 6.016078142330467671e+01 6.015942368568492071e+01 6.015744907803914998e+01 6.015712711191709161e+01 1.276589370971230863e+01 -2.600980455072910758e+01
3.584999999999999964e+00 3.655465921174168642e+01 2.709546603114516472e+01 -4.519680142148879476e+00 -1.224759767560047941e+01 6.016073979310979780e+01 6.015947436027795447e+01 6.015745096409432335e+01 6.015713645362660600e+01 1.276757049165873603e+01 -2.601203534315375521e+01
3.589999999999999858e+00 3.655822199109319826e+01 2.709683572183107358e+01 -4.521996964786561435e+00 -1.225047292668641319e+01 6.016069678003873378e+01 6.015952620346247670e+01 6.015745265397531938e+01 6.015714684369716281e+01 1.276864594508111850e+01 -2.601417658273034306e+01
3.595000000000000195e+00 3.656169667846408800e+01 2.709829001068894172e+01 -4.524320335728433840e+00 -1.225333795177485641e+01 6.016065198060665153e+01 6.015957767325827632e+01 6.015745423900960276e+01 6.015715845950260388e+01 1.277039238043445835e+01 -2.601639490330349958e+01
3.600000000000000089e+00 3.656508066001673996e+01 2.709982835504768062e+01 -4.526649790501549475e+00 -1.225618989269800707e+01 6.016060596831729157e+01 6.015962976804321727e+01 6.015745567330787935e+01 6.015717112002931088e+01 1.277178437697599911e+01 -2.601855355020236971e+01
3.604999999999999982e+00 3.656837171573364031e+01 2.710145125657059850e+01 -4.528985505766086384e+00 -1.225902676400177960e+01 6.016055882392905829e+01 6.015968219899912128e+01 6.015745698277252274e+01 6.015718482298911596e+01 1.277295966134611049e+01 -2.602066940635766557e+01
3.609999999999999876e+00 3.657156800721014633e+01 2.710316013347212305e+01 -4.531328230708720817e+00 -1.226184737419398019e+01 6.016051018368045789e+01 6.015973351698411875e+01 6.015745825810943614e+01 6.015719972710308383e+01 1.277510468242177133e+01 -2.602289786107993663e+01
3.615000000000000213e+00 3.657466756693724363e+01 2.710495270442540061e+01 -4.533676872809965452e+00 -1.226464834333530796e+01 6.016046100889740700e+01 6.015978572423773585e+01 6.015745940291584759e+01 6.015721550530927431e+01 1.277628568009871657e+01 -2.602498237365573530e+01
3.620000000000000107e+00 3.657766902672333487e+01 2.710682956717582215e+01 -4.536031932237206910e+00 -1.226742836026233618e+01 6.016041106361704038e+01 6.015983770419888543e+01 6.015746049241810312e+01 6.015723226653555855e+01 1.277738890783943404e+01 -2.602703878231401191e+01
3.625000000000000000e+00 3.658057131348775215e+01 2.710879144992600231e+01 -4.538394063539823442e+00 -1.227018640739617616e+01 6.016035996828975385e+01 6.015988796791697268e+01 6.015746162342749415e+01 6.015725017054159451e+01 1.277963798222650915e+01 -2.602922749879139630e+01
3.629999999999999893e+00 3.658337319029352130e+01 2.711083507557401262e+01 -4.540761911471366652e+00 -1.227291908836339296e+01 6.016030878565611317e+01 6.015993878740669487e+01 6.015746268855474455e+01 6.015726884831595100e+01 1.278085758219053680e+01 -2.603126024607048095e+01
3.634999999999999787e+00 3.658607414661925361e+01 2.711296123617948695e+01 -4.543136326736409991e+00 -1.227562584881546925e+01 6.016025692638240230e+01 6.015998813456418759e+01 6.015746381633584861e+01 6.015728853287438938e+01 1.278276122999524489e+01 -2.603336221146762952e+01
3.640000000000000124e+00 3.658867360897070142e+01 2.711516766592759353e+01 -4.545516639221455435e+00 -1.227830437011948028e+01 6.016020488142887501e+01 6.016003680163751000e+01 6.015746498232942230e+01 6.015730906065130768e+01 1.278451451591759636e+01 -2.603542224796951032e+01
3.645000000000000018e+00 3.659117134227550139e+01 2.711745271276602764e+01 -4.547902572568862212e+00 -1.228095294218605638e+01 6.016015281619380062e+01 6.016008473949710833e+01 6.015746620899225405e+01 6.015733038525305432e+01 1.278604571635079168e+01 -2.603742995238497926e+01
3.649999999999999911e+00 3.659356746219624767e+01 2.711981548275744913e+01 -4.550294316154526619e+00 -1.228357055640273288e+01 6.016010051641695355e+01 6.016013091788980915e+01 6.015746757322483518e+01 6.015735259717276762e+01 1.278817240483282447e+01 -2.603949236268539025e+01
3.654999999999999805e+00 3.659586206875938075e+01 2.712225256030011522e+01 -4.552690808263059274e+00 -1.228615478440563891e+01 6.016004864663352691e+01 6.016017660539931455e+01 6.015746902721090095e+01 6.015737546390708701e+01 1.278963665544515038e+01 -2.604144259798125205e+01
3.660000000000000142e+00 3.659805578077921240e+01 2.712476291001577167e+01 -4.555092292272030718e+00 -1.228870494432884719e+01 6.015999687386093342e+01 6.016022048206721706e+01 6.015747066516166797e+01 6.015739911555824193e+01 1.279152353463902614e+01 -2.604342310051142917e+01
3.665000000000000036e+00 3.660014930820277357e+01 2.712734404154761947e+01 -4.557498309947027870e+00 -1.229121962029119075e+01 6.015994533890603435e+01 6.016026247380993652e+01 6.015747251389402095e+01 6.015742350718879550e+01 1.279379506620307616e+01 -2.604542812317265899e+01
3.669999999999999929e+00 3.660214340110810838e+01 2.712999161029815198e+01 -4.559907488675003506e+00 -1.229369640120099305e+01 6.015989481181210152e+01 6.016030415845858670e+01 6.015747451058599893e+01 6.015744836205320922e+01 1.279492349951041597e+01 -2.604725535887903476e+01
3.674999999999999822e+00 3.660403946271805609e+01 2.713270505043837488e+01 -4.562320479507798510e+00 -1.229613551747369371e+01 6.015984453616347594e+01 6.016034315026077195e+01 6.015747680923033869e+01 6.015747395918369733e+01 1.279696777494849691e+01 -2.604917592062239606e+01
3.680000000000000160e+00 3.660583875921125951e+01 2.713548046140304848e+01 -4.564736237476815006e+00 -1.229853524103932116e+01 6.015979495698057633e+01 6.016038020830463751e+01 6.015747939250227461e+01 6.015750013672506213e+01 1.279914801574149585e+01 -2.605108630574405026e+01
3.685000000000000053e+00 3.660754274804730812e+01 2.713831367141549222e+01 -4.567153617347692318e+00 -1.230089385995636064e+01 6.015974655017118522e+01 6.016041618753813225e+01 6.015748223811630169e+01 6.015752671963732467e+01 1.280060194310300581e+01 -2.605287220503972634e+01
3.689999999999999947e+00 3.660915338753931536e+01 2.714120312329461981e+01 -4.569572877006897293e+00 -1.230321153858261063e+01 6.015969871979415728e+01 6.016044916646249163e+01 6.015748547552487224e+01 6.015755392254983747e+01 1.280298146937544246e+01 -2.605475115434613187e+01
3.694999999999999840e+00 3.661067242800137933e+01 2.714414351650999535e+01 -4.571992351768240148e+00 -1.230548620453440734e+01 6.015965223709763876e+01 6.016048080290577360e+01 6.015748903888459864e+01 6.015758145871865281e+01 1.280470766648116587e+01 -2.605651437579419394e+01
3.700000000000000178e+00 3.661210211077874277e+01 2.714713225433417776e+01 -4.574411817580637418e+00 -1.230771770777632668e+01 6.015960677431970538e+01 6.016050990911475083e+01 6.015749301767666424e+01 6.015760944102667906e+01 1.280677868100747929e+01 -2.605829322601688247e+01
3.705000000000000071e+00 3.661344469272197699e+01 2.715016520000122568e+01 -4.576830270229485187e+00 -1.230990507366465359e+01 6.015956253356992534e+01 6.016053669645245350e+01 6.015749742492453578e+01 6.015763778693467856e+01 1.280893297159290256e+01 -2.606005288291999022e+01
3.709999999999999964e+00 3.661470253771802419e+01 2.715323761011044468e+01 -4.579246408286086201e+00 -1.231204709887678028e+01 6.015951989326129024e+01 6.016056185481200913e+01 6.015750224735620577e+01 6.015766634769654075e+01 1.281048163065713652e+01 -2.606170219098250485e+01
3.714999999999999858e+00 3.661587842962190109e+01 2.715634708377465145e+01 -4.581660168907164987e+00 -1.231414424938007102e+01 6.015947828242719453e+01 6.016058362047154873e+01 6.015750760534115216e+01 6.015769531955687199e+01 1.281295894972597083e+01 -2.606344337779264819e+01
3.720000000000000195e+00 3.661697493647967860e+01 2.715948786095909639e+01 -4.584069745933586404e+00 -1.231619497134554742e+01 6.015943836809621814e+01 6.016060347544662079e+01 6.015751344175860282e+01 6.015772444483680914e+01 1.281497082028431578e+01 -2.606509235024975624e+01
3.725000000000000089e+00 3.661799488841182892e+01 2.716265529278077295e+01 -4.586473919942529953e+00 -1.231819856970913385e+01 6.015940034775456269e+01 6.016062169924182967e+01 6.015751976467570472e+01 6.015775363567284728e+01 1.281621568107565956e+01 -2.606660921895617022e+01
3.729999999999999982e+00 3.661894153432467647e+01 2.716584736162635139e+01 -4.588872848412381522e+00 -1.232015618309029570e+01 6.015936337077246776e+01 6.016063586197453361e+01 6.015752672949719226e+01 6.015778318532362334e+01 1.281884664897175519e+01 -2.606827797065606944e+01
3.734999999999999876e+00 3.661981770391450652e+01 2.716905716389832293e+01 -4.591264134538646680e+00 -1.232206591997652900e+01 6.015932842226474264e+01 6.016064833806320422e+01 6.015753422883522461e+01 6.015781271502903849e+01 1.282068002481785385e+01 -2.606981050302663405e+01
3.740000000000000213e+00 3.662062669816673832e+01 2.717228112554665032e+01 -4.593647114805398779e+00 -1.232392815644728401e+01 6.015929518056023539e+01 6.016065811920930173e+01 6.015754233922724836e+01 6.015784232173763257e+01 1.282259555309965116e+01 -2.607132290493688487e+01
3.745000000000000107e+00 3.662137183409421226e+01 2.717551496346160178e+01 -4.596020745227725079e+00 -1.232574291954334278e+01 6.015926356836344979e+01 6.016066485595495550e+01 6.015755110049177290e+01 6.015787201165990439e+01 1.282488333636080036e+01 -2.607285351301189991e+01
3.750000000000000000e+00 3.662205634741791727e+01 2.717875291314298991e+01 -4.598383193870042795e+00 -1.232750937932753743e+01 6.015923405314525496e+01 6.016066964036741638e+01 6.015756047294917863e+01 6.015790159066847309e+01 1.282653642613331257e+01 -2.607426961231417550e+01
3.754999999999999893e+00 3.662268382533535060e+01 2.718199178589348719e+01 -4.600733956271165326e+00 -1.232922845973481252e+01 6.015920609776200223e+01 6.016067096972575001e+01 6.015757055760722238e+01 6.015793123013017407e+01 1.282889918910326799e+01 -2.607574868744099916e+01
3.759999999999999787e+00 3.662325760061445834e+01 2.718522554737635133e+01 -4.603071020015738313e+00 -1.233089932942394107e+01 6.015918024091429572e+01 6.016067016651383170e+01 6.015758130033456297e+01 6.015796070729262368e+01 1.283076829703739108e+01 -2.607713220836814827e+01
3.765000000000000124e+00 3.662378123464158364e+01 2.718844985021916116e+01 -4.605393228317791632e+00 -1.233252231782713970e+01 6.015915636637188157e+01 6.016066686946476239e+01 6.015759273783319827e+01 6.015799003734426265e+01 1.283246824563512867e+01 -2.607846320667577089e+01
3.770000000000000018e+00 3.662425840812129252e+01 2.719166114068256590e+01 -4.607699810079441072e+00 -1.233409832968986031e+01 6.015913404924010166e+01 6.016065993565862868e+01 6.015760494834708538e+01 6.015801934702152920e+01 1.283503593675392906e+01 -2.607987869908074430e+01
3.774999999999999911e+00 3.662469246110470777e+01 2.719485256695237396e+01 -4.609988239369398499e+00 -1.233562619435073415e+01 6.015911412720654283e+01 6.016065153344180061e+01 6.015761782829200399e+01 6.015804830107600765e+01 1.283652120768134886e+01 -2.608112179193949842e+01
3.779999999999999805e+00 3.662508712898259233e+01 2.719802082158734891e+01 -4.612257806105229285e+00 -1.233710707236533821e+01 6.015909608520499319e+01 6.016064032927121730e+01 6.015763146393064176e+01 6.015807705713816489e+01 1.283814490049794621e+01 -2.608235382323364604e+01
3.785000000000000142e+00 3.662544608382820854e+01 2.720116205277100008e+01 -4.614507477375334510e+00 -1.233854180744188334e+01 6.015907962515368013e+01 6.016062557672528754e+01 6.015764590821856217e+01 6.015810569271940977e+01 1.284060290459050080e+01 -2.608366691829620621e+01
3.790000000000000036e+00 3.662577267085966071e+01 2.720426957939381296e+01 -4.616734700609910647e+00 -1.233992944068558018e+01 6.015906554587574817e+01 6.016060940820025849e+01 6.015766105572537015e+01 6.015813388413562990e+01 1.284199471586001451e+01 -2.608481084100723635e+01
3.794999999999999929e+00 3.662607067067559541e+01 2.720734093845305424e+01 -4.618939082943376739e+00 -1.234127175190496750e+01 6.015905304788107344e+01 6.016058981375947212e+01 6.015767702566817832e+01 6.015816189040646833e+01 1.284416941892261654e+01 -2.608602984940081981e+01
3.799999999999999822e+00 3.662634346824933829e+01 2.721037042109276172e+01 -4.621118488793135803e+00 -1.234256843049048413e+01 6.015904259665865084e+01 6.016056809935223981e+01 6.015769375494202365e+01 6.015818950817472199e+01 1.284598444475586199e+01 -2.608717371027785248e+01
3.805000000000000160e+00 3.662659456717346274e+01 2.721335386218166974e+01 -4.623271539976554934e+00 -1.234382015826823675e+01 6.015903409236085508e+01 6.016054411851866490e+01 6.015771125825154542e+01 6.015821673990325991e+01 1.284761526357886829e+01 -2.608826602548335671e+01
3.810000000000000053e+00 3.662682748263200239e+01 2.721628776382014792e+01 -4.625397155510050595e+00 -1.234502803441584895e+01 6.015902720954021277e+01 6.016051715693014046e+01 6.015772957981137381e+01 6.015824366993078343e+01 1.284975574857120506e+01 -2.608939876814300973e+01
3.814999999999999947e+00 3.662704542910906724e+01 2.721916653935762298e+01 -4.627493109812307104e+00 -1.234619178749737323e+01 6.015902245647376390e+01 6.016048869109440744e+01 6.015774864281638656e+01 6.015827007794483450e+01 1.285112459627945647e+01 -2.609040349308061479e+01
3.819999999999999840e+00 3.662725185937249961e+01 2.722198753702335594e+01 -4.629558655357562280e+00 -1.234731300819341193e+01 6.015901925548990903e+01 6.016045738743221705e+01 6.015776852225022253e+01 6.015829613968451639e+01 1.285298516677800151e+01 -2.609144729046629863e+01
3.825000000000000178e+00 3.662744995422315952e+01 2.722474646649036600e+01 -4.631592131616167229e+00 -1.234839218911138481e+01 6.015901769791564391e+01 6.016042367287032988e+01 6.015778919551117809e+01 6.015832178654313367e+01 1.285501425351592530e+01 -2.609248807240920343e+01
3.830000000000000071e+00 3.662764268573886994e+01 2.722743806611415707e+01 -4.633591312276686303e+00 -1.234942914649256807e+01 6.015901829225854414e+01 6.016038907808783875e+01 6.015781057823826927e+01 6.015834679759571202e+01 1.285589549495607464e+01 -2.609335283659228821e+01
3.834999999999999964e+00 3.662783336859698124e+01 2.723006121446952932e+01 -4.635556074899570334e+00 -1.235042631146289160e+01 6.015902000981393627e+01 6.016035114639600323e+01 6.015783280203213224e+01 6.015837151282391915e+01 1.285792066093327435e+01 -2.609434427245804855e+01
3.839999999999999858e+00 3.662802477443230487e+01 2.723261094350713307e+01 -4.637484226213033800e+00 -1.235138356527890480e+01 6.015902334749149105e+01 6.016031141042254404e+01 6.015785577929647587e+01 6.015839571560257326e+01 1.285977989483747308e+01 -2.609529025036578886e+01
3.845000000000000195e+00 3.662821957811361528e+01 2.723508257792003917e+01 -4.639373664530602959e+00 -1.235230090390268387e+01 6.015902874526167921e+01 6.016027126926113766e+01 6.015787942816356804e+01 6.015841921027623584e+01 1.286028785568350941e+01 -2.609603508505714942e+01
3.850000000000000089e+00 3.662842085410066062e+01 2.723747631570014249e+01 -4.641224773033181705e+00 -1.235318138883926586e+01 6.015903483390955131e+01 6.016022742408132729e+01 6.015790392147388843e+01 6.015844246148776620e+01 1.286250888339371556e+01 -2.609698330181888082e+01
3.854999999999999982e+00 3.662863084937068692e+01 2.723978615303286333e+01 -4.643034630899032678e+00 -1.235402398634480470e+01 6.015904268184872450e+01 6.016018293793380423e+01 6.015792908346801227e+01 6.015846504486950863e+01 1.286376062407535059e+01 -2.609778186655379528e+01
3.859999999999999876e+00 3.662885211501699700e+01 2.724201022090297641e+01 -4.644802415721872357e+00 -1.235483023680247250e+01 6.015905183670340506e+01 6.016013692523341660e+01 6.015795495225533784e+01 6.015848709131893912e+01 1.286493271733252364e+01 -2.609854863468046560e+01
3.865000000000000213e+00 3.662908703053020076e+01 2.724414652617033283e+01 -4.646527177337986814e+00 -1.235560149706069666e+01 6.015906195987729888e+01 6.016008880809418713e+01 6.015798154762787675e+01 6.015850869069146256e+01 1.286663954109951113e+01 -2.609936515837685178e+01
3.870000000000000107e+00 3.662933759474986317e+01 2.724619110746125372e+01 -4.648206874176775472e+00 -1.235633774286470477e+01 6.015907353552477588e+01 6.016004016174254332e+01 6.015800877042502037e+01 6.015852963326857150e+01 1.286755204086590076e+01 -2.610005680954568064e+01
3.875000000000000000e+00 3.662960600076721107e+01 2.724814330625162029e+01 -4.649841128725507922e+00 -1.235704096706099264e+01 6.015908585280111964e+01 6.015998945852689417e+01 6.015803668927755155e+01 6.015855014593373085e+01 1.286914794139300788e+01 -2.610081894043896611e+01
3.879999999999999893e+00 3.662989395844878260e+01 2.724999965609281460e+01 -4.651428033947316187e+00 -1.235771122765265240e+01 6.015909934930900960e+01 6.015993817024286727e+01 6.015806520773941912e+01 6.015857003731435526e+01 1.287019609804409193e+01 -2.610148981959013170e+01
3.884999999999999787e+00 3.663020323519783972e+01 2.725175883755791517e+01 -4.652966744113695263e+00 -1.235834984192226038e+01 6.015911371424553522e+01 6.015988582687889163e+01 6.015809433388526628e+01 6.015858938985899584e+01 1.287122219088377761e+01 -2.610213928483186407e+01
3.890000000000000124e+00 3.663053543459746209e+01 2.725341970185197837e+01 -4.654456442486358370e+00 -1.235895810533251371e+01 6.015912864722828601e+01 6.015983199197399500e+01 6.015812407257905647e+01 6.015860828306340835e+01 1.287272310987133928e+01 -2.610283336248322783e+01
3.895000000000000018e+00 3.663089176172572081e+01 2.725497916388173181e+01 -4.655895241087018022e+00 -1.235953592689825165e+01 6.015914466678707129e+01 6.015977836720216487e+01 6.015815431071224140e+01 6.015862649862477696e+01 1.287326457343801955e+01 -2.610338353176304693e+01
3.899999999999999911e+00 3.663127360989159342e+01 2.725643756194133260e+01 -4.657282983863893833e+00 -1.236008528541140095e+01 6.015916105785968426e+01 6.015972344579590469e+01 6.015818510891056548e+01 6.015864426920486352e+01 1.287431306179876600e+01 -2.610398358830155274e+01
3.904999999999999805e+00 3.663168201903415877e+01 2.725779375762810375e+01 -4.658618686338179771e+00 -1.236060706170488110e+01 6.015917775039303450e+01 6.015966740415734648e+01 6.015821643473424274e+01 6.015866159322201412e+01 1.287581452137496463e+01 -2.610462689557337157e+01
3.910000000000000142e+00 3.663211761995282245e+01 2.725904464314879405e+01 -4.659900279772144494e+00 -1.236110071715452818e+01 6.015919550883772615e+01 6.015961259419838569e+01 6.015824813588921671e+01 6.015867816583608629e+01 1.287574913577101654e+01 -2.610504773684031576e+01
3.915000000000000036e+00 3.663258145574620528e+01 2.726019260032570202e+01 -4.661128512402989088e+00 -1.236156910870299619e+01 6.015921307380399696e+01 6.015955609848504793e+01 6.015828034636905386e+01 6.015869442149752189e+01 1.287685967747689197e+01 -2.610560805271081719e+01
3.919999999999999929e+00 3.663307392523574890e+01 2.726123592992020406e+01 -4.662301947756612108e+00 -1.236201230396421735e+01 6.015923083078011047e+01 6.015949928346923770e+01 6.015831296541234963e+01 6.015871019592206892e+01 1.287801702883548849e+01 -2.610615946626787576e+01
3.924999999999999822e+00 3.663359522369407273e+01 2.726217284075442038e+01 -4.663419052363084738e+00 -1.236243015650783583e+01 6.015924928101659219e+01 6.015944381621893200e+01 6.015834587485235119e+01 6.015872528387648543e+01 1.287782002870523890e+01 -2.610651775131272245e+01
3.930000000000000160e+00 3.663414589907114305e+01 2.726300648287577388e+01 -4.664480829140203788e+00 -1.236282555604489453e+01 6.015926711209578315e+01 6.015938663890045746e+01 6.015837921327769777e+01 6.015874014284550952e+01 1.287913724279314209e+01 -2.610706135654400839e+01
3.935000000000000053e+00 3.663472567635626831e+01 2.726373429269143855e+01 -4.665485249380557420e+00 -1.236319754327905862e+01 6.015928528198651293e+01 6.015933060340903893e+01 6.015841279603694147e+01 6.015875440360614590e+01 1.287949511374898925e+01 -2.610746466497100471e+01
3.939999999999999947e+00 3.663533456210645767e+01 2.726435797367472347e+01 -4.666432473251983737e+00 -1.236354775807447304e+01 6.015930319238414370e+01 6.015927450500715423e+01 6.015844665893651211e+01 6.015876826589146731e+01 1.288008532502936632e+01 -2.610788509435682059e+01
3.944999999999999840e+00 3.663597222837254463e+01 2.726487790307476899e+01 -4.667321927910637491e+00 -1.236387682516970621e+01 6.015932083226238802e+01 6.015921866367915527e+01 6.015848075385049754e+01 6.015878171660948226e+01 1.288072011164414654e+01 -2.610829822962680424e+01
3.950000000000000178e+00 3.663663814059197676e+01 2.726529426075436646e+01 -4.668152900510817993e+00 -1.236418508404226557e+01 6.015933834405161917e+01 6.015916379338582942e+01 6.015851501048420857e+01 6.015879468811283459e+01 1.288085398691835515e+01 -2.610863249270325781e+01
3.955000000000000071e+00 3.663733180827798463e+01 2.726560926909769123e+01 -4.668925712114437410e+00 -1.236447403668009493e+01 6.015935516388113058e+01 6.015910876211174241e+01 6.015854945863141978e+01 6.015880737178135007e+01 1.288160793633177903e+01 -2.610903590427248488e+01
3.959999999999999964e+00 3.663805228930145574e+01 2.726582267743521371e+01 -4.669639359137369716e+00 -1.236474343108984719e+01 6.015937175148211224e+01 6.015905509623011937e+01 6.015858398252873940e+01 6.015881958710627231e+01 1.288169823334045283e+01 -2.610933954465379614e+01
3.964999999999999858e+00 3.663879872933785009e+01 2.726593659480022680e+01 -4.670294043826396013e+00 -1.236499438577078891e+01 6.015938773563861020e+01 6.015900214970285020e+01 6.015861858446753985e+01 6.015883145809915078e+01 1.288180216889084306e+01 -2.610963290998613928e+01
3.970000000000000195e+00 3.663957012737228069e+01 2.726595333396850407e+01 -4.670890049488630957e+00 -1.236522799821670837e+01 6.015940273934527482e+01 6.015894925230718115e+01 6.015865326767056587e+01 6.015884311234008663e+01 1.288261631893219317e+01 -2.611000800551314072e+01
3.975000000000000089e+00 3.664036501014197000e+01 2.726587242252270471e+01 -4.671426180488011504e+00 -1.236544341597934427e+01 6.015941752391275088e+01 6.015889868850454292e+01 6.015868787387972816e+01 6.015885426373387190e+01 1.288216414850630009e+01 -2.611020454515598033e+01
3.979999999999999982e+00 3.664118220504125389e+01 2.726569752877283648e+01 -4.671903387489149573e+00 -1.236564231545133907e+01 6.015943133120801889e+01 6.015884877490356075e+01 6.015872246105357135e+01 6.015886518179514297e+01 1.288205216943251408e+01 -2.611043440000227989e+01
3.984999999999999876e+00 3.664202024959303827e+01 2.726543108197608944e+01 -4.672321956973778612e+00 -1.236582542781414773e+01 6.015944394454652411e+01 6.015879922684758441e+01 6.015875701069747095e+01 6.015887594003068273e+01 1.288261958581029454e+01 -2.611074239781964224e+01
3.990000000000000213e+00 3.664287729732474475e+01 2.726507335749049332e+01 -4.672681036339701777e+00 -1.236599195186522770e+01 6.015945603684649967e+01 6.015875206440092171e+01 6.015879137853843872e+01 6.015888628897699419e+01 1.288211932614626676e+01 -2.611089841458275984e+01
3.995000000000000107e+00 3.664375182551746946e+01 2.726462881195455878e+01 -4.672981949555635950e+00 -1.236614365197229048e+01 6.015946673930042721e+01 6.015870527973862636e+01 6.015882564001778121e+01 6.015889654288913135e+01 1.288244111257118973e+01 -2.611115157065217929e+01
4.000000000000000000e+00 3.664464179863874449e+01 2.726409846462835418e+01 -4.673224216677517973e+00 -1.236627993831893590e+01 6.015947655993650045e+01 6.015866043747109160e+01 6.015885967579352922e+01 6.015890651530106226e+01 1.288224231772938388e+01 -2.611132497962760013e+01
4.004999999999999893e+00 3.664554530334728355e+01 2.726348555954468722e+01 -4.673408517907505555e+00 -1.236640153143097187e+01 6.015948520969482871e+01 6.015861701236986647e+01 6.015889348069141107e+01 6.015891631187987088e+01 1.288206523685463800e+01 -2.611149014260198697e+01
4.009999999999999787e+00 3.664646028412138890e+01 2.726279311499559554e+01 -4.673535415236237611e+00 -1.236650888276024318e+01 6.015949253942608976e+01 6.015857482916514698e+01 6.015892703068482206e+01 6.015892598865074348e+01 1.288213192538305663e+01 -2.611167632868820476e+01
4.014999999999999680e+00 3.664738444623491631e+01 2.726202297625775373e+01 -4.673604860203474765e+00 -1.236660156766225249e+01 6.015949890016646151e+01 6.015853500043427715e+01 6.015896023181096552e+01 6.015893542057436605e+01 1.288149646629604739e+01 -2.611175886205083430e+01
4.019999999999999574e+00 3.664831569270774736e+01 2.726117967354403504e+01 -4.673618214962113271e+00 -1.236668078528171755e+01 6.015950366035382046e+01 6.015849606419177320e+01 6.015899313094837453e+01 6.015894484233112394e+01 1.288153552149699621e+01 -2.611191912731254305e+01
4.025000000000000355e+00 3.664925157602294092e+01 2.726026541457733998e+01 -4.673575636302138570e+00 -1.236674612641386872e+01 6.015950712339949291e+01 6.015845897789654373e+01 6.015902564345653758e+01 6.015895414889071446e+01 1.288143487460699355e+01 -2.611204975670953843e+01
4.030000000000000249e+00 3.665018955957769009e+01 2.725928235484686724e+01 -4.673477266243646788e+00 -1.236679704786637046e+01 6.015950965349905033e+01 6.015842484127696110e+01 6.015905767747742061e+01 6.015896321432573046e+01 1.288024737081276250e+01 -2.611202584815923444e+01
4.035000000000000142e+00 3.665112744093977426e+01 2.725823633655616618e+01 -4.673325190245026128e+00 -1.236683529551912564e+01 6.015951023867129521e+01 6.015839115334398457e+01 6.015908933817043192e+01 6.015897241586841915e+01 1.288027554259553042e+01 -2.611215073247598539e+01
4.040000000000000036e+00 3.665206247844947995e+01 2.725712893268828907e+01 -4.673119279910967983e+00 -1.236685976758143823e+01 6.015950953820772895e+01 6.015835974942235964e+01 6.015912049483988255e+01 6.015898152236802332e+01 1.287989844037610965e+01 -2.611221065965659704e+01
4.044999999999999929e+00 3.665299208111265017e+01 2.725596358504821026e+01 -4.672860405476686907e+00 -1.236687048940849287e+01 6.015950752551935210e+01 6.015833066160816855e+01 6.015915111589894337e+01 6.015899055399495410e+01 1.287912023713188070e+01 -2.611220603907529281e+01
4.049999999999999822e+00 3.665391374464667251e+01 2.725474494709815332e+01 -4.672550095006505977e+00 -1.236686819523029257e+01 6.015950373677964080e+01 6.015830276617640493e+01 6.015918123361094416e+01 6.015899969148866688e+01 1.287898506042643021e+01 -2.611227430798737004e+01
4.054999999999999716e+00 3.665482463720630335e+01 2.725347506315601365e+01 -4.672188539360926818e+00 -1.236685186521013513e+01 6.015949873242343671e+01 6.015827759017522425e+01 6.015921073651886530e+01 6.015900874303382295e+01 1.287813676472177882e+01 -2.611223655534473309e+01
4.059999999999999609e+00 3.665572222259221036e+01 2.725215889948530901e+01 -4.671777487095946313e+00 -1.236682230875434385e+01 6.015949197255387304e+01 6.015825377748693370e+01 6.015923967137150186e+01 6.015901791917878683e+01 1.287782021639962515e+01 -2.611225664851246364e+01
4.065000000000000391e+00 3.665660369639007854e+01 2.725079918689254299e+01 -4.671317550066148350e+00 -1.236677883652641796e+01 6.015948379143211611e+01 6.015823223178302470e+01 6.015926796263091347e+01 6.015902711254112489e+01 1.287723334859147606e+01 -2.611222866429585565e+01
4.070000000000000284e+00 3.665746632533545579e+01 2.724939938509896820e+01 -4.670809756180946515e+00 -1.236672118530829501e+01 6.015947425676110782e+01 6.015821314532367126e+01 6.015929557461134891e+01 6.015903631386299821e+01 1.287621239989524469e+01 -2.611213079388809177e+01
4.075000000000000178e+00 3.665830756890319009e+01 2.724796469691869660e+01 -4.670256082072776316e+00 -1.236665018087698797e+01 6.015946277733863923e+01 6.015819497698753793e+01 6.015932256727393934e+01 6.015904575507621388e+01 1.287615550970698663e+01 -2.611214706301358035e+01
4.080000000000000071e+00 3.665912449751923674e+01 2.724649675182231690e+01 -4.669656675238262444e+00 -1.236656430720593924e+01 6.015945013854647527e+01 6.015817975451795263e+01 6.015934880704266874e+01 6.015905516672324183e+01 1.287523091621883964e+01 -2.611203580381429390e+01
4.084999999999999964e+00 3.665991447974854367e+01 2.724499970090761636e+01 -4.669013043413966280e+00 -1.236646365620358523e+01 6.015943616101635172e+01 6.015816697592237006e+01 6.015937429952256821e+01 6.015906463199075205e+01 1.287388855587211545e+01 -2.611185605784797303e+01
4.089999999999999858e+00 3.666067506251985719e+01 2.724347906859851420e+01 -4.668327455937240522e+00 -1.236634919153533474e+01 6.015942013800906807e+01 6.015815474890456471e+01 6.015939912737752593e+01 6.015907442709671216e+01 1.287383033652949038e+01 -2.611183185505470661e+01
4.094999999999999751e+00 3.666140333071836466e+01 2.724193589043720465e+01 -4.667599880826853287e+00 -1.236621896668494180e+01 6.015940307935075282e+01 6.015814563642047830e+01 6.015942313152351062e+01 6.015908420263987466e+01 1.287272739582634351e+01 -2.611165598011070799e+01
4.099999999999999645e+00 3.666209687912041204e+01 2.724037540377003452e+01 -4.666832530068273144e+00 -1.236607375084870952e+01 6.015938437606832423e+01 6.015813796860300755e+01 6.015944638506228870e+01 6.015909420030792631e+01 1.287207191493710745e+01 -2.611152482489781335e+01
4.105000000000000426e+00 3.666275311294651829e+01 2.723880066032714353e+01 -4.666026521955985551e+00 -1.236591290673284860e+01 6.015936424596394971e+01 6.015813221367907460e+01 6.015946884579793874e+01 6.015910436061014366e+01 1.287141955188567977e+01 -2.611137953224089614e+01
4.110000000000000320e+00 3.666336949479354956e+01 2.723721467665160034e+01 -4.665183006766279838e+00 -1.236573578841889010e+01 6.015934290578016430e+01 6.015812882190153488e+01 6.015949047387858428e+01 6.015911462484736205e+01 1.287033808973117210e+01 -2.611116284632072038e+01
4.115000000000000213e+00 3.666394373696832076e+01 2.723562209429572789e+01 -4.664304036095787254e+00 -1.236554282205671029e+01 6.015931993143571077e+01 6.015812655932943187e+01 6.015951132270543411e+01 6.015912516845128977e+01 1.286991335565991967e+01 -2.611101759471072725e+01
4.120000000000000107e+00 3.666447332593020292e+01 2.723402482774825017e+01 -4.663390288686930951e+00 -1.236533269832290394e+01 6.015929592382815372e+01 6.015812684778119035e+01 6.015953130221491563e+01 6.015913579315395765e+01 1.286882717029348200e+01 -2.611076973903075427e+01
4.125000000000000000e+00 3.666495609159979097e+01 2.723242711556411422e+01 -4.662443712321661771e+00 -1.236510564677816859e+01 6.015927056856521915e+01 6.015812871084018809e+01 6.015955045458765227e+01 6.015914663484270619e+01 1.286792497022417869e+01 -2.611053042754024744e+01
4.129999999999999893e+00 3.666538989182490127e+01 2.723083261748325867e+01 -4.661466007073284068e+00 -1.236486156481000442e+01 6.015924374638608185e+01 6.015813166705291337e+01 6.015956879643757560e+01 6.015915775834295687e+01 1.286760123576069681e+01 -2.611035136711530313e+01
4.134999999999999787e+00 3.666577240912072000e+01 2.722924252046434290e+01 -4.660457635861503078e+00 -1.236459879947126161e+01 6.015921625656515914e+01 6.015813761510618463e+01 6.015958621599412481e+01 6.015916889341452389e+01 1.286609596678374245e+01 -2.611000029269593625e+01
4.139999999999999680e+00 3.666610186047886799e+01 2.722766187033546359e+01 -4.659421135052183693e+00 -1.236431824894304654e+01 6.015918738626601225e+01 6.015814450221255782e+01 6.015960281847567614e+01 6.015918032155516215e+01 1.286521691789397259e+01 -2.610971521126406003e+01
4.144999999999999574e+00 3.666637631599952840e+01 2.722609337268694674e+01 -4.658357874377645480e+00 -1.236401936000936885e+01 6.015915728478665159e+01 6.015815251000354635e+01 6.015961858867103018e+01 6.015919200962876090e+01 1.286474935261688124e+01 -2.610946754336418962e+01
4.150000000000000355e+00 3.666659381666111273e+01 2.722453839891969096e+01 -4.657268583037193821e+00 -1.236370078492283575e+01 6.015912657526700968e+01 6.015816304367414347e+01 6.015963344608197616e+01 6.015920375149574539e+01 1.286336979039476169e+01 -2.610908257904961260e+01
4.155000000000000249e+00 3.666675290385204278e+01 2.722300171777259692e+01 -4.656155823054587195e+00 -1.236336344600425008e+01 6.015909453864695422e+01 6.015817400135221504e+01 6.015964750295069763e+01 6.015921583060744382e+01 1.286292138051626743e+01 -2.610880302857041002e+01
4.160000000000000142e+00 3.666685182429361589e+01 2.722148426344719496e+01 -4.655020209267024534e+00 -1.236300586622992448e+01 6.015906188342843564e+01 6.015818699079451903e+01 6.015966067060515599e+01 6.015922800924407454e+01 1.286189211949603894e+01 -2.610842933825605527e+01
4.165000000000000036e+00 3.666688922200251000e+01 2.721998934178719054e+01 -4.653863652920535721e+00 -1.236262818683847087e+01 6.015902836465987491e+01 6.015820112688309962e+01 6.015967299777854294e+01 6.015924039733712902e+01 1.286102047027260475e+01 -2.610805863119761128e+01
4.169999999999999929e+00 3.666686378786256029e+01 2.721851942396198609e+01 -4.652687685604217194e+00 -1.236223009945466877e+01 6.015899401102143429e+01 6.015821622923473200e+01 6.015968449616758562e+01 6.015925300460787639e+01 1.286040573904656625e+01 -2.610770378452066254e+01
4.174999999999999822e+00 3.666677421357241684e+01 2.721707569512065206e+01 -4.651493222795155091e+00 -1.236181055896746450e+01 6.015895929609180826e+01 6.015823326917313096e+01 6.015969511603372410e+01 6.015926567802011959e+01 1.285910433688624011e+01 -2.610724021340108791e+01
4.179999999999999716e+00 3.666661962257937546e+01 2.721566190755545733e+01 -4.650282577136317208e+00 -1.236137027982823611e+01 6.015892365944400666e+01 6.015825051748954166e+01 6.015970495631089676e+01 6.015927864143439052e+01 1.285861140387987156e+01 -2.610686483801558921e+01
4.184999999999999609e+00 3.666639896458177361e+01 2.721427888500899783e+01 -4.649056585497747029e+00 -1.236090818668365898e+01 6.015888761188466560e+01 6.015826903001200066e+01 6.015971396535434224e+01 6.015929172725970631e+01 1.285790346761209157e+01 -2.610644257197300178e+01
4.190000000000000391e+00 3.666611136356231526e+01 2.721292764055999669e+01 -4.647816237432178532e+00 -1.236042343425621048e+01 6.015885153893640336e+01 6.015828953110576549e+01 6.015972211090954858e+01 6.015930481308015487e+01 1.285625517969677389e+01 -2.610587765419602491e+01
4.195000000000000284e+00 3.666575645092630253e+01 2.721161236459887789e+01 -4.646564235862890690e+00 -1.235991734256540120e+01 6.015881455434875846e+01 6.015830942735784959e+01 6.015972954297156150e+01 6.015931824001218331e+01 1.285593834673147562e+01 -2.610546945001435404e+01
4.200000000000000178e+00 3.666533348846180473e+01 2.721033247478307260e+01 -4.645300841103850331e+00 -1.235938826123995682e+01 6.015877754597651972e+01 6.015833074414362613e+01 6.015973616083488906e+01 6.015933170104825223e+01 1.285504956355888773e+01 -2.610496692474035996e+01
4.205000000000000071e+00 3.666484216384575490e+01 2.720908980055911286e+01 -4.644027624161108925e+00 -1.235883621624589424e+01 6.015874042153525636e+01 6.015835295044649911e+01 6.015974200444387066e+01 6.015934524622512924e+01 1.285399492980083558e+01 -2.610442354085271432e+01
4.209999999999999964e+00 3.666428235208630326e+01 2.720788641121789198e+01 -4.642746330401561039e+00 -1.235826150884689589e+01 6.015870294011320141e+01 6.015837512609773796e+01 6.015974713612816771e+01 6.015935897908574503e+01 1.285353161620599316e+01 -2.610393905878806109e+01
4.214999999999999858e+00 3.666365382355650837e+01 2.720672196786575370e+01 -4.641457494154135333e+00 -1.235766300627135905e+01 6.015866572641706256e+01 6.015839860514426363e+01 6.015975149637390018e+01 6.015937268647958547e+01 1.285237915136246833e+01 -2.610334462724621929e+01
4.219999999999999751e+00 3.666295681600575307e+01 2.720559889881829463e+01 -4.640163141524483947e+00 -1.235704148879769271e+01 6.015862828702703524e+01 6.015842180811964823e+01 6.015975518566731495e+01 6.015938656257030459e+01 1.285188996615151247e+01 -2.610281854274131774e+01
4.224999999999999645e+00 3.666219142658090391e+01 2.720451689526252892e+01 -4.638863912508752740e+00 -1.235639609362336699e+01 6.015859111945729154e+01 6.015844573781233606e+01 6.015975816465886794e+01 6.015940043899791334e+01 1.285108276695503449e+01 -2.610223143976158511e+01
4.230000000000000426e+00 3.666135801470724687e+01 2.720347656708597484e+01 -4.637560969228903929e+00 -1.235572667895568699e+01 6.015855431116727203e+01 6.015847032992513022e+01 6.015976045317975007e+01 6.015941429622412073e+01 1.284994087454953693e+01 -2.610158115985255378e+01
4.235000000000000320e+00 3.666045724815411688e+01 2.720247986628947245e+01 -4.636256215395604841e+00 -1.235503409873679814e+01 6.015851737724836568e+01 6.015849403093023540e+01 6.015976215321673237e+01 6.015942832274202345e+01 1.284979393364935163e+01 -2.610104307346120223e+01
4.240000000000000213e+00 3.665948953935684784e+01 2.720152499397099177e+01 -4.634949633141647318e+00 -1.235431691139531374e+01 6.015848121232034629e+01 6.015851888429510552e+01 6.015976317141368668e+01 6.015944220260465869e+01 1.284872137053832652e+01 -2.610036405177426033e+01
4.245000000000000107e+00 3.665845577237684694e+01 2.720061300713892649e+01 -4.633642732777966344e+00 -1.235357564985163670e+01 6.015844555930705440e+01 6.015854393640459108e+01 6.015976357870796676e+01 6.015945603932414087e+01 1.284751209361362001e+01 -2.609964823075492291e+01
4.250000000000000000e+00 3.665735705921807153e+01 2.719974562572181043e+01 -4.632337405071993430e+00 -1.235281140431985314e+01 6.015840985009656094e+01 6.015856742751502395e+01 6.015976349076056806e+01 6.015947004898723804e+01 1.284768455200896931e+01 -2.609909595188386433e+01
4.254999999999999893e+00 3.665619410502383602e+01 2.719891950393475355e+01 -4.631032925461775029e+00 -1.235202211973925301e+01 6.015837540135241568e+01 6.015859251350841674e+01 6.015976275579043175e+01 6.015948375878491561e+01 1.284631581888587526e+01 -2.609832200920168788e+01
4.259999999999999787e+00 3.665496835637465267e+01 2.719813667124645207e+01 -4.629731407371631136e+00 -1.235120934168472751e+01 6.015834141478192976e+01 6.015861684553736666e+01 6.015976152292139290e+01 6.015949746691731548e+01 1.284545934272246370e+01 -2.609759735265258840e+01
4.264999999999999680e+00 3.665368116878831017e+01 2.719739700916125358e+01 -4.628433868872933843e+00 -1.235037335421344551e+01 6.015830786047870760e+01 6.015864008311792333e+01 6.015975983228958768e+01 6.015951119011941728e+01 1.284535500825987953e+01 -2.609695382694704335e+01
4.269999999999999574e+00 3.665233375194954135e+01 2.719669779250307684e+01 -4.627139990377191481e+00 -1.234951288165986227e+01 6.015827565393924203e+01 6.015866435593763839e+01 6.015975758980115984e+01 6.015952459908893957e+01 1.284401195605953916e+01 -2.609612919147577159e+01
4.275000000000000355e+00 3.665092797739918495e+01 2.719604105111699965e+01 -4.625851959022248217e+00 -1.234862984360808902e+01 6.015824383658838315e+01 6.015868691851440531e+01 6.015975496774844800e+01 6.015953804760865609e+01 1.284384728211494142e+01 -2.609544243984621303e+01
4.280000000000000249e+00 3.664946532236248800e+01 2.719542402796301062e+01 -4.624569480162119106e+00 -1.234772318753070763e+01 6.015821323301015155e+01 6.015870967951709503e+01 6.015975188491295711e+01 6.015955123756651801e+01 1.284307377379941073e+01 -2.609465821551642861e+01
4.285000000000000142e+00 3.664794768932804203e+01 2.719484666180258969e+01 -4.623293684619024901e+00 -1.234679372076347370e+01 6.015818358563696222e+01 6.015873173695772635e+01 6.015974841372742077e+01 6.015956426491531772e+01 1.284244665849129241e+01 -2.609387644524813865e+01
4.290000000000000036e+00 3.664637700889077365e+01 2.719430802463730856e+01 -4.622025264781276732e+00 -1.234584180628279348e+01 6.015815492111584462e+01 6.015875293869132889e+01 6.015974458597099783e+01 6.015957712087347176e+01 1.284204578867090341e+01 -2.609310801913483502e+01
4.294999999999999929e+00 3.664475521174872341e+01 2.719380611853664576e+01 -4.620764365796628859e+00 -1.234486722816992099e+01 6.015812762995948049e+01 6.015877409042025192e+01 6.015974038136221225e+01 6.015958966287612242e+01 1.284108778134178408e+01 -2.609225002576657459e+01
4.299999999999999822e+00 3.664308458664287116e+01 2.719334117948107377e+01 -4.619512308994117689e+00 -1.234387132269732312e+01 6.015810120263719796e+01 6.015879366335038014e+01 6.015973590710125762e+01 6.015960207597084519e+01 1.284090179502516094e+01 -2.609147815420926619e+01
4.304999999999999716e+00 3.664136720838910577e+01 2.719291052802908837e+01 -4.618268899296191776e+00 -1.234285364849450062e+01 6.015807620403995060e+01 6.015881293864065782e+01 6.015973111716108690e+01 6.015961415204668583e+01 1.284028002609351127e+01 -2.609063357293791796e+01
4.309999999999999609e+00 3.663960538279180668e+01 2.719251267705364583e+01 -4.617034568340864453e+00 -1.234181463568907056e+01 6.015805270212267430e+01 6.015883191404365249e+01 6.015972603553013442e+01 6.015962586349110097e+01 1.283917746511624891e+01 -2.608971081509626089e+01
4.315000000000000391e+00 3.663780172698496784e+01 2.719214811272892263e+01 -4.615810780179478989e+00 -1.234075608686992531e+01 6.015802997050930401e+01 6.015884852956081374e+01 6.015972079839541919e+01 6.015963747175003817e+01 1.283941187062570854e+01 -2.608895007535499388e+01
4.320000000000000284e+00 3.663595842355950793e+01 2.719181257691139919e+01 -4.614596518947348791e+00 -1.233967683310948615e+01 6.015800906436007978e+01 6.015886537844026805e+01 6.015971528796904977e+01 6.015964858706500706e+01 1.283859830851696771e+01 -2.608803736744640389e+01
4.325000000000000178e+00 3.663407808572817004e+01 2.719150499540251786e+01 -4.613392428496163156e+00 -1.233857785057100465e+01 6.015798978535728736e+01 6.015888180065769575e+01 6.015970956376295220e+01 6.015965927640354494e+01 1.283729534596679756e+01 -2.608704689282811628e+01
4.330000000000000071e+00 3.663216360080532752e+01 2.719122610944543439e+01 -4.612200095172858560e+00 -1.233746137244181007e+01 6.015797120795430430e+01 6.015889525427117945e+01 6.015970378771343263e+01 6.015966987134444821e+01 1.283776565755337096e+01 -2.608627758278277042e+01
4.334999999999999964e+00 3.663021723255789652e+01 2.719097039450264219e+01 -4.611017822464095417e+00 -1.233632566284518361e+01 6.015795477836061877e+01 6.015890938899058682e+01 6.015969778367315257e+01 6.015967983692932108e+01 1.283667894406967136e+01 -2.608529084499587114e+01
4.339999999999999858e+00 3.662824196215370876e+01 2.719073830008725778e+01 -4.609847024404983173e+00 -1.233517291898904134e+01 6.015793962717712873e+01 6.015892183504115565e+01 6.015969170354340179e+01 6.015968948270749195e+01 1.283614885427633290e+01 -2.608436602454803221e+01
4.344999999999999751e+00 3.662624053935383017e+01 2.719052769911449730e+01 -4.608687755123938246e+00 -1.233400374219369944e+01 6.015792584804836451e+01 6.015893274479883956e+01 6.015968556120655819e+01 6.015969876592643573e+01 1.283601274191073038e+01 -2.608348228069637287e+01
4.349999999999999645e+00 3.662421563351938403e+01 2.719033532912868623e+01 -4.607539459557640882e+00 -1.233281806321242868e+01 6.015791394812524118e+01 6.015894336121150587e+01 6.015967931059193319e+01 6.015970749222014291e+01 1.283512563568634235e+01 -2.608248925797743212e+01
4.355000000000000426e+00 3.662217027886252652e+01 2.719016090110133987e+01 -4.606403118266221952e+00 -1.233161779115210877e+01 6.015790327620602795e+01 6.015895192312133588e+01 6.015967306901764289e+01 6.015971588940319492e+01 1.283506125845944013e+01 -2.608159515973228437e+01
4.360000000000000320e+00 3.662010716702984325e+01 2.719000074076631179e+01 -4.605277922624366305e+00 -1.233040270030168273e+01 6.015789446165465648e+01 6.015896001885931810e+01 6.015966677048725586e+01 6.015972371719122691e+01 1.283436927320519771e+01 -2.608060937585189620e+01
4.365000000000000213e+00 3.661802930665509592e+01 2.718985385534639931e+01 -4.604164442557070025e+00 -1.232917434269044143e+01 6.015788709277104829e+01 6.015896653835302743e+01 6.015966049562815954e+01 6.015973111477404700e+01 1.283404178849685806e+01 -2.607966344139929049e+01
4.370000000000000107e+00 3.661593955687789759e+01 2.718971775389152512e+01 -4.603062440758622920e+00 -1.232793334319202216e+01 6.015788132050867176e+01 6.015897185081818321e+01 6.015965424369957759e+01 6.015973801538844157e+01 1.283373725240502949e+01 -2.607871300685624050e+01
4.375000000000000000e+00 3.661384074988939830e+01 2.718958963408523033e+01 -4.601971490752866600e+00 -1.232668015972959275e+01 6.015787740658265648e+01 6.015897662749943464e+01 6.015964799678798869e+01 6.015974431134451805e+01 1.283284453075224896e+01 -2.607767818267468130e+01
4.379999999999999893e+00 3.661173597883588116e+01 2.718946907213306474e+01 -4.600892380338379439e+00 -1.232541681434870107e+01 6.015787469561171008e+01 6.015897916420524894e+01 6.015964186585541995e+01 6.015975022928328286e+01 1.283290302820452133e+01 -2.607676272495623948e+01
4.384999999999999787e+00 3.660962796879132242e+01 2.718935235991304111e+01 -4.599824151162351882e+00 -1.232414323061468053e+01 6.015787378705705635e+01 6.015898103877000125e+01 6.015963578201159834e+01 6.015975553734971726e+01 1.283248891925056334e+01 -2.607577957501922938e+01
4.389999999999999680e+00 3.660751955444957417e+01 2.718923692534113812e+01 -4.598766406528333128e+00 -1.232286008165540281e+01 6.015787484454914136e+01 6.015898270691119620e+01 6.015962973678884396e+01 6.015976016243276803e+01 1.283119598415309071e+01 -2.607467590162374549e+01
4.394999999999999574e+00 3.660541388671132523e+01 2.718912326965655879e+01 -4.597720322221213962e+00 -1.232157003604377010e+01 6.015787685585007694e+01 6.015898157453877815e+01 6.015962388729089838e+01 6.015976446032141922e+01 1.283137802644617054e+01 -2.607376289934646252e+01
4.400000000000000355e+00 3.660331353075342520e+01 2.718900683973856758e+01 -4.596684397764952301e+00 -1.232027250168334298e+01 6.015788074997540491e+01 6.015898011688135227e+01 6.015961811314025454e+01 6.015976807790065806e+01 1.283080988374805287e+01 -2.607274783302607091e+01
4.405000000000000249e+00 3.660122138514838497e+01 2.718888644013416211e+01 -4.595658850952173857e+00 -1.231896905353888805e+01 6.015788617616617273e+01 6.015897748819530477e+01 6.015961247428544567e+01 6.015977112900747414e+01 1.283027143152432537e+01 -2.607173433170162724e+01
4.410000000000000142e+00 3.659914025427076467e+01 2.718876041119143139e+01 -4.594643619276683744e+00 -1.231766095908773728e+01 6.015789297088483067e+01 6.015897334271729591e+01 6.015960700246696291e+01 6.015977365893388651e+01 1.283009369540231326e+01 -2.607076681510720206e+01
4.415000000000000036e+00 3.659707274393878151e+01 2.718862574295583912e+01 -4.593637895689670181e+00 -1.231634859997208409e+01 6.015790149984648849e+01 6.015896872518030847e+01 6.015960165261011383e+01 6.015977551964446235e+01 1.282935380673972503e+01 -2.606972431901760601e+01
4.419999999999999929e+00 3.659502166865332384e+01 2.718848183594694135e+01 -4.592642092796327624e+00 -1.231503389518720581e+01 6.015791121926252316e+01 6.015896232300722346e+01 6.015959650732339270e+01 6.015977689502980041e+01 1.282926267334999437e+01 -2.606876733219172948e+01
4.424999999999999822e+00 3.659298949990447625e+01 2.718832553910060312e+01 -4.591655248907965614e+00 -1.231371709108069012e+01 6.015792257938974785e+01 6.015895542403353602e+01 6.015959150633181451e+01 6.015977760605284175e+01 1.282868342499988579e+01 -2.606774665593390594e+01
4.429999999999999716e+00 3.659097883367578419e+01 2.718815546314066012e+01 -4.590677281163400458e+00 -1.231239954073200238e+01 6.015793537419260417e+01 6.015894761755285458e+01 6.015958668107182916e+01 6.015977771327050050e+01 1.282801729666304347e+01 -2.606671597774520421e+01
4.434999999999999609e+00 3.658899226025433649e+01 2.718797084669490616e+01 -4.589708392261095504e+00 -1.231108296661626689e+01 6.015794917781661155e+01 6.015893793083400709e+01 6.015958209265522783e+01 6.015977735752475297e+01 1.282817619235029127e+01 -2.606579633866491008e+01
4.440000000000000391e+00 3.658703195206167891e+01 2.718776785697973253e+01 -4.588747136664361292e+00 -1.230976706652058716e+01 6.015796476416711158e+01 6.015892852595816009e+01 6.015957763011765280e+01 6.015977624179545558e+01 1.282724079839486819e+01 -2.606473531873139748e+01
4.445000000000000284e+00 3.658510038498125283e+01 2.718754620289271173e+01 -4.587793876051923903e+00 -1.230845377853575862e+01 6.015798157489597031e+01 6.015891810466955292e+01 6.015957337033743357e+01 6.015977455553017705e+01 1.282642217463341794e+01 -2.606369341412357699e+01
4.450000000000000178e+00 3.658319990545150802e+01 2.718730524194845444e+01 -4.586848744351662788e+00 -1.230714476236868826e+01 6.015799921300296660e+01 6.015890579807777527e+01 6.015956936575274483e+01 6.015977242944834558e+01 1.282654551823560141e+01 -2.606278020774973214e+01
4.455000000000000071e+00 3.658133242795233997e+01 2.718704128177195400e+01 -4.585910237127491129e+00 -1.230583965098696453e+01 6.015801847909524014e+01 6.015889386490481883e+01 6.015956549711374635e+01 6.015976955734282683e+01 1.282561088425778273e+01 -2.606173261213669790e+01
4.459999999999999964e+00 3.657950024174320447e+01 2.718675494090005174e+01 -4.584979058562813847e+00 -1.230454080104534142e+01 6.015803855165501801e+01 6.015888034721304933e+01 6.015956187430791857e+01 6.015976622541064245e+01 1.282543207622603987e+01 -2.606079061580303957e+01
4.464999999999999858e+00 3.657770518788250769e+01 2.718644372262268760e+01 -4.584054239978124556e+00 -1.230324849106368035e+01 6.015805983519550182e+01 6.015886648765869182e+01 6.015955843154802096e+01 6.015976227259697851e+01 1.282493146830665687e+01 -2.605981276180785144e+01
4.469999999999999751e+00 3.657594916506688065e+01 2.718610663976602382e+01 -4.583135557191060805e+00 -1.230196390472207923e+01 6.015808218902630244e+01 6.015885211588032178e+01 6.015955517919827145e+01 6.015975773723445030e+01 1.282431048522319550e+01 -2.605882631711636677e+01
4.474999999999999645e+00 3.657423401515005423e+01 2.718574320990695625e+01 -4.582223005455314357e+00 -1.230068847774643181e+01 6.015810531380125781e+01 6.015883665470113328e+01 6.015955214886233904e+01 6.015975271595483775e+01 1.282413986759448399e+01 -2.605790725170928823e+01
4.480000000000000426e+00 3.657256126527838092e+01 2.718535114300799194e+01 -4.581315591145995292e+00 -1.229942240071823889e+01 6.015812963905841571e+01 6.015882143100655810e+01 6.015954926727026475e+01 6.015974703973600413e+01 1.282327050519805667e+01 -2.605690463411623270e+01
4.485000000000000320e+00 3.657093262548305290e+01 2.718493088911576550e+01 -4.580413709198684735e+00 -1.229816755246817372e+01 6.015815458137225136e+01 6.015880513873928237e+01 6.015954660394227460e+01 6.015974090980602540e+01 1.282293470707108973e+01 -2.605598168351759014e+01
4.490000000000000213e+00 3.656934950109863536e+01 2.718448123583497278e+01 -4.579516842342143512e+00 -1.229692465336138696e+01 6.015818023287593519e+01 6.015878823582909973e+01 6.015954413120493172e+01 6.015973428126802247e+01 1.282277123709506306e+01 -2.605509137012643350e+01
4.495000000000000107e+00 3.656781306731654269e+01 2.718400000577392817e+01 -4.578623926330573468e+00 -1.229569371269602485e+01 6.015820709486079210e+01 6.015877224970649451e+01 6.015954176212986937e+01 6.015972696040239498e+01 1.282145296111129085e+01 -2.605405922511727823e+01
4.500000000000000000e+00 3.656632481710154536e+01 2.718348904459670123e+01 -4.577735957962748792e+00 -1.229447724801947039e+01 6.015823416640299115e+01 6.015875479902438627e+01 6.015953962229042418e+01 6.015971930241433796e+01 1.282118710299027597e+01 -2.605317703096023862e+01
4.504999999999999893e+00 3.656488571857776293e+01 2.718294659897087584e+01 -4.576852011603628867e+00 -1.229327535843171049e+01 6.015826186719456814e+01 6.015873720480696107e+01 6.015953763433817159e+01 6.015971114450476875e+01 1.282083450373657563e+01 -2.605229506583393118e+01
4.509999999999999787e+00 3.656349669805142355e+01 2.718237170380830037e+01 -4.575971533498869981e+00 -1.229208855686399637e+01 6.015829035603865549e+01 6.015872011075108361e+01 6.015953575710770451e+01 6.015970241973959531e+01 1.281986878523746398e+01 -2.605134443948120904e+01
4.514999999999999680e+00 3.656215880369735771e+01 2.718176567481037154e+01 -4.575095122897403499e+00 -1.229091873235813281e+01 6.015831895906315196e+01 6.015870199362633031e+01 6.015953406695170713e+01 6.015969336577830262e+01 1.281972283229937304e+01 -2.605051472384192834e+01
4.519999999999999574e+00 3.656087260462162902e+01 2.718112667299210017e+01 -4.574221691767927922e+00 -1.228976563623080942e+01 6.015834825414226827e+01 6.015868459086985354e+01 6.015953246150163380e+01 6.015968376398679851e+01 1.281888192308000818e+01 -2.604960657523862722e+01
4.525000000000000355e+00 3.655963887431606452e+01 2.718045589496273706e+01 -4.573351701999760266e+00 -1.228863088038331242e+01 6.015837769755655273e+01 6.015866671931653542e+01 6.015953099713608054e+01 6.015967380586977953e+01 1.281847164281795770e+01 -2.604876898534704566e+01
4.530000000000000249e+00 3.655845806731918657e+01 2.717975283604867087e+01 -4.572484690244245087e+00 -1.228751487539051901e+01 6.015840744040157517e+01 6.015864900491207834e+01 6.015952963081432614e+01 6.015966342997071337e+01 1.281798190151826233e+01 -2.604793510715695959e+01
4.535000000000000142e+00 3.655733052607084943e+01 2.717901715763292714e+01 -4.571620245542720617e+00 -1.228641803623517958e+01 6.015843761247724331e+01 6.015863201716940978e+01 6.015952832196658306e+01 6.015965258333002907e+01 1.281695329450831089e+01 -2.604704475933638719e+01
4.540000000000000036e+00 3.655625671472923699e+01 2.717825079895879625e+01 -4.570759114677649393e+00 -1.228534214603108765e+01 6.015846751242059298e+01 6.015861415955297531e+01 6.015952714770172349e+01 6.015964151715117936e+01 1.281688413311652397e+01 -2.604629603980904662e+01
4.544999999999999929e+00 3.655523659971632355e+01 2.717745236272198639e+01 -4.569900268360571616e+00 -1.228428672787482157e+01 6.015849776035850738e+01 6.015859727478714092e+01 6.015952599683627255e+01 6.015963000094311042e+01 1.281616284993058841e+01 -2.604547669231108742e+01
4.549999999999999822e+00 3.655427023098662431e+01 2.717662235903636514e+01 -4.569043644457132736e+00 -1.228325243344640505e+01 6.015852828651080841e+01 6.015858140621297423e+01 6.015952485594081622e+01 6.015961805683885189e+01 1.281480382129241491e+01 -2.604458897223410929e+01
4.554999999999999716e+00 3.655335778906223965e+01 2.717576361941297236e+01 -4.568190365737563319e+00 -1.228224131053678647e+01 6.015855817204455747e+01 6.015856438288464147e+01 6.015952383202436238e+01 6.015960601768620819e+01 1.281482233322195263e+01 -2.604389911273767311e+01
4.559999999999999609e+00 3.655249881360882824e+01 2.717487430074877608e+01 -4.567339084195215726e+00 -1.228125228248173428e+01 6.015858833131721894e+01 6.015854880385229109e+01 6.015952277129264303e+01 6.015959354785882596e+01 1.281392025067771101e+01 -2.604310418009350769e+01
4.565000000000000391e+00 3.655169315799054175e+01 2.717395649519207623e+01 -4.566490483811694645e+00 -1.228028671320746668e+01 6.015861820924683201e+01 6.015853343719587798e+01 6.015952172875473281e+01 6.015958084896564628e+01 1.281326167409251582e+01 -2.604235805828664141e+01
4.570000000000000284e+00 3.655094042082228611e+01 2.717301107048720255e+01 -4.565644584787453830e+00 -1.227934507341794479e+01 6.015864775932768538e+01 6.015851837051374673e+01 6.015952068707254341e+01 6.015956793770060784e+01 1.281281642869480741e+01 -2.604165700816815132e+01
4.575000000000000178e+00 3.655024000529945027e+01 2.717203817852911740e+01 -4.564801011210438020e+00 -1.227842727069927697e+01 6.015867724758150814e+01 6.015850449986353965e+01 6.015951958451940840e+01 6.015955471743684058e+01 1.281182197496723241e+01 -2.604090062966848507e+01
4.580000000000000071e+00 3.654959145913650076e+01 2.717104029950225907e+01 -4.563960584323264236e+00 -1.227753461843936300e+01 6.015870608403652398e+01 6.015849048629070239e+01 6.015951848119106415e+01 6.015954140483655266e+01 1.281153479131389794e+01 -2.604025491847875173e+01
4.584999999999999964e+00 3.654899391845241041e+01 2.717001718988894154e+01 -4.563122682914749539e+00 -1.227666657216645163e+01 6.015873475930328595e+01 6.015847779852427379e+01 6.015951728372373708e+01 6.015952782279475031e+01 1.281067130770399132e+01 -2.603955065880530384e+01
4.589999999999999858e+00 3.654844665025057537e+01 2.716897074446011828e+01 -4.562287787353144886e+00 -1.227582387443265688e+01 6.015876297836925346e+01 6.015846585259352253e+01 6.015951601072801935e+01 6.015951408180450954e+01 1.280980192289294273e+01 -2.603886326121417838e+01
4.594999999999999751e+00 3.654794885207014943e+01 2.716790315644077936e+01 -4.561456519320786107e+00 -1.227500736751794541e+01 6.015879036511577738e+01 6.015845384611389335e+01 6.015951469267617568e+01 6.015950032271249626e+01 1.280969257077207679e+01 -2.603829390858727777e+01
4.599999999999999645e+00 3.654749930519863454e+01 2.716681375042354318e+01 -4.560627987724894083e+00 -1.227421594870472532e+01 6.015881767573123540e+01 6.015844391783561207e+01 6.015951319943926023e+01 6.015948627368519652e+01 1.280844816204193215e+01 -2.603759260575839463e+01
4.605000000000000426e+00 3.654709712174062730e+01 2.716570568226587667e+01 -4.559803293724641549e+00 -1.227345090416223883e+01 6.015884422715591739e+01 6.015843445046791516e+01 6.015951160600896230e+01 6.015947218909932559e+01 1.280756723818734066e+01 -2.603695716588644515e+01
4.610000000000000320e+00 3.654674118578996911e+01 2.716458086017329876e+01 -4.558982876937657913e+00 -1.227271262827220255e+01 6.015886984388599501e+01 6.015842514016686948e+01 6.015950991573916440e+01 6.015945813871286418e+01 1.280735866810340262e+01 -2.603642837496299123e+01
4.615000000000000213e+00 3.654643006049001031e+01 2.716343905928290781e+01 -4.558166054514755317e+00 -1.227200005470532673e+01 6.015889519580726130e+01 6.015841787597103973e+01 6.015950801238515311e+01 6.015944388431270795e+01 1.280614649339501199e+01 -2.603578506984540297e+01
4.620000000000000107e+00 3.654616267224159998e+01 2.716228405611337493e+01 -4.557354230056618327e+00 -1.227131462503938053e+01 6.015891944360311783e+01 6.015841060774675952e+01 6.015950599495937468e+01 6.015942973940792626e+01 1.280581375046825343e+01 -2.603527573825152075e+01
4.625000000000000000e+00 3.654593748370263029e+01 2.716111611872942788e+01 -4.556546969258201685e+00 -1.227065543749794685e+01 6.015894311755210566e+01 6.015840484283053513e+01 6.015950376844592995e+01 6.015941551805853038e+01 1.280502477228055191e+01 -2.603472406022214614e+01
4.629999999999999893e+00 3.654575311230987467e+01 2.715993754005394578e+01 -4.555744894617685503e+00 -1.227002282785614362e+01 6.015896599319589910e+01 6.015840011360443640e+01 6.015950134593722964e+01 6.015940131055108253e+01 1.280422694814329532e+01 -2.603418901436134547e+01
4.634999999999999787e+00 3.654560811235582207e+01 2.715875062641536530e+01 -4.554948635543528468e+00 -1.226941707262230885e+01 6.015898786114151875e+01 6.015839598200204108e+01 6.015949873921663738e+01 6.015938720226886716e+01 1.280383840570534204e+01 -2.603372568976546830e+01
4.639999999999999680e+00 3.654550079319314904e+01 2.715755601019475307e+01 -4.554157947840708154e+00 -1.226883730202700029e+01 6.015900917246199953e+01 6.015839372012287356e+01 6.015949586703150942e+01 6.015937303799901059e+01 1.280272854818943173e+01 -2.603318475677419030e+01
4.644999999999999574e+00 3.654542972415603685e+01 2.715635714802822065e+01 -4.553374067424704741e+00 -1.226828441275501902e+01 6.015902931101307871e+01 6.015839181070995778e+01 6.015949280083798811e+01 6.015935905279458495e+01 1.280228598673769014e+01 -2.603274934709054023e+01
4.650000000000000355e+00 3.654539317825447853e+01 2.715515526123778756e+01 -4.552597066497454215e+00 -1.226775780032236796e+01 6.015904853261583440e+01 6.015839099718436245e+01 6.015948948907117000e+01 6.015934516381291530e+01 1.280185281430166278e+01 -2.603233246783498700e+01
4.655000000000000249e+00 3.654538934007702977e+01 2.715395115561478434e+01 -4.551826806700188577e+00 -1.226725654032975044e+01 6.015906726481823341e+01 6.015839245994295936e+01 6.015948585677448079e+01 6.015933122600284122e+01 1.280037339260734974e+01 -2.603179461833814301e+01
4.660000000000000142e+00 3.654541676641403569e+01 2.715274932470784464e+01 -4.551065085959240974e+00 -1.226678204573398467e+01 6.015908453087297403e+01 6.015839371183782447e+01 6.015948202975926762e+01 6.015931760758817859e+01 1.280010518645573647e+01 -2.603143354206071436e+01
4.665000000000000036e+00 3.654547351513780029e+01 2.715155004195868216e+01 -4.550311505761997388e+00 -1.226633295853616623e+01 6.015910098113536719e+01 6.015839649280186308e+01 6.015947790355257752e+01 6.015930408303746901e+01 1.279948127390092871e+01 -2.603104220744366160e+01
4.669999999999999929e+00 3.654555780919342567e+01 2.715035529760634603e+01 -4.549566576399366014e+00 -1.226590899284970249e+01 6.015911661365827712e+01 6.015840083356968648e+01 6.015947346758619574e+01 6.015929066544399717e+01 1.279847732521380621e+01 -2.603061717155335231e+01
4.674999999999999822e+00 3.654566799288709689e+01 2.714916835389609773e+01 -4.548831485861732027e+00 -1.226551065179097755e+01 6.015913094281044948e+01 6.015840549479850807e+01 6.015946878124086794e+01 6.015927754489825219e+01 1.279821458070229667e+01 -2.603030616744256065e+01
4.679999999999999716e+00 3.654580207986465723e+01 2.714798961537213273e+01 -4.548105942277738123e+00 -1.226513656216827641e+01 6.015914458127718945e+01 6.015841208720218702e+01 6.015946374889512072e+01 6.015926451071833725e+01 1.279723486722484083e+01 -2.602991645817739652e+01
4.684999999999999609e+00 3.654595841191751049e+01 2.714682251734711116e+01 -4.547391253640502562e+00 -1.226478728662434392e+01 6.015915697920208061e+01 6.015841918350297846e+01 6.015945844148216537e+01 6.015925177710274596e+01 1.279682400083564175e+01 -2.602961747714828888e+01
4.690000000000000391e+00 3.654613507796298677e+01 2.714566823980910115e+01 -4.546687565493745531e+00 -1.226446191004215969e+01 6.015916845002448810e+01 6.015842759458101341e+01 6.015945280838964493e+01 6.015923924321535310e+01 1.279624164020531474e+01 -2.602931120020713962e+01
4.695000000000000284e+00 3.654633022293956657e+01 2.714452843786379432e+01 -4.545995289588042887e+00 -1.226415981019135515e+01 6.015917912090684183e+01 6.015843763610656225e+01 6.015944682675218758e+01 6.015922687648750866e+01 1.279519257275435073e+01 -2.602895834792105489e+01
4.700000000000000178e+00 3.654654221635649947e+01 2.714340671212696776e+01 -4.545315873688289265e+00 -1.226388161312283565e+01 6.015918836672967274e+01 6.015844765452829535e+01 6.015944058196286193e+01 6.015921491930096465e+01 1.279515939260818591e+01 -2.602875428815674397e+01
4.705000000000000071e+00 3.654676903585567516e+01 2.714230300589798617e+01 -4.544648873498140063e+00 -1.226362557465010283e+01 6.015919695749776253e+01 6.015845962005487735e+01 6.015943396226662543e+01 6.015920310464792919e+01 1.279434594892322608e+01 -2.602846159761209321e+01
4.709999999999999964e+00 3.654700894595197980e+01 2.714121967050481388e+01 -4.543995124477513414e+00 -1.226339150756887086e+01 6.015920472953695963e+01 6.015847306160654995e+01 6.015942698998034643e+01 6.015919150666019988e+01 1.279316081065489286e+01 -2.602813386100115167e+01
4.714999999999999858e+00 3.654726041215131715e+01 2.714016064944296858e+01 -4.543356316137860951e+00 -1.226318025815852941e+01 6.015921089678066380e+01 6.015848587771307621e+01 6.015941977721659839e+01 6.015918042686915612e+01 1.279348416391314203e+01 -2.602801889261478152e+01
4.719999999999999751e+00 3.654752133684481663e+01 2.713912453599485985e+01 -4.542731363795295074e+00 -1.226298922233841182e+01 6.015921671165396845e+01 6.015850126704908263e+01 6.015941214745117094e+01 6.015916942232692577e+01 1.279240203506229712e+01 -2.602773169450190949e+01
4.724999999999999645e+00 3.654779020575462312e+01 2.713811487415685875e+01 -4.542121793894247084e+00 -1.226281901020985110e+01 6.015922151232595638e+01 6.015851743372746796e+01 6.015940419768129033e+01 6.015915874926907492e+01 1.279151376842970400e+01 -2.602748300920817215e+01
4.730000000000000426e+00 3.654806544445550287e+01 2.713713430815608518e+01 -4.541528686482027233e+00 -1.226266966783279422e+01 6.015922496489827154e+01 6.015853342740158638e+01 6.015939597952175433e+01 6.015914854411497004e+01 1.279165205475325884e+01 -2.602738236119909487e+01
4.735000000000000320e+00 3.654834512844807648e+01 2.713618192114513405e+01 -4.540951284651511877e+00 -1.226253896122297604e+01 6.015922808231609054e+01 6.015855179740373870e+01 6.015938735429288187e+01 6.015913845131070303e+01 1.279048345928360320e+01 -2.602712135781325387e+01
4.740000000000000213e+00 3.654862795540601184e+01 2.713526197580709010e+01 -4.540391563765402871e+00 -1.226242803118269364e+01 6.015922987061984628e+01 6.015856985797562118e+01 6.015937846998232885e+01 6.015912884825119278e+01 1.279040557195407146e+01 -2.602701610367320484e+01
4.745000000000000107e+00 3.654891218510100259e+01 2.713437430091650171e+01 -4.539849206940301585e+00 -1.226233518253882160e+01 6.015923101417801888e+01 6.015858928714730069e+01 6.015936923708174788e+01 6.015911949914960388e+01 1.278986876056354305e+01 -2.602686164361205456e+01
4.750000000000000000e+00 3.654919637255760989e+01 2.713352087544246416e+01 -4.539325046787282325e+00 -1.226226014477883552e+01 6.015923134911805903e+01 6.015860954638221614e+01 6.015935968792776123e+01 6.015911047792135236e+01 1.278932558362572891e+01 -2.602671733137016830e+01
4.754999999999999893e+00 3.654947911682450012e+01 2.713270352500628846e+01 -4.538819861634333819e+00 -1.226220258659573936e+01 6.015923074533900916e+01 6.015863017824393921e+01 6.015934985121769074e+01 6.015910184594392263e+01 1.278915355097864115e+01 -2.602663260707420889e+01
4.759999999999999787e+00 3.654975890767822477e+01 2.713192250595085042e+01 -4.538333635528155163e+00 -1.226216120406852639e+01 6.015922964823579377e+01 6.015865221779169048e+01 6.015933967493057111e+01 6.015909345414686271e+01 1.278837919706830561e+01 -2.602647857222278205e+01
4.764999999999999680e+00 3.655003457578546033e+01 2.713118053367456284e+01 -4.537867663892205528e+00 -1.226213632921079899e+01 6.015922753229851594e+01 6.015867416517817645e+01 6.015932924625150946e+01 6.015908550788044096e+01 1.278831936428419880e+01 -2.602642867400051685e+01
4.769999999999999574e+00 3.655030473106961608e+01 2.713047768851074437e+01 -4.537421890891793375e+00 -1.226212663918003010e+01 6.015922485381867091e+01 6.015869707215058071e+01 6.015931851378726947e+01 6.015907785354779236e+01 1.278798259952677618e+01 -2.602635164052949079e+01
4.775000000000000355e+00 3.655056813086614653e+01 2.712981470898273884e+01 -4.536996630595885982e+00 -1.226213128923232354e+01 6.015922178661582365e+01 6.015872124952780098e+01 6.015930746735604373e+01 6.015907044043121488e+01 1.278704605610319867e+01 -2.602620447047710783e+01
4.780000000000000249e+00 3.655082387562276125e+01 2.712919473346810051e+01 -4.536593477175262734e+00 -1.226215104185507876e+01 6.015921755304432139e+01 6.015874452508506209e+01 6.015929623310311314e+01 6.015906356504368091e+01 1.278743062661368235e+01 -2.602624035776029743e+01
4.785000000000000142e+00 3.655107063658520161e+01 2.712861630476112040e+01 -4.536211648364077753e+00 -1.226218374672468947e+01 6.015921310589130400e+01 6.015876922952767103e+01 6.015928469199563722e+01 6.015905689139096069e+01 1.278698508641655351e+01 -2.602617494540718823e+01
4.790000000000000036e+00 3.655130743464580689e+01 2.712808038326091520e+01 -4.535851650570354110e+00 -1.226222887773994508e+01 6.015920843796146755e+01 6.015879518923782143e+01 6.015927286245047156e+01 6.015905043377897954e+01 1.278582144976454948e+01 -2.602602265791441383e+01
4.794999999999999929e+00 3.655153366796766790e+01 2.712759057937024565e+01 -4.535515400021733257e+00 -1.226228768558461546e+01 6.015920249223304239e+01 6.015881949266481143e+01 6.015926091306013035e+01 6.015904458958276280e+01 1.278652624900081136e+01 -2.602612456916045858e+01
4.799999999999999822e+00 3.655174809338978292e+01 2.712714393020632286e+01 -4.535201401696615342e+00 -1.226235723786578902e+01 6.015919669794809721e+01 6.015884570143194310e+01 6.015924865959762258e+01 6.015903884750163400e+01 1.278583301524174054e+01 -2.602604912245451629e+01
4.804999999999999716e+00 3.655195015223283406e+01 2.712674287283675767e+01 -4.534911006497507557e+00 -1.226243816093180072e+01 6.015919037891011811e+01 6.015887189051791495e+01 6.015923621806243915e+01 6.015903346491092663e+01 1.278543516845514638e+01 -2.602601952865794743e+01
4.809999999999999609e+00 3.655213919913666842e+01 2.712638825865165160e+01 -4.534644759739534514e+00 -1.226253012634111350e+01 6.015918343152868175e+01 6.015889762444082578e+01 6.015922362370488230e+01 6.015902848949642845e+01 1.278567900137888280e+01 -2.602608115514375697e+01
4.815000000000000391e+00 3.655231444222278014e+01 2.712607880453970211e+01 -4.534402113561585956e+00 -1.226263149775506101e+01 6.015917653491734995e+01 6.015892450498554211e+01 6.015921080110184249e+01 6.015902368252610444e+01 1.278506864495066786e+01 -2.602603620510988236e+01
4.820000000000000284e+00 3.655247556422253297e+01 2.712581670294445857e+01 -4.534184358201248877e+00 -1.226274295880442544e+01 6.015916899950259022e+01 6.015895056774493099e+01 6.015919787010486175e+01 6.015901930476221793e+01 1.278533222478486309e+01 -2.602611250236584439e+01
4.825000000000000178e+00 3.655262194026322220e+01 2.712560054324195136e+01 -4.533990921763116688e+00 -1.226286293875648781e+01 6.015916148097072380e+01 6.015897735187917306e+01 6.015918475974630297e+01 6.015901512495246806e+01 1.278503025400064352e+01 -2.602611970340896264e+01
4.830000000000000071e+00 3.655275330432939285e+01 2.712543133780088667e+01 -4.533822518591813733e+00 -1.226299150890162437e+01 6.015915366961770872e+01 6.015900388182913616e+01 6.015917153685636976e+01 6.015901126400012799e+01 1.278499687488027625e+01 -2.602616763788558885e+01
4.834999999999999964e+00 3.655286935700028295e+01 2.712530897366414706e+01 -4.533679294089811407e+00 -1.226312808975541913e+01 6.015914565082529464e+01 6.015903021151250130e+01 6.015915821248395190e+01 6.015900769789649871e+01 1.278513567300561427e+01 -2.602624329469474773e+01
4.839999999999999858e+00 3.655296979301029126e+01 2.712523246608662930e+01 -4.533560956199203851e+00 -1.226327161546978139e+01 6.015913780799645849e+01 6.015905717195251157e+01 6.015914475564509445e+01 6.015900429318274689e+01 1.278464797613071013e+01 -2.602624096892622774e+01
4.844999999999999751e+00 3.655305467014994036e+01 2.712520329915432171e+01 -4.533468520123115297e+00 -1.226342269386944928e+01 6.015912954180240746e+01 6.015908303569652560e+01 6.015913127543196026e+01 6.015900127485169691e+01 1.278504865698805482e+01 -2.602636039171631310e+01
4.849999999999999645e+00 3.655312379892137642e+01 2.712521991102859431e+01 -4.533401425464486323e+00 -1.226358004183940764e+01 6.015912138490233474e+01 6.015910902558520235e+01 6.015911772015978443e+01 6.015899845374035948e+01 1.278518579396326516e+01 -2.602644924979111352e+01
4.855000000000000426e+00 3.655317712167659749e+01 2.712528113588855305e+01 -4.533359333698621541e+00 -1.226374271004234018e+01 6.015911368270506898e+01 6.015913587889124159e+01 6.015910406495076757e+01 6.015899570850935163e+01 1.278434714535802819e+01 -2.602641329541591020e+01
4.860000000000000320e+00 3.655321504000427524e+01 2.712538917595327348e+01 -4.533343680290520261e+00 -1.226391200386352764e+01 6.015910545422291733e+01 6.015916088051650945e+01 6.015909047369640206e+01 6.015899340178633992e+01 1.278494249420042550e+01 -2.602657043406443904e+01
4.865000000000000213e+00 3.655323749183460791e+01 2.712554126319532699e+01 -4.533353315991674570e+00 -1.226408609350177059e+01 6.015909758955057640e+01 6.015918619219192465e+01 6.015907684419663326e+01 6.015899121202488686e+01 1.278497342250509305e+01 -2.602665664587115302e+01
4.870000000000000107e+00 3.655324478777644970e+01 2.712573724648028062e+01 -4.533388470602819353e+00 -1.226426491702416044e+01 6.015908994166466073e+01 6.015921127756579523e+01 6.015906322175966636e+01 6.015898919598362937e+01 1.278488182814879615e+01 -2.602673008958687362e+01
4.875000000000000000e+00 3.655323733574397238e+01 2.712597711445639348e+01 -4.533449457298162066e+00 -1.226444857869061700e+01 6.015908227673909181e+01 6.015923537801585042e+01 6.015904966395955711e+01 6.015898744151486710e+01 1.278531165071824738e+01 -2.602687560183881388e+01
4.879999999999999893e+00 3.655321539890267246e+01 2.712625882476649508e+01 -4.533535536931344367e+00 -1.226463594481410979e+01 6.015907510721584828e+01 6.015925968300236093e+01 6.015903612208665407e+01 6.015898576323241542e+01 1.278514678315079500e+01 -2.602694568473791392e+01
4.884999999999999787e+00 3.655317959755891621e+01 2.712658287093830367e+01 -4.533647303297623665e+00 -1.226482759405632628e+01 6.015906794185109163e+01 6.015928277216951869e+01 6.015902268999693092e+01 6.015898434184592247e+01 1.278563192978664098e+01 -2.602710451973523575e+01
4.889999999999999680e+00 3.655313034060005606e+01 2.712694715353915242e+01 -4.533784001823181420e+00 -1.226502250146974760e+01 6.015906125278930006e+01 6.015930573947305504e+01 6.015900932426020375e+01 6.015898300549694255e+01 1.278573999856707211e+01 -2.602721638904526458e+01
4.894999999999999574e+00 3.655306824890771367e+01 2.712735084476702596e+01 -4.533945547591117453e+00 -1.226522053416032598e+01 6.015905499519008970e+01 6.015932833750376574e+01 6.015899605466431410e+01 6.015898177062498320e+01 1.278565809214259019e+01 -2.602730588443895954e+01
4.900000000000000355e+00 3.655299411844091395e+01 2.712779407783149921e+01 -4.534132361834493530e+00 -1.226542224896718913e+01 6.015904872726051167e+01 6.015934929047267588e+01 6.015898296708228088e+01 6.015898079810681054e+01 1.278650460945437750e+01 -2.602752055026507705e+01
4.905000000000000249e+00 3.655290843281881052e+01 2.712827355693249842e+01 -4.534343076712408660e+00 -1.226562605354078173e+01 6.015904329428659025e+01 6.015937068092281947e+01 6.015896996390108598e+01 6.015897977804512919e+01 1.278636333842750972e+01 -2.602760734802999920e+01
4.910000000000000142e+00 3.655281207788909370e+01 2.712878906768111520e+01 -4.534577935859424258e+00 -1.226583241104526856e+01 6.015903833425682024e+01 6.015939145286389333e+01 6.015895711873546503e+01 6.015897884104681737e+01 1.278615728936476437e+01 -2.602768806003745894e+01
4.915000000000000036e+00 3.655270602487150455e+01 2.712934063033024401e+01 -4.534837305718438571e+00 -1.226604199869318279e+01 6.015903337017630292e+01 6.015941025721563307e+01 6.015894452101713341e+01 6.015897815916812164e+01 1.278707620673971412e+01 -2.602791968565450986e+01
4.919999999999999929e+00 3.655259088420017832e+01 2.712992449309843934e+01 -4.535119580349221913e+00 -1.226625311574334987e+01 6.015902934753865594e+01 6.015942945674022724e+01 6.015893205727202542e+01 6.015897738428098052e+01 1.278695583403011149e+01 -2.602801648718928007e+01
4.924999999999999822e+00 3.655246778671627794e+01 2.713054114921306592e+01 -4.535425369746741708e+00 -1.226646686174665213e+01 6.015902556226205178e+01 6.015944712433224595e+01 6.015891984801265835e+01 6.015897677036677749e+01 1.278751222543629673e+01 -2.602820497924033205e+01
4.929999999999999716e+00 3.655233759232279311e+01 2.713118819900488887e+01 -4.535753768470531355e+00 -1.226668252133694992e+01 6.015902239838339227e+01 6.015946417422399151e+01 6.015890785829855503e+01 6.015897617338346492e+01 1.278789453661683773e+01 -2.602837282694476073e+01
4.934999999999999609e+00 3.655220129912992633e+01 2.713186409549836497e+01 -4.536104311735956962e+00 -1.226689998154590100e+01 6.015901989373995207e+01 6.015948062611919767e+01 6.015889610170462021e+01 6.015897557529262940e+01 1.278806264379662316e+01 -2.602851473764920343e+01
4.940000000000000391e+00 3.655206004096285710e+01 2.713256815677365807e+01 -4.536476980681773519e+00 -1.226711973692457569e+01 6.015901773666503516e+01 6.015949559677617486e+01 6.015888464074149056e+01 6.015897508526834514e+01 1.278879478716629414e+01 -2.602873345928851734e+01
4.945000000000000284e+00 3.655191473821474801e+01 2.713329743450714204e+01 -4.536870564892000246e+00 -1.226734086322532846e+01 6.015901646780420720e+01 6.015951043046816693e+01 6.015887341588671688e+01 6.015897450067492258e+01 1.278885738189370969e+01 -2.602886617574538519e+01
4.950000000000000178e+00 3.655176662404903709e+01 2.713405152967463962e+01 -4.537285177547301096e+00 -1.226756412530881590e+01 6.015901563592430534e+01 6.015952389561176261e+01 6.015886250783652400e+01 6.015897398080469571e+01 1.278934773787355006e+01 -2.602905777750652661e+01
4.955000000000000071e+00 3.655161681405832752e+01 2.713482872158074244e+01 -4.537720231644779112e+00 -1.226778947322761759e+01 6.015901528308297230e+01 6.015953605322624043e+01 6.015885192623984068e+01 6.015897350433606050e+01 1.279019663657748573e+01 -2.602929917300037133e+01
4.959999999999999964e+00 3.655146626782921970e+01 2.713562565912791769e+01 -4.538174277553605585e+00 -1.226801583923254668e+01 6.015901606465009621e+01 6.015954856955482910e+01 6.015884159260489383e+01 6.015897282553779490e+01 1.278988572266835000e+01 -2.602939000021012461e+01
4.964999999999999858e+00 3.655131640128112736e+01 2.713644295546214025e+01 -4.538647925502949931e+00 -1.226824474895283856e+01 6.015901710640207511e+01 6.015955913469690586e+01 6.015883164502470493e+01 6.015897225706252982e+01 1.279049355561361523e+01 -2.602960470000388682e+01
4.969999999999999751e+00 3.655116829299724657e+01 2.713727802649088616e+01 -4.539140102177960046e+00 -1.226847569095667900e+01 6.015901875127478604e+01 6.015956861689483759e+01 6.015882204750524664e+01 6.015897166660886342e+01 1.279122750797660579e+01 -2.602983871791981230e+01
4.974999999999999645e+00 3.655102302338661246e+01 2.713812820732688635e+01 -4.539649678342493111e+00 -1.226870812660838972e+01 6.015902136643812526e+01 6.015957795536294839e+01 6.015881275960795449e+01 6.015897091272938724e+01 1.279123293402204276e+01 -2.602997933253395146e+01
4.980000000000000426e+00 3.655088198299478819e+01 2.713899358434076703e+01 -4.540176947977842659e+00 -1.226894331657524440e+01 6.015902425918041985e+01 6.015958533662457342e+01 6.015880389060126987e+01 6.015897024083807310e+01 1.279214599623564297e+01 -2.603024261306540055e+01
4.985000000000000320e+00 3.655074617328348552e+01 2.713987069587047785e+01 -4.540720335350355796e+00 -1.226918024690635178e+01 6.015902809339883106e+01 6.015959248846255036e+01 6.015879535576721082e+01 6.015896940054249598e+01 1.279240335895294045e+01 -2.603042229853645750e+01
4.990000000000000213e+00 3.655061690239327277e+01 2.714075888012596849e+01 -4.541279711607998593e+00 -1.226941972682274162e+01 6.015903245784299003e+01 6.015959834610941925e+01 6.015878722223627051e+01 6.015896853395621946e+01 1.279296851107885580e+01 -2.603064568098465870e+01
4.995000000000000107e+00 3.655049532048612093e+01 2.714165609723917072e+01 -4.541854210638097911e+00 -1.226966168590431039e+01 6.015903746919249784e+01 6.015960322753825551e+01 6.015877948097560335e+01 6.015896759013309492e+01 1.279355689992956790e+01 -2.603087531259555121e+01
5.000000000000000000e+00 3.655038256821238463e+01 2.714256031557144411e+01 -4.542442952807376422e+00 -1.226990606590191923e+01 6.015904324233178357e+01 6.015960745362885120e+01 6.015877212212153324e+01 6.015896651860519029e+01 1.279388339939578678e+01 -2.603107367767364977e+01
5.004999999999999893e+00 3.654306924009535607e+01 2.713777303037417354e+01 -4.539705851708022877e+00 -1.225990567930206510e+01 6.016051062623957080e+01 6.016340148977960922e+01 6.017152241931007950e+01 6.017938657799425783e+01 1.747926575590092924e+01 -3.868627897762544166e+01
5.009999999999999787e+00 3.652162210620264915e+01 2.712559864397356080e+01 -4.532511505797300444e+00 -1.223170895121987733e+01 6.016351448180122929e+01 6.017114086966292774e+01 6.018417042970804687e+01 6.019962885079045378e+01 1.906412116097139631e+01 -5.134148427757722999e+01
5.014999999999999680e+00 3.648631868572292092e+01 2.710892157715517214e+01 -4.522451748970048868e+00 -1.218705240562811021e+01 6.016703667238862607e+01 6.018017026217842158e+01 6.019672220333640666e+01 6.021968965176800026e+01 1.958560229287672527e+01 -6.399668957752901832e+01
5.019999999999999574e+00 3.643735298824401525e+01 2.708872558517050422e+01 -4.510065438414932792e+00 -1.212663693780059404e+01 6.017073033510656188e+01 6.018957427430783724e+01 6.020918368193395054e+01 6.023956538401622396e+01 1.974404864463451403e+01 -7.665189487748081376e+01
5.025000000000000355e+00 3.637489746834285143e+01 2.706533719900879476e+01 -4.495525686622854344e+00 -1.205081468321074034e+01 6.017448327010918518e+01 6.019903914684048374e+01 6.022156069381802723e+01 6.025925254424733168e+01 1.977608867841903972e+01 -8.930710017743486162e+01
5.030000000000000249e+00 3.629912557573808130e+01 2.703885261693803699e+01 -4.478876600598281854e+00 -1.195982537484008112e+01 6.017826267476797852e+01 6.020845435752441688e+01 6.023385894888947689e+01 6.027874772795864544e+01 1.976162828390566162e+01 -1.019623054773866357e+02
5.035000000000000142e+00 3.621021926698295346e+01 2.700928147725223027e+01 -4.460113105609575967e+00 -1.185387576620680150e+01 6.018206237233616918e+01 6.021777795368773667e+01 6.024608403377577304e+01 6.029804763445557114e+01 1.972778414897352306e+01 -1.146175107773384241e+02
5.040000000000000036e+00 3.610837124964247380e+01 2.697659471250118557e+01 -4.439207521367240616e+00 -1.173316579035281393e+01 6.018588527764389084e+01 6.022699192209331898e+01 6.025824140714416188e+01 6.031714907170263729e+01 1.968335392907838965e+01 -1.272727160772902266e+02
5.044999999999999929e+00 3.599378554248164619e+01 2.694074227102652230e+01 -4.416119397403377000e+00 -1.159789796838462017e+01 6.018973698556943219e+01 6.023608591743578700e+01 6.027033639522895214e+01 6.033604896095655334e+01 1.963139402753112250e+01 -1.399279213772420292e+02
5.049999999999999822e+00 3.586667732446049683e+01 2.690165900983683400e+01 -4.390798769592022310e+00 -1.144828019702671362e+01 6.019362374979980501e+01 6.024505217635388732e+01 6.028237418723620777e+01 6.035474434152991563e+01 1.957316055771440233e+01 -1.525831266771938317e+02
5.054999999999999716e+00 3.574407662536518160e+01 2.687578285530172550e+01 -4.363974266600469498e+00 -1.131881327514416213e+01 6.019723906873705488e+01 6.025308669031271336e+01 6.027387656290621720e+01 6.031467396610759124e+01 1.834966597197730209e+01 -1.432875104494873995e+02
5.059999999999999609e+00 3.564734330823228703e+01 2.688259570010088240e+01 -4.336966095091744577e+00 -1.125116831788057148e+01 6.020017975801405186e+01 6.025913885843794304e+01 6.026019301418921259e+01 6.026349586160743144e+01 1.681247818095528146e+01 -1.286658146415900035e+02
5.065000000000000391e+00 3.558398187351120612e+01 2.692695506553402041e+01 -4.310935739905764841e+00 -1.125719649486879881e+01 6.020224798734006555e+01 6.026268229700428947e+01 6.024089255014013133e+01 6.020135661332090393e+01 1.494738138709113073e+01 -1.083878902950959997e+02
5.070000000000000284e+00 3.555936916577741869e+01 2.701112613198348456e+01 -4.287063297308241872e+00 -1.134376194664078064e+01 6.020338436798736836e+01 6.026354984035605611e+01 6.021867281663400462e+01 6.013612368991302759e+01 1.328275467732281712e+01 -8.542238709134383612e+01
5.075000000000000178e+00 3.557232801983956705e+01 2.713112252039033834e+01 -4.265898090622069816e+00 -1.150488004013650745e+01 6.020388559708261766e+01 6.026250367430143484e+01 6.019848244428747819e+01 6.008018032355060711e+01 1.249658517501452870e+01 -6.500199172567361927e+01
5.080000000000000071e+00 3.561539586675305458e+01 2.727789266249652655e+01 -4.247294401072701397e+00 -1.172331319181189002e+01 6.020424612566851152e+01 6.026083165361114169e+01 6.018336022359111581e+01 6.004007420933929495e+01 1.261874702002726245e+01 -5.021816160880883473e+01
5.084999999999999964e+00 3.567957653620231184e+01 2.744213540453997524e+01 -4.230982086081412241e+00 -1.198007120311134344e+01 6.020481356581597510e+01 6.025944596711108403e+01 6.017317675544074973e+01 6.001440341128119371e+01 1.317962669275465792e+01 -4.082830378372894842e+01
5.089999999999999858e+00 3.575774054802281654e+01 2.761707465745776346e+01 -4.216939279283532294e+00 -1.226053849910750415e+01 6.020569522353473957e+01 6.025863446109337218e+01 6.016649110750383045e+01 5.999892477204964791e+01 1.379151868023953575e+01 -3.527971596858467507e+01
5.094999999999999751e+00 3.584521223615701757e+01 2.779848462608104853e+01 -4.205382952515090977e+00 -1.255512814877859462e+01 6.020685971870224051e+01 6.025832456540894100e+01 6.016193449540383398e+01 5.998990680781098916e+01 1.429999349397179564e+01 -3.213949695394340011e+01
5.099999999999999645e+00 3.593918374273336980e+01 2.798386051130258068e+01 -4.196653477060703352e+00 -1.285790751033608181e+01 6.020823697663569618e+01 6.025834335794084495e+01 6.015855753343908674e+01 5.998482932367885212e+01 1.468664507567468647e+01 -3.042653841275078008e+01
5.105000000000000426e+00 3.603804343274040178e+01 2.817171228930890692e+01 -4.191135524209445684e+00 -1.316522700846459415e+01 6.020976342399400494e+01 6.025853475054811526e+01 6.015577384531372473e+01 5.998214948845189554e+01 1.497869052800807488e+01 -2.953798529904821635e+01
5.110000000000000320e+00 3.614089366556199678e+01 2.836112205508636919e+01 -4.189221206428857869e+00 -1.347478343003371037e+01 6.021139309096924563e+01 6.025878823085283642e+01 6.015323986829227465e+01 5.998096069796076790e+01 1.520786055594800956e+01 -2.911999162575233413e+01
5.115000000000000213e+00 3.624724811958710546e+01 2.855149073778307311e+01 -4.191295966198226530e+00 -1.378504881418208861e+01 6.021309568862790229e+01 6.025903398014339984e+01 6.015075980289375934e+01 5.998073798909507559e+01 1.539838971955900604e+01 -2.896874369356335421e+01
5.120000000000000107e+00 3.635685549605963729e+01 2.874240011460427624e+01 -4.197734001266290704e+00 -1.409494420363379241e+01 6.021485190432544243e+01 6.025923082586923840e+01 6.014822515169889527e+01 5.998117972974960566e+01 1.556637815051490925e+01 -2.896843238191237546e+01
5.125000000000000000e+00 3.646959677873942240e+01 2.893353563536819095e+01 -4.208896572221163979e+00 -1.440365195209341032e+01 6.021664946988646250e+01 6.025935617005195155e+01 6.014557802076943460e+01 5.998211256492611909e+01 1.572160434378695015e+01 -2.905389187171292065e+01
5.129999999999999893e+00 3.658542157993507971e+01 2.912464032322531438e+01 -4.225131380356347499e+00 -1.471050081664543541e+01 6.021848010722944622e+01 6.025939816252172676e+01 6.014278793473194895e+01 5.998343163550891433e+01 1.586988042358218642e+01 -2.918710141283359505e+01
5.134999999999999787e+00 3.670432283717143918e+01 2.931549733959426263e+01 -4.246772065103699312e+00 -1.501492147253536835e+01 6.022033808750583006e+01 6.025935198878752175e+01 6.013984252964673516e+01 5.998507683479180486e+01 1.601445475973777022e+01 -2.934782896255572737e+01
5.139999999999999680e+00 3.682630912075847363e+01 2.950591041484023691e+01 -4.274137572005130004e+00 -1.531639739598450056e+01 6.022221881004747246e+01 6.025921621652651083e+01 6.013673740004770707e+01 5.998700663415949919e+01 1.615724158704488289e+01 -2.952335362586110534e+01
5.144999999999999574e+00 3.695140224890351988e+01 2.969570294899137508e+01 -4.307531553049664730e+00 -1.561446200683075958e+01 6.022411854036700163e+01 6.025899209129539713e+01 6.013347520994258844e+01 5.998919603708968395e+01 1.629923061187160371e+01 -2.970763621538254995e+01
5.150000000000000355e+00 3.707962247797293998e+01 2.988470743018622500e+01 -4.347241380046755310e+00 -1.590867292748032646e+01 6.022603379849602590e+01 6.025868194327217253e+01 6.013006031006846541e+01 5.999162267576465979e+01 1.644085998718639985e+01 -2.989585834861702196e+01
5.155000000000000249e+00 3.721099379430179965e+01 3.007277062875067486e+01 -4.393538189759905954e+00 -1.619862297554967512e+01 6.022796120118611896e+01 6.025828875238706672e+01 6.012650066375547198e+01 5.999427201871176152e+01 1.658271011310819532e+01 -3.008646789326661874e+01
5.160000000000000142e+00 3.734553475199232508e+01 3.025974602768653909e+01 -4.446675077613131855e+00 -1.648392435782957577e+01 6.022989761011992726e+01 6.025781648297392934e+01 6.012280455983599836e+01 5.999712891580926311e+01 1.672463470592832024e+01 -3.027781215599852871e+01
5.165000000000000036e+00 3.748325967981750040e+01 3.044549531828868894e+01 -4.506886742987531669e+00 -1.676421186974716093e+01 6.023184006355170794e+01 6.025726987682962488e+01 6.011898106837681155e+01 6.000017890998584136e+01 1.686600996278828291e+01 -3.046864774264035702e+01
5.169999999999999929e+00 3.762418076444026127e+01 3.062989362527364534e+01 -4.574391299129834110e+00 -1.703914877845512521e+01 6.023378441322708454e+01 6.025665094572575242e+01 6.011504077536136492e+01 6.000341027824121909e+01 1.700880313168010005e+01 -3.065904960501454468e+01
5.174999999999999822e+00 3.776830306593017639e+01 3.081282006044736121e+01 -4.649385428345653715e+00 -1.730841647730632005e+01 6.023572773021192717e+01 6.025596505050900475e+01 6.011099404875600527e+01 6.000680966800279492e+01 1.715215441542303054e+01 -3.084846185138555086e+01
5.179999999999999716e+00 3.791562544764392584e+01 3.099416012446301494e+01 -4.732045078630425117e+00 -1.757171729621044420e+01 6.023766769169058222e+01 6.025521931388585983e+01 6.010685137110294818e+01 6.001036304346015271e+01 1.729376636166288606e+01 -3.103611650046495285e+01
5.184999999999999609e+00 3.806614314053382486e+01 3.117381528687679904e+01 -4.822529723543941493e+00 -1.782878302530089698e+01 6.023959956460368659e+01 6.025441488098838505e+01 6.010262421373899144e+01 6.001405812484980373e+01 1.743654897738720777e+01 -3.122223988211740675e+01
5.190000000000000391e+00 3.821984436401046992e+01 3.135168985087960181e+01 -4.920975285726334469e+00 -1.807936460783379928e+01 6.024152058163516443e+01 6.025355804082159494e+01 6.009832387604146930e+01 6.001788148041256221e+01 1.757907231026375783e+01 -3.140651242852228009e+01
5.195000000000000284e+00 3.837671161190875324e+01 3.152769859072884628e+01 -5.027497827080035009e+00 -1.832323784305651415e+01 6.024342727412380327e+01 6.025265338622354960e+01 6.009396190751232325e+01 6.002181974307763568e+01 1.772137814587934912e+01 -3.158876714971237831e+01
5.200000000000000178e+00 3.853672150297240506e+01 3.170176566621857006e+01 -5.142192693532140702e+00 -1.856020294139744209e+01 6.024531590632548728e+01 6.025170487944683373e+01 6.008955003734011768e+01 6.002585956074609186e+01 1.786406669979917794e+01 -3.176891746003819605e+01
5.205000000000000071e+00 3.869984430866795577e+01 3.187382158168146518e+01 -5.265132620372686034e+00 -1.879008272103951782e+01 6.024718360457776356e+01 6.025071868997155633e+01 6.008509999618926400e+01 6.002998726487170700e+01 1.800588165299238241e+01 -3.194671636045344698e+01
5.209999999999999964e+00 3.886604470659832344e+01 3.204380887267628708e+01 -5.396370779467289935e+00 -1.901272633976097026e+01 6.024902626352530177e+01 6.024969782449873179e+01 6.008062373475370777e+01 6.003418953026548621e+01 1.814824216472850082e+01 -3.212218291962976480e+01
5.214999999999999858e+00 3.903528098274222202e+01 3.221167592373480204e+01 -5.535937307741507496e+00 -1.922800541906828897e+01 6.025084082057018264e+01 6.024864787488426288e+01 6.007613311891945784e+01 6.003845274952761457e+01 1.829037016678865868e+01 -3.229514689721409582e+01
5.219999999999999751e+00 3.920750533065429266e+01 3.237737923941235607e+01 -5.683840555875615763e+00 -1.943581550102858202e+01 6.025262440329919400e+01 6.024757481322664177e+01 6.007163999349209149e+01 6.004276329393200484e+01 1.843114459015683337e+01 -3.246541316042574010e+01
5.224999999999999645e+00 3.938266454888613310e+01 3.254088840577211528e+01 -5.840069902308061778e+00 -1.963607919100839894e+01 6.025437248519423861e+01 6.024648025424702524e+01 6.006715636516921109e+01 6.004710808578613523e+01 1.857308676226046984e+01 -3.263312720336359973e+01
5.230000000000000426e+00 3.956069892351608530e+01 3.270217610090003291e+01 -6.004590517384650994e+00 -1.982873970199276314e+01 6.025608253629737021e+01 6.024537071757988116e+01 6.006269397252309261e+01 6.005147364805375787e+01 1.871453953190773944e+01 -3.279808384039618829e+01
5.235000000000000320e+00 3.974154291270163952e+01 3.286122349484286786e+01 -6.177346446750955344e+00 -2.001376417591953327e+01 6.025775199327824083e+01 6.024425242290698179e+01 6.005826446569074761e+01 6.005584665127395994e+01 1.885404555866695020e+01 -3.296010067186243475e+01
5.240000000000000213e+00 3.992512592932558135e+01 3.301802603626638444e+01 -6.358264046070718933e+00 -2.019114716401821852e+01 6.025937607371986360e+01 6.024312567455307033e+01 6.005387959618547455e+01 6.006021451289356605e+01 1.899505905980482368e+01 -3.311941765955474892e+01
5.245000000000000107e+00 4.011137098225985653e+01 3.317257944022188809e+01 -6.547244870549581819e+00 -2.036090155731816509e+01 6.026095290909870528e+01 6.024199792457687863e+01 6.004955069895097353e+01 6.006456418935822228e+01 1.913495255365019077e+01 -3.327579386275726847e+01
5.250000000000000000e+00 4.030019589418706261e+01 3.332489037388813102e+01 -6.744171727822507734e+00 -2.052306506382787177e+01 6.026247952288721166e+01 6.024087347622693756e+01 6.004528902783870592e+01 6.006888313281178426e+01 1.927366092197546976e+01 -3.342919791235701155e+01
5.254999999999999893e+00 4.049151343585739937e+01 3.347497568201023910e+01 -6.948908797579459673e+00 -2.067769941490508856e+01 6.026395205237722763e+01 6.023975401518104178e+01 6.004110571822505449e+01 6.007315930102424772e+01 1.941322421644196794e+01 -3.357978108746086576e+01
5.259999999999999787e+00 4.068523062466007190e+01 3.362285372504550196e+01 -7.161297588039770901e+00 -2.082488455269526284e+01 6.026536887508999030e+01 6.023864656503286596e+01 6.003701147394890114e+01 6.007738045840983432e+01 1.955110466267212743e+01 -3.372734351055532187e+01
5.264999999999999680e+00 4.088124999782759517e+01 3.376855534638245615e+01 -7.381163263597467328e+00 -2.096472518714231725e+01 6.026672647713447617e+01 6.023755290285621555e+01 6.003301690989635375e+01 6.008153514378626880e+01 1.968905499514265856e+01 -3.387203128821587228e+01
5.269999999999999574e+00 4.107946904166912816e+01 3.391211549702541106e+01 -7.608310994442797792e+00 -2.109734502943859979e+01 6.026802244806528108e+01 6.023647718217553404e+01 6.002913226156078252e+01 6.008561203094034653e+01 1.982672045321458398e+01 -3.401383802018821711e+01
5.275000000000000355e+00 4.127978053053747942e+01 3.405357475635126008e+01 -7.842527407329960454e+00 -2.122288729886117054e+01 6.026925482497086506e+01 6.023542423178123784e+01 6.002536741019162747e+01 6.008960008152997290e+01 1.996305769202856695e+01 -3.415270743534738784e+01
5.280000000000000249e+00 4.148207321064248276e+01 3.419298359994846237e+01 -8.083583486254747541e+00 -2.134151703435982128e+01 6.027042044726731973e+01 6.023439532395670426e+01 6.002173202643417937e+01 6.009348898582388188e+01 2.009987086430361458e+01 -3.428882501330771504e+01
5.285000000000000142e+00 4.168623127893866354e+01 3.433039421869262497e+01 -8.331231361052255480e+00 -2.145341514592061927e+01 6.027151780991133023e+01 6.023339544710470506e+01 6.001823526521703656e+01 6.009726849503238810e+01 2.023571897420877619e+01 -3.442212457646479606e+01
5.290000000000000036e+00 4.189213514062408450e+01 3.446586599842913756e+01 -8.585207794621243949e+00 -2.155878149279584122e+01 6.027254497656141297e+01 6.023242794686563428e+01 6.001488594227485862e+01 6.010092893311770723e+01 2.037039290306785588e+01 -3.455264266492012126e+01
5.294999999999999929e+00 4.209966183162107711e+01 3.459946658331313074e+01 -8.845235627880748908e+00 -2.165783500256904404e+01 6.027349908896064790e+01 6.023149324653723369e+01 6.001169257146994340e+01 6.010446136509613524e+01 2.050597717596614089e+01 -3.468061248452434597e+01
5.299999999999999822e+00 4.230868445661850075e+01 3.473126283970298545e+01 -9.111020308594588002e+00 -2.175080703910504454e+01 6.027437950107169939e+01 6.023059686092763343e+01 6.000866303722894912e+01 6.010785685565610237e+01 2.064015476330191490e+01 -3.480592741610107055e+01
5.304999999999999716e+00 4.251907326439206258e+01 3.486132951720543360e+01 -9.382255070581470235e+00 -2.183794647214561024e+01 6.027518453571875057e+01 6.022974106598871202e+01 6.000580487653849815e+01 6.011110724085824586e+01 2.077315456848440434e+01 -3.492868176325870166e+01
5.309999999999999609e+00 4.273069592489178348e+01 3.498974841416455206e+01 -9.658621583521330933e+00 -2.191951844074140610e+01 6.027591166637627396e+01 6.022892534568830314e+01 6.000312525403087704e+01 6.011420512996949128e+01 2.090737155555047266e+01 -3.504914910407254780e+01
5.315000000000000391e+00 4.294341690541525480e+01 3.511659815741457180e+01 -9.939785937299459917e+00 -2.199579695409333269e+01 6.027656107750929948e+01 6.022815552512018655e+01 6.000063061812113574e+01 6.011714309706361803e+01 2.103975771669805184e+01 -3.516719548508025639e+01
5.320000000000000284e+00 4.315709886612255275e+01 3.524196638039344265e+01 -1.022540574631840826e+01 -2.206707207527042769e+01 6.027713113205390272e+01 6.022743211399199481e+01 5.999832708143470228e+01 6.011991470213225597e+01 2.117152292161198446e+01 -3.528300835341457997e+01
5.325000000000000178e+00 4.337160253848530544e+01 3.536594412623065864e+01 -1.051512851579060204e+01 -2.213364553548244373e+01 6.027762026968339626e+01 6.022675517467770590e+01 5.999622025284406135e+01 6.012251411319156347e+01 2.130408068758887197e+01 -3.539680252264808047e+01
5.330000000000000071e+00 4.358678649099672242e+01 3.548861978491926550e+01 -1.080858975139769029e+01 -2.219582599587539917e+01 6.027802905395351019e+01 6.022612958616531387e+01 5.999431503499216944e+01 6.012493563798098251e+01 2.143467253758012703e+01 -3.550848380515189007e+01
5.334999999999999964e+00 4.380250847933766067e+01 3.561009058127157090e+01 -1.110541978521593443e+01 -2.225393573541853343e+01 6.027835590327880766e+01 6.022555404695788184e+01 5.999261598632736536e+01 6.012717468751066008e+01 2.156550269925828545e+01 -3.561833086800394454e+01
5.339999999999999858e+00 4.401862494167648521e+01 3.573045246530063679e+01 -1.140524004761632071e+01 -2.230830320603704564e+01 6.027860058874522764e+01 6.022503008154173898e+01 5.999112701106270862e+01 6.012922702116461693e+01 2.169625823062298409e+01 -3.572644332739189110e+01
5.344999999999999751e+00 4.423499141805861257e+01 3.584980152336783732e+01 -1.170766491790459263e+01 -2.235926310885336932e+01 6.027876358472640561e+01 6.022456036819905023e+01 5.998985139305614922e+01 6.013108886483398408e+01 2.182549768083311648e+01 -3.583283226392506293e+01
5.349999999999999645e+00 4.445146343048151749e+01 3.596823986589493671e+01 -1.201230568884597893e+01 -2.240715955364884593e+01 6.027884385768672360e+01 6.022414303196921281e+01 5.998879200482573282e+01 6.013275746463821747e+01 2.195538374976294804e+01 -3.593779086519447219e+01
5.355000000000000426e+00 4.466789600976800756e+01 3.608586590444667053e+01 -1.231876732568671606e+01 -2.245233856716415843e+01 6.027884215939175050e+01 6.022378015124210293e+01 5.998795098970638406e+01 6.013423030004901904e+01 2.208463338556770239e+01 -3.604135181164918578e+01
5.360000000000000320e+00 4.488414442823271600e+01 3.620277944289235705e+01 -1.262665196577682103e+01 -2.249515072382191860e+01 6.027875910003831450e+01 6.022347278485960942e+01 5.998732992979228840e+01 6.013550552434704599e+01 2.221263899899254568e+01 -3.614359420019480496e+01
5.365000000000000213e+00 4.510006480818806551e+01 3.631908428369871444e+01 -1.293556133067729164e+01 -2.253595211761806993e+01 6.027859411834648995e+01 6.022321831046146912e+01 5.998692995855286370e+01 6.013658225641092514e+01 2.234167183636670728e+01 -3.624482756708397346e+01
5.370000000000000107e+00 4.531551361656700294e+01 3.643487836939964097e+01 -1.324509348972416767e+01 -2.257509668918164891e+01 6.027834879530765733e+01 6.022301901277255354e+01 5.998675143483405492e+01 6.013745975199236682e+01 2.246978126624888006e+01 -3.634503911570890011e+01
5.375000000000000000e+00 4.553034859628998277e+01 3.655026122268610322e+01 -1.355484744013360654e+01 -2.261294045772961070e+01 6.027802411805250671e+01 6.022287500687158257e+01 5.998679419432442472e+01 6.013813804295570264e+01 2.259664764477387777e+01 -3.644433270471666475e+01
5.379999999999999893e+00 4.574442926727706293e+01 3.666533541605724622e+01 -1.386442503185143771e+01 -2.264984167059951403e+01 6.027761985092531205e+01 6.022278261377451258e+01 5.998705762514109097e+01 6.013861811703800697e+01 2.272492423364611369e+01 -3.654304187298833995e+01
5.384999999999999787e+00 4.595761628658986098e+01 3.678019528202987232e+01 -1.417342689216941665e+01 -2.268615232110839131e+01 6.027713837023225807e+01 6.022274432658561238e+01 5.998754031503478501e+01 6.013890099633756137e+01 2.285201764905796296e+01 -3.664111273741085739e+01
5.389999999999999680e+00 4.616977260819083995e+01 3.689493728729988931e+01 -1.448145850136354973e+01 -2.272222421388377356e+01 6.027658088907220701e+01 6.022275902435117700e+01 5.998824038571842721e+01 6.013898857639641449e+01 2.297816278941954593e+01 -3.673868881070187342e+01
5.394999999999999574e+00 4.638076373241472794e+01 3.700965877831113460e+01 -1.478813077919060426e+01 -2.275840732051475968e+01 6.027594779713465556e+01 6.022282286612308866e+01 5.998915548688688659e+01 6.013888357707802612e+01 2.310568778144864766e+01 -3.683607107602665565e+01
5.400000000000000355e+00 4.659045715581889624e+01 3.712444795467888525e+01 -1.509305644016619219e+01 -2.279504229087806166e+01 6.027524206701566811e+01 6.022293816905190766e+01 5.999028249992229433e+01 6.013858874535667098e+01 2.323170927365225680e+01 -3.693318514238220729e+01
5.405000000000000249e+00 4.679872366201688294e+01 3.723939611320896148e+01 -1.539585701570806364e+01 -2.283246767820791590e+01 6.027446482790494997e+01 6.022310191036965676e+01 5.999161792298563967e+01 6.013810781042615616e+01 2.335759967500448298e+01 -3.703025078107975787e+01
5.410000000000000142e+00 4.700543712070358282e+01 3.735459129776867115e+01 -1.569616089608842735e+01 -2.287101500124492404e+01 6.027361750880216817e+01 6.022331132477160764e+01 5.999315771621227356e+01 6.013744503090361349e+01 2.348438750922121088e+01 -3.712746900108603398e+01
5.415000000000000036e+00 4.721047435471942322e+01 3.747011378123990255e+01 -1.599360224487354643e+01 -2.291100493402520755e+01 6.027270330614120297e+01 6.022356775345792101e+01 5.999489717355599794e+01 6.013660481477597131e+01 2.360960098058741963e+01 -3.722478479329726042e+01
5.419999999999999929e+00 4.741371628045738618e+01 3.758604663119892564e+01 -1.628782708192879269e+01 -2.295275354507209897e+01 6.027172339074174801e+01 6.022386677441792813e+01 5.999683126947808631e+01 6.013559256069319758e+01 2.373538004893470799e+01 -3.732246622496708000e+01
5.424999999999999822e+00 4.761504741174257305e+01 3.770246630043256175e+01 -1.657848983272728915e+01 -2.299656532113553808e+01 6.027068010872633153e+01 6.022420657818516077e+01 5.999895440741026675e+01 6.013441393328310625e+01 2.386160641866824506e+01 -3.742062335828532582e+01
5.429999999999999716e+00 4.781435607492136342e+01 3.781944286795464905e+01 -1.686525438586510717e+01 -2.304273258978818717e+01 6.026957679482629260e+01 6.022458750739717459e+01 6.000126043661219200e+01 6.013307484655489787e+01 2.398628904959395669e+01 -3.751922165596462122e+01
5.434999999999999609e+00 4.801153535599524247e+01 3.793704846224316185e+01 -1.714779898989568352e+01 -2.309154048613913801e+01 6.026841477143653947e+01 6.022500423691773364e+01 6.000374294599295411e+01 6.013158215539498030e+01 2.411198000644171913e+01 -3.761854779768665935e+01
5.440000000000000391e+00 4.820648244656796777e+01 3.805534655391545584e+01 -1.742581211340038294e+01 -2.314325913341869168e+01 6.026719698837758443e+01 6.022545532042361316e+01 6.000639497006539358e+01 6.012994279846441970e+01 2.423796031636406312e+01 -3.771865700743270367e+01
5.445000000000000284e+00 4.839909900408624566e+01 3.817439440890356650e+01 -1.769899438178642725e+01 -2.319814466767101280e+01 6.026592709008355797e+01 6.022594077740406959e+01 6.000920907735527265e+01 6.012816396003272956e+01 2.436222406611274494e+01 -3.781950299888463007e+01
5.450000000000000178e+00 4.858929205653021199e+01 3.829425150911743003e+01 -1.796706341894000047e+01 -2.325644421226255432e+01 6.026460642939230183e+01 6.022645429961883679e+01 6.001217765862720910e+01 6.012625373337255041e+01 2.448785892000603326e+01 -3.792138871676338852e+01
5.455000000000000071e+00 4.877697315012730428e+01 3.841496688678047633e+01 -1.822974848870721942e+01 -2.331838700697972300e+01 6.026323841197574893e+01 6.022699466254142919e+01 6.001529259016512441e+01 6.012422013770154905e+01 2.461372480543233365e+01 -3.802432825809934513e+01
5.459999999999999964e+00 4.896205882179290114e+01 3.853658342856982699e+01 -1.848679322714520268e+01 -2.338418670375754971e+01 6.026182693161172921e+01 6.022756165358580915e+01 6.001854537420145874e+01 6.012207140719367970e+01 2.473778968808742817e+01 -3.812826450966978342e+01
5.464999999999999858e+00 4.914447143241267923e+01 3.865914620330672591e+01 -1.873796038568152866e+01 -2.345404626664933545e+01 6.026037342087336413e+01 6.022814836586435661e+01 6.002192741046705748e+01 6.011981659948867218e+01 2.486342538222904253e+01 -3.823349327753871307e+01
5.469999999999999751e+00 4.932413817273356926e+01 3.878268833565800833e+01 -1.898302540640473879e+01 -2.352814848031791684e+01 6.025888174166622946e+01 6.022875405874307120e+01 6.002542964174409690e+01 6.011746455831123370e+01 2.498892373903729336e+01 -3.833997817538439534e+01
5.474999999999999645e+00 4.950099173437912725e+01 3.890723839056046529e+01 -1.922178061781717062e+01 -2.360666023369291722e+01 6.025735555097869423e+01 6.022937727506410965e+01 6.002904277126565091e+01 6.011502439407945531e+01 2.511311727829053453e+01 -3.844770520651565704e+01
5.480000000000000426e+00 4.967497078433830637e+01 3.903282493286976518e+01 -1.945403794959822008e+01 -2.368973510429977480e+01 6.025579668616419582e+01 6.023001162914945184e+01 6.003275742448563079e+01 6.011250580051957115e+01 2.523881567194492703e+01 -3.855691081617857208e+01
5.485000000000000320e+00 4.984601909233856532e+01 3.915946440951291407e+01 -1.967962325288312897e+01 -2.377750536379744517e+01 6.025420937047900338e+01 6.023065688606421020e+01 6.003656386102883147e+01 6.010991818248153606e+01 2.536379385512565676e+01 -3.866750959085494088e+01
5.490000000000000213e+00 5.001408635565830707e+01 3.928717104410056749e+01 -1.989838163904374468e+01 -2.387008792280259684e+01 6.025259672053726945e+01 6.023130981389440564e+01 6.004045225297362975e+01 6.010727129395295520e+01 2.548824346462367529e+01 -3.877955554706149854e+01
5.495000000000000107e+00 5.017912818756946081e+01 3.941595581939510140e+01 -2.011017719025347716e+01 -2.396758353707260625e+01 6.025096110271335448e+01 6.023196514871148821e+01 6.004441270056339164e+01 6.010457516584008175e+01 2.561399336312181774e+01 -3.889320384793179386e+01
5.500000000000000000e+00 5.034110550712762233e+01 3.954581847171856879e+01 -2.031488914825590086e+01 -2.407007154947194749e+01 6.024930690660234234e+01 6.023262292104700322e+01 6.004843505045580088e+01 6.010183950955693888e+01 2.573856526456819793e+01 -3.900833486878131140e+01
5.504999999999999893e+00 5.049998539797912400e+01 3.967675814581873794e+01 -2.051241749278456794e+01 -2.417761643120826065e+01 6.024763681602976817e+01 6.023327867476240272e+01 6.005250919379998464e+01 6.009907440973326942e+01 2.586312448077740456e+01 -3.912504349684238036e+01
5.509999999999999787e+00 5.065574074970927398e+01 3.980876869674900576e+01 -2.070268057950478280e+01 -2.429026482097277295e+01 6.024595346515627625e+01 6.023392785343192202e+01 6.005662498623081547e+01 6.009628999320005960e+01 2.598892473937621617e+01 -3.924342902244644193e+01
5.514999999999999680e+00 5.080834978563185445e+01 3.994183310942948140e+01 -2.088561234264388133e+01 -2.440804195110010610e+01 6.024426137839682127e+01 6.023457093708021404e+01 6.006077212778651386e+01 6.009349600002707348e+01 2.611315149987274609e+01 -3.936333488096168765e+01
5.519999999999999574e+00 5.095779697323645507e+01 4.007593520643203533e+01 -2.106116831016667490e+01 -2.453095891474278289e+01 6.024256289276898713e+01 6.023520273606462894e+01 6.006494048245841810e+01 6.009070253325759126e+01 2.623760709647235601e+01 -3.948487262625872773e+01
5.525000000000000355e+00 5.110407242501641889e+01 4.021105261747556625e+01 -2.122932180527125112e+01 -2.465900843313660573e+01 6.024086064543979546e+01 6.023581896784590128e+01 6.006911994022669177e+01 6.008791957546921481e+01 2.636338667257925650e+01 -3.960811003369784800e+01
5.530000000000000249e+00 5.124717144550508863e+01 4.034715192446127219e+01 -2.139006130013251550e+01 -2.479216191456420049e+01 6.023915928025533617e+01 6.023642077822031382e+01 6.007330031874086274e+01 6.008515662513225664e+01 2.648722780236997210e+01 -3.973285144011956760e+01
5.535000000000000142e+00 5.138709552855854668e+01 4.048420210674380115e+01 -2.154339726874906447e+01 -2.493037780419613014e+01 6.023746076910288849e+01 6.023700244978619622e+01 6.007747171084486126e+01 6.008242351904248579e+01 2.661146218157524856e+01 -3.985921525466309134e+01
5.540000000000000036e+00 5.152385153187278632e+01 4.062216516505942110e+01 -2.168935690547122164e+01 -2.507359612708440366e+01 6.023576774235313991e+01 6.023756019697633945e+01 6.008162429557098960e+01 6.007972982224632830e+01 2.673690624206545507e+01 -3.998723150047493391e+01
5.544999999999999929e+00 5.165745129788375323e+01 4.076099266570061275e+01 -2.182798201825757545e+01 -2.522173655814249926e+01 6.023408472323286134e+01 6.023809544124112847e+01 6.008574827487286996e+01 6.007708456584539647e+01 2.686022405045562422e+01 -4.011668818754444743e+01
5.549999999999999822e+00 5.178791264161029062e+01 4.090063966976165943e+01 -2.195933606483951905e+01 -2.537470708817912168e+01 6.023241328661654848e+01 6.023860209031874291e+01 6.008983421768077449e+01 6.007449706231931685e+01 2.698420755531804716e+01 -4.024770631597132819e+01
5.554999999999999716e+00 5.191525829702342065e+01 4.104105298805349378e+01 -2.208349736564876054e+01 -2.553239733863827254e+01 6.023075623945775448e+01 6.023907756819646409e+01 6.009387282152774645e+01 6.007197617502562537e+01 2.710887495393880897e+01 -4.038025203694849097e+01
5.559999999999999609e+00 5.203951578509619225e+01 4.118217137168073805e+01 -2.220055878852332754e+01 -2.569467893860587893e+01 6.022911758822299788e+01 6.023952275133527223e+01 6.009785492908174120e+01 6.006953027667963596e+01 2.723153104733431817e+01 -4.051413355619868639e+01
5.565000000000000391e+00 5.216071818406865646e+01 4.132393689354629629e+01 -2.231063333485085920e+01 -2.586141273000264107e+01 6.022749860664708166e+01 6.023993164011984902e+01 6.010177180825034071e+01 6.006716790540411210e+01 2.735509991603228386e+01 -4.064945908135466368e+01
5.570000000000000284e+00 5.227890294958906736e+01 4.146628249071249428e+01 -2.241384673101219249e+01 -2.603244182087986403e+01 6.022590227677226693e+01 6.024030307017736163e+01 6.010561489567562887e+01 6.006489699370467150e+01 2.747868946850845973e+01 -4.078612784973434202e+01
5.575000000000000178e+00 5.239411206409367594e+01 4.160913600694620840e+01 -2.251033907985588556e+01 -2.620759434649761843e+01 6.022433191574791067e+01 6.024063711671958288e+01 6.010937589518053414e+01 6.006272505604973588e+01 2.760049532289741592e+01 -4.092397945117009783e+01
5.580000000000000071e+00 5.250639251471819335e+01 4.175242788111965808e+01 -2.260026837429155577e+01 -2.638668855184933193e+01 6.022278855527437713e+01 6.024092821811634479e+01 6.011304697434535171e+01 6.006065963819502684e+01 2.772333876274875664e+01 -4.106309906566136192e+01
5.584999999999999964e+00 5.261579507503765996e+01 4.189607932968003468e+01 -2.268380319275746260e+01 -2.656952637430965325e+01 6.022127516535343261e+01 6.024117630742543383e+01 6.011662051478101887e+01 6.005870757233307700e+01 2.784571403487648311e+01 -4.120333753524166553e+01
5.589999999999999858e+00 5.272237463543832092e+01 4.204000860293321296e+01 -2.276112550456818440e+01 -2.675589757160829052e+01 6.021979451406005523e+01 6.024138119707710359e+01 6.012008925716766328e+01 6.005687530329262103e+01 2.796631018819835290e+01 -4.134454562446786952e+01
5.594999999999999751e+00 5.282619050580454712e+01 4.218413672672705417e+01 -2.283243302563397847e+01 -2.694558372860578999e+01 6.021834724185722365e+01 6.024153753205338546e+01 6.012344645103687668e+01 6.005516922500747512e+01 2.808806808145390832e+01 -4.148679683432618504e+01
5.599999999999999645e+00 5.292730511473600075e+01 4.232837537806645400e+01 -2.289793156114690831e+01 -2.713835178285170713e+01 6.021693620127830116e+01 6.024164621271621911e+01 6.012668559442921890e+01 6.005359492596009119e+01 2.820900775359699608e+01 -4.162990508746150908e+01
5.605000000000000426e+00 5.302578448394130817e+01 4.247263496342614530e+01 -2.295783876929657552e+01 -2.733395926371789741e+01 6.021556368382662328e+01 6.024170711778263865e+01 6.012980061369069062e+01 6.005215761824780429e+01 2.832807635322589945e+01 -4.177372196390174253e+01
5.610000000000000320e+00 5.312169841229915335e+01 4.261682923487846608e+01 -2.301238580555738622e+01 -2.753215770094152148e+01 6.021422989711555118e+01 6.024171511788515687e+01 6.013278598230394323e+01 6.005086240439892009e+01 2.844834659969646751e+01 -4.191830954648688845e+01
5.615000000000000213e+00 5.321511910258811184e+01 4.276086257417320979e+01 -2.306180922103441588e+01 -2.773268589555265606e+01 6.021293752047631642e+01 6.024167204846978052e+01 6.013563644889168813e+01 6.004971351531820289e+01 2.856741637132491007e+01 -4.206345154611326365e+01
5.620000000000000107e+00 5.330612178936772239e+01 4.290464012133568161e+01 -2.310635581549838236e+01 -2.793527638944879499e+01 6.021168821596629073e+01 6.024157755829376981e+01 6.013834725231920686e+01 6.004871484111189517e+01 2.868474940023666520e+01 -4.220901471370172686e+01
5.625000000000000000e+00 5.339478470842171021e+01 4.304807004364153045e+01 -2.314628290946583888e+01 -2.813965754954441323e+01 6.021048193548455885e+01 6.024142730161558745e+01 6.014091418506320963e+01 6.004787006730842336e+01 2.880312224203700211e+01 -4.235503128678739415e+01
5.629999999999999893e+00 5.348118779185727334e+01 4.319105186903273363e+01 -2.318185075399778938e+01 -2.834554750377756704e+01 6.020932111134534637e+01 6.024122393487087379e+01 6.014333334272384946e+01 6.004718199115843902e+01 2.891981931021592445e+01 -4.250126215838422894e+01
5.634999999999999787e+00 5.356541343309569214e+01 4.333348826190826486e+01 -2.321332827788297237e+01 -2.855266159474927434e+01 6.020820659309183753e+01 6.024096646752668960e+01 6.014560136719401129e+01 6.004665313620765232e+01 2.903516019427094719e+01 -4.264760652677635733e+01
5.639999999999999680e+00 5.364754613215146861e+01 4.347528364016942959e+01 -2.324099126406719051e+01 -2.876071237416187287e+01 6.020713824206445253e+01 6.024065182642620186e+01 6.014771542940422933e+01 6.004628569483981693e+01 2.915124554857909445e+01 -4.279405373481635877e+01
5.644999999999999574e+00 5.372767139569853612e+01 4.361633524799761119e+01 -2.326511625884051071e+01 -2.896940513873096634e+01 6.020611815586524074e+01 6.024028330300402700e+01 6.014967302970942598e+01 6.004608099672768873e+01 2.926520322619328951e+01 -4.294035056705875775e+01
5.650000000000000355e+00 5.380587658314329502e+01 4.375654555446363503e+01 -2.328598667837433212e+01 -2.917844576541909518e+01 6.020514639299539539e+01 6.023985935914648593e+01 6.015147225335562808e+01 6.004604016711738979e+01 2.937813756245903463e+01 -4.308642663759516722e+01
5.655000000000000249e+00 5.388225025694019621e+01 4.389581774032413364e+01 -2.330388917838996576e+01 -2.938753890714816563e+01 6.020422266803960554e+01 6.023937806597515277e+01 6.015311168188334534e+01 6.004616390161339723e+01 2.949157940040814907e+01 -4.323223768074472417e+01
5.660000000000000142e+00 5.395688127276323343e+01 4.403404912835306817e+01 -2.331910890444286721e+01 -2.959638486936054491e+01 6.020334874117929758e+01 6.023884335054437145e+01 6.015459023629516366e+01 6.004645206357434262e+01 2.960249872070149380e+01 -4.337751957493139088e+01
5.665000000000000036e+00 5.402985969301763447e+01 4.417114402147367969e+01 -2.333193586586652657e+01 -2.980468771148960272e+01 6.020252399367884522e+01 6.023825342392747473e+01 6.015590744067726092e+01 6.004690437460359931e+01 2.971254163921940972e+01 -4.352222207470946103e+01
5.669999999999999929e+00 5.410127593715987615e+01 4.430700712720300771e+01 -2.334266013191846767e+01 -3.001215223477626637e+01 6.020174784432284554e+01 6.023760709492012921e+01 6.015706328483791054e+01 6.004752008148236797e+01 2.982298824516625046e+01 -4.366628473247957487e+01
5.674999999999999822e+00 5.417121997356331065e+01 4.444153803767008526e+01 -2.335156772229715827e+01 -3.021848143057711056e+01 6.020102176540338235e+01 6.023690902758446697e+01 6.015805808785073339e+01 6.004829762259942072e+01 2.993056073994409516e+01 -4.380943432631610790e+01
5.679999999999999716e+00 5.423978231473286371e+01 4.457464494803036814e+01 -2.335894749670940129e+01 -3.042338507882790921e+01 6.020034454739877816e+01 6.023615737085157207e+01 6.015889277092613696e+01 6.004923535209233876e+01 3.003728295473054999e+01 -4.395163357801970960e+01
5.684999999999999609e+00 5.430705303606489309e+01 4.470623650594264831e+01 -2.336508550549957164e+01 -3.062657578503179323e+01 6.019971526446365573e+01 6.023535149250828624e+01 6.015956868722304307e+01 6.005033114007886752e+01 3.014431240833566861e+01 -4.409281407254747620e+01
5.690000000000000391e+00 5.437312104286587555e+01 4.483621688541766304e+01 -2.337026128088793442e+01 -3.082776673203926165e+01 6.019913507829071619e+01 6.023449667195075108e+01 6.016008749919012644e+01 6.005158208926633279e+01 3.024820363946339086e+01 -4.423270265356322284e+01
5.695000000000000284e+00 5.443807511880666539e+01 4.496450023105769844e+01 -2.337475516895862526e+01 -3.102668065615895188e+01 6.019860223964201396e+01 6.023359105765329247e+01 6.016045145135139194e+01 6.005298526755277777e+01 3.035128820760591495e+01 -4.437127332314242523e+01
5.700000000000000178e+00 5.450200283749607166e+01 4.509100100144442536e+01 -2.337884190587918454e+01 -3.122304496037122234e+01 6.019811557909847721e+01 6.023263475557195079e+01 6.016066317396364838e+01 6.005453725766412987e+01 3.045443668962235861e+01 -4.450844611753360880e+01
5.705000000000000071e+00 5.456498996923711076e+01 4.521563035359352511e+01 -2.338278773355134632e+01 -3.141659016837293095e+01 6.019767584429870766e+01 6.023163329668169297e+01 6.016072558683202942e+01 6.005623395376114360e+01 3.055430086351192642e+01 -4.464396179288501543e+01
5.709999999999999964e+00 5.462712150658937560e+01 4.533831028929682816e+01 -2.338685762598647955e+01 -3.160705866862793556e+01 6.019728079691214617e+01 6.023058485767973025e+01 6.016064215426362694e+01 6.005807125602281360e+01 3.065346968145744100e+01 -4.477780654292279650e+01
5.714999999999999858e+00 5.468848048874400547e+01 4.545896275018475308e+01 -2.339130824608954740e+01 -3.179419904120128848e+01 6.019692913617043928e+01 6.022949045958117864e+01 6.016041666757350725e+01 6.006004458146510672e+01 3.075235813793294781e+01 -4.490988635212253399e+01
5.719999999999999751e+00 5.474914760291945015e+01 4.557750793580107995e+01 -2.339638625754216505e+01 -3.197776555584535529e+01 6.019662114696765798e+01 6.022835563542084714e+01 6.016005318488486608e+01 6.006214876132059288e+01 3.084788199644842521e+01 -4.503996376991322848e+01
5.724999999999999645e+00 5.480920213786381368e+01 4.569387735856877697e+01 -2.340233502577263991e+01 -3.215752621678553425e+01 6.019635417238511366e+01 6.022717864171599444e+01 6.015955625863590228e+01 6.006437867162849642e+01 3.094281323381439819e+01 -4.516803720281035339e+01
5.730000000000000426e+00 5.486872076401958509e+01 4.580800223319936038e+01 -2.340938727383094786e+01 -3.233325660113396793e+01 6.019612677590114203e+01 6.022596126047935172e+01 6.015893070564676037e+01 6.006672872643475358e+01 3.103719996251325952e+01 -4.529400637597765211e+01
5.735000000000000320e+00 5.492777729200527403e+01 4.591981321888184198e+01 -2.341776431754378507e+01 -3.250474009812452891e+01 6.019593887862937009e+01 6.022470913574274221e+01 6.015818157349447404e+01 6.006919284866422259e+01 3.112809843615101713e+01 -4.541765329922712624e+01
5.740000000000000213e+00 5.498644358773056950e+01 4.602925281504882804e+01 -2.342768249145698434e+01 -3.267177549462427066e+01 6.019578745347212134e+01 6.022342057268510018e+01 6.015731434814247791e+01 6.007176505422826551e+01 3.121845003109379846e+01 -4.553898931996611310e+01
5.745000000000000107e+00 5.504478834344295279e+01 4.613626322141212199e+01 -2.343934563977040497e+01 -3.283417041165372297e+01 6.019567086292347113e+01 6.022209777974175182e+01 6.015633471876988381e+01 6.007443894361426828e+01 3.130816259794750422e+01 -4.565792018507770678e+01
5.750000000000000000e+00 5.510287691325985548e+01 4.624078654656850063e+01 -2.345294473373760624e+01 -3.299174173344791683e+01 6.019558882302779068e+01 6.022074675374534536e+01 6.015524855389204362e+01 6.007720770169676427e+01 3.139420025217161125e+01 -4.577424285874877796e+01
5.754999999999999893e+00 5.516077224962092629e+01 4.634277748170939759e+01 -2.346866454482873365e+01 -3.314432326077997004e+01 6.019553798470815309e+01 6.021936579600525619e+01 6.015406210026893064e+01 6.008006466186619576e+01 3.147967309305407468e+01 -4.588798171628634037e+01
5.759999999999999787e+00 5.521853369052777083e+01 4.644219053615348258e+01 -2.348667595984408862e+01 -3.329175868297613761e+01 6.019551648199570337e+01 6.021795728699379424e+01 6.015278174878447004e+01 6.008300280804665761e+01 3.156450739056974797e+01 -4.599905698300769785e+01
5.764999999999999680e+00 5.527621682635007261e+01 4.653898020750173004e+01 -2.350713568890455463e+01 -3.343390190883207680e+01 6.019552390068898973e+01 6.021652758268229633e+01 6.015141401107343455e+01 6.008601477965445525e+01 3.164552628245184351e+01 -4.610728289155490955e+01
5.769999999999999574e+00 5.533387446305829371e+01 4.663311415796437842e+01 -2.353019331215328336e+01 -3.357062490365799334e+01 6.019555666404958316e+01 6.021507503189013022e+01 6.014996570952656185e+01 6.008909341310574348e+01 3.172592292507163947e+01 -4.621269488821628357e+01
5.775000000000000355e+00 5.539155545755028243e+01 4.672455999102631807e+01 -2.355598352959422570e+01 -3.370181029416861662e+01 6.019561273422415582e+01 6.021360213708101838e+01 6.014844375173336033e+01 6.009223126997245146e+01 3.180563610598840896e+01 -4.631522934382849144e+01
5.780000000000000249e+00 5.544930462518523484e+01 4.681328551951431649e+01 -2.358462603760287735e+01 -3.382735167681571653e+01 6.019569153651923443e+01 6.021211533512223468e+01 6.014685510910651089e+01 6.009542064971564201e+01 3.188152199029188694e+01 -4.641472545145779804e+01
5.785000000000000142e+00 5.550716368169915427e+01 4.689927179729369300e+01 -2.361623259279993547e+01 -3.394716126298010295e+01 6.019578937802447882e+01 6.021061310761871255e+01 6.014520698934553877e+01 6.009865408457160640e+01 3.195674298420984272e+01 -4.651122843012000629e+01
5.790000000000000036e+00 5.556517015877533083e+01 4.698249987421966267e+01 -2.365089943766947300e+01 -3.406116236969184996e+01 6.019590414672880740e+01 6.020909812663490612e+01 6.014350662518011603e+01 6.010192390684134978e+01 3.203116606002213018e+01 -4.660468973642002766e+01
5.794999999999999929e+00 5.562335737387743961e+01 4.706295143347048082e+01 -2.368870750189732988e+01 -3.416928985741451186e+01 6.019603509456845103e+01 6.020757667006346026e+01 6.014176125880570822e+01 6.010522227649001792e+01 3.210182258196259397e+01 -4.669497797542977935e+01
5.799999999999999822e+00 5.568175531773055553e+01 4.714062111102366970e+01 -2.372972916961737155e+01 -3.427149726485905745e+01 6.019617849217628702e+01 6.020604734974821071e+01 6.013997829289471042e+01 6.010854161780567040e+01 3.217179952208586258e+01 -4.678214916121553557e+01
5.804999999999999716e+00 5.574038966946091023e+01 4.721550357554697541e+01 -2.377402107095810990e+01 -3.436774938062749385e+01 6.019633220060973144e+01 6.020451292063011550e+01 6.013816509567914181e+01 6.011187422986863993e+01 3.224091373383758707e+01 -4.686617184745855980e+01
5.809999999999999609e+00 5.579928181032113343e+01 4.728759428089688299e+01 -2.382162446575835801e+01 -3.445802266604849251e+01 6.019649540312455116e+01 6.020297956462756161e+01 6.013632898820895889e+01 6.011521231935644494e+01 3.230627493497690494e+01 -4.694694105318678368e+01
5.815000000000000391e+00 5.585844968589228898e+01 4.735690143655197915e+01 -2.387257190850824884e+01 -3.454231209827365490e+01 6.019666436977227875e+01 6.020144590746080127e+01 6.013447738092209249e+01 6.011854839544531615e+01 3.237094037556430948e+01 -4.702452604103107348e+01
5.820000000000000284e+00 5.591790691819156223e+01 4.742343336267057907e+01 -2.392688038206136980e+01 -3.462062379147629798e+01 6.019683691790006463e+01 6.019991453652367852e+01 6.013261759398738349e+01 6.012187491800637673e+01 3.243482835055687019e+01 -4.709891733913053002e+01
5.825000000000000178e+00 5.597766281557296963e+01 4.748719869158566809e+01 -2.398455149057627978e+01 -3.469297502643145492e+01 6.019701232882201936e+01 6.019839176477142928e+01 6.013075683955898398e+01 6.012518431581823819e+01 3.249490250314357098e+01 -4.717003051105094613e+01
5.830000000000000071e+00 5.603772326470756582e+01 4.754821885817753468e+01 -2.404557848791229091e+01 -3.475940130880756840e+01 6.019718691599529592e+01 6.019687614141116683e+01 6.012890235399650152e+01 6.012846936443102663e+01 3.255421710904992239e+01 -4.723794891282177133e+01
5.834999999999999964e+00 5.609808993287155232e+01 4.760651558757778190e+01 -2.410993967165450513e+01 -3.481994896460670930e+01 6.019735842516238478e+01 6.019536981402059439e+01 6.012706123317423135e+01 6.013172286682927137e+01 3.261296222493160002e+01 -4.730268901519181668e+01
5.839999999999999858e+00 5.615876023822846719e+01 4.766210997741104904e+01 -2.417759807616006640e+01 -3.487467444977506403e+01 6.019752633674445264e+01 6.019387929202643051e+01 6.012524040397683223e+01 6.013493764378534934e+01 3.266786108659455579e+01 -4.736418462521636030e+01
5.844999999999999751e+00 5.621972828893746055e+01 4.771503588263429663e+01 -2.424850905235577514e+01 -3.492365184824492985e+01 6.019768710683406709e+01 6.019240311094333862e+01 6.012344675550627215e+01 6.013810690268368120e+01 3.272187377366601879e+01 -4.742253088677301065e+01
5.849999999999999645e+00 5.628098418513235401e+01 4.776532774379808188e+01 -2.432261401885042673e+01 -3.496696557370684388e+01 6.019783843438357707e+01 6.019094285396533905e+01 6.012168699174687703e+01 6.014122395290524992e+01 3.277551876028309152e+01 -4.747777015586440541e+01
5.855000000000000426e+00 5.634251394838326377e+01 4.781301843843689880e+01 -2.439983960455102263e+01 -3.500470889104811789e+01 6.019797998784867588e+01 6.018950501536605913e+01 6.011996759252543399e+01 6.014428216861357868e+01 3.282540584972305453e+01 -4.752985651862531569e+01
5.860000000000000320e+00 5.640430047708437655e+01 4.785815313297560891e+01 -2.448010552738284673e+01 -3.503699162425830593e+01 6.019810847377809182e+01 6.018808821702523915e+01 6.011829494028157228e+01 6.014727533985043095e+01 3.287428420424151909e+01 -4.757889429291063266e+01
5.865000000000000213e+00 5.646632296022635700e+01 4.790077782077215574e+01 -2.456331888342809933e+01 -3.506393318499051048e+01 6.019822164033836032e+01 6.018669355313872416e+01 6.011667519144175742e+01 6.015019742468766140e+01 3.292290393209631105e+01 -4.762494769532364813e+01
5.870000000000000107e+00 5.652855679186501447e+01 4.794093630464313804e+01 -2.464937293888731062e+01 -3.508566051427835930e+01 6.019831929961186034e+01 6.018532722204969332e+01 6.011511423175183921e+01 6.015304249448281837e+01 3.296794642473502535e+01 -4.766799295983688722e+01
5.875000000000000000e+00 5.659097450228414061e+01 4.797868382564792711e+01 -2.473815491624664986e+01 -3.510231562262846694e+01 6.019839847232650243e+01 6.018398793680811565e+01 6.011361779483222278e+01 6.015580505771424669e+01 3.301191260158440599e+01 -4.770814256579633650e+01
5.879999999999999893e+00 5.665354528506041021e+01 4.801407655300850053e+01 -2.482954093434802800e+01 -3.511404908888174248e+01 6.019845704161904365e+01 6.018267637132126424e+01 6.011219135125529078e+01 6.015847984605026966e+01 3.305569747323589525e+01 -4.774547884714529999e+01
5.884999999999999787e+00 5.671623491083224167e+01 4.804716794506637001e+01 -2.492339457826218307e+01 -3.512101756899891569e+01 6.019849498351741346e+01 6.018139833560736207e+01 6.011084006126512236e+01 6.016106174748184543e+01 3.309609548948864699e+01 -4.777999809842151535e+01
5.889999999999999680e+00 5.677900662292400824e+01 4.807802191786490198e+01 -2.501957445052141793e+01 -3.512339104925585076e+01 6.019850967540142506e+01 6.018015260583198511e+01 6.010956888587050884e+01 6.016354610467415398e+01 3.313535280569094255e+01 -4.781181986295594299e+01
5.894999999999999574e+00 5.684182077570995517e+01 4.810670347884668274e+01 -2.511792983991595207e+01 -3.512134693751161052e+01 6.019849913344660308e+01 6.017893930020657933e+01 6.010838249305055569e+01 6.016592853228107174e+01 3.317458815605232303e+01 -4.784104426199557025e+01
5.900000000000000355e+00 5.690463472683029522e+01 4.813327411033342429e+01 -2.521829887715980334e+01 -3.511506693459104866e+01 6.019846357612035348e+01 6.017776392282325304e+01 6.010728520501702121e+01 6.016820482987997565e+01 3.321061867080837970e+01 -4.786768269541313714e+01
5.905000000000000249e+00 5.696740371273067893e+01 4.815780473460547739e+01 -2.532051597764982986e+01 -3.510474416059837921e+01 6.019840080837218466e+01 6.017662538374290904e+01 6.010628110579598626e+01 6.017037126508726175e+01 3.324535715666348068e+01 -4.789185840848266196e+01
5.910000000000000142e+00 5.703008060436387439e+01 4.818036786470653965e+01 -2.542440839598924995e+01 -3.509057808092659769e+01 6.019830891531442774e+01 6.017552297403206296e+01 6.010537396671873722e+01 6.017242442541020608e+01 3.328033707785873929e+01 -4.791369089544475202e+01
5.915000000000000036e+00 5.709261574062625044e+01 4.820103130234220146e+01 -2.552979359705558693e+01 -3.507277032606877043e+01 6.019818840612902022e+01 6.017446192240191749e+01 6.010456718263863252e+01 6.017436109607312034e+01 3.331235450470973092e+01 -4.793320281666916571e+01
5.919999999999999929e+00 5.715495779135729038e+01 4.821987105566401510e+01 -2.563648666528569464e+01 -3.505153178842066097e+01 6.019803762055025231e+01 6.017344146540037997e+01 6.010386387799098173e+01 6.017617853381043602e+01 3.334282081828909838e+01 -4.795051551048364047e+01
5.924999999999999822e+00 5.721705364687922923e+01 4.823696558506682663e+01 -2.574429800511025235e+01 -3.502707874851697767e+01 6.019785468102678294e+01 6.017245990657143295e+01 6.010326685558306536e+01 6.017787436233968634e+01 3.337379382335876699e+01 -4.796576733337107612e+01
5.929999999999999716e+00 5.727884817163254638e+01 4.825238741261021858e+01 -2.585302971165614849e+01 -3.499962741280979373e+01 6.019764035709162897e+01 6.017152205342204496e+01 6.010277851932941218e+01 6.017944640652858368e+01 3.340214913516122408e+01 -4.797899126878355247e+01
5.934999999999999609e+00 5.734028503977426539e+01 4.826621573654276176e+01 -2.596248280556919852e+01 -3.496940083686970269e+01 6.019739358500407178e+01 6.017062757264613992e+01 6.010240097714216034e+01 6.018089295363121494e+01 3.342870467788778654e+01 -4.799030260104415646e+01
5.940000000000000391e+00 5.740130675942815941e+01 4.827853300795905511e+01 -2.607245617242382707e+01 -3.493662640798378760e+01 6.019711260012801546e+01 6.016977392672136915e+01 6.010213601375298964e+01 6.018221269533282225e+01 3.345591792431806510e+01 -4.799985316891577014e+01
5.945000000000000284e+00 5.746185436490454634e+01 4.828941488367411949e+01 -2.618274213825610630e+01 -3.490152936972150854e+01 6.019679837041965698e+01 6.016896530219369055e+01 6.010198500426410106e+01 6.018340452595123935e+01 3.348089289925416523e+01 -4.800768610520897539e+01
5.950000000000000178e+00 5.752186820159316483e+01 4.829894208798064881e+01 -2.629313328861369570e+01 -3.486433931514833517e+01 6.019645038742893917e+01 6.016820166106491996e+01 6.010194901111556476e+01 6.018446778430381983e+01 3.350395509349276324e+01 -4.801391029694819679e+01
5.955000000000000071e+00 5.758128805460455624e+01 4.830719892478226285e+01 -2.640342241626733610e+01 -3.482528880835058516e+01 6.019606712121539971e+01 6.016747992094722264e+01 6.010202877656579545e+01 6.018540223319742921e+01 3.352772622239245948e+01 -4.801868365835287022e+01
5.959999999999999964e+00 5.764005282019882515e+01 4.831426247288200670e+01 -2.651339774963078710e+01 -3.478460643677033914e+01 6.019564970873044985e+01 6.016680356039485389e+01 6.010222463431815498e+01 6.018620783803500274e+01 3.354960533739244966e+01 -4.802205761399761741e+01
5.964999999999999858e+00 5.769810122102263961e+01 4.832021333277649688e+01 -2.662284915633593130e+01 -3.474252267292662566e+01 6.019519814352960196e+01 6.016617269893898623e+01 6.010253659869574960e+01 6.018688498413717269e+01 3.356953478030286675e+01 -4.802413427749831243e+01
5.969999999999999751e+00 5.775537201459611936e+01 4.832513577468809274e+01 -2.673156891745740182e+01 -3.469926947547369878e+01 6.019471116196639571e+01 6.016558379997972139e+01 6.010296437360781141e+01 6.018743448731062529e+01 3.359023241161431628e+01 -4.802507375660230338e+01
5.974999999999999645e+00 5.781180365630876139e+01 4.832910651641071098e+01 -2.683934676830609689e+01 -3.465507308087270388e+01 6.019419006823608242e+01 6.016503964705885465e+01 6.010350726481267714e+01 6.018785735836928552e+01 3.360938669509450705e+01 -4.802493279840304297e+01
5.980000000000000426e+00 5.786733493339736611e+01 4.833220415038934448e+01 -2.694597537067623705e+01 -3.461015912173131426e+01 6.019363539391159890e+01 6.016454063985721490e+01 6.010416426001509649e+01 6.018815499248850642e+01 3.362646818282600236e+01 -4.802380233504194251e+01
5.985000000000000320e+00 5.792190526831497266e+01 4.833451138486439191e+01 -2.705125212837886295e+01 -3.456475348970521821e+01 6.019304605994994262e+01 6.016408261035060434e+01 6.010493405731969574e+01 6.018832922029041299e+01 3.364443828448474960e+01 -4.802184501477869105e+01
5.990000000000000213e+00 5.797545434208094406e+01 4.833610290743326487e+01 -2.715497375112467182e+01 -3.451907459994352223e+01 6.019242351412058412e+01 6.016366762961771286e+01 6.010581497476444213e+01 6.018838204877533826e+01 3.366129888762912969e+01 -4.801912102986283060e+01
5.995000000000000107e+00 5.802792263723888055e+01 4.833705330741145900e+01 -2.725694089970841461e+01 -3.447333765676627593e+01 6.019176892257284095e+01 6.016329668487580307e+01 6.010680501935238595e+01 6.018831581783899054e+01 3.367582134610777445e+01 -4.801570322387392054e+01
6.000000000000000000e+00 5.807925187494064545e+01 4.833744227996461973e+01 -2.735696148948908046e+01 -3.442775728830667958e+01 6.019108130724095673e+01 6.016296481971552623e+01 6.010790194086634131e+01 6.018813330909139836e+01 3.369134757924572909e+01 -4.801175675573922064e+01
6.004999999999999893e+00 5.812938455996341247e+01 4.833734102063934301e+01 -2.745484443014218101e+01 -3.438253900628259885e+01 6.019036219441696289e+01 6.016267329179639489e+01 6.010910313543205064e+01 6.018783745481234604e+01 3.370628754307952590e+01 -4.800734505881403891e+01
6.009999999999999787e+00 5.817826442428643929e+01 4.833681843537039668e+01 -2.755040334395523871e+01 -3.433788249147388427e+01 6.018961340740290211e+01 6.016242381470071621e+01 6.011040570141294381e+01 6.018743145605029099e+01 3.371862311975370119e+01 -4.800251929080661029e+01
6.014999999999999680e+00 5.822583700785383343e+01 4.833594954579268688e+01 -2.764346149409846021e+01 -3.429398612447776173e+01 6.018883409681836127e+01 6.016221080104115515e+01 6.011180651896672344e+01 6.018691895192137054e+01 3.373197297218734292e+01 -4.799744248102081201e+01
6.019999999999999574e+00 5.827204912488937083e+01 4.833480067646220846e+01 -2.773384477018977989e+01 -3.425103784597079937e+01 6.018802581583052813e+01 6.016203465110271509e+01 6.011330215014434231e+01 6.018630370543244368e+01 3.374520997643480058e+01 -4.799218025853582503e+01
6.025000000000000355e+00 5.831684921410077749e+01 4.833343399079690528e+01 -2.782138450649425110e+01 -3.420921748182017552e+01 6.018719089811049372e+01 6.016189752211102615e+01 6.011488888248259599e+01 6.018558968388143171e+01 3.375577034313844393e+01 -4.798676547226157396e+01
6.030000000000000249e+00 5.836018800729306832e+01 4.833191808466434480e+01 -2.790592350416735457e+01 -3.416870257578894865e+01 6.018632873438929920e+01 6.016179359320425846e+01 6.011656282494274706e+01 6.018478126621902646e+01 3.376726267313121355e+01 -4.798135142063308223e+01
6.035000000000000142e+00 5.840201796343320950e+01 4.833031301345086206e+01 -2.798730878516676768e+01 -3.412965927892287255e+01 6.018544091270965879e+01 6.016172253899392075e+01 6.011831981204790765e+01 6.018388292829297370e+01 3.377894462348284321e+01 -4.797600237179960203e+01
6.040000000000000036e+00 5.844229354195383763e+01 4.832867348166135457e+01 -2.806539367065667179e+01 -3.409224391630790052e+01 6.018453006776623226e+01 6.016168653123849452e+01 6.012015543850203869e+01 6.018289929302446950e+01 3.378806862861215166e+01 -4.797073850892675750e+01
6.044999999999999929e+00 5.848097188149477432e+01 4.832706021251655670e+01 -2.814004413559007745e+01 -3.405660931494943355e+01 6.018359589718757974e+01 6.016167981421764921e+01 6.012206515968499332e+01 6.018183534784045463e+01 3.379802762038911368e+01 -4.796569802483665512e+01
6.049999999999999822e+00 5.851801225189956313e+01 4.832552579635252243e+01 -2.821113185748825458e+01 -3.402289628172578517e+01 6.018264002463447326e+01 6.016170146631026228e+01 6.012404420647271053e+01 6.018069614798504574e+01 3.380839134350758002e+01 -4.796094079486110218e+01
6.054999999999999716e+00 5.855337624764823090e+01 4.832411657473659972e+01 -2.827853554829851390e+01 -3.399123445842371893e+01 6.018166530836236205e+01 6.016175360399214611e+01 6.012608761142600144e+01 6.017948683878626071e+01 3.381631267194515544e+01 -4.795647468230021104e+01
6.059999999999999609e+00 5.858702845911579260e+01 4.832288445972803004e+01 -2.834214746609071156e+01 -3.396174895795682858e+01 6.018067171086316591e+01 6.016183056468442913e+01 6.012819031075255793e+01 6.017821287697172750e+01 3.382497779993538245e+01 -4.795242182098368744e+01
6.065000000000000391e+00 5.861893594718197420e+01 4.832187377518220472e+01 -2.840186684169565368e+01 -3.393455253342601452e+01 6.017966082676703365e+01 6.016193080127516168e+01 6.013034707016694824e+01 6.017687975542068557e+01 3.383432259986074797e+01 -4.794883754077668669e+01
6.070000000000000284e+00 5.864906833867613756e+01 4.832112149574584237e+01 -2.845760026955017352e+01 -3.390974553931658875e+01 6.017863576921924107e+01 6.016205660152058243e+01 6.013255250054668011e+01 6.017549299218796932e+01 3.384125560734428717e+01 -4.794571378007164242e+01
6.075000000000000178e+00 5.867739851584349964e+01 4.832067001040782372e+01 -2.850926864923276227e+01 -3.388742315103338143e+01 6.017759671938266308e+01 6.016220242355273484e+01 6.013480116403887621e+01 6.017405836412265785e+01 3.384876781765767362e+01 -4.794315586329071976e+01
6.080000000000000071e+00 5.870390210669187070e+01 4.832055495990474725e+01 -2.855680097136223594e+01 -3.386766823979379382e+01 6.017654512155484525e+01 6.016236592558845331e+01 6.013708750976815054e+01 6.017258165478679643e+01 3.385732641291394174e+01 -4.794121677586141317e+01
6.084999999999999964e+00 5.872855745625410151e+01 4.832080329158271326e+01 -2.860013346913655852e+01 -3.385055014332496626e+01 6.017548433487094428e+01 6.016254969544278453e+01 6.013940587609285870e+01 6.017106860112737365e+01 3.386352889324400905e+01 -4.793987089379687205e+01
6.089999999999999858e+00 5.875134634566715164e+01 4.832144714911466110e+01 -2.863921710345669425e+01 -3.383613255842067247e+01 6.017441479716576680e+01 6.016274856700511720e+01 6.014175060111195847e+01 6.016952514136951891e+01 3.387000643772167763e+01 -4.793920307161412353e+01
6.094999999999999751e+00 5.877225351988558089e+01 4.832251322126946746e+01 -2.867401197915476629e+01 -3.382446741574712945e+01 6.017333771003044518e+01 6.016295931587035994e+01 6.014411597028064449e+01 6.016795719680214205e+01 3.387786043856976903e+01 -4.793926511075498098e+01
6.099999999999999645e+00 5.879126651785229996e+01 4.832401834761552806e+01 -2.870448508797510812e+01 -3.381559233251924468e+01 6.017225655003230855e+01 6.016318464822784762e+01 6.014649620423384135e+01 6.016637057289863577e+01 3.388355381745707007e+01 -4.794001691970957779e+01
6.105000000000000426e+00 5.880837639562285801e+01 4.832598393454969710e+01 -2.873061803215815502e+01 -3.380953882486750217e+01 6.017117205362779231e+01 6.016342004167979240e+01 6.014888556916761075e+01 6.016477121036513154e+01 3.388918382752358127e+01 -4.794151967058700592e+01
6.110000000000000320e+00 5.882357731807924495e+01 4.832842732830165033e+01 -2.875240236606805411e+01 -3.380632745538746065e+01 6.017008521260790133e+01 6.016366163232423503e+01 6.015127833843667560e+01 6.016316500896763131e+01 3.389633100414963707e+01 -4.794382065983536734e+01
6.115000000000000213e+00 5.883686626992057711e+01 4.833135555407451278e+01 -2.876983621239971001e+01 -3.380596432233394211e+01 6.016899944516470811e+01 6.016391193878858701e+01 6.015366876962456644e+01 6.016155769572191758e+01 3.390159704580450040e+01 -4.794687019318968879e+01
6.120000000000000107e+00 5.884824374044720230e+01 4.833477932040506175e+01 -2.878293172605794936e+01 -3.380844905799909839e+01 6.016791572745479755e+01 6.016416708411901482e+01 6.015605120890609925e+01 6.015995506379240965e+01 3.390657866930916242e+01 -4.795070680259630080e+01
6.125000000000000000e+00 5.885771337737320152e+01 4.833870631463078382e+01 -2.879171133333937149e+01 -3.381377116771950853e+01 6.016683493253881210e+01 6.016442295915432936e+01 6.015842006481495474e+01 6.015836283432933840e+01 3.391306219983427894e+01 -4.795536827742508024e+01
6.129999999999999893e+00 5.886528162322301938e+01 4.834313407048864519e+01 -2.879620374265399363e+01 -3.382190612862357426e+01 6.016576031682981807e+01 6.016468177581189281e+01 6.016076978037416012e+01 6.015678651080362016e+01 3.391791489449725816e+01 -4.796079763650502059e+01
6.134999999999999787e+00 5.887095833433532732e+01 4.834806295032587542e+01 -2.879645081908804016e+01 -3.383282283213647901e+01 6.016469301066568676e+01 6.016494022974508482e+01 6.016309492792301228e+01 6.015523159702124190e+01 3.392232345748777789e+01 -4.796701301008130969e+01
6.139999999999999680e+00 5.887475649245403986e+01 4.835349121075751100e+01 -2.879250466292597110e+01 -3.384648100782522562e+01 6.016363375185048312e+01 6.016519407257002428e+01 6.016539019306843272e+01 6.015370349298416386e+01 3.392823031924629618e+01 -4.797404221760968568e+01
6.144999999999999574e+00 5.887669177344751859e+01 4.835940720196470011e+01 -2.878442311805761022e+01 -3.386282704974696145e+01 6.016258561766145618e+01 6.016544530977647298e+01 6.016765034255220712e+01 6.015220733920925511e+01 3.393272235151790284e+01 -4.798182045199409629e+01
6.150000000000000355e+00 5.887678310103932944e+01 4.836580127267853157e+01 -2.877227603082816998e+01 -3.388180087203503632e+01 6.016154989313686485e+01 6.016569135496688858e+01 6.016987030968000738e+01 6.015074821461256249e+01 3.393649478281103171e+01 -4.799034469921919310e+01
6.155000000000000249e+00 5.887505244409386762e+01 4.837266306224717738e+01 -2.875614344456829841e+01 -3.390333465052991357e+01 6.016052703815916658e+01 6.016592758644311090e+01 6.017204519035222887e+01 6.014933107418031710e+01 3.394185986209577521e+01 -4.799963743444164521e+01
6.160000000000000142e+00 5.887152427442738656e+01 4.837997226967971898e+01 -2.873611017951462543e+01 -3.392734795533742442e+01 6.015951993187487545e+01 6.016615588939684756e+01 6.017417020110391945e+01 6.014796056977891681e+01 3.394608696465085984e+01 -4.800962594274103168e+01
6.165000000000000036e+00 5.886622606150452697e+01 4.838770953302613975e+01 -2.871227151018377555e+01 -3.395375404616677883e+01 6.015853010002858525e+01 6.016637475407924995e+01 6.017624075613877466e+01 6.014664123001887930e+01 3.394912946324933500e+01 -4.802028248321206405e+01
6.169999999999999929e+00 5.885918821041886417e+01 4.839585686866188041e+01 -2.868473301497456518e+01 -3.398246041984986476e+01 6.015755759146701109e+01 6.016657896525124016e+01 6.017825248070806055e+01 6.014537745577349170e+01 3.395386974026937565e+01 -4.803162878819561143e+01
6.174999999999999822e+00 5.885044336423132449e+01 4.840438623474609869e+01 -2.865360379699065874e+01 -3.401336281667244776e+01 6.015660500671871347e+01 6.016677019983105623e+01 6.018020115311817619e+01 6.014417330423417951e+01 3.395785556015642470e+01 -4.804358683166802280e+01
6.179999999999999716e+00 5.884002683243647880e+01 4.841326921296335684e+01 -2.861900148630756391e+01 -3.404635086043184344e+01 6.015567414424842241e+01 6.016694822721918001e+01 6.018208277291174824e+01 6.014303264846665797e+01 3.396016677579638099e+01 -4.805610291333192663e+01
6.184999999999999609e+00 5.882797669547796460e+01 4.842248092654287461e+01 -2.858105395617068822e+01 -3.408131057648562745e+01 6.015476466758682506e+01 6.016710742160109504e+01 6.018389359400510585e+01 6.014195923630308727e+01 3.396413851591452016e+01 -4.806919708741137498e+01
6.190000000000000391e+00 5.881433296751442441e+01 4.843198669781752841e+01 -2.853989136792311498e+01 -3.411811742085025401e+01 6.015387881308854645e+01 6.016724913564099353e+01 6.018563005100132557e+01 6.014095644349453096e+01 3.396771133231897011e+01 -4.808278920522893429e+01
6.195000000000000284e+00 5.879913794975215779e+01 4.844175040631446194e+01 -2.849565041854781811e+01 -3.415664120257786607e+01 6.015301850004505724e+01 6.016737412117968375e+01 6.018728881793797569e+01 6.014002741108938466e+01 3.396934571103460598e+01 -4.809680548816690759e+01
6.200000000000000178e+00 5.878243645384309701e+01 4.845174081169122360e+01 -2.844847735638990116e+01 -3.419674995891241309e+01 6.015218316056348158e+01 6.016747684420015929e+01 6.018886685490220145e+01 6.013917514923024044e+01 3.397245920269942587e+01 -4.811125903870986775e+01
6.205000000000000071e+00 5.876427489976072849e+01 4.846191766927009326e+01 -2.839851962789187567e+01 -3.423830274372262039e+01 6.015137464884422513e+01 6.016755837773681748e+01 6.019036132651417859e+01 6.013840228296242429e+01 3.397537046457237153e+01 -4.812606865317874139e+01
6.209999999999999964e+00 5.874470159372961575e+01 4.847223879636730004e+01 -2.834592938364464842e+01 -3.428115385225000722e+01 6.015059480470691966e+01 6.016762001485781752e+01 6.019176965116267297e+01 6.013771116846487530e+01 3.397628351559485793e+01 -4.814114842141848527e+01
6.214999999999999858e+00 5.872376700754336554e+01 4.848266745087039453e+01 -2.829086707369472720e+01 -3.432515728674400179e+01 6.014984291502489810e+01 6.016765661883081151e+01 6.019308955286085450e+01 6.013710401906310210e+01 3.397847742866773046e+01 -4.815650213745797004e+01
6.219999999999999751e+00 5.870152286862809632e+01 4.849315895785194641e+01 -2.823349329152604525e+01 -3.437015987740355172e+01 6.014912045569861476e+01 6.016766906608904719e+01 6.019431897837620227e+01 6.013658266108082273e+01 3.398060011628496113e+01 -4.817204817178524223e+01
6.224999999999999645e+00 5.867802235565967806e+01 4.850366632630765906e+01 -2.817397146236534411e+01 -3.441600471234038849e+01 6.014842916330849931e+01 6.016765919373754912e+01 6.019545613557266250e+01 6.013614862665906458e+01 3.398061128459589497e+01 -4.818769021672569153e+01
6.230000000000000426e+00 5.865332044250617116e+01 4.851414872557042202e+01 -2.811247205908397362e+01 -3.446253620626318082e+01 6.014776811132949774e+01 6.016762214296669953e+01 6.019649955128817709e+01 6.013580330338318447e+01 3.398175768880577152e+01 -4.820342638706986094e+01
6.235000000000000320e+00 5.862747297319572937e+01 4.852455841214072763e+01 -2.804916454866825504e+01 -3.450959341905781486e+01 6.014713835706089640e+01 6.016755854068134113e+01 6.019744798543405295e+01 6.013554769628434826e+01 3.398306923350487807e+01 -4.821917729130636587e+01
6.240000000000000213e+00 5.860053675331752032e+01 4.853484449900773257e+01 -2.798421904871376853e+01 -3.455701246321105913e+01 6.014654166063460394e+01 6.016747114455499457e+01 6.019830045558505560e+01 6.013538248994254332e+01 3.398197724420604970e+01 -4.823483279538972113e+01
6.245000000000000107e+00 5.857257002023121117e+01 4.854496362032159595e+01 -2.791781177034685513e+01 -3.460463278181755697e+01 6.014597679316355539e+01 6.016735517929284782e+01 6.019905630850125533e+01 6.013530824065931313e+01 3.398185629608592961e+01 -4.825038983778183876e+01
6.250000000000000000e+00 5.854363148278369522e+01 4.855486650355352651e+01 -2.785011676329846608e+01 -3.465229025811275676e+01 6.014544431349793285e+01 6.016721084520892049e+01 6.019971512709749817e+01 6.013532513462356377e+01 3.398226330508123993e+01 -4.826577575421273281e+01
6.254999999999999893e+00 5.851378028039481194e+01 4.856449956414922298e+01 -2.778130633299221941e+01 -3.469981843389987830e+01 6.014494605244900782e+01 6.016704196652199954e+01 6.020027673856773731e+01 6.013543301254664897e+01 3.397999226895957747e+01 -4.828086656775554530e+01
6.259999999999999787e+00 5.848307659860503094e+01 4.857381802075592248e+01 -2.771155786934906473e+01 -3.474705613419247641e+01 6.014448055790702341e+01 6.016684407577309202e+01 6.020074130143455449e+01 6.013563160769161442e+01 3.397837421329086993e+01 -4.829565649626192680e+01
6.264999999999999680e+00 5.845158071624614848e+01 4.858277259063493858e+01 -2.764104570886778589e+01 -3.479384059732654322e+01 6.014404783010596844e+01 6.016661680051222305e+01 6.020110920968939183e+01 6.013592031052576203e+01 3.397760939774471467e+01 -4.831008351386123678e+01
6.269999999999999574e+00 5.841935281468240504e+01 4.859130872963514491e+01 -2.756994019742725399e+01 -3.484000741133181833e+01 6.014364963708791123e+01 6.016636468374380797e+01 6.020138108249189202e+01 6.013629815276019741e+01 3.397412616490232296e+01 -4.832401678009161117e+01
6.275000000000000355e+00 5.838645368549927639e+01 4.859938116082840054e+01 -2.749841534532804488e+01 -3.488539889712597386e+01 6.014328445687775115e+01 6.016608396220339472e+01 6.020155785973125973e+01 6.013676407101935695e+01 3.397090154465740852e+01 -4.833744394249483634e+01
6.280000000000000249e+00 5.835294384931970058e+01 4.860694172325346329e+01 -2.742664139426232595e+01 -3.492985782318697119e+01 6.014295180874016467e+01 6.016577388378193092e+01 6.020164071136446893e+01 6.013731669674777436e+01 3.396862603078694320e+01 -4.835031257731802867e+01
6.285000000000000142e+00 5.831888325188136690e+01 4.861393683733493987e+01 -2.735478287234113282e+01 -3.497322636262732232e+01 6.014265319568157508e+01 6.016543916288121352e+01 6.020163101229326941e+01 6.013795431051522655e+01 3.396378534525858583e+01 -4.836249442415837052e+01
6.290000000000000036e+00 5.828433198108518098e+01 4.862032192075840697e+01 -2.728300623676292602e+01 -3.501535437991851296e+01 6.014238707763004754e+01 6.016507684977734272e+01 6.020153043633620626e+01 6.013867510408237393e+01 3.395891146888237699e+01 -4.837397090725651339e+01
6.294999999999999929e+00 5.824934948366405507e+01 4.862605085726617915e+01 -2.721147340105966705e+01 -3.505609399360777445e+01 6.014215263432431158e+01 6.016468615124026087e+01 6.020134087427405944e+01 6.013947700260136742e+01 3.395491389517464143e+01 -4.838469609556518947e+01
6.299999999999999822e+00 5.821399420536435088e+01 4.863107255962300712e+01 -2.714033929991031258e+01 -3.509529801481733102e+01 6.014195102645558677e+01 6.016427171323873324e+01 6.020106439996624204e+01 6.014035760475398718e+01 3.394851440267214571e+01 -4.839454911121832481e+01
6.304999999999999716e+00 5.817832427460989919e+01 4.863534447454404841e+01 -2.706975908285438237e+01 -3.513282768889075669e+01 6.014178067997220012e+01 6.016383131233448722e+01 6.020070335778873272e+01 6.014131442988941245e+01 3.394185800435756306e+01 -4.840350809704010260e+01
6.309999999999999609e+00 5.814239682410296695e+01 4.863882374298040645e+01 -2.699988264817844552e+01 -3.516854814243983185e+01 6.014164045343894571e+01 6.016336411155376140e+01 6.020026029011773261e+01 6.014234477245664579e+01 3.393606405998623643e+01 -4.841153519780890946e+01
6.315000000000000391e+00 5.810626757505430362e+01 4.864146279740347012e+01 -2.693085169761740261e+01 -3.520232625655292225e+01 6.014153123949755297e+01 6.016287482549244459e+01 6.019973789440482648e+01 6.014344562712292230e+01 3.392797070467555187e+01 -4.841851643942919736e+01
6.320000000000000284e+00 5.806999150153488642e+01 4.864322221731826801e+01 -2.686280662652657725e+01 -3.523403800805998287e+01 6.014145146847346268e+01 6.016236199279590835e+01 6.019913910593147222e+01 6.014461392491548963e+01 3.391929390227150520e+01 -4.842442750732491419e+01
6.325000000000000178e+00 5.803362228672667555e+01 4.864406389954478982e+01 -2.679588226911785753e+01 -3.526356496275120378e+01 6.014139956388697072e+01 6.016182436795828892e+01 6.019846703802455323e+01 6.014584642522553537e+01 3.391163285000106953e+01 -4.842924500727412607e+01
6.330000000000000071e+00 5.799721179538367011e+01 4.864394471701232447e+01 -2.673020390611388564e+01 -3.529079103746526158e+01 6.014137622793852955e+01 6.016126686258160561e+01 6.019772492340045034e+01 6.014713960997505637e+01 3.390182534113437640e+01 -4.843286155451786357e+01
6.334999999999999964e+00 5.796081073396158700e+01 4.864282907554484581e+01 -2.666589403682305459e+01 -3.531560964055661600e+01 6.014138004137430471e+01 6.016068907693056644e+01 6.019691619408934713e+01 6.014848991265790090e+01 3.389090644404494412e+01 -4.843524726250359436e+01
6.339999999999999858e+00 5.792446830347234510e+01 4.864068497242673317e+01 -2.660306984594080149e+01 -3.533792169079957546e+01 6.014140889340794160e+01 6.016008901509486861e+01 6.019604444186808223e+01 6.014989366296053674e+01 3.388120402724991465e+01 -4.843639888127261628e+01
6.344999999999999751e+00 5.788823151452274374e+01 4.863747482297897307e+01 -2.654183768947637745e+01 -3.535763075421419899e+01 6.014146326644949170e+01 6.015947162049214825e+01 6.019511333815802345e+01 6.015134693623259921e+01 3.386966494673368544e+01 -4.843621909895463062e+01
6.349999999999999645e+00 5.785214582548754692e+01 4.863316750685011414e+01 -2.648229961857631665e+01 -3.537464987231006575e+01 6.014154200782487436e+01 6.015883776215571999e+01 6.019412670916600661e+01 6.015284577024156221e+01 3.385646046341391013e+01 -4.843467062075004748e+01
6.355000000000000426e+00 5.781625501817389789e+01 4.862773777049763879e+01 -2.642455281112803789e+01 -3.538890137063619079e+01 6.014164257156195958e+01 6.015818485471668708e+01 6.019308852000418852e+01 6.015438616884718215e+01 3.384450013215010244e+01 -4.843176882090639168e+01
6.360000000000000320e+00 5.778060039340929421e+01 4.862115464975624946e+01 -2.636868281494940902e+01 -3.540031058207172521e+01 6.014176514897757642e+01 6.015751758691552453e+01 6.019200277722293180e+01 6.015596391479128613e+01 3.383104146176773241e+01 -4.842743100606190865e+01
6.365000000000000213e+00 5.774522136226496372e+01 4.861339259668643820e+01 -2.631476959182905517e+01 -3.540881213759827517e+01 6.014190875785727997e+01 6.015683773992023475e+01 6.019087359652333191e+01 6.015757476811881332e+01 3.381564708534956054e+01 -4.842161826434371363e+01
6.370000000000000107e+00 5.771015547632210740e+01 4.860443313993945935e+01 -2.626288829082039911e+01 -3.541435097261771858e+01 6.014207067888878555e+01 6.015614271157382831e+01 6.018970520276939595e+01 6.015921450851640628e+01 3.380133689527886531e+01 -4.841435734514608669e+01
6.375000000000000000e+00 5.767543761224331433e+01 4.859425264814626644e+01 -2.621310223843784115e+01 -3.541687559776666916e+01 6.014225081404985929e+01 6.015543682980673168e+01 6.018850182773252300e+01 6.016087874003245872e+01 3.378573760148756122e+01 -4.840558178867158290e+01
6.379999999999999893e+00 5.764110050246376460e+01 4.858283223262447592e+01 -2.616546834330011251e+01 -3.541634367679779416e+01 6.014244820128479319e+01 6.015472228227231000e+01 6.018726776909304732e+01 6.016256306778979734e+01 3.376817313150283439e+01 -4.839525842880074435e+01
6.384999999999999787e+00 5.760717484361939711e+01 4.857016038263729030e+01 -2.612003848862588740e+01 -3.541272352217571040e+01 6.014266009837395188e+01 6.015399672437237655e+01 6.018600739767062890e+01 6.016426315635624889e+01 3.375153363892203373e+01 -4.838342208967245028e+01
6.389999999999999680e+00 5.757368853512041795e+01 4.855622118482050809e+01 -2.607685288930525047e+01 -3.540598753590087000e+01 6.014288617410647220e+01 6.015326415141469596e+01 6.018472505776101400e+01 6.016597454365603426e+01 3.373376704193672282e+01 -4.837002212651736954e+01
6.394999999999999574e+00 5.754066713830921032e+01 4.854100274794556924e+01 -2.603594472488451927e+01 -3.539611692802045440e+01 6.014312553845113740e+01 6.015252717188720055e+01 6.018342511648092596e+01 6.016769279259890624e+01 3.371392063995083532e+01 -4.835503078994673842e+01
6.400000000000000355e+00 5.750813408189469556e+01 4.852450114788881308e+01 -2.599734232767865905e+01 -3.538310389736189165e+01 6.014337535524042977e+01 6.015178339238579497e+01 6.018211198109536042e+01 6.016941357110661670e+01 3.369496779937907860e+01 -4.833849541811505190e+01
6.405000000000000249e+00 5.747610991975932393e+01 4.850670846055066221e+01 -2.596106255878911995e+01 -3.536694487733198855e+01 6.014363509180979861e+01 6.015103643638952491e+01 6.018078999736808044e+01 6.017113246301110507e+01 3.367518153342384579e+01 -4.832038154191753421e+01
6.410000000000000142e+00 5.744461270338907610e+01 4.848761945621952663e+01 -2.592711452780620718e+01 -3.534764425494507378e+01 6.014390415520100674e+01 6.015028979455995284e+01 6.017946348765803322e+01 6.017284509040598550e+01 3.365294406597486443e+01 -4.830065975315051219e+01
6.415000000000000036e+00 5.741365836990782157e+01 4.846723838118931127e+01 -2.589550340398696093e+01 -3.532521810664701434e+01 6.014417949394327678e+01 6.014954058567036554e+01 6.017813678948332523e+01 6.017454724205247629e+01 3.363162841030069217e+01 -4.827939597278025730e+01
6.419999999999999929e+00 5.738325995383824107e+01 4.844556556629159871e+01 -2.586622314239241760e+01 -3.529968654617074009e+01 6.014446034169632327e+01 6.014879185527793481e+01 6.017681414390548156e+01 6.017623465827642093e+01 3.360996705860366518e+01 -4.825657442075153369e+01
6.424999999999999822e+00 5.735342785347442884e+01 4.842260208588270842e+01 -2.583925911988888302e+01 -3.527107627312409477e+01 6.014474656883807313e+01 6.014804828519913116e+01 6.017549971986505852e+01 6.017790311874519915e+01 3.358540767210852351e+01 -4.823215855854814293e+01
6.429999999999999716e+00 5.732417044786041771e+01 4.839836025394377117e+01 -2.581459403615130554e+01 -3.523942636996389410e+01 6.014503496368884328e+01 6.014730652652665555e+01 6.017419768030047322e+01 6.017954863637012153e+01 3.356168022935614914e+01 -4.820623222579472156e+01
6.434999999999999609e+00 5.729549325671484894e+01 4.837284867063343796e+01 -2.579219990838373633e+01 -3.520477968251483247e+01 6.014532451771865595e+01 6.014656890444328496e+01 6.017291206073986132e+01 6.018116721076516029e+01 3.353806186015025759e+01 -4.817879979013787306e+01
6.440000000000000391e+00 5.726739911423835849e+01 4.834607503575313814e+01 -2.577203974507312978e+01 -3.516718429071308094e+01 6.014561542508735670e+01 6.014584081006149319e+01 6.017164678038251679e+01 6.018275488465103962e+01 3.351141581758220411e+01 -4.814982301072878101e+01
6.445000000000000284e+00 5.723988892820695185e+01 4.831805889549220012e+01 -2.575407471273114979e+01 -3.512670055853687501e+01 6.014590456260144435e+01 6.014511895416171683e+01 6.017040572662313025e+01 6.018430798023870665e+01 3.348539007178501237e+01 -4.811939534499634163e+01
6.450000000000000178e+00 5.721296086846427187e+01 4.828881661651277568e+01 -2.573825620080647880e+01 -3.508339239812254107e+01 6.014619079006684643e+01 6.014440511263015310e+01 6.016919263383712746e+01 6.018582284490866385e+01 3.345964694115607330e+01 -4.808753796988671070e+01
6.455000000000000071e+00 5.718661049082395209e+01 4.825836302780415110e+01 -2.572452691578088491e+01 -3.503732803435980259e+01 6.014647435805643738e+01 6.014370457839470419e+01 6.016801108621346117e+01 6.018729588696504607e+01 3.343107211798153600e+01 -4.805422112511678279e+01
6.459999999999999964e+00 5.716083150761296849e+01 4.822672414459470502e+01 -2.571282805383075143e+01 -3.498858703692005179e+01 6.014675239275027963e+01 6.014301442845341938e+01 6.016686460579858675e+01 6.018872381672563421e+01 3.340296674418820544e+01 -4.801954234388636422e+01
6.464999999999999858e+00 5.713561507101049841e+01 4.819392332197282514e+01 -2.570309211224350676e+01 -3.493725217932380644e+01 6.014702376855570520e+01 6.014233616085265055e+01 6.016575653917124100e+01 6.019010340515296065e+01 3.337514164648197834e+01 -4.798353440136368420e+01
6.469999999999999751e+00 5.711094987900519726e+01 4.815998228776774681e+01 -2.569524370554775672e+01 -3.488340982158763381e+01 6.014728872505627777e+01 6.014167469070229544e+01 6.016469005669510750e+01 6.019143150780462292e+01 3.334470058824418004e+01 -4.794617854556020831e+01
6.474999999999999645e+00 5.708682291294809374e+01 4.812493306194035370e+01 -2.568920630940591110e+01 -3.482715648943007380e+01 6.014754463489490632e+01 6.014102735183433168e+01 6.016366823930944463e+01 6.019270529826866323e+01 3.331466072084156593e+01 -4.790757667273033604e+01
6.480000000000000426e+00 5.706321882035248905e+01 4.808880543157495424e+01 -2.568489588713963201e+01 -3.476859141384271368e+01 6.014779039823410045e+01 6.014039529548532670e+01 6.016269397363670635e+01 6.019392204138679148e+01 3.328501361928753255e+01 -4.786777290460781842e+01
6.485000000000000320e+00 5.704011997801961087e+01 4.805162696513514220e+01 -2.568222119880488918e+01 -3.470781630346944269e+01 6.014802641399755601e+01 6.013978340770555775e+01 6.016176994448031934e+01 6.019507909643559884e+01 3.325278660983853740e+01 -4.782675227023032960e+01
6.490000000000000213e+00 5.701750725623681149e+01 4.801343519861223541e+01 -2.568109069269283040e+01 -3.464494208504921602e+01 6.014825025354513599e+01 6.013918906485162807e+01 6.016089872888635881e+01 6.019617416441909086e+01 3.322086040495272385e+01 -4.778462264154041605e+01
6.495000000000000107e+00 5.699535947076260811e+01 4.797426598578535817e+01 -2.568140667758913409e+01 -3.458008189141497013e+01 6.014846073622440770e+01 6.013861270894694400e+01 6.016008269714322410e+01 6.019720506758795864e+01 3.318967253561181963e+01 -4.774144407366694765e+01
6.500000000000000000e+00 5.697365335113789797e+01 4.793415154810060841e+01 -2.568306462429766057e+01 -3.451334967385443520e+01 6.014865858757352868e+01 6.013805955120594859e+01 6.015932399017501808e+01 6.019816971123292859e+01 3.315587759836753179e+01 -4.769719769538660614e+01
6.504999999999999893e+00 5.695236438769203602e+01 4.789313397427555685e+01 -2.568596076521016158e+01 -3.444486770423578292e+01 6.014884165019239504e+01 6.013752712233956288e+01 6.015862462906881802e+01 6.019906636622569351e+01 3.312211456544614663e+01 -4.765199337967419524e+01
6.509999999999999787e+00 5.693146635814469647e+01 4.785125467441584846e+01 -2.568998689326527085e+01 -3.437476017680492646e+01 6.014900856358896419e+01 6.013701482591204694e+01 6.015798642532109142e+01 6.019989346144526365e+01 3.308950948473157894e+01 -4.760591152552503047e+01
6.514999999999999680e+00 5.691093116552277564e+01 4.780854976967451364e+01 -2.569502829776800468e+01 -3.430315024876198748e+01 6.014916035252727511e+01 6.013652806167442577e+01 6.015741093651522675e+01 6.020064948671189597e+01 3.305443603477069558e+01 -4.755892961983246181e+01
6.519999999999999574e+00 5.689072975037693425e+01 4.776506467682477108e+01 -2.570097193959318460e+01 -3.423016817746781726e+01 6.014929525679836075e+01 6.013606478112934184e+01 6.015689958926680703e+01 6.020133330640171465e+01 3.301906806347744094e+01 -4.751115277613335763e+01
6.525000000000000355e+00 5.687083171679051219e+01 4.772084517874695564e+01 -2.570770213035017093e+01 -3.415594584811692869e+01 6.014941183725506590e+01 6.013562355565188255e+01 6.015645360379919993e+01 6.020194397811894049e+01 3.298504583249589217e+01 -4.746267713693645618e+01
6.530000000000000249e+00 5.685120507665362766e+01 4.767593085474457126e+01 -2.571509746866241386e+01 -3.408061265281606467e+01 6.014951124710857755e+01 6.013520947965121621e+01 6.015607393320389207e+01 6.020248060785657884e+01 3.294883800402858753e+01 -4.741348303219437099e+01
6.535000000000000142e+00 5.683181716008485296e+01 4.763036959134796433e+01 -2.572303896137446699e+01 -3.400430360224576987e+01 6.014959209020474873e+01 6.013482079488800025e+01 6.015576139044721771e+01 6.020294267133191113e+01 3.291224507798401788e+01 -4.736367100330532054e+01
6.540000000000000036e+00 5.681263431539338171e+01 4.758420983980004593e+01 -2.573140635039920099e+01 -3.392715453296905537e+01 6.014965310496366868e+01 6.013445586708375146e+01 6.015551658355387588e+01 6.020332985104451495e+01 3.287692054895466498e+01 -4.731334067552524658e+01
6.544999999999999929e+00 5.679362165682493213e+01 4.753749394487130076e+01 -2.574007502280508675e+01 -3.384929790951353823e+01 6.014969546540741163e+01 6.013411917161911191e+01 6.015533985377415860e+01 6.020364188123479465e+01 3.283966653410341507e+01 -4.726247890085858927e+01
6.549999999999999822e+00 5.677474391303407941e+01 4.749027151566208715e+01 -2.574892349506906086e+01 -3.377087030777587273e+01 6.014971804535455391e+01 6.013380896813451670e+01 6.015523139833057087e+01 6.020387885534906047e+01 3.280211721940328573e+01 -4.721118469180156296e+01
6.554999999999999716e+00 5.675596517209783087e+01 4.744259239515015025e+01 -2.575783013136281596e+01 -3.369200802785255178e+01 6.014971984741637101e+01 6.013352361984432548e+01 6.015519121166647665e+01 6.020404107087018275e+01 3.276577429272646924e+01 -4.715955597955125000e+01
6.559999999999999609e+00 5.673724866168559799e+01 4.739450049205260740e+01 -2.576667033602013746e+01 -3.361284317739553273e+01 6.014970212200532984e+01 6.013326711101133526e+01 6.015521902750944605e+01 6.020412887674478952e+01 3.272766885952488281e+01 -4.710758231885503733e+01
6.565000000000000391e+00 5.671855753703616188e+01 4.734604606367287971e+01 -2.577532342035524593e+01 -3.353351056355609217e+01 6.014966402017886082e+01 6.013303772747289599e+01 6.015531443782231236e+01 6.020414296803848231e+01 3.268925917297197969e+01 -4.705535918524536498e+01
6.570000000000000284e+00 5.669985468438135001e+01 4.729727973124433049e+01 -2.578366987040564595e+01 -3.345414391868118997e+01 6.014960465247191479e+01 6.013283341783759539e+01 6.015547684346001489e+01 6.020408424751924059e+01 3.265221742119192783e+01 -4.700298905565271212e+01
6.575000000000000178e+00 5.668110246394654439e+01 4.724824558036802813e+01 -2.579158815781150693e+01 -3.337487155621107604e+01 6.014952546039158676e+01 6.013265797450068106e+01 6.015570538895981656e+01 6.020395364689007778e+01 3.261356826528763264e+01 -4.695045758865553154e+01
6.580000000000000071e+00 5.666226347717523026e+01 4.719899311264845210e+01 -2.579896139846622205e+01 -3.329582310030284731e+01 6.014942599039597582e+01 6.013251002395625022e+01 6.015599908306226951e+01 6.020375242285899020e+01 3.257434737560338789e+01 -4.689784855089821747e+01
6.584999999999999964e+00 5.664330047478834018e+01 4.714957325598673066e+01 -2.580567564103756695e+01 -3.321712690083825237e+01 6.014930525377013737e+01 6.013238657140059473e+01 6.015635676898338602e+01 6.020348206274810821e+01 3.253681572470593863e+01 -4.684527799112869673e+01
6.589999999999999858e+00 5.662417597649606904e+01 4.710002918576634556e+01 -2.581161546222007175e+01 -3.313890437595826199e+01 6.014916489525921151e+01 6.013229126625567034e+01 6.015677703769614482e+01 6.020314404214833814e+01 3.249795653434279785e+01 -4.679272615017810466e+01
6.594999999999999751e+00 5.660485303142144176e+01 4.705040825609516730e+01 -2.581667059317945245e+01 -3.306127674526648974e+01 6.014900497648721966e+01 6.013222341132189541e+01 6.015725835077452643e+01 6.020274012504581407e+01 3.245812300937863171e+01 -4.674025649270004124e+01
6.599999999999999645e+00 5.658529526751143379e+01 4.700076069995672867e+01 -2.582073558644431444e+01 -3.298436404668748878e+01 6.014882439544306436e+01 6.013217905861555579e+01 6.015779903813583473e+01 6.020227233513055864e+01 3.242017885337509142e+01 -4.668799789516673826e+01
6.605000000000000426e+00 5.656546637360792573e+01 4.695112802101206739e+01 -2.582370408256796068e+01 -3.290827810546053911e+01 6.014862490840118880e+01 6.013216150816619887e+01 6.015839718837898431e+01 6.020174264615583581e+01 3.238123529354769659e+01 -4.663592857383253687e+01
6.610000000000000320e+00 5.654533084405250776e+01 4.690155475084405623e+01 -2.582547532903957688e+01 -3.283312917506956552e+01 6.014840697536936887e+01 6.013217047328065945e+01 6.015905077165619019e+01 6.020115328024438384e+01 3.234117991146930393e+01 -4.658409566339535246e+01
6.615000000000000213e+00 5.652485410754811568e+01 4.685208873774658400e+01 -2.582595464330223578e+01 -3.275902591385764140e+01 6.014816962567498138e+01 6.013220173335463414e+01 6.015975765431623756e+01 6.020050671873401882e+01 3.230295304505747112e+01 -4.653262656598247560e+01
6.620000000000000107e+00 5.650400197193634000e+01 4.680276903191838755e+01 -2.582504735159018594e+01 -3.268606810931712658e+01 6.014791466054662550e+01 6.013225811229667528e+01 6.016051548425075168e+01 6.019980537283275623e+01 3.226390411261124314e+01 -4.648149909624787313e+01
6.625000000000000000e+00 5.648274133342226833e+01 4.675363712258332782e+01 -2.582266500498056416e+01 -3.261435303713826528e+01 6.014764268368390532e+01 6.013233912149745919e+01 6.016132181108633148e+01 6.019905187306967065e+01 3.222394838150219698e+01 -4.643075574410634232e+01
6.629999999999999893e+00 5.646104028230599425e+01 4.670473701346814011e+01 -2.581872567741434565e+01 -3.254397535393460572e+01 6.014735304534863047e+01 6.013244081913573780e+01 6.016217409947815042e+01 6.019824907331830133e+01 3.218568098441561176e+01 -4.638051069309900498e+01
6.634999999999999787e+00 5.643886760904030098e+01 4.665610441566407474e+01 -2.581314854451706253e+01 -3.247502062254798716e+01 6.014704758843529930e+01 6.013256560441128329e+01 6.016306962655977486e+01 6.019739974695990981e+01 3.214666252992499551e+01 -4.633073964756020047e+01
6.639999999999999680e+00 5.641619345290689580e+01 4.660777705880683186e+01 -2.580585956201379361e+01 -3.240757117032434564e+01 6.014672700916593584e+01 6.013271271746472024e+01 6.016400559581813923e+01 6.019650685897006781e+01 3.210690484299784941e+01 -4.628148143888788013e+01
6.644999999999999574e+00 5.639298938418524898e+01 4.655979458172269148e+01 -2.579679161000862564e+01 -3.234170591621818858e+01 6.014639087008428930e+01 6.013287827992559897e+01 6.016497914889188792e+01 6.019557356362038547e+01 3.206884241909251898e+01 -4.623284105709572600e+01
6.650000000000000355e+00 5.636922793916043162e+01 4.651218848476882783e+01 -2.578587941616719093e+01 -3.227749438166105023e+01 6.014604108246373926e+01 6.013306440728603519e+01 6.016598726957226972e+01 6.019460291227192528e+01 3.203015207201569581e+01 -4.618478915556720921e+01
6.655000000000000249e+00 5.634488320707880149e+01 4.646499152031488933e+01 -2.577306469811395573e+01 -3.221500205072955225e+01 6.014567859502197678e+01 6.013327056151934613e+01 6.016702689050203645e+01 6.019359810663524968e+01 3.199057024189571052e+01 -4.613734993033434506e+01
6.660000000000000142e+00 5.631993097574786589e+01 4.641823899032389278e+01 -2.575829699804053519e+01 -3.215429105467472226e+01 6.014530291855419364e+01 6.013349231569576858e+01 6.016809491979523727e+01 6.019256253434397053e+01 3.195287063774888026e+01 -4.609063197112110544e+01
6.665000000000000036e+00 5.629434818583077060e+01 4.637195754990302987e+01 -2.574152791351228231e+01 -3.209541358095256669e+01 6.014491601688064293e+01 6.013373154053559233e+01 6.016918813247229991e+01 6.019149943927556734e+01 3.191483384516519806e+01 -4.604460066237798088e+01
6.669999999999999929e+00 5.626811346255349378e+01 4.632617379868592877e+01 -2.572271578024096783e+01 -3.203841679370351869e+01 6.014451927848494961e+01 6.013398849331520779e+01 6.017030326959363862e+01 6.019041215507083820e+01 3.187548710134217345e+01 -4.599925267668634632e+01
6.674999999999999822e+00 5.624120741063339324e+01 4.628091849827270465e+01 -2.570182801191683453e+01 -3.198334524378212862e+01 6.014411202177718252e+01 6.013425791652936425e+01 6.017143709590823164e+01 6.018930422200061514e+01 3.183818536488178808e+01 -4.595470635706134743e+01
6.679999999999999716e+00 5.621361191955838166e+01 4.623621312129105121e+01 -2.567883401950576072e+01 -3.193023305929156663e+01 6.014369618706641774e+01 6.013454132443614952e+01 6.017258626705432789e+01 6.018817899206830191e+01 3.180092102465031090e+01 -4.591092492433995886e+01
6.684999999999999609e+00 5.618531064748021464e+01 4.619207775614107447e+01 -2.565370950201819156e+01 -3.187910848496009919e+01 6.014327355000635578e+01 6.013483972209979811e+01 6.017374742161216972e+01 6.018703984334439383e+01 3.176206927441091921e+01 -4.586787860137346939e+01
6.690000000000000391e+00 5.615628943920953731e+01 4.614853774954591614e+01 -2.562644003859492159e+01 -3.182999772220886214e+01 6.014284337941077041e+01 6.013514748635213891e+01 6.017491726467314805e+01 6.018589036499509604e+01 3.172522055179245015e+01 -4.582568563780645832e+01
6.695000000000000284e+00 5.612653553632343773e+01 4.610560902937408656e+01 -2.559701323807552953e+01 -3.178291649845678890e+01 6.014240757177309860e+01 6.013546581394941626e+01 6.017609242079990395e+01 6.018473392639872088e+01 3.168856944237696638e+01 -4.578430664706384334e+01
6.700000000000000178e+00 5.609603803851513248e+01 4.606330576732741378e+01 -2.556542287007697212e+01 -3.173787448766068664e+01 6.014196795115128680e+01 6.013579566516815333e+01 6.017726952406196261e+01 6.018357388530263563e+01 3.165048546983451416e+01 -4.574370350087100690e+01
6.705000000000000071e+00 5.606478829987790391e+01 4.602164689646306783e+01 -2.553167234242118155e+01 -3.169487911057802521e+01 6.014152397471099221e+01 6.013613176839369601e+01 6.017844530008180470e+01 6.018241377058013342e+01 3.161424999631088539e+01 -4.570397909211795451e+01
6.709999999999999964e+00 5.603277917070579406e+01 4.598064243509967497e+01 -2.549576729083708670e+01 -3.165392775107217105e+01 6.014107752607934998e+01 6.013647517871237369e+01 6.017961642778321618e+01 6.018125687554478986e+01 3.157814272774755437e+01 -4.566508794725270803e+01
6.714999999999999858e+00 5.600000543966428523e+01 4.594030099483305207e+01 -2.545771958862583872e+01 -3.161501211506442388e+01 6.014063027280832330e+01 6.013682637046433399e+01 6.018077962846092532e+01 6.018010646472766467e+01 3.154089761664015157e+01 -4.562699431438017683e+01
6.719999999999999751e+00 5.596646413544871734e+01 4.590063488629814259e+01 -2.541755001636309785e+01 -3.157812125285303750e+01 6.014018187225263290e+01 6.013718055022812337e+01 6.018193173225832027e+01 6.017896591871377865e+01 3.150540845560217917e+01 -4.558978365849022651e+01
6.724999999999999645e+00 5.593215383967981325e+01 4.586164813915748795e+01 -2.537528167490636122e+01 -3.154323481229974391e+01 6.013973417810066024e+01 6.013753868174028838e+01 6.018306955584404960e+01 6.017783836988981960e+01 3.147002212412210298e+01 -4.555340411676119317e+01
6.730000000000000426e+00 5.589707508076308784e+01 4.582334334372212936e+01 -2.533094359928764661e+01 -3.151032704123212014e+01 6.013928883579495022e+01 6.013790119966321157e+01 6.018418998463226188e+01 6.017672689426440513e+01 3.143350631230621417e+01 -4.551781295395277738e+01
6.735000000000000320e+00 5.586123062751406110e+01 4.578572682754735723e+01 -2.528457342629861060e+01 -3.147936987798562214e+01 6.013884546737966019e+01 6.013826326680178624e+01 6.018529003981773684e+01 6.017563466110568271e+01 3.139880096055552272e+01 -4.548309109464789657e+01
6.740000000000000213e+00 5.582462478228084990e+01 4.574879682616744958e+01 -2.523621079397908673e+01 -3.145032635597558723e+01 6.013840583535780837e+01 6.013862568795678243e+01 6.018636675488183840e+01 6.017456456785719610e+01 3.136439494319396459e+01 -4.544918316079095177e+01
6.745000000000000107e+00 5.578726370336579521e+01 4.571254924137163300e+01 -2.518590034139300826e+01 -3.142315400465555086e+01 6.013797182177870582e+01 6.013898962704006124e+01 6.018741724570830343e+01 6.017351940317961834e+01 3.132850286209725965e+01 -4.541602224622207729e+01
6.750000000000000000e+00 5.574915582436148753e+01 4.567698514784132868e+01 -2.513369560588057894e+01 -3.139780929539474741e+01 6.013754279612322762e+01 6.013934972558507042e+01 6.018843880366473087e+01 6.017250206790561151e+01 3.129450919349223881e+01 -4.538369696459842118e+01
6.754999999999999893e+00 5.571031102853990546e+01 4.564209742783393153e+01 -2.507965149966607044e+01 -3.137424022705248916e+01 6.013712033157781889e+01 6.013970646108317908e+01 6.018942875160639261e+01 6.017151516212290829e+01 3.126119851729253440e+01 -4.535215392760346731e+01
6.759999999999999787e+00 5.567074088835458667e+01 4.560787525993151803e+01 -2.502382659373707696e+01 -3.135238901920497767e+01 6.013670663297975238e+01 6.014006203883960922e+01 6.019038449932656931e+01 6.017056111168233201e+01 3.122600496196810838e+01 -4.532129551189019168e+01
6.764999999999999680e+00 5.563045925273247860e+01 4.557431463403963789e+01 -2.496628861898868479e+01 -3.133219829762290232e+01 6.013630084702901257e+01 6.014041074279442256e+01 6.019130367091116796e+01 6.016964248104609680e+01 3.119264797257312338e+01 -4.529121533457182380e+01
6.769999999999999574e+00 5.558948130502471230e+01 4.554140343550584191e+01 -2.490710603502398968e+01 -3.131360283291233060e+01 6.013590433609233088e+01 6.014075274945410854e+01 6.019218393936280620e+01 6.016876151347355517e+01 3.116020633514724381e+01 -4.526186281167719017e+01
6.775000000000000355e+00 5.554782375130267269e+01 4.550912525986546342e+01 -2.484634990804551791e+01 -3.129653187635149791e+01 6.013551934666605092e+01 6.014109064953127159e+01 6.019302307402042373e+01 6.016792023780904941e+01 3.112587058687628172e+01 -4.523312639523572187e+01
6.780000000000000249e+00 5.550550545385523549e+01 4.547747079725585451e+01 -2.478409986905525386e+01 -3.128091585212387926e+01 6.013514501326871908e+01 6.014141899838000427e+01 6.019381907796545761e+01 6.016712081088586217e+01 3.109321552385427623e+01 -4.520509100104256817e+01
6.785000000000000142e+00 5.546254647301621787e+01 4.544642305364345702e+01 -2.472043570034901094e+01 -3.126667820561814182e+01 6.013478259465574638e+01 6.014173802700432958e+01 6.019457002033406923e+01 6.016636505954340208e+01 3.106135023140006624e+01 -4.517770150205476654e+01
6.790000000000000036e+00 5.541896826380505559e+01 4.541596147674103179e+01 -2.465543935116196295e+01 -3.125373793784359577e+01 6.013443403548097876e+01 6.014204988430566345e+01 6.019527408684977843e+01 6.016565459844055397e+01 3.102789290993394644e+01 -4.515085381995142910e+01
6.794999999999999929e+00 5.537479420611801118e+01 4.538607163521681542e+01 -2.458919996173990086e+01 -3.124201532809599513e+01 6.013409857127240343e+01 6.014234976178216385e+01 6.019592969765171375e+01 6.016499112599036891e+01 3.099600068059554658e+01 -4.512461672795352285e+01
6.799999999999999822e+00 5.533004871732612884e+01 4.535673207582252786e+01 -2.452180628079945990e+01 -3.123142474778788724e+01 6.013377739783348375e+01 6.014263811658700121e+01 6.019653535443957537e+01 6.016437601107580235e+01 3.096469207370142129e+01 -4.509892757517755513e+01
6.804999999999999716e+00 5.528475745593811297e+01 4.532791864972131890e+01 -2.445334877937859730e+01 -3.122187731500959984e+01 6.013347216373458082e+01 6.014291673279173978e+01 6.019708969289607126e+01 6.016381042015581926e+01 3.093196662379693151e+01 -4.507368934602733646e+01
6.809999999999999609e+00 5.523894776523322747e+01 4.529961273754117457e+01 -2.438392388316836445e+01 -3.121328578713037061e+01 6.013318208812435017e+01 6.014318118924671097e+01 6.019759158383244113e+01 6.016329557445060772e+01 3.090077401616224861e+01 -4.504896211296186692e+01
6.815000000000000391e+00 5.519264783032948429e+01 4.527178930864469208e+01 -2.431362698855102167e+01 -3.120555808827384325e+01 6.013290821558074128e+01 6.014343199271840490e+01 6.019803998998226291e+01 6.016283236809200474e+01 3.087019464755923792e+01 -4.502468151396930551e+01
6.820000000000000284e+00 5.514588683251044188e+01 4.524442046338413093e+01 -2.424255415014741644e+01 -3.119859951290952083e+01 6.013265218599336492e+01 6.014367136450260176e+01 6.019843400858282934e+01 6.016242147401228380e+01 3.083798578241380639e+01 -4.500073892824260469e+01
6.825000000000000178e+00 5.509869545869278085e+01 4.521748471291748217e+01 -2.417080689043207542e+01 -3.119231822074673488e+01 6.013241297897543092e+01 6.014389473443367251e+01 6.019877298579908853e+01 6.016206363941621760e+01 3.080732545732399430e+01 -4.497720033709484966e+01
6.830000000000000071e+00 5.505110500526315320e+01 4.519095450362528510e+01 -2.409848489757639456e+01 -3.118661846336901533e+01 6.013219136574478085e+01 6.014410238225170957e+01 6.019905636267551330e+01 6.016175928383985649e+01 3.077758525818870794e+01 -4.495400832489792009e+01
6.834999999999999964e+00 5.500314743919742000e+01 4.516479833659808918e+01 -2.402568692469618838e+01 -3.118140198036198640e+01 6.013198918346611066e+01 6.014429754264745043e+01 6.019928369962441650e+01 6.016150856168572147e+01 3.074583200993718890e+01 -4.493102925484286914e+01
6.839999999999999858e+00 5.495485607186665078e+01 4.513899268862772374e+01 -2.395251704591805719e+01 -3.117657500092841971e+01 6.013180514374966634e+01 6.014447545691925257e+01 6.019945482352395061e+01 6.016131174542005766e+01 3.071551156178117736e+01 -4.490833710703334702e+01
6.844999999999999751e+00 5.490626458909937924e+01 4.511350847248486673e+01 -2.387907678823143698e+01 -3.117204083870964126e+01 6.013163966618044043e+01 6.014463600378140029e+01 6.019956965711697450e+01 6.016116878919330446e+01 3.068643204618896192e+01 -4.488588745635532717e+01
6.849999999999999645e+00 5.485740701107986439e+01 4.508831170767394525e+01 -2.380546521214451516e+01 -3.116770047497512053e+01 6.013149466874363469e+01 6.014478315193196067e+01 6.019962822436878014e+01 6.016107934580595185e+01 3.065519684670987033e+01 -4.486352995727010295e+01
6.855000000000000426e+00 5.480831848008709528e+01 4.506337721065345647e+01 -2.373178614771265771e+01 -3.116346056255099128e+01 6.013136874594128045e+01 6.014491236997236001e+01 6.019963081979616959e+01 6.016104320987215459e+01 3.062519489479742418e+01 -4.484133710416072915e+01
6.860000000000000320e+00 5.475903427051210315e+01 4.503867480804624535e+01 -2.365814021647189591e+01 -3.115922584938951090e+01 6.013126209463266036e+01 6.014502348982420443e+01 6.019957783174907462e+01 6.016105987303255631e+01 3.059639412157135396e+01 -4.481926958202268452e+01
6.865000000000000213e+00 5.470958972953080490e+01 4.501416981603006207e+01 -2.358462479893924169e+01 -3.115489965324068677e+01 6.013117637438262619e+01 6.014512034076663838e+01 6.019946974402466822e+01 6.016112853557246609e+01 3.056563029394801134e+01 -4.479718399587434874e+01
6.870000000000000107e+00 5.466002102167617238e+01 4.498983592687954314e+01 -2.351134085053828215e+01 -3.115039139426784587e+01 6.013111016537171594e+01 6.014519889529211127e+01 6.019930729597653141e+01 6.016124852834347791e+01 3.053601784222509252e+01 -4.477514548573451236e+01
6.875000000000000000e+00 5.461036417760718820e+01 4.496564219239097326e+01 -2.343838535816273705e+01 -3.114560943553019357e+01 6.013106362685526562e+01 6.014525942568953099e+01 6.019909131187375095e+01 6.016141889008786592e+01 3.050729872261329945e+01 -4.475310811218831475e+01
6.879999999999999893e+00 5.456065509907225675e+01 4.494155450082626402e+01 -2.336585187331176527e+01 -3.114046210975004669e+01 6.013103800305102453e+01 6.014530521237198002e+01 6.019882271420335940e+01 6.016163841285452207e+01 3.047686639288760446e+01 -4.473094719124326701e+01
6.884999999999999787e+00 5.451093017596434009e+01 4.491754626898195824e+01 -2.329383615537696883e+01 -3.113486398036678793e+01 6.013103185433234898e+01 6.014533271249840851e+01 6.019850265746714513e+01 6.016190599865782218e+01 3.044757481868459337e+01 -4.470872210774869160e+01
6.889999999999999680e+00 5.446122540245031729e+01 4.489358670073788460e+01 -2.322242933295158807e+01 -3.112872939041528042e+01 6.013104526884441725e+01 6.014534254205795349e+01 6.019813236950684399e+01 6.016222027381348170e+01 3.041901450473433854e+01 -4.468638366905155124e+01
6.894999999999999574e+00 5.441157640359643466e+01 4.486964249748272948e+01 -2.315171859865611381e+01 -3.112197359617494996e+01 6.013107928309146644e+01 6.014533796148703715e+01 6.019771316746894030e+01 6.016257964395737901e+01 3.038871382677514887e+01 -4.466381294599677432e+01
6.900000000000000355e+00 5.436201902914127970e+01 4.484568799408114614e+01 -2.308179257966996900e+01 -3.111451869110143775e+01 6.013113230549033972e+01 6.014531555054174561e+01 6.019724658596676647e+01 6.016298263812635128e+01 3.035954978853087027e+01 -4.464107384957367941e+01
6.905000000000000249e+00 5.431258848692624497e+01 4.482169378911723356e+01 -2.301273472991842084e+01 -3.110628733329627948e+01 6.013120419928780791e+01 6.014527584660172721e+01 6.019673421956353820e+01 6.016342753175555202e+01 3.033129210573375900e+01 -4.461812611636205617e+01
6.910000000000000142e+00 5.426331930298013617e+01 4.479762735741928736e+01 -2.294462344911238105e+01 -3.109720322921386426e+01 6.013129609161770617e+01 6.014522284234401894e+01 6.019617772404562572e+01 6.016391236659061548e+01 3.030100032506369345e+01 -4.459483724593488319e+01
6.915000000000000036e+00 5.421424603655059116e+01 4.477346492259845689e+01 -2.287753843135176268e+01 -3.108719803513203317e+01 6.013140617467345805e+01 6.014515304328045886e+01 6.019557896805588371e+01 6.016443535644516771e+01 3.027172412494891418e+01 -4.457128126655297251e+01
6.919999999999999929e+00 5.416540239435351367e+01 4.474917964642786217e+01 -2.281155388109388937e+01 -3.107620477658191760e+01 6.013153394474742441e+01 6.014506650562144330e+01 6.019493986807858477e+01 6.016499449438858704e+01 3.024372523097510879e+01 -4.454743858093694797e+01
6.924999999999999822e+00 5.411682106693574923e+01 4.472474035767653078e+01 -2.274673761312138254e+01 -3.106415723806069096e+01 6.013168068173983016e+01 6.014496807887683616e+01 6.019426236392050811e+01 6.016558751033413444e+01 3.021348633881605750e+01 -4.452316030636100663e+01
6.929999999999999716e+00 5.406853459031415809e+01 4.470012557688099974e+01 -2.268315860286624286e+01 -3.105099808261366334e+01 6.013184447846306568e+01 6.014485445830036525e+01 6.019354859900870025e+01 6.016621235097202458e+01 3.018401051798661427e+01 -4.449852371093518855e+01
6.934999999999999609e+00 5.402057446763053861e+01 4.467531156581694063e+01 -2.262088020355687945e+01 -3.103667213060972685e+01 6.013202452751318816e+01 6.014472534065588860e+01 6.019280075292400767e+01 6.016686678233317309e+01 3.015594499343324486e+01 -4.447352708741433958e+01
6.940000000000000391e+00 5.397297093080393182e+01 4.465026988191530677e+01 -2.255995862875757751e+01 -3.102112505201090897e+01 6.013222201855343485e+01 6.014458575236141513e+01 6.019202100027801805e+01 6.016754830835064638e+01 3.012572531298508594e+01 -4.444802388925890568e+01
6.945000000000000284e+00 5.392575383605061035e+01 4.462498180342051768e+01 -2.250045074441728588e+01 -3.100431170135327719e+01 6.013243501825458281e+01 6.014443271896104193e+01 6.019121169709359265e+01 6.016825466666674771e+01 3.009618449783447147e+01 -4.442209121534839511e+01
6.950000000000000178e+00 5.387895180549642049e+01 4.459942650328851244e+01 -2.244240741961126062e+01 -3.098618941491073286e+01 6.013266271196014401e+01 6.014426629642750299e+01 6.019037521380819555e+01 6.016898343415214612e+01 3.006777109630048628e+01 -4.439572568766095628e+01
6.955000000000000071e+00 5.383259206408429520e+01 4.457357961802772905e+01 -2.238587260787469191e+01 -3.096671725120217289e+01 6.013290593663964501e+01 6.014409094969816749e+01 6.018951390714740057e+01 6.016973198003962153e+01 3.003744843396407305e+01 -4.436880334625179501e+01
6.959999999999999964e+00 5.378670122103738294e+01 4.454742573447145304e+01 -2.233089010903468363e+01 -3.094586319572307431e+01 6.013316274476527212e+01 6.014390400718659180e+01 6.018863028254384062e+01 6.017049790026983658e+01 3.000788771375648167e+01 -4.434140216528252409e+01
6.964999999999999858e+00 5.374130445733222672e+01 4.452094717972685345e+01 -2.227749731088720253e+01 -3.092359776392351378e+01 6.013343242604212691e+01 6.014370611323084859e+01 6.018772683301122584e+01 6.017127864050695507e+01 2.997914190644363330e+01 -4.431351054127666345e+01
6.969999999999999751e+00 5.369642546911975955e+01 4.449412401185912103e+01 -2.222572509734613533e+01 -3.089989402369601379e+01 6.013371552892576233e+01 6.014350127584994965e+01 6.018680603033281074e+01 6.017207149815639156e+01 2.994860460052746021e+01 -4.428502416031017930e+01
6.974999999999999645e+00 5.365208714696260017e+01 4.446694471385232106e+01 -2.217560366455585097e+01 -3.087473375105062345e+01 6.013401005738113270e+01 6.014328697173701244e+01 6.018587046583172651e+01 6.017287400040418532e+01 2.991889307379722851e+01 -4.425602605774219001e+01
6.980000000000000426e+00 5.360831081308226231e+01 4.443939563884089239e+01 -2.212715667880214454e+01 -3.084810135902356976e+01 6.013431525726958427e+01 6.014306398097974693e+01 6.018492269558769436e+01 6.017368354552321108e+01 2.989000948568748228e+01 -4.422650873322622544e+01
6.985000000000000320e+00 5.356511616465491699e+01 4.441146080495198589e+01 -2.208040112257894805e+01 -3.081998377596656269e+01 6.013463170335572983e+01 6.014283660500308315e+01 6.018396522939553250e+01 6.017449739838772160e+01 2.985916403102335437e+01 -4.419636621481666339e+01
6.990000000000000213e+00 5.352252200416621264e+01 4.438313316681107779e+01 -2.203535345490296038e+01 -3.079037691876934346e+01 6.013495728431467313e+01 6.014260222454407767e+01 6.018300068155190985e+01 6.017531309300178322e+01 2.982909822386107024e+01 -4.416569291275142461e+01
6.995000000000000107e+00 5.348054548844413603e+01 4.435440399859677285e+01 -2.199202380623605535e+01 -3.075927953171381546e+01 6.013529100709979502e+01 6.014236117728767539e+01 6.018203161426212233e+01 6.017612806823250793e+01 2.980020783626870085e+01 -4.413450156005539782e+01
7.000000000000000000e+00 5.343920197007211215e+01 4.432526100280858117e+01 -2.195041494598545384e+01 -3.072669206126952446e+01 6.013563368251289631e+01 6.014211853075995862e+01 6.018106050324018952e+01 6.017693960434159806e+01 2.976912567581018010e+01 -4.410267051129088145e+01
7.004999999999999893e+00 5.339850587287514827e+01 4.429570164438210611e+01 -2.191052958764893432e+01 -3.069262430842353950e+01 6.013598316861953919e+01 6.014187171597708215e+01 6.018008991845894684e+01 6.017774530105272390e+01 2.973858364588515357e+01 -4.407030057690801783e+01
7.009999999999999787e+00 5.335846996172623591e+01 4.426572251840060801e+01 -2.187236464689923565e+01 -3.065708921008861054e+01 6.013633817523523106e+01 6.014162040321652114e+01 6.017912236786507663e+01 6.017854271027235313e+01 2.970953376006486479e+01 -4.403743081023787198e+01
7.014999999999999680e+00 5.331910506588694432e+01 4.423531550673482826e+01 -2.183590919430210775e+01 -3.062010054952257931e+01 6.013669964303334581e+01 6.014137007583337891e+01 6.017816023550851412e+01 6.017932920322909496e+01 2.967829305545898677e+01 -4.400393301127628121e+01
7.019999999999999574e+00 5.328042105293946662e+01 4.420448250195366313e+01 -2.180115253039198819e+01 -3.058168140529733847e+01 6.013706548568254107e+01 6.014111836424577717e+01 6.017720598319672121e+01 6.018010250096070735e+01 2.964744738169978078e+01 -4.396990937402834732e+01
7.025000000000000355e+00 5.324242611639694189e+01 4.417322474677905575e+01 -2.176807849266690909e+01 -3.054185787279392272e+01 6.013743439963834447e+01 6.014086493372378328e+01 6.017626199408042709e+01 6.018086030314265145e+01 2.961795918312471088e+01 -4.393540540785367909e+01
7.030000000000000249e+00 5.320512652754658234e+01 4.414153921636252420e+01 -2.173666357945699446e+01 -3.050065687098611278e+01 6.013780715804065125e+01 6.014061483647986961e+01 6.017533051399340138e+01 6.018160016186185857e+01 2.958648813157812185e+01 -4.390030979232940922e+01
7.035000000000000142e+00 5.316852755215053605e+01 4.410943233471657265e+01 -2.170688449221757921e+01 -3.045811400344450703e+01 6.013818170828336918e+01 6.014036577126245930e+01 6.017441384159062778e+01 6.018231998126432103e+01 2.955556131851642832e+01 -4.386472925075656804e+01
7.040000000000000036e+00 5.313263274556467763e+01 4.407690920035280158e+01 -2.167871244136057740e+01 -3.041426716909141348e+01 6.013855701781875496e+01 6.014011806305384766e+01 6.017351416929101759e+01 6.018301763752509714e+01 2.952560349386260086e+01 -4.382869515385306158e+01
7.044999999999999929e+00 5.309744389665279840e+01 4.404397267588613829e+01 -2.165211277085834851e+01 -3.036915592024787713e+01 6.013893339628765489e+01 6.013987549195960725e+01 6.017263356392754758e+01 6.018369094879623304e+01 2.949427211199968113e+01 -4.379213720010174882e+01
7.049999999999999822e+00 5.306296164817056393e+01 4.401063242406771536e+01 -2.162705000352445239e+01 -3.032282658200219672e+01 6.013930926058064586e+01 6.013963688415945796e+01 6.017177409233926966e+01 6.018433801099801173e+01 2.946317217044355985e+01 -4.375513376898330620e+01


==> data/cascade_data_disturbance.dat <==
0.000000000000000000e+00 3.298146660232140448e+01 2.279231173201387151e+01 0.000000000000000000e+00 -8.476386335025091867e+00 5.999999999999999289e+01 6.000000000000000711e+01 5.999999999999999289e+01 6.000000000000000711e+01 7.294494720758151196e+00 -2.335688176787698467e+01
5.000000000000000104e-03 3.298148300704577451e+01 2.279287621388002449e+01 -3.118757113426373867e-04 -8.476685918882775894e+00 6.000051227913828455e+01 6.000134720226459706e+01 6.000001568391124351e+01 6.000004069508938187e+01 8.943020509226931480e+00 -2.328465472732509411e+01
1.000000000000000021e-02 3.298153639246869773e+01 2.279584024341072634e+01 -1.965386977382695133e-03 -8.478208633883754786e+00 6.000151601318978578e+01 6.000397946325767151e+01 6.000008480866802074e+01 6.000021989135414202e+01 9.431589615321717801e+00 -2.318651141724600961e+01
1.499999999999999944e-02 3.298158310018688155e+01 2.280196988426910565e+01 -5.416837133080330477e-03 -8.481258603282384456e+00 6.000266311456788770e+01 6.000697500488403335e+01 6.000020224636244137e+01 6.000052370074428154e+01 9.583290391946714948e+00 -2.311696862573900546e+01
2.000000000000000042e-02 3.298157854020364255e+01 2.281143135831693769e+01 -1.078693247097639758e-02 -8.485843154328321702e+00 6.000385218410352195e+01 6.001005962824066131e+01 6.000035200815467107e+01 6.000090970255942580e+01 9.636059392152622749e+00 -2.307554241602566591e+01
2.500000000000000139e-02 3.298149792940608194e+01 2.282422557053484269e+01 -1.809803535023282728e-02 -8.491914789786308759e+00 6.000505415433870837e+01 6.001314838776814042e+01 6.000052180064295726e+01 6.000134483245194872e+01 9.659293735813385240e+00 -2.305339495634697755e+01
2.999999999999999889e-02 3.298133446942267000e+01 2.284030810296189529e+01 -2.734290324977192016e-02 -8.499426840248546000e+00 6.000626122752957059e+01 6.001621208250022477e+01 6.000070409963248608e+01 6.000180826217376051e+01 9.673979471127198693e+00 -2.304327202451151635e+01
3.500000000000000333e-02 3.298109443323811973e+01 2.285962060026001907e+01 -3.850445404977790448e-02 -8.508341564305005988e+00 6.000747213114716061e+01 6.001923878623110653e+01 6.000089475423008167e+01 6.000228784295361351e+01 9.686757430370438016e+00 -2.304049235924513894e+01
4.000000000000000083e-02 3.298079346006604595e+01 2.288209843903837992e+01 -5.156155390784841752e-02 -8.518628533506237943e+00 6.000868779102167139e+01 6.002222258174820269e+01 6.000109171766327876e+01 6.000277685263804983e+01 9.699630915295644584e+00 -2.304229845731702042e+01
4.499999999999999833e-02 3.298045379057630555e+01 2.290767306076357102e+01 -6.649136440015096516e-02 -8.530261830630232467e+00 6.000990957651475100e+01 6.002515900871595278e+01 6.000129406861869086e+01 6.000327148512040765e+01 9.713744865751392510e+00 -2.304708668895019485e+01
5.000000000000000278e-02 3.298010327243320461e+01 2.293627129362056749e+01 -8.326924333529914235e-02 -8.543218388236105909e+00 6.001113938188818508e+01 6.002804529387462651e+01 6.000150166836373700e+01 6.000376996998202372e+01 9.729075533044769131e+00 -2.305401902770569222e+01
5.500000000000000028e-02 3.297977362855299788e+01 2.296781639548472498e+01 -1.018698875803667886e-01 -8.557476120816282616e+00 6.001237877965569822e+01 6.003087817000827187e+01 6.000171457478480619e+01 6.000427107046547803e+01 9.746208222436472113e+00 -2.306252737042241918e+01
5.999999999999999778e-02 3.297950084908922008e+01 2.300222684645970261e+01 -1.222663784507063978e-01 -8.573014021010447294e+00 6.001362974731752331e+01 6.003365577745764625e+01 6.000193321575465433e+01 6.000477452812748425e+01 9.764688602416121910e+00 -2.307237911368710925e+01
6.500000000000000222e-02 3.297932399658527203e+01 2.303941767870357538e+01 -1.444312009503096739e-01 -8.589811282447712415e+00 6.001489392289021652e+01 6.003637575234122181e+01 6.000215803694276673e+01 6.000528016214374816e+01 9.784633804589475403e+00 -2.308341920741352027e+01
7.000000000000000666e-02 3.297928501690625325e+01 2.307930056712662648e+01 -1.683362356307686603e-01 -8.607847204339952540e+00 6.001617262434331934e+01 6.003903529078005619e+01 6.000238948267497108e+01 6.000578782148717494e+01 9.806672436656270975e+00 -2.309554585983257624e+01
7.499999999999999722e-02 3.297942887366045284e+01 2.312178196993550472e+01 -1.939515073858813499e-01 -8.627100626861821553e+00 6.001746780149525051e+01 6.004163363283424815e+01 6.000262807488079631e+01 6.000629758637305144e+01 9.829742863583701862e+00 -2.310863527283497731e+01
8.000000000000000167e-02 3.297980299256144576e+01 2.316676640765761519e+01 -2.212470133205108047e-01 -8.647550970004216353e+00 6.001878069566945584e+01 6.004416859703110987e+01 6.000287434615038507e+01 6.000680960220854843e+01 9.854187522736458149e+00 -2.312269583278441942e+01
8.500000000000000611e-02 3.298045717400025723e+01 2.321415597326424773e+01 -2.501923329104097649e-01 -8.669178015725371722e+00 6.002011214721537868e+01 6.004663739017739488e+01 6.000312885588505196e+01 6.000732412148778394e+01 9.881033940994042197e+00 -2.313783348541273099e+01
8.999999999999999667e-02 3.298144304592087650e+01 2.326384645281855157e+01 -2.807545024507048792e-01 -8.691959374053476850e+00 6.002146419898645746e+01 6.004904078364577202e+01 6.000339198417995590e+01 6.000784097121647420e+01 9.908184584973595221e+00 -2.315375580845076442e+01
9.500000000000000111e-02 3.298281441390828661e+01 2.331573446923530923e+01 -3.129016307392415430e-01 -8.715874755664106743e+00 6.002283743074117695e+01 6.005137619637194035e+01 6.000366427872618402e+01 6.000836045316864187e+01 9.936736370803600948e+00 -2.317060130557828757e+01
1.000000000000000056e-01 3.298462673281809998e+01 2.336971398392848798e+01 -3.466009957943153030e-01 -8.740903636506956786e+00 6.002423239489676376e+01 6.005364143455240367e+01 6.000394625602277898e+01 6.000888283047541449e+01 9.967564333486077288e+00 -2.318847980035515022e+01
1.049999999999999961e-01 3.298693658023538688e+01 2.342567371733644421e+01 -3.818175963082087176e-01 -8.767023436861828500e+00 6.002565072182844830e+01 6.005583756965201303e+01 6.000423824197331868e+01 6.000940791665026808e+01 9.998690953620211985e+00 -2.320711224827830321e+01
1.100000000000000006e-01 3.298980215381951808e+01 2.348350443368440921e+01 -4.185178283472403282e-01 -8.794214036330322060e+00 6.002709240640668753e+01 6.005796189297519305e+01 6.000454076196931652e+01 6.000993608596962758e+01 1.003173196046036963e+01 -2.322671435222504854e+01
1.150000000000000050e-01 3.299328234239602153e+01 2.354309226903858843e+01 -4.566659287418542990e-01 -8.822453329547045087e+00 6.002855848105939884e+01 6.006001486497834918e+01 6.000485415170260239e+01 6.001046726802380249e+01 1.006554000065389154e+01 -2.324712135059445473e+01
1.199999999999999956e-01 3.299743697221047256e+01 2.360432379523891200e+01 -4.962264846546131092e-01 -8.851720306281478656e+00 6.003004917623530190e+01 6.006199533947710023e+01 6.000517882473454989e+01 6.001100164090754419e+01 1.010057443600499916e+01 -2.326839014647263326e+01
1.250000000000000000e-01 3.300232636611970349e+01 2.366708392710059172e+01 -5.371632578838380079e-01 -8.881993560179562763e+00 6.003156481978005132e+01 6.006390290081625238e+01 6.000551514096902395e+01 6.001153929205282367e+01 1.013676356082347141e+01 -2.329050460674319112e+01
1.300000000000000044e-01 3.300801111205476701e+01 2.373125618088333866e+01 -5.794392132199314149e-01 -8.913251288757031432e+00 6.003310584470942501e+01 6.006573788286942062e+01 6.000586340565703836e+01 6.001208021661340553e+01 1.017348711913138715e+01 -2.331337355151289259e+01
1.350000000000000089e-01 3.301455205055405173e+01 2.379672546952228274e+01 -6.230178465221164474e-01 -8.945472894547767950e+00 6.003467183266914731e+01 6.006749888782635338e+01 6.000622400705400139e+01 6.001262467444002624e+01 1.021184555564677332e+01 -2.333714165393880080e+01
1.400000000000000133e-01 3.302200968776030976e+01 2.386337402414103437e+01 -6.678610020572618433e-01 -8.978636256723220299e+00 6.003626316001499674e+01 6.006918705198441444e+01 6.000659717868400378e+01 6.001317257603471944e+01 1.025075760370786249e+01 -2.336165446041521676e+01
1.449999999999999900e-01 3.303044422246386347e+01 2.393108474200150226e+01 -7.139304808597121133e-01 -9.012719675356690274e+00 6.003787983713591103e+01 6.007080303095226981e+01 6.000698316731728710e+01 6.001372391763983671e+01 1.028971639346811173e+01 -2.338683655077813484e+01
1.499999999999999944e-01 3.303991553737011344e+01 2.399974348735053553e+01 -7.611891366814699245e-01 -9.047703188224783588e+00 6.003952072060783962e+01 6.007234495503692528e+01 6.000738234617975309e+01 6.001427907442633369e+01 1.033065801183430743e+01 -2.341294682925253312e+01
1.549999999999999989e-01 3.305048231824969918e+01 2.406923255783334881e+01 -8.095974047133597251e-01 -9.083564237416558385e+00 6.004118612584756676e+01 6.007381519278046511e+01 6.000779483780070933e+01 6.001483782637443909e+01 1.037177425263749875e+01 -2.343973093303974409e+01
1.600000000000000033e-01 3.306220248737274403e+01 2.413943750821776746e+01 -8.591167335305255337e-01 -9.120281876502026819e+00 6.004287530526595873e+01 6.007521380755228080e+01 6.000822087936109028e+01 6.001540030271004156e+01 1.041349441317770719e+01 -2.346724143000402663e+01
1.650000000000000078e-01 3.307513274126756642e+01 2.421024486747872828e+01 -9.097083129904250942e-01 -9.157835152995632555e+00 6.004458742474835731e+01 6.007654108039487539e+01 6.000866068107473694e+01 6.001596661641835340e+01 1.045617584079641382e+01 -2.349552060799953779e+01
1.700000000000000122e-01 3.308932821384082246e+01 2.428154109388936277e+01 -9.613324425181505317e-01 -9.196202285556262623e+00 6.004632206578607168e+01 6.007779879939615597e+01 6.000911435444938036e+01 6.001653667920102464e+01 1.049892219672956983e+01 -2.352443911285635991e+01
1.749999999999999889e-01 3.310484260798610023e+01 2.435321627372718112e+01 -1.013950354148825284e+00 -9.235362872855223060e+00 6.004807790194750794e+01 6.007898682164604764e+01 6.000958210354738043e+01 6.001711069559360112e+01 1.054272358097953699e+01 -2.355412515757690173e+01
1.799999999999999933e-01 3.312172760490489765e+01 2.442516002874300440e+01 -1.067522022860655673e+00 -9.275295153548311688e+00 6.004985435475232691e+01 6.008010734876175718e+01 6.001006398734115521e+01 6.001768854938652709e+01 1.058654509503582375e+01 -2.358443058274125903e+01
1.849999999999999978e-01 3.314003300153035525e+01 2.449726550169058825e+01 -1.122008132615592624e+00 -9.315978380186107799e+00 6.005165016967737301e+01 6.008116122574440965e+01 6.001056012497181058e+01 6.001827033354150842e+01 1.063070558999829274e+01 -2.361539160584944952e+01
1.900000000000000022e-01 3.315980644154017654e+01 2.456942852020773671e+01 -1.177369574043576117e+00 -9.357392158260264381e+00 6.005346381801280131e+01 6.008214896912640768e+01 6.001107063808000674e+01 6.001885620120346942e+01 1.067593418817013351e+01 -2.364709947714064242e+01
1.950000000000000067e-01 3.318109295112673607e+01 2.464154456879243682e+01 -1.233565812438485176e+00 -9.399514402150940029e+00 6.005529473850040034e+01 6.008307396299883862e+01 6.001159547497054092e+01 6.001944591172110677e+01 1.072044632785477525e+01 -2.367930406117109143e+01
2.000000000000000111e-01 3.320393531173997559e+01 2.471351499826615239e+01 -1.290558017650246470e+00 -9.442325133872859766e+00 6.005714104981409207e+01 6.008393652459097467e+01 6.001213473829584899e+01 6.002003967582638921e+01 1.076536066817261350e+01 -2.371214958646623927e+01
2.049999999999999878e-01 3.322837355701681616e+01 2.478524343437609190e+01 -1.348307149571859931e+00 -9.485804087621582781e+00 6.005900099919890778e+01 6.008473763685159952e+01 6.001268847806352369e+01 6.002063762125190749e+01 1.081128468743463067e+01 -2.374570997142938822e+01
2.099999999999999922e-01 3.325444460157009274e+01 2.485663388839878607e+01 -1.406772912178070545e+00 -9.529929376148029263e+00 6.006087377471428113e+01 6.008548102713444194e+01 6.001325657714880180e+01 6.002123949687550919e+01 1.085641048931964470e+01 -2.377973086885348764e+01
2.149999999999999967e-01 3.328218275927076775e+01 2.492759733541258171e+01 -1.465917116404169551e+00 -9.574681597937221511e+00 6.006275703343791150e+01 6.008616676155003233e+01 6.001383910654936216e+01 6.002184558838911954e+01 1.090236202178884817e+01 -2.381442449236220327e+01
2.200000000000000011e-01 3.331161890313406815e+01 2.499804510568194971e+01 -1.525700191134845340e+00 -9.620039485451526318e+00 6.006464952814776836e+01 6.008679801357736494e+01 6.001443594914884017e+01 6.002245574744446088e+01 1.094800630437830868e+01 -2.384962763690758081e+01
2.250000000000000056e-01 3.334278082212883731e+01 2.506789366599901925e+01 -1.586083622706428553e+00 -9.665982874208273401e+00 6.006654932428898519e+01 6.008737643583991428e+01 6.001504705720912369e+01 6.002307005470074586e+01 1.099367548220049073e+01 -2.388537600441094000e+01
2.300000000000000100e-01 3.337569292876959537e+01 2.513706304072174547e+01 -1.647029091897005637e+00 -9.712491595926705301e+00 6.006845447037594710e+01 6.008790387323416127e+01 6.001567235690606594e+01 6.002368857293082272e+01 1.103959668561281582e+01 -2.392169038828604855e+01
2.349999999999999867e-01 3.341037605105876906e+01 2.520547580119965758e+01 -1.708497914393305450e+00 -9.759544755290553653e+00 6.007036344204028921e+01 6.008838348905167948e+01 6.001631168725125320e+01 6.002431118866790172e+01 1.108485866776041640e+01 -2.395843789921476485e+01
2.399999999999999911e-01 3.344684767581462381e+01 2.527306074482586951e+01 -1.770452916510492303e+00 -9.807122983049262999e+00 6.007227378231839054e+01 6.008881622889893492e+01 6.001696499379997363e+01 6.002493811018421610e+01 1.113063261392856873e+01 -2.399576596398186368e+01
2.449999999999999956e-01 3.348512143857345791e+01 2.533974861960948388e+01 -1.832856187908757928e+00 -9.855205645906279344e+00 6.007418379386337648e+01 6.008920517316153820e+01 6.001763208996821675e+01 6.002556925162694057e+01 1.117619483340590847e+01 -2.403356597224807345e+01
2.500000000000000000e-01 3.352520723811596071e+01 2.540547405487813748e+01 -1.895670065523282544e+00 -9.903772015461489886e+00 6.007609183846231105e+01 6.008955370309182342e+01 6.001831275862046766e+01 6.002620449339703157e+01 1.122059422114570815e+01 -2.407169903295778113e+01
2.550000000000000044e-01 3.356711153773040479e+01 2.547017922108010524e+01 -1.958859023735627813e+00 -9.952803547582275812e+00 6.007799496058034805e+01 6.008986192525348002e+01 6.001900694779497059e+01 6.002684418492854235e+01 1.126590804566413162e+01 -2.411043366483901096e+01
2.600000000000000089e-01 3.361083655706521967e+01 2.553380669726978169e+01 -2.022385940978167707e+00 -1.000227925720766642e+01 6.007989168697845628e+01 6.009013387698079356e+01 6.001971437464052173e+01 6.002748812344832174e+01 1.131066168121196824e+01 -2.414955874463362662e+01
2.650000000000000133e-01 3.365638082024739930e+01 2.559630494771787568e+01 -2.086214957347425791e+00 -1.005217920255454089e+01 6.008177992858956173e+01 6.009037208688758369e+01 6.002043482609582270e+01 6.002813632672475563e+01 1.135478563807048502e+01 -2.418905304927162803e+01
2.700000000000000178e-01 3.370373907117223666e+01 2.565762792618488675e+01 -2.150311265164775332e+00 -1.010248418883391786e+01 6.008365716103333654e+01 6.009057801897693452e+01 6.002116813377833893e+01 6.002878896693451338e+01 1.139920368087310365e+01 -2.422902860997225361e+01
2.750000000000000222e-01 3.375290188091487664e+01 2.571773165486175827e+01 -2.214639324688044031e+00 -1.015317353817338031e+01 6.008552177497478652e+01 6.009075553470678699e+01 6.002191398355753904e+01 6.002944587892914541e+01 1.144266893507549909e+01 -2.426930452011646011e+01
2.800000000000000266e-01 3.380385618421932747e+01 2.577657919127702613e+01 -2.279165475501890636e+00 -1.020422827127507581e+01 6.008737115996619593e+01 6.009090592348092486e+01 6.002267218972010454e+01 6.003010726408228237e+01 1.148628935081999103e+01 -2.431001648825068884e+01
2.849999999999999756e-01 3.385658476988365351e+01 2.583413598200354144e+01 -2.343855515263550071e+00 -1.025562810139855152e+01 6.008920352268386722e+01 6.009103257603349135e+01 6.002344243815958436e+01 6.003077302801187187e+01 1.152926125343165786e+01 -2.435104293583245294e+01
2.899999999999999800e-01 3.391106661996381177e+01 2.589037272796545608e+01 -2.408676226690924072e+00 -1.030735328054183952e+01 6.009101677680274634e+01 6.009113809339861234e+01 6.002422444583091732e+01 6.003144318880627139e+01 1.157149804998268294e+01 -2.439235854512080337e+01
2.949999999999999845e-01 3.396727699424882729e+01 2.594526599862934191e+01 -2.473595722451998213e+00 -1.035938498999019686e+01 6.009280830744832969e+01 6.009122365724256554e+01 6.002501799437023777e+01 6.003211796173609116e+01 1.161419732162413965e+01 -2.443410887686335897e+01
2.999999999999999889e-01 3.402518695978506713e+01 2.599879358985547384e+01 -2.538581036600996654e+00 -1.041170236717008990e+01 6.009457677475920434e+01 6.009129366745984413e+01 6.002582267804459093e+01 6.003279710945067649e+01 1.165561122292287877e+01 -2.447604540259499828e+01
3.049999999999999933e-01 3.408476408077424225e+01 2.605094014154567716e+01 -2.603601118851576413e+00 -1.046428615089789460e+01 6.009631991412985030e+01 6.009135003656710694e+01 6.002663821586008908e+01 6.003348074221323571e+01 1.169623676462288309e+01 -2.451821991330038486e+01
3.099999999999999978e-01 3.414597230909823367e+01 2.610169576721345663e+01 -2.668626145628152813e+00 -1.051711781253376898e+01 6.009803506239206428e+01 6.009139353057923216e+01 6.002746437783898159e+01 6.003416912672188488e+01 1.173758895541944369e+01 -2.456081941410950975e+01
3.150000000000000022e-01 3.420877147907250304e+01 2.615105082004436809e+01 -2.733624819270837669e+00 -1.057017621552818554e+01 6.009972117927087254e+01 6.009142896600202022e+01 6.002830070143863139e+01 6.003486195490916799e+01 1.177746233761734729e+01 -2.460353267727434456e+01
3.200000000000000067e-01 3.427311830598514319e+01 2.619900386293351602e+01 -2.798568607667346164e+00 -1.062344281639678201e+01 6.010137571473343598e+01 6.009145710255777573e+01 6.002914693696296666e+01 6.003555948700480371e+01 1.181730866700757865e+01 -2.464653842711083698e+01
3.250000000000000111e-01 3.433896575456573430e+01 2.624555544718008449e+01 -2.863428522130498699e+00 -1.067689767333069817e+01 6.010299701509271841e+01 6.009148083615126978e+01 6.003000270693530638e+01 6.003626167397059277e+01 1.185659221296614341e+01 -2.468974833312820394e+01
3.300000000000000155e-01 3.440626343144868571e+01 2.629071044934757495e+01 -2.928176409489739562e+00 -1.073052102707723243e+01 6.010458337652022465e+01 6.009150273575941981e+01 6.003086764276141452e+01 6.003696850659225248e+01 1.189502740853381368e+01 -2.473310761157899051e+01
3.350000000000000200e-01 3.447495780197080251e+01 2.633447897832267870e+01 -2.992785490481370214e+00 -1.078429394555641707e+01 6.010613265799307925e+01 6.009152402495709566e+01 6.003174144021247827e+01 6.003768015594724972e+01 1.193350012133078231e+01 -2.477671724262066633e+01
3.400000000000000244e-01 3.454499188324312797e+01 2.637687273680762701e+01 -3.057228500043876362e+00 -1.083819603047532176e+01 6.010764366861486963e+01 6.009154815170074926e+01 6.003262366548149487e+01 6.003839647329868257e+01 1.197081629657607493e+01 -2.482040103634386696e+01
3.449999999999999734e-01 3.461630592123898964e+01 2.641790940247297570e+01 -3.121480082770509146e+00 -1.089220834633950119e+01 6.010911440390836447e+01 6.009157620962717772e+01 6.003351400497914625e+01 6.003911762919093320e+01 1.200786064263592756e+01 -2.486425912093440971e+01
3.499999999999999778e-01 3.468883714256303819e+01 2.645760951143678952e+01 -3.185515207155273032e+00 -1.094631146436305791e+01 6.011054322767417801e+01 6.009160997967330076e+01 6.003441209978301174e+01 6.003984368647423508e+01 1.204482679571711934e+01 -2.490829893690359498e+01
3.549999999999999822e-01 3.476251975624843737e+01 2.649599511860364487e+01 -3.249308533616266370e+00 -1.100048468616766506e+01 6.011192934540530786e+01 6.009165314120424739e+01 6.003531748132031964e+01 6.004057443311132403e+01 1.208011375819240030e+01 -2.495228990704541872e+01
3.599999999999999867e-01 3.483728579009539317e+01 2.653309530856544995e+01 -3.312837416017924141e+00 -1.105470972356475379e+01 6.011327058941930090e+01 6.009170552619880112e+01 6.003622988394129578e+01 6.004131018233712069e+01 1.211554259450365478e+01 -2.499645584311600999e+01
3.649999999999999911e-01 3.491306449412453361e+01 2.656893999276452334e+01 -3.376078693241816975e+00 -1.110896674973903586e+01 6.011456579839171610e+01 6.009176926272703412e+01 6.003714891034048406e+01 6.004205091175865050e+01 1.215077021072407248e+01 -2.504073201787934266e+01
3.699999999999999956e-01 3.498978268990178009e+01 2.660356118524868307e+01 -3.439009453711241893e+00 -1.116323534533431783e+01 6.011581425355633712e+01 6.009184730515082151e+01 6.003807411319332488e+01 6.004279647078865167e+01 1.218462257649353475e+01 -2.508494359147452712e+01
3.750000000000000000e-01 3.506736541153689046e+01 2.663699691200982400e+01 -3.501609181564179885e+00 -1.121749714210906390e+01 6.011701409294923337e+01 6.009193931918977682e+01 6.003900522007016605e+01 6.004354715609250803e+01 1.221882925475068582e+01 -2.512930178492636557e+01
3.800000000000000044e-01 3.514573527642399142e+01 2.666928440598002581e+01 -3.563856250655071278e+00 -1.127173150339431196e+01 6.011816490715538208e+01 6.009204838943957583e+01 6.003994176693775842e+01 6.004430276860957605e+01 1.225192798971172436e+01 -2.517359284765811012e+01
3.850000000000000089e-01 3.522481338903771331e+01 2.670046587367000868e+01 -3.625731065072739234e+00 -1.132591940508584116e+01 6.011926541504267618e+01 6.009217499360698866e+01 6.004088342854579707e+01 6.004506345959789826e+01 1.228473458175937338e+01 -2.521790578105608205e+01
3.900000000000000133e-01 3.530451908312390685e+01 2.673058489234855983e+01 -3.687214236909857945e+00 -1.138004119405378312e+01 6.012031481090934903e+01 6.009232048277038984e+01 6.004182982845826189e+01 6.004582924118313514e+01 1.231718061430528088e+01 -2.526221181073900368e+01
3.950000000000000178e-01 3.538477013841281149e+01 2.675968644086961845e+01 -3.748286696071281732e+00 -1.143407673890288834e+01 6.012131267975897941e+01 6.009248685618967301e+01 6.004278055282611604e+01 6.004660001977043748e+01 1.234851679767514199e+01 -2.530639247474764986e+01
4.000000000000000222e-01 3.546548335942052432e+01 2.678781982480434110e+01 -3.808931341002764981e+00 -1.148800746759507518e+01 6.012225777510252556e+01 6.009267358519958435e+01 6.004373532224286691e+01 6.004737603491500408e+01 1.238019144979899622e+01 -2.535061924670535305e+01
4.050000000000000266e-01 3.554657409677333391e+01 2.681503332218976254e+01 -3.869130279156414609e+00 -1.154181298706065739e+01 6.012315005261034173e+01 6.009288288287572044e+01 6.004469370704764941e+01 6.004815712730356836e+01 1.241107034893228978e+01 -2.539472224597326644e+01
4.099999999999999756e-01 3.562795688584642306e+01 2.684137739990513438e+01 -3.928866637299950781e+00 -1.159547333079977349e+01 6.012398932632977022e+01 6.009311621577041507e+01 6.004565531745848972e+01 6.004894322458425648e+01 1.244059937202139920e+01 -2.543860875553287926e+01
4.149999999999999800e-01 3.570954591521982024e+01 2.686690694175350558e+01 -3.988125828701236664e+00 -1.164897053015830686e+01 6.012477432888488238e+01 6.009337186041177858e+01 6.004661993573280654e+01 6.004973467874543758e+01 1.247101736083828349e+01 -2.548255450635778985e+01
4.199999999999999845e-01 3.579125429659693935e+01 2.689167345504333539e+01 -4.046891523719257755e+00 -1.170228367163188388e+01 6.012550567617621766e+01 6.009365259623902489e+01 6.004758709935126859e+01 6.005053119499262237e+01 1.250038304015407498e+01 -2.552628258812177364e+01
4.249999999999999889e-01 3.587299513935997197e+01 2.691573211417741263e+01 -4.105149466492796329e+00 -1.175539362559220002e+01 6.012618304270077374e+01 6.009395837436393606e+01 6.004855650058453875e+01 6.005133285534790843e+01 1.252921981918779615e+01 -2.556984254285869440e+01
4.299999999999999933e-01 3.595468142191547400e+01 2.693913898809146801e+01 -4.162886100061405692e+00 -1.180828136725473598e+01 6.012680616740744455e+01 6.009428892753041396e+01 6.004952784412079581e+01 6.005213975177439067e+01 1.255814960412351766e+01 -2.561329649183200985e+01
4.349999999999999978e-01 3.603622594209414132e+01 2.696194883133955145e+01 -4.220087489937201397e+00 -1.186092667572296300e+01 6.012737563594856738e+01 6.009464580483754048e+01 6.005050073745157135e+01 6.005295170348932743e+01 1.258605065218969976e+01 -2.565647640437945398e+01
4.400000000000000022e-01 3.611754206903735565e+01 2.698421942385214933e+01 -4.276741712353677727e+00 -1.191331110536529891e+01 6.012789110976154205e+01 6.009502777191292466e+01 6.005147494108454254e+01 6.005376889735264712e+01 1.261422356199557271e+01 -2.569953386771601700e+01
4.450000000000000067e-01 3.619854327820135609e+01 2.700600623879418194e+01 -4.332836111136390222e+00 -1.196541462669424760e+01 6.012835333586644282e+01 6.009543603882109863e+01 6.005245008546621932e+01 6.005459116053878432e+01 1.264165887838889901e+01 -2.574231612393466762e+01
4.500000000000000111e-01 3.627914382790357450e+01 2.702736599633351133e+01 -4.388359276906861339e+00 -1.201721810012545610e+01 6.012876267478762315e+01 6.009587043764150849e+01 6.005342587878929805e+01 6.005541849214603900e+01 1.266849851470873034e+01 -2.578482238382283498e+01
4.550000000000000155e-01 3.635925891849292668e+01 2.704835638734081371e+01 -4.443300981643720782e+00 -1.206870321812196423e+01 6.012911913733977087e+01 6.009632952110188597e+01 6.005440210116370281e+01 6.005625104707028328e+01 1.269594646438272001e+01 -2.582719098467033803e+01
4.600000000000000200e-01 3.643880430043908802e+01 2.706903137164384177e+01 -4.497649762383857386e+00 -1.211984955974943290e+01 6.012942414815651659e+01 6.009681516104429022e+01 6.005537835764774002e+01 6.005708850165374457e+01 1.272211197006934924e+01 -2.586915419130628280e+01
4.650000000000000244e-01 3.651769727044842284e+01 2.708944736875816517e+01 -4.551396293242887303e+00 -1.217063878375745034e+01 6.012967804913390069e+01 6.009732605596471444e+01 6.005635442909944999e+01 6.005793095230751533e+01 1.274788294790505461e+01 -2.591080969844751181e+01
4.699999999999999734e-01 3.659585648920185008e+01 2.710966043360870614e+01 -4.604531957327431257e+00 -1.222105289188763599e+01 6.012988113737025486e+01 6.009786043948926704e+01 6.005733012562788531e+01 6.005877853882271467e+01 1.277447767517885957e+01 -2.595229823673906111e+01
4.749999999999999778e-01 3.667320167933220887e+01 2.712972203707097663e+01 -4.657046698215553171e+00 -1.227107161793919232e+01 6.013003522536037337e+01 6.009842015749799771e+01 6.005830506710703531e+01 6.005963088056091692e+01 1.279976264121755669e+01 -2.599332045053755280e+01
4.799999999999999822e-01 3.674965473114693992e+01 2.714968679546983665e+01 -4.708933167319502289e+00 -1.232067758063910823e+01 6.013014058014322671e+01 6.009900269970403031e+01 6.005927911502111272e+01 6.006048818337897899e+01 1.282545718578489158e+01 -2.603408406135266517e+01
4.849999999999999867e-01 3.682513902779692216e+01 2.716960532692972308e+01 -4.760183027270702638e+00 -1.236985175027727912e+01 6.013019862064491150e+01 6.009960824172846117e+01 6.006025199061576103e+01 6.006135025950670325e+01 1.285077170024107218e+01 -2.607446678553822750e+01
4.899999999999999911e-01 3.689958002030227391e+01 2.718952758383877111e+01 -4.810788773790045880e+00 -1.241857573998363762e+01 6.013021056273582587e+01 6.010023612449644759e+01 6.006122346670032641e+01 6.006221701898076049e+01 1.287559229909716052e+01 -2.611443573602458912e+01
4.949999999999999956e-01 3.697290542066418340e+01 2.720950308097124548e+01 -4.860743919454620254e+00 -1.246683206536586752e+01 6.013017726802718954e+01 6.010088447030473446e+01 6.006219338802784335e+01 6.006308852139505916e+01 1.290082980220643449e+01 -2.615409242906014242e+01
5.000000000000000000e-01 3.704504490719241261e+01 2.722957723407153452e+01 -4.910041113675344349e+00 -1.251460186022784704e+01 6.013010060588442940e+01 6.010155375054569049e+01 6.006316147957553397e+01 6.006396448389083531e+01 1.292520178432560840e+01 -2.619325163722956162e+01
5.050000000000000044e-01 3.711593087969953331e+01 2.724979615729443694e+01 -4.958674739785466912e+00 -1.256186812435991484e+01 6.012998152905852578e+01 6.010224177660386147e+01 6.006412761649624343e+01 6.006484497314706061e+01 1.294975831516997999e+01 -2.623203371714630094e+01
5.100000000000000089e-01 3.718549813727159403e+01 2.727020294144265833e+01 -5.006638995841774076e+00 -1.260861338590392222e+01 6.012982146509010306e+01 6.010294734506531000e+01 6.006509162779397570e+01 6.006572990168987047e+01 1.297459454714441307e+01 -2.627043410028252168e+01
5.150000000000000133e-01 3.725368390496265647e+01 2.729083673956620615e+01 -5.053927457795908573e+00 -1.265481920375472313e+01 6.012962261707071576e+01 6.010367104038876107e+01 6.006605325410031782e+01 6.006661891957828203e+01 1.299813153971462043e+01 -2.630823023423477736e+01
5.200000000000000178e-01 3.732042864319969766e+01 2.731173840720006396e+01 -5.100536100305898657e+00 -1.270046993584575823e+01 6.012938573323027924e+01 6.010440942024134614e+01 6.006701246041065190e+01 6.006751221644818628e+01 1.302236504501698988e+01 -2.634566724882061450e+01
5.250000000000000222e-01 3.738567534788565183e+01 2.733294360845740911e+01 -5.146459704777411659e+00 -1.274554833763040307e+01 6.012911271884532027e+01 6.010516185773171571e+01 6.006796906744983744e+01 6.006840957610413056e+01 1.304669732190867926e+01 -2.638265111137670971e+01
5.300000000000000266e-01 3.744936993030925265e+01 2.735448510941601086e+01 -5.191693099355423335e+00 -1.279003713608632431e+01 6.012880570963305615e+01 6.010592813676112200e+01 6.006892288210562469e+01 6.006931071133856648e+01 1.307011114581050926e+01 -2.641903381248435423e+01
5.350000000000000311e-01 3.751146171509470406e+01 2.737639623856894033e+01 -5.236233007493419578e+00 -1.283392134788349637e+01 6.012846570400144230e+01 6.010670488829481428e+01 6.006987388949804085e+01 6.007021575680561654e+01 1.309438625395656963e+01 -2.645503360963005335e+01
5.400000000000000355e-01 3.757190274485433434e+01 2.739870398298608123e+01 -5.280074452996100121e+00 -1.287718387519853458e+01 6.012809517115732660e+01 6.010749243195298419e+01 6.007082188366953091e+01 6.007112432212309017e+01 1.311793600883489219e+01 -2.649042880615296269e+01
5.450000000000000400e-01 3.763064859335273837e+01 2.742143538212148002e+01 -5.323214135605336850e+00 -1.291980971641442721e+01 6.012769556726788522e+01 6.010828829307505572e+01 6.007176681781029259e+01 6.007203639072456269e+01 1.314165556492899967e+01 -2.652532272014849468e+01
5.500000000000000444e-01 3.768765799896171131e+01 2.744461367602829682e+01 -5.365648430240142375e+00 -1.296178352653312693e+01 6.012726878032104594e+01 6.010909100032674246e+01 6.007270859919554340e+01 6.007295179433327093e+01 1.316550315446613340e+01 -2.655969659035774555e+01
5.550000000000000488e-01 3.774289293350639696e+01 2.746825837715180896e+01 -5.407373435820665541e+00 -1.300308971639278077e+01 6.012681707682340715e+01 6.010989996445341887e+01 6.007364709637464983e+01 6.007387023210969801e+01 1.318861449161633459e+01 -2.659342528170411768e+01
5.600000000000000533e-01 3.779631906447726664e+01 2.749238878312858603e+01 -5.448386831383536411e+00 -1.304371478077484348e+01 6.012634172909640284e+01 6.011071190121312213e+01 6.007458233080327403e+01 6.007479176293927736e+01 1.321252901430065485e+01 -2.662669709563675369e+01
5.649999999999999467e-01 3.784790515292623780e+01 2.751701830529940906e+01 -5.488684907399143498e+00 -1.308364366330643769e+01 6.012584516678432323e+01 6.011152648259802334e+01 6.007551417354845569e+01 6.007571602813898437e+01 1.323610448172905585e+01 -2.665935155068547147e+01
5.699999999999999512e-01 3.789762348460558883e+01 2.754215799321007196e+01 -5.528264411714145510e+00 -1.312286207434938845e+01 6.012532961247352148e+01 6.011234278217011706e+01 6.007644253646338228e+01 6.007664274288776340e+01 1.325872330882364558e+01 -2.669129741307215653e+01
5.749999999999999556e-01 3.794545018783011869e+01 2.756781912922397382e+01 -5.567123908257850751e+00 -1.316135819805667495e+01 6.012479607692431927e+01 6.011315665724023205e+01 6.007736751226799754e+01 6.007757205640271536e+01 1.328265260727745378e+01 -2.672281929799098066e+01
5.799999999999999600e-01 3.799136437176092329e+01 2.759400528554536081e+01 -5.605259615150841590e+00 -1.319911758616605901e+01 6.012424737553223508e+01 6.011396867389696297e+01 6.007828894869674485e+01 6.007850346061008651e+01 1.330591528760414732e+01 -2.675364964900018805e+01
5.849999999999999645e-01 3.803534894546540812e+01 2.762071976635482429e+01 -5.642669281550580784e+00 -1.323612797714950595e+01 6.012368529023272856e+01 6.011477668401230545e+01 6.007920684788792443e+01 6.007943681581033246e+01 1.332897593384796586e+01 -2.678383978573986823e+01
5.899999999999999689e-01 3.807739035953505180e+01 2.764796321310739557e+01 -5.679350925764000024e+00 -1.327237776538060032e+01 6.012311147426900959e+01 6.011557821394811185e+01 6.008012123728871501e+01 6.008037202061031934e+01 1.335259477884738999e+01 -2.681347983329569118e+01
5.949999999999999734e-01 3.811747830448098995e+01 2.767573096025065738e+01 -5.715301434683408566e+00 -1.330785430076567444e+01 6.012252845766699494e+01 6.011637311875077927e+01 6.008103202704219115e+01 6.008130864735343124e+01 1.337544429360994869e+01 -2.684238891470563360e+01
5.999999999999999778e-01 3.815560626882329132e+01 2.770401840737383736e+01 -5.750519344274112932e+00 -1.334254735061237263e+01 6.012193761054166430e+01 6.011715825801088897e+01 6.008193929594771987e+01 6.008224667704995170e+01 1.339890337448435176e+01 -2.687073866992241378e+01
6.049999999999999822e-01 3.819177091075344066e+01 2.773281540636325104e+01 -5.785001889564736821e+00 -1.337644547997396138e+01 6.012134127792482019e+01 6.011793310987890493e+01 6.008284298971233284e+01 6.008318572646436451e+01 1.342201114417460950e+01 -2.689839724257398856e+01
6.099999999999999867e-01 3.822597239628523624e+01 2.776210986893012134e+01 -5.818746851015700550e+00 -1.340953835862688415e+01 6.012074142384911823e+01 6.011869623262698070e+01 6.008374311088009989e+01 6.008412553696494030e+01 1.344465427326031737e+01 -2.692534365353492021e+01
6.149999999999999911e-01 3.825821444366501822e+01 2.779188857317875971e+01 -5.851752946174945791e+00 -1.344181726518186260e+01 6.012013933570880653e+01 6.011944450441841781e+01 6.008463975889625175e+01 6.008506607866141991e+01 1.346825398475291813e+01 -2.695175631445689035e+01
6.199999999999999956e-01 3.828850369793501329e+01 2.782213175914238690e+01 -5.884016979378592360e+00 -1.347327159011890885e+01 6.011953768700626455e+01 6.012017854820117435e+01 6.008553283957173363e+01 6.008600680640946479e+01 1.349089229710612692e+01 -2.697738131532877759e+01
6.250000000000000000e-01 3.831685034945543578e+01 2.785281973917132703e+01 -5.915537237932045223e+00 -1.350389304898585330e+01 6.011893805777094713e+01 6.012089624457799175e+01 6.008642241237886594e+01 6.008694755260733444e+01 1.351314867772815909e+01 -2.700228932866196629e+01
6.300000000000000044e-01 3.834326793020847646e+01 2.788393151339795395e+01 -5.946312736988771164e+00 -1.353367476569724381e+01 6.011834147550349883e+01 6.012159416359260433e+01 6.008730861321561179e+01 6.008788833035146126e+01 1.353681558030270615e+01 -2.702670858300554002e+01
6.350000000000000089e-01 3.836777253110878405e+01 2.791543809543248145e+01 -5.976339697475805401e+00 -1.356260694514165444e+01 6.011775096433342469e+01 6.012227426755745086e+01 6.008819129494906264e+01 6.008882841301686994e+01 1.355887811708844914e+01 -2.705024481047764695e+01
6.400000000000000133e-01 3.839038383115555320e+01 2.794731329794804253e+01 -6.005617107369541685e+00 -1.359068374847147531e+01 6.011716750011044041e+01 6.012293331162140930e+01 6.008907059575256682e+01 6.008976779385661615e+01 1.358104354585090512e+01 -2.707311666158177133e+01
6.450000000000000178e-01 3.841112436762045235e+01 2.797952751738637645e+01 -6.034143443276457575e+00 -1.361789926088379765e+01 6.011659238322397414e+01 6.012356908277197221e+01 6.008994660371255492e+01 6.009070632718491112e+01 1.360413730133298849e+01 -2.709542877055716303e+01
6.500000000000000222e-01 3.843001915571447569e+01 2.801204513318737099e+01 -6.061915259995580563e+00 -1.364424576405427025e+01 6.011602825598208000e+01 6.012418308195708505e+01 6.009081921283310379e+01 6.009164336081322233e+01 1.362569672901865125e+01 -2.711686041232329103e+01
6.550000000000000266e-01 3.844709655053299713e+01 2.804483386031330383e+01 -6.088932001015463946e+00 -1.366971967771281449e+01 6.011547560799217393e+01 6.012477136588186966e+01 6.009168861422667618e+01 6.009257899753659871e+01 1.364820233549488293e+01 -2.713773189949760223e+01
6.600000000000000311e-01 3.846238710223621382e+01 2.807785474185223507e+01 -6.115190738363874168e+00 -1.369431508061936142e+01 6.011493658685119357e+01 6.012533455735432142e+01 6.009255475839045602e+01 6.009351271761177316e+01 1.367008702310062240e+01 -2.715783977060625887e+01
6.650000000000000355e-01 3.847592412912916870e+01 2.811106897232538060e+01 -6.140689656681069586e+00 -1.371802801216127143e+01 6.011441246806348460e+01 6.012587121752544306e+01 6.009341771065929549e+01 6.009444429221333195e+01 1.369169313045534331e+01 -2.717722843973488267e+01
6.700000000000000400e-01 3.848774340814514261e+01 2.814443603303482888e+01 -6.165427026569362923e+00 -1.374085521040506563e+01 6.011390439654228857e+01 6.012637980128213400e+01 6.009427754578397440e+01 6.009537351464940969e+01 1.371351813878100501e+01 -2.719596281882652988e+01
6.750000000000000444e-01 3.849788285745425043e+01 2.817791184132194715e+01 -6.189400181339766327e+00 -1.376279285310444500e+01 6.011341412726655165e+01 6.012686060806265687e+01 6.009513424334446796e+01 6.009629993372305279e+01 1.373446464855978455e+01 -2.721390235002048641e+01
6.800000000000000488e-01 3.850638285143427453e+01 2.821145339089723691e+01 -6.212607853938723501e+00 -1.378383943687957292e+01 6.011294232872585042e+01 6.012731134328693372e+01 6.009598792463081907e+01 6.009722346326424258e+01 1.375582946524802352e+01 -2.723121614062352691e+01
6.850000000000000533e-01 3.851328560109685384e+01 2.824501370919596255e+01 -6.235047506748047752e+00 -1.380399248718744865e+01 6.011249051927351417e+01 6.012773220115391126e+01 6.009683858065192652e+01 6.009814368576158472e+01 1.377674004099067773e+01 -2.724779377346093767e+01
6.899999999999999467e-01 3.851863528423150029e+01 2.827854482231324695e+01 -6.256716793490412876e+00 -1.382325035439450645e+01 6.011206000778486924e+01 6.012812309494700003e+01 6.009768621990877335e+01 6.009906023328896651e+01 1.379664397240856566e+01 -2.726356684734154712e+01
6.949999999999999512e-01 3.852247816431334826e+01 2.831200040692091235e+01 -6.277614868850384333e+00 -1.384161382081301994e+01 6.011165094445522783e+01 6.012848117700837491e+01 6.009853100020166750e+01 6.009997312721645102e+01 1.381753765839606807e+01 -2.727879597786524712e+01
6.999999999999999556e-01 3.852486173683213622e+01 2.834532858727542859e+01 -6.297738589893886463e+00 -1.385908141858359599e+01 6.011126507724370782e+01 6.012880806617681628e+01 6.009937284234430166e+01 6.010088178881151322e+01 1.383747715923400534e+01 -2.729323416723032736e+01
7.049999999999999600e-01 3.852583518265321061e+01 2.837847823275330583e+01 -6.317085706096841946e+00 -1.387565334585328358e+01 6.011090344229059212e+01 6.012910380060995408e+01 6.010021175295823070e+01 6.010178586890394570e+01 1.385600979017017487e+01 -2.730682735260196026e+01
7.099999999999999645e-01 3.852544946871270781e+01 2.841140134711470111e+01 -6.335656038348316699e+00 -1.389133290878175941e+01 6.011056551161681938e+01 6.012936461034419722e+01 6.010104794306138132e+01 6.010268555336443796e+01 1.387617499886673933e+01 -2.731997198981764896e+01
7.149999999999999689e-01 3.852375608918171679e+01 2.844404223273307508e+01 -6.353445777741860923e+00 -1.390611949158550154e+01 6.011025333068997867e+01 6.012959375842113730e+01 6.010188124805717536e+01 6.010358007731409913e+01 1.389477068810070648e+01 -2.733226032578371800e+01
7.199999999999999734e-01 3.852080810077864470e+01 2.847634931967691685e+01 -6.370453562279385196e+00 -1.392001602130148719e+01 6.010996711848520135e+01 6.012979001769505061e+01 6.010271174376877923e+01 6.010446930616668482e+01 1.391270044994776178e+01 -2.734381442185915745e+01
7.249999999999999778e-01 3.851665956754990816e+01 2.850827120953684712e+01 -6.386678354572754124e+00 -1.393302634125153538e+01 6.010970681050484643e+01 6.012995171528668692e+01 6.010353952957045465e+01 6.010535318090987289e+01 1.393134241175662069e+01 -2.735481773846914777e+01
7.299999999999999822e-01 3.851136493759576496e+01 2.853975219579490386e+01 -6.402117041737358072e+00 -1.394515223967004403e+01 6.010947380545476904e+01 6.013008130547944319e+01 6.010436448357364014e+01 6.010623109180783530e+01 1.394844345736312796e+01 -2.736498633016217852e+01
7.349999999999999867e-01 3.850497978770913932e+01 2.857074120222351965e+01 -6.416769013568299762e+00 -1.395639906419913778e+01 6.010926765288585472e+01 6.013017669877417859e+01 6.010518672597395806e+01 6.010710306761470889e+01 1.396590453858476621e+01 -2.737457169505479371e+01
7.399999999999999911e-01 3.849755984778587958e+01 2.860118365115934580e+01 -6.430631872368248736e+00 -1.396677042541247360e+01 6.010908917020103814e+01 6.013023941956777918e+01 6.010600618254815686e+01 6.010796865763467167e+01 1.398245591654181652e+01 -2.738341741952261899e+01
7.449999999999999956e-01 3.848916138900742823e+01 2.863102707319989193e+01 -6.443704274923694797e+00 -1.397627166839614254e+01 6.010893839103933090e+01 6.013026923551372249e+01 6.010682287139368896e+01 6.010882766811207034e+01 1.399847871062335436e+01 -2.739157994030776422e+01
7.500000000000000000e-01 3.847984090444734306e+01 2.866021942291159164e+01 -6.455984995999150655e+00 -1.398490870011191234e+01 6.010881525176335316e+01 6.013026595213089820e+01 6.010763680664467046e+01 6.010967991642444019e+01 1.401439301756092881e+01 -2.739912094348042260e+01
7.550000000000000044e-01 3.846965479455576542e+01 2.868870737181428510e+01 -6.467471983627555154e+00 -1.399268680617947602e+01 6.010872028511353449e+01 6.013023122279385291e+01 6.010844790176566477e+01 6.011052498405204148e+01 1.402903186225860388e+01 -2.740589849892082341e+01
7.600000000000000089e-01 3.845865964579287066e+01 2.871644108922017224e+01 -6.478164762647584674e+00 -1.399961357309948795e+01 6.010865288830473219e+01 6.013016401725022320e+01 6.010925621079630332e+01 6.011136283629359411e+01 1.404370874049972251e+01 -2.741208966712235195e+01
7.650000000000000133e-01 3.844691165201855654e+01 2.874336958037036993e+01 -6.488061968340828933e+00 -1.400569583832827014e+01 6.010861311918545624e+01 6.013006531294844592e+01 6.011006167792027099e+01 6.011219318089078456e+01 1.405800435877255516e+01 -2.741764908861528838e+01
7.700000000000000178e-01 3.843446654150816499e+01 2.876944157650809331e+01 -6.497161745554722145e+00 -1.401094015124843928e+01 6.010860141809911283e+01 6.012993736099794972e+01 6.011086417644836644e+01 6.011301556880550834e+01 1.407042405224079040e+01 -2.742239364714500027e+01
7.750000000000000222e-01 3.842137997921946635e+01 2.879461125467557991e+01 -6.505464654771421884e+00 -1.401535631137786631e+01 6.010861651104512049e+01 6.012977820336794110e+01 6.011166380091387396e+01 6.011383014381212320e+01 1.408331930728856385e+01 -2.742663443941290424e+01
7.800000000000000266e-01 3.840770662936213142e+01 2.881883011858294807e+01 -6.512969405129402922e+00 -1.401895210212524034e+01 6.010865851443571017e+01 6.012958977712685993e+01 6.011246043444735676e+01 6.011463653413859021e+01 1.409560917092834664e+01 -2.743024181307006870e+01
7.850000000000000311e-01 3.839350044174372556e+01 2.884205134624843936e+01 -6.519675057974848364e+00 -1.402173596511886977e+01 6.010872734884357271e+01 6.012937376241313814e+01 6.011325397022154249e+01 6.011543442062110643e+01 1.410650630065000222e+01 -2.743312413057724086e+01
7.900000000000000355e-01 3.837881477028297184e+01 2.886423230614701296e+01 -6.525582284779090081e+00 -1.402371851561764693e+01 6.010882183694837977e+01 6.012912922080664657e+01 6.011404443723157698e+01 6.011622385955754311e+01 1.411763576749200233e+01 -2.743549974339015662e+01
7.950000000000000400e-01 3.836370160562255194e+01 2.888532828754335569e+01 -6.530690056708769120e+00 -1.402490844551524241e+01 6.010894211725377545e+01 6.012885888811401713e+01 6.011483166417595214e+01 6.011700442172954695e+01 1.412738192278245108e+01 -2.743717095601763489e+01
8.000000000000000444e-01 3.834821212667146284e+01 2.890529931707136058e+01 -6.534999141146610846e+00 -1.402531678273735061e+01 6.010908711951508820e+01 6.012856257493420742e+01 6.011561563159215638e+01 6.011777609512301268e+01 1.413681216989530398e+01 -2.743828473943864310e+01
8.050000000000000488e-01 3.833239612536061713e+01 2.892410555058174992e+01 -6.538509665131295279e+00 -1.402495387159435580e+01 6.010925634328744138e+01 6.012824180009179997e+01 6.011639622437343178e+01 6.011853865096775706e+01 1.414551381838422373e+01 -2.743879815665034627e+01
8.100000000000000533e-01 3.831630204088702385e+01 2.894170885243643454e+01 -6.541221893645791319e+00 -1.402383029295474692e+01 6.010944930616502546e+01 6.012789833950042606e+01 6.011717330913334223e+01 6.011929184210136867e+01 1.415289430850912744e+01 -2.743864534000669053e+01
8.149999999999999467e-01 3.829997710926166832e+01 2.895807552154731823e+01 -6.543137604543404429e+00 -1.402195851625245204e+01 6.010966455838396882e+01 6.012753164584148635e+01 6.011794687166368334e+01 6.012003575531189625e+01 1.416049581878202623e+01 -2.743803440149619632e+01
8.199999999999999512e-01 3.828346669700115967e+01 2.897317051637879715e+01 -6.544257055924566302e+00 -1.401934915178815899e+01 6.010990189420904528e+01 6.012714460594851573e+01 6.011871670971472525e+01 6.012077002411255222e+01 1.416682191725699447e+01 -2.743678362404756044e+01
8.249999999999999556e-01 3.826681466775956864e+01 2.898696226329841252e+01 -6.544581450006822010e+00 -1.401601393420915365e+01 6.011016057756236108e+01 6.012673890028982981e+01 6.011948268052959321e+01 6.012149446281070908e+01 1.417150182149773663e+01 -2.743485581917236971e+01
8.299999999999999600e-01 3.825006348545782231e+01 2.899942454970646466e+01 -6.544113890173821169e+00 -1.401196686678566827e+01 6.011043865755804205e+01 6.012631320946641011e+01 6.012024479645575070e+01 6.012220931132878832e+01 1.417689878042229168e+01 -2.743256460549516973e+01
8.349999999999999645e-01 3.823325328308320081e+01 2.901052829461452021e+01 -6.542855066447417656e+00 -1.400721889317891922e+01 6.011073611432393449e+01 6.012587140069994263e+01 6.012100278797663577e+01 6.012291411547320763e+01 1.418075332635295993e+01 -2.742963044619040502e+01
8.399999999999999689e-01 3.821642267046476604e+01 2.902025016779402833e+01 -6.540807725564590669e+00 -1.400178335044189026e+01 6.011105162375731226e+01 6.012541408346605465e+01 6.012175655449556899e+01 6.012360888130152858e+01 1.418376517750260923e+01 -2.742615357183630564e+01
8.449999999999999734e-01 3.819960829658412393e+01 2.902856911624970593e+01 -6.537974836967996417e+00 -1.399567368595962336e+01 6.011138390112490981e+01 6.012494209906803633e+01 6.012250597797250151e+01 6.012429359736738377e+01 1.418645546068193930e+01 -2.742221125131040438e+01
8.499999999999999778e-01 3.818284461327888124e+01 2.903546472893030739e+01 -6.534358722818305765e+00 -1.398890235734661580e+01 6.011173234469541882e+01 6.012445818386523655e+01 6.012325083416244098e+01 6.012496800681123688e+01 1.418766900717799828e+01 -2.741766562356621151e+01
8.549999999999999822e-01 3.816616430585840192e+01 2.904092200691406234e+01 -6.529963531138567312e+00 -1.398148383382985394e+01 6.011209525012824884e+01 6.012396230435231814e+01 6.012399104175232623e+01 6.012563224484662783e+01 1.418876167680044276e+01 -2.741270101678422222e+01
8.599999999999999867e-01 3.814959766501004168e+01 2.904492578194032504e+01 -6.524792312805523409e+00 -1.397343098287652907e+01 6.011247194404156602e+01 6.012345720276348260e+01 6.012472636625216893e+01 6.012628607979812045e+01 1.418861505273751256e+01 -2.740718417867284629e+01
8.649999999999999911e-01 3.813317297658488059e+01 2.904746496191133431e+01 -6.518849228633449400e+00 -1.396475774236007261e+01 6.011286119201520250e+01 6.012294423513866093e+01 6.012545664236978382e+01 6.012692948171396523e+01 1.418737158909308249e+01 -2.740114360613121747e+01
8.699999999999999956e-01 3.811691647016656503e+01 2.904853242864517071e+01 -6.512139489439878304e+00 -1.395547901872791918e+01 6.011326125150184652e+01 6.012242349714002643e+01 6.012618176735328035e+01 6.012756260458360913e+01 1.418631845039140771e+01 -2.739475461481490726e+01
8.750000000000000000e-01 3.810085176722361666e+01 2.904812001168915003e+01 -6.504666730411121200e+00 -1.394560744102099825e+01 6.011367178915524789e+01 6.012189880367481010e+01 6.012690143512549668e+01 6.012818510468461852e+01 1.418340978672904562e+01 -2.738776464195735016e+01
8.800000000000000044e-01 3.808500058808435540e+01 2.904622549412686894e+01 -6.496436672652072808e+00 -1.393515781804165776e+01 6.011409122970593444e+01 6.012137077037066746e+01 6.012761550603337213e+01 6.012879708622072883e+01 1.417947929999145451e+01 -2.738029063551253373e+01
8.850000000000000089e-01 3.806938246812293869e+01 2.904285009456106792e+01 -6.487455808918761058e+00 -1.392414550332533985e+01 6.011451771886236628e+01 6.012083930959649791e+01 6.012832387359964059e+01 6.012939875931667189e+01 1.417599453187307823e+01 -2.737253078381286642e+01
8.900000000000000133e-01 3.805401421256080141e+01 2.903799342534640715e+01 -6.477728775715792864e+00 -1.391258314202647739e+01 6.011495104385390675e+01 6.012030861430935147e+01 6.012902619841991481e+01 6.012998975742961960e+01 1.417057398829197368e+01 -2.736418899822023931e+01
8.950000000000000178e-01 3.803891085184356058e+01 2.903166242488538984e+01 -6.467263036894743244e+00 -1.390048639539677389e+01 6.011538923314162730e+01 6.011977829539087281e+01 6.012972238197159669e+01 6.013057034940148071e+01 1.416494885312568286e+01 -2.735549712762743013e+01
9.000000000000000222e-01 3.802408485216560052e+01 2.902386402692921763e+01 -6.456065057438854282e+00 -1.388786921944836905e+01 6.011583134803621675e+01 6.011925063376901335e+01 6.013041217916723724e+01 6.013114044628777322e+01 1.415844163987753213e+01 -2.734637753547469430e+01
9.050000000000000266e-01 3.800954646790002300e+01 2.901460826496277079e+01 -6.444141947140018978e+00 -1.387474586002931431e+01 6.011627629294679309e+01 6.011872747063184619e+01 6.013109536485523421e+01 6.013170002630567978e+01 1.415075770063569749e+01 -2.733680161075218962e+01
9.100000000000000311e-01 3.799530387343006765e+01 2.900390934815670718e+01 -6.431502041292846528e+00 -1.386113154348073628e+01 6.011672239884059366e+01 6.011820911067542283e+01 6.013177179265041161e+01 6.013224928417364623e+01 1.414296776300817804e+01 -2.732691595782510063e+01
9.150000000000000355e-01 3.798136272084568077e+01 2.899178135548057611e+01 -6.418152664534434670e+00 -1.384703971470180051e+01 6.011716905552794543e+01 6.011769855860267597e+01 6.013244116867971201e+01 6.013278805065433374e+01 1.413369680645977411e+01 -2.731655279880398268e+01
9.200000000000000400e-01 3.796772675487670057e+01 2.897824353033724876e+01 -6.404102933946813181e+00 -1.383248545464492807e+01 6.011761467675407289e+01 6.011719620868954195e+01 6.013310333582865042e+01 6.013331651855422422e+01 1.412389387163918464e+01 -2.730584280068640624e+01
9.250000000000000444e-01 3.795439748585955186e+01 2.896331699726006548e+01 -6.389362059553113760e+00 -1.381748337946567240e+01 6.011805794096191136e+01 6.011670306346621118e+01 6.013375810183888603e+01 6.013383480146564608e+01 1.411393600252597480e+01 -2.729484293245634774e+01
9.300000000000000488e-01 3.794137403047191981e+01 2.894702286879547870e+01 -6.373938380854124119e+00 -1.380204644358345867e+01 6.011849849584441330e+01 6.011622255592644137e+01 6.013440514218711996e+01 6.013434268368483515e+01 1.410198690746291561e+01 -2.728332545812988741e+01
9.350000000000000533e-01 3.792865389613105975e+01 2.892938884097079111e+01 -6.357842861738230766e+00 -1.378619021305147463e+01 6.011893441612588163e+01 6.011575392064265344e+01 6.013504435496000156e+01 6.013484052693983983e+01 1.408995345402552424e+01 -2.727154370358352864e+01
9.399999999999999467e-01 3.791623230662299449e+01 2.891044265308265793e+01 -6.341085686871202221e+00 -1.376992867486993433e+01 6.011936468458931415e+01 6.011529864047076188e+01 6.013567551623065555e+01 6.013532838689141613e+01 1.407768692913515451e+01 -2.725948644553592004e+01
9.449999999999999512e-01 3.790410235825687124e+01 2.889021284005660917e+01 -6.323676695672945769e+00 -1.375327475933960564e+01 6.011978887677810235e+01 6.011485961512413922e+01 6.013629832495055183e+01 6.013580612636989287e+01 1.406372757838661691e+01 -2.724697363597802990e+01
9.499999999999999556e-01 3.789225566834080183e+01 2.886873397060004720e+01 -6.305628167072942603e+00 -1.373624375175794832e+01 6.012020513221729345e+01 6.011443587211998363e+01 6.013691268627474074e+01 6.013627413920689690e+01 1.405005819731524497e+01 -2.723426793801464640e+01
9.549999999999999600e-01 3.788068157352309129e+01 2.884603879674274296e+01 -6.286950737039129322e+00 -1.371884826739707997e+01 6.012061312964884507e+01 6.011403029899518913e+01 6.013751829802850324e+01 6.013673228998433729e+01 1.403514820936829643e+01 -2.722117965212129675e+01
9.599999999999999645e-01 3.786936792219962200e+01 2.882216455370285502e+01 -6.267656750328430171e+00 -1.370110236530431891e+01 6.012101164238973183e+01 6.011364327238286620e+01 6.013811499215815815e+01 6.013718078649666410e+01 1.401968065382894935e+01 -2.720780381979892937e+01
9.649999999999999689e-01 3.785830081310709261e+01 2.879714994142764084e+01 -6.247758713997138003e+00 -1.368301964230118806e+01 6.012139966430822824e+01 6.011327557984313330e+01 6.013870257857148260e+01 6.013761977849831908e+01 1.400392233125161212e+01 -2.719418164977880181e+01
9.699999999999999734e-01 3.784746456067828291e+01 2.877103400748664441e+01 -6.227268753927214462e+00 -1.366461256408715208e+01 6.012177680305214977e+01 6.011292943600068384e+01 6.013928079121203041e+01 6.013804921809399673e+01 1.398680786857947922e+01 -2.718018263760590258e+01
9.749999999999999778e-01 3.783684228103653169e+01 2.874386040044079849e+01 -6.206200901493406086e+00 -1.364589527263931146e+01 6.012214160931103635e+01 6.011260412428639910e+01 6.013984952166124742e+01 6.013846945594638527e+01 1.396985740592564618e+01 -2.716600905848498826e+01
9.799999999999999822e-01 3.782641534505287240e+01 2.871567182230207393e+01 -6.184568215117207224e+00 -1.362688004941302822e+01 6.012249367233633279e+01 6.011230144658428287e+01 6.014040852772666312e+01 6.013888049396665991e+01 1.395227332326640379e+01 -2.715156435202983687e+01
9.849999999999999867e-01 3.781616374519033741e+01 2.868651225032681396e+01 -6.162384000838785347e+00 -1.360757881965172444e+01 6.012283272406158829e+01 6.011202338444308424e+01 6.014095755916063979e+01 6.013928230543277920e+01 1.393304217257200506e+01 -2.713672396534001408e+01
9.899999999999999911e-01 3.780606664716719223e+01 2.865643088295782448e+01 -6.139663934714861604e+00 -1.358800576431034557e+01 6.012315708584002749e+01 6.011176804810342844e+01 6.014149657485550193e+01 6.013967538951767722e+01 1.391457738637734565e+01 -2.712180491793105475e+01
9.949999999999999956e-01 3.779610153497842617e+01 2.862547369425017862e+01 -6.116421669713458797e+00 -1.356817192310507991e+01 6.012346686692269770e+01 6.011153799985087431e+01 6.014202529736663649e+01 6.014005962923733506e+01 1.389523007915413899e+01 -2.710660011215197684e+01
1.000000000000000000e+00 3.778624503417766078e+01 2.859368964663632795e+01 -6.092672152663912044e+00 -1.354808928392877831e+01 6.012376153689946534e+01 6.011133392880707049e+01 6.014254355232588267e+01 6.014043515896274528e+01 1.387497845763131465e+01 -2.709111222710436095e+01
1.004999999999999893e+00 3.777647296000521493e+01 2.856113015876356442e+01 -6.068431392618677478e+00 -1.352777050497911659e+01 6.012404008756379881e+01 6.011115506766334704e+01 6.014305124632070942e+01 6.014080230635055102e+01 1.385505190275619114e+01 -2.707550518425966857e+01
1.010000000000000009e+00 3.776675991453770820e+01 2.852784455005969733e+01 -6.043714116002901093e+00 -1.350722604036191576e+01 6.012430273534808123e+01 6.011100362357795746e+01 6.014354812980561604e+01 6.014116098377566999e+01 1.383394328378522786e+01 -2.705958942993771643e+01
1.014999999999999902e+00 3.775708010597197273e+01 2.849388610975333336e+01 -6.018537011043788354e+00 -1.348646814650829207e+01 6.012454854377353541e+01 6.011087858227856628e+01 6.014403412965789641e+01 6.014151153844277076e+01 1.381298344272365064e+01 -2.704354173245936366e+01
1.020000000000000018e+00 3.774740682291186289e+01 2.845930660093324605e+01 -5.992915881349339280e+00 -1.346550739001309793e+01 6.012477749253907433e+01 6.011078109620028442e+01 6.014450906057886925e+01 6.014185401211823745e+01 1.379149211960626431e+01 -2.702727886840699156e+01
1.024999999999999911e+00 3.773771285026599287e+01 2.842415872049656755e+01 -5.966866994581778272e+00 -1.344435432616757176e+01 6.012498948120222053e+01 6.011071188755892791e+01 6.014497276484092225e+01 6.014218849756306184e+01 1.376911459798733794e+01 -2.701075958321191806e+01
1.030000000000000027e+00 3.772797078252321512e+01 2.838849778149192815e+01 -5.940408017465683699e+00 -1.342302066460221788e+01 6.012518363594458748e+01 6.011066943994854483e+01 6.014542520933898118e+01 6.014251538580086276e+01 1.374744894142123641e+01 -2.699419474881064929e+01
1.034999999999999920e+00 3.771815243930985417e+01 2.835237571487743224e+01 -5.913554902445485872e+00 -1.340151545348784801e+01 6.012536057225580066e+01 6.011065589605227899e+01 6.014586616989745949e+01 6.014283455649758992e+01 1.372473804622642923e+01 -2.697736132552538635e+01
1.040000000000000036e+00 3.770822967143122639e+01 2.831584682781652873e+01 -5.886324973796187798e+00 -1.337984890325349419e+01 6.012552012703913107e+01 6.011067114686427004e+01 6.014629554860232474e+01 6.014314618938178114e+01 1.370118978969182777e+01 -2.696029032973967787e+01
1.044999999999999929e+00 3.769817442808003705e+01 2.827896749025519796e+01 -5.858736804154838218e+00 -1.335803225088174351e+01 6.012566143814924402e+01 6.011071303877582750e+01 6.014671336280753167e+01 6.014345073512513551e+01 1.367879091931958513e+01 -2.694324274475173553e+01
1.050000000000000044e+00 3.768795808896703647e+01 2.824178919628839424e+01 -5.830806616097579109e+00 -1.333607335148662187e+01 6.012578555766508970e+01 6.011078418919163369e+01 6.014711937986069756e+01 6.014374797845282927e+01 1.365517241325451891e+01 -2.692591554106919816e+01
1.054999999999999938e+00 3.767755259389205236e+01 2.820436740176687351e+01 -5.802552971543026850e+00 -1.331398248067648282e+01 6.012589201383602955e+01 6.011088302456221300e+01 6.014751359859281621e+01 6.014403827074650621e+01 1.363167773425327667e+01 -2.690848652935120455e+01
1.060000000000000053e+00 3.766692988988123147e+01 2.816675569259401968e+01 -5.773993751686115061e+00 -1.329176863402433995e+01 6.012598100308517246e+01 6.011100949835699225e+01 6.014789594225792513e+01 6.014432174236585382e+01 1.360821582841674804e+01 -2.689094737260321821e+01
1.064999999999999947e+00 3.765606213382154266e+01 2.812900651440143562e+01 -5.745146583916404204e+00 -1.326944008152853449e+01 6.012605306290392804e+01 6.011116424214313980e+01 6.014826630466109947e+01 6.014459841997091871e+01 1.358402642780525049e+01 -2.687320296361444960e+01
1.070000000000000062e+00 3.764492215217948967e+01 2.809117416647187682e+01 -5.716030458295720429e+00 -1.324700638654758578e+01 6.012610787601385454e+01 6.011134544967904958e+01 6.014862471763802887e+01 6.014486865486967559e+01 1.356048657092930121e+01 -2.685543519991752248e+01
1.074999999999999956e+00 3.763348291073234719e+01 2.805330932260809007e+01 -5.686662883608724961e+00 -1.322447492406524461e+01 6.012614633434000666e+01 6.011155426569896321e+01 6.014897106191121878e+01 6.014513238138957973e+01 1.353625949818383312e+01 -2.683747392433366130e+01
1.080000000000000071e+00 3.762171821759879720e+01 2.801546403320492473e+01 -5.657062561531754241e+00 -1.320185421189307640e+01 6.012616856675062849e+01 6.011178964584119200e+01 6.014930534344568969e+01 6.014538982436811665e+01 1.351192470017026004e+01 -2.681939755721386121e+01
1.084999999999999964e+00 3.760960260284245749e+01 2.797768984738661757e+01 -5.627248433685737794e+00 -1.317915276018688786e+01 6.012617462128029189e+01 6.011205014104785960e+01 6.014962759760247479e+01 6.014564125297376052e+01 1.348837237714250037e+01 -2.680132467938011587e+01
1.090000000000000080e+00 3.759711100127078254e+01 2.794003422973393569e+01 -5.597237830230096023e+00 -1.315637681709067763e+01 6.012616580305323311e+01 6.011233739598353054e+01 6.014993770165304454e+01 6.014588649965340039e+01 1.346365419417092468e+01 -2.678300531038973986e+01
1.094999999999999973e+00 3.758421965684556909e+01 2.790254739635294001e+01 -5.567050101459271261e+00 -1.313353488501294741e+01 6.012614200064061976e+01 6.011264917730238011e+01 6.015023574953162466e+01 6.014612592030501048e+01 1.343926447531015000e+01 -2.676463671350777673e+01
1.100000000000000089e+00 3.757090562319839222e+01 2.786527724673558382e+01 -5.536703983205025104e+00 -1.311063449456774777e+01 6.012610359782039637e+01 6.011298436956376179e+01 6.015052178322039111e+01 6.014635970531778497e+01 1.341564190668952961e+01 -2.674627877712776325e+01
1.104999999999999982e+00 3.755714670531723698e+01 2.782826799507854787e+01 -5.506216908756684347e+00 -1.308768139055489854e+01 6.012605195845456052e+01 6.011334424977686552e+01 6.015079572455712054e+01 6.014658770443097069e+01 1.339102347799550330e+01 -2.672770509952143314e+01
1.110000000000000098e+00 3.754292228255282282e+01 2.779156664774864183e+01 -5.475608434100649013e+00 -1.306468379142749114e+01 6.012598690697214465e+01 6.011372591587687708e+01 6.015105772905844361e+01 6.014681033384372455e+01 1.336736636143811019e+01 -2.670917345758304506e+01
1.114999999999999991e+00 3.752821250796124275e+01 2.775521520294943656e+01 -5.444896172795032463e+00 -1.304164740074285156e+01 6.012590968260942503e+01 6.011413000892060410e+01 6.015130776994415385e+01 6.014702750930449326e+01 1.334339312471429650e+01 -2.669052034704747101e+01
1.120000000000000107e+00 3.751299898926583865e+01 2.771925594357871603e+01 -5.414098593696485828e+00 -1.301857889766658261e+01 6.012582087697918354e+01 6.011455533610723734e+01 6.015154592814543832e+01 6.014723938988443308e+01 1.331943849532144419e+01 -2.667179235632061918e+01
1.125000000000000000e+00 3.749726468926874645e+01 2.768372990643308285e+01 -5.383234239657279652e+00 -1.299548500208192969e+01 6.012572098898337458e+01 6.011500032794839399e+01 6.015177231360579668e+01 6.014744617613808941e+01 1.329613867907770874e+01 -2.665307525345712492e+01
1.129999999999999893e+00 3.748099370671408792e+01 2.764867438927300469e+01 -5.352320436032531603e+00 -1.297237091127012398e+01 6.012561135344942187e+01 6.011546547276078201e+01 6.015198693446728839e+01 6.014764777467086532e+01 1.327223989735546539e+01 -2.663420865552441086e+01
1.135000000000000009e+00 3.746417190993940238e+01 2.761412785519588198e+01 -5.321375881836791777e+00 -1.294924353825349250e+01 6.012549222673363403e+01 6.011594832628624374e+01 6.015218996568383858e+01 6.014784448745429302e+01 1.324909838697032249e+01 -2.661537239443907410e+01
1.139999999999999902e+00 3.744678643346975377e+01 2.758012504853238767e+01 -5.290418100870414087e+00 -1.292610838960610309e+01 6.012536463714231161e+01 6.011644835360385741e+01 6.015238148819326369e+01 6.014803634286219136e+01 1.322631889218146561e+01 -2.659651786544327834e+01
1.145000000000000018e+00 3.742882583756291837e+01 2.754669791537838108e+01 -5.259463934489451375e+00 -1.290297020960722030e+01 6.012523000737213152e+01 6.011696595343880034e+01 6.015256154168708491e+01 6.014822323144398553e+01 1.320263662609435329e+01 -2.657748316734338445e+01
1.149999999999999911e+00 3.741028071724677062e+01 2.751388053660803124e+01 -5.228532136128456465e+00 -1.287983621945613955e+01 6.012508823982428652e+01 6.011749746518813708e+01 6.015273039358845608e+01 6.014840559661917041e+01 1.318042074500056238e+01 -2.655858086006690399e+01
1.155000000000000027e+00 3.739114282103626863e+01 2.748170090089981699e+01 -5.197639070169042697e+00 -1.285671083076433163e+01 6.012494084738077049e+01 6.011804335917904041e+01 6.015288809711474727e+01 6.014858330093301930e+01 1.315829380945633176e+01 -2.653963406489347676e+01
1.159999999999999920e+00 3.737140557730756996e+01 2.745018528176952444e+01 -5.166801005179125106e+00 -1.283359851379746175e+01 6.012478926021474734e+01 6.011860382306060302e+01 6.015303472963036313e+01 6.014875623841836472e+01 1.313511324399407165e+01 -2.652049673666255458e+01
1.165000000000000036e+00 3.735106461954449486e+01 2.741936268022960377e+01 -5.136036439778639107e+00 -1.281050670098433741e+01 6.012463311079949335e+01 6.011917428879047520e+01 6.015317063418760313e+01 6.014892495523459814e+01 1.311400700647426731e+01 -2.650158152457544958e+01
1.169999999999999929e+00 3.733011656993210892e+01 2.738925355446236409e+01 -5.105360210300037949e+00 -1.278743853532655628e+01 6.012447452542146920e+01 6.011975666040005706e+01 6.015329581226303901e+01 6.014908909150805982e+01 1.309225309053386610e+01 -2.648253551477878887e+01
1.175000000000000044e+00 3.730856021642975406e+01 2.735988033592975910e+01 -5.074788981959859058e+00 -1.276439968784052681e+01 6.012431409630112711e+01 6.012034879605860027e+01 6.015341049281793318e+01 6.014924884302250518e+01 1.307076602345124350e+01 -2.646348213811459971e+01
1.179999999999999938e+00 3.728639605290521075e+01 2.733126307959159362e+01 -5.044338972549106792e+00 -1.274139557108006926e+01 6.012415253132702730e+01 6.012094883036130710e+01 6.015351489798929663e+01 6.014940436046556727e+01 1.305020211339138747e+01 -2.644451098875600081e+01
1.185000000000000053e+00 3.726362607272475458e+01 2.730341751008725737e+01 -5.014024922568363074e+00 -1.271843009507687050e+01 6.012399139321096442e+01 6.012155711706862604e+01 6.015360913795469600e+01 6.014955548040463640e+01 1.302921011070404056e+01 -2.642544878879762749e+01
1.189999999999999947e+00 3.724025436623127661e+01 2.727636041602047001e+01 -4.983862902971283759e+00 -1.269550916671584417e+01 6.012383103270156681e+01 6.012217083726404354e+01 6.015369350253869385e+01 6.014970247508590973e+01 1.300929709804068679e+01 -2.640649698351983332e+01
1.195000000000000062e+00 3.721628643989929941e+01 2.725010344930894490e+01 -4.953867065774876011e+00 -1.267263669544549209e+01 6.012367295358536268e+01 6.012279019036764538e+01 6.015376812591271261e+01 6.014984519226206316e+01 1.298924663113990441e+01 -2.638750009510783912e+01
1.199999999999999956e+00 3.719172974949777455e+01 2.722465807078439681e+01 -4.924052209537346236e+00 -1.264981779491879443e+01 6.012351792199311262e+01 6.012341346396147657e+01 6.015383325324816610e+01 6.014998374129442027e+01 1.296956925757410239e+01 -2.636852924938740728e+01
1.205000000000000071e+00 3.716659348505852734e+01 2.720003366782035314e+01 -4.894432782537476712e+00 -1.262705757202049028e+01 6.012336668473564316e+01 6.012403892053109189e+01 6.015388913822250316e+01 6.015011823091381871e+01 1.295080295007368498e+01 -2.634965919629265230e+01
1.209999999999999964e+00 3.714088831096275811e+01 2.717623534798448759e+01 -4.865021712486497840e+00 -1.260435970109084103e+01 6.012322081626078329e+01 6.012466701969789540e+01 6.015393592280158686e+01 6.015024846146229009e+01 1.293151018728675972e+01 -2.633070577773299448e+01
1.215000000000000080e+00 3.711462692814647113e+01 2.715326933413971133e+01 -4.835833197992332799e+00 -1.258172990331024899e+01 6.012308066173810772e+01 6.012529505509991878e+01 6.015397392698952928e+01 6.015037467081426570e+01 1.291312086872190790e+01 -2.631186123200437876e+01
1.219999999999999973e+00 3.708782354038919493e+01 2.713113826214667412e+01 -4.806880237189268712e+00 -1.255917290648147322e+01 6.012294713823157366e+01 6.012592186894209334e+01 6.015400339333587709e+01 6.015049687894624952e+01 1.289567980991339269e+01 -2.629313602710897868e+01
1.225000000000000089e+00 3.706049373126131741e+01 2.710984038401308638e+01 -4.778174185769155535e+00 -1.253669191867909838e+01 6.012282204911927863e+01 6.012654868282265852e+01 6.015402444170438656e+01 6.015061477304349324e+01 1.287709896154942335e+01 -2.627426058634975448e+01
1.229999999999999982e+00 3.703265525918866530e+01 2.708937728331503436e+01 -4.749728753002639969e+00 -1.251429359063441993e+01 6.012270514916647812e+01 6.012717143867325120e+01 6.015403748420458641e+01 6.015072877519877892e+01 1.286007373770552853e+01 -2.625559429053004479e+01
1.235000000000000098e+00 3.700432701265435753e+01 2.706974455550971115e+01 -4.721555117584410155e+00 -1.249198198990573339e+01 6.012259771193207314e+01 6.012779012885410168e+01 6.015404271855959450e+01 6.015083874175314094e+01 1.284366297363417253e+01 -2.623701830593280349e+01
1.239999999999999991e+00 3.697552931887573635e+01 2.705093516064092896e+01 -4.693663643381984940e+00 -1.246976073921617534e+01 6.012250126701312070e+01 6.012840550479627666e+01 6.015404030660597812e+01 6.015094442345586145e+01 1.282626213960837092e+01 -2.621832670860936076e+01
1.245000000000000107e+00 3.694628452762227511e+01 2.703294528769290750e+01 -4.666066907846446732e+00 -1.244763677559233095e+01 6.012241537660610646e+01 6.012901327584357603e+01 6.015403068905298767e+01 6.015104627575170326e+01 1.281084352448832497e+01 -2.619991619068192179e+01
1.250000000000000000e+00 3.691661576352791485e+01 2.701576330857924546e+01 -4.638773910851153204e+00 -1.242561320078977971e+01 6.012234186790985291e+01 6.012961517578094828e+01 6.015401398360759089e+01 6.015114391346688905e+01 1.279496608748062059e+01 -2.618147068286036472e+01
1.254999999999999893e+00 3.688654793678194466e+01 2.699937975734112072e+01 -4.611795241525497246e+00 -1.240369568276380896e+01 6.012228104634279902e+01 6.013020907661197612e+01 6.015399052222812060e+01 6.015123749306076917e+01 1.277970457146252592e+01 -2.616313741835617179e+01
1.260000000000000009e+00 3.685610713323024612e+01 2.698378220851265397e+01 -4.585140376907733462e+00 -1.238188912382357110e+01 6.012223366827264215e+01 6.013079414934620814e+01 6.015396057000054242e+01 6.015132699148414730e+01 1.276499091754192783e+01 -2.614491311048438860e+01
1.264999999999999902e+00 3.682532061872203144e+01 2.696895599688478029e+01 -4.558818018992846000e+00 -1.236019808580579138e+01 6.012220069069204698e+01 6.013137021682633332e+01 6.015392436009567945e+01 6.015141229757403352e+01 1.275020053318782587e+01 -2.612672132380420464e+01
1.270000000000000018e+00 3.679421704740374821e+01 2.695488685589883815e+01 -4.532837431271114603e+00 -1.233862845004946074e+01 6.012218228856490754e+01 6.013193519462863890e+01 6.015388223237722798e+01 6.015149356994120211e+01 1.273646588899806709e+01 -2.610871725759566786e+01
1.274999999999999911e+00 3.676282591425852786e+01 2.694155637895381616e+01 -4.507206043287034447e+00 -1.231718445899123893e+01 6.012217960820292717e+01 6.013248967387539778e+01 6.015383438407751271e+01 6.015157059720060317e+01 1.272253759498951453e+01 -2.609074231400139610e+01
1.280000000000000027e+00 3.673117796730544171e+01 2.692894681380148469e+01 -4.481931899063064328e+00 -1.229587174836746399e+01 6.012219297086723202e+01 6.013303223854419599e+01 6.015378112380783904e+01 6.015164345293904802e+01 1.270901712773231651e+01 -2.607288201747363843e+01
1.284999999999999920e+00 3.669930494510828112e+01 2.691703923750415228e+01 -4.457022673859282413e+00 -1.227469613305080998e+01 6.012222259213555020e+01 6.013356134822040389e+01 6.015372276880125213e+01 6.015171223278235146e+01 1.269665706355004176e+01 -2.605524186741480364e+01
1.290000000000000036e+00 3.666723916801615957e+01 2.690581042984961968e+01 -4.432484010171628519e+00 -1.225366154963675314e+01 6.012226980230963136e+01 6.013407852623038963e+01 6.015365947133702917e+01 6.015177660935635373e+01 1.268348054223122112e+01 -2.603756744658046074e+01
1.294999999999999929e+00 3.663501416987142534e+01 2.689523985865831079e+01 -4.408323103318577019e+00 -1.223277448876769569e+01 6.012233441782974808e+01 6.013458150657572077e+01 6.015359159098226627e+01 6.015183679139359185e+01 1.267097690227821083e+01 -2.602006186531862042e+01
1.300000000000000044e+00 3.660266410949734706e+01 2.688530477719745804e+01 -4.384546117885669503e+00 -1.221204079858494218e+01 6.012241663600852348e+01 6.013506918109560928e+01 6.015351942497242277e+01 6.015189283153897293e+01 1.265963102861875278e+01 -2.600279564488261386e+01
1.304999999999999938e+00 3.657022352657865127e+01 2.687597885693677568e+01 -4.361157431458314804e+00 -1.219146474482350051e+01 6.012251759224126602e+01 6.013554305581289583e+01 6.015344312860559484e+01 6.015194442316003887e+01 1.264760744543120730e+01 -2.598553301543312344e+01
1.310000000000000053e+00 3.653772796779153254e+01 2.686723895025916065e+01 -4.338163114786067531e+00 -1.217105330837504518e+01 6.012263681048666797e+01 6.013600060347974363e+01 6.015336307698766660e+01 6.015199183201261235e+01 1.263676088731542535e+01 -2.596852582321021785e+01
1.314999999999999947e+00 3.650521310149648002e+01 2.685905759707508977e+01 -4.315566991194977220e+00 -1.215081130619868333e+01 6.012277509567160649e+01 6.013644281045693418e+01 6.015327945322674452e+01 6.015203483858761757e+01 1.262581366741760647e+01 -2.595161195267389687e+01
1.320000000000000062e+00 3.647271519892959901e+01 2.685140853205052736e+01 -4.293373459492094035e+00 -1.213074487201589946e+01 6.012293246802335034e+01 6.013686879120837858e+01 6.015319254175004460e+01 6.015207349386314206e+01 1.261522577350656249e+01 -2.593485907372192756e+01
1.324999999999999956e+00 3.644027082697662223e+01 2.684426462045325934e+01 -4.271586381802670473e+00 -1.211086007228407802e+01 6.012310898256550473e+01 6.013727792703976149e+01 6.015310261123244828e+01 6.015210781947122598e+01 1.260526137213431497e+01 -2.591830896147466845e+01
1.330000000000000071e+00 3.640791664361048419e+01 2.683759679410335508e+01 -4.250208491343666850e+00 -1.209116216304198588e+01 6.012330516908228617e+01 6.013767101323386299e+01 6.015300985184278915e+01 6.015213764749254466e+01 1.259495134866740784e+01 -2.590184044147651221e+01
1.334999999999999964e+00 3.637568970643020094e+01 2.683137807777999839e+01 -4.229243439937835802e+00 -1.207165810549664009e+01 6.012352053588868728e+01 6.013804636074193155e+01 6.015291458719421058e+01 6.015216316712689348e+01 1.258561988032333545e+01 -2.588563556593205206e+01
1.340000000000000080e+00 3.634362689624941112e+01 2.682557881110756881e+01 -4.208693281884144710e+00 -1.205235344581014445e+01 6.012375542146860141e+01 6.013840462107716434e+01 6.015281701104434831e+01 6.015218424834940691e+01 1.257651970753815363e+01 -2.586960241811895500e+01
1.344999999999999973e+00 3.631176503034215131e+01 2.682016875514362297e+01 -4.188559526915827114e+00 -1.203325359880884626e+01 6.012401022984705179e+01 6.013874679274677959e+01 6.015271729568983261e+01 6.015220072198490442e+01 1.256663529079397001e+01 -2.585361363923424705e+01
1.350000000000000089e+00 3.628014118786288122e+01 2.681512112961257088e+01 -4.168845201762886532e+00 -1.201436637868784985e+01 6.012428392406599897e+01 6.013907029714210495e+01 6.015261580562821564e+01 6.015221293046979412e+01 1.255823363754580946e+01 -2.583797623992003523e+01
1.354999999999999982e+00 3.624879180036155191e+01 2.681040482219147947e+01 -4.149550761086945982e+00 -1.199569692997182813e+01 6.012457703574982304e+01 6.013937681582519446e+01 6.015251266949394449e+01 6.015222062777731082e+01 1.254977212741781933e+01 -2.582249290076338966e+01
1.360000000000000098e+00 3.621775318052713288e+01 2.680599032794137315e+01 -4.130677141892713067e+00 -1.197725148170869502e+01 6.012488943183409873e+01 6.013966647152463452e+01 6.015240809754642726e+01 6.015222379703377698e+01 1.254116358874497017e+01 -2.580715906135247550e+01
1.364999999999999991e+00 3.618706140331034504e+01 2.680184949139815842e+01 -4.112225594679834728e+00 -1.195903711970055028e+01 6.012522044663435850e+01 6.013993817081878035e+01 6.015230236255084861e+01 6.015222260230277840e+01 1.253346597314080668e+01 -2.579212175934683415e+01
1.370000000000000107e+00 3.615675180586537607e+01 2.679795165152094327e+01 -4.094195642146425840e+00 -1.194105924347379677e+01 6.012557039050837915e+01 6.014019352887835623e+01 6.015219558505503272e+01 6.015221683718952761e+01 1.252532919347353513e+01 -2.577720897402550904e+01
1.375000000000000000e+00 3.612685948240883249e+01 2.679426923267991256e+01 -4.076587955412775521e+00 -1.192332509621006054e+01 6.012593844779426888e+01 6.014043139422233253e+01 6.015208803233172574e+01 6.015220669461420044e+01 1.251795045921169880e+01 -2.576258615357165382e+01
1.379999999999999893e+00 3.609741868313449231e+01 2.679077278373982907e+01 -4.059401743448737498e+00 -1.190584052058002840e+01 6.012632460311663607e+01 6.014065285926992033e+01 6.015197984424947464e+01 6.015219206240693239e+01 1.251053756599708322e+01 -2.574815503132486683e+01
1.385000000000000009e+00 3.606846303332192605e+01 2.678743397642686830e+01 -4.042636280415551120e+00 -1.188861181821793878e+01 6.012672853153168262e+01 6.014085836730360768e+01 6.015187119117673120e+01 6.015217293022432443e+01 1.250292684682838917e+01 -2.573390060273344204e+01
1.389999999999999902e+00 3.604002556164987681e+01 2.678422666769684568e+01 -4.026291429985629833e+00 -1.187164637348784701e+01 6.012714922339032597e+01 6.014104673310308158e+01 6.015176232718180671e+01 6.015214952705703411e+01 1.249646916995645896e+01 -2.572000849088367502e+01
1.395000000000000018e+00 3.601213808901746205e+01 2.678112176792429011e+01 -4.010364949845487637e+00 -1.185494930372806266e+01 6.012758697518686546e+01 6.014122031674854441e+01 6.015165330702627955e+01 6.015212159377470158e+01 1.248934350831106777e+01 -2.570624370549052173e+01
1.399999999999999911e+00 3.598483178109614045e+01 2.677809337021844627e+01 -3.994855653067855172e+00 -1.183852733142450653e+01 6.012804107996177549e+01 6.014137901042412437e+01 6.015154431476148744e+01 6.015208922889561904e+01 1.248200096698968231e+01 -2.569267247198821025e+01
1.405000000000000027e+00 3.595813696448474417e+01 2.677511762643670679e+01 -3.979762801776847159e+00 -1.182238801388069938e+01 6.012851028227394323e+01 6.014152141791620920e+01 6.015143559898757530e+01 6.015205272247897028e+01 1.247609569041135202e+01 -2.567952042953881886e+01
1.409999999999999920e+00 3.593208244653831684e+01 2.677216709964076102e+01 -3.965083139699999482e+00 -1.180653604991301187e+01 6.012899497303733654e+01 6.014165055461795362e+01 6.015132716075378738e+01 6.015201175383723609e+01 1.246932020561948917e+01 -2.566648752720268689e+01
1.415000000000000036e+00 3.590669637396894842e+01 2.676921941450746090e+01 -3.950815382485919791e+00 -1.179097879901908819e+01 6.012949389952768087e+01 6.014176528791663401e+01 6.015121922202582283e+01 6.015196659657530631e+01 1.246315726797145373e+01 -2.565377656826610675e+01
1.419999999999999929e+00 3.588200548592578798e+01 2.676625092888048130e+01 -3.936956897511699527e+00 -1.177572215381428400e+01 6.013000661880590769e+01 6.014186670924534894e+01 6.015111187648507496e+01 6.015191722085774728e+01 1.245710608296132982e+01 -2.564132687990666071e+01
1.425000000000000044e+00 3.585803530997382893e+01 2.676323914302481199e+01 -3.923504943673945089e+00 -1.176077204259139641e+01 6.013053259885473523e+01 6.014195579030683803e+01 6.015100521786731491e+01 6.015186362356300265e+01 1.245080369739826764e+01 -2.562909596241393828e+01
1.429999999999999938e+00 3.583481025162664224e+01 2.676016409903921200e+01 -3.910457385248707673e+00 -1.174613528277165031e+01 6.013107070573616397e+01 6.014203204376676837e+01 6.015089941315707733e+01 6.015180601662918036e+01 1.244523678922539212e+01 -2.561722031197828287e+01
1.435000000000000053e+00 3.581235312151328998e+01 2.675700442260468748e+01 -3.897810615541825285e+00 -1.173181699295451175e+01 6.013162074201429164e+01 6.014209751424959904e+01 6.015079448387594852e+01 6.015174426464123059e+01 1.243912372539965894e+01 -2.560553507234787673e+01
1.439999999999999947e+00 3.579068560733867344e+01 2.675374229861510500e+01 -3.885562138432207213e+00 -1.171782374568081764e+01 6.013218156267635806e+01 6.014215187429226006e+01 6.015069057468216585e+01 6.015167857547295682e+01 1.243335608474256659e+01 -2.559416379814996034e+01
1.445000000000000062e+00 3.576982790270961488e+01 2.675036039416090006e+01 -3.873708954352060196e+00 -1.170416155177863082e+01 6.013275227284716351e+01 6.014219552990218176e+01 6.015058778309944643e+01 6.015160906237531435e+01 1.242818285639055631e+01 -2.558314448378406780e+01
1.449999999999999956e+00 3.574979851823368193e+01 2.674684047941044085e+01 -3.862246833681681757e+00 -1.169083493642126648e+01 6.013333277483240380e+01 6.014223103325187481e+01 6.015048608207602143e+01 6.015153554464266961e+01 1.242192788747149557e+01 -2.557225919479244780e+01
1.455000000000000071e+00 3.573061489460947371e+01 2.674316952039979256e+01 -3.851173490234777397e+00 -1.167785082446311762e+01 6.013392144664675243e+01 6.014225704455410693e+01 6.015038565099160195e+01 6.015145839842750775e+01 1.241646030230888442e+01 -2.556176083137324540e+01
1.459999999999999964e+00 3.571229267611513336e+01 2.673933326877461170e+01 -3.840485229896993591e+00 -1.166521437941200467e+01 6.013451761917931293e+01 6.014227475869880379e+01 6.015028652316607349e+01 6.015137765020164551e+01 1.241136776302306011e+01 -2.555159887366458449e+01
1.465000000000000080e+00 3.569484587071740123e+01 2.673531799990781366e+01 -3.830177857511891659e+00 -1.165293009467653462e+01 6.013512092153186472e+01 6.014228619603841963e+01 6.015018867967664562e+01 6.015129321751666680e+01 1.240550330004890256e+01 -2.554162495945405098e+01
1.469999999999999973e+00 3.567828726491823232e+01 2.673111453481998012e+01 -3.820248778072420137e+00 -1.164100436265605509e+01 6.013572974519320269e+01 6.014229020696743078e+01 6.015009226859615410e+01 6.015120547222724667e+01 1.240060521655358627e+01 -2.553207404647452350e+01
1.475000000000000089e+00 3.566262765820126646e+01 2.672671147532884817e+01 -3.810693462082001659e+00 -1.162944108263800480e+01 6.013634385877532651e+01 6.014228925250282742e+01 6.014999723285274058e+01 6.015111428331037047e+01 1.239514808299708726e+01 -2.552274690412536629e+01
1.479999999999999982e+00 3.564787653515699617e+01 2.672210144616570560e+01 -3.801508713768996461e+00 -1.161824567073273506e+01 6.013696201301672772e+01 6.014228317753087794e+01 6.014990365214827506e+01 6.015101989521052417e+01 1.238998547725613086e+01 -2.551376041329176303e+01
1.485000000000000098e+00 3.563404164826057041e+01 2.671727742854552545e+01 -3.792690758194058098e+00 -1.160742267418497953e+01 6.013758335988028136e+01 6.014227288751697387e+01 6.014981154112287953e+01 6.015092240845908833e+01 1.238501471282868494e+01 -2.550510401391088067e+01
1.489999999999999991e+00 3.562112904778107492e+01 2.671223307378616596e+01 -3.784235413969271988e+00 -1.159697596026368949e+01 6.013820733638621618e+01 6.014226003832944656e+01 6.014972086652089445e+01 6.015082182307184411e+01 1.237945578953543802e+01 -2.549667682030770521e+01
1.495000000000000107e+00 3.560914343603308652e+01 2.670696596219103469e+01 -3.776139806941278820e+00 -1.158691080587795241e+01 6.013883241404207070e+01 6.014224378114192149e+01 6.014963172602525532e+01 6.015071849746100696e+01 1.237480054108488758e+01 -2.548867987613716934e+01
1.500000000000000000e+00 3.559808755875121733e+01 2.670147208469861866e+01 -3.768399492650622129e+00 -1.157723032566940091e+01 6.013945822689940712e+01 6.014222627948071676e+01 6.014954404534674381e+01 6.015061236919127197e+01 1.236980834303665766e+01 -2.548095043713303554e+01
1.504999999999999893e+00 3.558796264461824421e+01 2.669574972081269593e+01 -3.761010500948035684e+00 -1.156793797208898589e+01 6.014008407654677768e+01 6.014220881941791674e+01 6.014945779207349119e+01 6.015050350365357446e+01 1.236403080468331517e+01 -2.547343090553518508e+01
1.510000000000000009e+00 3.557876863642164267e+01 2.668980144878417704e+01 -3.753970400557910203e+00 -1.155903883013692734e+01 6.014070815662728364e+01 6.014218978957892858e+01 6.014937308677843930e+01 6.015039237884125356e+01 1.235964171151125868e+01 -2.546641234424143718e+01
1.514999999999999902e+00 3.557050336040295946e+01 2.668362656681871314e+01 -3.747274348196025340e+00 -1.155053471619979355e+01 6.014133047357446316e+01 6.014217225348896534e+01 6.014928978706618068e+01 6.015027881534728493e+01 1.235456801329188359e+01 -2.545962033724388007e+01
1.520000000000000018e+00 3.556316341681950632e+01 2.667722884874810774e+01 -3.740919167982318605e+00 -1.154242919993561678e+01 6.014194984847438974e+01 6.014215616084965177e+01 6.014920791585750237e+01 6.015016307610078883e+01 1.234955113416791761e+01 -2.545315482682453734e+01
1.524999999999999911e+00 3.555674380646347998e+01 2.667061304235634722e+01 -3.734901535247748150e+00 -1.153472534135682181e+01 6.014256526408618697e+01 6.014214183598033259e+01 6.014912746977245916e+01 6.015004537295585862e+01 1.234498144690847710e+01 -2.544706872413477683e+01
1.530000000000000027e+00 3.555123782513679487e+01 2.666378366628847374e+01 -3.729217367926117355e+00 -1.152742492194735746e+01 6.014317632119262669e+01 6.014213115472771420e+01 6.014904835465465283e+01 6.014992569992416804e+01 1.233982896359284887e+01 -2.544122556160898796e+01
1.534999999999999920e+00 3.554663756015585108e+01 2.665674912359795101e+01 -3.723864004398497407e+00 -1.152053111950509390e+01 6.014378164079585076e+01 6.014212339028102150e+01 6.014897061421538638e+01 6.014980441964172542e+01 1.233540900904308479e+01 -2.543580087936451051e+01
1.540000000000000036e+00 3.554293332039421216e+01 2.664951638668376788e+01 -3.718837438709859278e+00 -1.151404507816661926e+01 6.014438090828013372e+01 6.014212051234703438e+01 6.014889413880064950e+01 6.014968151401154728e+01 1.233057453029654127e+01 -2.543064202207293789e+01
1.544999999999999929e+00 3.554011416554106972e+01 2.664209525580378113e+01 -3.714134581423901071e+00 -1.150796868731250022e+01 6.014497321389897166e+01 6.014212287236324528e+01 6.014881890298931921e+01 6.014955719343368656e+01 1.232562746164244416e+01 -2.542578903460317719e+01
1.550000000000000044e+00 3.553816784955449037e+01 2.663449752832789486e+01 -3.709752847275743282e+00 -1.150230405992127380e+01 6.014555736236130201e+01 6.014213000086488137e+01 6.014874492194445565e+01 6.014943178359558118e+01 1.232159398699483255e+01 -2.542137814665922946e+01
1.554999999999999938e+00 3.553708040288663028e+01 2.662673294311979788e+01 -3.705688053523243930e+00 -1.149705092538334306e+01 6.014613342678892138e+01 6.014214463559270740e+01 6.014867203005501750e+01 6.014930515563010260e+01 1.231656966793450358e+01 -2.541715492562695644e+01
1.560000000000000053e+00 3.553683694360635315e+01 2.661881576961950202e+01 -3.701937908629292728e+00 -1.149221093050833353e+01 6.014670018228554227e+01 6.014216605275790073e+01 6.014860024815236983e+01 6.014917766822992462e+01 1.231176614666514268e+01 -2.541327978994005576e+01
1.564999999999999947e+00 3.553742125641128524e+01 2.661076074764182309e+01 -3.698499906502604517e+00 -1.148778502824268166e+01 6.014725666239363733e+01 6.014219410223126516e+01 6.014852956169124099e+01 6.014904959670683837e+01 1.230784995701996820e+01 -2.540984025181661821e+01
1.570000000000000062e+00 3.553881560234211179e+01 2.660258088381210584e+01 -3.695370203067960269e+00 -1.148377208125747195e+01 6.014780299122066509e+01 6.014223136218604537e+01 6.014845980249121027e+01 6.014892082783315885e+01 1.230298680843719872e+01 -2.540659034072640665e+01
1.574999999999999956e+00 3.554100154485314533e+01 2.659429416066020835e+01 -3.692547164609703003e+00 -1.148017324535697803e+01 6.014833776957367917e+01 6.014227634907762621e+01 6.014839102269040438e+01 6.014879181950072962e+01 1.229899909044519823e+01 -2.540377109513464049e+01
1.580000000000000071e+00 3.554395916794175037e+01 2.658591620301136871e+01 -3.690027551572593989e+00 -1.147698724306757612e+01 6.014886089249598200e+01 6.014233082690431331e+01 6.014832309271515953e+01 6.014866256653737508e+01 1.229473487711412005e+01 -2.540122689795590105e+01
1.584999999999999964e+00 3.554766769050080200e+01 2.657746502562720892e+01 -3.687809042431424711e+00 -1.147421348397186058e+01 6.014937168946977408e+01 6.014239497490532926e+01 6.014825596759190773e+01 6.014853328368602803e+01 1.229044993345317849e+01 -2.539898949573495202e+01
1.590000000000000080e+00 3.555210538719666147e+01 2.656895980196852847e+01 -3.685889618348759722e+00 -1.147185130072529624e+01 6.014986938007771045e+01 6.014246856639883987e+01 6.014818962231939281e+01 6.014840423838327865e+01 1.228673742357189624e+01 -2.539713534614351786e+01
1.594999999999999973e+00 3.555724937811685749e+01 2.656041847616901919e+01 -3.684266340640583337e+00 -1.146989843645532581e+01 6.015035397626633085e+01 6.014255330854524573e+01 6.014812392334486901e+01 6.014827541942762679e+01 1.228240492683504748e+01 -2.539550264372076782e+01
1.600000000000000089e+00 3.556307624479861573e+01 2.655186238418840716e+01 -3.682937814359675155e+00 -1.146835409400066830e+01 6.015082446608980149e+01 6.014264812189011877e+01 6.014805888879419626e+01 6.014814720414665317e+01 1.227875491919878215e+01 -2.539426192817313677e+01
1.604999999999999982e+00 3.556956154158618233e+01 2.654331152253196890e+01 -3.681901732030746555e+00 -1.146721589752032955e+01 6.015128062526092378e+01 6.014275384252137258e+01 6.014799442981619393e+01 6.014801969290280681e+01 1.227531931643377483e+01 -2.539334745459855114e+01
1.610000000000000098e+00 3.557668000552562404e+01 2.653478567221144857e+01 -3.681155499098112127e+00 -1.146648067110449709e+01 6.015172255479347285e+01 6.014287201916877024e+01 6.014793041714148103e+01 6.014789287885383828e+01 1.227094996197272891e+01 -2.539260258037394635e+01
1.614999999999999991e+00 3.558440615165910259e+01 2.652630887265108228e+01 -3.680698616245777099e+00 -1.146614739245490000e+01 6.015214892306300953e+01 6.014300034427811426e+01 6.014786693295854292e+01 6.014776729386849752e+01 1.226796185731595656e+01 -2.539233218256844182e+01
1.620000000000000107e+00 3.559271340649085857e+01 2.651790132987922988e+01 -3.680528463916630688e+00 -1.146621197853135143e+01 6.015256007361727342e+01 6.014314072522476096e+01 6.014780382674847914e+01 6.014764286630866508e+01 1.226481242651682102e+01 -2.539232655858446464e+01
1.625000000000000000e+00 3.560157475670303029e+01 2.650958431558844097e+01 -3.680642907415540677e+00 -1.146667052021288669e+01 6.015295610090879563e+01 6.014329428488001383e+01 6.014774099089829917e+01 6.014751962802244378e+01 1.226063565761678120e+01 -2.539246602073445302e+01
1.629999999999999893e+00 3.561096320734282017e+01 2.650138352236250228e+01 -3.681042086738610219e+00 -1.146752150658864622e+01 6.015333552802677985e+01 6.014345792470120244e+01 6.014767855020534881e+01 6.014739820027236306e+01 1.225835879766816738e+01 -2.539313650275588685e+01
1.635000000000000009e+00 3.562085065472069090e+01 2.649331855300795269e+01 -3.681722940127862831e+00 -1.146875905111872207e+01 6.015369934292483833e+01 6.014363481087455199e+01 6.014761628475591237e+01 6.014727830966860012e+01 1.225519196551197965e+01 -2.539396133270163602e+01
1.639999999999999902e+00 3.563120918228475631e+01 2.648541352776380364e+01 -3.682684795444758130e+00 -1.147037982982284454e+01 6.015404687039296761e+01 6.014382364869909026e+01 6.014755422082559022e+01 6.014716030561312721e+01 1.225235562422140134e+01 -2.539509849389732921e+01
1.645000000000000018e+00 3.564201049914984765e+01 2.647769153771511341e+01 -3.683926493679801073e+00 -1.147237952823670248e+01 6.015437789023511073e+01 6.014402418629279623e+01 6.014749232804732770e+01 6.014704438115295915e+01 1.225008910159061060e+01 -2.539657492505517311e+01
1.649999999999999911e+00 3.565322597563022100e+01 2.647017425884396147e+01 -3.685446217988199269e+00 -1.147475264351702684e+01 6.015469275853003239e+01 6.014423753078347090e+01 6.014743050228761945e+01 6.014693052804428675e+01 1.224736416565140651e+01 -2.539824835094551148e+01
1.655000000000000027e+00 3.566482717542041314e+01 2.646288589014712045e+01 -3.687243588909602021e+00 -1.147749509479921493e+01 6.015499085766958132e+01 6.014446212036847328e+01 6.014736878771783068e+01 6.014681910649038343e+01 1.224553801541964226e+01 -2.540029449968353603e+01
1.659999999999999920e+00 3.567678528446032260e+01 2.645584760290396531e+01 -3.689316780591922473e+00 -1.148060066290298487e+01 6.015527271835993162e+01 6.014469924167897830e+01 6.014730707318969394e+01 6.014671006418806343e+01 1.224335030542837721e+01 -2.540253982151138601e+01
1.665000000000000036e+00 3.568907177729290936e+01 2.644908253929164488e+01 -3.691665175193328263e+00 -1.148406429905980630e+01 6.015553805563992995e+01 6.014494792576743265e+01 6.014724537360317669e+01 6.014660365840302347e+01 1.224155204432180533e+01 -2.540507891184940092e+01
1.669999999999999929e+00 3.570165814746941635e+01 2.644261291958836324e+01 -3.694287870135110285e+00 -1.148788028882672840e+01 6.015578686474633940e+01 6.014520779887335067e+01 6.014718367310236147e+01 6.014650005239057151e+01 1.224032097878491143e+01 -2.540792976771550116e+01
1.675000000000000044e+00 3.571451586589722638e+01 2.643645907027920572e+01 -3.697183193826246050e+00 -1.149204166947106920e+01 6.015601977186119598e+01 6.014547999745776252e+01 6.014712187490988526e+01 6.014639918584658318e+01 1.223843271113898368e+01 -2.541092325716988043e+01
1.679999999999999938e+00 3.572761700415153285e+01 2.643064404915345378e+01 -3.700351162553613626e+00 -1.149654329772117656e+01 6.015623621514187391e+01 6.014576243994024196e+01 6.014706006194303001e+01 6.014630144378536869e+01 1.223754852220907630e+01 -2.541427503603233617e+01
1.685000000000000053e+00 3.574093363285787461e+01 2.642518796345810728e+01 -3.703790520812462184e+00 -1.150137819526343819e+01 6.015643662148094251e+01 6.014605549098616422e+01 6.014699818505616946e+01 6.014620685496312547e+01 1.223708034184619287e+01 -2.541790063056978966e+01
1.689999999999999947e+00 3.575443804836557860e+01 2.642010928675369641e+01 -3.707499456861448106e+00 -1.150653845795477359e+01 6.015662187106791947e+01 6.014636057299782834e+01 6.014693613971728325e+01 6.014611528835403220e+01 1.223545085593660708e+01 -2.542158355410390058e+01
1.695000000000000062e+00 3.576810352797265580e+01 2.641543081712137564e+01 -3.711478748152310825e+00 -1.151201917716370815e+01 6.015679097163522471e+01 6.014667411812116171e+01 6.014687409917728900e+01 6.014602730885344783e+01 1.223557740127141891e+01 -2.542570673318153140e+01
1.699999999999999956e+00 3.578190321844478916e+01 2.641116944844670300e+01 -3.715726423574005732e+00 -1.151781184047623086e+01 6.015694498584088734e+01 6.014699779057386309e+01 6.014681195179202433e+01 6.014594273077435105e+01 1.223560556786293674e+01 -2.543001656007188060e+01
1.705000000000000071e+00 3.579581095361336907e+01 2.640734275161592493e+01 -3.720241230018884071e+00 -1.152390865333436665e+01 6.015708446814748811e+01 6.014733182211296025e+01 6.014674966812486190e+01 6.014586156099052516e+01 1.223495239457301054e+01 -2.543442898531665719e+01
1.709999999999999964e+00 3.580980152047237652e+01 2.640397079501474664e+01 -3.725023603686546281e+00 -1.153030376414866431e+01 6.015720874205525348e+01 6.014767313438326113e+01 6.014668740442149186e+01 6.014578426457425309e+01 1.223600931644120315e+01 -2.543925661424660589e+01
1.715000000000000080e+00 3.582384973574343690e+01 2.640106750269532299e+01 -3.730071164814178886e+00 -1.153698770086491621e+01 6.015731921156803708e+01 6.014802396268333240e+01 6.014662502798665855e+01 6.014571054461858068e+01 1.223632616949909391e+01 -2.544416626151233274e+01
1.719999999999999973e+00 3.583793160117507881e+01 2.639865032613962015e+01 -3.735383795112543037e+00 -1.154395369043600894e+01 6.015741561212123401e+01 6.014838210248370132e+01 6.014656265423466408e+01 6.014564072246252380e+01 1.223745374695153387e+01 -2.544935835564904636e+01
1.725000000000000089e+00 3.585202356989463368e+01 2.639673335021027967e+01 -3.740960044122581429e+00 -1.155119322331046128e+01 6.015749865085507508e+01 6.014874778696052005e+01 6.014650026816307360e+01 6.014557476459270191e+01 1.223871093421911382e+01 -2.545473562852186689e+01
1.729999999999999982e+00 3.586610294889894845e+01 2.639533036537049426e+01 -3.746798750614510176e+00 -1.155869808962338574e+01 6.015756880334534173e+01 6.014912056029579901e+01 6.014643789656123118e+01 6.014551272523476655e+01 1.224002035525423970e+01 -2.546028133562043294e+01
1.735000000000000098e+00 3.588014797449988436e+01 2.639445510828644004e+01 -3.752899180854099459e+00 -1.156646057361213842e+01 6.015762620388127857e+01 6.014949899706945047e+01 6.014637562350726085e+01 6.014545478614723351e+01 1.224216402416779559e+01 -2.546609333240797213e+01
1.739999999999999991e+00 3.589413748740530252e+01 2.639411809981567103e+01 -3.759259381610270623e+00 -1.157447143015566837e+01 6.015767185187738164e+01 6.014988384879087846e+01 6.014631341724548719e+01 6.014540081169503338e+01 1.224393297677657522e+01 -2.547200401391205205e+01
1.745000000000000107e+00 3.590805151248085281e+01 2.639433125429044935e+01 -3.765878604529095508e+00 -1.158272292255304059e+01 6.015770581582891907e+01 6.015027337378641192e+01 6.014625138722851716e+01 6.014535100967403025e+01 1.224636157202053610e+01 -2.547814491202770171e+01
1.750000000000000000e+00 3.592187088299601072e+01 2.639510433037778370e+01 -3.772755454437151545e+00 -1.159120654275292850e+01 6.015772859120541227e+01 6.015066687813954616e+01 6.014618958927746917e+01 6.014530543060330103e+01 1.224951968949103254e+01 -2.548451898617757294e+01
1.754999999999999893e+00 3.593557717690600128e+01 2.639644408117317553e+01 -3.779887449856964121e+00 -1.159991248912828787e+01 6.015774141617911397e+01 6.015106554457846499e+01 6.014612798000783300e+01 6.014526385082285742e+01 1.225176342548553876e+01 -2.549090080048506479e+01
1.760000000000000009e+00 3.594915342793685653e+01 2.639836017488497788e+01 -3.787274126225605997e+00 -1.160883354406777279e+01 6.015774397730923084e+01 6.015146646285631249e+01 6.014606674522163843e+01 6.014522661697996142e+01 1.225514623491819677e+01 -2.549755784011554027e+01
1.764999999999999902e+00 3.596258335398022865e+01 2.640085818535771267e+01 -3.794913372442402455e+00 -1.161796054681535395e+01 6.015773710099546179e+01 6.015186964611690712e+01 6.014600591389691431e+01 6.014519365397002559e+01 1.225906250395774499e+01 -2.550440317722734918e+01
1.770000000000000018e+00 3.597585166165657000e+01 2.640394207022647066e+01 -3.802802727455285581e+00 -1.162728402606047595e+01 6.015772179082467375e+01 6.015227553007402861e+01 6.014594549573396165e+01 6.014516481899268285e+01 1.226251551723692579e+01 -2.551129785112318160e+01
1.774999999999999911e+00 3.598894444084697142e+01 2.640761747758390854e+01 -3.810941109485157074e+00 -1.163679636671258422e+01 6.015769794757126476e+01 6.015268164399292772e+01 6.014588566420263049e+01 6.014514037255831624e+01 1.226713524800963384e+01 -2.551845306863314633e+01
1.780000000000000027e+00 3.600184846977656861e+01 2.641188541696747549e+01 -3.819325506918251456e+00 -1.164648772539863941e+01 6.015766679821347651e+01 6.015308894583303356e+01 6.014582640803619995e+01 6.014512008297599976e+01 1.227144015296488533e+01 -2.552566542919771209e+01
1.784999999999999920e+00 3.601455191532183164e+01 2.641674836358872724e+01 -3.827954164939037174e+00 -1.165635000650054032e+01 6.015762854311311258e+01 6.015349569845006528e+01 6.014576786793424645e+01 6.014510409262483392e+01 1.227638718808172413e+01 -2.553305658934654687e+01
1.790000000000000036e+00 3.602704388090504040e+01 2.642220614250938127e+01 -3.836824431735232466e+00 -1.166637420760319799e+01 6.015758393560662398e+01 6.015390159111889545e+01 6.014571010983517851e+01 6.014509233552335843e+01 1.228163924095761850e+01 -2.554057587167158871e+01
1.794999999999999929e+00 3.603931454853087502e+01 2.642825714361854850e+01 -3.845933386678467070e+00 -1.167655121974950028e+01 6.015753381311904491e+01 6.015430652450609017e+01 6.014565319161957291e+01 6.014508470954514507e+01 1.228666771603429808e+01 -2.554814721537312749e+01
1.800000000000000044e+00 3.605135544956656446e+01 2.643490067955274725e+01 -3.855279065941361161e+00 -1.168687336887600914e+01 6.015747818870122643e+01 6.015470824979722408e+01 6.014559729273040034e+01 6.014508141039503641e+01 1.229289286745098586e+01 -2.555595423708908243e+01
1.804999999999999938e+00 3.606315887130457298e+01 2.644213170115092737e+01 -3.864857694985327274e+00 -1.169733099597548431e+01 6.015741828334914487e+01 6.015510767010243143e+01 6.014554242271631779e+01 6.014508218280481344e+01 1.229888288357259363e+01 -2.556380083025416283e+01
1.810000000000000053e+00 3.607471835731224274e+01 2.644994531395803250e+01 -3.874666035941297437e+00 -1.170791539061411157e+01 6.015735479240476735e+01 6.015550432982153950e+01 6.014548866894623558e+01 6.014508695841531249e+01 1.230444169499727991e+01 -2.557165560406960125e+01
1.814999999999999947e+00 3.608602883499871439e+01 2.645833795650577613e+01 -3.884701994327500518e+00 -1.171861955879032102e+01 6.015728743469897211e+01 6.015589524486957629e+01 6.014543626071349536e+01 6.014509602130071642e+01 1.231166977309909072e+01 -2.557979305475927490e+01
1.820000000000000062e+00 3.609708579884307511e+01 2.646730016306906208e+01 -3.894960828077999260e+00 -1.172943353599535321e+01 6.015721773687864982e+01 6.015628216577496801e+01 6.014538517001948748e+01 6.014510898231324632e+01 1.231838725382764288e+01 -2.558791791086055412e+01
1.824999999999999956e+00 3.610788620155880579e+01 2.647682471829293505e+01 -3.905439391156979578e+00 -1.174034966548444281e+01 6.015714590790186378e+01 6.015666343702253727e+01 6.014533555866023562e+01 6.014512592961104787e+01 1.232550867509302606e+01 -2.559614703202755948e+01
1.830000000000000071e+00 3.611842797298805152e+01 2.648690243828784219e+01 -3.916133918901573807e+00 -1.175135986555481971e+01 6.015707246401274944e+01 6.015703823816993889e+01 6.014528754502756414e+01 6.014514682986157368e+01 1.233320319427891221e+01 -2.560449817260961680e+01
1.834999999999999964e+00 3.612870996855838257e+01 2.649752189795887247e+01 -3.927039869989686238e+00 -1.176245544629977324e+01 6.015699834173296523e+01 6.015740688396861202e+01 6.014524118744715508e+01 6.014517148636623034e+01 1.234062432253805319e+01 -2.561285406762592487e+01
1.840000000000000080e+00 3.613873232400868574e+01 2.650867284604247587e+01 -3.938153692292129637e+00 -1.177362931192779882e+01 6.015692359620906871e+01 6.015776743714011587e+01 6.014519666997340863e+01 6.014520001781860259e+01 1.234897887576166120e+01 -2.562137082353506301e+01
1.844999999999999973e+00 3.614849589446966149e+01 2.652034131754183122e+01 -3.949470258429501168e+00 -1.178487278995923759e+01 6.015684928479696936e+01 6.015812062247663050e+01 6.014515403239749958e+01 6.014523216485395096e+01 1.235707801316607224e+01 -2.562988597734855745e+01
1.850000000000000089e+00 3.615800271640817698e+01 2.653251413816347792e+01 -3.960985194469775816e+00 -1.179617853029810171e+01 6.015677575241019071e+01 6.015846536357594232e+01 6.014511341500413266e+01 6.014526792066489236e+01 1.236538054545675003e+01 -2.563845639879592753e+01
1.854999999999999982e+00 3.616725582946830286e+01 2.654517754326949230e+01 -3.972694143630745689e+00 -1.180753960025943528e+01 6.015670317128927280e+01 6.015880019416871249e+01 6.014507498086668136e+01 6.014530733206947133e+01 1.237471596476345326e+01 -2.564718835623500581e+01
1.860000000000000098e+00 3.617625887396746265e+01 2.655831379426610894e+01 -3.984590984028115734e+00 -1.181894728143659457e+01 6.015663285039107677e+01 6.015912667488226617e+01 6.014503872821290287e+01 6.014535001792559399e+01 1.238319183844898497e+01 -2.565582641426098576e+01
1.864999999999999991e+00 3.618501677289319218e+01 2.657190780505647609e+01 -3.996671260151246852e+00 -1.183039533133046639e+01 6.015656471202305511e+01 6.015944282187549419e+01 6.014500485064364455e+01 6.014539609676550924e+01 1.239214517797088178e+01 -2.566454462159638794e+01
1.870000000000000107e+00 3.619353521722068479e+01 2.658594271096975703e+01 -4.008929856129472391e+00 -1.184187710402680160e+01 6.015649900165966102e+01 6.015974756681733027e+01 6.014497349223360345e+01 6.014544555785004576e+01 1.240210509643051573e+01 -2.567340974206235060e+01
1.875000000000000000e+00 3.620182044187634318e+01 2.660039822800271736e+01 -4.021360117342060114e+00 -1.185338446564440318e+01 6.015643693392259905e+01 6.016004244455953653e+01 6.014494465472932916e+01 6.014549802367317000e+01 1.241126600377617528e+01 -2.568217842397616124e+01
1.879999999999999893e+00 3.620987990831553560e+01 2.661525728844009819e+01 -4.033957289626734166e+00 -1.186491205849301345e+01 6.015637816600438015e+01 6.016032501157553014e+01 6.014491855831945344e+01 6.014555367872474534e+01 1.242144715943463495e+01 -2.569108920269303198e+01
1.885000000000000009e+00 3.621772146272276416e+01 2.663049870978014511e+01 -4.046714675732231647e+00 -1.187645254159521890e+01 6.015632362260122079e+01 6.016059621229375409e+01 6.014489523732406440e+01 6.014561223084904640e+01 1.243142456403237794e+01 -2.569997637207783114e+01
1.889999999999999902e+00 3.622535384746684173e+01 2.664610235333548971e+01 -4.059626301344106736e+00 -1.188799989314069272e+01 6.015627353916557496e+01 6.016085528236424551e+01 6.014487481947778491e+01 6.014567363053014049e+01 1.244154592261004666e+01 -2.570888320420862172e+01
1.895000000000000018e+00 3.623278648238219546e+01 2.666204752330510885e+01 -4.072686059503887179e+00 -1.189954835064936134e+01 6.015622809214774236e+01 6.016110139420649716e+01 6.014485743541831653e+01 6.014573783913928651e+01 1.245224163470643575e+01 -2.571786407528249541e+01
1.899999999999999911e+00 3.624002922866311849e+01 2.667831122591014292e+01 -4.085886781854605410e+00 -1.191109125870493557e+01 6.015618808385791283e+01 6.016133544397104060e+01 6.014484312055667203e+01 6.014580457757168119e+01 1.246240782391259039e+01 -2.572676983554406860e+01
1.905000000000000027e+00 3.624709280843341475e+01 2.669487259533325130e+01 -4.099222518858979925e+00 -1.192262388927262151e+01 6.015615327077361485e+01 6.016155569838031880e+01 6.014483205327128701e+01 6.014587393997842923e+01 1.247334753517313999e+01 -2.573577095995610264e+01
1.909999999999999920e+00 3.625398825278926296e+01 2.671170817325745617e+01 -4.112686061495963052e+00 -1.193414037008840012e+01 6.015612418657074301e+01 6.016176254672274126e+01 6.014482429436586841e+01 6.014594572459527910e+01 1.248446972144581935e+01 -2.574478667076640548e+01
1.915000000000000036e+00 3.626072701348105909e+01 2.672879348208100936e+01 -4.126269736469299509e+00 -1.194563466302603949e+01 6.015610156245102758e+01 6.016195699200798686e+01 6.014481986951295056e+01 6.014601964682115920e+01 1.249465553158964148e+01 -2.575366637619126564e+01
1.919999999999999929e+00 3.626732137526800415e+01 2.674610735776027326e+01 -4.139967641147460853e+00 -1.195710332410183696e+01 6.015608468996136793e+01 6.016213638731938573e+01 6.014481900245216650e+01 6.014609593985515090e+01 1.250611769809334106e+01 -2.576270156783073872e+01
1.925000000000000044e+00 3.627378357350292504e+01 2.676362425197962125e+01 -4.153771610182743323e+00 -1.196854050501845279e+01 6.015607438713842470e+01 6.016230216500302674e+01 6.014482169145270518e+01 6.014617426656818111e+01 1.251740518390562862e+01 -2.577169783639950396e+01
1.929999999999999938e+00 3.628012633449866797e+01 2.678131977205248759e+01 -4.167674080226508870e+00 -1.197994148873115350e+01 6.015607090051774009e+01 6.016245437120171147e+01 6.014482800844961474e+01 6.014625448958147302e+01 1.252835008244022141e+01 -2.578063115793015569e+01
1.935000000000000053e+00 3.628636283340706115e+01 2.679917079055655904e+01 -4.181668125677196812e+00 -1.199130272476733872e+01 6.015607388391153165e+01 6.016259161163409175e+01 6.014483810172517053e+01 6.014633667903314063e+01 1.254011674637157014e+01 -2.578965427637518104e+01
1.939999999999999947e+00 3.629250617224715825e+01 2.681715112999268769e+01 -4.195745187281583632e+00 -1.200261900871690024e+01 6.015608407182150330e+01 6.016271541125203726e+01 6.014485195697573516e+01 6.014642049915696020e+01 1.255125632067672115e+01 -2.579857358501694264e+01
1.945000000000000062e+00 3.629856995673982567e+01 2.683523746895438578e+01 -4.209898128443529508e+00 -1.201388725013855385e+01 6.015610104238476907e+01 6.016282438681051303e+01 6.014486971612069510e+01 6.014650602879444108e+01 1.256298047188004219e+01 -2.580754826447067174e+01
1.949999999999999956e+00 3.630456770601880123e+01 2.685340431764072022e+01 -4.224118597582642742e+00 -1.202510319991034216e+01 6.015612515912469860e+01 6.016291930470352156e+01 6.014489140025347069e+01 6.014659304984653687e+01 1.257458415999450274e+01 -2.581648359589003050e+01
1.955000000000000071e+00 3.631051307289636298e+01 2.687162664290308101e+01 -4.238398374093990562e+00 -1.203626309933581950e+01 6.015615659075636756e+01 6.016300052707985913e+01 6.014491704921420023e+01 6.014668140692064924e+01 1.258575656235822748e+01 -2.582533724163510058e+01
1.959999999999999964e+00 3.631641995562583247e+01 2.688988142725581909e+01 -4.252730161061471392e+00 -1.204736464613913327e+01 6.015619473623966229e+01 6.016306651411192519e+01 6.014494680323537779e+01 6.014677121795133985e+01 1.259793607211725686e+01 -2.583429857894831017e+01
1.965000000000000080e+00 3.632230186560092733e+01 2.690814222611000872e+01 -4.267104731278276830e+00 -1.205840345363745136e+01 6.015624032591892956e+01 6.016311929469683406e+01 6.014498060362064535e+01 6.014686210533963617e+01 1.260935980611433394e+01 -2.584313321027435961e+01
1.969999999999999973e+00 3.632817249937205872e+01 2.692638509612303110e+01 -4.281513996030486879e+00 -1.206937682444758053e+01 6.015629317863591297e+01 6.016315862403093462e+01 6.014501851205461946e+01 6.014695401750380199e+01 1.262034962955024575e+01 -2.585188287838725429e+01
1.975000000000000089e+00 3.633404561391547105e+01 2.694458786546213602e+01 -4.295950609076472304e+00 -1.208028324706748435e+01 6.015635249895100856e+01 6.016318275670610660e+01 6.014506066810761098e+01 6.014704712016238375e+01 1.263261217556368088e+01 -2.586077265033959804e+01
1.979999999999999982e+00 3.633993433318608623e+01 2.696272421949898401e+01 -4.310404863919681695e+00 -1.209111854307427869e+01 6.015641916289296631e+01 6.016319439621959475e+01 6.014510696376169818e+01 6.014714096036979640e+01 1.264385526286570105e+01 -2.586949841012787132e+01
1.985000000000000098e+00 3.634585202470410081e+01 2.698077229675783073e+01 -4.324869161704476994e+00 -1.210188137031777345e+01 6.015649244765400994e+01 6.016319217772662142e+01 6.014515750904899960e+01 6.014723566374009778e+01 1.265549349676262736e+01 -2.587824672099983658e+01
1.989999999999999991e+00 3.635181159691882868e+01 2.699870864725117059e+01 -4.339334843695716870e+00 -1.211256929117720205e+01 6.015657236410033448e+01 6.016317673913152220e+01 6.014521229985770390e+01 6.014733108118173988e+01 1.266715478097964898e+01 -2.588696775156951446e+01
1.995000000000000107e+00 3.635782564725424493e+01 2.701651006946233835e+01 -4.353793134891856376e+00 -1.212317991845125853e+01 6.015665897360843672e+01 6.016314893949115827e+01 6.014527131528003423e+01 6.014742703946653535e+01 1.267829146997669731e+01 -2.589558854437962410e+01
2.000000000000000000e+00 3.636390664516216731e+01 2.703415575992431030e+01 -4.368236251348995403e+00 -1.213371226343616094e+01 6.015675158451763593e+01 6.016310776457339671e+01 6.014533463193216534e+01 6.014752363537265722e+01 1.269007437937632155e+01 -2.590426344569610251e+01
2.004999999999999893e+00 3.637006638681408077e+01 2.705162263475067519e+01 -4.382654947846271298e+00 -1.214416368954767300e+01 6.015685055931302827e+01 6.016305502845348485e+01 6.014540216694436481e+01 6.014762057551958918e+01 1.270113872166328939e+01 -2.591281161136362954e+01
2.009999999999999787e+00 3.637631650550063966e+01 2.706889055903270247e+01 -4.397041232330320071e+00 -1.215453323976747946e+01 6.015695533422304919e+01 6.016299021465736985e+01 6.014547395972557098e+01 6.014771790067894131e+01 1.271224992833434264e+01 -2.592133384261323670e+01
2.015000000000000124e+00 3.638266815040776692e+01 2.708593971559891145e+01 -4.411386983188930522e+00 -1.216481991151245978e+01 6.015706544143047552e+01 6.016291313417915632e+01 6.014555002663071548e+01 6.014781561252537045e+01 1.272389832768806528e+01 -2.592989455698505097e+01
2.020000000000000018e+00 3.638913171205537367e+01 2.710274841339370155e+01 -4.425682796363792804e+00 -1.217502121354018918e+01 6.015718136364174029e+01 6.016282614583684563e+01 6.014563023970863753e+01 6.014791336223767360e+01 1.273428986359591697e+01 -2.593825644635794347e+01
2.024999999999999911e+00 3.639571748282790509e+01 2.711929963413853883e+01 -4.439921391853753896e+00 -1.218513734596330877e+01 6.015730204633989331e+01 6.016272767753375916e+01 6.014571468043708080e+01 6.014801135940872001e+01 1.274520510109889138e+01 -2.594665444990869574e+01
2.029999999999999805e+00 3.640243498221573049e+01 2.713557508881560310e+01 -4.454094503965603025e+00 -1.219516734339351949e+01 6.015742718665352839e+01 6.016261817984477744e+01 6.014580331449086259e+01 6.014810953656024139e+01 1.275661314370119293e+01 -2.595508417704034088e+01
2.035000000000000142e+00 3.640929287637082012e+01 2.715155480938538801e+01 -4.468192661200530047e+00 -1.220510878060582627e+01 6.015755740471196589e+01 6.016250056713627714e+01 6.014589596769324231e+01 6.014820748736262601e+01 1.276627166105434341e+01 -2.596324926732410177e+01
2.040000000000000036e+00 3.641629984864717784e+01 2.716722544304096942e+01 -4.482209512863836842e+00 -1.221496309308145101e+01 6.015769107885819267e+01 6.016237197830780303e+01 6.014599277597855576e+01 6.014830562235008671e+01 1.277717778501407153e+01 -2.597154526644935402e+01
2.044999999999999929e+00 3.642346337530801748e+01 2.718256932163291850e+01 -4.496136113520909028e+00 -1.222472849795368788e+01 6.015782854800938395e+01 6.016223470748754920e+01 6.014609358832871067e+01 6.014840363525642886e+01 1.278768062659668914e+01 -2.597975391822209090e+01
2.049999999999999822e+00 3.643079041281466601e+01 2.719757098841060028e+01 -4.509964330393400722e+00 -1.223440418032794597e+01 6.015796962096038669e+01 6.016208971842218034e+01 6.014619832109639930e+01 6.014850141286717644e+01 1.279734600382196597e+01 -2.598781767699379586e+01
2.055000000000000160e+00 3.643828748490449243e+01 2.721221822932665191e+01 -4.523687379436385214e+00 -1.224399093444909603e+01 6.015811319186926198e+01 6.016193563992744231e+01 6.014630701282551684e+01 6.014859917560397662e+01 1.280786363968312891e+01 -2.599595932437760837e+01
2.060000000000000053e+00 3.644595997322267067e+01 2.722649580892095855e+01 -4.537296550241037174e+00 -1.225348709828918992e+01 6.015825965204376047e+01 6.016177503613547373e+01 6.014641948188858578e+01 6.014869659800999102e+01 1.281737522741513402e+01 -2.600393333170832122e+01
2.064999999999999947e+00 3.645381292340018575e+01 2.724039301595863449e+01 -4.550785149712842426e+00 -1.226289340114923831e+01 6.015840800594146742e+01 6.016160689810643447e+01 6.014653573653762209e+01 6.014879386143731921e+01 1.282726339119954950e+01 -2.601192184482481196e+01
2.069999999999999840e+00 3.646185037307009225e+01 2.725389768233739218e+01 -4.564145376204525206e+00 -1.227220908628778595e+01 6.015855817185277488e+01 6.016143262535368308e+01 6.014665564837709866e+01 6.014889081522578351e+01 1.283674126260702586e+01 -2.601982074352747176e+01
2.075000000000000178e+00 3.647007568875432071e+01 2.726699940298037461e+01 -4.577370005103495565e+00 -1.228143396931221609e+01 6.015870975482076943e+01 6.016125282797926843e+01 6.014677912703953666e+01 6.014898742475901372e+01 1.284574289341898101e+01 -2.602762099819751995e+01
2.080000000000000071e+00 3.647849159824084353e+01 2.727968995960180720e+01 -4.590452612684134515e+00 -1.229056869447685507e+01 6.015886189069128420e+01 6.016106691628642977e+01 6.014690614260121038e+01 6.014908382857645819e+01 1.285529296851399472e+01 -2.603545732010054081e+01
2.084999999999999964e+00 3.648709973966011688e+01 2.729195926318421073e+01 -4.603385458592688551e+00 -1.229961210646487224e+01 6.015901480539487522e+01 6.016087715332161423e+01 6.014703650462610085e+01 6.014917977062162890e+01 1.286384147273026457e+01 -2.604312496732512017e+01
2.089999999999999858e+00 3.649590125833187670e+01 2.730380089385130304e+01 -4.616162388526118043e+00 -1.230856480741451264e+01 6.015916769638620565e+01 6.016068313706488624e+01 6.014717016329869637e+01 6.014927537267901414e+01 1.287225107285460801e+01 -2.605073720258064540e+01
2.095000000000000195e+00 3.650489652094594106e+01 2.731520953459583012e+01 -4.628777496917799716e+00 -1.231742749203195686e+01 6.015931971937628475e+01 6.016048436360949125e+01 6.014730706966800255e+01 6.014937077509057417e+01 1.288147844606738701e+01 -2.605841957086835947e+01
2.100000000000000089e+00 3.651408467950108161e+01 2.732617701255259490e+01 -4.641223063579771768e+00 -1.232619838485623021e+01 6.015947150819309996e+01 6.016028417633532399e+01 6.014744696042453143e+01 6.014946558363374152e+01 1.288900273679396591e+01 -2.606583933999661440e+01
2.104999999999999982e+00 3.652346464627142097e+01 2.733670114686518460e+01 -4.653494190804658537e+00 -1.233487894298183640e+01 6.015962178224754098e+01 6.016008093478713903e+01 6.014758983976434337e+01 6.014956010570558220e+01 1.289680808338403750e+01 -2.607325736676077810e+01
2.109999999999999876e+00 3.653303435897036877e+01 2.734677907392885388e+01 -4.665585318812292215e+00 -1.234346954104016625e+01 6.015976990777127753e+01 6.015987467353912876e+01 6.014773561625823106e+01 6.014965441757341580e+01 1.290536233764718688e+01 -2.608073459661545357e+01
2.115000000000000213e+00 3.654279059362534809e+01 2.735640548811089801e+01 -4.677489316001814501e+00 -1.235196833210020984e+01 6.015991657142826909e+01 6.015966884955643224e+01 6.014788400777759847e+01 6.014974811954882483e+01 1.291203630132332414e+01 -2.608792394278360405e+01
2.120000000000000107e+00 3.655273004108748580e+01 2.736558229385638086e+01 -4.689202539284970328e+00 -1.236037748061462516e+01 6.016006007460497074e+01 6.015946069767283433e+01 6.014803506771893638e+01 6.014984168593480263e+01 1.291982122681821643e+01 -2.609521867869939982e+01
2.125000000000000000e+00 3.656284804160334545e+01 2.737430710073723361e+01 -4.700718825201199991e+00 -1.236869572880022794e+01 6.016020074643723348e+01 6.015925270605796271e+01 6.014818855923348195e+01 6.014993485804077267e+01 1.292695373959668359e+01 -2.610238566832234497e+01
2.129999999999999893e+00 3.657313942719697053e+01 2.738258068123646538e+01 -4.712033405192754820e+00 -1.237692321838013854e+01 6.016033807703256286e+01 6.015904515408161757e+01 6.014834436248226979e+01 6.015002768861427995e+01 1.293366036892219917e+01 -2.610945384679198966e+01
2.134999999999999787e+00 3.658359834368236818e+01 2.739040524333415405e+01 -4.723142013653601978e+00 -1.238506037684888206e+01 6.016047137650900822e+01 6.015883782253477818e+01 6.014850238151652917e+01 6.015012030201778970e+01 1.294061034814492039e+01 -2.611651036481118737e+01
2.140000000000000124e+00 3.659421799706228740e+01 2.739778197818876748e+01 -4.734039618105668090e+00 -1.239310633895949465e+01 6.016060071036375945e+01 6.015863242298217983e+01 6.014866241203222330e+01 6.015021255395282651e+01 1.294671866971670759e+01 -2.612341132383460973e+01
2.145000000000000018e+00 3.660499117508808098e+01 2.740471556176528978e+01 -4.744722790802676116e+00 -1.240106186268602073e+01 6.016072516488878108e+01 6.015842808036717315e+01 6.014882438790842656e+01 6.015030466317128344e+01 1.295322796336133919e+01 -2.613031919199124076e+01
2.149999999999999911e+00 3.661590969960555242e+01 2.741120906134294088e+01 -4.755187054458159146e+00 -1.240892604544651157e+01 6.016084479611800617e+01 6.015822640068329008e+01 6.014898810511686378e+01 6.015039650222792034e+01 1.295912738317986346e+01 -2.613709973874721371e+01
2.154999999999999805e+00 3.662696486679493546e+01 2.741726762509778226e+01 -4.765428832382748503e+00 -1.241669872114746553e+01 6.016095920373255268e+01 6.015802775586992368e+01 6.014915342452739822e+01 6.015048811677367269e+01 1.296450909475796465e+01 -2.614376385438341899e+01
2.160000000000000142e+00 3.663814748045279401e+01 2.742289857039476431e+01 -4.775445509197687066e+00 -1.242438052744296151e+01 6.016106748940509874e+01 6.015783117180504291e+01 6.014932027818742455e+01 6.015057974078261793e+01 1.297066842261504327e+01 -2.615048064780825143e+01
2.165000000000000036e+00 3.664944731894284047e+01 2.742810637152418352e+01 -4.785232820393356512e+00 -1.243196967900465921e+01 6.016117017202393669e+01 6.015763930943884930e+01 6.014948839810229941e+01 6.015067109982803828e+01 1.297560180041593370e+01 -2.615698512175053381e+01
2.169999999999999929e+00 3.666085391574340946e+01 2.743289931724357089e+01 -4.794788359641472653e+00 -1.243946628977757918e+01 6.016126661899678396e+01 6.015745177609065308e+01 6.014965768104648447e+01 6.015076234590050319e+01 1.298005000410777043e+01 -2.616337329113614985e+01
2.174999999999999822e+00 3.667235634284816115e+01 2.743728734844127004e+01 -4.804110459927592558e+00 -1.244687098770463507e+01 6.016135586787311951e+01 6.015726726088666254e+01 6.014982807236227558e+01 6.015085375848054383e+01 1.298556764770768446e+01 -2.616984813435800561e+01
2.180000000000000160e+00 3.668394265766750095e+01 2.744127677287560729e+01 -4.813195444790906663e+00 -1.245418151784522287e+01 6.016143864220578763e+01 6.015708877803459842e+01 6.014999928053124734e+01 6.015094501115514447e+01 1.298978458151586679e+01 -2.617609625961420505e+01
2.185000000000000053e+00 3.669560092008224927e+01 2.744487905181895826e+01 -4.822042247009736826e+00 -1.246139844337179881e+01 6.016151396607105539e+01 6.015691485335668887e+01 6.015017125770210527e+01 6.015103640356349501e+01 1.299436899662076073e+01 -2.618233545937476592e+01
2.189999999999999947e+00 3.670731842916128329e+01 2.744810366700197335e+01 -4.830648690386431632e+00 -1.246852055184993446e+01 6.016158189030915082e+01 6.015674661706209747e+01 6.015034381340819891e+01 6.015112786936960276e+01 1.299861784420023803e+01 -2.618847153066965205e+01
2.194999999999999840e+00 3.671908212396832738e+01 2.745096133562125829e+01 -4.839013192509832528e+00 -1.247554695859640717e+01 6.016164224361000379e+01 6.015658455088185974e+01 6.015051679211139657e+01 6.015121943076549371e+01 1.300239538726662225e+01 -2.619448484135560662e+01
2.200000000000000178e+00 3.673087866444811311e+01 2.745346439144297435e+01 -4.847134982260322467e+00 -1.248247737547910141e+01 6.016169447260323722e+01 6.015642806951485255e+01 6.015069009623632468e+01 6.015131125661117295e+01 1.300651069186122122e+01 -2.620047993935263975e+01
2.205000000000000071e+00 3.674269409699591904e+01 2.745562348513837136e+01 -4.855012387310104316e+00 -1.248930999805377517e+01 6.016173889582552192e+01 6.015627878351867253e+01 6.015086350865036735e+01 6.015140320619683223e+01 1.300976941407069454e+01 -2.620629788671897131e+01
2.209999999999999964e+00 3.675451442529011103e+01 2.745745221384225943e+01 -4.862645281976263334e+00 -1.249604453180671015e+01 6.016177490778574111e+01 6.015613582155528860e+01 6.015103694778424881e+01 6.015149548255271128e+01 1.301319912575790561e+01 -2.621207183247887684e+01
2.214999999999999858e+00 3.676632524008781644e+01 2.745896353073643681e+01 -4.870033220611058589e+00 -1.250267988968973576e+01 6.016180234550755301e+01 6.015599938702478511e+01 6.015121027409139032e+01 6.015158813522552350e+01 1.301683596250402175e+01 -2.621780450982317134e+01
2.220000000000000195e+00 3.677811167925521119e+01 2.746016900151084883e+01 -4.877175066186318908e+00 -1.250921373879009835e+01 6.016182175794981646e+01 6.015587145881615072e+01 6.015138325216300075e+01 6.015168096220042315e+01 1.301909150308474494e+01 -2.622328507288576205e+01
2.225000000000000089e+00 3.678985912247196666e+01 2.746108453717549835e+01 -4.884072014352375923e+00 -1.251564624207820486e+01 6.016183218681423028e+01 6.015575001111240994e+01 6.015155586578995184e+01 6.015177431708816158e+01 1.302197354319595668e+01 -2.622877535248069591e+01
2.229999999999999982e+00 3.680155245990071933e+01 2.746172356403513248e+01 -4.890724030425513291e+00 -1.252197566209816237e+01 6.016183377517992170e+01 6.015563580567377500e+01 6.015172794825057423e+01 6.015186815997554959e+01 1.302495053576925343e+01 -2.623420332583410186e+01
2.234999999999999876e+00 3.681317638036566819e+01 2.746209916015975594e+01 -4.897130987107962241e+00 -1.252819977551006758e+01 6.016182692950447120e+01 6.015553020941266738e+01 6.015189930144119757e+01 6.015196236215417969e+01 1.302692292992807488e+01 -2.623942229995152786e+01
2.240000000000000213e+00 3.682471583494660905e+01 2.746222780137579633e+01 -4.903294642953340166e+00 -1.253431832576683824e+01 6.016181086612042606e+01 6.015543140837282721e+01 6.015206990225692607e+01 6.015205723477928501e+01 1.302964259915379586e+01 -2.624466033229331074e+01
2.245000000000000107e+00 3.683615531317440883e+01 2.746212252174763435e+01 -4.909215077377388603e+00 -1.254032862671088289e+01 6.016178621960066408e+01 6.015534120103639992e+01 6.015223953288727188e+01 6.015215257963650686e+01 1.303157703222326091e+01 -2.624971376438496762e+01
2.250000000000000000e+00 3.684747959717845589e+01 2.746179920241364059e+01 -4.914894001356998388e+00 -1.254622966554191166e+01 6.016175261149821551e+01 6.015525866602956739e+01 6.015240812586843333e+01 6.015224857355975985e+01 1.303362862907837361e+01 -2.625469893562775781e+01
2.254999999999999893e+00 3.685867336238978709e+01 2.746127266564527147e+01 -4.920332726383524147e+00 -1.255201960203435974e+01 6.016171013446357563e+01 6.015518402811688503e+01 6.015257555376278020e+01 6.015234522821658913e+01 1.303564312332210662e+01 -2.625959329225834082e+01
2.259999999999999787e+00 3.686972127839959512e+01 2.746055716522880985e+01 -4.925532437071297842e+00 -1.255769611828699439e+01 6.016165914677792159e+01 6.015511812383611812e+01 6.015274165848025945e+01 6.015244246464027356e+01 1.303689243986766577e+01 -2.626429887716399492e+01
2.265000000000000124e+00 3.688060840265897866e+01 2.745966945357308830e+01 -4.930495814355499995e+00 -1.256325843848035539e+01 6.016159907714408916e+01 6.015505928805530544e+01 6.015290642097633622e+01 6.015254054782641902e+01 1.303888642762967720e+01 -2.626901177150461564e+01
2.270000000000000018e+00 3.689131958768222574e+01 2.745862320871878026e+01 -4.935224128243952180e+00 -1.256870374582239691e+01 6.016153055007647055e+01 6.015500889268781037e+01 6.015306965990412635e+01 6.015263931318424540e+01 1.304037144609691978e+01 -2.627356495191382635e+01
2.274999999999999911e+00 3.690183996228394392e+01 2.745743286828659180e+01 -4.939719261593175759e+00 -1.257402970107269091e+01 6.016145389580339753e+01 6.015496746560125985e+01 6.015323124309500002e+01 6.015273870841356540e+01 1.304083550094821575e+01 -2.627788885679123254e+01
2.279999999999999805e+00 3.691215522508803559e+01 2.745611588878454157e+01 -4.943984905806266816e+00 -1.257923593401970841e+01 6.016136826861251308e+01 6.015493239390483637e+01 6.015339121270808675e+01 6.015283911405155237e+01 1.304258226242461305e+01 -2.628228383619607555e+01
2.285000000000000142e+00 3.692225078662902149e+01 2.745468474197668129e+01 -4.948022383081664088e+00 -1.258431889330554121e+01 6.016127470094350116e+01 6.015490588472644617e+01 6.015354935211835397e+01 6.015294023181974836e+01 1.304354326224049210e+01 -2.628647584475024956e+01
2.290000000000000036e+00 3.693211268120462876e+01 2.745315468191625996e+01 -4.951834724009794186e+00 -1.258927690449871939e+01 6.016117310906930271e+01 6.015488716362826693e+01 6.015370561068202448e+01 6.015304217396921160e+01 1.304432285735045127e+01 -2.629054201655548439e+01
2.294999999999999929e+00 3.694172726391857253e+01 2.745154069659794516e+01 -4.955425083415442522e+00 -1.259410822656220574e+01 6.016106344706927445e+01 6.015487548372208693e+01 6.015385994009412940e+01 6.015314504300236109e+01 1.304548156620300325e+01 -2.629455373274991814e+01
2.299999999999999822e+00 3.695108104139274019e+01 2.744985565778900849e+01 -4.958795782349186609e+00 -1.259880988411827829e+01 6.016094640127759163e+01 6.015487193812748501e+01 6.015401219589676884e+01 6.015324867861690450e+01 1.304590025737930148e+01 -2.629836175306447998e+01
2.305000000000000160e+00 3.696016121788415631e+01 2.744811484600808882e+01 -4.961950686594572169e+00 -1.260338062693664440e+01 6.016082164029769785e+01 6.015487490061600084e+01 6.015416238571604879e+01 6.015335329427858113e+01 1.304689724474365775e+01 -2.630213706276361663e+01
2.310000000000000053e+00 3.696895512259583683e+01 2.744633056837440321e+01 -4.964892397737095564e+00 -1.260781747061311897e+01 6.016068986624148351e+01 6.015488537504906219e+01 6.015431037826292737e+01 6.015345873034025459e+01 1.304739912820800285e+01 -2.630573650792699070e+01
2.314999999999999947e+00 3.697745069750649805e+01 2.744451615715652437e+01 -4.967624355020713089e+00 -1.261211831721667487e+01 6.016055126619361459e+01 6.015490296145361526e+01 6.015445612295005162e+01 6.015356501728134475e+01 1.304758354044028223e+01 -2.630918131439248597e+01
2.319999999999999840e+00 3.698563649498209571e+01 2.744268567091442890e+01 -4.970150686213848701e+00 -1.261628178732200567e+01 6.016040561448761537e+01 6.015492612489930480e+01 6.015459963533151466e+01 6.015367233815671710e+01 1.304863694395361584e+01 -2.631262525146700426e+01
2.325000000000000178e+00 3.699350118624384010e+01 2.744084926972310257e+01 -4.972473793069990933e+00 -1.262030424896110326e+01 6.016025403441617669e+01 6.015495679185733024e+01 6.015474074711447372e+01 6.015378038703977381e+01 1.304860597784663767e+01 -2.631580975413444179e+01
2.330000000000000071e+00 3.700103434454454998e+01 2.743901988608633147e+01 -4.974597848572935632e+00 -1.262418416678866429e+01 6.016009642711362915e+01 6.015499364953220152e+01 6.015487947076827169e+01 6.015388930449352500e+01 1.304844739968363498e+01 -2.631885853773556505e+01
2.334999999999999964e+00 3.700822612939499123e+01 2.743721019248490478e+01 -4.976527214880951178e+00 -1.262792015969019133e+01 6.015993262402439967e+01 6.015503515341845286e+01 6.015501583594727464e+01 6.015399925776655010e+01 1.304931363909172681e+01 -2.632192106557056732e+01
2.339999999999999858e+00 3.701506687818675800e+01 2.743542869644640447e+01 -4.978264404901364237e+00 -1.263150849888378424e+01 6.015976387124096192e+01 6.015508340193457570e+01 6.015514967877440000e+01 6.015410990007148229e+01 1.304905613857289559e+01 -2.632471333612500075e+01
2.345000000000000195e+00 3.702154801811493456e+01 2.743368771338334611e+01 -4.979814254747779501e+00 -1.263494828784282120e+01 6.015958976633169897e+01 6.015513615111528622e+01 6.015528107623202914e+01 6.015422148539303748e+01 1.304943450329246524e+01 -2.632746471082895567e+01
2.350000000000000089e+00 3.702766127931626983e+01 2.743199608873138118e+01 -4.981180121022465990e+00 -1.263823677583068417e+01 6.015941103535420353e+01 6.015519406044813167e+01 6.015540995204499808e+01 6.015433385711304481e+01 1.304957662892077863e+01 -2.633005898133007605e+01
2.354999999999999982e+00 3.703339913710532727e+01 2.743036299396799649e+01 -4.982365866460485293e+00 -1.264137183357768102e+01 6.015922807075882162e+01 6.015525688329006471e+01 6.015553628390427576e+01 6.015444697999755164e+01 1.304941851138111097e+01 -2.633248616258631714e+01
2.359999999999999876e+00 3.703875484332824186e+01 2.742879803573395492e+01 -4.983375918014854911e+00 -1.264435204306429839e+01 6.015904088130999128e+01 6.015532333961250799e+01 6.015566011037609684e+01 6.015456095808506376e+01 1.304981996574622727e+01 -2.633485767776802433e+01
2.365000000000000213e+00 3.704372205881774249e+01 2.742730782302424686e+01 -4.984213471729042055e+00 -1.264717449227622836e+01 6.015885039978645210e+01 6.015539453037845163e+01 6.015578134518641917e+01 6.015467555825311052e+01 1.304948357608710552e+01 -2.633700173838566982e+01
2.370000000000000107e+00 3.704829543116298396e+01 2.742590100423488408e+01 -4.984883124674433397e+00 -1.264983805360018110e+01 6.015865654662711393e+01 6.015546889097494443e+01 6.015590005164746401e+01 6.015479091487181051e+01 1.304951098299344281e+01 -2.633906171166454158e+01
2.375000000000000000e+00 3.705247017186417935e+01 2.742458436481165762e+01 -4.985388833788858776e+00 -1.265234087214682290e+01 6.015845971855878815e+01 6.015554607740100579e+01 6.015601623127508191e+01 6.015490698749891862e+01 1.304989593103526069e+01 -2.634103556424795656e+01
2.379999999999999893e+00 3.705624201075916346e+01 2.742336233034903969e+01 -4.985733652986561459e+00 -1.265468005761480619e+01 6.015826097375526871e+01 6.015562745326703720e+01 6.015612979726125786e+01 6.015502349315363517e+01 1.304908577508118306e+01 -2.634271830561784000e+01
2.384999999999999787e+00 3.705960784052270895e+01 2.742224269309789975e+01 -4.985922722044207944e+00 -1.265685540172814072e+01 6.015805983548970914e+01 6.015571036412514161e+01 6.015624088574779194e+01 6.015514070572447736e+01 1.304915041200331949e+01 -2.634438075514778177e+01
2.390000000000000124e+00 3.706256492855550988e+01 2.742122943278155489e+01 -4.985959511763085494e+00 -1.265886474644769422e+01 6.015785703506863769e+01 6.015579529664189806e+01 6.015634946647251979e+01 6.015525845689769824e+01 1.304932144179952225e+01 -2.634592111552692728e+01
2.395000000000000018e+00 3.706511125355020653e+01 2.742032573571977139e+01 -4.985847395430708318e+00 -1.266070594481480960e+01 6.015765335435568062e+01 6.015588286293942133e+01 6.015645550666182118e+01 6.015537655736656575e+01 1.304871509725356482e+01 -2.634722256592182177e+01
2.399999999999999911e+00 3.706724583848330212e+01 2.741953698960812247e+01 -4.985591207919812362e+00 -1.266237880476937328e+01 6.015744847817375529e+01 6.015597081007879865e+01 6.015655913353638340e+01 6.015549521445831260e+01 1.304903225794418908e+01 -2.634850780610406318e+01
2.404999999999999805e+00 3.706896802992610418e+01 2.741886423442490184e+01 -4.985193818391019605e+00 -1.266388086404517388e+01 6.015724349661648773e+01 6.015606055246460215e+01 6.015666027902988588e+01 6.015561412060586832e+01 1.304866358799273840e+01 -2.634956496240424073e+01
2.410000000000000142e+00 3.707027821746275009e+01 2.741831072840765060e+01 -4.984659551653090936e+00 -1.266521163764568136e+01 6.015703839441032841e+01 6.015615062531715296e+01 6.015675903561190552e+01 6.015573336741284294e+01 1.304859912665523503e+01 -2.635052363095765671e+01
2.415000000000000036e+00 3.707117736873782832e+01 2.741787774242712317e+01 -4.983991984954498911e+00 -1.266636990465435630e+01 6.015683365821595174e+01 6.015624088157774452e+01 6.015685542798937746e+01 6.015585286006908916e+01 1.304864123121996933e+01 -2.635135756362738135e+01
2.419999999999999929e+00 3.707166709894043066e+01 2.741756526011437245e+01 -4.983194304263069085e+00 -1.266735416207199627e+01 6.015663001020439538e+01 6.015633180050807027e+01 6.015694945056279863e+01 6.015597241416477914e+01 1.304802957722534806e+01 -2.635196675330674410e+01
2.424999999999999822e+00 3.707175001638429990e+01 2.741737519219499575e+01 -4.982270973097188360e+00 -1.266816470326370592e+01 6.015642718058013116e+01 6.015642128896875818e+01 6.015704124118032325e+01 6.015609220247048938e+01 1.304832913305484254e+01 -2.635255666087035920e+01
2.430000000000000160e+00 3.707142907731182646e+01 2.741730557287099757e+01 -4.981224694071391568e+00 -1.266879986818802273e+01 6.015622612754957999e+01 6.015651047637933146e+01 6.015713076597116782e+01 6.015621194630702462e+01 1.304820071558330952e+01 -2.635295152182401779e+01
2.435000000000000053e+00 3.707070804263329222e+01 2.741735485896670710e+01 -4.980058641191336122e+00 -1.266925881729677528e+01 6.015602739803392751e+01 6.015659944155249406e+01 6.015721805147543222e+01 6.015633151234717957e+01 1.304725871144368377e+01 -2.635310092288630202e+01
2.439999999999999947e+00 3.706959166567213515e+01 2.741752374886600663e+01 -4.978777399740814680e+00 -1.266954270394540671e+01 6.015583043546832442e+01 6.015668540983185153e+01 6.015730328249790659e+01 6.015645116450973262e+01 1.304769902110134794e+01 -2.635329355242620863e+01
2.444999999999999840e+00 3.706808483530016218e+01 2.741780749204322376e+01 -4.977382939951803031e+00 -1.266964970352947795e+01 6.015563652236696868e+01 6.015677043377846189e+01 6.015738638441131769e+01 6.015657049221066188e+01 1.304736779874208707e+01 -2.635324706241132375e+01
2.450000000000000178e+00 3.706619344615218381e+01 2.741820402182200311e+01 -4.975878850136338016e+00 -1.266958025716687075e+01 6.015544567875134163e+01 6.015685330390613927e+01 6.015746746271926071e+01 6.015668953976189215e+01 1.304706312551687297e+01 -2.635306686370177331e+01
2.455000000000000071e+00 3.706392397774916247e+01 2.741871025424462971e+01 -4.974268393184849479e+00 -1.266933467624431842e+01 6.015525808071645031e+01 6.015693325292015459e+01 6.015754660151576161e+01 6.015680828960479687e+01 1.304719255318729942e+01 -2.635280720717367942e+01
2.459999999999999964e+00 3.706128333882519854e+01 2.741932085679543718e+01 -4.972553850881242354e+00 -1.266891233815521289e+01 6.015507453718477393e+01 6.015701120240054678e+01 6.015762379553709138e+01 6.015692648861488578e+01 1.304664865487324299e+01 -2.635232354256717002e+01
2.464999999999999858e+00 3.705827933269228680e+01 2.742003272915272305e+01 -4.970738848839449275e+00 -1.266831456780164800e+01 6.015489478550440339e+01 6.015708531901435663e+01 6.015769919152441503e+01 6.015704426869070431e+01 1.304682054607417818e+01 -2.635179927807852351e+01
2.470000000000000195e+00 3.705492002744887259e+01 2.742083940315935919e+01 -4.968825422443878814e+00 -1.266754101394803023e+01 6.015471963634878705e+01 6.015715661264635372e+01 6.015777278374934411e+01 6.015716136558220484e+01 1.304654180754127601e+01 -2.635108237146738475e+01
2.475000000000000089e+00 3.705121420527454035e+01 2.742173544342552916e+01 -4.966816297335930663e+00 -1.266659247388954057e+01 6.015454930244396792e+01 6.015722457915957477e+01 6.015784465064414377e+01 6.015727772745708535e+01 1.304602393721377673e+01 -2.635020185069091525e+01
2.479999999999999982e+00 3.704717129003525145e+01 2.742271599787173741e+01 -4.964714642156457636e+00 -1.266547059139212728e+01 6.015438357755675725e+01 6.015728766974893915e+01 6.015791492910280880e+01 6.015739344964515567e+01 1.304643333374020742e+01 -2.634931225558833034e+01
2.484999999999999876e+00 3.704280083007895286e+01 2.742377226548410363e+01 -4.962521691041308358e+00 -1.266417491898738135e+01 6.015422357523954133e+01 6.015734782840811334e+01 6.015798356766708110e+01 6.015750814151595449e+01 1.304579626945445092e+01 -2.634815591553231684e+01
2.490000000000000213e+00 3.703811321672049672e+01 2.742489843731600629e+01 -4.960240347959345542e+00 -1.266270737625196041e+01 6.015406908972328637e+01 6.015740361026660565e+01 6.015805070034265611e+01 6.015762188742363037e+01 1.304521094122397962e+01 -2.634687866536915735e+01
2.495000000000000107e+00 3.703311929616260301e+01 2.742608834170666654e+01 -4.957873424423731912e+00 -1.266107007224319503e+01 6.015391988462833694e+01 6.015745354500752029e+01 6.015811646360589293e+01 6.015773477742880715e+01 1.304581207908809226e+01 -2.634563124615128871e+01


==> data/cascade_data_line_trip.dat <==
5.049999999999999822e+00 3.586667732446049683e+01 2.690165900983683400e+01 -4.390798769592022310e+00 -1.144828019702671362e+01 6.019362374979980501e+01 6.024505217635388732e+01 6.028237418723620777e+01 6.035474434152991563e+01 1.957316055771440233e+01 -1.525831266771938317e+02
5.054999999999999716e+00 3.574407662536518160e+01 2.687578285530172550e+01 -4.363974266600469498e+00 -1.131881327514416213e+01 6.019723906873705488e+01 6.025308669031271336e+01 6.027387656290621720e+01 6.031467396610759124e+01 1.834966597197730209e+01 -1.432875104494873995e+02
5.059999999999999609e+00 3.564734330823228703e+01 2.688259570010088240e+01 -4.336966095091744577e+00 -1.125116831788057148e+01 6.020017975801405186e+01 6.025913885843794304e+01 6.026019301418921259e+01 6.026349586160743144e+01 1.681247818095528146e+01 -1.286658146415900035e+02
5.065000000000000391e+00 3.558398187351120612e+01 2.692695506553402041e+01 -4.310935739905764841e+00 -1.125719649486879881e+01 6.020224798734006555e+01 6.026268229700428947e+01 6.024089255014013133e+01 6.020135661332090393e+01 1.494738138709113073e+01 -1.083878902950959997e+02
5.070000000000000284e+00 3.555936916577741869e+01 2.701112613198348456e+01 -4.287063297308241872e+00 -1.134376194664078064e+01 6.020338436798736836e+01 6.026354984035605611e+01 6.021867281663400462e+01 6.013612368991302759e+01 1.328275467732281712e+01 -8.542238709134383612e+01
5.075000000000000178e+00 3.557232801983956705e+01 2.713112252039033834e+01 -4.265898090622069816e+00 -1.150488004013650745e+01 6.020388559708261766e+01 6.026250367430143484e+01 6.019848244428747819e+01 6.008018032355060711e+01 1.249658517501452870e+01 -6.500199172567361927e+01
5.080000000000000071e+00 3.561539586675305458e+01 2.727789266249652655e+01 -4.247294401072701397e+00 -1.172331319181189002e+01 6.020424612566851152e+01 6.026083165361114169e+01 6.018336022359111581e+01 6.004007420933929495e+01 1.261874702002726245e+01 -5.021816160880883473e+01
5.084999999999999964e+00 3.567957653620231184e+01 2.744213540453997524e+01 -4.230982086081412241e+00 -1.198007120311134344e+01 6.020481356581597510e+01 6.025944596711108403e+01 6.017317675544074973e+01 6.001440341128119371e+01 1.317962669275465792e+01 -4.082830378372894842e+01
5.089999999999999858e+00 3.575774054802281654e+01 2.761707465745776346e+01 -4.216939279283532294e+00 -1.226053849910750415e+01 6.020569522353473957e+01 6.025863446109337218e+01 6.016649110750383045e+01 5.999892477204964791e+01 1.379151868023953575e+01 -3.527971596858467507e+01
5.094999999999999751e+00 3.584521223615701757e+01 2.779848462608104853e+01 -4.205382952515090977e+00 -1.255512814877859462e+01 6.020685971870224051e+01 6.025832456540894100e+01 6.016193449540383398e+01 5.998990680781098916e+01 1.429999349397179564e+01 -3.213949695394340011e+01
5.099999999999999645e+00 3.593918374273336980e+01 2.798386051130258068e+01 -4.196653477060703352e+00 -1.285790751033608181e+01 6.020823697663569618e+01 6.025834335794084495e+01 6.015855753343908674e+01 5.998482932367885212e+01 1.468664507567468647e+01 -3.042653841275078008e+01
5.105000000000000426e+00 3.603804343274040178e+01 2.817171228930890692e+01 -4.191135524209445684e+00 -1.316522700846459415e+01 6.020976342399400494e+01 6.025853475054811526e+01 6.015577384531372473e+01 5.998214948845189554e+01 1.497869052800807488e+01 -2.953798529904821635e+01
5.110000000000000320e+00 3.614089366556199678e+01 2.836112205508636919e+01 -4.189221206428857869e+00 -1.347478343003371037e+01 6.021139309096924563e+01 6.025878823085283642e+01 6.015323986829227465e+01 5.998096069796076790e+01 1.520786055594800956e+01 -2.911999162575233413e+01
5.115000000000000213e+00 3.624724811958710546e+01 2.855149073778307311e+01 -4.191295966198226530e+00 -1.378504881418208861e+01 6.021309568862790229e+01 6.025903398014339984e+01 6.015075980289375934e+01 5.998073798909507559e+01 1.539838971955900604e+01 -2.896874369356335421e+01
5.120000000000000107e+00 3.635685549605963729e+01 2.874240011460427624e+01 -4.197734001266290704e+00 -1.409494420363379241e+01 6.021485190432544243e+01 6.025923082586923840e+01 6.014822515169889527e+01 5.998117972974960566e+01 1.556637815051490925e+01 -2.896843238191237546e+01
5.125000000000000000e+00 3.646959677873942240e+01 2.893353563536819095e+01 -4.208896572221163979e+00 -1.440365195209341032e+01 6.021664946988646250e+01 6.025935617005195155e+01 6.014557802076943460e+01 5.998211256492611909e+01 1.572160434378695015e+01 -2.905389187171292065e+01
5.129999999999999893e+00 3.658542157993507971e+01 2.912464032322531438e+01 -4.225131380356347499e+00 -1.471050081664543541e+01 6.021848010722944622e+01 6.025939816252172676e+01 6.014278793473194895e+01 5.998343163550891433e+01 1.586988042358218642e+01 -2.918710141283359505e+01
5.134999999999999787e+00 3.670432283717143918e+01 2.931549733959426263e+01 -4.246772065103699312e+00 -1.501492147253536835e+01 6.022033808750583006e+01 6.025935198878752175e+01 6.013984252964673516e+01 5.998507683479180486e+01 1.601445475973777022e+01 -2.934782896255572737e+01
5.139999999999999680e+00 3.682630912075847363e+01 2.950591041484023691e+01 -4.274137572005130004e+00 -1.531639739598450056e+01 6.022221881004747246e+01 6.025921621652651083e+01 6.013673740004770707e+01 5.998700663415949919e+01 1.615724158704488289e+01 -2.952335362586110534e+01
5.144999999999999574e+00 3.695140224890351988e+01 2.969570294899137508e+01 -4.307531553049664730e+00 -1.561446200683075958e+01 6.022411854036700163e+01 6.025899209129539713e+01 6.013347520994258844e+01 5.998919603708968395e+01 1.629923061187160371e+01 -2.970763621538254995e+01
5.150000000000000355e+00 3.707962247797293998e+01 2.988470743018622500e+01 -4.347241380046755310e+00 -1.590867292748032646e+01 6.022603379849602590e+01 6.025868194327217253e+01 6.013006031006846541e+01 5.999162267576465979e+01 1.644085998718639985e+01 -2.989585834861702196e+01
5.155000000000000249e+00 3.721099379430179965e+01 3.007277062875067486e+01 -4.393538189759905954e+00 -1.619862297554967512e+01 6.022796120118611896e+01 6.025828875238706672e+01 6.012650066375547198e+01 5.999427201871176152e+01 1.658271011310819532e+01 -3.008646789326661874e+01
5.160000000000000142e+00 3.734553475199232508e+01 3.025974602768653909e+01 -4.446675077613131855e+00 -1.648392435782957577e+01 6.022989761011992726e+01 6.025781648297392934e+01 6.012280455983599836e+01 5.999712891580926311e+01 1.672463470592832024e+01 -3.027781215599852871e+01
5.165000000000000036e+00 3.748325967981750040e+01 3.044549531828868894e+01 -4.506886742987531669e+00 -1.676421186974716093e+01 6.023184006355170794e+01 6.025726987682962488e+01 6.011898106837681155e+01 6.000017890998584136e+01 1.686600996278828291e+01 -3.046864774264035702e+01
5.169999999999999929e+00 3.762418076444026127e+01 3.062989362527364534e+01 -4.574391299129834110e+00 -1.703914877845512521e+01 6.023378441322708454e+01 6.025665094572575242e+01 6.011504077536136492e+01 6.000341027824121909e+01 1.700880313168010005e+01 -3.065904960501454468e+01
5.174999999999999822e+00 3.776830306593017639e+01 3.081282006044736121e+01 -4.649385428345653715e+00 -1.730841647730632005e+01 6.023572773021192717e+01 6.025596505050900475e+01 6.011099404875600527e+01 6.000680966800279492e+01 1.715215441542303054e+01 -3.084846185138555086e+01
5.179999999999999716e+00 3.791562544764392584e+01 3.099416012446301494e+01 -4.732045078630425117e+00 -1.757171729621044420e+01 6.023766769169058222e+01 6.025521931388585983e+01 6.010685137110294818e+01 6.001036304346015271e+01 1.729376636166288606e+01 -3.103611650046495285e+01
5.184999999999999609e+00 3.806614314053382486e+01 3.117381528687679904e+01 -4.822529723543941493e+00 -1.782878302530089698e+01 6.023959956460368659e+01 6.025441488098838505e+01 6.010262421373899144e+01 6.001405812484980373e+01 1.743654897738720777e+01 -3.122223988211740675e+01
5.190000000000000391e+00 3.821984436401046992e+01 3.135168985087960181e+01 -4.920975285726334469e+00 -1.807936460783379928e+01 6.024152058163516443e+01 6.025355804082159494e+01 6.009832387604146930e+01 6.001788148041256221e+01 1.757907231026375783e+01 -3.140651242852228009e+01
5.195000000000000284e+00 3.837671161190875324e+01 3.152769859072884628e+01 -5.027497827080035009e+00 -1.832323784305651415e+01 6.024342727412380327e+01 6.025265338622354960e+01 6.009396190751232325e+01 6.002181974307763568e+01 1.772137814587934912e+01 -3.158876714971237831e+01
5.200000000000000178e+00 3.853672150297240506e+01 3.170176566621857006e+01 -5.142192693532140702e+00 -1.856020294139744209e+01 6.024531590632548728e+01 6.025170487944683373e+01 6.008955003734011768e+01 6.002585956074609186e+01 1.786406669979917794e+01 -3.176891746003819605e+01
5.205000000000000071e+00 3.869984430866795577e+01 3.187382158168146518e+01 -5.265132620372686034e+00 -1.879008272103951782e+01 6.024718360457776356e+01 6.025071868997155633e+01 6.008509999618926400e+01 6.002998726487170700e+01 1.800588165299238241e+01 -3.194671636045344698e+01
5.209999999999999964e+00 3.886604470659832344e+01 3.204380887267628708e+01 -5.396370779467289935e+00 -1.901272633976097026e+01 6.024902626352530177e+01 6.024969782449873179e+01 6.008062373475370777e+01 6.003418953026548621e+01 1.814824216472850082e+01 -3.212218291962976480e+01
5.214999999999999858e+00 3.903528098274222202e+01 3.221167592373480204e+01 -5.535937307741507496e+00 -1.922800541906828897e+01 6.025084082057018264e+01 6.024864787488426288e+01 6.007613311891945784e+01 6.003845274952761457e+01 1.829037016678865868e+01 -3.229514689721409582e+01
5.219999999999999751e+00 3.920750533065429266e+01 3.237737923941235607e+01 -5.683840555875615763e+00 -1.943581550102858202e+01 6.025262440329919400e+01 6.024757481322664177e+01 6.007163999349209149e+01 6.004276329393200484e+01 1.843114459015683337e+01 -3.246541316042574010e+01
5.224999999999999645e+00 3.938266454888613310e+01 3.254088840577211528e+01 -5.840069902308061778e+00 -1.963607919100839894e+01 6.025437248519423861e+01 6.024648025424702524e+01 6.006715636516921109e+01 6.004710808578613523e+01 1.857308676226046984e+01 -3.263312720336359973e+01
5.230000000000000426e+00 3.956069892351608530e+01 3.270217610090003291e+01 -6.004590517384650994e+00 -1.982873970199276314e+01 6.025608253629737021e+01 6.024537071757988116e+01 6.006269397252309261e+01 6.005147364805375787e+01 1.871453953190773944e+01 -3.279808384039618829e+01
5.235000000000000320e+00 3.974154291270163952e+01 3.286122349484286786e+01 -6.177346446750955344e+00 -2.001376417591953327e+01 6.025775199327824083e+01 6.024425242290698179e+01 6.005826446569074761e+01 6.005584665127395994e+01 1.885404555866695020e+01 -3.296010067186243475e+01
5.240000000000000213e+00 3.992512592932558135e+01 3.301802603626638444e+01 -6.358264046070718933e+00 -2.019114716401821852e+01 6.025937607371986360e+01 6.024312567455307033e+01 6.005387959618547455e+01 6.006021451289356605e+01 1.899505905980482368e+01 -3.311941765955474892e+01
5.245000000000000107e+00 4.011137098225985653e+01 3.317257944022188809e+01 -6.547244870549581819e+00 -2.036090155731816509e+01 6.026095290909870528e+01 6.024199792457687863e+01 6.004955069895097353e+01 6.006456418935822228e+01 1.913495255365019077e+01 -3.327579386275726847e+01
5.250000000000000000e+00 4.030019589418706261e+01 3.332489037388813102e+01 -6.744171727822507734e+00 -2.052306506382787177e+01 6.026247952288721166e+01 6.024087347622693756e+01 6.004528902783870592e+01 6.006888313281178426e+01 1.927366092197546976e+01 -3.342919791235701155e+01
5.254999999999999893e+00 4.049151343585739937e+01 3.347497568201023910e+01 -6.948908797579459673e+00 -2.067769941490508856e+01 6.026395205237722763e+01 6.023975401518104178e+01 6.004110571822505449e+01 6.007315930102424772e+01 1.941322421644196794e+01 -3.357978108746086576e+01
5.259999999999999787e+00 4.068523062466007190e+01 3.362285372504550196e+01 -7.161297588039770901e+00 -2.082488455269526284e+01 6.026536887508999030e+01 6.023864656503286596e+01 6.003701147394890114e+01 6.007738045840983432e+01 1.955110466267212743e+01 -3.372734351055532187e+01
5.264999999999999680e+00 4.088124999782759517e+01 3.376855534638245615e+01 -7.381163263597467328e+00 -2.096472518714231725e+01 6.026672647713447617e+01 6.023755290285621555e+01 6.003301690989635375e+01 6.008153514378626880e+01 1.968905499514265856e+01 -3.387203128821587228e+01
5.269999999999999574e+00 4.107946904166912816e+01 3.391211549702541106e+01 -7.608310994442797792e+00 -2.109734502943859979e+01 6.026802244806528108e+01 6.023647718217553404e+01 6.002913226156078252e+01 6.008561203094034653e+01 1.982672045321458398e+01 -3.401383802018821711e+01
5.275000000000000355e+00 4.127978053053747942e+01 3.405357475635126008e+01 -7.842527407329960454e+00 -2.122288729886117054e+01 6.026925482497086506e+01 6.023542423178123784e+01 6.002536741019162747e+01 6.008960008152997290e+01 1.996305769202856695e+01 -3.415270743534738784e+01
5.280000000000000249e+00 4.148207321064248276e+01 3.419298359994846237e+01 -8.083583486254747541e+00 -2.134151703435982128e+01 6.027042044726731973e+01 6.023439532395670426e+01 6.002173202643417937e+01 6.009348898582388188e+01 2.009987086430361458e+01 -3.428882501330771504e+01
5.285000000000000142e+00 4.168623127893866354e+01 3.433039421869262497e+01 -8.331231361052255480e+00 -2.145341514592061927e+01 6.027151780991133023e+01 6.023339544710470506e+01 6.001823526521703656e+01 6.009726849503238810e+01 2.023571897420877619e+01 -3.442212457646479606e+01
5.290000000000000036e+00 4.189213514062408450e+01 3.446586599842913756e+01 -8.585207794621243949e+00 -2.155878149279584122e+01 6.027254497656141297e+01 6.023242794686563428e+01 6.001488594227485862e+01 6.010092893311770723e+01 2.037039290306785588e+01 -3.455264266492012126e+01
5.294999999999999929e+00 4.209966183162107711e+01 3.459946658331313074e+01 -8.845235627880748908e+00 -2.165783500256904404e+01 6.027349908896064790e+01 6.023149324653723369e+01 6.001169257146994340e+01 6.010446136509613524e+01 2.050597717596614089e+01 -3.468061248452434597e+01
5.299999999999999822e+00 4.230868445661850075e+01 3.473126283970298545e+01 -9.111020308594588002e+00 -2.175080703910504454e+01 6.027437950107169939e+01 6.023059686092763343e+01 6.000866303722894912e+01 6.010785685565610237e+01 2.064015476330191490e+01 -3.480592741610107055e+01
5.304999999999999716e+00 4.251907326439206258e+01 3.486132951720543360e+01 -9.382255070581470235e+00 -2.183794647214561024e+01 6.027518453571875057e+01 6.022974106598871202e+01 6.000580487653849815e+01 6.011110724085824586e+01 2.077315456848440434e+01 -3.492868176325870166e+01
5.309999999999999609e+00 4.273069592489178348e+01 3.498974841416455206e+01 -9.658621583521330933e+00 -2.191951844074140610e+01 6.027591166637627396e+01 6.022892534568830314e+01 6.000312525403087704e+01 6.011420512996949128e+01 2.090737155555047266e+01 -3.504914910407254780e+01
5.315000000000000391e+00 4.294341690541525480e+01 3.511659815741457180e+01 -9.939785937299459917e+00 -2.199579695409333269e+01 6.027656107750929948e+01 6.022815552512018655e+01 6.000063061812113574e+01 6.011714309706361803e+01 2.103975771669805184e+01 -3.516719548508025639e+01
5.320000000000000284e+00 4.315709886612255275e+01 3.524196638039344265e+01 -1.022540574631840826e+01 -2.206707207527042769e+01 6.027713113205390272e+01 6.022743211399199481e+01 5.999832708143470228e+01 6.011991470213225597e+01 2.117152292161198446e+01 -3.528300835341457997e+01
5.325000000000000178e+00 4.337160253848530544e+01 3.536594412623065864e+01 -1.051512851579060204e+01 -2.213364553548244373e+01 6.027762026968339626e+01 6.022675517467770590e+01 5.999622025284406135e+01 6.012251411319156347e+01 2.130408068758887197e+01 -3.539680252264808047e+01
5.330000000000000071e+00 4.358678649099672242e+01 3.548861978491926550e+01 -1.080858975139769029e+01 -2.219582599587539917e+01 6.027802905395351019e+01 6.022612958616531387e+01 5.999431503499216944e+01 6.012493563798098251e+01 2.143467253758012703e+01 -3.550848380515189007e+01
5.334999999999999964e+00 4.380250847933766067e+01 3.561009058127157090e+01 -1.110541978521593443e+01 -2.225393573541853343e+01 6.027835590327880766e+01 6.022555404695788184e+01 5.999261598632736536e+01 6.012717468751066008e+01 2.156550269925828545e+01 -3.561833086800394454e+01
5.339999999999999858e+00 4.401862494167648521e+01 3.573045246530063679e+01 -1.140524004761632071e+01 -2.230830320603704564e+01 6.027860058874522764e+01 6.022503008154173898e+01 5.999112701106270862e+01 6.012922702116461693e+01 2.169625823062298409e+01 -3.572644332739189110e+01
5.344999999999999751e+00 4.423499141805861257e+01 3.584980152336783732e+01 -1.170766491790459263e+01 -2.235926310885336932e+01 6.027876358472640561e+01 6.022456036819905023e+01 5.998985139305614922e+01 6.013108886483398408e+01 2.182549768083311648e+01 -3.583283226392506293e+01
5.349999999999999645e+00 4.445146343048151749e+01 3.596823986589493671e+01 -1.201230568884597893e+01 -2.240715955364884593e+01 6.027884385768672360e+01 6.022414303196921281e+01 5.998879200482573282e+01 6.013275746463821747e+01 2.195538374976294804e+01 -3.593779086519447219e+01
5.355000000000000426e+00 4.466789600976800756e+01 3.608586590444667053e+01 -1.231876732568671606e+01 -2.245233856716415843e+01 6.027884215939175050e+01 6.022378015124210293e+01 5.998795098970638406e+01 6.013423030004901904e+01 2.208463338556770239e+01 -3.604135181164918578e+01
5.360000000000000320e+00 4.488414442823271600e+01 3.620277944289235705e+01 -1.262665196577682103e+01 -2.249515072382191860e+01 6.027875910003831450e+01 6.022347278485960942e+01 5.998732992979228840e+01 6.013550552434704599e+01 2.221263899899254568e+01 -3.614359420019480496e+01
5.365000000000000213e+00 4.510006480818806551e+01 3.631908428369871444e+01 -1.293556133067729164e+01 -2.253595211761806993e+01 6.027859411834648995e+01 6.022321831046146912e+01 5.998692995855286370e+01 6.013658225641092514e+01 2.234167183636670728e+01 -3.624482756708397346e+01
5.370000000000000107e+00 4.531551361656700294e+01 3.643487836939964097e+01 -1.324509348972416767e+01 -2.257509668918164891e+01 6.027834879530765733e+01 6.022301901277255354e+01 5.998675143483405492e+01 6.013745975199236682e+01 2.246978126624888006e+01 -3.634503911570890011e+01
5.375000000000000000e+00 4.553034859628998277e+01 3.655026122268610322e+01 -1.355484744013360654e+01 -2.261294045772961070e+01 6.027802411805250671e+01 6.022287500687158257e+01 5.998679419432442472e+01 6.013813804295570264e+01 2.259664764477387777e+01 -3.644433270471666475e+01
5.379999999999999893e+00 4.574442926727706293e+01 3.666533541605724622e+01 -1.386442503185143771e+01 -2.264984167059951403e+01 6.027761985092531205e+01 6.022278261377451258e+01 5.998705762514109097e+01 6.013861811703800697e+01 2.272492423364611369e+01 -3.654304187298833995e+01
5.384999999999999787e+00 4.595761628658986098e+01 3.678019528202987232e+01 -1.417342689216941665e+01 -2.268615232110839131e+01 6.027713837023225807e+01 6.022274432658561238e+01 5.998754031503478501e+01 6.013890099633756137e+01 2.285201764905796296e+01 -3.664111273741085739e+01
5.389999999999999680e+00 4.616977260819083995e+01 3.689493728729988931e+01 -1.448145850136354973e+01 -2.272222421388377356e+01 6.027658088907220701e+01 6.022275902435117700e+01 5.998824038571842721e+01 6.013898857639641449e+01 2.297816278941954593e+01 -3.673868881070187342e+01
5.394999999999999574e+00 4.638076373241472794e+01 3.700965877831113460e+01 -1.478813077919060426e+01 -2.275840732051475968e+01 6.027594779713465556e+01 6.022282286612308866e+01 5.998915548688688659e+01 6.013888357707802612e+01 2.310568778144864766e+01 -3.683607107602665565e+01
5.400000000000000355e+00 4.659045715581889624e+01 3.712444795467888525e+01 -1.509305644016619219e+01 -2.279504229087806166e+01 6.027524206701566811e+01 6.022293816905190766e+01 5.999028249992229433e+01 6.013858874535667098e+01 2.323170927365225680e+01 -3.693318514238220729e+01
5.405000000000000249e+00 4.679872366201688294e+01 3.723939611320896148e+01 -1.539585701570806364e+01 -2.283246767820791590e+01 6.027446482790494997e+01 6.022310191036965676e+01 5.999161792298563967e+01 6.013810781042615616e+01 2.335759967500448298e+01 -3.703025078107975787e+01
5.410000000000000142e+00 4.700543712070358282e+01 3.735459129776867115e+01 -1.569616089608842735e+01 -2.287101500124492404e+01 6.027361750880216817e+01 6.022331132477160764e+01 5.999315771621227356e+01 6.013744503090361349e+01 2.348438750922121088e+01 -3.712746900108603398e+01
5.415000000000000036e+00 4.721047435471942322e+01 3.747011378123990255e+01 -1.599360224487354643e+01 -2.291100493402520755e+01 6.027270330614120297e+01 6.022356775345792101e+01 5.999489717355599794e+01 6.013660481477597131e+01 2.360960098058741963e+01 -3.722478479329726042e+01
5.419999999999999929e+00 4.741371628045738618e+01 3.758604663119892564e+01 -1.628782708192879269e+01 -2.295275354507209897e+01 6.027172339074174801e+01 6.022386677441792813e+01 5.999683126947808631e+01 6.013559256069319758e+01 2.373538004893470799e+01 -3.732246622496708000e+01
5.424999999999999822e+00 4.761504741174257305e+01 3.770246630043256175e+01 -1.657848983272728915e+01 -2.299656532113553808e+01 6.027068010872633153e+01 6.022420657818516077e+01 5.999895440741026675e+01 6.013441393328310625e+01 2.386160641866824506e+01 -3.742062335828532582e+01
5.429999999999999716e+00 4.781435607492136342e+01 3.781944286795464905e+01 -1.686525438586510717e+01 -2.304273258978818717e+01 6.026957679482629260e+01 6.022458750739717459e+01 6.000126043661219200e+01 6.013307484655489787e+01 2.398628904959395669e+01 -3.751922165596462122e+01
5.434999999999999609e+00 4.801153535599524247e+01 3.793704846224316185e+01 -1.714779898989568352e+01 -2.309154048613913801e+01 6.026841477143653947e+01 6.022500423691773364e+01 6.000374294599295411e+01 6.013158215539498030e+01 2.411198000644171913e+01 -3.761854779768665935e+01
5.440000000000000391e+00 4.820648244656796777e+01 3.805534655391545584e+01 -1.742581211340038294e+01 -2.314325913341869168e+01 6.026719698837758443e+01 6.022545532042361316e+01 6.000639497006539358e+01 6.012994279846441970e+01 2.423796031636406312e+01 -3.771865700743270367e+01
5.445000000000000284e+00 4.839909900408624566e+01 3.817439440890356650e+01 -1.769899438178642725e+01 -2.319814466767101280e+01 6.026592709008355797e+01 6.022594077740406959e+01 6.000920907735527265e+01 6.012816396003272956e+01 2.436222406611274494e+01 -3.781950299888463007e+01
5.450000000000000178e+00 4.858929205653021199e+01 3.829425150911743003e+01 -1.796706341894000047e+01 -2.325644421226255432e+01 6.026460642939230183e+01 6.022645429961883679e+01 6.001217765862720910e+01 6.012625373337255041e+01 2.448785892000603326e+01 -3.792138871676338852e+01
5.455000000000000071e+00 4.877697315012730428e+01 3.841496688678047633e+01 -1.822974848870721942e+01 -2.331838700697972300e+01 6.026323841197574893e+01 6.022699466254142919e+01 6.001529259016512441e+01 6.012422013770154905e+01 2.461372480543233365e+01 -3.802432825809934513e+01
5.459999999999999964e+00 4.896205882179290114e+01 3.853658342856982699e+01 -1.848679322714520268e+01 -2.338418670375754971e+01 6.026182693161172921e+01 6.022756165358580915e+01 6.001854537420145874e+01 6.012207140719367970e+01 2.473778968808742817e+01 -3.812826450966978342e+01
5.464999999999999858e+00 4.914447143241267923e+01 3.865914620330672591e+01 -1.873796038568152866e+01 -2.345404626664933545e+01 6.026037342087336413e+01 6.022814836586435661e+01 6.002192741046705748e+01 6.011981659948867218e+01 2.486342538222904253e+01 -3.823349327753871307e+01
5.469999999999999751e+00 4.932413817273356926e+01 3.878268833565800833e+01 -1.898302540640473879e+01 -2.352814848031791684e+01 6.025888174166622946e+01 6.022875405874307120e+01 6.002542964174409690e+01 6.011746455831123370e+01 2.498892373903729336e+01 -3.833997817538439534e+01
5.474999999999999645e+00 4.950099173437912725e+01 3.890723839056046529e+01 -1.922178061781717062e+01 -2.360666023369291722e+01 6.025735555097869423e+01 6.022937727506410965e+01 6.002904277126565091e+01 6.011502439407945531e+01 2.511311727829053453e+01 -3.844770520651565704e+01
5.480000000000000426e+00 4.967497078433830637e+01 3.903282493286976518e+01 -1.945403794959822008e+01 -2.368973510429977480e+01 6.025579668616419582e+01 6.023001162914945184e+01 6.003275742448563079e+01 6.011250580051957115e+01 2.523881567194492703e+01 -3.855691081617857208e+01
5.485000000000000320e+00 4.984601909233856532e+01 3.915946440951291407e+01 -1.967962325288312897e+01 -2.377750536379744517e+01 6.025420937047900338e+01 6.023065688606421020e+01 6.003656386102883147e+01 6.010991818248153606e+01 2.536379385512565676e+01 -3.866750959085494088e+01
5.490000000000000213e+00 5.001408635565830707e+01 3.928717104410056749e+01 -1.989838163904374468e+01 -2.387008792280259684e+01 6.025259672053726945e+01 6.023130981389440564e+01 6.004045225297362975e+01 6.010727129395295520e+01 2.548824346462367529e+01 -3.877955554706149854e+01
5.495000000000000107e+00 5.017912818756946081e+01 3.941595581939510140e+01 -2.011017719025347716e+01 -2.396758353707260625e+01 6.025096110271335448e+01 6.023196514871148821e+01 6.004441270056339164e+01 6.010457516584008175e+01 2.561399336312181774e+01 -3.889320384793179386e+01
5.500000000000000000e+00 5.034110550712762233e+01 3.954581847171856879e+01 -2.031488914825590086e+01 -2.407007154947194749e+01 6.024930690660234234e+01 6.023262292104700322e+01 6.004843505045580088e+01 6.010183950955693888e+01 2.573856526456819793e+01 -3.900833486878131140e+01
5.504999999999999893e+00 5.049998539797912400e+01 3.967675814581873794e+01 -2.051241749278456794e+01 -2.417761643120826065e+01 6.024763681602976817e+01 6.023327867476240272e+01 6.005250919379998464e+01 6.009907440973326942e+01 2.586312448077740456e+01 -3.912504349684238036e+01
5.509999999999999787e+00 5.065574074970927398e+01 3.980876869674900576e+01 -2.070268057950478280e+01 -2.429026482097277295e+01 6.024595346515627625e+01 6.023392785343192202e+01 6.005662498623081547e+01 6.009628999320005960e+01 2.598892473937621617e+01 -3.924342902244644193e+01
5.514999999999999680e+00 5.080834978563185445e+01 3.994183310942948140e+01 -2.088561234264388133e+01 -2.440804195110010610e+01 6.024426137839682127e+01 6.023457093708021404e+01 6.006077212778651386e+01 6.009349600002707348e+01 2.611315149987274609e+01 -3.936333488096168765e+01
5.519999999999999574e+00 5.095779697323645507e+01 4.007593520643203533e+01 -2.106116831016667490e+01 -2.453095891474278289e+01 6.024256289276898713e+01 6.023520273606462894e+01 6.006494048245841810e+01 6.009070253325759126e+01 2.623760709647235601e+01 -3.948487262625872773e+01
5.525000000000000355e+00 5.110407242501641889e+01 4.021105261747556625e+01 -2.122932180527125112e+01 -2.465900843313660573e+01 6.024086064543979546e+01 6.023581896784590128e+01 6.006911994022669177e+01 6.008791957546921481e+01 2.636338667257925650e+01 -3.960811003369784800e+01
5.530000000000000249e+00 5.124717144550508863e+01 4.034715192446127219e+01 -2.139006130013251550e+01 -2.479216191456420049e+01 6.023915928025533617e+01 6.023642077822031382e+01 6.007330031874086274e+01 6.008515662513225664e+01 2.648722780236997210e+01 -3.973285144011956760e+01
5.535000000000000142e+00 5.138709552855854668e+01 4.048420210674380115e+01 -2.154339726874906447e+01 -2.493037780419613014e+01 6.023746076910288849e+01 6.023700244978619622e+01 6.007747171084486126e+01 6.008242351904248579e+01 2.661146218157524856e+01 -3.985921525466309134e+01
5.540000000000000036e+00 5.152385153187278632e+01 4.062216516505942110e+01 -2.168935690547122164e+01 -2.507359612708440366e+01 6.023576774235313991e+01 6.023756019697633945e+01 6.008162429557098960e+01 6.007972982224632830e+01 2.673690624206545507e+01 -3.998723150047493391e+01
5.544999999999999929e+00 5.165745129788375323e+01 4.076099266570061275e+01 -2.182798201825757545e+01 -2.522173655814249926e+01 6.023408472323286134e+01 6.023809544124112847e+01 6.008574827487286996e+01 6.007708456584539647e+01 2.686022405045562422e+01 -4.011668818754444743e+01
5.549999999999999822e+00 5.178791264161029062e+01 4.090063966976165943e+01 -2.195933606483951905e+01 -2.537470708817912168e+01 6.023241328661654848e+01 6.023860209031874291e+01 6.008983421768077449e+01 6.007449706231931685e+01 2.698420755531804716e+01 -4.024770631597132819e+01
5.554999999999999716e+00 5.191525829702342065e+01 4.104105298805349378e+01 -2.208349736564876054e+01 -2.553239733863827254e+01 6.023075623945775448e+01 6.023907756819646409e+01 6.009387282152774645e+01 6.007197617502562537e+01 2.710887495393880897e+01 -4.038025203694849097e+01
5.559999999999999609e+00 5.203951578509619225e+01 4.118217137168073805e+01 -2.220055878852332754e+01 -2.569467893860587893e+01 6.022911758822299788e+01 6.023952275133527223e+01 6.009785492908174120e+01 6.006953027667963596e+01 2.723153104733431817e+01 -4.051413355619868639e+01
5.565000000000000391e+00 5.216071818406865646e+01 4.132393689354629629e+01 -2.231063333485085920e+01 -2.586141273000264107e+01 6.022749860664708166e+01 6.023993164011984902e+01 6.010177180825034071e+01 6.006716790540411210e+01 2.735509991603228386e+01 -4.064945908135466368e+01
5.570000000000000284e+00 5.227890294958906736e+01 4.146628249071249428e+01 -2.241384673101219249e+01 -2.603244182087986403e+01 6.022590227677226693e+01 6.024030307017736163e+01 6.010561489567562887e+01 6.006489699370467150e+01 2.747868946850845973e+01 -4.078612784973434202e+01
5.575000000000000178e+00 5.239411206409367594e+01 4.160913600694620840e+01 -2.251033907985588556e+01 -2.620759434649761843e+01 6.022433191574791067e+01 6.024063711671958288e+01 6.010937589518053414e+01 6.006272505604973588e+01 2.760049532289741592e+01 -4.092397945117009783e+01
5.580000000000000071e+00 5.250639251471819335e+01 4.175242788111965808e+01 -2.260026837429155577e+01 -2.638668855184933193e+01 6.022278855527437713e+01 6.024092821811634479e+01 6.011304697434535171e+01 6.006065963819502684e+01 2.772333876274875664e+01 -4.106309906566136192e+01
5.584999999999999964e+00 5.261579507503765996e+01 4.189607932968003468e+01 -2.268380319275746260e+01 -2.656952637430965325e+01 6.022127516535343261e+01 6.024117630742543383e+01 6.011662051478101887e+01 6.005870757233307700e+01 2.784571403487648311e+01 -4.120333753524166553e+01
5.589999999999999858e+00 5.272237463543832092e+01 4.204000860293321296e+01 -2.276112550456818440e+01 -2.675589757160829052e+01 6.021979451406005523e+01 6.024138119707710359e+01 6.012008925716766328e+01 6.005687530329262103e+01 2.796631018819835290e+01 -4.134454562446786952e+01
5.594999999999999751e+00 5.282619050580454712e+01 4.218413672672705417e+01 -2.283243302563397847e+01 -2.694558372860578999e+01 6.021834724185722365e+01 6.024153753205338546e+01 6.012344645103687668e+01 6.005516922500747512e+01 2.808806808145390832e+01 -4.148679683432618504e+01
5.599999999999999645e+00 5.292730511473600075e+01 4.232837537806645400e+01 -2.289793156114690831e+01 -2.713835178285170713e+01 6.021693620127830116e+01 6.024164621271621911e+01 6.012668559442921890e+01 6.005359492596009119e+01 2.820900775359699608e+01 -4.162990508746150908e+01
5.605000000000000426e+00 5.302578448394130817e+01 4.247263496342614530e+01 -2.295783876929657552e+01 -2.733395926371789741e+01 6.021556368382662328e+01 6.024170711778263865e+01 6.012980061369069062e+01 6.005215761824780429e+01 2.832807635322589945e+01 -4.177372196390174253e+01
5.610000000000000320e+00 5.312169841229915335e+01 4.261682923487846608e+01 -2.301238580555738622e+01 -2.753215770094152148e+01 6.021422989711555118e+01 6.024171511788515687e+01 6.013278598230394323e+01 6.005086240439892009e+01 2.844834659969646751e+01 -4.191830954648688845e+01
5.615000000000000213e+00 5.321511910258811184e+01 4.276086257417320979e+01 -2.306180922103441588e+01 -2.773268589555265606e+01 6.021293752047631642e+01 6.024167204846978052e+01 6.013563644889168813e+01 6.004971351531820289e+01 2.856741637132491007e+01 -4.206345154611326365e+01
5.620000000000000107e+00 5.330612178936772239e+01 4.290464012133568161e+01 -2.310635581549838236e+01 -2.793527638944879499e+01 6.021168821596629073e+01 6.024157755829376981e+01 6.013834725231920686e+01 6.004871484111189517e+01 2.868474940023666520e+01 -4.220901471370172686e+01
5.625000000000000000e+00 5.339478470842171021e+01 4.304807004364153045e+01 -2.314628290946583888e+01 -2.813965754954441323e+01 6.021048193548455885e+01 6.024142730161558745e+01 6.014091418506320963e+01 6.004787006730842336e+01 2.880312224203700211e+01 -4.235503128678739415e+01
5.629999999999999893e+00 5.348118779185727334e+01 4.319105186903273363e+01 -2.318185075399778938e+01 -2.834554750377756704e+01 6.020932111134534637e+01 6.024122393487087379e+01 6.014333334272384946e+01 6.004718199115843902e+01 2.891981931021592445e+01 -4.250126215838422894e+01
5.634999999999999787e+00 5.356541343309569214e+01 4.333348826190826486e+01 -2.321332827788297237e+01 -2.855266159474927434e+01 6.020820659309183753e+01 6.024096646752668960e+01 6.014560136719401129e+01 6.004665313620765232e+01 2.903516019427094719e+01 -4.264760652677635733e+01
5.639999999999999680e+00 5.364754613215146861e+01 4.347528364016942959e+01 -2.324099126406719051e+01 -2.876071237416187287e+01 6.020713824206445253e+01 6.024065182642620186e+01 6.014771542940422933e+01 6.004628569483981693e+01 2.915124554857909445e+01 -4.279405373481635877e+01
5.644999999999999574e+00 5.372767139569853612e+01 4.361633524799761119e+01 -2.326511625884051071e+01 -2.896940513873096634e+01 6.020611815586524074e+01 6.024028330300402700e+01 6.014967302970942598e+01 6.004608099672768873e+01 2.926520322619328951e+01 -4.294035056705875775e+01
5.650000000000000355e+00 5.380587658314329502e+01 4.375654555446363503e+01 -2.328598667837433212e+01 -2.917844576541909518e+01 6.020514639299539539e+01 6.023985935914648593e+01 6.015147225335562808e+01 6.004604016711738979e+01 2.937813756245903463e+01 -4.308642663759516722e+01
5.655000000000000249e+00 5.388225025694019621e+01 4.389581774032413364e+01 -2.330388917838996576e+01 -2.938753890714816563e+01 6.020422266803960554e+01 6.023937806597515277e+01 6.015311168188334534e+01 6.004616390161339723e+01 2.949157940040814907e+01 -4.323223768074472417e+01
5.660000000000000142e+00 5.395688127276323343e+01 4.403404912835306817e+01 -2.331910890444286721e+01 -2.959638486936054491e+01 6.020334874117929758e+01 6.023884335054437145e+01 6.015459023629516366e+01 6.004645206357434262e+01 2.960249872070149380e+01 -4.337751957493139088e+01
5.665000000000000036e+00 5.402985969301763447e+01 4.417114402147367969e+01 -2.333193586586652657e+01 -2.980468771148960272e+01 6.020252399367884522e+01 6.023825342392747473e+01 6.015590744067726092e+01 6.004690437460359931e+01 2.971254163921940972e+01 -4.352222207470946103e+01
5.669999999999999929e+00 5.410127593715987615e+01 4.430700712720300771e+01 -2.334266013191846767e+01 -3.001215223477626637e+01 6.020174784432284554e+01 6.023760709492012921e+01 6.015706328483791054e+01 6.004752008148236797e+01 2.982298824516625046e+01 -4.366628473247957487e+01
5.674999999999999822e+00 5.417121997356331065e+01 4.444153803767008526e+01 -2.335156772229715827e+01 -3.021848143057711056e+01 6.020102176540338235e+01 6.023690902758446697e+01 6.015805808785073339e+01 6.004829762259942072e+01 2.993056073994409516e+01 -4.380943432631610790e+01
5.679999999999999716e+00 5.423978231473286371e+01 4.457464494803036814e+01 -2.335894749670940129e+01 -3.042338507882790921e+01 6.020034454739877816e+01 6.023615737085157207e+01 6.015889277092613696e+01 6.004923535209233876e+01 3.003728295473054999e+01 -4.395163357801970960e+01
5.684999999999999609e+00 5.430705303606489309e+01 4.470623650594264831e+01 -2.336508550549957164e+01 -3.062657578503179323e+01 6.019971526446365573e+01 6.023535149250828624e+01 6.015956868722304307e+01 6.005033114007886752e+01 3.014431240833566861e+01 -4.409281407254747620e+01
5.690000000000000391e+00 5.437312104286587555e+01 4.483621688541766304e+01 -2.337026128088793442e+01 -3.082776673203926165e+01 6.019913507829071619e+01 6.023449667195075108e+01 6.016008749919012644e+01 6.005158208926633279e+01 3.024820363946339086e+01 -4.423270265356322284e+01
5.695000000000000284e+00 5.443807511880666539e+01 4.496450023105769844e+01 -2.337475516895862526e+01 -3.102668065615895188e+01 6.019860223964201396e+01 6.023359105765329247e+01 6.016045145135139194e+01 6.005298526755277777e+01 3.035128820760591495e+01 -4.437127332314242523e+01
5.700000000000000178e+00 5.450200283749607166e+01 4.509100100144442536e+01 -2.337884190587918454e+01 -3.122304496037122234e+01 6.019811557909847721e+01 6.023263475557195079e+01 6.016066317396364838e+01 6.005453725766412987e+01 3.045443668962235861e+01 -4.450844611753360880e+01
5.705000000000000071e+00 5.456498996923711076e+01 4.521563035359352511e+01 -2.338278773355134632e+01 -3.141659016837293095e+01 6.019767584429870766e+01 6.023163329668169297e+01 6.016072558683202942e+01 6.005623395376114360e+01 3.055430086351192642e+01 -4.464396179288501543e+01
5.709999999999999964e+00 5.462712150658937560e+01 4.533831028929682816e+01 -2.338685762598647955e+01 -3.160705866862793556e+01 6.019728079691214617e+01 6.023058485767973025e+01 6.016064215426362694e+01 6.005807125602281360e+01 3.065346968145744100e+01 -4.477780654292279650e+01
5.714999999999999858e+00 5.468848048874400547e+01 4.545896275018475308e+01 -2.339130824608954740e+01 -3.179419904120128848e+01 6.019692913617043928e+01 6.022949045958117864e+01 6.016041666757350725e+01 6.006004458146510672e+01 3.075235813793294781e+01 -4.490988635212253399e+01
5.719999999999999751e+00 5.474914760291945015e+01 4.557750793580107995e+01 -2.339638625754216505e+01 -3.197776555584535529e+01 6.019662114696765798e+01 6.022835563542084714e+01 6.016005318488486608e+01 6.006214876132059288e+01 3.084788199644842521e+01 -4.503996376991322848e+01
5.724999999999999645e+00 5.480920213786381368e+01 4.569387735856877697e+01 -2.340233502577263991e+01 -3.215752621678553425e+01 6.019635417238511366e+01 6.022717864171599444e+01 6.015955625863590228e+01 6.006437867162849642e+01 3.094281323381439819e+01 -4.516803720281035339e+01
5.730000000000000426e+00 5.486872076401958509e+01 4.580800223319936038e+01 -2.340938727383094786e+01 -3.233325660113396793e+01 6.019612677590114203e+01 6.022596126047935172e+01 6.015893070564676037e+01 6.006672872643475358e+01 3.103719996251325952e+01 -4.529400637597765211e+01
5.735000000000000320e+00 5.492777729200527403e+01 4.591981321888184198e+01 -2.341776431754378507e+01 -3.250474009812452891e+01 6.019593887862937009e+01 6.022470913574274221e+01 6.015818157349447404e+01 6.006919284866422259e+01 3.112809843615101713e+01 -4.541765329922712624e+01
5.740000000000000213e+00 5.498644358773056950e+01 4.602925281504882804e+01 -2.342768249145698434e+01 -3.267177549462427066e+01 6.019578745347212134e+01 6.022342057268510018e+01 6.015731434814247791e+01 6.007176505422826551e+01 3.121845003109379846e+01 -4.553898931996611310e+01
5.745000000000000107e+00 5.504478834344295279e+01 4.613626322141212199e+01 -2.343934563977040497e+01 -3.283417041165372297e+01 6.019567086292347113e+01 6.022209777974175182e+01 6.015633471876988381e+01 6.007443894361426828e+01 3.130816259794750422e+01 -4.565792018507770678e+01
5.750000000000000000e+00 5.510287691325985548e+01 4.624078654656850063e+01 -2.345294473373760624e+01 -3.299174173344791683e+01 6.019558882302779068e+01 6.022074675374534536e+01 6.015524855389204362e+01 6.007720770169676427e+01 3.139420025217161125e+01 -4.577424285874877796e+01
5.754999999999999893e+00 5.516077224962092629e+01 4.634277748170939759e+01 -2.346866454482873365e+01 -3.314432326077997004e+01 6.019553798470815309e+01 6.021936579600525619e+01 6.015406210026893064e+01 6.008006466186619576e+01 3.147967309305407468e+01 -4.588798171628634037e+01
5.759999999999999787e+00 5.521853369052777083e+01 4.644219053615348258e+01 -2.348667595984408862e+01 -3.329175868297613761e+01 6.019551648199570337e+01 6.021795728699379424e+01 6.015278174878447004e+01 6.008300280804665761e+01 3.156450739056974797e+01 -4.599905698300769785e+01
5.764999999999999680e+00 5.527621682635007261e+01 4.653898020750173004e+01 -2.350713568890455463e+01 -3.343390190883207680e+01 6.019552390068898973e+01 6.021652758268229633e+01 6.015141401107343455e+01 6.008601477965445525e+01 3.164552628245184351e+01 -4.610728289155490955e+01
5.769999999999999574e+00 5.533387446305829371e+01 4.663311415796437842e+01 -2.353019331215328336e+01 -3.357062490365799334e+01 6.019555666404958316e+01 6.021507503189013022e+01 6.014996570952656185e+01 6.008909341310574348e+01 3.172592292507163947e+01 -4.621269488821628357e+01
5.775000000000000355e+00 5.539155545755028243e+01 4.672455999102631807e+01 -2.355598352959422570e+01 -3.370181029416861662e+01 6.019561273422415582e+01 6.021360213708101838e+01 6.014844375173336033e+01 6.009223126997245146e+01 3.180563610598840896e+01 -4.631522934382849144e+01
5.780000000000000249e+00 5.544930462518523484e+01 4.681328551951431649e+01 -2.358462603760287735e+01 -3.382735167681571653e+01 6.019569153651923443e+01 6.021211533512223468e+01 6.014685510910651089e+01 6.009542064971564201e+01 3.188152199029188694e+01 -4.641472545145779804e+01
5.785000000000000142e+00 5.550716368169915427e+01 4.689927179729369300e+01 -2.361623259279993547e+01 -3.394716126298010295e+01 6.019578937802447882e+01 6.021061310761871255e+01 6.014520698934553877e+01 6.009865408457160640e+01 3.195674298420984272e+01 -4.651122843012000629e+01
5.790000000000000036e+00 5.556517015877533083e+01 4.698249987421966267e+01 -2.365089943766947300e+01 -3.406116236969184996e+01 6.019590414672880740e+01 6.020909812663490612e+01 6.014350662518011603e+01 6.010192390684134978e+01 3.203116606002213018e+01 -4.660468973642002766e+01
5.794999999999999929e+00 5.562335737387743961e+01 4.706295143347048082e+01 -2.368870750189732988e+01 -3.416928985741451186e+01 6.019603509456845103e+01 6.020757667006346026e+01 6.014176125880570822e+01 6.010522227649001792e+01 3.210182258196259397e+01 -4.669497797542977935e+01
5.799999999999999822e+00 5.568175531773055553e+01 4.714062111102366970e+01 -2.372972916961737155e+01 -3.427149726485905745e+01 6.019617849217628702e+01 6.020604734974821071e+01 6.013997829289471042e+01 6.010854161780567040e+01 3.217179952208586258e+01 -4.678214916121553557e+01
5.804999999999999716e+00 5.574038966946091023e+01 4.721550357554697541e+01 -2.377402107095810990e+01 -3.436774938062749385e+01 6.019633220060973144e+01 6.020451292063011550e+01 6.013816509567914181e+01 6.011187422986863993e+01 3.224091373383758707e+01 -4.686617184745855980e+01
5.809999999999999609e+00 5.579928181032113343e+01 4.728759428089688299e+01 -2.382162446575835801e+01 -3.445802266604849251e+01 6.019649540312455116e+01 6.020297956462756161e+01 6.013632898820895889e+01 6.011521231935644494e+01 3.230627493497690494e+01 -4.694694105318678368e+01
5.815000000000000391e+00 5.585844968589228898e+01 4.735690143655197915e+01 -2.387257190850824884e+01 -3.454231209827365490e+01 6.019666436977227875e+01 6.020144590746080127e+01 6.013447738092209249e+01 6.011854839544531615e+01 3.237094037556430948e+01 -4.702452604103107348e+01
5.820000000000000284e+00 5.591790691819156223e+01 4.742343336267057907e+01 -2.392688038206136980e+01 -3.462062379147629798e+01 6.019683691790006463e+01 6.019991453652367852e+01 6.013261759398738349e+01 6.012187491800637673e+01 3.243482835055687019e+01 -4.709891733913053002e+01
5.825000000000000178e+00 5.597766281557296963e+01 4.748719869158566809e+01 -2.398455149057627978e+01 -3.469297502643145492e+01 6.019701232882201936e+01 6.019839176477142928e+01 6.013075683955898398e+01 6.012518431581823819e+01 3.249490250314357098e+01 -4.717003051105094613e+01
5.830000000000000071e+00 5.603772326470756582e+01 4.754821885817753468e+01 -2.404557848791229091e+01 -3.475940130880756840e+01 6.019718691599529592e+01 6.019687614141116683e+01 6.012890235399650152e+01 6.012846936443102663e+01 3.255421710904992239e+01 -4.723794891282177133e+01
5.834999999999999964e+00 5.609808993287155232e+01 4.760651558757778190e+01 -2.410993967165450513e+01 -3.481994896460670930e+01 6.019735842516238478e+01 6.019536981402059439e+01 6.012706123317423135e+01 6.013172286682927137e+01 3.261296222493160002e+01 -4.730268901519181668e+01
5.839999999999999858e+00 5.615876023822846719e+01 4.766210997741104904e+01 -2.417759807616006640e+01 -3.487467444977506403e+01 6.019752633674445264e+01 6.019387929202643051e+01 6.012524040397683223e+01 6.013493764378534934e+01 3.266786108659455579e+01 -4.736418462521636030e+01
5.844999999999999751e+00 5.621972828893746055e+01 4.771503588263429663e+01 -2.424850905235577514e+01 -3.492365184824492985e+01 6.019768710683406709e+01 6.019240311094333862e+01 6.012344675550627215e+01 6.013810690268368120e+01 3.272187377366601879e+01 -4.742253088677301065e+01
5.849999999999999645e+00 5.628098418513235401e+01 4.776532774379808188e+01 -2.432261401885042673e+01 -3.496696557370684388e+01 6.019783843438357707e+01 6.019094285396533905e+01 6.012168699174687703e+01 6.014122395290524992e+01 3.277551876028309152e+01 -4.747777015586440541e+01
5.855000000000000426e+00 5.634251394838326377e+01 4.781301843843689880e+01 -2.439983960455102263e+01 -3.500470889104811789e+01 6.019797998784867588e+01 6.018950501536605913e+01 6.011996759252543399e+01 6.014428216861357868e+01 3.282540584972305453e+01 -4.752985651862531569e+01
5.860000000000000320e+00 5.640430047708437655e+01 4.785815313297560891e+01 -2.448010552738284673e+01 -3.503699162425830593e+01 6.019810847377809182e+01 6.018808821702523915e+01 6.011829494028157228e+01 6.014727533985043095e+01 3.287428420424151909e+01 -4.757889429291063266e+01
5.865000000000000213e+00 5.646632296022635700e+01 4.790077782077215574e+01 -2.456331888342809933e+01 -3.506393318499051048e+01 6.019822164033836032e+01 6.018669355313872416e+01 6.011667519144175742e+01 6.015019742468766140e+01 3.292290393209631105e+01 -4.762494769532364813e+01
5.870000000000000107e+00 5.652855679186501447e+01 4.794093630464313804e+01 -2.464937293888731062e+01 -3.508566051427835930e+01 6.019831929961186034e+01 6.018532722204969332e+01 6.011511423175183921e+01 6.015304249448281837e+01 3.296794642473502535e+01 -4.766799295983688722e+01
5.875000000000000000e+00 5.659097450228414061e+01 4.797868382564792711e+01 -2.473815491624664986e+01 -3.510231562262846694e+01 6.019839847232650243e+01 6.018398793680811565e+01 6.011361779483222278e+01 6.015580505771424669e+01 3.301191260158440599e+01 -4.770814256579633650e+01
5.879999999999999893e+00 5.665354528506041021e+01 4.801407655300850053e+01 -2.482954093434802800e+01 -3.511404908888174248e+01 6.019845704161904365e+01 6.018267637132126424e+01 6.011219135125529078e+01 6.015847984605026966e+01 3.305569747323589525e+01 -4.774547884714529999e+01
5.884999999999999787e+00 5.671623491083224167e+01 4.804716794506637001e+01 -2.492339457826218307e+01 -3.512101756899891569e+01 6.019849498351741346e+01 6.018139833560736207e+01 6.011084006126512236e+01 6.016106174748184543e+01 3.309609548948864699e+01 -4.777999809842151535e+01
5.889999999999999680e+00 5.677900662292400824e+01 4.807802191786490198e+01 -2.501957445052141793e+01 -3.512339104925585076e+01 6.019850967540142506e+01 6.018015260583198511e+01 6.010956888587050884e+01 6.016354610467415398e+01 3.313535280569094255e+01 -4.781181986295594299e+01
5.894999999999999574e+00 5.684182077570995517e+01 4.810670347884668274e+01 -2.511792983991595207e+01 -3.512134693751161052e+01 6.019849913344660308e+01 6.017893930020657933e+01 6.010838249305055569e+01 6.016592853228107174e+01 3.317458815605232303e+01 -4.784104426199557025e+01
5.900000000000000355e+00 5.690463472683029522e+01 4.813327411033342429e+01 -2.521829887715980334e+01 -3.511506693459104866e+01 6.019846357612035348e+01 6.017776392282325304e+01 6.010728520501702121e+01 6.016820482987997565e+01 3.321061867080837970e+01 -4.786768269541313714e+01
5.905000000000000249e+00 5.696740371273067893e+01 4.815780473460547739e+01 -2.532051597764982986e+01 -3.510474416059837921e+01 6.019840080837218466e+01 6.017662538374290904e+01 6.010628110579598626e+01 6.017037126508726175e+01 3.324535715666348068e+01 -4.789185840848266196e+01
5.910000000000000142e+00 5.703008060436387439e+01 4.818036786470653965e+01 -2.542440839598924995e+01 -3.509057808092659769e+01 6.019830891531442774e+01 6.017552297403206296e+01 6.010537396671873722e+01 6.017242442541020608e+01 3.328033707785873929e+01 -4.791369089544475202e+01
5.915000000000000036e+00 5.709261574062625044e+01 4.820103130234220146e+01 -2.552979359705558693e+01 -3.507277032606877043e+01 6.019818840612902022e+01 6.017446192240191749e+01 6.010456718263863252e+01 6.017436109607312034e+01 3.331235450470973092e+01 -4.793320281666916571e+01
5.919999999999999929e+00 5.715495779135729038e+01 4.821987105566401510e+01 -2.563648666528569464e+01 -3.505153178842066097e+01 6.019803762055025231e+01 6.017344146540037997e+01 6.010386387799098173e+01 6.017617853381043602e+01 3.334282081828909838e+01 -4.795051551048364047e+01
5.924999999999999822e+00 5.721705364687922923e+01 4.823696558506682663e+01 -2.574429800511025235e+01 -3.502707874851697767e+01 6.019785468102678294e+01 6.017245990657143295e+01 6.010326685558306536e+01 6.017787436233968634e+01 3.337379382335876699e+01 -4.796576733337107612e+01
5.929999999999999716e+00 5.727884817163254638e+01 4.825238741261021858e+01 -2.585302971165614849e+01 -3.499962741280979373e+01 6.019764035709162897e+01 6.017152205342204496e+01 6.010277851932941218e+01 6.017944640652858368e+01 3.340214913516122408e+01 -4.797899126878355247e+01
5.934999999999999609e+00 5.734028503977426539e+01 4.826621573654276176e+01 -2.596248280556919852e+01 -3.496940083686970269e+01 6.019739358500407178e+01 6.017062757264613992e+01 6.010240097714216034e+01 6.018089295363121494e+01 3.342870467788778654e+01 -4.799030260104415646e+01
5.940000000000000391e+00 5.740130675942815941e+01 4.827853300795905511e+01 -2.607245617242382707e+01 -3.493662640798378760e+01 6.019711260012801546e+01 6.016977392672136915e+01 6.010213601375298964e+01 6.018221269533282225e+01 3.345591792431806510e+01 -4.799985316891577014e+01
5.945000000000000284e+00 5.746185436490454634e+01 4.828941488367411949e+01 -2.618274213825610630e+01 -3.490152936972150854e+01 6.019679837041965698e+01 6.016896530219369055e+01 6.010198500426410106e+01 6.018340452595123935e+01 3.348089289925416523e+01 -4.800768610520897539e+01
5.950000000000000178e+00 5.752186820159316483e+01 4.829894208798064881e+01 -2.629313328861369570e+01 -3.486433931514833517e+01 6.019645038742893917e+01 6.016820166106491996e+01 6.010194901111556476e+01 6.018446778430381983e+01 3.350395509349276324e+01 -4.801391029694819679e+01
5.955000000000000071e+00 5.758128805460455624e+01 4.830719892478226285e+01 -2.640342241626733610e+01 -3.482528880835058516e+01 6.019606712121539971e+01 6.016747992094722264e+01 6.010202877656579545e+01 6.018540223319742921e+01 3.352772622239245948e+01 -4.801868365835287022e+01
5.959999999999999964e+00 5.764005282019882515e+01 4.831426247288200670e+01 -2.651339774963078710e+01 -3.478460643677033914e+01 6.019564970873044985e+01 6.016680356039485389e+01 6.010222463431815498e+01 6.018620783803500274e+01 3.354960533739244966e+01 -4.802205761399761741e+01
5.964999999999999858e+00 5.769810122102263961e+01 4.832021333277649688e+01 -2.662284915633593130e+01 -3.474252267292662566e+01 6.019519814352960196e+01 6.016617269893898623e+01 6.010253659869574960e+01 6.018688498413717269e+01 3.356953478030286675e+01 -4.802413427749831243e+01
5.969999999999999751e+00 5.775537201459611936e+01 4.832513577468809274e+01 -2.673156891745740182e+01 -3.469926947547369878e+01 6.019471116196639571e+01 6.016558379997972139e+01 6.010296437360781141e+01 6.018743448731062529e+01 3.359023241161431628e+01 -4.802507375660230338e+01
5.974999999999999645e+00 5.781180365630876139e+01 4.832910651641071098e+01 -2.683934676830609689e+01 -3.465507308087270388e+01 6.019419006823608242e+01 6.016503964705885465e+01 6.010350726481267714e+01 6.018785735836928552e+01 3.360938669509450705e+01 -4.802493279840304297e+01
5.980000000000000426e+00 5.786733493339736611e+01 4.833220415038934448e+01 -2.694597537067623705e+01 -3.461015912173131426e+01 6.019363539391159890e+01 6.016454063985721490e+01 6.010416426001509649e+01 6.018815499248850642e+01 3.362646818282600236e+01 -4.802380233504194251e+01
5.985000000000000320e+00 5.792190526831497266e+01 4.833451138486439191e+01 -2.705125212837886295e+01 -3.456475348970521821e+01 6.019304605994994262e+01 6.016408261035060434e+01 6.010493405731969574e+01 6.018832922029041299e+01 3.364443828448474960e+01 -4.802184501477869105e+01
5.990000000000000213e+00 5.797545434208094406e+01 4.833610290743326487e+01 -2.715497375112467182e+01 -3.451907459994352223e+01 6.019242351412058412e+01 6.016366762961771286e+01 6.010581497476444213e+01 6.018838204877533826e+01 3.366129888762912969e+01 -4.801912102986283060e+01
5.995000000000000107e+00 5.802792263723888055e+01 4.833705330741145900e+01 -2.725694089970841461e+01 -3.447333765676627593e+01 6.019176892257284095e+01 6.016329668487580307e+01 6.010680501935238595e+01 6.018831581783899054e+01 3.367582134610777445e+01 -4.801570322387392054e+01
6.000000000000000000e+00 5.807925187494064545e+01 4.833744227996461973e+01 -2.735696148948908046e+01 -3.442775728830667958e+01 6.019108130724095673e+01 6.016296481971552623e+01 6.010790194086634131e+01 6.018813330909139836e+01 3.369134757924572909e+01 -4.801175675573922064e+01
6.004999999999999893e+00 5.812938455996341247e+01 4.833734102063934301e+01 -2.745484443014218101e+01 -3.438253900628259885e+01 6.019036219441696289e+01 6.016267329179639489e+01 6.010910313543205064e+01 6.018783745481234604e+01 3.370628754307952590e+01 -4.800734505881403891e+01
6.009999999999999787e+00 5.817826442428643929e+01 4.833681843537039668e+01 -2.755040334395523871e+01 -3.433788249147388427e+01 6.018961340740290211e+01 6.016242381470071621e+01 6.011040570141294381e+01 6.018743145605029099e+01 3.371862311975370119e+01 -4.800251929080661029e+01
6.014999999999999680e+00 5.822583700785383343e+01 4.833594954579268688e+01 -2.764346149409846021e+01 -3.429398612447776173e+01 6.018883409681836127e+01 6.016221080104115515e+01 6.011180651896672344e+01 6.018691895192137054e+01 3.373197297218734292e+01 -4.799744248102081201e+01
6.019999999999999574e+00 5.827204912488937083e+01 4.833480067646220846e+01 -2.773384477018977989e+01 -3.425103784597079937e+01 6.018802581583052813e+01 6.016203465110271509e+01 6.011330215014434231e+01 6.018630370543244368e+01 3.374520997643480058e+01 -4.799218025853582503e+01
6.025000000000000355e+00 5.831684921410077749e+01 4.833343399079690528e+01 -2.782138450649425110e+01 -3.420921748182017552e+01 6.018719089811049372e+01 6.016189752211102615e+01 6.011488888248259599e+01 6.018558968388143171e+01 3.375577034313844393e+01 -4.798676547226157396e+01
6.030000000000000249e+00 5.836018800729306832e+01 4.833191808466434480e+01 -2.790592350416735457e+01 -3.416870257578894865e+01 6.018632873438929920e+01 6.016179359320425846e+01 6.011656282494274706e+01 6.018478126621902646e+01 3.376726267313121355e+01 -4.798135142063308223e+01
6.035000000000000142e+00 5.840201796343320950e+01 4.833031301345086206e+01 -2.798730878516676768e+01 -3.412965927892287255e+01 6.018544091270965879e+01 6.016172253899392075e+01 6.011831981204790765e+01 6.018388292829297370e+01 3.377894462348284321e+01 -4.797600237179960203e+01
6.040000000000000036e+00 5.844229354195383763e+01 4.832867348166135457e+01 -2.806539367065667179e+01 -3.409224391630790052e+01 6.018453006776623226e+01 6.016168653123849452e+01 6.012015543850203869e+01 6.018289929302446950e+01 3.378806862861215166e+01 -4.797073850892675750e+01
6.044999999999999929e+00 5.848097188149477432e+01 4.832706021251655670e+01 -2.814004413559007745e+01 -3.405660931494943355e+01 6.018359589718757974e+01 6.016167981421764921e+01 6.012206515968499332e+01 6.018183534784045463e+01 3.379802762038911368e+01 -4.796569802483665512e+01
6.049999999999999822e+00 5.851801225189956313e+01 4.832552579635252243e+01 -2.821113185748825458e+01 -3.402289628172578517e+01 6.018264002463447326e+01 6.016170146631026228e+01 6.012404420647271053e+01 6.018069614798504574e+01 3.380839134350758002e+01 -4.796094079486110218e+01
6.054999999999999716e+00 5.855337624764823090e+01 4.832411657473659972e+01 -2.827853554829851390e+01 -3.399123445842371893e+01 6.018166530836236205e+01 6.016175360399214611e+01 6.012608761142600144e+01 6.017948683878626071e+01 3.381631267194515544e+01 -4.795647468230021104e+01
6.059999999999999609e+00 5.858702845911579260e+01 4.832288445972803004e+01 -2.834214746609071156e+01 -3.396174895795682858e+01 6.018067171086316591e+01 6.016183056468442913e+01 6.012819031075255793e+01 6.017821287697172750e+01 3.382497779993538245e+01 -4.795242182098368744e+01
6.065000000000000391e+00 5.861893594718197420e+01 4.832187377518220472e+01 -2.840186684169565368e+01 -3.393455253342601452e+01 6.017966082676703365e+01 6.016193080127516168e+01 6.013034707016694824e+01 6.017687975542068557e+01 3.383432259986074797e+01 -4.794883754077668669e+01
6.070000000000000284e+00 5.864906833867613756e+01 4.832112149574584237e+01 -2.845760026955017352e+01 -3.390974553931658875e+01 6.017863576921924107e+01 6.016205660152058243e+01 6.013255250054668011e+01 6.017549299218796932e+01 3.384125560734428717e+01 -4.794571378007164242e+01
6.075000000000000178e+00 5.867739851584349964e+01 4.832067001040782372e+01 -2.850926864923276227e+01 -3.388742315103338143e+01 6.017759671938266308e+01 6.016220242355273484e+01 6.013480116403887621e+01 6.017405836412265785e+01 3.384876781765767362e+01 -4.794315586329071976e+01
6.080000000000000071e+00 5.870390210669187070e+01 4.832055495990474725e+01 -2.855680097136223594e+01 -3.386766823979379382e+01 6.017654512155484525e+01 6.016236592558845331e+01 6.013708750976815054e+01 6.017258165478679643e+01 3.385732641291394174e+01 -4.794121677586141317e+01
6.084999999999999964e+00 5.872855745625410151e+01 4.832080329158271326e+01 -2.860013346913655852e+01 -3.385055014332496626e+01 6.017548433487094428e+01 6.016254969544278453e+01 6.013940587609285870e+01 6.017106860112737365e+01 3.386352889324400905e+01 -4.793987089379687205e+01
6.089999999999999858e+00 5.875134634566715164e+01 4.832144714911466110e+01 -2.863921710345669425e+01 -3.383613255842067247e+01 6.017441479716576680e+01 6.016274856700511720e+01 6.014175060111195847e+01 6.016952514136951891e+01 3.387000643772167763e+01 -4.793920307161412353e+01
6.094999999999999751e+00 5.877225351988558089e+01 4.832251322126946746e+01 -2.867401197915476629e+01 -3.382446741574712945e+01 6.017333771003044518e+01 6.016295931587035994e+01 6.014411597028064449e+01 6.016795719680214205e+01 3.387786043856976903e+01 -4.793926511075498098e+01
6.099999999999999645e+00 5.879126651785229996e+01 4.832401834761552806e+01 -2.870448508797510812e+01 -3.381559233251924468e+01 6.017225655003230855e+01 6.016318464822784762e+01 6.014649620423384135e+01 6.016637057289863577e+01 3.388355381745707007e+01 -4.794001691970957779e+01
6.105000000000000426e+00 5.880837639562285801e+01 4.832598393454969710e+01 -2.873061803215815502e+01 -3.380953882486750217e+01 6.017117205362779231e+01 6.016342004167979240e+01 6.014888556916761075e+01 6.016477121036513154e+01 3.388918382752358127e+01 -4.794151967058700592e+01
6.110000000000000320e+00 5.882357731807924495e+01 4.832842732830165033e+01 -2.875240236606805411e+01 -3.380632745538746065e+01 6.017008521260790133e+01 6.016366163232423503e+01 6.015127833843667560e+01 6.016316500896763131e+01 3.389633100414963707e+01 -4.794382065983536734e+01
6.115000000000000213e+00 5.883686626992057711e+01 4.833135555407451278e+01 -2.876983621239971001e+01 -3.380596432233394211e+01 6.016899944516470811e+01 6.016391193878858701e+01 6.015366876962456644e+01 6.016155769572191758e+01 3.390159704580450040e+01 -4.794687019318968879e+01
6.120000000000000107e+00 5.884824374044720230e+01 4.833477932040506175e+01 -2.878293172605794936e+01 -3.380844905799909839e+01 6.016791572745479755e+01 6.016416708411901482e+01 6.015605120890609925e+01 6.015995506379240965e+01 3.390657866930916242e+01 -4.795070680259630080e+01
6.125000000000000000e+00 5.885771337737320152e+01 4.833870631463078382e+01 -2.879171133333937149e+01 -3.381377116771950853e+01 6.016683493253881210e+01 6.016442295915432936e+01 6.015842006481495474e+01 6.015836283432933840e+01 3.391306219983427894e+01 -4.795536827742508024e+01
6.129999999999999893e+00 5.886528162322301938e+01 4.834313407048864519e+01 -2.879620374265399363e+01 -3.382190612862357426e+01 6.016576031682981807e+01 6.016468177581189281e+01 6.016076978037416012e+01 6.015678651080362016e+01 3.391791489449725816e+01 -4.796079763650502059e+01
6.134999999999999787e+00 5.887095833433532732e+01 4.834806295032587542e+01 -2.879645081908804016e+01 -3.383282283213647901e+01 6.016469301066568676e+01 6.016494022974508482e+01 6.016309492792301228e+01 6.015523159702124190e+01 3.392232345748777789e+01 -4.796701301008130969e+01
6.139999999999999680e+00 5.887475649245403986e+01 4.835349121075751100e+01 -2.879250466292597110e+01 -3.384648100782522562e+01 6.016363375185048312e+01 6.016519407257002428e+01 6.016539019306843272e+01 6.015370349298416386e+01 3.392823031924629618e+01 -4.797404221760968568e+01
6.144999999999999574e+00 5.887669177344751859e+01 4.835940720196470011e+01 -2.878442311805761022e+01 -3.386282704974696145e+01 6.016258561766145618e+01 6.016544530977647298e+01 6.016765034255220712e+01 6.015220733920925511e+01 3.393272235151790284e+01 -4.798182045199409629e+01
6.150000000000000355e+00 5.887678310103932944e+01 4.836580127267853157e+01 -2.877227603082816998e+01 -3.388180087203503632e+01 6.016154989313686485e+01 6.016569135496688858e+01 6.016987030968000738e+01 6.015074821461256249e+01 3.393649478281103171e+01 -4.799034469921919310e+01
6.155000000000000249e+00 5.887505244409386762e+01 4.837266306224717738e+01 -2.875614344456829841e+01 -3.390333465052991357e+01 6.016052703815916658e+01 6.016592758644311090e+01 6.017204519035222887e+01 6.014933107418031710e+01 3.394185986209577521e+01 -4.799963743444164521e+01
6.160000000000000142e+00 5.887152427442738656e+01 4.837997226967971898e+01 -2.873611017951462543e+01 -3.392734795533742442e+01 6.015951993187487545e+01 6.016615588939684756e+01 6.017417020110391945e+01 6.014796056977891681e+01 3.394608696465085984e+01 -4.800962594274103168e+01
6.165000000000000036e+00 5.886622606150452697e+01 4.838770953302613975e+01 -2.871227151018377555e+01 -3.395375404616677883e+01 6.015853010002858525e+01 6.016637475407924995e+01 6.017624075613877466e+01 6.014664123001887930e+01 3.394912946324933500e+01 -4.802028248321206405e+01
6.169999999999999929e+00 5.885918821041886417e+01 4.839585686866188041e+01 -2.868473301497456518e+01 -3.398246041984986476e+01 6.015755759146701109e+01 6.016657896525124016e+01 6.017825248070806055e+01 6.014537745577349170e+01 3.395386974026937565e+01 -4.803162878819561143e+01
6.174999999999999822e+00 5.885044336423132449e+01 4.840438623474609869e+01 -2.865360379699065874e+01 -3.401336281667244776e+01 6.015660500671871347e+01 6.016677019983105623e+01 6.018020115311817619e+01 6.014417330423417951e+01 3.395785556015642470e+01 -4.804358683166802280e+01
6.179999999999999716e+00 5.884002683243647880e+01 4.841326921296335684e+01 -2.861900148630756391e+01 -3.404635086043184344e+01 6.015567414424842241e+01 6.016694822721918001e+01 6.018208277291174824e+01 6.014303264846665797e+01 3.396016677579638099e+01 -4.805610291333192663e+01
6.184999999999999609e+00 5.882797669547796460e+01 4.842248092654287461e+01 -2.858105395617068822e+01 -3.408131057648562745e+01 6.015476466758682506e+01 6.016710742160109504e+01 6.018389359400510585e+01 6.014195923630308727e+01 3.396413851591452016e+01 -4.806919708741137498e+01
6.190000000000000391e+00 5.881433296751442441e+01 4.843198669781752841e+01 -2.853989136792311498e+01 -3.411811742085025401e+01 6.015387881308854645e+01 6.016724913564099353e+01 6.018563005100132557e+01 6.014095644349453096e+01 3.396771133231897011e+01 -4.808278920522893429e+01
6.195000000000000284e+00 5.879913794975215779e+01 4.844175040631446194e+01 -2.849565041854781811e+01 -3.415664120257786607e+01 6.015301850004505724e+01 6.016737412117968375e+01 6.018728881793797569e+01 6.014002741108938466e+01 3.396934571103460598e+01 -4.809680548816690759e+01
6.200000000000000178e+00 5.878243645384309701e+01 4.845174081169122360e+01 -2.844847735638990116e+01 -3.419674995891241309e+01 6.015218316056348158e+01 6.016747684420015929e+01 6.018886685490220145e+01 6.013917514923024044e+01 3.397245920269942587e+01 -4.811125903870986775e+01
6.205000000000000071e+00 5.876427489976072849e+01 4.846191766927009326e+01 -2.839851962789187567e+01 -3.423830274372262039e+01 6.015137464884422513e+01 6.016755837773681748e+01 6.019036132651417859e+01 6.013840228296242429e+01 3.397537046457237153e+01 -4.812606865317874139e+01
6.209999999999999964e+00 5.874470159372961575e+01 4.847223879636730004e+01 -2.834592938364464842e+01 -3.428115385225000722e+01 6.015059480470691966e+01 6.016762001485781752e+01 6.019176965116267297e+01 6.013771116846487530e+01 3.397628351559485793e+01 -4.814114842141848527e+01
6.214999999999999858e+00 5.872376700754336554e+01 4.848266745087039453e+01 -2.829086707369472720e+01 -3.432515728674400179e+01 6.014984291502489810e+01 6.016765661883081151e+01 6.019308955286085450e+01 6.013710401906310210e+01 3.397847742866773046e+01 -4.815650213745797004e+01
6.219999999999999751e+00 5.870152286862809632e+01 4.849315895785194641e+01 -2.823349329152604525e+01 -3.437015987740355172e+01 6.014912045569861476e+01 6.016766906608904719e+01 6.019431897837620227e+01 6.013658266108082273e+01 3.398060011628496113e+01 -4.817204817178524223e+01
6.224999999999999645e+00 5.867802235565967806e+01 4.850366632630765906e+01 -2.817397146236534411e+01 -3.441600471234038849e+01 6.014842916330849931e+01 6.016765919373754912e+01 6.019545613557266250e+01 6.013614862665906458e+01 3.398061128459589497e+01 -4.818769021672569153e+01
6.230000000000000426e+00 5.865332044250617116e+01 4.851414872557042202e+01 -2.811247205908397362e+01 -3.446253620626318082e+01 6.014776811132949774e+01 6.016762214296669953e+01 6.019649955128817709e+01 6.013580330338318447e+01 3.398175768880577152e+01 -4.820342638706986094e+01
6.235000000000000320e+00 5.862747297319572937e+01 4.852455841214072763e+01 -2.804916454866825504e+01 -3.450959341905781486e+01 6.014713835706089640e+01 6.016755854068134113e+01 6.019744798543405295e+01 6.013554769628434826e+01 3.398306923350487807e+01 -4.821917729130636587e+01
6.240000000000000213e+00 5.860053675331752032e+01 4.853484449900773257e+01 -2.798421904871376853e+01 -3.455701246321105913e+01 6.014654166063460394e+01 6.016747114455499457e+01 6.019830045558505560e+01 6.013538248994254332e+01 3.398197724420604970e+01 -4.823483279538972113e+01
6.245000000000000107e+00 5.857257002023121117e+01 4.854496362032159595e+01 -2.791781177034685513e+01 -3.460463278181755697e+01 6.014597679316355539e+01 6.016735517929284782e+01 6.019905630850125533e+01 6.013530824065931313e+01 3.398185629608592961e+01 -4.825038983778183876e+01
6.250000000000000000e+00 5.854363148278369522e+01 4.855486650355352651e+01 -2.785011676329846608e+01 -3.465229025811275676e+01 6.014544431349793285e+01 6.016721084520892049e+01 6.019971512709749817e+01 6.013532513462356377e+01 3.398226330508123993e+01 -4.826577575421273281e+01
6.254999999999999893e+00 5.851378028039481194e+01 4.856449956414922298e+01 -2.778130633299221941e+01 -3.469981843389987830e+01 6.014494605244900782e+01 6.016704196652199954e+01 6.020027673856773731e+01 6.013543301254664897e+01 3.397999226895957747e+01 -4.828086656775554530e+01
6.259999999999999787e+00 5.848307659860503094e+01 4.857381802075592248e+01 -2.771155786934906473e+01 -3.474705613419247641e+01 6.014448055790702341e+01 6.016684407577309202e+01 6.020074130143455449e+01 6.013563160769161442e+01 3.397837421329086993e+01 -4.829565649626192680e+01
6.264999999999999680e+00 5.845158071624614848e+01 4.858277259063493858e+01 -2.764104570886778589e+01 -3.479384059732654322e+01 6.014404783010596844e+01 6.016661680051222305e+01 6.020110920968939183e+01 6.013592031052576203e+01 3.397760939774471467e+01 -4.831008351386123678e+01
6.269999999999999574e+00 5.841935281468240504e+01 4.859130872963514491e+01 -2.756994019742725399e+01 -3.484000741133181833e+01 6.014364963708791123e+01 6.016636468374380797e+01 6.020138108249189202e+01 6.013629815276019741e+01 3.397412616490232296e+01 -4.832401678009161117e+01
6.275000000000000355e+00 5.838645368549927639e+01 4.859938116082840054e+01 -2.749841534532804488e+01 -3.488539889712597386e+01 6.014328445687775115e+01 6.016608396220339472e+01 6.020155785973125973e+01 6.013676407101935695e+01 3.397090154465740852e+01 -4.833744394249483634e+01
6.280000000000000249e+00 5.835294384931970058e+01 4.860694172325346329e+01 -2.742664139426232595e+01 -3.492985782318697119e+01 6.014295180874016467e+01 6.016577388378193092e+01 6.020164071136446893e+01 6.013731669674777436e+01 3.396862603078694320e+01 -4.835031257731802867e+01
6.285000000000000142e+00 5.831888325188136690e+01 4.861393683733493987e+01 -2.735478287234113282e+01 -3.497322636262732232e+01 6.014265319568157508e+01 6.016543916288121352e+01 6.020163101229326941e+01 6.013795431051522655e+01 3.396378534525858583e+01 -4.836249442415837052e+01
6.290000000000000036e+00 5.828433198108518098e+01 4.862032192075840697e+01 -2.728300623676292602e+01 -3.501535437991851296e+01 6.014238707763004754e+01 6.016507684977734272e+01 6.020153043633620626e+01 6.013867510408237393e+01 3.395891146888237699e+01 -4.837397090725651339e+01
6.294999999999999929e+00 5.824934948366405507e+01 4.862605085726617915e+01 -2.721147340105966705e+01 -3.505609399360777445e+01 6.014215263432431158e+01 6.016468615124026087e+01 6.020134087427405944e+01 6.013947700260136742e+01 3.395491389517464143e+01 -4.838469609556518947e+01
6.299999999999999822e+00 5.821399420536435088e+01 4.863107255962300712e+01 -2.714033929991031258e+01 -3.509529801481733102e+01 6.014195102645558677e+01 6.016427171323873324e+01 6.020106439996624204e+01 6.014035760475398718e+01 3.394851440267214571e+01 -4.839454911121832481e+01
6.304999999999999716e+00 5.817832427460989919e+01 4.863534447454404841e+01 -2.706975908285438237e+01 -3.513282768889075669e+01 6.014178067997220012e+01 6.016383131233448722e+01 6.020070335778873272e+01 6.014131442988941245e+01 3.394185800435756306e+01 -4.840350809704010260e+01
6.309999999999999609e+00 5.814239682410296695e+01 4.863882374298040645e+01 -2.699988264817844552e+01 -3.516854814243983185e+01 6.014164045343894571e+01 6.016336411155376140e+01 6.020026029011773261e+01 6.014234477245664579e+01 3.393606405998623643e+01 -4.841153519780890946e+01
6.315000000000000391e+00 5.810626757505430362e+01 4.864146279740347012e+01 -2.693085169761740261e+01 -3.520232625655292225e+01 6.014153123949755297e+01 6.016287482549244459e+01 6.019973789440482648e+01 6.014344562712292230e+01 3.392797070467555187e+01 -4.841851643942919736e+01
6.320000000000000284e+00 5.806999150153488642e+01 4.864322221731826801e+01 -2.686280662652657725e+01 -3.523403800805998287e+01 6.014145146847346268e+01 6.016236199279590835e+01 6.019913910593147222e+01 6.014461392491548963e+01 3.391929390227150520e+01 -4.842442750732491419e+01
6.325000000000000178e+00 5.803362228672667555e+01 4.864406389954478982e+01 -2.679588226911785753e+01 -3.526356496275120378e+01 6.014139956388697072e+01 6.016182436795828892e+01 6.019846703802455323e+01 6.014584642522553537e+01 3.391163285000106953e+01 -4.842924500727412607e+01
6.330000000000000071e+00 5.799721179538367011e+01 4.864394471701232447e+01 -2.673020390611388564e+01 -3.529079103746526158e+01 6.014137622793852955e+01 6.016126686258160561e+01 6.019772492340045034e+01 6.014713960997505637e+01 3.390182534113437640e+01 -4.843286155451786357e+01
6.334999999999999964e+00 5.796081073396158700e+01 4.864282907554484581e+01 -2.666589403682305459e+01 -3.531560964055661600e+01 6.014138004137430471e+01 6.016068907693056644e+01 6.019691619408934713e+01 6.014848991265790090e+01 3.389090644404494412e+01 -4.843524726250359436e+01
6.339999999999999858e+00 5.792446830347234510e+01 4.864068497242673317e+01 -2.660306984594080149e+01 -3.533792169079957546e+01 6.014140889340794160e+01 6.016008901509486861e+01 6.019604444186808223e+01 6.014989366296053674e+01 3.388120402724991465e+01 -4.843639888127261628e+01
6.344999999999999751e+00 5.788823151452274374e+01 4.863747482297897307e+01 -2.654183768947637745e+01 -3.535763075421419899e+01 6.014146326644949170e+01 6.015947162049214825e+01 6.019511333815802345e+01 6.015134693623259921e+01 3.386966494673368544e+01 -4.843621909895463062e+01
6.349999999999999645e+00 5.785214582548754692e+01 4.863316750685011414e+01 -2.648229961857631665e+01 -3.537464987231006575e+01 6.014154200782487436e+01 6.015883776215571999e+01 6.019412670916600661e+01 6.015284577024156221e+01 3.385646046341391013e+01 -4.843467062075004748e+01
6.355000000000000426e+00 5.781625501817389789e+01 4.862773777049763879e+01 -2.642455281112803789e+01 -3.538890137063619079e+01 6.014164257156195958e+01 6.015818485471668708e+01 6.019308852000418852e+01 6.015438616884718215e+01 3.384450013215010244e+01 -4.843176882090639168e+01
6.360000000000000320e+00 5.778060039340929421e+01 4.862115464975624946e+01 -2.636868281494940902e+01 -3.540031058207172521e+01 6.014176514897757642e+01 6.015751758691552453e+01 6.019200277722293180e+01 6.015596391479128613e+01 3.383104146176773241e+01 -4.842743100606190865e+01
6.365000000000000213e+00 5.774522136226496372e+01 4.861339259668643820e+01 -2.631476959182905517e+01 -3.540881213759827517e+01 6.014190875785727997e+01 6.015683773992023475e+01 6.019087359652333191e+01 6.015757476811881332e+01 3.381564708534956054e+01 -4.842161826434371363e+01
6.370000000000000107e+00 5.771015547632210740e+01 4.860443313993945935e+01 -2.626288829082039911e+01 -3.541435097261771858e+01 6.014207067888878555e+01 6.015614271157382831e+01 6.018970520276939595e+01 6.015921450851640628e+01 3.380133689527886531e+01 -4.841435734514608669e+01
6.375000000000000000e+00 5.767543761224331433e+01 4.859425264814626644e+01 -2.621310223843784115e+01 -3.541687559776666916e+01 6.014225081404985929e+01 6.015543682980673168e+01 6.018850182773252300e+01 6.016087874003245872e+01 3.378573760148756122e+01 -4.840558178867158290e+01
6.379999999999999893e+00 5.764110050246376460e+01 4.858283223262447592e+01 -2.616546834330011251e+01 -3.541634367679779416e+01 6.014244820128479319e+01 6.015472228227231000e+01 6.018726776909304732e+01 6.016256306778979734e+01 3.376817313150283439e+01 -4.839525842880074435e+01
6.384999999999999787e+00 5.760717484361939711e+01 4.857016038263729030e+01 -2.612003848862588740e+01 -3.541272352217571040e+01 6.014266009837395188e+01 6.015399672437237655e+01 6.018600739767062890e+01 6.016426315635624889e+01 3.375153363892203373e+01 -4.838342208967245028e+01
6.389999999999999680e+00 5.757368853512041795e+01 4.855622118482050809e+01 -2.607685288930525047e+01 -3.540598753590087000e+01 6.014288617410647220e+01 6.015326415141469596e+01 6.018472505776101400e+01 6.016597454365603426e+01 3.373376704193672282e+01 -4.837002212651736954e+01
6.394999999999999574e+00 5.754066713830921032e+01 4.854100274794556924e+01 -2.603594472488451927e+01 -3.539611692802045440e+01 6.014312553845113740e+01 6.015252717188720055e+01 6.018342511648092596e+01 6.016769279259890624e+01 3.371392063995083532e+01 -4.835503078994673842e+01
6.400000000000000355e+00 5.750813408189469556e+01 4.852450114788881308e+01 -2.599734232767865905e+01 -3.538310389736189165e+01 6.014337535524042977e+01 6.015178339238579497e+01 6.018211198109536042e+01 6.016941357110661670e+01 3.369496779937907860e+01 -4.833849541811505190e+01
6.405000000000000249e+00 5.747610991975932393e+01 4.850670846055066221e+01 -2.596106255878911995e+01 -3.536694487733198855e+01 6.014363509180979861e+01 6.015103643638952491e+01 6.018078999736808044e+01 6.017113246301110507e+01 3.367518153342384579e+01 -4.832038154191753421e+01
6.410000000000000142e+00 5.744461270338907610e+01 4.848761945621952663e+01 -2.592711452780620718e+01 -3.534764425494507378e+01 6.014390415520100674e+01 6.015028979455995284e+01 6.017946348765803322e+01 6.017284509040598550e+01 3.365294406597486443e+01 -4.830065975315051219e+01
6.415000000000000036e+00 5.741365836990782157e+01 4.846723838118931127e+01 -2.589550340398696093e+01 -3.532521810664701434e+01 6.014417949394327678e+01 6.014954058567036554e+01 6.017813678948332523e+01 6.017454724205247629e+01 3.363162841030069217e+01 -4.827939597278025730e+01
6.419999999999999929e+00 5.738325995383824107e+01 4.844556556629159871e+01 -2.586622314239241760e+01 -3.529968654617074009e+01 6.014446034169632327e+01 6.014879185527793481e+01 6.017681414390548156e+01 6.017623465827642093e+01 3.360996705860366518e+01 -4.825657442075153369e+01
6.424999999999999822e+00 5.735342785347442884e+01 4.842260208588270842e+01 -2.583925911988888302e+01 -3.527107627312409477e+01 6.014474656883807313e+01 6.014804828519913116e+01 6.017549971986505852e+01 6.017790311874519915e+01 3.358540767210852351e+01 -4.823215855854814293e+01
6.429999999999999716e+00 5.732417044786041771e+01 4.839836025394377117e+01 -2.581459403615130554e+01 -3.523942636996389410e+01 6.014503496368884328e+01 6.014730652652665555e+01 6.017419768030047322e+01 6.017954863637012153e+01 3.356168022935614914e+01 -4.820623222579472156e+01
6.434999999999999609e+00 5.729549325671484894e+01 4.837284867063343796e+01 -2.579219990838373633e+01 -3.520477968251483247e+01 6.014532451771865595e+01 6.014656890444328496e+01 6.017291206073986132e+01 6.018116721076516029e+01 3.353806186015025759e+01 -4.817879979013787306e+01
6.440000000000000391e+00 5.726739911423835849e+01 4.834607503575313814e+01 -2.577203974507312978e+01 -3.516718429071308094e+01 6.014561542508735670e+01 6.014584081006149319e+01 6.017164678038251679e+01 6.018275488465103962e+01 3.351141581758220411e+01 -4.814982301072878101e+01
6.445000000000000284e+00 5.723988892820695185e+01 4.831805889549220012e+01 -2.575407471273114979e+01 -3.512670055853687501e+01 6.014590456260144435e+01 6.014511895416171683e+01 6.017040572662313025e+01 6.018430798023870665e+01 3.348539007178501237e+01 -4.811939534499634163e+01
6.450000000000000178e+00 5.721296086846427187e+01 4.828881661651277568e+01 -2.573825620080647880e+01 -3.508339239812254107e+01 6.014619079006684643e+01 6.014440511263015310e+01 6.016919263383712746e+01 6.018582284490866385e+01 3.345964694115607330e+01 -4.808753796988671070e+01
6.455000000000000071e+00 5.718661049082395209e+01 4.825836302780415110e+01 -2.572452691578088491e+01 -3.503732803435980259e+01 6.014647435805643738e+01 6.014370457839470419e+01 6.016801108621346117e+01 6.018729588696504607e+01 3.343107211798153600e+01 -4.805422112511678279e+01
6.459999999999999964e+00 5.716083150761296849e+01 4.822672414459470502e+01 -2.571282805383075143e+01 -3.498858703692005179e+01 6.014675239275027963e+01 6.014301442845341938e+01 6.016686460579858675e+01 6.018872381672563421e+01 3.340296674418820544e+01 -4.801954234388636422e+01
6.464999999999999858e+00 5.713561507101049841e+01 4.819392332197282514e+01 -2.570309211224350676e+01 -3.493725217932380644e+01 6.014702376855570520e+01 6.014233616085265055e+01 6.016575653917124100e+01 6.019010340515296065e+01 3.337514164648197834e+01 -4.798353440136368420e+01
6.469999999999999751e+00 5.711094987900519726e+01 4.815998228776774681e+01 -2.569524370554775672e+01 -3.488340982158763381e+01 6.014728872505627777e+01 6.014167469070229544e+01 6.016469005669510750e+01 6.019143150780462292e+01 3.334470058824418004e+01 -4.794617854556020831e+01
6.474999999999999645e+00 5.708682291294809374e+01 4.812493306194035370e+01 -2.568920630940591110e+01 -3.482715648943007380e+01 6.014754463489490632e+01 6.014102735183433168e+01 6.016366823930944463e+01 6.019270529826866323e+01 3.331466072084156593e+01 -4.790757667273033604e+01
6.480000000000000426e+00 5.706321882035248905e+01 4.808880543157495424e+01 -2.568489588713963201e+01 -3.476859141384271368e+01 6.014779039823410045e+01 6.014039529548532670e+01 6.016269397363670635e+01 6.019392204138679148e+01 3.328501361928753255e+01 -4.786777290460781842e+01
6.485000000000000320e+00 5.704011997801961087e+01 4.805162696513514220e+01 -2.568222119880488918e+01 -3.470781630346944269e+01 6.014802641399755601e+01 6.013978340770555775e+01 6.016176994448031934e+01 6.019507909643559884e+01 3.325278660983853740e+01 -4.782675227023032960e+01
6.490000000000000213e+00 5.701750725623681149e+01 4.801343519861223541e+01 -2.568109069269283040e+01 -3.464494208504921602e+01 6.014825025354513599e+01 6.013918906485162807e+01 6.016089872888635881e+01 6.019617416441909086e+01 3.322086040495272385e+01 -4.778462264154041605e+01
6.495000000000000107e+00 5.699535947076260811e+01 4.797426598578535817e+01 -2.568140667758913409e+01 -3.458008189141497013e+01 6.014846073622440770e+01 6.013861270894694400e+01 6.016008269714322410e+01 6.019720506758795864e+01 3.318967253561181963e+01 -4.774144407366694765e+01
6.500000000000000000e+00 5.697365335113789797e+01 4.793415154810060841e+01 -2.568306462429766057e+01 -3.451334967385443520e+01 6.014865858757352868e+01 6.013805955120594859e+01 6.015932399017501808e+01 6.019816971123292859e+01 3.315587759836753179e+01 -4.769719769538660614e+01
6.504999999999999893e+00 5.695236438769203602e+01 4.789313397427555685e+01 -2.568596076521016158e+01 -3.444486770423578292e+01 6.014884165019239504e+01 6.013752712233956288e+01 6.015862462906881802e+01 6.019906636622569351e+01 3.312211456544614663e+01 -4.765199337967419524e+01
6.509999999999999787e+00 5.693146635814469647e+01 4.785125467441584846e+01 -2.568998689326527085e+01 -3.437476017680492646e+01 6.014900856358896419e+01 6.013701482591204694e+01 6.015798642532109142e+01 6.019989346144526365e+01 3.308950948473157894e+01 -4.760591152552503047e+01
6.514999999999999680e+00 5.691093116552277564e+01 4.780854976967451364e+01 -2.569502829776800468e+01 -3.430315024876198748e+01 6.014916035252727511e+01 6.013652806167442577e+01 6.015741093651522675e+01 6.020064948671189597e+01 3.305443603477069558e+01 -4.755892961983246181e+01
6.519999999999999574e+00 5.689072975037693425e+01 4.776506467682477108e+01 -2.570097193959318460e+01 -3.423016817746781726e+01 6.014929525679836075e+01 6.013606478112934184e+01 6.015689958926680703e+01 6.020133330640171465e+01 3.301906806347744094e+01 -4.751115277613335763e+01
6.525000000000000355e+00 5.687083171679051219e+01 4.772084517874695564e+01 -2.570770213035017093e+01 -3.415594584811692869e+01 6.014941183725506590e+01 6.013562355565188255e+01 6.015645360379919993e+01 6.020194397811894049e+01 3.298504583249589217e+01 -4.746267713693645618e+01
6.530000000000000249e+00 5.685120507665362766e+01 4.767593085474457126e+01 -2.571509746866241386e+01 -3.408061265281606467e+01 6.014951124710857755e+01 6.013520947965121621e+01 6.015607393320389207e+01 6.020248060785657884e+01 3.294883800402858753e+01 -4.741348303219437099e+01
6.535000000000000142e+00 5.683181716008485296e+01 4.763036959134796433e+01 -2.572303896137446699e+01 -3.400430360224576987e+01 6.014959209020474873e+01 6.013482079488800025e+01 6.015576139044721771e+01 6.020294267133191113e+01 3.291224507798401788e+01 -4.736367100330532054e+01
6.540000000000000036e+00 5.681263431539338171e+01 4.758420983980004593e+01 -2.573140635039920099e+01 -3.392715453296905537e+01 6.014965310496366868e+01 6.013445586708375146e+01 6.015551658355387588e+01 6.020332985104451495e+01 3.287692054895466498e+01 -4.731334067552524658e+01
6.544999999999999929e+00 5.679362165682493213e+01 4.753749394487130076e+01 -2.574007502280508675e+01 -3.384929790951353823e+01 6.014969546540741163e+01 6.013411917161911191e+01 6.015533985377415860e+01 6.020364188123479465e+01 3.283966653410341507e+01 -4.726247890085858927e+01
6.549999999999999822e+00 5.677474391303407941e+01 4.749027151566208715e+01 -2.574892349506906086e+01 -3.377087030777587273e+01 6.014971804535455391e+01 6.013380896813451670e+01 6.015523139833057087e+01 6.020387885534906047e+01 3.280211721940328573e+01 -4.721118469180156296e+01
6.554999999999999716e+00 5.675596517209783087e+01 4.744259239515015025e+01 -2.575783013136281596e+01 -3.369200802785255178e+01 6.014971984741637101e+01 6.013352361984432548e+01 6.015519121166647665e+01 6.020404107087018275e+01 3.276577429272646924e+01 -4.715955597955125000e+01
6.559999999999999609e+00 5.673724866168559799e+01 4.739450049205260740e+01 -2.576667033602013746e+01 -3.361284317739553273e+01 6.014970212200532984e+01 6.013326711101133526e+01 6.015521902750944605e+01 6.020412887674478952e+01 3.272766885952488281e+01 -4.710758231885503733e+01
6.565000000000000391e+00 5.671855753703616188e+01 4.734604606367287971e+01 -2.577532342035524593e+01 -3.353351056355609217e+01 6.014966402017886082e+01 6.013303772747289599e+01 6.015531443782231236e+01 6.020414296803848231e+01 3.268925917297197969e+01 -4.705535918524536498e+01
6.570000000000000284e+00 5.669985468438135001e+01 4.729727973124433049e+01 -2.578366987040564595e+01 -3.345414391868118997e+01 6.014960465247191479e+01 6.013283341783759539e+01 6.015547684346001489e+01 6.020408424751924059e+01 3.265221742119192783e+01 -4.700298905565271212e+01
6.575000000000000178e+00 5.668110246394654439e+01 4.724824558036802813e+01 -2.579158815781150693e+01 -3.337487155621107604e+01 6.014952546039158676e+01 6.013265797450068106e+01 6.015570538895981656e+01 6.020395364689007778e+01 3.261356826528763264e+01 -4.695045758865553154e+01
6.580000000000000071e+00 5.666226347717523026e+01 4.719899311264845210e+01 -2.579896139846622205e+01 -3.329582310030284731e+01 6.014942599039597582e+01 6.013251002395625022e+01 6.015599908306226951e+01 6.020375242285899020e+01 3.257434737560338789e+01 -4.689784855089821747e+01
6.584999999999999964e+00 5.664330047478834018e+01 4.714957325598673066e+01 -2.580567564103756695e+01 -3.321712690083825237e+01 6.014930525377013737e+01 6.013238657140059473e+01 6.015635676898338602e+01 6.020348206274810821e+01 3.253681572470593863e+01 -4.684527799112869673e+01
6.589999999999999858e+00 5.662417597649606904e+01 4.710002918576634556e+01 -2.581161546222007175e+01 -3.313890437595826199e+01 6.014916489525921151e+01 6.013229126625567034e+01 6.015677703769614482e+01 6.020314404214833814e+01 3.249795653434279785e+01 -4.679272615017810466e+01
6.594999999999999751e+00 5.660485303142144176e+01 4.705040825609516730e+01 -2.581667059317945245e+01 -3.306127674526648974e+01 6.014900497648721966e+01 6.013222341132189541e+01 6.015725835077452643e+01 6.020274012504581407e+01 3.245812300937863171e+01 -4.674025649270004124e+01
6.599999999999999645e+00 5.658529526751143379e+01 4.700076069995672867e+01 -2.582073558644431444e+01 -3.298436404668748878e+01 6.014882439544306436e+01 6.013217905861555579e+01 6.015779903813583473e+01 6.020227233513055864e+01 3.242017885337509142e+01 -4.668799789516673826e+01
6.605000000000000426e+00 5.656546637360792573e+01 4.695112802101206739e+01 -2.582370408256796068e+01 -3.290827810546053911e+01 6.014862490840118880e+01 6.013216150816619887e+01 6.015839718837898431e+01 6.020174264615583581e+01 3.238123529354769659e+01 -4.663592857383253687e+01
6.610000000000000320e+00 5.654533084405250776e+01 4.690155475084405623e+01 -2.582547532903957688e+01 -3.283312917506956552e+01 6.014840697536936887e+01 6.013217047328065945e+01 6.015905077165619019e+01 6.020115328024438384e+01 3.234117991146930393e+01 -4.658409566339535246e+01
6.615000000000000213e+00 5.652485410754811568e+01 4.685208873774658400e+01 -2.582595464330223578e+01 -3.275902591385764140e+01 6.014816962567498138e+01 6.013220173335463414e+01 6.015975765431623756e+01 6.020050671873401882e+01 3.230295304505747112e+01 -4.653262656598247560e+01
6.620000000000000107e+00 5.650400197193634000e+01 4.680276903191838755e+01 -2.582504735159018594e+01 -3.268606810931712658e+01 6.014791466054662550e+01 6.013225811229667528e+01 6.016051548425075168e+01 6.019980537283275623e+01 3.226390411261124314e+01 -4.648149909624787313e+01
6.625000000000000000e+00 5.648274133342226833e+01 4.675363712258332782e+01 -2.582266500498056416e+01 -3.261435303713826528e+01 6.014764268368390532e+01 6.013233912149745919e+01 6.016132181108633148e+01 6.019905187306967065e+01 3.222394838150219698e+01 -4.643075574410634232e+01
6.629999999999999893e+00 5.646104028230599425e+01 4.670473701346814011e+01 -2.581872567741434565e+01 -3.254397535393460572e+01 6.014735304534863047e+01 6.013244081913573780e+01 6.016217409947815042e+01 6.019824907331830133e+01 3.218568098441561176e+01 -4.638051069309900498e+01
6.634999999999999787e+00 5.643886760904030098e+01 4.665610441566407474e+01 -2.581314854451706253e+01 -3.247502062254798716e+01 6.014704758843529930e+01 6.013256560441128329e+01 6.016306962655977486e+01 6.019739974695990981e+01 3.214666252992499551e+01 -4.633073964756020047e+01
6.639999999999999680e+00 5.641619345290689580e+01 4.660777705880683186e+01 -2.580585956201379361e+01 -3.240757117032434564e+01 6.014672700916593584e+01 6.013271271746472024e+01 6.016400559581813923e+01 6.019650685897006781e+01 3.210690484299784941e+01 -4.628148143888788013e+01
6.644999999999999574e+00 5.639298938418524898e+01 4.655979458172269148e+01 -2.579679161000862564e+01 -3.234170591621818858e+01 6.014639087008428930e+01 6.013287827992559897e+01 6.016497914889188792e+01 6.019557356362038547e+01 3.206884241909251898e+01 -4.623284105709572600e+01
6.650000000000000355e+00 5.636922793916043162e+01 4.651218848476882783e+01 -2.578587941616719093e+01 -3.227749438166105023e+01 6.014604108246373926e+01 6.013306440728603519e+01 6.016598726957226972e+01 6.019460291227192528e+01 3.203015207201569581e+01 -4.618478915556720921e+01
6.655000000000000249e+00 5.634488320707880149e+01 4.646499152031488933e+01 -2.577306469811395573e+01 -3.221500205072955225e+01 6.014567859502197678e+01 6.013327056151934613e+01 6.016702689050203645e+01 6.019359810663524968e+01 3.199057024189571052e+01 -4.613734993033434506e+01
6.660000000000000142e+00 5.631993097574786589e+01 4.641823899032389278e+01 -2.575829699804053519e+01 -3.215429105467472226e+01 6.014530291855419364e+01 6.013349231569576858e+01 6.016809491979523727e+01 6.019256253434397053e+01 3.195287063774888026e+01 -4.609063197112110544e+01
6.665000000000000036e+00 5.629434818583077060e+01 4.637195754990302987e+01 -2.574152791351228231e+01 -3.209541358095256669e+01 6.014491601688064293e+01 6.013373154053559233e+01 6.016918813247229991e+01 6.019149943927556734e+01 3.191483384516519806e+01 -4.604460066237798088e+01
6.669999999999999929e+00 5.626811346255349378e+01 4.632617379868592877e+01 -2.572271578024096783e+01 -3.203841679370351869e+01 6.014451927848494961e+01 6.013398849331520779e+01 6.017030326959363862e+01 6.019041215507083820e+01 3.187548710134217345e+01 -4.599925267668634632e+01
6.674999999999999822e+00 5.624120741063339324e+01 4.628091849827270465e+01 -2.570182801191683453e+01 -3.198334524378212862e+01 6.014411202177718252e+01 6.013425791652936425e+01 6.017143709590823164e+01 6.018930422200061514e+01 3.183818536488178808e+01 -4.595470635706134743e+01
6.679999999999999716e+00 5.621361191955838166e+01 4.623621312129105121e+01 -2.567883401950576072e+01 -3.193023305929156663e+01 6.014369618706641774e+01 6.013454132443614952e+01 6.017258626705432789e+01 6.018817899206830191e+01 3.180092102465031090e+01 -4.591092492433995886e+01
6.684999999999999609e+00 5.618531064748021464e+01 4.619207775614107447e+01 -2.565370950201819156e+01 -3.187910848496009919e+01 6.014327355000635578e+01 6.013483972209979811e+01 6.017374742161216972e+01 6.018703984334439383e+01 3.176206927441091921e+01 -4.586787860137346939e+01
6.690000000000000391e+00 5.615628943920953731e+01 4.614853774954591614e+01 -2.562644003859492159e+01 -3.182999772220886214e+01 6.014284337941077041e+01 6.013514748635213891e+01 6.017491726467314805e+01 6.018589036499509604e+01 3.172522055179245015e+01 -4.582568563780645832e+01
6.695000000000000284e+00 5.612653553632343773e+01 4.610560902937408656e+01 -2.559701323807552953e+01 -3.178291649845678890e+01 6.014240757177309860e+01 6.013546581394941626e+01 6.017609242079990395e+01 6.018473392639872088e+01 3.168856944237696638e+01 -4.578430664706384334e+01
6.700000000000000178e+00 5.609603803851513248e+01 4.606330576732741378e+01 -2.556542287007697212e+01 -3.173787448766068664e+01 6.014196795115128680e+01 6.013579566516815333e+01 6.017726952406196261e+01 6.018357388530263563e+01 3.165048546983451416e+01 -4.574370350087100690e+01
6.705000000000000071e+00 5.606478829987790391e+01 4.602164689646306783e+01 -2.553167234242118155e+01 -3.169487911057802521e+01 6.014152397471099221e+01 6.013613176839369601e+01 6.017844530008180470e+01 6.018241377058013342e+01 3.161424999631088539e+01 -4.570397909211795451e+01
6.709999999999999964e+00 5.603277917070579406e+01 4.598064243509967497e+01 -2.549576729083708670e+01 -3.165392775107217105e+01 6.014107752607934998e+01 6.013647517871237369e+01 6.017961642778321618e+01 6.018125687554478986e+01 3.157814272774755437e+01 -4.566508794725270803e+01
6.714999999999999858e+00 5.600000543966428523e+01 4.594030099483305207e+01 -2.545771958862583872e+01 -3.161501211506442388e+01 6.014063027280832330e+01 6.013682637046433399e+01 6.018077962846092532e+01 6.018010646472766467e+01 3.154089761664015157e+01 -4.562699431438017683e+01
6.719999999999999751e+00 5.596646413544871734e+01 4.590063488629814259e+01 -2.541755001636309785e+01 -3.157812125285303750e+01 6.014018187225263290e+01 6.013718055022812337e+01 6.018193173225832027e+01 6.017896591871377865e+01 3.150540845560217917e+01 -4.558978365849022651e+01
6.724999999999999645e+00 5.593215383967981325e+01 4.586164813915748795e+01 -2.537528167490636122e+01 -3.154323481229974391e+01 6.013973417810066024e+01 6.013753868174028838e+01 6.018306955584404960e+01 6.017783836988981960e+01 3.147002212412210298e+01 -4.555340411676119317e+01
6.730000000000000426e+00 5.589707508076308784e+01 4.582334334372212936e+01 -2.533094359928764661e+01 -3.151032704123212014e+01 6.013928883579495022e+01 6.013790119966321157e+01 6.018418998463226188e+01 6.017672689426440513e+01 3.143350631230621417e+01 -4.551781295395277738e+01
6.735000000000000320e+00 5.586123062751406110e+01 4.578572682754735723e+01 -2.528457342629861060e+01 -3.147936987798562214e+01 6.013884546737966019e+01 6.013826326680178624e+01 6.018529003981773684e+01 6.017563466110568271e+01 3.139880096055552272e+01 -4.548309109464789657e+01
6.740000000000000213e+00 5.582462478228084990e+01 4.574879682616744958e+01 -2.523621079397908673e+01 -3.145032635597558723e+01 6.013840583535780837e+01 6.013862568795678243e+01 6.018636675488183840e+01 6.017456456785719610e+01 3.136439494319396459e+01 -4.544918316079095177e+01
6.745000000000000107e+00 5.578726370336579521e+01 4.571254924137163300e+01 -2.518590034139300826e+01 -3.142315400465555086e+01 6.013797182177870582e+01 6.013898962704006124e+01 6.018741724570830343e+01 6.017351940317961834e+01 3.132850286209725965e+01 -4.541602224622207729e+01
6.750000000000000000e+00 5.574915582436148753e+01 4.567698514784132868e+01 -2.513369560588057894e+01 -3.139780929539474741e+01 6.013754279612322762e+01 6.013934972558507042e+01 6.018843880366473087e+01 6.017250206790561151e+01 3.129450919349223881e+01 -4.538369696459842118e+01
6.754999999999999893e+00 5.571031102853990546e+01 4.564209742783393153e+01 -2.507965149966607044e+01 -3.137424022705248916e+01 6.013712033157781889e+01 6.013970646108317908e+01 6.018942875160639261e+01 6.017151516212290829e+01 3.126119851729253440e+01 -4.535215392760346731e+01
6.759999999999999787e+00 5.567074088835458667e+01 4.560787525993151803e+01 -2.502382659373707696e+01 -3.135238901920497767e+01 6.013670663297975238e+01 6.014006203883960922e+01 6.019038449932656931e+01 6.017056111168233201e+01 3.122600496196810838e+01 -4.532129551189019168e+01
6.764999999999999680e+00 5.563045925273247860e+01 4.557431463403963789e+01 -2.496628861898868479e+01 -3.133219829762290232e+01 6.013630084702901257e+01 6.014041074279442256e+01 6.019130367091116796e+01 6.016964248104609680e+01 3.119264797257312338e+01 -4.529121533457182380e+01
6.769999999999999574e+00 5.558948130502471230e+01 4.554140343550584191e+01 -2.490710603502398968e+01 -3.131360283291233060e+01 6.013590433609233088e+01 6.014075274945410854e+01 6.019218393936280620e+01 6.016876151347355517e+01 3.116020633514724381e+01 -4.526186281167719017e+01
6.775000000000000355e+00 5.554782375130267269e+01 4.550912525986546342e+01 -2.484634990804551791e+01 -3.129653187635149791e+01 6.013551934666605092e+01 6.014109064953127159e+01 6.019302307402042373e+01 6.016792023780904941e+01 3.112587058687628172e+01 -4.523312639523572187e+01
6.780000000000000249e+00 5.550550545385523549e+01 4.547747079725585451e+01 -2.478409986905525386e+01 -3.128091585212387926e+01 6.013514501326871908e+01 6.014141899838000427e+01 6.019381907796545761e+01 6.016712081088586217e+01 3.109321552385427623e+01 -4.520509100104256817e+01
6.785000000000000142e+00 5.546254647301621787e+01 4.544642305364345702e+01 -2.472043570034901094e+01 -3.126667820561814182e+01 6.013478259465574638e+01 6.014173802700432958e+01 6.019457002033406923e+01 6.016636505954340208e+01 3.106135023140006624e+01 -4.517770150205476654e+01
6.790000000000000036e+00 5.541896826380505559e+01 4.541596147674103179e+01 -2.465543935116196295e+01 -3.125373793784359577e+01 6.013443403548097876e+01 6.014204988430566345e+01 6.019527408684977843e+01 6.016565459844055397e+01 3.102789290993394644e+01 -4.515085381995142910e+01
6.794999999999999929e+00 5.537479420611801118e+01 4.538607163521681542e+01 -2.458919996173990086e+01 -3.124201532809599513e+01 6.013409857127240343e+01 6.014234976178216385e+01 6.019592969765171375e+01 6.016499112599036891e+01 3.099600068059554658e+01 -4.512461672795352285e+01
6.799999999999999822e+00 5.533004871732612884e+01 4.535673207582252786e+01 -2.452180628079945990e+01 -3.123142474778788724e+01 6.013377739783348375e+01 6.014263811658700121e+01 6.019653535443957537e+01 6.016437601107580235e+01 3.096469207370142129e+01 -4.509892757517755513e+01
6.804999999999999716e+00 5.528475745593811297e+01 4.532791864972131890e+01 -2.445334877937859730e+01 -3.122187731500959984e+01 6.013347216373458082e+01 6.014291673279173978e+01 6.019708969289607126e+01 6.016381042015581926e+01 3.093196662379693151e+01 -4.507368934602733646e+01
6.809999999999999609e+00 5.523894776523322747e+01 4.529961273754117457e+01 -2.438392388316836445e+01 -3.121328578713037061e+01 6.013318208812435017e+01 6.014318118924671097e+01 6.019759158383244113e+01 6.016329557445060772e+01 3.090077401616224861e+01 -4.504896211296186692e+01
6.815000000000000391e+00 5.519264783032948429e+01 4.527178930864469208e+01 -2.431362698855102167e+01 -3.120555808827384325e+01 6.013290821558074128e+01 6.014343199271840490e+01 6.019803998998226291e+01 6.016283236809200474e+01 3.087019464755923792e+01 -4.502468151396930551e+01
6.820000000000000284e+00 5.514588683251044188e+01 4.524442046338413093e+01 -2.424255415014741644e+01 -3.119859951290952083e+01 6.013265218599336492e+01 6.014367136450260176e+01 6.019843400858282934e+01 6.016242147401228380e+01 3.083798578241380639e+01 -4.500073892824260469e+01
6.825000000000000178e+00 5.509869545869278085e+01 4.521748471291748217e+01 -2.417080689043207542e+01 -3.119231822074673488e+01 6.013241297897543092e+01 6.014389473443367251e+01 6.019877298579908853e+01 6.016206363941621760e+01 3.080732545732399430e+01 -4.497720033709484966e+01
6.830000000000000071e+00 5.505110500526315320e+01 4.519095450362528510e+01 -2.409848489757639456e+01 -3.118661846336901533e+01 6.013219136574478085e+01 6.014410238225170957e+01 6.019905636267551330e+01 6.016175928383985649e+01 3.077758525818870794e+01 -4.495400832489792009e+01
6.834999999999999964e+00 5.500314743919742000e+01 4.516479833659808918e+01 -2.402568692469618838e+01 -3.118140198036198640e+01 6.013198918346611066e+01 6.014429754264745043e+01 6.019928369962441650e+01 6.016150856168572147e+01 3.074583200993718890e+01 -4.493102925484286914e+01
6.839999999999999858e+00 5.495485607186665078e+01 4.513899268862772374e+01 -2.395251704591805719e+01 -3.117657500092841971e+01 6.013180514374966634e+01 6.014447545691925257e+01 6.019945482352395061e+01 6.016131174542005766e+01 3.071551156178117736e+01 -4.490833710703334702e+01
6.844999999999999751e+00 5.490626458909937924e+01 4.511350847248486673e+01 -2.387907678823143698e+01 -3.117204083870964126e+01 6.013163966618044043e+01 6.014463600378140029e+01 6.019956965711697450e+01 6.016116878919330446e+01 3.068643204618896192e+01 -4.488588745635532717e+01
6.849999999999999645e+00 5.485740701107986439e+01 4.508831170767394525e+01 -2.380546521214451516e+01 -3.116770047497512053e+01 6.013149466874363469e+01 6.014478315193196067e+01 6.019962822436878014e+01 6.016107934580595185e+01 3.065519684670987033e+01 -4.486352995727010295e+01
6.855000000000000426e+00 5.480831848008709528e+01 4.506337721065345647e+01 -2.373178614771265771e+01 -3.116346056255099128e+01 6.013136874594128045e+01 6.014491236997236001e+01 6.019963081979616959e+01 6.016104320987215459e+01 3.062519489479742418e+01 -4.484133710416072915e+01
6.860000000000000320e+00 5.475903427051210315e+01 4.503867480804624535e+01 -2.365814021647189591e+01 -3.115922584938951090e+01 6.013126209463266036e+01 6.014502348982420443e+01 6.019957783174907462e+01 6.016105987303255631e+01 3.059639412157135396e+01 -4.481926958202268452e+01
6.865000000000000213e+00 5.470958972953080490e+01 4.501416981603006207e+01 -2.358462479893924169e+01 -3.115489965324068677e+01 6.013117637438262619e+01 6.014512034076663838e+01 6.019946974402466822e+01 6.016112853557246609e+01 3.056563029394801134e+01 -4.479718399587434874e+01
6.870000000000000107e+00 5.466002102167617238e+01 4.498983592687954314e+01 -2.351134085053828215e+01 -3.115039139426784587e+01 6.013111016537171594e+01 6.014519889529211127e+01 6.019930729597653141e+01 6.016124852834347791e+01 3.053601784222509252e+01 -4.477514548573451236e+01
6.875000000000000000e+00 5.461036417760718820e+01 4.496564219239097326e+01 -2.343838535816273705e+01 -3.114560943553019357e+01 6.013106362685526562e+01 6.014525942568953099e+01 6.019909131187375095e+01 6.016141889008786592e+01 3.050729872261329945e+01 -4.475310811218831475e+01
6.879999999999999893e+00 5.456065509907225675e+01 4.494155450082626402e+01 -2.336585187331176527e+01 -3.114046210975004669e+01 6.013103800305102453e+01 6.014530521237198002e+01 6.019882271420335940e+01 6.016163841285452207e+01 3.047686639288760446e+01 -4.473094719124326701e+01
6.884999999999999787e+00 5.451093017596434009e+01 4.491754626898195824e+01 -2.329383615537696883e+01 -3.113486398036678793e+01 6.013103185433234898e+01 6.014533271249840851e+01 6.019850265746714513e+01 6.016190599865782218e+01 3.044757481868459337e+01 -4.470872210774869160e+01
6.889999999999999680e+00 5.446122540245031729e+01 4.489358670073788460e+01 -2.322242933295158807e+01 -3.112872939041528042e+01 6.013104526884441725e+01 6.014534254205795349e+01 6.019813236950684399e+01 6.016222027381348170e+01 3.041901450473433854e+01 -4.468638366905155124e+01
6.894999999999999574e+00 5.441157640359643466e+01 4.486964249748272948e+01 -2.315171859865611381e+01 -3.112197359617494996e+01 6.013107928309146644e+01 6.014533796148703715e+01 6.019771316746894030e+01 6.016257964395737901e+01 3.038871382677514887e+01 -4.466381294599677432e+01
6.900000000000000355e+00 5.436201902914127970e+01 4.484568799408114614e+01 -2.308179257966996900e+01 -3.111451869110143775e+01 6.013113230549033972e+01 6.014531555054174561e+01 6.019724658596676647e+01 6.016298263812635128e+01 3.035954978853087027e+01 -4.464107384957367941e+01
6.905000000000000249e+00 5.431258848692624497e+01 4.482169378911723356e+01 -2.301273472991842084e+01 -3.110628733329627948e+01 6.013120419928780791e+01 6.014527584660172721e+01 6.019673421956353820e+01 6.016342753175555202e+01 3.033129210573375900e+01 -4.461812611636205617e+01
6.910000000000000142e+00 5.426331930298013617e+01 4.479762735741928736e+01 -2.294462344911238105e+01 -3.109720322921386426e+01 6.013129609161770617e+01 6.014522284234401894e+01 6.019617772404562572e+01 6.016391236659061548e+01 3.030100032506369345e+01 -4.459483724593488319e+01
6.915000000000000036e+00 5.421424603655059116e+01 4.477346492259845689e+01 -2.287753843135176268e+01 -3.108719803513203317e+01 6.013140617467345805e+01 6.014515304328045886e+01 6.019557896805588371e+01 6.016443535644516771e+01 3.027172412494891418e+01 -4.457128126655297251e+01
6.919999999999999929e+00 5.416540239435351367e+01 4.474917964642786217e+01 -2.281155388109388937e+01 -3.107620477658191760e+01 6.013153394474742441e+01 6.014506650562144330e+01 6.019493986807858477e+01 6.016499449438858704e+01 3.024372523097510879e+01 -4.454743858093694797e+01
6.924999999999999822e+00 5.411682106693574923e+01 4.472474035767653078e+01 -2.274673761312138254e+01 -3.106415723806069096e+01 6.013168068173983016e+01 6.014496807887683616e+01 6.019426236392050811e+01 6.016558751033413444e+01 3.021348633881605750e+01 -4.452316030636100663e+01
6.929999999999999716e+00 5.406853459031415809e+01 4.470012557688099974e+01 -2.268315860286624286e+01 -3.105099808261366334e+01 6.013184447846306568e+01 6.014485445830036525e+01 6.019354859900870025e+01 6.016621235097202458e+01 3.018401051798661427e+01 -4.449852371093518855e+01
6.934999999999999609e+00 5.402057446763053861e+01 4.467531156581694063e+01 -2.262088020355687945e+01 -3.103667213060972685e+01 6.013202452751318816e+01 6.014472534065588860e+01 6.019280075292400767e+01 6.016686678233317309e+01 3.015594499343324486e+01 -4.447352708741433958e+01
6.940000000000000391e+00 5.397297093080393182e+01 4.465026988191530677e+01 -2.255995862875757751e+01 -3.102112505201090897e+01 6.013222201855343485e+01 6.014458575236141513e+01 6.019202100027801805e+01 6.016754830835064638e+01 3.012572531298508594e+01 -4.444802388925890568e+01
6.945000000000000284e+00 5.392575383605061035e+01 4.462498180342051768e+01 -2.250045074441728588e+01 -3.100431170135327719e+01 6.013243501825458281e+01 6.014443271896104193e+01 6.019121169709359265e+01 6.016825466666674771e+01 3.009618449783447147e+01 -4.442209121534839511e+01
6.950000000000000178e+00 5.387895180549642049e+01 4.459942650328851244e+01 -2.244240741961126062e+01 -3.098618941491073286e+01 6.013266271196014401e+01 6.014426629642750299e+01 6.019037521380819555e+01 6.016898343415214612e+01 3.006777109630048628e+01 -4.439572568766095628e+01
6.955000000000000071e+00 5.383259206408429520e+01 4.457357961802772905e+01 -2.238587260787469191e+01 -3.096671725120217289e+01 6.013290593663964501e+01 6.014409094969816749e+01 6.018951390714740057e+01 6.016973198003962153e+01 3.003744843396407305e+01 -4.436880334625179501e+01
6.959999999999999964e+00 5.378670122103738294e+01 4.454742573447145304e+01 -2.233089010903468363e+01 -3.094586319572307431e+01 6.013316274476527212e+01 6.014390400718659180e+01 6.018863028254384062e+01 6.017049790026983658e+01 3.000788771375648167e+01 -4.434140216528252409e+01
6.964999999999999858e+00 5.374130445733222672e+01 4.452094717972685345e+01 -2.227749731088720253e+01 -3.092359776392351378e+01 6.013343242604212691e+01 6.014370611323084859e+01 6.018772683301122584e+01 6.017127864050695507e+01 2.997914190644363330e+01 -4.431351054127666345e+01
6.969999999999999751e+00 5.369642546911975955e+01 4.449412401185912103e+01 -2.222572509734613533e+01 -3.089989402369601379e+01 6.013371552892576233e+01 6.014350127584994965e+01 6.018680603033281074e+01 6.017207149815639156e+01 2.994860460052746021e+01 -4.428502416031017930e+01
6.974999999999999645e+00 5.365208714696260017e+01 4.446694471385232106e+01 -2.217560366455585097e+01 -3.087473375105062345e+01 6.013401005738113270e+01 6.014328697173701244e+01 6.018587046583172651e+01 6.017287400040418532e+01 2.991889307379722851e+01 -4.425602605774219001e+01
6.980000000000000426e+00 5.360831081308226231e+01 4.443939563884089239e+01 -2.212715667880214454e+01 -3.084810135902356976e+01 6.013431525726958427e+01 6.014306398097974693e+01 6.018492269558769436e+01 6.017368354552321108e+01 2.989000948568748228e+01 -4.422650873322622544e+01
6.985000000000000320e+00 5.356511616465491699e+01 4.441146080495198589e+01 -2.208040112257894805e+01 -3.081998377596656269e+01 6.013463170335572983e+01 6.014283660500308315e+01 6.018396522939553250e+01 6.017449739838772160e+01 2.985916403102335437e+01 -4.419636621481666339e+01
6.990000000000000213e+00 5.352252200416621264e+01 4.438313316681107779e+01 -2.203535345490296038e+01 -3.079037691876934346e+01 6.013495728431467313e+01 6.014260222454407767e+01 6.018300068155190985e+01 6.017531309300178322e+01 2.982909822386107024e+01 -4.416569291275142461e+01
6.995000000000000107e+00 5.348054548844413603e+01 4.435440399859677285e+01 -2.199202380623605535e+01 -3.075927953171381546e+01 6.013529100709979502e+01 6.014236117728767539e+01 6.018203161426212233e+01 6.017612806823250793e+01 2.980020783626870085e+01 -4.413450156005539782e+01
7.000000000000000000e+00 5.343920197007211215e+01 4.432526100280858117e+01 -2.195041494598545384e+01 -3.072669206126952446e+01 6.013563368251289631e+01 6.014211853075995862e+01 6.018106050324018952e+01 6.017693960434159806e+01 2.976912567581018010e+01 -4.410267051129088145e+01
7.004999999999999893e+00 5.339850587287514827e+01 4.429570164438210611e+01 -2.191052958764893432e+01 -3.069262430842353950e+01 6.013598316861953919e+01 6.014187171597708215e+01 6.018008991845894684e+01 6.017774530105272390e+01 2.973858364588515357e+01 -4.407030057690801783e+01
7.009999999999999787e+00 5.335846996172623591e+01 4.426572251840060801e+01 -2.187236464689923565e+01 -3.065708921008861054e+01 6.013633817523523106e+01 6.014162040321652114e+01 6.017912236786507663e+01 6.017854271027235313e+01 2.970953376006486479e+01 -4.403743081023787198e+01
7.014999999999999680e+00 5.331910506588694432e+01 4.423531550673482826e+01 -2.183590919430210775e+01 -3.062010054952257931e+01 6.013669964303334581e+01 6.014137007583337891e+01 6.017816023550851412e+01 6.017932920322909496e+01 2.967829305545898677e+01 -4.400393301127628121e+01
7.019999999999999574e+00 5.328042105293946662e+01 4.420448250195366313e+01 -2.180115253039198819e+01 -3.058168140529733847e+01 6.013706548568254107e+01 6.014111836424577717e+01 6.017720598319672121e+01 6.018010250096070735e+01 2.964744738169978078e+01 -4.396990937402834732e+01
7.025000000000000355e+00 5.324242611639694189e+01 4.417322474677905575e+01 -2.176807849266690909e+01 -3.054185787279392272e+01 6.013743439963834447e+01 6.014086493372378328e+01 6.017626199408042709e+01 6.018086030314265145e+01 2.961795918312471088e+01 -4.393540540785367909e+01
7.030000000000000249e+00 5.320512652754658234e+01 4.414153921636252420e+01 -2.173666357945699446e+01 -3.050065687098611278e+01 6.013780715804065125e+01 6.014061483647986961e+01 6.017533051399340138e+01 6.018160016186185857e+01 2.958648813157812185e+01 -4.390030979232940922e+01
7.035000000000000142e+00 5.316852755215053605e+01 4.410943233471657265e+01 -2.170688449221757921e+01 -3.045811400344450703e+01 6.013818170828336918e+01 6.014036577126245930e+01 6.017441384159062778e+01 6.018231998126432103e+01 2.955556131851642832e+01 -4.386472925075656804e+01
7.040000000000000036e+00 5.313263274556467763e+01 4.407690920035280158e+01 -2.167871244136057740e+01 -3.041426716909141348e+01 6.013855701781875496e+01 6.014011806305384766e+01 6.017351416929101759e+01 6.018301763752509714e+01 2.952560349386260086e+01 -4.382869515385306158e+01
7.044999999999999929e+00 5.309744389665279840e+01 4.404397267588613829e+01 -2.165211277085834851e+01 -3.036915592024787713e+01 6.013893339628765489e+01 6.013987549195960725e+01 6.017263356392754758e+01 6.018369094879623304e+01 2.949427211199968113e+01 -4.379213720010174882e+01


==> data/cascade_data_short_circuit.dat <==
4.900000000000000355e+00 3.655299411844091395e+01 2.712779407783149921e+01 -4.534132361834493530e+00 -1.226542224896718913e+01 6.015904872726051167e+01 6.015934929047267588e+01 6.015898296708228088e+01 6.015898079810681054e+01 1.278650460945437750e+01 -2.602752055026507705e+01
4.905000000000000249e+00 3.655290843281881052e+01 2.712827355693249842e+01 -4.534343076712408660e+00 -1.226562605354078173e+01 6.015904329428659025e+01 6.015937068092281947e+01 6.015896996390108598e+01 6.015897977804512919e+01 1.278636333842750972e+01 -2.602760734802999920e+01
4.910000000000000142e+00 3.655281207788909370e+01 2.712878906768111520e+01 -4.534577935859424258e+00 -1.226583241104526856e+01 6.015903833425682024e+01 6.015939145286389333e+01 6.015895711873546503e+01 6.015897884104681737e+01 1.278615728936476437e+01 -2.602768806003745894e+01
4.915000000000000036e+00 3.655270602487150455e+01 2.712934063033024401e+01 -4.534837305718438571e+00 -1.226604199869318279e+01 6.015903337017630292e+01 6.015941025721563307e+01 6.015894452101713341e+01 6.015897815916812164e+01 1.278707620673971412e+01 -2.602791968565450986e+01
4.919999999999999929e+00 3.655259088420017832e+01 2.712992449309843934e+01 -4.535119580349221913e+00 -1.226625311574334987e+01 6.015902934753865594e+01 6.015942945674022724e+01 6.015893205727202542e+01 6.015897738428098052e+01 1.278695583403011149e+01 -2.602801648718928007e+01
4.924999999999999822e+00 3.655246778671627794e+01 2.713054114921306592e+01 -4.535425369746741708e+00 -1.226646686174665213e+01 6.015902556226205178e+01 6.015944712433224595e+01 6.015891984801265835e+01 6.015897677036677749e+01 1.278751222543629673e+01 -2.602820497924033205e+01
4.929999999999999716e+00 3.655233759232279311e+01 2.713118819900488887e+01 -4.535753768470531355e+00 -1.226668252133694992e+01 6.015902239838339227e+01 6.015946417422399151e+01 6.015890785829855503e+01 6.015897617338346492e+01 1.278789453661683773e+01 -2.602837282694476073e+01
4.934999999999999609e+00 3.655220129912992633e+01 2.713186409549836497e+01 -4.536104311735956962e+00 -1.226689998154590100e+01 6.015901989373995207e+01 6.015948062611919767e+01 6.015889610170462021e+01 6.015897557529262940e+01 1.278806264379662316e+01 -2.602851473764920343e+01
4.940000000000000391e+00 3.655206004096285710e+01 2.713256815677365807e+01 -4.536476980681773519e+00 -1.226711973692457569e+01 6.015901773666503516e+01 6.015949559677617486e+01 6.015888464074149056e+01 6.015897508526834514e+01 1.278879478716629414e+01 -2.602873345928851734e+01
4.945000000000000284e+00 3.655191473821474801e+01 2.713329743450714204e+01 -4.536870564892000246e+00 -1.226734086322532846e+01 6.015901646780420720e+01 6.015951043046816693e+01 6.015887341588671688e+01 6.015897450067492258e+01 1.278885738189370969e+01 -2.602886617574538519e+01
4.950000000000000178e+00 3.655176662404903709e+01 2.713405152967463962e+01 -4.537285177547301096e+00 -1.226756412530881590e+01 6.015901563592430534e+01 6.015952389561176261e+01 6.015886250783652400e+01 6.015897398080469571e+01 1.278934773787355006e+01 -2.602905777750652661e+01
4.955000000000000071e+00 3.655161681405832752e+01 2.713482872158074244e+01 -4.537720231644779112e+00 -1.226778947322761759e+01 6.015901528308297230e+01 6.015953605322624043e+01 6.015885192623984068e+01 6.015897350433606050e+01 1.279019663657748573e+01 -2.602929917300037133e+01
4.959999999999999964e+00 3.655146626782921970e+01 2.713562565912791769e+01 -4.538174277553605585e+00 -1.226801583923254668e+01 6.015901606465009621e+01 6.015954856955482910e+01 6.015884159260489383e+01 6.015897282553779490e+01 1.278988572266835000e+01 -2.602939000021012461e+01
4.964999999999999858e+00 3.655131640128112736e+01 2.713644295546214025e+01 -4.538647925502949931e+00 -1.226824474895283856e+01 6.015901710640207511e+01 6.015955913469690586e+01 6.015883164502470493e+01 6.015897225706252982e+01 1.279049355561361523e+01 -2.602960470000388682e+01
4.969999999999999751e+00 3.655116829299724657e+01 2.713727802649088616e+01 -4.539140102177960046e+00 -1.226847569095667900e+01 6.015901875127478604e+01 6.015956861689483759e+01 6.015882204750524664e+01 6.015897166660886342e+01 1.279122750797660579e+01 -2.602983871791981230e+01
4.974999999999999645e+00 3.655102302338661246e+01 2.713812820732688635e+01 -4.539649678342493111e+00 -1.226870812660838972e+01 6.015902136643812526e+01 6.015957795536294839e+01 6.015881275960795449e+01 6.015897091272938724e+01 1.279123293402204276e+01 -2.602997933253395146e+01
4.980000000000000426e+00 3.655088198299478819e+01 2.713899358434076703e+01 -4.540176947977842659e+00 -1.226894331657524440e+01 6.015902425918041985e+01 6.015958533662457342e+01 6.015880389060126987e+01 6.015897024083807310e+01 1.279214599623564297e+01 -2.603024261306540055e+01
4.985000000000000320e+00 3.655074617328348552e+01 2.713987069587047785e+01 -4.540720335350355796e+00 -1.226918024690635178e+01 6.015902809339883106e+01 6.015959248846255036e+01 6.015879535576721082e+01 6.015896940054249598e+01 1.279240335895294045e+01 -2.603042229853645750e+01
4.990000000000000213e+00 3.655061690239327277e+01 2.714075888012596849e+01 -4.541279711607998593e+00 -1.226941972682274162e+01 6.015903245784299003e+01 6.015959834610941925e+01 6.015878722223627051e+01 6.015896853395621946e+01 1.279296851107885580e+01 -2.603064568098465870e+01
4.995000000000000107e+00 3.655049532048612093e+01 2.714165609723917072e+01 -4.541854210638097911e+00 -1.226966168590431039e+01 6.015903746919249784e+01 6.015960322753825551e+01 6.015877948097560335e+01 6.015896759013309492e+01 1.279355689992956790e+01 -2.603087531259555121e+01
5.000000000000000000e+00 3.655038256821238463e+01 2.714256031557144411e+01 -4.542442952807376422e+00 -1.226990606590191923e+01 6.015904324233178357e+01 6.015960745362885120e+01 6.015877212212153324e+01 6.015896651860519029e+01 1.279388339939578678e+01 -2.603107367767364977e+01
5.004999999999999893e+00 3.654306924009535607e+01 2.713777303037417354e+01 -4.539705851708022877e+00 -1.225990567930206510e+01 6.016051062623957080e+01 6.016340148977960922e+01 6.017152241931007950e+01 6.017938657799425783e+01 1.747926575590092924e+01 -3.868627897762544166e+01
5.009999999999999787e+00 3.652162210620264915e+01 2.712559864397356080e+01 -4.532511505797300444e+00 -1.223170895121987733e+01 6.016351448180122929e+01 6.017114086966292774e+01 6.018417042970804687e+01 6.019962885079045378e+01 1.906412116097139631e+01 -5.134148427757722999e+01
5.014999999999999680e+00 3.648631868572292092e+01 2.710892157715517214e+01 -4.522451748970048868e+00 -1.218705240562811021e+01 6.016703667238862607e+01 6.018017026217842158e+01 6.019672220333640666e+01 6.021968965176800026e+01 1.958560229287672527e+01 -6.399668957752901832e+01
5.019999999999999574e+00 3.643735298824401525e+01 2.708872558517050422e+01 -4.510065438414932792e+00 -1.212663693780059404e+01 6.017073033510656188e+01 6.018957427430783724e+01 6.020918368193395054e+01 6.023956538401622396e+01 1.974404864463451403e+01 -7.665189487748081376e+01
5.025000000000000355e+00 3.637489746834285143e+01 2.706533719900879476e+01 -4.495525686622854344e+00 -1.205081468321074034e+01 6.017448327010918518e+01 6.019903914684048374e+01 6.022156069381802723e+01 6.025925254424733168e+01 1.977608867841903972e+01 -8.930710017743486162e+01
5.030000000000000249e+00 3.629912557573808130e+01 2.703885261693803699e+01 -4.478876600598281854e+00 -1.195982537484008112e+01 6.017826267476797852e+01 6.020845435752441688e+01 6.023385894888947689e+01 6.027874772795864544e+01 1.976162828390566162e+01 -1.019623054773866357e+02
5.035000000000000142e+00 3.621021926698295346e+01 2.700928147725223027e+01 -4.460113105609575967e+00 -1.185387576620680150e+01 6.018206237233616918e+01 6.021777795368773667e+01 6.024608403377577304e+01 6.029804763445557114e+01 1.972778414897352306e+01 -1.146175107773384241e+02
5.040000000000000036e+00 3.610837124964247380e+01 2.697659471250118557e+01 -4.439207521367240616e+00 -1.173316579035281393e+01 6.018588527764389084e+01 6.022699192209331898e+01 6.025824140714416188e+01 6.031714907170263729e+01 1.968335392907838965e+01 -1.272727160772902266e+02
5.044999999999999929e+00 3.599378554248164619e+01 2.694074227102652230e+01 -4.416119397403377000e+00 -1.159789796838462017e+01 6.018973698556943219e+01 6.023608591743578700e+01 6.027033639522895214e+01 6.033604896095655334e+01 1.963139402753112250e+01 -1.399279213772420292e+02


==> data/delta_1_results_power.dat <==
-0.166206977800575 -0.152085076313314 -0.0550632283590397 0.00928756064366698 0.0723990760082301 0.124609386980087 0.12731855851102 0.00326867778344145 "delta_1" 0 "NN"
-0.163729444223412 -0.149533156257221 -0.0509351232801728 0.00290695600142332 0.0641739107206838 0.118665118115181 0.121453035751823 -0.00171286912799324 "delta_1" 0.05 "NN"
-0.160371213448937 -0.154194405663661 -0.0574668711840873 -0.00283849798146862 0.0565926966685731 0.113105370354722 0.116066419871751 -0.0061054530980981 "delta_1" 0.1 "NN"
-0.172986491608398 -0.154456695824337 -0.064417180048899 -0.00292959186744046 0.0526246473062986 0.108059940067314 0.111167159206068 -0.00991165239670176 "delta_1" 0.15 "NN"
-0.183765539881249 -0.150926014650311 -0.0708709481652128 -0.00262042774588833 0.0491721565882368 0.103543981442486 0.106765659467953 -0.0131400162222974 "delta_1" 0.2 "NN"
-0.191612059098248 -0.149185261815126 -0.0758057935511979 0.00117830518953321 0.0471544219232517 0.0994205740403642 0.10287145032459 -0.0158048932047119 "delta_1" 0.25 "NN"
-0.196643939696831 -0.15476310057671 -0.0800446234229073 -0.00410628750251163 0.0448234890974946 0.0958785190483057 0.0994890932748438 -0.0179259638639564 "delta_1" 0.3 "NN"
-0.199024929587126 -0.158477062632958 -0.0837671489742328 -0.00786923728918498 0.0436128583295298 0.0928585932881449 0.096620873239903 -0.0195275941451738 "delta_1" 0.35 "NN"
-0.198995857103156 -0.160513919458897 -0.0862608120473158 -0.0116155189886893 0.0429921755572744 0.0904092376621387 0.0942696533164473 -0.0206382528270872 "delta_1" 0.4 "NN"
-0.196882283056788 -0.160369043975514 -0.0875927469632312 -0.0143453917765797 0.0443491897216561 0.0883583537750346 0.092432151195542 -0.0212896799987161 "delta_1" 0.45 "NN"
-0.192975476217348 -0.157972902738662 -0.0878250554054671 -0.0158212302707802 0.0474057933311237 0.0868554979594709 0.091101626399644 -0.0215163351766728 "delta_1" 0.5 "NN"
-0.187649029580563 -0.154006953693585 -0.0868971823771599 -0.0167160392705367 0.0501863268463543 0.0858979886931795 0.0902678004946427 -0.0213546771240847 "delta_1" 0.55 "NN"
-0.181252247625588 -0.149324842245393 -0.0848664277272257 -0.017489975572039 0.0502732300296481 0.085426701641746 0.0899154778902186 -0.0208425298182045 "delta_1" 0.6 "NN"
-0.174143505756211 -0.144222590032542 -0.081954030452639 -0.0168231857030937 0.0495066724342461 0.085237494151834 0.090029608212056 -0.0200183737354265 "delta_1" 0.65 "NN"
-0.1665993634922 -0.136883322338941 -0.0777977931952253 -0.0164185515467247 0.0482059606136821 0.085787818759486 0.0905767107010977 -0.0189207384846355 "delta_1" 0.7 "NN"
-0.158894105728165 -0.131045090725629 -0.0730380652257773 -0.014847472903404 0.0464429382738435 0.0865887902160677 0.091530501763284 -0.0175871723998987 "delta_1" 0.75 "NN"
-0.151268675364612 -0.129016235385274 -0.0675584676373497 -0.0136449532263734 0.0448700157428328 0.0877723977390776 0.0928459639990398 -0.016053615243445 "delta_1" 0.8 "NN"
-0.143946845177452 -0.126675806277978 -0.0649256104667657 -0.0123082345513035 0.0450559577695511 0.0892408089924472 0.0944743279298759 -0.0143536894719622 "delta_1" 0.85 "NN"
-0.137153514167057 -0.1240437537363 -0.0626182406635251 -0.0108996679895308 0.0472120239495721 0.0909395785029933 0.0963568493002169 -0.0125181949141815 "delta_1" 0.9 "NN"
-0.131113928275237 -0.120690533566992 -0.0597379282967972 -0.00967003347975348 0.048687593314184 0.0928132137619362 0.0984218569857934 -0.0105748179607515 "delta_1" 0.95 "NN"
-0.128236873263294 -0.117570717671642 -0.0573980913742885 -0.00919771382733681 0.0503775332385894 0.0949378630359063 0.100590190265116 -0.00854830594446587 "delta_1" 1 "NN"
-0.126133934151813 -0.114405058841257 -0.0548985620470055 -0.00805880425460925 0.0522103120759155 0.0969611302817316 0.102776389526055 -0.00646087563670769 "delta_1" 1.05 "NN"
-0.123624114321948 -0.112107075995195 -0.0532526742299232 -0.00642383615525155 0.0542516903256371 0.0989800736177934 0.104886844267111 -0.00433324316924097 "delta_1" 1.1 "NN"
-0.120761226535635 -0.110636731751057 -0.0513302566304661 -0.00445293857433948 0.0569494101397413 0.100750454864132 0.106827535447871 -0.00218576238064378 "delta_1" 1.15 "NN"
-0.121547010082705 -0.110381891321458 -0.0488691527260315 -0.00236422280212423 0.0596438013526882 0.102369557445989 0.108507556095526 -3.98299278540937e-05 "delta_1" 1.2 "NN"
-0.125211987500712 -0.110943253521351 -0.0456770680018723 0.000197244259404039 0.0621849756601374 0.103588012437392 0.109839374317019 0.00208094200382002 "delta_1" 1.25 "NN"
-0.130442841977323 -0.112444141214447 -0.0418845796942784 0.00357974520590687 0.06535870034416 0.104509569026399 0.110747935863798 0.00415057595997735 "delta_1" 1.3 "NN"
-0.136493771533571 -0.116824743699956 -0.0394597616849404 0.00616069202571357 0.0684161913729385 0.104842126921845 0.111174017168284 0.00614184407896801 "delta_1" 1.35 "NN"
-0.142476146296497 -0.120537726199498 -0.0380798347737229 0.00863476547766551 0.0712539013798223 0.104850648603268 0.111071739921127 0.00802853344016301 "delta_1" 1.4 "NN"
-0.147630721491616 -0.123173065038636 -0.0369925364863998 0.0114195441810426 0.0740437552381988 0.10429335710684 0.110422025196545 0.00978889577749873 "delta_1" 1.45 "NN"
-0.151296225100854 -0.124158274597174 -0.0351646179834202 0.0138925505729306 0.0760542707414243 0.104315604259797 0.109221887224994 0.0114080135886554 "delta_1" 1.5 "NN"
-0.152980930484081 -0.124218801511864 -0.0323972163189326 0.0162044244725531 0.077911312941355 0.105610378397951 0.110402602666521 0.0128786757594893 "delta_1" 1.55 "NN"
-0.152283802494683 -0.121870694612535 -0.0302385869206242 0.0185335454218184 0.0784332144101609 0.105178218373082 0.120268369295109 0.0141993741867514 "delta_1" 1.6 "NN"
-0.148921958300884 -0.118172706285528 -0.029329360672288 0.0208091464866137 0.079208338940709 0.104534075615701 0.129801322521777 0.0153709006445333 "delta_1" 1.65 "NN"
-0.142698049064862 -0.112189400461646 -0.0283584742565847 0.0227129795613437 0.0791055080195772 0.108361648251465 0.138426786815895 0.0163927472358749 "delta_1" 1.7 "NN"
-0.133515424291486 -0.105008275272675 -0.0272943053923851 0.0244462020823398 0.0786178312577732 0.114759799707345 0.145670973631017 0.0172605918350077 "delta_1" 1.75 "NN"
-0.121382122687895 -0.100810043908113 -0.0261168177105586 0.0253320750358871 0.0774992877864187 0.121298645386177 0.15118377977428 0.0179661168082702 "delta_1" 1.8 "NN"
-0.110361908447121 -0.103561869698709 -0.0247180343112019 0.0260702056098817 0.0759970435045916 0.127860071379947 0.15479339716591 0.0184981037490825 "delta_1" 1.85 "NN"
-0.119273418509425 -0.102380315581188 -0.0234335077087572 0.0263874189275732 0.0741348941066307 0.132553850261412 0.15652266956478 0.0188447154924454 "delta_1" 1.9 "NN"
-0.127420580562002 -0.108281563030658 -0.0239367542507072 0.0258657583667634 0.0717744959978603 0.135840033813371 0.156666106477407 0.0189963659831396 "delta_1" 1.95 "NN"
-0.134515630936568 -0.113542952349031 -0.0244867430147626 0.0250080731655249 0.068863763932892 0.137515000969459 0.155797615217304 0.0189486322413381 "delta_1" 2 "NN"
-0.140313547320094 -0.117099745420702 -0.0227719590810652 0.0232194290741053 0.0653316557100122 0.138932603956188 0.154691118806535 0.0187037482050669 "delta_1" 2.05 "NN"
-0.144552883902695 -0.119510676386684 -0.0138761404931846 0.0211588141877082 0.0610868913650824 0.140182421024654 0.153968597443581 0.0182718693855718 "delta_1" 2.1 "NN"
-0.147065203160847 -0.121102023500437 -0.0119442457645033 0.0213911207010984 0.0564953484697084 0.141126562821956 0.153891765742693 0.0176712792746525 "delta_1" 2.15 "NN"
-0.147678167296958 -0.121065784298142 -0.0159685727640217 0.0270035077814328 0.0512177672944951 0.143348110116633 0.154583899101603 0.0169273117563076 "delta_1" 2.2 "NN"
-0.146291079423669 -0.119294640028795 -0.0207242099012643 0.0239311483229552 0.0478524374962133 0.14587176070048 0.156397663048096 0.0160712532580942 "delta_1" 2.25 "NN"
-0.142866519545458 -0.116053054062389 -0.025306235301475 0.0205130956616113 0.0426783023935771 0.148928031389905 0.160036250077507 0.0151389589444363 "delta_1" 2.3 "NN"
-0.137436688434079 -0.111731685078383 -0.0268575368278523 0.0169873594936305 0.0376744801232569 0.152080749934593 0.165752412840349 0.0141690253482481 "delta_1" 2.35 "NN"
-0.130110651273074 -0.105754979874259 -0.0275798183144742 0.0128705185555384 0.0326038990053166 0.155255838811076 0.172690169861553 0.0132011274982133 "delta_1" 2.4 "NN"
-0.121073790534875 -0.0976361618598212 -0.0281727993115053 0.00813154743486644 0.0281445495026589 0.158572598011346 0.180012138243505 0.0122746364395571 "delta_1" 2.45 "NN"
-0.110584374698368 -0.0897664946583532 -0.0284468529136415 0.00546784574744419 0.0258388663220568 0.163226868344772 0.187148692439765 0.0114266030369832 "delta_1" 2.5 "NN"
-0.0989967824118638 -0.0797336569282665 -0.028456513641701 0.00311819484920539 0.0252805131484228 0.166361430534084 0.193641039476081 0.0106897697085808 "delta_1" 2.55 "NN"
-0.0866561612700736 -0.0708751288029965 -0.0283305458094156 0.000709747446951292 0.0259724254591764 0.170307494635545 0.199088759084421 0.0100916964943984 "delta_1" 2.6 "NN"
-0.0739722631595547 -0.0711119237985263 -0.0321986511978016 -0.00241837134673517 0.0277992646389702 0.172335987423127 0.203176365737414 0.00965086422525799 "delta_1" 2.65 "NN"
-0.0745671429963048 -0.0688630341927752 -0.0344986685900315 -0.00692337892043793 0.0307795356311743 0.173807144992183 0.205673175912436 0.00938001366462439 "delta_1" 2.7 "NN"
-0.0754060138908457 -0.069781320120045 -0.0347434018322654 -0.00587859713064187 0.0324384518776791 0.173550790650504 0.20640861990426 0.00928075412290236 "delta_1" 2.75 "NN"
-0.075688629665557 -0.0702956556198522 -0.0330885728079193 -0.00460314361063108 0.0298166611510813 0.172367105726112 0.205315383178198 0.00934446755899111 "delta_1" 2.8 "NN"
-0.075579845150241 -0.0704735750746701 -0.0310462093267855 -0.00532101334456969 0.0362480630512891 0.170124349643934 0.202378323187225 0.00954476824440097 "delta_1" 2.85 "NN"
-0.0753046830726367 -0.0717461885473903 -0.035359323533819 -0.00788008981308841 0.0425945837981176 0.167020492172415 0.197718193756378 0.00982876937451606 "delta_1" 2.9 "NN"
-0.0769350420638416 -0.0734325410877916 -0.0386377314425179 -0.00513946695259393 0.0498773085764397 0.16662603615492 0.191502565998602 0.010101850824313 "delta_1" 2.95 "NN"
-0.0805157756319611 -0.0743486681688827 -0.0492232213987385 0.000898954532002172 0.0558788581240344 0.162855662151173 0.18401121240258 0.010212430000581 "delta_1" 3 "NN"
-0.0828414469348142 -0.0757303868076531 -0.05546177644163 0.00471695079604828 0.0618877288283082 0.154238603277857 0.17557412264491 0.00994338899051191 "delta_1" 3.05 "NN"
-0.0838278495174188 -0.0792138247089329 -0.059678206792775 0.00633434761244889 0.0669046590971611 0.13976744464482 0.166539729076382 0.00902470647238831 "delta_1" 3.1 "NN"
-0.0937079002169567 -0.0859716813753779 -0.0623993764420683 0.00844373418121047 0.0702877793238987 0.131854959719521 0.157303794486435 0.00716900652723399 "delta_1" 3.15 "NN"
-0.104113072645033 -0.0965049029932807 -0.0646593769714198 0.0100077091142883 0.0649704292940112 0.12453737683875 0.148161081553434 0.00412771691953908 "delta_1" 3.2 "NN"
-0.113705405581548 -0.106507401492 -0.0661914907505184 0.0036326312339412 0.0578689244553194 0.118038953257881 0.139336100720654 -0.000262104499164824 "delta_1" 3.25 "NN"
-0.137296274681352 -0.117087438742597 -0.0706459903244012 -0.00343877829046102 0.0516634764911514 0.111150558805699 0.130959128466522 -0.00604312455945673 "delta_1" 3.3 "NN"
-0.218173195950753 -0.129598193536345 -0.0738100184519843 -0.0106959428716304 0.0453645565205942 0.104980523159363 0.123053594680751 -0.0131204839253845 "delta_1" 3.35 "NN"
-0.294671818480649 -0.141488847656169 -0.0817722975810962 -0.0182239231813059 0.0425868193585877 0.0996923666066344 0.115646713959556 -0.0212628716742383 "delta_1" 3.4 "NN"
-0.362543118336978 -0.152806317710277 -0.0883273053650178 -0.0263908043266377 0.0393962879161569 0.0941129768019691 0.10881881314505 -0.0301192493021708 "delta_1" 3.45 "NN"
-0.418504096349503 -0.18567499989111 -0.0920314201111805 -0.0335837155355408 0.034520007748293 0.089369653406124 0.102765078141788 -0.0392526651982905 "delta_1" 3.5 "NN"
-0.460284076440526 -0.239562892813737 -0.0897860268391764 -0.0400495583711882 0.0281621245704395 0.0852810053448253 0.0977316545794009 -0.0481796557841008 "delta_1" 3.55 "NN"
-0.486601573205522 -0.288552912878671 -0.105398761141187 -0.0394185545649943 0.0209396105534463 0.0819445675161331 0.0939508648197879 -0.0564149231615207 "delta_1" 3.6 "NN"
-0.497077026922859 -0.330277806690309 -0.120089827777159 -0.0389532233786518 0.0191327541750244 0.0791834048530259 0.0914669472044297 -0.063510097840528 "delta_1" 3.65 "NN"
-0.492130156004889 -0.362905796692735 -0.132918991697252 -0.036964937108372 0.0171620626081315 0.0774323148590083 0.0900885843927458 -0.0690847036728853 "delta_1" 3.7 "NN"
-0.472886715843189 -0.38516635697181 -0.144259668708094 -0.0321475730245123 0.0158088176812028 0.0758477171821204 0.0894340570659239 -0.0728466206873546 "delta_1" 3.75 "NN"
-0.443462767028425 -0.396318542498856 -0.153549794662692 -0.0240693742508602 0.0143633293709917 0.0749474743317504 0.0890631837614422 -0.0745957767456302 "delta_1" 3.8 "NN"
-0.414802112771588 -0.396091260210387 -0.160075892480481 -0.0181416720528672 0.010968084824041 0.0747291389749321 0.0885692762959907 -0.0742246062459882 "delta_1" 3.85 "NN"
-0.387958183027324 -0.369574389593713 -0.162938806323712 -0.0160634363950818 0.019269077641616 0.0752768772459298 0.0875934938651708 -0.0717054506772993 "delta_1" 3.9 "NN"
-0.362763280265072 -0.3436075238031 -0.161717641543469 -0.0124968254134177 0.0308340357018995 0.0865017517112769 0.0979662668335073 -0.0670798717669955 "delta_1" 3.95 "NN"
-0.338821555247215 -0.318956223901985 -0.155827730669696 -0.012327879194741 0.0397678661223766 0.109149792732292 0.121718772220162 -0.0604536912666557 "delta_1" 4 "NN"
-0.315563092471813 -0.294292141024846 -0.14516437321325 -0.0175375597455205 0.045327585219799 0.132195377657837 0.145685486780762 -0.0519846893401498 "delta_1" 4.05 "NN"
-0.292297793234006 -0.270295237552522 -0.130762857863642 -0.0227505399070935 0.0507055541309663 0.154720118494378 0.169324077349055 -0.0418867096264624 "delta_1" 4.1 "NN"
-0.268383572692507 -0.245417145107083 -0.116120103588205 -0.0269090528949718 0.0579953556380577 0.175975252002191 0.192060416100175 -0.0304180124894452 "delta_1" 4.15 "NN"
-0.243382736212945 -0.22001214331343 -0.0988916023614856 -0.0238390523459728 0.0605073180283364 0.19464309502712 0.213057638033792 -0.0178745893461576 "delta_1" 4.2 "NN"
-0.217290457967717 -0.194002452014364 -0.0812225663413739 -0.00935712795694599 0.0606904461473585 0.210109302347526 0.231205008948588 -0.00456945698465649 "delta_1" 4.25 "NN"
-0.190607107641517 -0.167222705221257 -0.0635548785372009 0.00517583965056323 0.0624259252925374 0.221664845647289 0.245298119408737 0.0091841699052873 "delta_1" 4.3 "NN"
-0.164223636512772 -0.140194006548688 -0.0456532887614598 0.0196382480148409 0.0800218699096924 0.227204508278434 0.254256476661305 0.0230917391163753 "delta_1" 4.35 "NN"
-0.139031989894595 -0.114332269928159 -0.0272957766588915 0.0290847652375705 0.0949657486796405 0.228229910066655 0.257199100362589 0.0368964841828528 "delta_1" 4.4 "NN"
-0.11552939096262 -0.0927221434553493 -0.00962977922967645 0.0423032228282412 0.106737572480121 0.224329392920798 0.253600842960244 0.0503862126510031 "delta_1" 4.45 "NN"
-0.0938511852588189 -0.0861802154383993 0.00564232729732628 0.0529352414510305 0.114601687437238 0.242277103161318 0.260783294332433 0.0634019112326577 "delta_1" 4.5 "NN"
-0.0889273401635087 -0.0724440573336662 0.0130603474338593 0.0606250544782714 0.123170079483531 0.283921419921771 0.312283363639078 0.0758299657229676 "delta_1" 4.55 "NN"
-0.0822533499541591 -0.0564784179651565 0.021421674149643 0.0664398490687639 0.138459737552999 0.336079842217588 0.365391407703778 0.0876010259825823 "delta_1" 4.6 "NN"
-0.0716168685293614 -0.0433370145520326 0.0261951214285339 0.0703172476594003 0.149111018550426 0.389051509037862 0.419339414115223 0.0986808086730421 "delta_1" 4.65 "NN"
-0.0567798061062856 -0.0310469455097562 0.0298859803672844 0.0717370855666453 0.140765771357096 0.442412578345636 0.473248166679202 0.109059571774255 "delta_1" 4.7 "NN"
-0.0379513543173935 -0.0220741543521932 0.0273534676135561 0.0680021334523779 0.155355811592626 0.494786484249131 0.52623887254458 0.118747943806158 "delta_1" 4.75 "NN"
-0.0213830391921488 -0.0134095306231936 0.0215177704406606 0.0580251898416124 0.175494460779076 0.544842442645205 0.577531982613929 0.12776388372329 "delta_1" 4.8 "NN"
-0.0280769782355863 -0.0136042277058279 0.013323093853278 0.0485752923512341 0.192460307220478 0.594018971366188 0.626450628522564 0.1361286436556 "delta_1" 4.85 "NN"
-0.0466626806330992 -0.0375220792793916 0.00631992531245151 0.0561376884292475 0.206108976420672 0.639868094117274 0.672434286995167 0.14385871643993 "delta_1" 4.9 "NN"
-0.079888483299333 -0.0717093527087416 0.00232166726864236 0.0681818074963543 0.218456175679725 0.682039129735763 0.714981786885372 0.150957667580589 "delta_1" 4.95 "NN"
-0.120636509722038 -0.106287510670342 -0.00588430490727831 0.0767992261021444 0.229471421963344 0.720234537733289 0.753699741943744 0.157414475447784 "delta_1" 5 "NN"
-0.160869894501202 -0.139422673003808 -0.0142036023424699 0.0817626659083738 0.239365748192061 0.754410253306132 0.788234828892382 0.163200259835099 "delta_1" 5.05 "NN"
-0.197723972529028 -0.167897043550029 -0.0227653178179559 0.0854528624131847 0.250067890023544 0.785275766639862 0.81828446016097 0.168266250274102 "delta_1" 5.1 "NN"
-0.229741874999293 -0.193582606489259 -0.0320630707747358 0.0874807561700304 0.264205599429432 0.811216936530077 0.843590382467363 0.172549632970898 "delta_1" 5.15 "NN"
-0.255955060253726 -0.212981801671597 -0.0405241741580493 0.0877735219628317 0.28207508673182 0.831344225524894 0.863966370446799 0.175975398242441 "delta_1" 5.2 "NN"
-0.275777551350776 -0.229398645845913 -0.0473939315171139 0.0878308745971772 0.30101466690577 0.846515488550255 0.879222357148723 0.178461453932532 "delta_1" 5.25 "NN"
-0.288952378790846 -0.2389011405574 -0.0550785504054696 0.0878031652818207 0.317156889204885 0.856567771142444 0.889198093390813 0.179923872857561 "delta_1" 5.3 "NN"
-0.295620226728058 -0.244729820956104 -0.0601715031890753 0.0872815190447702 0.328836954877288 0.861634615650594 0.893767753140798 0.180282453171322 "delta_1" 5.35 "NN"
-0.296150317446873 -0.244580992738782 -0.0641583071056626 0.0870397235986542 0.334970657603091 0.861087368572361 0.892825195012725 0.1794688610817 "delta_1" 5.4 "NN"
-0.291297437209296 -0.241406232180436 -0.0675675387068637 0.0860935332526189 0.334957452767672 0.854840623874329 0.886273993401532 0.177424057875326 "delta_1" 5.45 "NN"
-0.281963011171286 -0.232725208485133 -0.067357907170432 0.085422843741925 0.331007957444373 0.842863566108634 0.874016455869341 0.17410701319666 "delta_1" 5.5 "NN"
-0.269228683601235 -0.22261828105121 -0.0662760578626125 0.0835289652028246 0.321267281190648 0.825122553666009 0.855942782679549 0.169492361198652 "delta_1" 5.55 "NN"
-0.254231762857949 -0.211832950913115 -0.0631075353170563 0.0833981883452264 0.308262219901812 0.800634283898385 0.831899762010635 0.163569921711771 "delta_1" 5.6 "NN"
-0.237981218318888 -0.198331013451069 -0.059494260552923 0.0818439458897998 0.289958155156484 0.769869244897532 0.80168833932173 0.156346348707193 "delta_1" 5.65 "NN"
-0.22139168417246 -0.184242414976879 -0.0524921517945034 0.0780890612808154 0.269407620649674 0.732291441488238 0.765083973166717 0.147843344843903 "delta_1" 5.7 "NN"
-0.20511781861949 -0.171066534522876 -0.0452375257049273 0.0747034199581074 0.24512420498632 0.688581802385732 0.721791459267189 0.138092677666767 "delta_1" 5.75 "NN"
-0.189519477869577 -0.157528266608724 -0.0394315875472588 0.0711837830941264 0.219135991701324 0.636842474435956 0.671554466116979 0.127142837440771 "delta_1" 5.8 "NN"
-0.174677452361613 -0.143984845214507 -0.0344602508182728 0.0679301738407192 0.191830929890265 0.57876837801262 0.614133697666361 0.11504545092116 "delta_1" 5.85 "NN"
-0.192396400814416 -0.140823784249094 -0.0294509708528941 0.0667954712963256 0.164351015374773 0.51414437122498 0.549443529952939 0.101862373215363 "delta_1" 5.9 "NN"
-0.252190491579569 -0.136575038248161 -0.0229663245006879 0.0663105217308653 0.144079256937776 0.441587994843524 0.477524626338726 0.0876603481260606 "delta_1" 5.95 "NN"
-0.313960836427649 -0.130167592968669 -0.0181959880856968 0.0655577927474127 0.121990609628327 0.364925500941276 0.39866793210615 0.0725081832531466 "delta_1" 6 "NN"
-0.00687557327356114 -0.000639241883868324 0.0014222650627107 0.0130645093704816 0.0370171951458447 0.0474423446997331 0.048668184078219 0.0185483203139342 "delta_1" 0 "dtNN"
-0.0115172229534664 -0.00449401314697095 0.00562888820917884 0.0169425427508442 0.0465544490247177 0.0567459397668575 0.0578882310071797 0.0238688828993145 "delta_1" 0.05 "dtNN"
-0.0195367755216745 -0.0113467039221625 0.00980742889257302 0.0208415891535034 0.0557457890414532 0.0653973920438483 0.0665112676628132 0.0289725485077827 "delta_1" 0.1 "dtNN"
-0.0273161170416022 -0.014959787791496 0.0140425713068869 0.024656448049992 0.0645208254327131 0.0733994984596098 0.0744587556475059 0.0338604338215805 "delta_1" 0.15 "dtNN"
-0.0347024566991254 -0.0180306387623103 0.0183349992141466 0.0283738788604267 0.0723016764154817 0.0806776577513524 0.0816672845206173 0.0385351895395578 "delta_1" 0.2 "dtNN"
-0.0415534985139404 -0.0209463185249551 0.0226871344769166 0.031993456065057 0.0789181406608351 0.0871300016998178 0.0880845729734515 0.0430006911073688 "delta_1" 0.25 "dtNN"
-0.0477343310615628 -0.0235599418649054 0.0270910626139068 0.0355183811598105 0.0848336267969417 0.0927786610985962 0.0936764635045312 0.0472610775930455 "delta_1" 0.3 "dtNN"
-0.053129726751229 -0.0257382651672651 0.0314603586043056 0.0387300278881031 0.0902104024921657 0.097600143971792 0.0984275134383202 0.0513201319255047 "delta_1" 0.35 "dtNN"
-0.057638929051123 -0.027369512075665 0.0357664227256648 0.0434918315332764 0.0949776769034029 0.101550506658695 0.102340415824109 0.0551804078465935 "delta_1" 0.4 "dtNN"
-0.0611760929043729 -0.0283594844881554 0.0399672848015742 0.0486514938587465 0.099123656906513 0.104688478519215 0.105438883605466 0.0588422107131302 "delta_1" 0.45 "dtNN"
-0.0636626403626522 -0.0286457584668564 0.0439553736381626 0.053874644831433 0.102762530541927 0.107033720316431 0.107763820143714 0.062303332004024 "delta_1" 0.5 "dtNN"
-0.0650230382370752 -0.0281834318863038 0.0477361257652141 0.0590244253973164 0.105654025406109 0.109292831117108 0.110048504333285 0.0655585732998459 "delta_1" 0.55 "dtNN"
-0.065179187548543 -0.0269500178120571 0.0512736560926562 0.0640808346877754 0.10738606730912 0.111105806730941 0.113107539951077 0.0685998563183411 "delta_1" 0.6 "dtNN"
-0.0640512062558489 -0.0249307757816954 0.0544563432983949 0.0690565444040717 0.107721422349561 0.11328624941693 0.11573386509577 0.0714164541372585 "delta_1" 0.65 "dtNN"
-0.0616120975788738 -0.0221140090142312 0.0573761764183861 0.0737970393103468 0.107506107129549 0.115026170719484 0.117933369170167 0.0739954232006831 "delta_1" 0.7 "dtNN"
-0.0577734063239291 -0.0184822377527619 0.0599703251248812 0.0782272634977663 0.106850398696839 0.116344965337019 0.11969098886915 0.0763223778015059 "delta_1" 0.75 "dtNN"
-0.0525094931769183 -0.0140027257534923 0.0622568431060092 0.0822707184884208 0.105832207779489 0.117284707152975 0.120988486831679 0.0783817070531625 "delta_1" 0.8 "dtNN"
-0.0458643729765396 -0.00864381051245089 0.0643706803655439 0.0858557737530288 0.104498942169477 0.11778211261786 0.121798437664758 0.0801567387261291 "delta_1" 0.85 "dtNN"
-0.0379091998990396 -0.00237514158288388 0.0663131927210122 0.0889130362938608 0.102911241010776 0.117744644892488 0.122112604851016 0.0816293525847445 "delta_1" 0.9 "dtNN"
-0.028872528496414 0.00480770047844348 0.0681110474515184 0.0914177358670357 0.100995563987953 0.11725481568549 0.121945253635558 0.0827792143909072 "delta_1" 0.95 "dtNN"
-0.0190886175522779 0.0128653863271512 0.0697641403695163 0.0932650717833856 0.0987181448715932 0.116533737531193 0.121343545650215 0.0835825935444005 "delta_1" 1 "dtNN"
-0.00903526386596964 0.0216960603589428 0.0712843474105274 0.0924205806161601 0.0961406812348524 0.115415198641346 0.120397620167664 0.0840114798333685 "delta_1" 1.05 "dtNN"
0.000721461891022623 0.0311283640417886 0.0726650561947535 0.0901511402852587 0.0939424364674868 0.113940931062585 0.119228681065741 0.0840323671959073 "delta_1" 1.1 "dtNN"
0.00940269553936501 0.040915956016344 0.0739078295708951 0.087026333640522 0.0927520820657257 0.112544528897 0.117974275972765 0.0836065055730746 "delta_1" 1.15 "dtNN"
0.0162260853070294 0.050751098210487 0.0749916184111967 0.0827970073498233 0.0914057406823057 0.111038744356464 0.116751235730119 0.0826899333946846 "delta_1" 1.2 "dtNN"
0.020701701141504 0.060274269051928 0.0739093927151732 0.0780183280783738 0.089886221804515 0.109891899508319 0.115613224266122 0.0812352914133178 "delta_1" 1.25 "dtNN"
0.0224900546448153 0.0663446653615026 0.069848025106651 0.0761254956196962 0.0881651465987274 0.108661126748712 0.114517293645127 0.0791943037256466 "delta_1" 1.3 "dtNN"
0.0214779436895182 0.0595953699849966 0.0634406264356479 0.0755758176925893 0.0864435487020155 0.107349791749438 0.113337694748716 0.076521656598716 "delta_1" 1.35 "dtNN"
0.0179039565069647 0.0518638883805186 0.0555554449432674 0.0748314452733213 0.0849042179146791 0.105919432129425 0.111877685446916 0.0731794103595121 "delta_1" 1.4 "dtNN"
0.012352626246336 0.0426032031198492 0.046861008370031 0.0737034577767562 0.083601374546044 0.104223169422258 0.10993554118033 0.0691418281730146 "delta_1" 1.45 "dtNN"
0.00565769032277164 0.0325305692894923 0.0374672603469628 0.0725995607672587 0.0809869208467462 0.102034253129018 0.107345122183407 0.0643993452245488 "delta_1" 1.5 "dtNN"
-0.00127058351756815 0.0219024481981319 0.0275583139174965 0.071466370054603 0.078063221603704 0.0990093411735632 0.103998022593904 0.0589608616366805 "delta_1" 1.55 "dtNN"
-0.00764525245500347 0.0108284103743257 0.0171487081193235 0.0685654998663896 0.0760929646102372 0.0950905013446448 0.0998264419840543 0.0528546512641242 "delta_1" 1.6 "dtNN"
-0.012924229571489 -0.000596975473267203 0.00628500943487642 0.0615841062616566 0.0744106396788277 0.089473356308551 0.0947059130897061 0.0461269033031449 "delta_1" 1.65 "dtNN"
-0.0168471255876395 -0.0121770132723741 -0.00498311679092789 0.0531236566940912 0.0718254716726536 0.0824261502639168 0.0884170402495803 0.0388393553862732 "delta_1" 1.7 "dtNN"
-0.0250554605554978 -0.0237812387772885 -0.0165317056014196 0.044346368516075 0.0688694231374832 0.0734367565010793 0.0807682786265683 0.0310672982578192 "delta_1" 1.75 "dtNN"
-0.0369822115712936 -0.0357350293932737 -0.0285795655205136 0.0345663531800554 0.0656529865124381 0.0696850152044881 0.0717352791241714 0.0228977822516677 "delta_1" 1.8 "dtNN"
-0.0488735469887772 -0.0476483692305385 -0.041901421480284 0.0251635516676521 0.0621962123166122 0.0670010635769099 0.067371197710435 0.0144296794546803 "delta_1" 1.85 "dtNN"
-0.0606738204373799 -0.0598452770533356 -0.0558459891218384 0.017360192295572 0.0595234109223792 0.0642412059575646 0.0648360492363413 0.00577436038530659 "delta_1" 1.9 "dtNN"
-0.0754894343157561 -0.0736329295397387 -0.0695406545207444 0.010971654407115 0.0566394882308412 0.0610462478282047 0.0628217462091099 -0.00294321915668091 "delta_1" 1.95 "dtNN"
-0.0924403178281913 -0.0898534252774253 -0.0824603474821293 0.00543073928362647 0.0535033838121819 0.0575545721587655 0.0610576758466486 -0.0115838451989577 "delta_1" 2 "dtNN"
-0.110490130252208 -0.107132549979781 -0.0945703945328817 -0.00060399890220697 0.0500680330096603 0.0538435113009524 0.0597068115046401 -0.0199965959978113 "delta_1" 2.05 "dtNN"
-0.129277502721479 -0.125129479290029 -0.106051677955898 -0.00729803056622491 0.0462047963127651 0.050013792361805 0.0589416176780044 -0.0280236541388316 "delta_1" 2.1 "dtNN"
-0.148368983310114 -0.143482324771393 -0.117188978846903 -0.0162483825410726 0.0419412521666573 0.0500615469811433 0.0589358342701859 -0.0355089161984001 "delta_1" 2.15 "dtNN"
-0.167269604002981 -0.161725595631674 -0.128114398020464 -0.0235739088532063 0.0374440000437055 0.0533299928861181 0.073040998939679 -0.0423078385266065 "delta_1" 2.2 "dtNN"
-0.185428129476671 -0.179211612276629 -0.138520242700132 -0.0295659085631974 0.0330257927482289 0.0595486317720166 0.089210707493099 -0.0482960656455554 "delta_1" 2.25 "dtNN"
-0.202256693955207 -0.19535251390718 -0.148380866664166 -0.0336793266458477 0.0288169030308834 0.0725288790925402 0.104627569103721 -0.0533735376489171 "delta_1" 2.3 "dtNN"
-0.217129013764328 -0.209906713001278 -0.157145382451062 -0.0359154848753533 0.0245731540954612 0.0883980751771862 0.118168231161651 -0.0574634909048774 "delta_1" 2.35 "dtNN"
-0.229407183639469 -0.22179061308084 -0.164977819587911 -0.0368556933612401 0.0205059191602202 0.102472466726591 0.129070417931316 -0.060506603062299 "delta_1" 2.4 "dtNN"
-0.238471235371766 -0.230527287822157 -0.170988447360666 -0.0358386048965 0.0165237341281561 0.114986227352365 0.13719983747179 -0.0624526082877043 "delta_1" 2.45 "dtNN"
-0.243746958862498 -0.235773065920534 -0.175206890573943 -0.0340056592409528 0.0126425857642305 0.123762931510179 0.143080303050534 -0.0632537288453183 "delta_1" 2.5 "dtNN"
-0.24474560062369 -0.237101257068115 -0.17720007218005 -0.0308880239268117 0.00892947806894173 0.128050266000251 0.147125829994957 -0.0628605582636369 "delta_1" 2.55 "dtNN"
-0.241099982313426 -0.234158319364532 -0.176260011258736 -0.0275554421105633 0.00534061342840064 0.129398846450541 0.149045113938469 -0.0612214420543888 "delta_1" 2.6 "dtNN"
-0.232619493621339 -0.226353927979541 -0.172210798668859 -0.0230830782610125 0.00556162888689171 0.12776605521854 0.148504816365925 -0.0582879694592155 "delta_1" 2.65 "dtNN"
-0.21928964258627 -0.214042113251373 -0.16460431401978 -0.0197802644878222 0.00784949112238409 0.127390332272035 0.145345374558956 -0.0540170285579274 "delta_1" 2.7 "dtNN"
-0.201321387608521 -0.197442556655173 -0.152659662016269 -0.0227045406555568 0.00970461937559808 0.125677232367976 0.149028878512473 -0.0483834902021086 "delta_1" 2.75 "dtNN"
-0.17914064230087 -0.176788445391332 -0.137135063509901 -0.0234754800330309 0.0120889577476339 0.12128578377478 0.15682914139943 -0.0413878427404011 "delta_1" 2.8 "dtNN"
-0.153457612797469 -0.152604729163508 -0.117661238938982 -0.0215019594707044 0.0132369286828036 0.114868151999173 0.159839346862496 -0.0330702294988493 "delta_1" 2.85 "dtNN"
-0.126490925782519 -0.125923106390521 -0.094910182357594 -0.0178153349112469 0.0142078073829424 0.105875794647299 0.155603542160813 -0.0235223927223211 "delta_1" 2.9 "dtNN"
-0.0975091582713667 -0.0964356118696881 -0.0691806153312431 -0.0125994021020377 0.0149174874626739 0.0954967191686872 0.141253671690796 -0.0128993637189905 "delta_1" 2.95 "dtNN"
-0.0643174322668101 -0.0631153452926592 -0.0424391033497231 -0.00823796423640499 0.025910639912655 0.0833975620761342 0.113774970987154 -0.00142472320570981 "delta_1" 3 "dtNN"
-0.0371147549609395 -0.0297623178608304 -0.0237608684160191 0.00434307192603689 0.0403229026643204 0.0706008433614844 0.0744015474359208 0.0106137204510055 "delta_1" 3.05 "dtNN"
-0.041122440746832 -0.0290959652756976 0.00552872474728261 0.0209582164137154 0.0458496662920806 0.0712518157404021 0.0740820671913291 0.0228873672467298 "delta_1" 3.1 "dtNN"
-0.0650496816599229 -0.0414064340908586 0.0115333078216421 0.0341219251744218 0.0578267682604263 0.106541832695548 0.109812897864052 0.0350616497464606 "delta_1" 3.15 "dtNN"
-0.152606017723894 -0.0604079322177815 0.00830216080034829 0.0427309483582092 0.0937955937479877 0.148068536139783 0.151876715760956 0.0468350898936261 "delta_1" 3.2 "dtNN"
-0.246564966765181 -0.0758345611547611 0.00373830066126368 0.0527160015807591 0.128290496556535 0.193117152991978 0.197666106538831 0.0579531690468883 "delta_1" 3.25 "dtNN"
-0.340735271950029 -0.0961601626183981 -0.00266182687644057 0.0607702380490185 0.16178805942984 0.23923444134391 0.244524285865414 0.0682021498051938 "delta_1" 3.3 "dtNN"
-0.429230143658883 -0.145480542834877 -0.00895201686354563 0.0636830105369399 0.195534310020465 0.284109770881123 0.290054262643997 0.0773921805403721 "delta_1" 3.35 "dtNN"
-0.50716666863934 -0.194528907392924 -0.0157884399329586 0.0621792266940817 0.230456399335401 0.325717773855914 0.332295862368793 0.0853419920989781 "delta_1" 3.4 "dtNN"
-0.571036827901187 -0.240346933694097 -0.0224811233294829 0.0578168773827641 0.265259892956524 0.363147656618383 0.36989084700653 0.0918767195927115 "delta_1" 3.45 "dtNN"
-0.618857241948868 -0.280624006925412 -0.0279375612115913 0.0502025857221255 0.296203411359482 0.395912416091541 0.402257922789819 0.096835985642808 "delta_1" 3.5 "dtNN"
-0.650072179544163 -0.31387391080385 -0.033293491075161 0.0410697691614557 0.319227725023241 0.424605166675984 0.429922227711626 0.10009742233378 "delta_1" 3.55 "dtNN"
-0.665319901681474 -0.339423569845835 -0.0371595201491435 0.037170631067061 0.330847521399604 0.45129038901008 0.45517714874059 0.101599684017894 "delta_1" 3.6 "dtNN"
-0.666086950857796 -0.357268935611818 -0.0403893596882932 0.0340950094106909 0.333083394772141 0.47791997443106 0.482061034672974 0.101365266725059 "delta_1" 3.65 "dtNN"
-0.654322977507575 -0.367830809281236 -0.0452707867166404 0.0302383977135472 0.327988663212726 0.50233087301304 0.509211048550775 0.0995096560236811 "delta_1" 3.7 "dtNN"
-0.632100258781422 -0.371720502784798 -0.0494890335657419 0.0255285758428797 0.313786893594095 0.521734661771446 0.531915109319784 0.0962364479716628 "delta_1" 3.75 "dtNN"
-0.60134204548082 -0.369553195971757 -0.0544350150294644 0.0210047141580316 0.295573202864959 0.534791171132111 0.548249276835959 0.0918226303034632 "delta_1" 3.8 "dtNN"
-0.563674639123423 -0.361834563509337 -0.0577780363555837 0.0169211894375002 0.271874626950885 0.541445137651776 0.557525107849379 0.0865888732680433 "delta_1" 3.85 "dtNN"
-0.520379101124542 -0.348927611388371 -0.0606608681264869 0.0128024745101663 0.244045932571399 0.54039366374656 0.559520216464092 0.080873836514429 "delta_1" 3.9 "dtNN"
-0.472399610660631 -0.331053693773605 -0.0629785461366916 0.00852573410556745 0.216574099268423 0.533093463023598 0.554208651919886 0.0750088648609662 "delta_1" 3.95 "dtNN"
-0.420416700965715 -0.308337980320924 -0.0637263199211189 0.00533873573404064 0.188791513197968 0.518547893827122 0.541636105270991 0.0692951355891286 "delta_1" 4 "dtNN"
-0.364900304856401 -0.280827028496168 -0.0648331949781893 0.00618020610853653 0.16106924166427 0.498479614609731 0.521888193517806 0.0639988277392941 "delta_1" 4.05 "dtNN"
-0.306207095680826 -0.248545380297212 -0.0639347746959293 0.00772253996037886 0.134692165417047 0.470724418875285 0.49516692121892 0.0593366567364838 "delta_1" 4.1 "dtNN"
-0.244653193500572 -0.211507611761317 -0.0619818273542647 0.00929542029135855 0.112117424745112 0.438479433472963 0.461737419090441 0.05547941782663 "delta_1" 4.15 "dtNN"
-0.183845894777596 -0.169742164104951 -0.0583259307322392 0.0110835368600519 0.0939145484240167 0.399283959834183 0.422036645578365 0.0525489301699288 "delta_1" 4.2 "dtNN"
-0.126227322958267 -0.117992422250874 -0.0534882506629497 0.0130616981566221 0.09295927447203 0.355909139811689 0.376725273543008 0.0506240406593049 "delta_1" 4.25 "dtNN"
-0.0797126050398271 -0.0781476096217784 -0.0455278810389537 0.0150548893459576 0.104128906165701 0.308401355648881 0.326657885893869 0.049741560291219 "delta_1" 4.3 "dtNN"
-0.072981705024431 -0.0700178223174619 -0.0216991193658846 0.0203606232010666 0.11115193989003 0.258241794490664 0.27299342768382 0.0498974463838469 "delta_1" 4.35 "dtNN"
-0.0653086967830405 -0.0617059256137582 -0.0185201463064454 0.0390763149575433 0.111881355968627 0.206078602256891 0.217234221425594 0.0510512008689072 "delta_1" 4.4 "dtNN"
-0.0567622731530542 -0.0529833567515954 -0.0193919957474128 0.060731437397946 0.119629061166541 0.158162924015368 0.163718803413373 0.0531260895467591 "delta_1" 4.45 "dtNN"
-0.0474997303157489 -0.043925064148493 -0.020064734074325 0.0629949232273317 0.106669566329157 0.173347631796653 0.231529415292663 0.056017118086389 "delta_1" 4.5 "dtNN"
-0.0377191176348304 -0.0345434768711579 -0.0201714049662283 0.0383667372631316 0.100931582953914 0.236416922249406 0.296608824083338 0.0595925123375392 "delta_1" 4.55 "dtNN"
-0.0291618358626007 -0.0281618682053851 -0.0201226470712079 0.0288712264053848 0.118165603744568 0.303300377280142 0.359302891044273 0.0637064930481706 "delta_1" 4.6 "dtNN"
-0.0678072548876414 -0.0554476932684356 -0.0202670654989485 0.0204516061375791 0.134326775700189 0.369068566156783 0.419190019529051 0.0682070998643223 "delta_1" 4.65 "dtNN"
-0.111335407312636 -0.0953650933683345 -0.0226680199888623 0.0176373495151122 0.148475749726907 0.432354477461175 0.475630429853873 0.0729434520879534 "delta_1" 4.7 "dtNN"
-0.149282392780818 -0.13016796249426 -0.0247286269710945 0.0183110521235805 0.161917944353586 0.491930362192878 0.528080700221738 0.0777781057723736 "delta_1" 4.75 "dtNN"
-0.180861261464708 -0.158777636272814 -0.0263761172231242 0.0200980214984501 0.171581885900289 0.545189689850444 0.576042476440763 0.0825867966992718 "delta_1" 4.8 "dtNN"
-0.205631827884171 -0.181843121988169 -0.0284831283223994 0.0230770773040505 0.179721956353873 0.587175853683569 0.619131506447615 0.0872636478535203 "delta_1" 4.85 "dtNN"
-0.223478620235419 -0.198294327734431 -0.0302701274392798 0.0281724956952787 0.183125606866904 0.623987579447958 0.657073427398475 0.0917200435979171 "delta_1" 4.9 "dtNN"
-0.234601233992837 -0.208081556497866 -0.0320528786286656 0.0347058236815829 0.184168979445516 0.655091866075917 0.68962554177887 0.0958795432713122 "delta_1" 4.95 "dtNN"
-0.239415670912428 -0.213238443660189 -0.033630629887169 0.0397579560303354 0.184757409942259 0.679842827661984 0.716636277313925 0.0996768734058706 "delta_1" 5 "dtNN"
-0.238589397273721 -0.213074450957326 -0.0344056630508318 0.0435161154114221 0.183422285387306 0.701130853434305 0.737959979164051 0.103053956331912 "delta_1" 5.05 "dtNN"
-0.23296483814008 -0.208362643786106 -0.0353890355313089 0.0461722557513446 0.181353207180711 0.716161157983858 0.753470192584154 0.10595451300348 "delta_1" 5.1 "dtNN"
-0.223492215059941 -0.20003217769407 -0.0357277679397623 0.048021277444094 0.177588437396011 0.724860101683263 0.763026139291958 0.108326175742607 "delta_1" 5.15 "dtNN"
-0.211166112185973 -0.189050118799829 -0.0356219198660844 0.0493241185816716 0.174722830028554 0.727190976653127 0.766511784628437 0.110117891169836 "delta_1" 5.2 "dtNN"
-0.196961026344472 -0.176367109495427 -0.0352952543173943 0.0489409781338972 0.171449282762929 0.725637104315749 0.763826797180016 0.111279130735862 "delta_1" 5.25 "dtNN"
-0.181752984518215 -0.162834415960039 -0.0342229548970101 0.0485445087462801 0.168507274219924 0.715899533690661 0.754889657421987 0.111761254993133 "delta_1" 5.3 "dtNN"
-0.166283690599436 -0.149152547723069 -0.032684736958867 0.0474250739863806 0.164968616270211 0.702410803261381 0.739696886492491 0.111518348461564 "delta_1" 5.35 "dtNN"
-0.151112346938981 -0.134896967568758 -0.0306865686335731 0.0463144806039668 0.163370122788796 0.682097466271625 0.718287396391392 0.11051227124 "delta_1" 5.4 "dtNN"
-0.13663118088049 -0.121357675295067 -0.0286770182671221 0.044775154444008 0.160215676809847 0.65529359768225 0.690823997833115 0.108707614075615 "delta_1" 5.45 "dtNN"
-0.123048671627656 -0.108371459225483 -0.0258634273551317 0.0435680393384512 0.157038620854028 0.623925993484704 0.657528320702067 0.10607945719458 "delta_1" 5.5 "dtNN"
-0.110421396689973 -0.0961002649444733 -0.0231239409835757 0.0423737318968325 0.153657283018584 0.587713737102194 0.618703004123706 0.102610490665926 "delta_1" 5.55 "dtNN"
-0.0987159732058132 -0.0846248021165206 -0.020509160782471 0.0414084764900369 0.149448109489049 0.54525703642104 0.574773020488689 0.0982907380834524 "delta_1" 5.6 "dtNN"
-0.087811516669781 -0.0742785711104714 -0.0177852264217186 0.0402314613462378 0.143178211385262 0.499345132938179 0.526187655663974 0.0931197443884316 "delta_1" 5.65 "dtNN"
-0.0775293445833194 -0.0641085594674449 -0.0153229169594369 0.0398943045081266 0.13315469314727 0.449160093805252 0.47350808552516 0.0871054758998931 "delta_1" 5.7 "dtNN"
-0.0677266136696186 -0.0549567758128262 -0.0128291779808463 0.0400364720843711 0.124669705759578 0.396389306720303 0.417351680531886 0.0802606850901185 "delta_1" 5.75 "dtNN"
-0.0582368457638545 -0.047778672203769 -0.0100655344956966 0.0406241183724556 0.118369035875896 0.340723298053184 0.358502695818697 0.0726103219025673 "delta_1" 5.8 "dtNN"
-0.0489584222097488 -0.0445442755963361 -0.00972519306002606 0.0406343721038736 0.112629620876413 0.283041304625015 0.297908306816755 0.0641794929555375 "delta_1" 5.85 "dtNN"
-0.0431464234687455 -0.0394145537289585 -0.0103978969036139 0.0402268654043771 0.105999091813404 0.224747068990599 0.236990591540962 0.055002095324442 "delta_1" 5.9 "dtNN"
-0.040797447181244 -0.0348038289117116 -0.0101124759834335 0.0300409286604899 0.0960226523856107 0.167461363232954 0.177992009973181 0.0451162886632228 "delta_1" 5.95 "dtNN"
-0.0383994906422784 -0.0325672292391705 -0.00908325711837055 0.0242739425525336 0.0809113051904864 0.114408979900196 0.124090648393844 0.0345634768450908 "delta_1" 6 "dtNN"
-0.0158325071788199 -0.00617103223394666 -0.00394884282160402 -0.000768093715375895 0.00209743773143345 0.00351128744185292 0.00397900646406679 -0.00116229381711299 "delta_1" 0 "PINN"
-0.0150196813030105 -0.00397858707045406 -0.00213170508086458 3.23259825002475e-05 0.00381268671357815 0.00607618218795525 0.00660626322111746 0.000387900626182178 "delta_1" 0.05 "PINN"
-0.0144319368938378 -0.00307366672009735 -0.0011895730402256 0.00118160200847306 0.00533408162424409 0.00929310849883802 0.00970304646893883 0.0018369948524537 "delta_1" 0.1 "PINN"
-0.013969579767059 -0.00387430105800757 -0.000400241689540892 0.00246052098580218 0.00676618050919786 0.0123375132599515 0.0130552280005899 0.00318029102450487 "delta_1" 0.15 "PINN"
-0.013501120147321 -0.00458418473542033 0.000196399922267276 0.00363286995029288 0.00815844671834209 0.0155513090595744 0.0163228979580312 0.00441434385206122 "delta_1" 0.2 "PINN"
-0.0129799887593128 -0.00518625929650718 0.000986586009825818 0.00462342192094944 0.00993883570766529 0.0186451254773913 0.0194709163551758 0.00553641302247763 "delta_1" 0.25 "PINN"
-0.0123972423035504 -0.00571681647852906 0.00184379024751347 0.00546155079217969 0.0113534051010579 0.0215771278343259 0.0224681016215501 0.00654420786437782 "delta_1" 0.3 "PINN"
-0.0117678146129155 -0.00613870728622912 0.00241705829456129 0.0061386792101501 0.0122538542723805 0.0243370730541352 0.0252871879578899 0.00743598939186032 "delta_1" 0.35 "PINN"
-0.0111202640206072 -0.00653347240238089 0.00273178954087616 0.00673356244649537 0.0122609812891674 0.02691177819419 0.0279026713194134 0.00821019314813353 "delta_1" 0.4 "PINN"
-0.0105050660111399 -0.0067142069743884 0.00244095920869891 0.00718771418468955 0.0131599063543798 0.0292358927366875 0.0302869285697943 0.00886543966142034 "delta_1" 0.45 "PINN"
-0.00997351495634835 -0.00681621828934498 0.00212202097912051 0.00752611887495913 0.0143966747572307 0.0313438666843908 0.03242017690785 0.0094006655224419 "delta_1" 0.5 "PINN"
-0.00957405644898657 -0.0069679975955057 0.0017654206279627 0.0073753422484254 0.0155687832793647 0.0331759887673799 0.0342779778308706 0.00981497587430314 "delta_1" 0.55 "PINN"
-0.00934278775628572 -0.00694290869430769 0.00136891553160101 0.00703157297426238 0.0166452662369623 0.0347137853975432 0.0358403709836937 0.0101079022389427 "delta_1" 0.6 "PINN"
-0.00930085781126633 -0.00683858056394315 0.000958404665786783 0.006574524863588 0.0174454929942416 0.0359425470030059 0.0370880976354127 0.010279414852176 "delta_1" 0.65 "PINN"
-0.00945259774671958 -0.00670582714413537 0.000467776332053194 0.00588095888070306 0.0181171807573383 0.0368471167376704 0.0380010750419739 0.0103298484175904 "delta_1" 0.7 "PINN"
-0.00978518195098421 -0.00665879292264882 6.41511952900187e-05 0.00605506915483578 0.0186163090618466 0.0374008089388868 0.0385631821533235 0.0102602237485314 "delta_1" 0.75 "PINN"
-0.0102754702483128 -0.007458717820505 -0.000356327277304169 0.00618916348924592 0.0189265057852097 0.0375853485193921 0.0387582466427336 0.0100722107799922 "delta_1" 0.8 "PINN"
-0.0108863770948613 -0.00831837484179554 -0.000782683433758091 0.00624749130980307 0.019007947746517 0.0373943024060025 0.0385722425639637 0.00976799932412792 "delta_1" 0.85 "PINN"
-0.0115770046166083 -0.00954808235046301 -0.00109375649305954 0.00616096065937477 0.0187808577082431 0.0368696364335853 0.0379931301768824 0.00935059985525425 "delta_1" 0.9 "PINN"
-0.0123058550774304 -0.0107276599117103 -0.00143953197268931 0.00604378618402102 0.0182661913053139 0.0359031178458442 0.0370117723465349 0.00882364009564602 "delta_1" 0.95 "PINN"
-0.0135248503596243 -0.011869096589504 -0.00198544079826635 0.00579811205666103 0.0175603693218646 0.0345469921564427 0.035624284468135 0.00819171885988856 "delta_1" 1 "PINN"
-0.0145857998502914 -0.0128561487116534 -0.00227484691695146 0.00538776409114639 0.0165604290806777 0.0327820806222424 0.0338272296599262 0.00746043533400647 "delta_1" 1.05 "PINN"
-0.0154455547417554 -0.0136440869975593 -0.00221916863330096 0.00505775692729216 0.0152172013408353 0.0306268374592465 0.0316247454019266 0.00663700367023471 "delta_1" 1.1 "PINN"
-0.0160863300859605 -0.0142611930131961 -0.00284966860716096 0.00461286984277609 0.0136387488436539 0.0280449630254515 0.0290256309544858 0.00573060856759133 "delta_1" 1.15 "PINN"
-0.0164893969660936 -0.0147882173219601 -0.00325070051369858 0.0041215191150169 0.0118158124289375 0.0251092547791087 0.0260476763330788 0.00475359180124993 "delta_1" 1.2 "PINN"
-0.0166417643036884 -0.0149848608523833 -0.00356314926320644 0.00358168595802533 0.0107271193019075 0.0217745141738224 0.0227124767431798 0.00372236561555146 "delta_1" 1.25 "PINN"
-0.0165339945186502 -0.0150685408816924 -0.00365464833530094 0.0028445779593681 0.00945668693427115 0.0181316503061535 0.0190515291740968 0.00265862382698918 "delta_1" 1.3 "PINN"
-0.0163578030741196 -0.0149224509982245 -0.00346120289939122 0.00198084022319822 0.00761265399474254 0.0142162576994216 0.0151055620984002 0.00159064437220733 "delta_1" 1.35 "PINN"
-0.016358275357365 -0.0144669587194148 -0.0030326459937855 0.00219612833991401 0.0052834402518499 0.0100352478344831 0.0109179568379779 0.000553822608411298 "delta_1" 1.4 "PINN"
-0.0161120446724488 -0.0137914225892405 -0.00291160403639701 0.000257544511211072 0.00415350994842723 0.00850834022715163 0.00956886712495997 -0.000409431791005151 "delta_1" 1.45 "PINN"
-0.0155469981645646 -0.0127958348162013 -0.00489183788273551 -0.00136747769342327 0.00324218409975552 0.00789558684983893 0.00922646881740674 -0.00125055601213867 "delta_1" 1.5 "PINN"
-0.0145898923651487 -0.0116646055570238 -0.00755396711409029 -0.00279556403732162 0.00392105052342251 0.00876645851339453 0.00969477365808535 -0.00191726668279206 "delta_1" 1.55 "PINN"
-0.0145687627025375 -0.0138183221048886 -0.00949962988226793 -0.00337568385761888 0.00432541471100001 0.0115572825291803 0.0143813303226284 -0.00235664244514196 "delta_1" 1.6 "PINN"
-0.0192791190348716 -0.0184420612720955 -0.0110405610562542 -0.00325573419730751 0.00522962989182463 0.0149067051326681 0.0202338663521765 -0.00251886340001587 "delta_1" 1.65 "PINN"
-0.023944140099047 -0.0230637424857757 -0.0131337393928361 -0.00250310526313846 0.00638285815568396 0.018966382896675 0.0266573612894787 -0.00236120347430744 "delta_1" 1.7 "PINN"
-0.0284569374899055 -0.0275160626366149 -0.0149843833470056 -0.00114845879176584 0.00652121687639229 0.0243090318794961 0.033562426762078 -0.00185156415265852 "delta_1" 1.75 "PINN"
-0.0327161013240315 -0.0317601388073618 -0.0165691722123793 0.000712976103427021 0.00842527367538448 0.0302260052947184 0.0408724110689472 -0.000971031844201926 "delta_1" 1.8 "PINN"
-0.0366237139263227 -0.0356326147870022 -0.0176956891152671 0.00290095978941474 0.0117121821439315 0.0364923539572203 0.0484988274334409 0.00028427133496796 "delta_1" 1.85 "PINN"
-0.0400890561868444 -0.0390879770123411 -0.0183138817543114 0.00509833046749708 0.0154872271389228 0.0430049144536847 0.0563446523323496 0.00190218149589003 "delta_1" 1.9 "PINN"
-0.0430299173941681 -0.0420341299378582 -0.0184224660977665 0.00687332417799158 0.019758432783555 0.0495286848788618 0.0643082264451633 0.00385455249486624 "delta_1" 1.95 "PINN"
-0.0453727647664439 -0.0443890702442975 -0.0181107685704893 0.00853864406232685 0.0240223975131695 0.0557110105198032 0.0722821245275262 0.00609779871864813 "delta_1" 2 "PINN"
-0.0470582765336485 -0.0461112541207678 -0.0172287180759004 0.0104256658041024 0.0283562864987702 0.0613695961834324 0.0801571651270766 0.00857380526583065 "delta_1" 2.05 "PINN"
-0.0480406693600606 -0.0471457377090572 -0.0157671494175469 0.0127690602448453 0.0331065698330747 0.0661891212249441 0.0878281743033706 0.0112114413221001 "delta_1" 2.1 "PINN"
-0.0482939954950998 -0.0473957306140458 -0.0137382125648231 0.0153748178691288 0.0370816551829932 0.069922945661494 0.0951878560597367 0.0139285545282762 "delta_1" 2.15 "PINN"
-0.0478054412468683 -0.046902911070013 -0.0110884184630946 0.0180157778447475 0.0405858593757834 0.0758608955622263 0.102131434669315 0.016634045769079 "delta_1" 2.2 "PINN"
-0.0465719487330016 -0.0455689388375757 -0.00783956022268817 0.0209346380090476 0.043540479451301 0.0815421471190692 0.108553532281963 0.0192310227850607 "delta_1" 2.25 "PINN"
-0.0446008177298687 -0.0434680594290129 -0.00411087255357745 0.0237492151809321 0.0459668833594589 0.0867363816039877 0.114347228575581 0.021620053619186 "delta_1" 2.3 "PINN"
-0.0419161332105105 -0.0406477613564784 -0.000921171698139878 0.0264556162709394 0.0470832199270104 0.091296935675705 0.119404754449464 0.0237025842785604 "delta_1" 2.35 "PINN"
-0.038570178824396 -0.0371383924688296 -0.00176837807244967 0.0287645114890681 0.0470745292357595 0.0950662385229546 0.12361010604994 0.0253842157827239 "delta_1" 2.4 "PINN"
-0.0346441784724538 -0.0330886228484606 -0.00243987149082625 0.0306032466117203 0.0459195245600997 0.0978840796315754 0.12684108896928 0.026578797868605 "delta_1" 2.45 "PINN"
-0.0302510775881928 -0.0285498336466423 -1.34700371794416e-05 0.031522128199114 0.0432188790322565 0.0995775138858066 0.128962366897363 0.0272109702562965 "delta_1" 2.5 "PINN"
-0.0255272267393447 -0.0237160501689402 0.00198329371683936 0.0310111023406551 0.0391580893699227 0.0999676760991794 0.129816972993861 0.0272184026209451 "delta_1" 2.55 "PINN"
-0.0220626220751181 -0.0195569109346059 0.00347793832831877 0.0288760083575326 0.035653133437014 0.0988639966535956 0.12921260854455 0.0265546051334583 "delta_1" 2.6 "PINN"
-0.0243442403767343 -0.0153190838084503 0.00449026111777873 0.0255489683948343 0.0339937430415582 0.096065621139575 0.12689432808612 0.0251874463022005 "delta_1" 2.65 "PINN"
-0.0253923472601706 -0.0122424139138306 0.00425032972063411 0.0213794921174442 0.02990677705314 0.0913534556756763 0.12251718618897 0.0231037773958387 "delta_1" 2.7 "PINN"
-0.0251012001670267 -0.0134262407314483 0.00378433414520063 0.016586319564541 0.0274120216287546 0.0844803336607547 0.115580897631736 0.0203042988283762 "delta_1" 2.75 "PINN"
-0.0233427518999036 -0.0142518687175033 0.00189226906268591 0.0117074472585994 0.0247504032251578 0.0751510512002842 0.105371021053361 0.0168031993441547 "delta_1" 2.8 "PINN"
-0.020221149068723 -0.0154784306214276 0.00120560108524259 0.00671687584341552 0.021796870417135 0.0629953294759176 0.0908753423458948 0.0126195197544113 "delta_1" 2.85 "PINN"
-0.0199905683441561 -0.0161114640849643 -0.0043835185189538 0.00563580590489576 0.018189924115287 0.0475307643754974 0.0706972025154273 0.00776765832398746 "delta_1" 2.9 "PINN"
-0.0253983082919924 -0.0221603636829358 -0.00934296384264166 0.00431819589239124 0.0131325200449099 0.0281268544559024 0.0430460787266236 0.00224615996489854 "delta_1" 2.95 "PINN"
-0.0349517157710899 -0.02977141061858 -0.0134965457338891 -0.00296488676448448 0.00568261713950813 0.0169482688470992 0.0205929206033264 -0.00396880533379443 "delta_1" 3 "PINN"
-0.0445222120963258 -0.0399569578956633 -0.0218998724337647 -0.0148271210551542 0.00319901051400728 0.0166037139577735 0.0204222074844937 -0.0109178638690057 "delta_1" 3.05 "PINN"
-0.103318972736023 -0.0620802990967095 -0.0345058159500813 -0.0176611811586379 0.00244121113628992 0.0161904740995475 0.020254093752665 -0.0186337193126993 "delta_1" 3.1 "PINN"
-0.175054821964488 -0.105388147194858 -0.0467974469640007 -0.018499957020784 -9.84568367745631e-05 0.0154669354795259 0.0199423937810266 -0.0271054552756688 "delta_1" 3.15 "PINN"
-0.254804380074358 -0.155448992748669 -0.0580989560718115 -0.0199014868912561 -0.00308094552135607 0.0175995735266141 0.0193946728776133 -0.0362419698059554 "delta_1" 3.2 "PINN"
-0.338188511458174 -0.210979234597939 -0.0676595963768942 -0.0212070340437602 -0.00617294430857573 0.0181374615263079 0.0221949857843532 -0.045863887478949 "delta_1" 3.25 "PINN"
-0.420423344154619 -0.269763220479726 -0.0757991712467936 -0.0219020157384395 -0.00578050149626863 0.0178100050907115 0.024350436837269 -0.0557179247853615 "delta_1" 3.3 "PINN"
-0.497036625973946 -0.329045444186806 -0.0819761841003199 -0.0220422393472757 -0.0054595554387864 0.0191747641184378 0.0254573952695909 -0.0655047014658473 "delta_1" 3.35 "PINN"
-0.564276739821591 -0.385995715712016 -0.0864742032490251 -0.0214486229658841 -0.00594134273620628 0.0198868394915001 0.0256228256957378 -0.0749087150071787 "delta_1" 3.4 "PINN"
-0.619266522267642 -0.438048149438115 -0.0889235234606036 -0.0206643153035608 -0.00676952426018551 0.0199517559267409 0.0249827890501014 -0.0836214585411244 "delta_1" 3.45 "PINN"
-0.660049058278824 -0.483076904950924 -0.0894755674332846 -0.0198668449376018 -0.00809045898939753 0.0188990867817669 0.0236513125819435 -0.0913615002885809 "delta_1" 3.5 "PINN"
-0.685534082162572 -0.51943483342653 -0.088433785391073 -0.0217036601058613 -0.0095903682309153 0.0172685727109302 0.0217230841822005 -0.0978848231176637 "delta_1" 3.55 "PINN"
-0.69546959993892 -0.545938882040659 -0.0860682701769171 -0.0251002380588368 -0.0111433724125558 0.0149381543772782 0.0192784936991272 -0.102994981992003 "delta_1" 3.6 "PINN"
-0.690391340811409 -0.561825400760744 -0.0825088191947096 -0.0284995171823474 -0.0127252861502293 0.0122901001591962 0.0164222295086326 -0.106548115464079 "delta_1" 3.65 "PINN"
-0.671583767378791 -0.566741284058458 -0.0783908326356326 -0.0318784107315131 -0.013945543155139 0.00950789554147269 0.0132766953384661 -0.108456934356535 "delta_1" 3.7 "PINN"
-0.64100113959502 -0.560741851738045 -0.0741013422797347 -0.0351859177778224 -0.0148872178118598 0.00650088063077003 0.00997699997936818 -0.108694401989686 "delta_1" 3.75 "PINN"
-0.601114594156357 -0.544316398638993 -0.0699784775668466 -0.038609773756433 -0.0160588397486398 0.00350763612990912 0.00666112347377146 -0.107289459536743 "delta_1" 3.8 "PINN"
-0.554682682412608 -0.518411673799864 -0.0665061944460423 -0.0409724841902257 -0.017196384344228 0.000761736049147865 0.00345208732347035 -0.104328106676031 "delta_1" 3.85 "PINN"
-0.504957181838453 -0.484413022078678 -0.0637175949541811 -0.0416992363705515 -0.0183642718539133 -0.00177635017744804 0.000461644832310482 -0.0999434121853576 "delta_1" 3.9 "PINN"
-0.45486335124361 -0.444070299150802 -0.0614224806592758 -0.0411582534554722 -0.0194781894581886 -0.00353516460869119 -0.00221374801052776 -0.0943056289838311 "delta_1" 3.95 "PINN"
-0.404904666398815 -0.399368578007691 -0.0593808612222879 -0.0398678658292351 -0.0206073624027654 -0.00479789163554445 -0.00369404655633632 -0.0876127772644668 "delta_1" 4 "PINN"
-0.355575924362994 -0.352307302696608 -0.0583090553044789 -0.0376852204965947 -0.0216984686601176 -0.00632518241000091 -0.00367009389673023 -0.0800700124633385 "delta_1" 4.05 "PINN"
-0.307723670169184 -0.3047115523248 -0.0566261714317402 -0.0349479455663921 -0.0213792119133369 -0.00666569038725995 -0.00347771261134833 -0.0718858747755833 "delta_1" 4.1 "PINN"
-0.262608120778971 -0.258039289007411 -0.0539596390668169 -0.0322324966675835 -0.0203137859697116 -0.0065319231018276 -0.00318130845168119 -0.0632571962325095 "delta_1" 4.15 "PINN"
-0.220551463440656 -0.213298377483857 -0.050313639517376 -0.0299391225120957 -0.0179478210816981 -0.00609444710987728 -0.00282132718275707 -0.0543665524020989 "delta_1" 4.2 "PINN"
-0.180790742334972 -0.171028644566471 -0.0457058884784527 -0.0270559178276302 -0.0144876293973426 -0.00555906070148471 -0.00241130923364241 -0.0453743659890928 "delta_1" 4.25 "PINN"
-0.142666987004461 -0.13138735493469 -0.0401643396474554 -0.022819564946658 -0.0113157739900849 -0.00473798488305355 -0.00194249253307077 -0.0364187689639718 "delta_1" 4.3 "PINN"
-0.105759272877695 -0.0942614927002534 -0.0346323928564352 -0.0187996702992298 -0.00864090685456764 -0.00388500746076048 -0.00139167388987005 -0.0276170780212105 "delta_1" 4.35 "PINN"
-0.069828182005562 -0.059394001469764 -0.0273226611862722 -0.014599326815697 -0.00589400786653183 -0.00242083049443442 -0.000717244341030931 -0.0190637013378033 "delta_1" 4.4 "PINN"
-0.0347995895433044 -0.0297271160009664 -0.0161128227166041 -0.00675461492147789 -0.00320036297406412 -0.00056737934296569 0.000142174312065535 -0.0108352330633167 "delta_1" 4.45 "PINN"
-0.0251073996308566 -0.0233314247928862 -0.00681427066842755 -0.00163443653998274 0.000948209839100933 0.0176580200260981 0.0208736542275574 -0.00298759063624666 "delta_1" 4.5 "PINN"
-0.0191930127462143 -0.0177315250711616 -0.00135715623202515 0.00186613514424305 0.00456566499668032 0.0381593488053511 0.0404005323199792 0.00443657157429627 "delta_1" 4.55 "PINN"
-0.0182078798645672 -0.0121021759351407 0.00102614100772103 0.00444611123617034 0.0101876946745372 0.0618846393905024 0.0636348361227812 0.0114107129615579 "delta_1" 4.6 "PINN"
-0.0175034485269079 -0.0100877107574929 0.00356868610117145 0.0066059452765892 0.0170515615670923 0.0881375702156211 0.0931680567785529 0.0179211366548442 "delta_1" 4.65 "PINN"
-0.0166326410966465 -0.00925261427657531 0.00607864987007445 0.0107464448835548 0.0243073747234768 0.112444904859856 0.120391179673415 0.0239635434134446 "delta_1" 4.7 "PINN"
-0.0155736364740185 -0.00827372917143965 0.00740606445039504 0.0180950675000595 0.0312437171196511 0.134764071909675 0.144890494284736 0.0295457812988658 "delta_1" 4.75 "PINN"
-0.0143010649637684 -0.00715215366393251 0.00848169406206045 0.0188566545575499 0.0379973531817333 0.154189152365998 0.166327757106959 0.0346812137534891 "delta_1" 4.8 "PINN"
-0.0128103259464581 -0.00560276221273559 0.009179531370475 0.0190297820845906 0.0472167725851529 0.170687231128234 0.184476251975877 0.0393901447706428 "delta_1" 4.85 "PINN"
-0.0111119849555505 -0.00391675808379621 0.0101338975552832 0.0192292767407571 0.0578368887102148 0.184390059705138 0.199250436707315 0.0436957164693572 "delta_1" 4.9 "PINN"
-0.00923534665687076 -0.00202906395244429 0.0114734671231862 0.0198163400454744 0.0672832307411144 0.195803041557689 0.21071327460549 0.0476186039833395 "delta_1" 4.95 "PINN"
-0.00722819880766912 1.73856649454684e-06 0.0123514034784493 0.0215174547758712 0.0756747126125807 0.204262101416496 0.219058118842659 0.0511758656631746 "delta_1" 5 "PINN"
-0.00516780973058595 0.00219241368683909 0.0132003549735065 0.0230110493196247 0.0833637450041964 0.210121983888366 0.224580007775613 0.0543770761828136 "delta_1" 5.05 "PINN"
-0.00311492753867837 0.0023568081861487 0.0140047089782283 0.0244198239827987 0.0912240433151137 0.213984151346657 0.227656921355842 0.0572198332597577 "delta_1" 5.1 "PINN"
-0.00115622761676226 0.000840904119625785 0.0147354779655307 0.025569565815031 0.0976318976761386 0.216084645028558 0.228714194181411 0.0596922647665168 "delta_1" 5.15 "PINN"
-0.00283328932131321 -0.000418367142624554 0.0152893870834481 0.0264026100592538 0.104710922907105 0.215913057720301 0.228198884620737 0.0617706774037586 "delta_1" 5.2 "PINN"
-0.0054631082980523 -0.00275975872928824 0.0153453348083015 0.0282228161632636 0.110165717642451 0.214643795841212 0.226487197624263 0.0634200558474513 "delta_1" 5.25 "PINN"
-0.00805333239041106 -0.00516669511157675 0.0155105925471184 0.0305158779467867 0.113904941126381 0.212485491501791 0.22384565107433 0.0645950726080322 "delta_1" 5.3 "PINN"
-0.0104895957206887 -0.00752740126795581 0.015484797787932 0.0331604434760218 0.116942234050353 0.20924455337247 0.220355501595622 0.0652421559560443 "delta_1" 5.35 "PINN"
-0.0126634174002092 -0.00958461786199227 0.0150023443429523 0.0347029185002217 0.117345853719265 0.205073504989763 0.215886924769928 0.0653056724141358 "delta_1" 5.4 "PINN"
-0.0144710714798519 -0.0114243759573138 0.0140784156073677 0.0353743174289378 0.116685906578908 0.199493256550968 0.210170717460584 0.0647241274503931 "delta_1" 5.45 "PINN"
-0.0158216646977647 -0.0128541074899771 0.0129572413416326 0.036646807983348 0.114313494042131 0.193021102922565 0.202897981879969 0.0634399973716611 "delta_1" 5.5 "PINN"
-0.0166396579975414 -0.0138135716369017 0.0115757662019493 0.0381996055392402 0.111442145508704 0.18447611366496 0.193800228803062 0.0613990518438226 "delta_1" 5.55 "PINN"
-0.0168545558490656 -0.014208112476473 0.0100027974998851 0.0396405848595731 0.107640585245556 0.174496484537126 0.182702506123734 0.0585523411211274 "delta_1" 5.6 "PINN"
-0.0164151700804054 -0.0140003597241691 0.00828168931083573 0.0405519077175653 0.102281766881962 0.165590562799924 0.169508291539656 0.0548600173100709 "delta_1" 5.65 "PINN"
-0.0152789129599937 -0.0131417944240784 0.00655336688757169 0.0382440199993512 0.0960175658091957 0.152157859230355 0.156127323820081 0.0502910197995436 "delta_1" 5.7 "PINN"
-0.0134230228411221 -0.0115332081462527 0.00448004302165073 0.0332859492958413 0.0862865773870674 0.135600770005494 0.141597470946334 0.0448196402864953 "delta_1" 5.75 "PINN"
-0.0108339638210073 -0.00926326478890971 0.0020437310772623 0.026877088819961 0.0741944383169226 0.116167352678977 0.123562623218656 0.0384327033566007 "delta_1" 5.8 "PINN"
-0.010514475374011 -0.00697026901140529 0.000604785411331576 0.0200879991888905 0.0601782255318266 0.0941075191800609 0.102192209211788 0.031116287923932 "delta_1" 5.85 "PINN"
-0.0127251856842301 -0.00396315042648399 0.000690394954821594 0.0135218545472355 0.0439432246838285 0.069380998357734 0.0777766397548438 0.022864239005327 "delta_1" 5.9 "PINN"
-0.0147487423765462 -0.00594143653480628 0.00153707902827271 0.00726600483304107 0.0258318505825295 0.0454149623568014 0.0507728703991375 0.013673092265066 "delta_1" 5.95 "PINN"
-0.0165510573489639 -0.0108256988105889 -0.00422419743335478 0.00585281356265477 0.00809451011865203 0.0201733075651864 0.0226230386879269 0.00354084516368479 "delta_1" 6 "PINN"


==> data/delta_1_results_power_NN.dat <==
-0.166206977800575 -0.152085076313314 -0.0550632283590397 0.00928756064366698 0.0723990760082301 0.124609386980087 0.12731855851102 0.00326867778344145 "delta_1" 0 "NN"
-0.163729444223412 -0.149533156257221 -0.0509351232801728 0.00290695600142332 0.0641739107206838 0.118665118115181 0.121453035751823 -0.00171286912799324 "delta_1" 0.05 "NN"
-0.160371213448937 -0.154194405663661 -0.0574668711840873 -0.00283849798146862 0.0565926966685731 0.113105370354722 0.116066419871751 -0.0061054530980981 "delta_1" 0.1 "NN"
-0.172986491608398 -0.154456695824337 -0.064417180048899 -0.00292959186744046 0.0526246473062986 0.108059940067314 0.111167159206068 -0.00991165239670176 "delta_1" 0.15 "NN"
-0.183765539881249 -0.150926014650311 -0.0708709481652128 -0.00262042774588833 0.0491721565882368 0.103543981442486 0.106765659467953 -0.0131400162222974 "delta_1" 0.2 "NN"
-0.191612059098248 -0.149185261815126 -0.0758057935511979 0.00117830518953321 0.0471544219232517 0.0994205740403642 0.10287145032459 -0.0158048932047119 "delta_1" 0.25 "NN"
-0.196643939696831 -0.15476310057671 -0.0800446234229073 -0.00410628750251163 0.0448234890974946 0.0958785190483057 0.0994890932748438 -0.0179259638639564 "delta_1" 0.3 "NN"
-0.199024929587126 -0.158477062632958 -0.0837671489742328 -0.00786923728918498 0.0436128583295298 0.0928585932881449 0.096620873239903 -0.0195275941451738 "delta_1" 0.35 "NN"
-0.198995857103156 -0.160513919458897 -0.0862608120473158 -0.0116155189886893 0.0429921755572744 0.0904092376621387 0.0942696533164473 -0.0206382528270872 "delta_1" 0.4 "NN"
-0.196882283056788 -0.160369043975514 -0.0875927469632312 -0.0143453917765797 0.0443491897216561 0.0883583537750346 0.092432151195542 -0.0212896799987161 "delta_1" 0.45 "NN"
-0.192975476217348 -0.157972902738662 -0.0878250554054671 -0.0158212302707802 0.0474057933311237 0.0868554979594709 0.091101626399644 -0.0215163351766728 "delta_1" 0.5 "NN"
-0.187649029580563 -0.154006953693585 -0.0868971823771599 -0.0167160392705367 0.0501863268463543 0.0858979886931795 0.0902678004946427 -0.0213546771240847 "delta_1" 0.55 "NN"
-0.181252247625588 -0.149324842245393 -0.0848664277272257 -0.017489975572039 0.0502732300296481 0.085426701641746 0.0899154778902186 -0.0208425298182045 "delta_1" 0.6 "NN"
-0.174143505756211 -0.144222590032542 -0.081954030452639 -0.0168231857030937 0.0495066724342461 0.085237494151834 0.090029608212056 -0.0200183737354265 "delta_1" 0.65 "NN"
-0.1665993634922 -0.136883322338941 -0.0777977931952253 -0.0164185515467247 0.0482059606136821 0.085787818759486 0.0905767107010977 -0.0189207384846355 "delta_1" 0.7 "NN"
-0.158894105728165 -0.131045090725629 -0.0730380652257773 -0.014847472903404 0.0464429382738435 0.0865887902160677 0.091530501763284 -0.0175871723998987 "delta_1" 0.75 "NN"
-0.151268675364612 -0.129016235385274 -0.0675584676373497 -0.0136449532263734 0.0448700157428328 0.0877723977390776 0.0928459639990398 -0.016053615243445 "delta_1" 0.8 "NN"
-0.143946845177452 -0.126675806277978 -0.0649256104667657 -0.0123082345513035 0.0450559577695511 0.0892408089924472 0.0944743279298759 -0.0143536894719622 "delta_1" 0.85 "NN"
-0.137153514167057 -0.1240437537363 -0.0626182406635251 -0.0108996679895308 0.0472120239495721 0.0909395785029933 0.0963568493002169 -0.0125181949141815 "delta_1" 0.9 "NN"
-0.131113928275237 -0.120690533566992 -0.0597379282967972 -0.00967003347975348 0.048687593314184 0.0928132137619362 0.0984218569857934 -0.0105748179607515 "delta_1" 0.95 "NN"
-0.128236873263294 -0.117570717671642 -0.0573980913742885 -0.00919771382733681 0.0503775332385894 0.0949378630359063 0.100590190265116 -0.00854830594446587 "delta_1" 1 "NN"
-0.126133934151813 -0.114405058841257 -0.0548985620470055 -0.00805880425460925 0.0522103120759155 0.0969611302817316 0.102776389526055 -0.00646087563670769 "delta_1" 1.05 "NN"
-0.123624114321948 -0.112107075995195 -0.0532526742299232 -0.00642383615525155 0.0542516903256371 0.0989800736177934 0.104886844267111 -0.00433324316924097 "delta_1" 1.1 "NN"
-0.120761226535635 -0.110636731751057 -0.0513302566304661 -0.00445293857433948 0.0569494101397413 0.100750454864132 0.106827535447871 -0.00218576238064378 "delta_1" 1.15 "NN"
-0.121547010082705 -0.110381891321458 -0.0488691527260315 -0.00236422280212423 0.0596438013526882 0.102369557445989 0.108507556095526 -3.98299278540937e-05 "delta_1" 1.2 "NN"
-0.125211987500712 -0.110943253521351 -0.0456770680018723 0.000197244259404039 0.0621849756601374 0.103588012437392 0.109839374317019 0.00208094200382002 "delta_1" 1.25 "NN"
-0.130442841977323 -0.112444141214447 -0.0418845796942784 0.00357974520590687 0.06535870034416 0.104509569026399 0.110747935863798 0.00415057595997735 "delta_1" 1.3 "NN"
-0.136493771533571 -0.116824743699956 -0.0394597616849404 0.00616069202571357 0.0684161913729385 0.104842126921845 0.111174017168284 0.00614184407896801 "delta_1" 1.35 "NN"
-0.142476146296497 -0.120537726199498 -0.0380798347737229 0.00863476547766551 0.0712539013798223 0.104850648603268 0.111071739921127 0.00802853344016301 "delta_1" 1.4 "NN"
-0.147630721491616 -0.123173065038636 -0.0369925364863998 0.0114195441810426 0.0740437552381988 0.10429335710684 0.110422025196545 0.00978889577749873 "delta_1" 1.45 "NN"
-0.151296225100854 -0.124158274597174 -0.0351646179834202 0.0138925505729306 0.0760542707414243 0.104315604259797 0.109221887224994 0.0114080135886554 "delta_1" 1.5 "NN"
-0.152980930484081 -0.124218801511864 -0.0323972163189326 0.0162044244725531 0.077911312941355 0.105610378397951 0.110402602666521 0.0128786757594893 "delta_1" 1.55 "NN"
-0.152283802494683 -0.121870694612535 -0.0302385869206242 0.0185335454218184 0.0784332144101609 0.105178218373082 0.120268369295109 0.0141993741867514 "delta_1" 1.6 "NN"
-0.148921958300884 -0.118172706285528 -0.029329360672288 0.0208091464866137 0.079208338940709 0.104534075615701 0.129801322521777 0.0153709006445333 "delta_1" 1.65 "NN"
-0.142698049064862 -0.112189400461646 -0.0283584742565847 0.0227129795613437 0.0791055080195772 0.108361648251465 0.138426786815895 0.0163927472358749 "delta_1" 1.7 "NN"
-0.133515424291486 -0.105008275272675 -0.0272943053923851 0.0244462020823398 0.0786178312577732 0.114759799707345 0.145670973631017 0.0172605918350077 "delta_1" 1.75 "NN"
-0.121382122687895 -0.100810043908113 -0.0261168177105586 0.0253320750358871 0.0774992877864187 0.121298645386177 0.15118377977428 0.0179661168082702 "delta_1" 1.8 "NN"
-0.110361908447121 -0.103561869698709 -0.0247180343112019 0.0260702056098817 0.0759970435045916 0.127860071379947 0.15479339716591 0.0184981037490825 "delta_1" 1.85 "NN"
-0.119273418509425 -0.102380315581188 -0.0234335077087572 0.0263874189275732 0.0741348941066307 0.132553850261412 0.15652266956478 0.0188447154924454 "delta_1" 1.9 "NN"
-0.127420580562002 -0.108281563030658 -0.0239367542507072 0.0258657583667634 0.0717744959978603 0.135840033813371 0.156666106477407 0.0189963659831396 "delta_1" 1.95 "NN"
-0.134515630936568 -0.113542952349031 -0.0244867430147626 0.0250080731655249 0.068863763932892 0.137515000969459 0.155797615217304 0.0189486322413381 "delta_1" 2 "NN"
-0.140313547320094 -0.117099745420702 -0.0227719590810652 0.0232194290741053 0.0653316557100122 0.138932603956188 0.154691118806535 0.0187037482050669 "delta_1" 2.05 "NN"
-0.144552883902695 -0.119510676386684 -0.0138761404931846 0.0211588141877082 0.0610868913650824 0.140182421024654 0.153968597443581 0.0182718693855718 "delta_1" 2.1 "NN"
-0.147065203160847 -0.121102023500437 -0.0119442457645033 0.0213911207010984 0.0564953484697084 0.141126562821956 0.153891765742693 0.0176712792746525 "delta_1" 2.15 "NN"
-0.147678167296958 -0.121065784298142 -0.0159685727640217 0.0270035077814328 0.0512177672944951 0.143348110116633 0.154583899101603 0.0169273117563076 "delta_1" 2.2 "NN"
-0.146291079423669 -0.119294640028795 -0.0207242099012643 0.0239311483229552 0.0478524374962133 0.14587176070048 0.156397663048096 0.0160712532580942 "delta_1" 2.25 "NN"
-0.142866519545458 -0.116053054062389 -0.025306235301475 0.0205130956616113 0.0426783023935771 0.148928031389905 0.160036250077507 0.0151389589444363 "delta_1" 2.3 "NN"
-0.137436688434079 -0.111731685078383 -0.0268575368278523 0.0169873594936305 0.0376744801232569 0.152080749934593 0.165752412840349 0.0141690253482481 "delta_1" 2.35 "NN"
-0.130110651273074 -0.105754979874259 -0.0275798183144742 0.0128705185555384 0.0326038990053166 0.155255838811076 0.172690169861553 0.0132011274982133 "delta_1" 2.4 "NN"
-0.121073790534875 -0.0976361618598212 -0.0281727993115053 0.00813154743486644 0.0281445495026589 0.158572598011346 0.180012138243505 0.0122746364395571 "delta_1" 2.45 "NN"
-0.110584374698368 -0.0897664946583532 -0.0284468529136415 0.00546784574744419 0.0258388663220568 0.163226868344772 0.187148692439765 0.0114266030369832 "delta_1" 2.5 "NN"
-0.0989967824118638 -0.0797336569282665 -0.028456513641701 0.00311819484920539 0.0252805131484228 0.166361430534084 0.193641039476081 0.0106897697085808 "delta_1" 2.55 "NN"
-0.0866561612700736 -0.0708751288029965 -0.0283305458094156 0.000709747446951292 0.0259724254591764 0.170307494635545 0.199088759084421 0.0100916964943984 "delta_1" 2.6 "NN"
-0.0739722631595547 -0.0711119237985263 -0.0321986511978016 -0.00241837134673517 0.0277992646389702 0.172335987423127 0.203176365737414 0.00965086422525799 "delta_1" 2.65 "NN"
-0.0745671429963048 -0.0688630341927752 -0.0344986685900315 -0.00692337892043793 0.0307795356311743 0.173807144992183 0.205673175912436 0.00938001366462439 "delta_1" 2.7 "NN"
-0.0754060138908457 -0.069781320120045 -0.0347434018322654 -0.00587859713064187 0.0324384518776791 0.173550790650504 0.20640861990426 0.00928075412290236 "delta_1" 2.75 "NN"
-0.075688629665557 -0.0702956556198522 -0.0330885728079193 -0.00460314361063108 0.0298166611510813 0.172367105726112 0.205315383178198 0.00934446755899111 "delta_1" 2.8 "NN"
-0.075579845150241 -0.0704735750746701 -0.0310462093267855 -0.00532101334456969 0.0362480630512891 0.170124349643934 0.202378323187225 0.00954476824440097 "delta_1" 2.85 "NN"
-0.0753046830726367 -0.0717461885473903 -0.035359323533819 -0.00788008981308841 0.0425945837981176 0.167020492172415 0.197718193756378 0.00982876937451606 "delta_1" 2.9 "NN"
-0.0769350420638416 -0.0734325410877916 -0.0386377314425179 -0.00513946695259393 0.0498773085764397 0.16662603615492 0.191502565998602 0.010101850824313 "delta_1" 2.95 "NN"
-0.0805157756319611 -0.0743486681688827 -0.0492232213987385 0.000898954532002172 0.0558788581240344 0.162855662151173 0.18401121240258 0.010212430000581 "delta_1" 3 "NN"
-0.0828414469348142 -0.0757303868076531 -0.05546177644163 0.00471695079604828 0.0618877288283082 0.154238603277857 0.17557412264491 0.00994338899051191 "delta_1" 3.05 "NN"
-0.0838278495174188 -0.0792138247089329 -0.059678206792775 0.00633434761244889 0.0669046590971611 0.13976744464482 0.166539729076382 0.00902470647238831 "delta_1" 3.1 "NN"
-0.0937079002169567 -0.0859716813753779 -0.0623993764420683 0.00844373418121047 0.0702877793238987 0.131854959719521 0.157303794486435 0.00716900652723399 "delta_1" 3.15 "NN"
-0.104113072645033 -0.0965049029932807 -0.0646593769714198 0.0100077091142883 0.0649704292940112 0.12453737683875 0.148161081553434 0.00412771691953908 "delta_1" 3.2 "NN"
-0.113705405581548 -0.106507401492 -0.0661914907505184 0.0036326312339412 0.0578689244553194 0.118038953257881 0.139336100720654 -0.000262104499164824 "delta_1" 3.25 "NN"
-0.137296274681352 -0.117087438742597 -0.0706459903244012 -0.00343877829046102 0.0516634764911514 0.111150558805699 0.130959128466522 -0.00604312455945673 "delta_1" 3.3 "NN"
-0.218173195950753 -0.129598193536345 -0.0738100184519843 -0.0106959428716304 0.0453645565205942 0.104980523159363 0.123053594680751 -0.0131204839253845 "delta_1" 3.35 "NN"
-0.294671818480649 -0.141488847656169 -0.0817722975810962 -0.0182239231813059 0.0425868193585877 0.0996923666066344 0.115646713959556 -0.0212628716742383 "delta_1" 3.4 "NN"
-0.362543118336978 -0.152806317710277 -0.0883273053650178 -0.0263908043266377 0.0393962879161569 0.0941129768019691 0.10881881314505 -0.0301192493021708 "delta_1" 3.45 "NN"
-0.418504096349503 -0.18567499989111 -0.0920314201111805 -0.0335837155355408 0.034520007748293 0.089369653406124 0.102765078141788 -0.0392526651982905 "delta_1" 3.5 "NN"
-0.460284076440526 -0.239562892813737 -0.0897860268391764 -0.0400495583711882 0.0281621245704395 0.0852810053448253 0.0977316545794009 -0.0481796557841008 "delta_1" 3.55 "NN"
-0.486601573205522 -0.288552912878671 -0.105398761141187 -0.0394185545649943 0.0209396105534463 0.0819445675161331 0.0939508648197879 -0.0564149231615207 "delta_1" 3.6 "NN"
-0.497077026922859 -0.330277806690309 -0.120089827777159 -0.0389532233786518 0.0191327541750244 0.0791834048530259 0.0914669472044297 -0.063510097840528 "delta_1" 3.65 "NN"
-0.492130156004889 -0.362905796692735 -0.132918991697252 -0.036964937108372 0.0171620626081315 0.0774323148590083 0.0900885843927458 -0.0690847036728853 "delta_1" 3.7 "NN"
-0.472886715843189 -0.38516635697181 -0.144259668708094 -0.0321475730245123 0.0158088176812028 0.0758477171821204 0.0894340570659239 -0.0728466206873546 "delta_1" 3.75 "NN"
-0.443462767028425 -0.396318542498856 -0.153549794662692 -0.0240693742508602 0.0143633293709917 0.0749474743317504 0.0890631837614422 -0.0745957767456302 "delta_1" 3.8 "NN"
-0.414802112771588 -0.396091260210387 -0.160075892480481 -0.0181416720528672 0.010968084824041 0.0747291389749321 0.0885692762959907 -0.0742246062459882 "delta_1" 3.85 "NN"
-0.387958183027324 -0.369574389593713 -0.162938806323712 -0.0160634363950818 0.019269077641616 0.0752768772459298 0.0875934938651708 -0.0717054506772993 "delta_1" 3.9 "NN"
-0.362763280265072 -0.3436075238031 -0.161717641543469 -0.0124968254134177 0.0308340357018995 0.0865017517112769 0.0979662668335073 -0.0670798717669955 "delta_1" 3.95 "NN"
-0.338821555247215 -0.318956223901985 -0.155827730669696 -0.012327879194741 0.0397678661223766 0.109149792732292 0.121718772220162 -0.0604536912666557 "delta_1" 4 "NN"
-0.315563092471813 -0.294292141024846 -0.14516437321325 -0.0175375597455205 0.045327585219799 0.132195377657837 0.145685486780762 -0.0519846893401498 "delta_1" 4.05 "NN"
-0.292297793234006 -0.270295237552522 -0.130762857863642 -0.0227505399070935 0.0507055541309663 0.154720118494378 0.169324077349055 -0.0418867096264624 "delta_1" 4.1 "NN"
-0.268383572692507 -0.245417145107083 -0.116120103588205 -0.0269090528949718 0.0579953556380577 0.175975252002191 0.192060416100175 -0.0304180124894452 "delta_1" 4.15 "NN"
-0.243382736212945 -0.22001214331343 -0.0988916023614856 -0.0238390523459728 0.0605073180283364 0.19464309502712 0.213057638033792 -0.0178745893461576 "delta_1" 4.2 "NN"
-0.217290457967717 -0.194002452014364 -0.0812225663413739 -0.00935712795694599 0.0606904461473585 0.210109302347526 0.231205008948588 -0.00456945698465649 "delta_1" 4.25 "NN"
-0.190607107641517 -0.167222705221257 -0.0635548785372009 0.00517583965056323 0.0624259252925374 0.221664845647289 0.245298119408737 0.0091841699052873 "delta_1" 4.3 "NN"
-0.164223636512772 -0.140194006548688 -0.0456532887614598 0.0196382480148409 0.0800218699096924 0.227204508278434 0.254256476661305 0.0230917391163753 "delta_1" 4.35 "NN"
-0.139031989894595 -0.114332269928159 -0.0272957766588915 0.0290847652375705 0.0949657486796405 0.228229910066655 0.257199100362589 0.0368964841828528 "delta_1" 4.4 "NN"
-0.11552939096262 -0.0927221434553493 -0.00962977922967645 0.0423032228282412 0.106737572480121 0.224329392920798 0.253600842960244 0.0503862126510031 "delta_1" 4.45 "NN"
-0.0938511852588189 -0.0861802154383993 0.00564232729732628 0.0529352414510305 0.114601687437238 0.242277103161318 0.260783294332433 0.0634019112326577 "delta_1" 4.5 "NN"
-0.0889273401635087 -0.0724440573336662 0.0130603474338593 0.0606250544782714 0.123170079483531 0.283921419921771 0.312283363639078 0.0758299657229676 "delta_1" 4.55 "NN"
-0.0822533499541591 -0.0564784179651565 0.021421674149643 0.0664398490687639 0.138459737552999 0.336079842217588 0.365391407703778 0.0876010259825823 "delta_1" 4.6 "NN"
-0.0716168685293614 -0.0433370145520326 0.0261951214285339 0.0703172476594003 0.149111018550426 0.389051509037862 0.419339414115223 0.0986808086730421 "delta_1" 4.65 "NN"
-0.0567798061062856 -0.0310469455097562 0.0298859803672844 0.0717370855666453 0.140765771357096 0.442412578345636 0.473248166679202 0.109059571774255 "delta_1" 4.7 "NN"
-0.0379513543173935 -0.0220741543521932 0.0273534676135561 0.0680021334523779 0.155355811592626 0.494786484249131 0.52623887254458 0.118747943806158 "delta_1" 4.75 "NN"
-0.0213830391921488 -0.0134095306231936 0.0215177704406606 0.0580251898416124 0.175494460779076 0.544842442645205 0.577531982613929 0.12776388372329 "delta_1" 4.8 "NN"
-0.0280769782355863 -0.0136042277058279 0.013323093853278 0.0485752923512341 0.192460307220478 0.594018971366188 0.626450628522564 0.1361286436556 "delta_1" 4.85 "NN"
-0.0466626806330992 -0.0375220792793916 0.00631992531245151 0.0561376884292475 0.206108976420672 0.639868094117274 0.672434286995167 0.14385871643993 "delta_1" 4.9 "NN"
-0.079888483299333 -0.0717093527087416 0.00232166726864236 0.0681818074963543 0.218456175679725 0.682039129735763 0.714981786885372 0.150957667580589 "delta_1" 4.95 "NN"
-0.120636509722038 -0.106287510670342 -0.00588430490727831 0.0767992261021444 0.229471421963344 0.720234537733289 0.753699741943744 0.157414475447784 "delta_1" 5 "NN"
-0.160869894501202 -0.139422673003808 -0.0142036023424699 0.0817626659083738 0.239365748192061 0.754410253306132 0.788234828892382 0.163200259835099 "delta_1" 5.05 "NN"
-0.197723972529028 -0.167897043550029 -0.0227653178179559 0.0854528624131847 0.250067890023544 0.785275766639862 0.81828446016097 0.168266250274102 "delta_1" 5.1 "NN"
-0.229741874999293 -0.193582606489259 -0.0320630707747358 0.0874807561700304 0.264205599429432 0.811216936530077 0.843590382467363 0.172549632970898 "delta_1" 5.15 "NN"
-0.255955060253726 -0.212981801671597 -0.0405241741580493 0.0877735219628317 0.28207508673182 0.831344225524894 0.863966370446799 0.175975398242441 "delta_1" 5.2 "NN"
-0.275777551350776 -0.229398645845913 -0.0473939315171139 0.0878308745971772 0.30101466690577 0.846515488550255 0.879222357148723 0.178461453932532 "delta_1" 5.25 "NN"
-0.288952378790846 -0.2389011405574 -0.0550785504054696 0.0878031652818207 0.317156889204885 0.856567771142444 0.889198093390813 0.179923872857561 "delta_1" 5.3 "NN"
-0.295620226728058 -0.244729820956104 -0.0601715031890753 0.0872815190447702 0.328836954877288 0.861634615650594 0.893767753140798 0.180282453171322 "delta_1" 5.35 "NN"
-0.296150317446873 -0.244580992738782 -0.0641583071056626 0.0870397235986542 0.334970657603091 0.861087368572361 0.892825195012725 0.1794688610817 "delta_1" 5.4 "NN"
-0.291297437209296 -0.241406232180436 -0.0675675387068637 0.0860935332526189 0.334957452767672 0.854840623874329 0.886273993401532 0.177424057875326 "delta_1" 5.45 "NN"
-0.281963011171286 -0.232725208485133 -0.067357907170432 0.085422843741925 0.331007957444373 0.842863566108634 0.874016455869341 0.17410701319666 "delta_1" 5.5 "NN"
-0.269228683601235 -0.22261828105121 -0.0662760578626125 0.0835289652028246 0.321267281190648 0.825122553666009 0.855942782679549 0.169492361198652 "delta_1" 5.55 "NN"
-0.254231762857949 -0.211832950913115 -0.0631075353170563 0.0833981883452264 0.308262219901812 0.800634283898385 0.831899762010635 0.163569921711771 "delta_1" 5.6 "NN"
-0.237981218318888 -0.198331013451069 -0.059494260552923 0.0818439458897998 0.289958155156484 0.769869244897532 0.80168833932173 0.156346348707193 "delta_1" 5.65 "NN"
-0.22139168417246 -0.184242414976879 -0.0524921517945034 0.0780890612808154 0.269407620649674 0.732291441488238 0.765083973166717 0.147843344843903 "delta_1" 5.7 "NN"
-0.20511781861949 -0.171066534522876 -0.0452375257049273 0.0747034199581074 0.24512420498632 0.688581802385732 0.721791459267189 0.138092677666767 "delta_1" 5.75 "NN"
-0.189519477869577 -0.157528266608724 -0.0394315875472588 0.0711837830941264 0.219135991701324 0.636842474435956 0.671554466116979 0.127142837440771 "delta_1" 5.8 "NN"
-0.174677452361613 -0.143984845214507 -0.0344602508182728 0.0679301738407192 0.191830929890265 0.57876837801262 0.614133697666361 0.11504545092116 "delta_1" 5.85 "NN"
-0.192396400814416 -0.140823784249094 -0.0294509708528941 0.0667954712963256 0.164351015374773 0.51414437122498 0.549443529952939 0.101862373215363 "delta_1" 5.9 "NN"
-0.252190491579569 -0.136575038248161 -0.0229663245006879 0.0663105217308653 0.144079256937776 0.441587994843524 0.477524626338726 0.0876603481260606 "delta_1" 5.95 "NN"
-0.313960836427649 -0.130167592968669 -0.0181959880856968 0.0655577927474127 0.121990609628327 0.364925500941276 0.39866793210615 0.0725081832531466 "delta_1" 6 "NN"


==> data/delta_1_results_power_PINN.dat <==
-0.0158325071788199 -0.00617103223394666 -0.00394884282160402 -0.000768093715375895 0.00209743773143345 0.00351128744185292 0.00397900646406679 -0.00116229381711299 "delta_1" 0 "PINN"
-0.0150196813030105 -0.00397858707045406 -0.00213170508086458 3.23259825002475e-05 0.00381268671357815 0.00607618218795525 0.00660626322111746 0.000387900626182178 "delta_1" 0.05 "PINN"
-0.0144319368938378 -0.00307366672009735 -0.0011895730402256 0.00118160200847306 0.00533408162424409 0.00929310849883802 0.00970304646893883 0.0018369948524537 "delta_1" 0.1 "PINN"
-0.013969579767059 -0.00387430105800757 -0.000400241689540892 0.00246052098580218 0.00676618050919786 0.0123375132599515 0.0130552280005899 0.00318029102450487 "delta_1" 0.15 "PINN"
-0.013501120147321 -0.00458418473542033 0.000196399922267276 0.00363286995029288 0.00815844671834209 0.0155513090595744 0.0163228979580312 0.00441434385206122 "delta_1" 0.2 "PINN"
-0.0129799887593128 -0.00518625929650718 0.000986586009825818 0.00462342192094944 0.00993883570766529 0.0186451254773913 0.0194709163551758 0.00553641302247763 "delta_1" 0.25 "PINN"
-0.0123972423035504 -0.00571681647852906 0.00184379024751347 0.00546155079217969 0.0113534051010579 0.0215771278343259 0.0224681016215501 0.00654420786437782 "delta_1" 0.3 "PINN"
-0.0117678146129155 -0.00613870728622912 0.00241705829456129 0.0061386792101501 0.0122538542723805 0.0243370730541352 0.0252871879578899 0.00743598939186032 "delta_1" 0.35 "PINN"
-0.0111202640206072 -0.00653347240238089 0.00273178954087616 0.00673356244649537 0.0122609812891674 0.02691177819419 0.0279026713194134 0.00821019314813353 "delta_1" 0.4 "PINN"
-0.0105050660111399 -0.0067142069743884 0.00244095920869891 0.00718771418468955 0.0131599063543798 0.0292358927366875 0.0302869285697943 0.00886543966142034 "delta_1" 0.45 "PINN"
-0.00997351495634835 -0.00681621828934498 0.00212202097912051 0.00752611887495913 0.0143966747572307 0.0313438666843908 0.03242017690785 0.0094006655224419 "delta_1" 0.5 "PINN"
-0.00957405644898657 -0.0069679975955057 0.0017654206279627 0.0073753422484254 0.0155687832793647 0.0331759887673799 0.0342779778308706 0.00981497587430314 "delta_1" 0.55 "PINN"
-0.00934278775628572 -0.00694290869430769 0.00136891553160101 0.00703157297426238 0.0166452662369623 0.0347137853975432 0.0358403709836937 0.0101079022389427 "delta_1" 0.6 "PINN"
-0.00930085781126633 -0.00683858056394315 0.000958404665786783 0.006574524863588 0.0174454929942416 0.0359425470030059 0.0370880976354127 0.010279414852176 "delta_1" 0.65 "PINN"
-0.00945259774671958 -0.00670582714413537 0.000467776332053194 0.00588095888070306 0.0181171807573383 0.0368471167376704 0.0380010750419739 0.0103298484175904 "delta_1" 0.7 "PINN"
-0.00978518195098421 -0.00665879292264882 6.41511952900187e-05 0.00605506915483578 0.0186163090618466 0.0374008089388868 0.0385631821533235 0.0102602237485314 "delta_1" 0.75 "PINN"
-0.0102754702483128 -0.007458717820505 -0.000356327277304169 0.00618916348924592 0.0189265057852097 0.0375853485193921 0.0387582466427336 0.0100722107799922 "delta_1" 0.8 "PINN"
-0.0108863770948613 -0.00831837484179554 -0.000782683433758091 0.00624749130980307 0.019007947746517 0.0373943024060025 0.0385722425639637 0.00976799932412792 "delta_1" 0.85 "PINN"
-0.0115770046166083 -0.00954808235046301 -0.00109375649305954 0.00616096065937477 0.0187808577082431 0.0368696364335853 0.0379931301768824 0.00935059985525425 "delta_1" 0.9 "PINN"
-0.0123058550774304 -0.0107276599117103 -0.00143953197268931 0.00604378618402102 0.0182661913053139 0.0359031178458442 0.0370117723465349 0.00882364009564602 "delta_1" 0.95 "PINN"
-0.0135248503596243 -0.011869096589504 -0.00198544079826635 0.00579811205666103 0.0175603693218646 0.0345469921564427 0.035624284468135 0.00819171885988856 "delta_1" 1 "PINN"
-0.0145857998502914 -0.0128561487116534 -0.00227484691695146 0.00538776409114639 0.0165604290806777 0.0327820806222424 0.0338272296599262 0.00746043533400647 "delta_1" 1.05 "PINN"
-0.0154455547417554 -0.0136440869975593 -0.00221916863330096 0.00505775692729216 0.0152172013408353 0.0306268374592465 0.0316247454019266 0.00663700367023471 "delta_1" 1.1 "PINN"
-0.0160863300859605 -0.0142611930131961 -0.00284966860716096 0.00461286984277609 0.0136387488436539 0.0280449630254515 0.0290256309544858 0.00573060856759133 "delta_1" 1.15 "PINN"
-0.0164893969660936 -0.0147882173219601 -0.00325070051369858 0.0041215191150169 0.0118158124289375 0.0251092547791087 0.0260476763330788 0.00475359180124993 "delta_1" 1.2 "PINN"
-0.0166417643036884 -0.0149848608523833 -0.00356314926320644 0.00358168595802533 0.0107271193019075 0.0217745141738224 0.0227124767431798 0.00372236561555146 "delta_1" 1.25 "PINN"
-0.0165339945186502 -0.0150685408816924 -0.00365464833530094 0.0028445779593681 0.00945668693427115 0.0181316503061535 0.0190515291740968 0.00265862382698918 "delta_1" 1.3 "PINN"
-0.0163578030741196 -0.0149224509982245 -0.00346120289939122 0.00198084022319822 0.00761265399474254 0.0142162576994216 0.0151055620984002 0.00159064437220733 "delta_1" 1.35 "PINN"
-0.016358275357365 -0.0144669587194148 -0.0030326459937855 0.00219612833991401 0.0052834402518499 0.0100352478344831 0.0109179568379779 0.000553822608411298 "delta_1" 1.4 "PINN"
-0.0161120446724488 -0.0137914225892405 -0.00291160403639701 0.000257544511211072 0.00415350994842723 0.00850834022715163 0.00956886712495997 -0.000409431791005151 "delta_1" 1.45 "PINN"
-0.0155469981645646 -0.0127958348162013 -0.00489183788273551 -0.00136747769342327 0.00324218409975552 0.00789558684983893 0.00922646881740674 -0.00125055601213867 "delta_1" 1.5 "PINN"
-0.0145898923651487 -0.0116646055570238 -0.00755396711409029 -0.00279556403732162 0.00392105052342251 0.00876645851339453 0.00969477365808535 -0.00191726668279206 "delta_1" 1.55 "PINN"
-0.0145687627025375 -0.0138183221048886 -0.00949962988226793 -0.00337568385761888 0.00432541471100001 0.0115572825291803 0.0143813303226284 -0.00235664244514196 "delta_1" 1.6 "PINN"
-0.0192791190348716 -0.0184420612720955 -0.0110405610562542 -0.00325573419730751 0.00522962989182463 0.0149067051326681 0.0202338663521765 -0.00251886340001587 "delta_1" 1.65 "PINN"
-0.023944140099047 -0.0230637424857757 -0.0131337393928361 -0.00250310526313846 0.00638285815568396 0.018966382896675 0.0266573612894787 -0.00236120347430744 "delta_1" 1.7 "PINN"
-0.0284569374899055 -0.0275160626366149 -0.0149843833470056 -0.00114845879176584 0.00652121687639229 0.0243090318794961 0.033562426762078 -0.00185156415265852 "delta_1" 1.75 "PINN"
-0.0327161013240315 -0.0317601388073618 -0.0165691722123793 0.000712976103427021 0.00842527367538448 0.0302260052947184 0.0408724110689472 -0.000971031844201926 "delta_1" 1.8 "PINN"
-0.0366237139263227 -0.0356326147870022 -0.0176956891152671 0.00290095978941474 0.0117121821439315 0.0364923539572203 0.0484988274334409 0.00028427133496796 "delta_1" 1.85 "PINN"
-0.0400890561868444 -0.0390879770123411 -0.0183138817543114 0.00509833046749708 0.0154872271389228 0.0430049144536847 0.0563446523323496 0.00190218149589003 "delta_1" 1.9 "PINN"
-0.0430299173941681 -0.0420341299378582 -0.0184224660977665 0.00687332417799158 0.019758432783555 0.0495286848788618 0.0643082264451633 0.00385455249486624 "delta_1" 1.95 "PINN"
-0.0453727647664439 -0.0443890702442975 -0.0181107685704893 0.00853864406232685 0.0240223975131695 0.0557110105198032 0.0722821245275262 0.00609779871864813 "delta_1" 2 "PINN"
-0.0470582765336485 -0.0461112541207678 -0.0172287180759004 0.0104256658041024 0.0283562864987702 0.0613695961834324 0.0801571651270766 0.00857380526583065 "delta_1" 2.05 "PINN"
-0.0480406693600606 -0.0471457377090572 -0.0157671494175469 0.0127690602448453 0.0331065698330747 0.0661891212249441 0.0878281743033706 0.0112114413221001 "delta_1" 2.1 "PINN"
-0.0482939954950998 -0.0473957306140458 -0.0137382125648231 0.0153748178691288 0.0370816551829932 0.069922945661494 0.0951878560597367 0.0139285545282762 "delta_1" 2.15 "PINN"
-0.0478054412468683 -0.046902911070013 -0.0110884184630946 0.0180157778447475 0.0405858593757834 0.0758608955622263 0.102131434669315 0.016634045769079 "delta_1" 2.2 "PINN"
-0.0465719487330016 -0.0455689388375757 -0.00783956022268817 0.0209346380090476 0.043540479451301 0.0815421471190692 0.108553532281963 0.0192310227850607 "delta_1" 2.25 "PINN"
-0.0446008177298687 -0.0434680594290129 -0.00411087255357745 0.0237492151809321 0.0459668833594589 0.0867363816039877 0.114347228575581 0.021620053619186 "delta_1" 2.3 "PINN"
-0.0419161332105105 -0.0406477613564784 -0.000921171698139878 0.0264556162709394 0.0470832199270104 0.091296935675705 0.119404754449464 0.0237025842785604 "delta_1" 2.35 "PINN"
-0.038570178824396 -0.0371383924688296 -0.00176837807244967 0.0287645114890681 0.0470745292357595 0.0950662385229546 0.12361010604994 0.0253842157827239 "delta_1" 2.4 "PINN"
-0.0346441784724538 -0.0330886228484606 -0.00243987149082625 0.0306032466117203 0.0459195245600997 0.0978840796315754 0.12684108896928 0.026578797868605 "delta_1" 2.45 "PINN"
-0.0302510775881928 -0.0285498336466423 -1.34700371794416e-05 0.031522128199114 0.0432188790322565 0.0995775138858066 0.128962366897363 0.0272109702562965 "delta_1" 2.5 "PINN"
-0.0255272267393447 -0.0237160501689402 0.00198329371683936 0.0310111023406551 0.0391580893699227 0.0999676760991794 0.129816972993861 0.0272184026209451 "delta_1" 2.55 "PINN"
-0.0220626220751181 -0.0195569109346059 0.00347793832831877 0.0288760083575326 0.035653133437014 0.0988639966535956 0.12921260854455 0.0265546051334583 "delta_1" 2.6 "PINN"
-0.0243442403767343 -0.0153190838084503 0.00449026111777873 0.0255489683948343 0.0339937430415582 0.096065621139575 0.12689432808612 0.0251874463022005 "delta_1" 2.65 "PINN"
-0.0253923472601706 -0.0122424139138306 0.00425032972063411 0.0213794921174442 0.02990677705314 0.0913534556756763 0.12251718618897 0.0231037773958387 "delta_1" 2.7 "PINN"
-0.0251012001670267 -0.0134262407314483 0.00378433414520063 0.016586319564541 0.0274120216287546 0.0844803336607547 0.115580897631736 0.0203042988283762 "delta_1" 2.75 "PINN"
-0.0233427518999036 -0.0142518687175033 0.00189226906268591 0.0117074472585994 0.0247504032251578 0.0751510512002842 0.105371021053361 0.0168031993441547 "delta_1" 2.8 "PINN"
-0.020221149068723 -0.0154784306214276 0.00120560108524259 0.00671687584341552 0.021796870417135 0.0629953294759176 0.0908753423458948 0.0126195197544113 "delta_1" 2.85 "PINN"
-0.0199905683441561 -0.0161114640849643 -0.0043835185189538 0.00563580590489576 0.018189924115287 0.0475307643754974 0.0706972025154273 0.00776765832398746 "delta_1" 2.9 "PINN"
-0.0253983082919924 -0.0221603636829358 -0.00934296384264166 0.00431819589239124 0.0131325200449099 0.0281268544559024 0.0430460787266236 0.00224615996489854 "delta_1" 2.95 "PINN"
-0.0349517157710899 -0.02977141061858 -0.0134965457338891 -0.00296488676448448 0.00568261713950813 0.0169482688470992 0.0205929206033264 -0.00396880533379443 "delta_1" 3 "PINN"
-0.0445222120963258 -0.0399569578956633 -0.0218998724337647 -0.0148271210551542 0.00319901051400728 0.0166037139577735 0.0204222074844937 -0.0109178638690057 "delta_1" 3.05 "PINN"
-0.103318972736023 -0.0620802990967095 -0.0345058159500813 -0.0176611811586379 0.00244121113628992 0.0161904740995475 0.020254093752665 -0.0186337193126993 "delta_1" 3.1 "PINN"
-0.175054821964488 -0.105388147194858 -0.0467974469640007 -0.018499957020784 -9.84568367745631e-05 0.0154669354795259 0.0199423937810266 -0.0271054552756688 "delta_1" 3.15 "PINN"
-0.254804380074358 -0.155448992748669 -0.0580989560718115 -0.0199014868912561 -0.00308094552135607 0.0175995735266141 0.0193946728776133 -0.0362419698059554 "delta_1" 3.2 "PINN"
-0.338188511458174 -0.210979234597939 -0.0676595963768942 -0.0212070340437602 -0.00617294430857573 0.0181374615263079 0.0221949857843532 -0.045863887478949 "delta_1" 3.25 "PINN"
-0.420423344154619 -0.269763220479726 -0.0757991712467936 -0.0219020157384395 -0.00578050149626863 0.0178100050907115 0.024350436837269 -0.0557179247853615 "delta_1" 3.3 "PINN"
-0.497036625973946 -0.329045444186806 -0.0819761841003199 -0.0220422393472757 -0.0054595554387864 0.0191747641184378 0.0254573952695909 -0.0655047014658473 "delta_1" 3.35 "PINN"
-0.564276739821591 -0.385995715712016 -0.0864742032490251 -0.0214486229658841 -0.00594134273620628 0.0198868394915001 0.0256228256957378 -0.0749087150071787 "delta_1" 3.4 "PINN"
-0.619266522267642 -0.438048149438115 -0.0889235234606036 -0.0206643153035608 -0.00676952426018551 0.0199517559267409 0.0249827890501014 -0.0836214585411244 "delta_1" 3.45 "PINN"
-0.660049058278824 -0.483076904950924 -0.0894755674332846 -0.0198668449376018 -0.00809045898939753 0.0188990867817669 0.0236513125819435 -0.0913615002885809 "delta_1" 3.5 "PINN"
-0.685534082162572 -0.51943483342653 -0.088433785391073 -0.0217036601058613 -0.0095903682309153 0.0172685727109302 0.0217230841822005 -0.0978848231176637 "delta_1" 3.55 "PINN"
-0.69546959993892 -0.545938882040659 -0.0860682701769171 -0.0251002380588368 -0.0111433724125558 0.0149381543772782 0.0192784936991272 -0.102994981992003 "delta_1" 3.6 "PINN"
-0.690391340811409 -0.561825400760744 -0.0825088191947096 -0.0284995171823474 -0.0127252861502293 0.0122901001591962 0.0164222295086326 -0.106548115464079 "delta_1" 3.65 "PINN"
-0.671583767378791 -0.566741284058458 -0.0783908326356326 -0.0318784107315131 -0.013945543155139 0.00950789554147269 0.0132766953384661 -0.108456934356535 "delta_1" 3.7 "PINN"
-0.64100113959502 -0.560741851738045 -0.0741013422797347 -0.0351859177778224 -0.0148872178118598 0.00650088063077003 0.00997699997936818 -0.108694401989686 "delta_1" 3.75 "PINN"
-0.601114594156357 -0.544316398638993 -0.0699784775668466 -0.038609773756433 -0.0160588397486398 0.00350763612990912 0.00666112347377146 -0.107289459536743 "delta_1" 3.8 "PINN"
-0.554682682412608 -0.518411673799864 -0.0665061944460423 -0.0409724841902257 -0.017196384344228 0.000761736049147865 0.00345208732347035 -0.104328106676031 "delta_1" 3.85 "PINN"
-0.504957181838453 -0.484413022078678 -0.0637175949541811 -0.0416992363705515 -0.0183642718539133 -0.00177635017744804 0.000461644832310482 -0.0999434121853576 "delta_1" 3.9 "PINN"
-0.45486335124361 -0.444070299150802 -0.0614224806592758 -0.0411582534554722 -0.0194781894581886 -0.00353516460869119 -0.00221374801052776 -0.0943056289838311 "delta_1" 3.95 "PINN"
-0.404904666398815 -0.399368578007691 -0.0593808612222879 -0.0398678658292351 -0.0206073624027654 -0.00479789163554445 -0.00369404655633632 -0.0876127772644668 "delta_1" 4 "PINN"
-0.355575924362994 -0.352307302696608 -0.0583090553044789 -0.0376852204965947 -0.0216984686601176 -0.00632518241000091 -0.00367009389673023 -0.0800700124633385 "delta_1" 4.05 "PINN"
-0.307723670169184 -0.3047115523248 -0.0566261714317402 -0.0349479455663921 -0.0213792119133369 -0.00666569038725995 -0.00347771261134833 -0.0718858747755833 "delta_1" 4.1 "PINN"
-0.262608120778971 -0.258039289007411 -0.0539596390668169 -0.0322324966675835 -0.0203137859697116 -0.0065319231018276 -0.00318130845168119 -0.0632571962325095 "delta_1" 4.15 "PINN"
-0.220551463440656 -0.213298377483857 -0.050313639517376 -0.0299391225120957 -0.0179478210816981 -0.00609444710987728 -0.00282132718275707 -0.0543665524020989 "delta_1" 4.2 "PINN"
-0.180790742334972 -0.171028644566471 -0.0457058884784527 -0.0270559178276302 -0.0144876293973426 -0.00555906070148471 -0.00241130923364241 -0.0453743659890928 "delta_1" 4.25 "PINN"
-0.142666987004461 -0.13138735493469 -0.0401643396474554 -0.022819564946658 -0.0113157739900849 -0.00473798488305355 -0.00194249253307077 -0.0364187689639718 "delta_1" 4.3 "PINN"
-0.105759272877695 -0.0942614927002534 -0.0346323928564352 -0.0187996702992298 -0.00864090685456764 -0.00388500746076048 -0.00139167388987005 -0.0276170780212105 "delta_1" 4.35 "PINN"
-0.069828182005562 -0.059394001469764 -0.0273226611862722 -0.014599326815697 -0.00589400786653183 -0.00242083049443442 -0.000717244341030931 -0.0190637013378033 "delta_1" 4.4 "PINN"
-0.0347995895433044 -0.0297271160009664 -0.0161128227166041 -0.00675461492147789 -0.00320036297406412 -0.00056737934296569 0.000142174312065535 -0.0108352330633167 "delta_1" 4.45 "PINN"
-0.0251073996308566 -0.0233314247928862 -0.00681427066842755 -0.00163443653998274 0.000948209839100933 0.0176580200260981 0.0208736542275574 -0.00298759063624666 "delta_1" 4.5 "PINN"
-0.0191930127462143 -0.0177315250711616 -0.00135715623202515 0.00186613514424305 0.00456566499668032 0.0381593488053511 0.0404005323199792 0.00443657157429627 "delta_1" 4.55 "PINN"
-0.0182078798645672 -0.0121021759351407 0.00102614100772103 0.00444611123617034 0.0101876946745372 0.0618846393905024 0.0636348361227812 0.0114107129615579 "delta_1" 4.6 "PINN"
-0.0175034485269079 -0.0100877107574929 0.00356868610117145 0.0066059452765892 0.0170515615670923 0.0881375702156211 0.0931680567785529 0.0179211366548442 "delta_1" 4.65 "PINN"
-0.0166326410966465 -0.00925261427657531 0.00607864987007445 0.0107464448835548 0.0243073747234768 0.112444904859856 0.120391179673415 0.0239635434134446 "delta_1" 4.7 "PINN"
-0.0155736364740185 -0.00827372917143965 0.00740606445039504 0.0180950675000595 0.0312437171196511 0.134764071909675 0.144890494284736 0.0295457812988658 "delta_1" 4.75 "PINN"
-0.0143010649637684 -0.00715215366393251 0.00848169406206045 0.0188566545575499 0.0379973531817333 0.154189152365998 0.166327757106959 0.0346812137534891 "delta_1" 4.8 "PINN"
-0.0128103259464581 -0.00560276221273559 0.009179531370475 0.0190297820845906 0.0472167725851529 0.170687231128234 0.184476251975877 0.0393901447706428 "delta_1" 4.85 "PINN"
-0.0111119849555505 -0.00391675808379621 0.0101338975552832 0.0192292767407571 0.0578368887102148 0.184390059705138 0.199250436707315 0.0436957164693572 "delta_1" 4.9 "PINN"
-0.00923534665687076 -0.00202906395244429 0.0114734671231862 0.0198163400454744 0.0672832307411144 0.195803041557689 0.21071327460549 0.0476186039833395 "delta_1" 4.95 "PINN"
-0.00722819880766912 1.73856649454684e-06 0.0123514034784493 0.0215174547758712 0.0756747126125807 0.204262101416496 0.219058118842659 0.0511758656631746 "delta_1" 5 "PINN"
-0.00516780973058595 0.00219241368683909 0.0132003549735065 0.0230110493196247 0.0833637450041964 0.210121983888366 0.224580007775613 0.0543770761828136 "delta_1" 5.05 "PINN"
-0.00311492753867837 0.0023568081861487 0.0140047089782283 0.0244198239827987 0.0912240433151137 0.213984151346657 0.227656921355842 0.0572198332597577 "delta_1" 5.1 "PINN"
-0.00115622761676226 0.000840904119625785 0.0147354779655307 0.025569565815031 0.0976318976761386 0.216084645028558 0.228714194181411 0.0596922647665168 "delta_1" 5.15 "PINN"
-0.00283328932131321 -0.000418367142624554 0.0152893870834481 0.0264026100592538 0.104710922907105 0.215913057720301 0.228198884620737 0.0617706774037586 "delta_1" 5.2 "PINN"
-0.0054631082980523 -0.00275975872928824 0.0153453348083015 0.0282228161632636 0.110165717642451 0.214643795841212 0.226487197624263 0.0634200558474513 "delta_1" 5.25 "PINN"
-0.00805333239041106 -0.00516669511157675 0.0155105925471184 0.0305158779467867 0.113904941126381 0.212485491501791 0.22384565107433 0.0645950726080322 "delta_1" 5.3 "PINN"
-0.0104895957206887 -0.00752740126795581 0.015484797787932 0.0331604434760218 0.116942234050353 0.20924455337247 0.220355501595622 0.0652421559560443 "delta_1" 5.35 "PINN"
-0.0126634174002092 -0.00958461786199227 0.0150023443429523 0.0347029185002217 0.117345853719265 0.205073504989763 0.215886924769928 0.0653056724141358 "delta_1" 5.4 "PINN"
-0.0144710714798519 -0.0114243759573138 0.0140784156073677 0.0353743174289378 0.116685906578908 0.199493256550968 0.210170717460584 0.0647241274503931 "delta_1" 5.45 "PINN"
-0.0158216646977647 -0.0128541074899771 0.0129572413416326 0.036646807983348 0.114313494042131 0.193021102922565 0.202897981879969 0.0634399973716611 "delta_1" 5.5 "PINN"
-0.0166396579975414 -0.0138135716369017 0.0115757662019493 0.0381996055392402 0.111442145508704 0.18447611366496 0.193800228803062 0.0613990518438226 "delta_1" 5.55 "PINN"
-0.0168545558490656 -0.014208112476473 0.0100027974998851 0.0396405848595731 0.107640585245556 0.174496484537126 0.182702506123734 0.0585523411211274 "delta_1" 5.6 "PINN"
-0.0164151700804054 -0.0140003597241691 0.00828168931083573 0.0405519077175653 0.102281766881962 0.165590562799924 0.169508291539656 0.0548600173100709 "delta_1" 5.65 "PINN"
-0.0152789129599937 -0.0131417944240784 0.00655336688757169 0.0382440199993512 0.0960175658091957 0.152157859230355 0.156127323820081 0.0502910197995436 "delta_1" 5.7 "PINN"
-0.0134230228411221 -0.0115332081462527 0.00448004302165073 0.0332859492958413 0.0862865773870674 0.135600770005494 0.141597470946334 0.0448196402864953 "delta_1" 5.75 "PINN"
-0.0108339638210073 -0.00926326478890971 0.0020437310772623 0.026877088819961 0.0741944383169226 0.116167352678977 0.123562623218656 0.0384327033566007 "delta_1" 5.8 "PINN"
-0.010514475374011 -0.00697026901140529 0.000604785411331576 0.0200879991888905 0.0601782255318266 0.0941075191800609 0.102192209211788 0.031116287923932 "delta_1" 5.85 "PINN"
-0.0127251856842301 -0.00396315042648399 0.000690394954821594 0.0135218545472355 0.0439432246838285 0.069380998357734 0.0777766397548438 0.022864239005327 "delta_1" 5.9 "PINN"
-0.0147487423765462 -0.00594143653480628 0.00153707902827271 0.00726600483304107 0.0258318505825295 0.0454149623568014 0.0507728703991375 0.013673092265066 "delta_1" 5.95 "PINN"
-0.0165510573489639 -0.0108256988105889 -0.00422419743335478 0.00585281356265477 0.00809451011865203 0.0201733075651864 0.0226230386879269 0.00354084516368479 "delta_1" 6 "PINN"


==> data/delta_1_results_power_dtNN.dat <==
-0.00687557327356114 -0.000639241883868324 0.0014222650627107 0.0130645093704816 0.0370171951458447 0.0474423446997331 0.048668184078219 0.0185483203139342 "delta_1" 0 "dtNN"
-0.0115172229534664 -0.00449401314697095 0.00562888820917884 0.0169425427508442 0.0465544490247177 0.0567459397668575 0.0578882310071797 0.0238688828993145 "delta_1" 0.05 "dtNN"
-0.0195367755216745 -0.0113467039221625 0.00980742889257302 0.0208415891535034 0.0557457890414532 0.0653973920438483 0.0665112676628132 0.0289725485077827 "delta_1" 0.1 "dtNN"
-0.0273161170416022 -0.014959787791496 0.0140425713068869 0.024656448049992 0.0645208254327131 0.0733994984596098 0.0744587556475059 0.0338604338215805 "delta_1" 0.15 "dtNN"
-0.0347024566991254 -0.0180306387623103 0.0183349992141466 0.0283738788604267 0.0723016764154817 0.0806776577513524 0.0816672845206173 0.0385351895395578 "delta_1" 0.2 "dtNN"
-0.0415534985139404 -0.0209463185249551 0.0226871344769166 0.031993456065057 0.0789181406608351 0.0871300016998178 0.0880845729734515 0.0430006911073688 "delta_1" 0.25 "dtNN"
-0.0477343310615628 -0.0235599418649054 0.0270910626139068 0.0355183811598105 0.0848336267969417 0.0927786610985962 0.0936764635045312 0.0472610775930455 "delta_1" 0.3 "dtNN"
-0.053129726751229 -0.0257382651672651 0.0314603586043056 0.0387300278881031 0.0902104024921657 0.097600143971792 0.0984275134383202 0.0513201319255047 "delta_1" 0.35 "dtNN"
-0.057638929051123 -0.027369512075665 0.0357664227256648 0.0434918315332764 0.0949776769034029 0.101550506658695 0.102340415824109 0.0551804078465935 "delta_1" 0.4 "dtNN"
-0.0611760929043729 -0.0283594844881554 0.0399672848015742 0.0486514938587465 0.099123656906513 0.104688478519215 0.105438883605466 0.0588422107131302 "delta_1" 0.45 "dtNN"
-0.0636626403626522 -0.0286457584668564 0.0439553736381626 0.053874644831433 0.102762530541927 0.107033720316431 0.107763820143714 0.062303332004024 "delta_1" 0.5 "dtNN"
-0.0650230382370752 -0.0281834318863038 0.0477361257652141 0.0590244253973164 0.105654025406109 0.109292831117108 0.110048504333285 0.0655585732998459 "delta_1" 0.55 "dtNN"
-0.065179187548543 -0.0269500178120571 0.0512736560926562 0.0640808346877754 0.10738606730912 0.111105806730941 0.113107539951077 0.0685998563183411 "delta_1" 0.6 "dtNN"
-0.0640512062558489 -0.0249307757816954 0.0544563432983949 0.0690565444040717 0.107721422349561 0.11328624941693 0.11573386509577 0.0714164541372585 "delta_1" 0.65 "dtNN"
-0.0616120975788738 -0.0221140090142312 0.0573761764183861 0.0737970393103468 0.107506107129549 0.115026170719484 0.117933369170167 0.0739954232006831 "delta_1" 0.7 "dtNN"
-0.0577734063239291 -0.0184822377527619 0.0599703251248812 0.0782272634977663 0.106850398696839 0.116344965337019 0.11969098886915 0.0763223778015059 "delta_1" 0.75 "dtNN"
-0.0525094931769183 -0.0140027257534923 0.0622568431060092 0.0822707184884208 0.105832207779489 0.117284707152975 0.120988486831679 0.0783817070531625 "delta_1" 0.8 "dtNN"
-0.0458643729765396 -0.00864381051245089 0.0643706803655439 0.0858557737530288 0.104498942169477 0.11778211261786 0.121798437664758 0.0801567387261291 "delta_1" 0.85 "dtNN"
-0.0379091998990396 -0.00237514158288388 0.0663131927210122 0.0889130362938608 0.102911241010776 0.117744644892488 0.122112604851016 0.0816293525847445 "delta_1" 0.9 "dtNN"
-0.028872528496414 0.00480770047844348 0.0681110474515184 0.0914177358670357 0.100995563987953 0.11725481568549 0.121945253635558 0.0827792143909072 "delta_1" 0.95 "dtNN"
-0.0190886175522779 0.0128653863271512 0.0697641403695163 0.0932650717833856 0.0987181448715932 0.116533737531193 0.121343545650215 0.0835825935444005 "delta_1" 1 "dtNN"
-0.00903526386596964 0.0216960603589428 0.0712843474105274 0.0924205806161601 0.0961406812348524 0.115415198641346 0.120397620167664 0.0840114798333685 "delta_1" 1.05 "dtNN"
0.000721461891022623 0.0311283640417886 0.0726650561947535 0.0901511402852587 0.0939424364674868 0.113940931062585 0.119228681065741 0.0840323671959073 "delta_1" 1.1 "dtNN"
0.00940269553936501 0.040915956016344 0.0739078295708951 0.087026333640522 0.0927520820657257 0.112544528897 0.117974275972765 0.0836065055730746 "delta_1" 1.15 "dtNN"
0.0162260853070294 0.050751098210487 0.0749916184111967 0.0827970073498233 0.0914057406823057 0.111038744356464 0.116751235730119 0.0826899333946846 "delta_1" 1.2 "dtNN"
0.020701701141504 0.060274269051928 0.0739093927151732 0.0780183280783738 0.089886221804515 0.109891899508319 0.115613224266122 0.0812352914133178 "delta_1" 1.25 "dtNN"
0.0224900546448153 0.0663446653615026 0.069848025106651 0.0761254956196962 0.0881651465987274 0.108661126748712 0.114517293645127 0.0791943037256466 "delta_1" 1.3 "dtNN"
0.0214779436895182 0.0595953699849966 0.0634406264356479 0.0755758176925893 0.0864435487020155 0.107349791749438 0.113337694748716 0.076521656598716 "delta_1" 1.35 "dtNN"
0.0179039565069647 0.0518638883805186 0.0555554449432674 0.0748314452733213 0.0849042179146791 0.105919432129425 0.111877685446916 0.0731794103595121 "delta_1" 1.4 "dtNN"
0.012352626246336 0.0426032031198492 0.046861008370031 0.0737034577767562 0.083601374546044 0.104223169422258 0.10993554118033 0.0691418281730146 "delta_1" 1.45 "dtNN"
0.00565769032277164 0.0325305692894923 0.0374672603469628 0.0725995607672587 0.0809869208467462 0.102034253129018 0.107345122183407 0.0643993452245488 "delta_1" 1.5 "dtNN"
-0.00127058351756815 0.0219024481981319 0.0275583139174965 0.071466370054603 0.078063221603704 0.0990093411735632 0.103998022593904 0.0589608616366805 "delta_1" 1.55 "dtNN"
-0.00764525245500347 0.0108284103743257 0.0171487081193235 0.0685654998663896 0.0760929646102372 0.0950905013446448 0.0998264419840543 0.0528546512641242 "delta_1" 1.6 "dtNN"
-0.012924229571489 -0.000596975473267203 0.00628500943487642 0.0615841062616566 0.0744106396788277 0.089473356308551 0.0947059130897061 0.0461269033031449 "delta_1" 1.65 "dtNN"
-0.0168471255876395 -0.0121770132723741 -0.00498311679092789 0.0531236566940912 0.0718254716726536 0.0824261502639168 0.0884170402495803 0.0388393553862732 "delta_1" 1.7 "dtNN"
-0.0250554605554978 -0.0237812387772885 -0.0165317056014196 0.044346368516075 0.0688694231374832 0.0734367565010793 0.0807682786265683 0.0310672982578192 "delta_1" 1.75 "dtNN"
-0.0369822115712936 -0.0357350293932737 -0.0285795655205136 0.0345663531800554 0.0656529865124381 0.0696850152044881 0.0717352791241714 0.0228977822516677 "delta_1" 1.8 "dtNN"
-0.0488735469887772 -0.0476483692305385 -0.041901421480284 0.0251635516676521 0.0621962123166122 0.0670010635769099 0.067371197710435 0.0144296794546803 "delta_1" 1.85 "dtNN"
-0.0606738204373799 -0.0598452770533356 -0.0558459891218384 0.017360192295572 0.0595234109223792 0.0642412059575646 0.0648360492363413 0.00577436038530659 "delta_1" 1.9 "dtNN"
-0.0754894343157561 -0.0736329295397387 -0.0695406545207444 0.010971654407115 0.0566394882308412 0.0610462478282047 0.0628217462091099 -0.00294321915668091 "delta_1" 1.95 "dtNN"
-0.0924403178281913 -0.0898534252774253 -0.0824603474821293 0.00543073928362647 0.0535033838121819 0.0575545721587655 0.0610576758466486 -0.0115838451989577 "delta_1" 2 "dtNN"
-0.110490130252208 -0.107132549979781 -0.0945703945328817 -0.00060399890220697 0.0500680330096603 0.0538435113009524 0.0597068115046401 -0.0199965959978113 "delta_1" 2.05 "dtNN"
-0.129277502721479 -0.125129479290029 -0.106051677955898 -0.00729803056622491 0.0462047963127651 0.050013792361805 0.0589416176780044 -0.0280236541388316 "delta_1" 2.1 "dtNN"
-0.148368983310114 -0.143482324771393 -0.117188978846903 -0.0162483825410726 0.0419412521666573 0.0500615469811433 0.0589358342701859 -0.0355089161984001 "delta_1" 2.15 "dtNN"
-0.167269604002981 -0.161725595631674 -0.128114398020464 -0.0235739088532063 0.0374440000437055 0.0533299928861181 0.073040998939679 -0.0423078385266065 "delta_1" 2.2 "dtNN"
-0.185428129476671 -0.179211612276629 -0.138520242700132 -0.0295659085631974 0.0330257927482289 0.0595486317720166 0.089210707493099 -0.0482960656455554 "delta_1" 2.25 "dtNN"
-0.202256693955207 -0.19535251390718 -0.148380866664166 -0.0336793266458477 0.0288169030308834 0.0725288790925402 0.104627569103721 -0.0533735376489171 "delta_1" 2.3 "dtNN"
-0.217129013764328 -0.209906713001278 -0.157145382451062 -0.0359154848753533 0.0245731540954612 0.0883980751771862 0.118168231161651 -0.0574634909048774 "delta_1" 2.35 "dtNN"
-0.229407183639469 -0.22179061308084 -0.164977819587911 -0.0368556933612401 0.0205059191602202 0.102472466726591 0.129070417931316 -0.060506603062299 "delta_1" 2.4 "dtNN"
-0.238471235371766 -0.230527287822157 -0.170988447360666 -0.0358386048965 0.0165237341281561 0.114986227352365 0.13719983747179 -0.0624526082877043 "delta_1" 2.45 "dtNN"
-0.243746958862498 -0.235773065920534 -0.175206890573943 -0.0340056592409528 0.0126425857642305 0.123762931510179 0.143080303050534 -0.0632537288453183 "delta_1" 2.5 "dtNN"
-0.24474560062369 -0.237101257068115 -0.17720007218005 -0.0308880239268117 0.00892947806894173 0.128050266000251 0.147125829994957 -0.0628605582636369 "delta_1" 2.55 "dtNN"
-0.241099982313426 -0.234158319364532 -0.176260011258736 -0.0275554421105633 0.00534061342840064 0.129398846450541 0.149045113938469 -0.0612214420543888 "delta_1" 2.6 "dtNN"
-0.232619493621339 -0.226353927979541 -0.172210798668859 -0.0230830782610125 0.00556162888689171 0.12776605521854 0.148504816365925 -0.0582879694592155 "delta_1" 2.65 "dtNN"
-0.21928964258627 -0.214042113251373 -0.16460431401978 -0.0197802644878222 0.00784949112238409 0.127390332272035 0.145345374558956 -0.0540170285579274 "delta_1" 2.7 "dtNN"
-0.201321387608521 -0.197442556655173 -0.152659662016269 -0.0227045406555568 0.00970461937559808 0.125677232367976 0.149028878512473 -0.0483834902021086 "delta_1" 2.75 "dtNN"
-0.17914064230087 -0.176788445391332 -0.137135063509901 -0.0234754800330309 0.0120889577476339 0.12128578377478 0.15682914139943 -0.0413878427404011 "delta_1" 2.8 "dtNN"
-0.153457612797469 -0.152604729163508 -0.117661238938982 -0.0215019594707044 0.0132369286828036 0.114868151999173 0.159839346862496 -0.0330702294988493 "delta_1" 2.85 "dtNN"
-0.126490925782519 -0.125923106390521 -0.094910182357594 -0.0178153349112469 0.0142078073829424 0.105875794647299 0.155603542160813 -0.0235223927223211 "delta_1" 2.9 "dtNN"
-0.0975091582713667 -0.0964356118696881 -0.0691806153312431 -0.0125994021020377 0.0149174874626739 0.0954967191686872 0.141253671690796 -0.0128993637189905 "delta_1" 2.95 "dtNN"
-0.0643174322668101 -0.0631153452926592 -0.0424391033497231 -0.00823796423640499 0.025910639912655 0.0833975620761342 0.113774970987154 -0.00142472320570981 "delta_1" 3 "dtNN"
-0.0371147549609395 -0.0297623178608304 -0.0237608684160191 0.00434307192603689 0.0403229026643204 0.0706008433614844 0.0744015474359208 0.0106137204510055 "delta_1" 3.05 "dtNN"
-0.041122440746832 -0.0290959652756976 0.00552872474728261 0.0209582164137154 0.0458496662920806 0.0712518157404021 0.0740820671913291 0.0228873672467298 "delta_1" 3.1 "dtNN"
-0.0650496816599229 -0.0414064340908586 0.0115333078216421 0.0341219251744218 0.0578267682604263 0.106541832695548 0.109812897864052 0.0350616497464606 "delta_1" 3.15 "dtNN"
-0.152606017723894 -0.0604079322177815 0.00830216080034829 0.0427309483582092 0.0937955937479877 0.148068536139783 0.151876715760956 0.0468350898936261 "delta_1" 3.2 "dtNN"
-0.246564966765181 -0.0758345611547611 0.00373830066126368 0.0527160015807591 0.128290496556535 0.193117152991978 0.197666106538831 0.0579531690468883 "delta_1" 3.25 "dtNN"
-0.340735271950029 -0.0961601626183981 -0.00266182687644057 0.0607702380490185 0.16178805942984 0.23923444134391 0.244524285865414 0.0682021498051938 "delta_1" 3.3 "dtNN"
-0.429230143658883 -0.145480542834877 -0.00895201686354563 0.0636830105369399 0.195534310020465 0.284109770881123 0.290054262643997 0.0773921805403721 "delta_1" 3.35 "dtNN"
-0.50716666863934 -0.194528907392924 -0.0157884399329586 0.0621792266940817 0.230456399335401 0.325717773855914 0.332295862368793 0.0853419920989781 "delta_1" 3.4 "dtNN"
-0.571036827901187 -0.240346933694097 -0.0224811233294829 0.0578168773827641 0.265259892956524 0.363147656618383 0.36989084700653 0.0918767195927115 "delta_1" 3.45 "dtNN"
-0.618857241948868 -0.280624006925412 -0.0279375612115913 0.0502025857221255 0.296203411359482 0.395912416091541 0.402257922789819 0.096835985642808 "delta_1" 3.5 "dtNN"
-0.650072179544163 -0.31387391080385 -0.033293491075161 0.0410697691614557 0.319227725023241 0.424605166675984 0.429922227711626 0.10009742233378 "delta_1" 3.55 "dtNN"
-0.665319901681474 -0.339423569845835 -0.0371595201491435 0.037170631067061 0.330847521399604 0.45129038901008 0.45517714874059 0.101599684017894 "delta_1" 3.6 "dtNN"
-0.666086950857796 -0.357268935611818 -0.0403893596882932 0.0340950094106909 0.333083394772141 0.47791997443106 0.482061034672974 0.101365266725059 "delta_1" 3.65 "dtNN"
-0.654322977507575 -0.367830809281236 -0.0452707867166404 0.0302383977135472 0.327988663212726 0.50233087301304 0.509211048550775 0.0995096560236811 "delta_1" 3.7 "dtNN"
-0.632100258781422 -0.371720502784798 -0.0494890335657419 0.0255285758428797 0.313786893594095 0.521734661771446 0.531915109319784 0.0962364479716628 "delta_1" 3.75 "dtNN"
-0.60134204548082 -0.369553195971757 -0.0544350150294644 0.0210047141580316 0.295573202864959 0.534791171132111 0.548249276835959 0.0918226303034632 "delta_1" 3.8 "dtNN"
-0.563674639123423 -0.361834563509337 -0.0577780363555837 0.0169211894375002 0.271874626950885 0.541445137651776 0.557525107849379 0.0865888732680433 "delta_1" 3.85 "dtNN"
-0.520379101124542 -0.348927611388371 -0.0606608681264869 0.0128024745101663 0.244045932571399 0.54039366374656 0.559520216464092 0.080873836514429 "delta_1" 3.9 "dtNN"
-0.472399610660631 -0.331053693773605 -0.0629785461366916 0.00852573410556745 0.216574099268423 0.533093463023598 0.554208651919886 0.0750088648609662 "delta_1" 3.95 "dtNN"
-0.420416700965715 -0.308337980320924 -0.0637263199211189 0.00533873573404064 0.188791513197968 0.518547893827122 0.541636105270991 0.0692951355891286 "delta_1" 4 "dtNN"
-0.364900304856401 -0.280827028496168 -0.0648331949781893 0.00618020610853653 0.16106924166427 0.498479614609731 0.521888193517806 0.0639988277392941 "delta_1" 4.05 "dtNN"
-0.306207095680826 -0.248545380297212 -0.0639347746959293 0.00772253996037886 0.134692165417047 0.470724418875285 0.49516692121892 0.0593366567364838 "delta_1" 4.1 "dtNN"
-0.244653193500572 -0.211507611761317 -0.0619818273542647 0.00929542029135855 0.112117424745112 0.438479433472963 0.461737419090441 0.05547941782663 "delta_1" 4.15 "dtNN"
-0.183845894777596 -0.169742164104951 -0.0583259307322392 0.0110835368600519 0.0939145484240167 0.399283959834183 0.422036645578365 0.0525489301699288 "delta_1" 4.2 "dtNN"
-0.126227322958267 -0.117992422250874 -0.0534882506629497 0.0130616981566221 0.09295927447203 0.355909139811689 0.376725273543008 0.0506240406593049 "delta_1" 4.25 "dtNN"
-0.0797126050398271 -0.0781476096217784 -0.0455278810389537 0.0150548893459576 0.104128906165701 0.308401355648881 0.326657885893869 0.049741560291219 "delta_1" 4.3 "dtNN"
-0.072981705024431 -0.0700178223174619 -0.0216991193658846 0.0203606232010666 0.11115193989003 0.258241794490664 0.27299342768382 0.0498974463838469 "delta_1" 4.35 "dtNN"
-0.0653086967830405 -0.0617059256137582 -0.0185201463064454 0.0390763149575433 0.111881355968627 0.206078602256891 0.217234221425594 0.0510512008689072 "delta_1" 4.4 "dtNN"
-0.0567622731530542 -0.0529833567515954 -0.0193919957474128 0.060731437397946 0.119629061166541 0.158162924015368 0.163718803413373 0.0531260895467591 "delta_1" 4.45 "dtNN"
-0.0474997303157489 -0.043925064148493 -0.020064734074325 0.0629949232273317 0.106669566329157 0.173347631796653 0.231529415292663 0.056017118086389 "delta_1" 4.5 "dtNN"
-0.0377191176348304 -0.0345434768711579 -0.0201714049662283 0.0383667372631316 0.100931582953914 0.236416922249406 0.296608824083338 0.0595925123375392 "delta_1" 4.55 "dtNN"
-0.0291618358626007 -0.0281618682053851 -0.0201226470712079 0.0288712264053848 0.118165603744568 0.303300377280142 0.359302891044273 0.0637064930481706 "delta_1" 4.6 "dtNN"
-0.0678072548876414 -0.0554476932684356 -0.0202670654989485 0.0204516061375791 0.134326775700189 0.369068566156783 0.419190019529051 0.0682070998643223 "delta_1" 4.65 "dtNN"
-0.111335407312636 -0.0953650933683345 -0.0226680199888623 0.0176373495151122 0.148475749726907 0.432354477461175 0.475630429853873 0.0729434520879534 "delta_1" 4.7 "dtNN"
-0.149282392780818 -0.13016796249426 -0.0247286269710945 0.0183110521235805 0.161917944353586 0.491930362192878 0.528080700221738 0.0777781057723736 "delta_1" 4.75 "dtNN"
-0.180861261464708 -0.158777636272814 -0.0263761172231242 0.0200980214984501 0.171581885900289 0.545189689850444 0.576042476440763 0.0825867966992718 "delta_1" 4.8 "dtNN"
-0.205631827884171 -0.181843121988169 -0.0284831283223994 0.0230770773040505 0.179721956353873 0.587175853683569 0.619131506447615 0.0872636478535203 "delta_1" 4.85 "dtNN"
-0.223478620235419 -0.198294327734431 -0.0302701274392798 0.0281724956952787 0.183125606866904 0.623987579447958 0.657073427398475 0.0917200435979171 "delta_1" 4.9 "dtNN"
-0.234601233992837 -0.208081556497866 -0.0320528786286656 0.0347058236815829 0.184168979445516 0.655091866075917 0.68962554177887 0.0958795432713122 "delta_1" 4.95 "dtNN"
-0.239415670912428 -0.213238443660189 -0.033630629887169 0.0397579560303354 0.184757409942259 0.679842827661984 0.716636277313925 0.0996768734058706 "delta_1" 5 "dtNN"
-0.238589397273721 -0.213074450957326 -0.0344056630508318 0.0435161154114221 0.183422285387306 0.701130853434305 0.737959979164051 0.103053956331912 "delta_1" 5.05 "dtNN"
-0.23296483814008 -0.208362643786106 -0.0353890355313089 0.0461722557513446 0.181353207180711 0.716161157983858 0.753470192584154 0.10595451300348 "delta_1" 5.1 "dtNN"
-0.223492215059941 -0.20003217769407 -0.0357277679397623 0.048021277444094 0.177588437396011 0.724860101683263 0.763026139291958 0.108326175742607 "delta_1" 5.15 "dtNN"
-0.211166112185973 -0.189050118799829 -0.0356219198660844 0.0493241185816716 0.174722830028554 0.727190976653127 0.766511784628437 0.110117891169836 "delta_1" 5.2 "dtNN"
-0.196961026344472 -0.176367109495427 -0.0352952543173943 0.0489409781338972 0.171449282762929 0.725637104315749 0.763826797180016 0.111279130735862 "delta_1" 5.25 "dtNN"
-0.181752984518215 -0.162834415960039 -0.0342229548970101 0.0485445087462801 0.168507274219924 0.715899533690661 0.754889657421987 0.111761254993133 "delta_1" 5.3 "dtNN"
-0.166283690599436 -0.149152547723069 -0.032684736958867 0.0474250739863806 0.164968616270211 0.702410803261381 0.739696886492491 0.111518348461564 "delta_1" 5.35 "dtNN"
-0.151112346938981 -0.134896967568758 -0.0306865686335731 0.0463144806039668 0.163370122788796 0.682097466271625 0.718287396391392 0.11051227124 "delta_1" 5.4 "dtNN"
-0.13663118088049 -0.121357675295067 -0.0286770182671221 0.044775154444008 0.160215676809847 0.65529359768225 0.690823997833115 0.108707614075615 "delta_1" 5.45 "dtNN"
-0.123048671627656 -0.108371459225483 -0.0258634273551317 0.0435680393384512 0.157038620854028 0.623925993484704 0.657528320702067 0.10607945719458 "delta_1" 5.5 "dtNN"
-0.110421396689973 -0.0961002649444733 -0.0231239409835757 0.0423737318968325 0.153657283018584 0.587713737102194 0.618703004123706 0.102610490665926 "delta_1" 5.55 "dtNN"
-0.0987159732058132 -0.0846248021165206 -0.020509160782471 0.0414084764900369 0.149448109489049 0.54525703642104 0.574773020488689 0.0982907380834524 "delta_1" 5.6 "dtNN"
-0.087811516669781 -0.0742785711104714 -0.0177852264217186 0.0402314613462378 0.143178211385262 0.499345132938179 0.526187655663974 0.0931197443884316 "delta_1" 5.65 "dtNN"
-0.0775293445833194 -0.0641085594674449 -0.0153229169594369 0.0398943045081266 0.13315469314727 0.449160093805252 0.47350808552516 0.0871054758998931 "delta_1" 5.7 "dtNN"
-0.0677266136696186 -0.0549567758128262 -0.0128291779808463 0.0400364720843711 0.124669705759578 0.396389306720303 0.417351680531886 0.0802606850901185 "delta_1" 5.75 "dtNN"
-0.0582368457638545 -0.047778672203769 -0.0100655344956966 0.0406241183724556 0.118369035875896 0.340723298053184 0.358502695818697 0.0726103219025673 "delta_1" 5.8 "dtNN"
-0.0489584222097488 -0.0445442755963361 -0.00972519306002606 0.0406343721038736 0.112629620876413 0.283041304625015 0.297908306816755 0.0641794929555375 "delta_1" 5.85 "dtNN"
-0.0431464234687455 -0.0394145537289585 -0.0103978969036139 0.0402268654043771 0.105999091813404 0.224747068990599 0.236990591540962 0.055002095324442 "delta_1" 5.9 "dtNN"
-0.040797447181244 -0.0348038289117116 -0.0101124759834335 0.0300409286604899 0.0960226523856107 0.167461363232954 0.177992009973181 0.0451162886632228 "delta_1" 5.95 "dtNN"
-0.0383994906422784 -0.0325672292391705 -0.00908325711837055 0.0242739425525336 0.0809113051904864 0.114408979900196 0.124090648393844 0.0345634768450908 "delta_1" 6 "dtNN"


==> data/delta_1_results_time.dat <==
-0.0324381269108722 -0.0192528451194465 -0.00794995024113498 0.00958849285960128 0.0262943872928827 0.0517065458250185 0.0598269893408774 0.0102286885729687 "delta_1" 0 "NN"
-0.0329858785327127 -0.019164652647059 -0.00354151838144978 0.0133498480485565 0.0298510556413422 0.0572377841272833 0.0628506978601808 0.0143848767293511 "delta_1" 0.002 "NN"
-0.0335809487982109 -0.0164718050284067 0.000763908302223837 0.0173645094347921 0.0319166116683036 0.0644505369457589 0.0694850972181675 0.0184389672704861 "delta_1" 0.004 "NN"
-0.0342275786538 -0.012660402853516 0.00491128903918603 0.0208227790474522 0.0353645675807873 0.0687476970996438 0.0764090509139601 0.0223834551278559 "delta_1" 0.006 "NN"
-0.0349303603048671 -0.00889859913918734 0.00934134698180433 0.0251330827327152 0.0372722602359318 0.07455234499326 0.083143511584244 0.0262099036386294 "delta_1" 0.008 "NN"
-0.0356936488609894 -0.00819574778123311 0.0133815547752179 0.0288271102898228 0.0402932655870253 0.0815947996194525 0.0896748448879926 0.029909416339276 "delta_1" 0.01 "NN"
-0.0365278054928381 -0.00558779189529868 0.0173182051841266 0.0329368134718778 0.0426163610097078 0.0879858735890942 0.0959937826141235 0.0334729640127987 "delta_1" 0.012 "NN"
-0.0374346219893754 -0.00267292309567346 0.0206651408778138 0.0349405087724226 0.0450909800310629 0.0933983834642014 0.102088698279922 0.0368923907086278 "delta_1" 0.014 "NN"
-0.0384189616246751 0.000480540569026244 0.023666126945119 0.0385512049126251 0.048442888842657 0.0986022144258663 0.107952186691442 0.0401613634786881 "delta_1" 0.016 "NN"
-0.0394829957134664 0.0029653121756007 0.0267949201722956 0.0409131836771157 0.0515970141953732 0.103593612810515 0.11357918041393 0.0432763361607401 "delta_1" 0.018 "NN"
-0.0406207458951758 0.00568425326575084 0.0297885783112817 0.0431196910106223 0.0548304759575752 0.108369319443013 0.119022674124261 0.0462372651987978 "delta_1" 0.02 "NN"
-0.0418284737970325 0.00834045986255116 0.0326118748908463 0.0449230384601476 0.0576445689627504 0.113368590474604 0.124350141650142 0.0490478488573203 "delta_1" 0.022 "NN"
-0.0430938488857709 0.0102902919262134 0.0352715033601249 0.0468067577540657 0.0605930708076005 0.118832594380674 0.129442802759276 0.0517149577468108 "delta_1" 0.024 "NN"
-0.0444066555034699 0.0125912831053898 0.0377768604669149 0.0488533656396509 0.0635163721660235 0.1240672003603 0.134307688152886 0.0542478238240635 "delta_1" 0.026 "NN"
-0.0457513811635877 0.0153709934795722 0.0402505263312806 0.0497739420266827 0.0657667763270691 0.12908394722927 0.138956482884959 0.0566566741700932 "delta_1" 0.028 "NN"
-0.0471162398481945 0.0180567336138879 0.0427225845160332 0.0512334943618094 0.0678636092591007 0.133890657954111 0.143396548855945 0.058952116065431 "delta_1" 0.03 "NN"
-0.0484867096514198 0.0195962170148726 0.0450222972254818 0.0527385865997483 0.0707217654664574 0.138497656659461 0.147638934828417 0.0611440366112347 "delta_1" 0.032 "NN"
-0.0498522054812279 0.0221684412835783 0.0474389186009048 0.0542279375009955 0.0734811374729382 0.142530160891721 0.151689919679362 0.0632414761686279 "delta_1" 0.034 "NN"
-0.0512016915359423 0.0247325221867434 0.0496738153213259 0.0559317233767855 0.0758265364611749 0.145954515867007 0.155558565225794 0.0652522895914336 "delta_1" 0.036 "NN"
-0.0525254723945779 0.0242407855373447 0.0509946997460197 0.0573022742233447 0.078127756915079 0.149216328371382 0.159249576734094 0.0671831968032898 "delta_1" 0.038 "NN"
-0.053815187325377 0.0235056738808832 0.0520518319150599 0.0588491589734162 0.0803892443433265 0.15232259622477 0.162767984892026 0.0690398993615272 "delta_1" 0.04 "NN"
-0.0550632283590397 0.0227672614609825 0.0534683362236206 0.0601952675567458 0.0826138980903602 0.15527620201252 0.166120987182668 0.0708271502763688 "delta_1" 0.042 "NN"
-0.0562644422692756 0.0220299992632174 0.0541402211775658 0.0618541387713758 0.085551365536489 0.158080124521501 0.169308871499864 0.0725487751066007 "delta_1" 0.044 "NN"
-0.0574108110704302 0.0213020637730362 0.0546517842442139 0.0638097839749893 0.0884939185383262 0.160738084847438 0.172335987423127 0.0742081300370385 "delta_1" 0.046 "NN"
-0.0584978383413703 0.0205864818150564 0.0552139784815127 0.0661815080996458 0.0908128925292915 0.163253869612474 0.175279623584098 0.0758079805342865 "delta_1" 0.048 "NN"
-0.0595215753157127 0.0198891960930594 0.0556604582986637 0.0685081314759501 0.0929342559977563 0.165965203039166 0.178122384936944 0.0773505311234845 "delta_1" 0.05 "NN"
-0.0604763250652943 0.0192140214484332 0.0560947663367541 0.0697171016006422 0.0950057676326573 0.168990815538516 0.180811711549448 0.0788379506609129 "delta_1" 0.052 "NN"
-0.0613587203569197 0.0185657368648985 0.0568683292199144 0.0717820511538253 0.0970271543705646 0.171870354990847 0.183347720358477 0.08027179295116 "delta_1" 0.054 "NN"
-0.0621665012983994 0.0179484322010883 0.0576292884643975 0.0739141362996829 0.0989995299977788 0.174604053582121 0.185734596567496 0.0816536602835583 "delta_1" 0.056 "NN"
-0.0628943677401907 0.0173653523932367 0.0589598703593733 0.0759525060461664 0.100924476724025 0.177196873726576 0.18797285919383 0.0829849946044173 "delta_1" 0.058 "NN"
-0.0635404317600635 0.0168199066626925 0.0595339583468144 0.0767962072758185 0.102800884717878 0.179648548016112 0.1900660668877 0.0842669350258506 "delta_1" 0.06 "NN"
-0.0641009418942262 0.016316901987103 0.0601532288743132 0.078710315801279 0.104631292616405 0.181961086172958 0.19201517919658 0.085500890800236 "delta_1" 0.062 "NN"
-0.0645736541430637 0.0158592087320953 0.0619623369419271 0.0805783331754667 0.106415653202191 0.184137858165395 0.193822826370765 0.0866877563862196 "delta_1" 0.064 "NN"
-0.0649569899005635 0.01545071450538 0.063013094661175 0.0820428534155415 0.10815331478162 0.186179546370339 0.195491947346394 0.087828796354735 "delta_1" 0.066 "NN"
-0.0652464290307021 0.0150926364676441 0.0634575549210636 0.0840439620405177 0.109847223516722 0.187464423171527 0.197024468125306 0.0889250482073302 "delta_1" 0.068 "NN"
-0.0654426388031299 0.0147899772132394 0.0637327150446437 0.0850879210142893 0.111497164404412 0.188588044108145 0.198421931651998 0.089977444562104 "delta_1" 0.07 "NN"
-0.0655421732084955 0.0145440526974332 0.0639611296068244 0.0858699550646768 0.113104290808325 0.189590675380321 0.199687104650436 0.0909872490919474 "delta_1" 0.072 "NN"
-0.0655441642537928 0.0143591098590987 0.064329871641693 0.0873368691714941 0.114670278103033 0.190474002917829 0.200823216984521 0.0919552094948248 "delta_1" 0.074 "NN"
-0.0654472194012036 0.014236226161799 0.0646492051871197 0.087471305304379 0.116195718303167 0.191241346484845 0.201832462202116 0.0928824372340852 "delta_1" 0.076 "NN"
-0.0652495565807995 0.0141792728509552 0.0649212103843377 0.0882184322411197 0.117681476746699 0.191895750608051 0.202717109419528 0.0937698828581696 "delta_1" 0.078 "NN"
-0.0649509135820252 0.0141893610284193 0.0651472474445107 0.0890631837614422 0.119129517756009 0.192441924965999 0.203480730044106 0.094618511405369 "delta_1" 0.08 "NN"
-0.0645501968040241 0.0142685866944354 0.0653279992549582 0.0890626260232216 0.120541862120712 0.192880524683641 0.20416845768539 0.0954290932916223 "delta_1" 0.082 "NN"
-0.0640485788409854 0.0144199370126682 0.0653187832349758 0.0892396416669465 0.121918802167259 0.19321708859373 0.204818476750033 0.0962025581601858 "delta_1" 0.084 "NN"
-0.0634442547363311 0.0146425250901373 0.0651908114344847 0.0906077170981966 0.12326134510919 0.193783460293245 0.205354047535811 0.096939577545736 "delta_1" 0.086 "NN"
-0.0627373438597296 0.0149383252280612 0.0650264454717463 0.091784752319153 0.12463414998043 0.19462830049703 0.205778295692105 0.0976409735460184 "delta_1" 0.088 "NN"
-0.061929582234285 0.0153087070771616 0.0648255451494014 0.0934897757601554 0.125971483183027 0.195367040662869 0.20609291921326 0.0983072787349038 "delta_1" 0.09 "NN"
-0.0610193660099511 0.0157547897236981 0.0645897597739682 0.095295309183195 0.127256760689051 0.196002037861102 0.206301585903342 0.0989391026095239 "delta_1" 0.092 "NN"
-0.0600103942318014 0.0162762038689189 0.0643181783144473 0.0969917007221772 0.128486807113758 0.196534987017737 0.2064060572431 0.0995367907887317 "delta_1" 0.094 "NN"
-0.0589034433990506 0.0168722845313731 0.0640123361924831 0.0978581446247188 0.129661712073265 0.196967454752571 0.20640861990426 0.100100793905524 "delta_1" 0.096 "NN"
-0.0576988750880737 0.0175434419537414 0.0636726983052377 0.0990682049482067 0.13077936408548 0.197300415302085 0.206311619021167 0.100631228070621 "delta_1" 0.098 "NN"
-0.0563988473897259 0.0182875851622247 0.063405526514616 0.100267633463719 0.131837478351113 0.197536098485262 0.206117046126455 0.101128370928117 "delta_1" 0.1 "NN"
-0.0550059933710667 0.0191058372497623 0.0631658317890313 0.101404715897985 0.132956459363147 0.197536956330321 0.205826479343549 0.101592089477304 "delta_1" 0.102 "NN"
-0.0535230629219681 0.019995323791188 0.0632888808094306 0.102249606586688 0.13405569472182 0.196987010936347 0.205445613339677 0.102022388748225 "delta_1" 0.104 "NN"
-0.0519520286894442 0.0209540672009726 0.0637335861075221 0.102430507572777 0.135131364846348 0.196361941854701 0.204969536978603 0.102418977730831 "delta_1" 0.106 "NN"
-0.0502973047284698 0.0219796155751124 0.0640116319174817 0.102571649328946 0.136184940977078 0.195661966271119 0.204405319313488 0.102781445327934 "delta_1" 0.108 "NN"
-0.0485591304009979 0.0230699367608008 0.0643998296254779 0.102674904877133 0.137217540214245 0.194890403571818 0.203752335959501 0.103109435745004 "delta_1" 0.11 "NN"
-0.0467437666169295 0.024221809031019 0.0644712029028832 0.102791184521972 0.138051546354145 0.194049972574058 0.203011754702359 0.10340248678891 "delta_1" 0.112 "NN"
-0.0448541393045425 0.0254329072471035 0.0645991963336087 0.103146439269349 0.138612795249324 0.193140056046455 0.202185998799872 0.103659706963262 "delta_1" 0.114 "NN"
-0.0428938274495579 0.0266981042869424 0.0649309512918635 0.103440898794835 0.138901114400231 0.19216504750574 0.201355057106576 0.103880529792634 "delta_1" 0.116 "NN"
-0.0408664673690731 0.0280147140393245 0.0652576593134327 0.103674885975839 0.139108610786408 0.191124218129099 0.20046344191197 0.10406424503815 "delta_1" 0.118 "NN"
-0.0387761103394305 0.0293791602045069 0.065577652940863 0.103846582982839 0.139251216355548 0.190020359427662 0.199483272340252 0.104209808211851 "delta_1" 0.12 "NN"
-0.0366287127123373 0.0307854844772896 0.0654102047639391 0.103957155682085 0.139327129875542 0.189050654826777 0.198416568222804 0.104316491879433 "delta_1" 0.122 "NN"
-0.0344276059618618 0.0322308301555803 0.0656612232254241 0.104005263064607 0.139860366575331 0.18833570862775 0.197262783057857 0.104383401384094 "delta_1" 0.124 "NN"
-0.0321764769166729 0.0337093624666275 0.0655461286736364 0.103991179894476 0.140505250445382 0.18752894803956 0.196023283419192 0.104409564871853 "delta_1" 0.126 "NN"
-0.0298815142360435 0.0352161428689308 0.0647482647779302 0.103915066965977 0.140569670203059 0.186630967820083 0.194698187959655 0.104394174482887 "delta_1" 0.128 "NN"
-0.0275463467890744 0.0367461752249427 0.0647594855970755 0.103776851354364 0.140560819898499 0.185639326425303 0.19328815522666 0.104336203874008 "delta_1" 0.13 "NN"
-0.0251762689890475 0.038296251522807 0.0656663916191068 0.103576822462314 0.141131566062185 0.184557129078157 0.191792595522844 0.104234951248226 "delta_1" 0.132 "NN"
-0.0227749632815769 0.0398583967846637 0.0651617629093745 0.103316168412328 0.14111166175251 0.183381225955284 0.190214200814149 0.104089757148 "delta_1" 0.134 "NN"
-0.0203489711420369 0.0414296451858577 0.0646404921105315 0.102994291595 0.141537381959015 0.182114131230281 0.188551552059276 0.103899658571999 "delta_1" 0.136 "NN"
-0.0179020306343073 0.0430025031722692 0.0641829790418493 0.102612504644281 0.141724789403903 0.180753712467298 0.186806510716562 0.103664108945243 "delta_1" 0.138 "NN"
-0.0154374606553994 0.044574963040636 0.0646738764210514 0.102171946245144 0.14243529409044 0.179051043892526 0.18497939212494 0.103382712495241 "delta_1" 0.14 "NN"
-0.0129616190625085 0.0437993675746482 0.0638580963534778 0.101673342480655 0.142736242652312 0.177191262285076 0.183071647527023 0.103054885267592 "delta_1" 0.142 "NN"
-0.0104796700736803 0.0426879462222099 0.0637395221940767 0.101116887622682 0.142931419628353 0.175274205428346 0.181084075929755 0.102680215675887 "delta_1" 0.144 "NN"
-0.00799397444096062 0.0415373344987653 0.0635584158014181 0.100504807131618 0.142241258988262 0.173299006166387 0.179019029476272 0.10225870471751 "delta_1" 0.146 "NN"
-0.00551005002773131 0.0408899327703555 0.0633996210024407 0.0998379000126616 0.141648137614342 0.171268972961979 0.176876002327498 0.101789972329674 "delta_1" 0.148 "NN"
-0.00303323394860311 0.0395817969527367 0.0631756697033661 0.0991181596507442 0.140609303556657 0.169184198920677 0.174668505379501 0.10127416377449 "delta_1" 0.15 "NN"
-0.000567132853288244 0.0382329557274464 0.0629141497940725 0.0983456166752994 0.139524285840017 0.167048296820868 0.172435636579956 0.100711169082977 "delta_1" 0.152 "NN"
0.00188470773719096 0.0381047004356992 0.0625584504410762 0.0975229885800508 0.138521203660264 0.164860530287846 0.170124349643934 0.100101316261802 "delta_1" 0.154 "NN"
0.00431784952659142 0.0368965235758579 0.0622771694487393 0.0966505537178974 0.138426786815895 0.162623622991542 0.167738322799479 0.0994447742570866 "delta_1" 0.156 "NN"
0.00672761770611374 0.035656091347538 0.0618989220766251 0.0957312773003648 0.137600080998885 0.160340659533626 0.165278913147646 0.0987418597819679 "delta_1" 0.158 "NN"
0.00910981625817564 0.0345136021938478 0.0610112229668458 0.0947659238167328 0.136410015427482 0.158012999283607 0.16274879254583 0.0979931109925293 "delta_1" 0.16 "NN"
0.0114618008400182 0.0330883451206798 0.0602906650723605 0.0937563344078836 0.135170113035083 0.155641826099601 0.160151112949303 0.0971990208204567 "delta_1" 0.162 "NN"
0.0137789621096641 0.0317635654919234 0.0605248707194719 0.092704232954989 0.133880421895997 0.154593118924176 0.157487716666024 0.0963602158865776 "delta_1" 0.164 "NN"
0.0160575867488665 0.0328785515149774 0.0589485028385776 0.0916104536496107 0.132543856258448 0.15416955714192 0.155102456882112 0.095477243434138 "delta_1" 0.166 "NN"
0.0182947379468493 0.0318547896224731 0.0573886847582483 0.0904775638322892 0.131162739546207 0.153451967293358 0.155534932017837 0.094550971385368 "delta_1" 0.168 "NN"
0.0204859301556201 0.030034515171769 0.0582281636345444 0.0893062877093197 0.129738327521438 0.153230324037099 0.155890423899801 0.093581993748491 "delta_1" 0.17 "NN"
0.0226293618528387 0.0304652980462224 0.0573617779803983 0.0880987250035706 0.128273192470484 0.152965435759067 0.156167742172583 0.0925713394490486 "delta_1" 0.172 "NN"
0.0210606495791732 0.0295006707161803 0.0564886564033805 0.0868561455826263 0.126770150320266 0.152656235131125 0.156378163993528 0.0915196268267298 "delta_1" 0.174 "NN"
0.019330036831256 0.028208045549466 0.0553752839297271 0.0855807767190944 0.125229755503168 0.152302730669115 0.156542396261269 0.0904278436934473 "delta_1" 0.176 "NN"
0.0175803948483931 0.0284248617317728 0.0542497075766947 0.0842729993010913 0.123380594400586 0.151905649104993 0.156637896399054 0.0892969463935461 "delta_1" 0.178 "NN"
0.0158123254729937 0.026365244582735 0.0531162612079595 0.0829351060009597 0.121122149831066 0.151465302898573 0.156666106477407 0.0881278157596325 "delta_1" 0.18 "NN"
0.0140297707467819 0.0242723873283963 0.0524006507772382 0.0815682614496407 0.119296139577287 0.150981888149155 0.156623404595352 0.0869213433034127 "delta_1" 0.182 "NN"
0.012233872214604 0.0229037907274751 0.0513206633590202 0.080174767175324 0.117633776302714 0.150455364146715 0.156511893898282 0.0856786025813544 "delta_1" 0.184 "NN"
0.0104281577809255 0.021552816026582 0.0503546749316534 0.0787546045340507 0.115943801506435 0.149885096466547 0.156330700202168 0.0844005580891165 "delta_1" 0.186 "NN"
0.00861287959246415 0.0201939183366904 0.0492667200634531 0.0773188436747694 0.114228585078375 0.149273970229302 0.156078117760769 0.0830882231346814 "delta_1" 0.188 "NN"
0.0067904379921756 0.0188305694151515 0.0481677349329586 0.076714366314499 0.11258527772618 0.148620879864446 0.155754947125744 0.0817424562033696 "delta_1" 0.19 "NN"
0.00496442784493722 0.0174616539245248 0.0469878351125717 0.0761450398076748 0.111043727654856 0.14792662997009 0.155360680117694 0.080364337515006 "delta_1" 0.192 "NN"
0.00313695632853273 0.0160904100870152 0.0459572648271718 0.0754392002682363 0.109154343910632 0.147191670336488 0.154894034302017 0.0789548770556717 "delta_1" 0.194 "NN"
0.00124230137138392 0.0147162025462539 0.0449800697955204 0.0746525972781305 0.10750100775203 0.146415201762839 0.154355339235602 0.0775149967205083 "delta_1" 0.196 "NN"
-0.000751104361781718 0.0133410200360989 0.0443332177145117 0.0737872141447973 0.105224457823524 0.14559928739497 0.153744867654789 0.0760458021954415 "delta_1" 0.198 "NN"
-0.00274409761073013 0.0117218406505341 0.0436325094261177 0.0730610303794311 0.102770463919384 0.144744323548157 0.153061822075481 0.0745483676966771 "delta_1" 0.2 "NN"
-0.00473724535121023 0.00927998405327957 0.0428706117941866 0.0718190500201661 0.100905890500898 0.143850351632683 0.152305824909264 0.0730234838610791 "delta_1" 0.202 "NN"
-0.00672699958047018 0.0068212353217344 0.0418395278513025 0.070717740306334 0.0990740163245857 0.142918011762849 0.151476262811806 0.0714723921511771 "delta_1" 0.204 "NN"
-0.008711598177091 0.00434706061602463 0.0400114039451148 0.0696357281732179 0.0972315433054683 0.141947350664088 0.150574371858167 0.0698959366041902 "delta_1" 0.206 "NN"
-0.0106904688545381 0.00185988210054322 0.0389515358324941 0.0682853694554214 0.0953233294111259 0.140940027044817 0.149599720496997 0.068295194667566 "delta_1" 0.208 "NN"
-0.0126605338830775 -0.000638590986131948 0.038415714740945 0.0669557307139286 0.093474051438688 0.139692262716986 0.148551224177567 0.0666713313008187 "delta_1" 0.21 "NN"
-0.0146215161821941 -0.00314688644112404 0.0371406234770346 0.06555236154944 0.0916171393176798 0.137986663084745 0.147497481502804 0.0650251329674368 "delta_1" 0.212 "NN"
-0.0165719446231284 -0.00496246183080173 0.0357474635971172 0.0640759481319078 0.0897548928306916 0.136193766335304 0.146463703872977 0.0633578075135535 "delta_1" 0.214 "NN"
-0.0185099883475756 -0.00640340264157024 0.0343265391539829 0.0625280125051971 0.0878886620726024 0.134316010428548 0.145367993811435 0.0616703462939795 "delta_1" 0.216 "NN"
-0.0204348277380806 -0.00783489269311988 0.0335590308346945 0.0615787155158777 0.0856727754793583 0.132353271740179 0.14421183967645 0.0599637587011102 "delta_1" 0.218 "NN"
-0.0223451046972734 -0.00925599338702288 0.0323726337862993 0.0597605140222841 0.0837991712840599 0.130307990969695 0.142993990304745 0.0582392249842501 "delta_1" 0.22 "NN"
-0.0242397571128962 -0.0106670164347894 0.0309443426872631 0.0583159724742465 0.0819360621421489 0.12824504876182 0.141715401137555 0.0564978131588449 "delta_1" 0.222 "NN"
-0.0262594074828426 -0.012068689680124 0.0291854165552662 0.0572926800608475 0.080183033373818 0.126869462990399 0.140375777537262 0.054740516897821 "delta_1" 0.224 "NN"
-0.0283385708093424 -0.0134602489909679 0.0280539663440896 0.0554906151481201 0.0784393894724204 0.125468258326504 0.138975303856381 0.0529684889641862 "delta_1" 0.226 "NN"
-0.0304024683186827 -0.0155319115152975 0.0265918889490228 0.0535809827031724 0.0764334025451749 0.12404150448366 0.137515000969459 0.051182901225428 "delta_1" 0.228 "NN"
-0.0324494944878699 -0.0182480335723781 0.0254018081081739 0.0510519847749039 0.0746307260170719 0.122589690781131 0.1359946401105 0.0493848860583786 "delta_1" 0.23 "NN"
-0.0344800089244629 -0.0209629491793577 0.0242329244607262 0.0479977812732714 0.0728473908512719 0.121113964293183 0.134415067454119 0.0475755575473445 "delta_1" 0.232 "NN"
-0.0364923428553723 -0.0236728413390304 0.0233824220935935 0.0455992174205715 0.0710854879936796 0.11961654705993 0.132776296734369 0.0457560938706717 "delta_1" 0.234 "NN"
-0.0384858985786102 -0.0263781827325976 0.0220487528069906 0.0428683228157397 0.0693481843930517 0.118096802180775 0.131078581060084 0.0439276788421721 "delta_1" 0.236 "NN"
-0.0404602563820238 -0.0288616235052909 0.0207385743093415 0.0398719219991773 0.067637815590332 0.116556836651026 0.129323545564921 0.0420916599846611 "delta_1" 0.238 "NN"
-0.0424157706080777 -0.0302712951624199 0.0195471183617891 0.0368675592872434 0.0659558857186522 0.114997387703922 0.127510850297894 0.0402490267824534 "delta_1" 0.24 "NN"
-0.0443503500858431 -0.0316692417783777 0.0183753202351955 0.0342431304290097 0.0642381327202364 0.113419371927982 0.125699991569689 0.0384012633376367 "delta_1" 0.242 "NN"
-0.0462652399480519 -0.0330561154114406 0.0172042663797003 0.0318957249378408 0.0624714752691826 0.111784593679622 0.123998911710395 0.036549484398736 "delta_1" 0.244 "NN"
-0.0481949510689746 -0.0344322088889946 0.0157626290785086 0.0295294227766606 0.0608588584251443 0.109139508671949 0.122255519816934 0.0346950673136213 "delta_1" 0.246 "NN"
-0.0503172459198187 -0.0357991843422341 0.0143360160389491 0.0280920697757838 0.0592830892035131 0.106432983440914 0.120468410974196 0.0328393466680991 "delta_1" 0.248 "NN"
-0.0524188949724804 -0.0371569737649736 0.0134619681129325 0.0263110764502338 0.057114238770879 0.103668855495127 0.118638983238551 0.0309835874217586 "delta_1" 0.25 "NN"
-0.0544995869481577 -0.0398506432364308 0.0123652687333082 0.0239097900657446 0.0537411580890773 0.100847626115931 0.116768336606526 0.029129171984547 "delta_1" 0.252 "NN"
-0.0565589510298885 -0.0427005614432808 0.0112400463851408 0.0214919247254417 0.0521532134391547 0.0979719438711442 0.114856678337443 0.0272775134610699 "delta_1" 0.254 "NN"
-0.0585961977387162 -0.0455369572490441 0.00821888013667516 0.0192852230187291 0.0505923424825504 0.0956459246124975 0.11290433641772 0.025429984207876 "delta_1" 0.256 "NN"
-0.0606119072270946 -0.0483574275561698 0.00598145668173389 0.0184320587502402 0.0490604796980283 0.0939272543840416 0.110915693367043 0.0235878898089275 "delta_1" 0.258 "NN"
-0.0626043934223955 -0.0509250152689503 0.00416737478850027 0.0165869285063728 0.0475618243206726 0.0922065937913896 0.108887920960511 0.0217528281122292 "delta_1" 0.26 "NN"
-0.0645750088402931 -0.0523180671498449 0.00251003751077883 0.0150004362364655 0.0460984319763034 0.0904834442578426 0.106823437599392 0.0199260931723953 "delta_1" 0.262 "NN"
-0.0665234954224722 -0.0537013318145625 0.000726340066785069 0.0122507077538261 0.0446703334415248 0.0887574277744237 0.104723768822815 0.0181091838592077 "delta_1" 0.264 "NN"
-0.0684484618175191 -0.0550749114560536 -0.00223467121629972 0.0098890135429629 0.043282806408832 0.0870345452904098 0.102590022534277 0.0163035869562548 "delta_1" 0.266 "NN"
-0.0705095744185816 -0.0564398025502464 -0.00382702484906772 0.00834327123608114 0.0419374347898938 0.0853110224116316 0.10042277116713 0.0145106677859077 "delta_1" 0.268 "NN"
-0.0726508466792253 -0.0577967619482049 -0.00524190798225899 0.00742350649844192 0.0397748282908368 0.083590714760833 0.0982878455915163 0.0127320066274578 "delta_1" 0.27 "NN"
-0.0747672392099024 -0.0594615426413259 -0.00779863977023154 0.00674610176406854 0.0361726817830361 0.0818746776542618 0.09632973434102 0.010968995365747 "delta_1" 0.272 "NN"
-0.0768575955075079 -0.0623807447769829 -0.00998559279411415 0.00457414774645448 0.0349700416031996 0.0798719068012608 0.0943515632614608 0.00922314630182381 "delta_1" 0.274 "NN"
-0.0789220694767756 -0.0652761324666143 -0.011591531464247 0.00488373756622829 0.0338181829957022 0.0768765641313841 0.0923534330425781 0.0074958586374987 "delta_1" 0.276 "NN"
-0.0809600988723546 -0.0681452331457015 -0.0142836953705301 0.00254563385773177 0.0327179779394307 0.0738514035238135 0.0903384256132287 0.0057886472461219 "delta_1" 0.278 "NN"
-0.0829714186112308 -0.0709870039034894 -0.0170647580030672 0.00212421619399761 0.0316731604974291 0.0708017086735372 0.0883068814385475 0.0041028770368355 "delta_1" 0.28 "NN"
-0.0849554660226116 -0.0728584110670611 -0.0195946332045515 0.00137349062758108 0.0306841875384866 0.0677267439083523 0.0862591997183293 0.00244000037462121 "delta_1" 0.282 "NN"
-0.0869113805002214 -0.0742416398795772 -0.0226830161237606 0.000967929654766442 0.0307356821841323 0.0646312578853055 0.0841973302720552 0.000801397405004906 "delta_1" 0.284 "NN"
-0.088839254350781 -0.0756135555487349 -0.0255196531070113 0.00103777218472001 0.030074252354903 0.0627842201909924 0.0821220314716418 -0.000811526284734878 "delta_1" 0.286 "NN"
-0.0907923305402157 -0.0769732396661904 -0.0283714353495174 0.000203973086734033 0.0307772484898956 0.0611420349199638 0.0800343007372247 -0.00239748455099777 "delta_1" 0.288 "NN"
-0.0929241902876972 -0.0783217998332237 -0.0313045851913037 -0.00258118506662031 0.0304803095060088 0.0595189391942851 0.0779365070254104 -0.00395508909408556 "delta_1" 0.29 "NN"
-0.0950228636248431 -0.0796584953588289 -0.034293536302323 -0.00540831314812096 0.029931038919995 0.0579169487164736 0.0758283377134306 -0.0054831925594271 "delta_1" 0.292 "NN"
-0.0970884991800911 -0.0818822718190763 -0.0371457733598006 -0.00827568318177552 0.0310649103544198 0.0563369472468104 0.0737129374100545 -0.00698063002032033 "delta_1" 0.294 "NN"
-0.0991193978366448 -0.0847273916872855 -0.0399275853638489 -0.00926964982463885 0.0296055032701776 0.0547820838152975 0.0715903498205284 -0.00844603479101293 "delta_1" 0.296 "NN"
-0.101115947964717 -0.0875349502554212 -0.0426510822127395 -0.0112991208228231 0.0289265607158017 0.0532514529160898 0.069669282485235 -0.0098786143286662 "delta_1" 0.298 "NN"
-0.103076272447989 -0.0903043192842973 -0.045107175863179 -0.014864929331212 0.0293935755181493 0.0517486195187241 0.0678404391172578 -0.0112769963774343 "delta_1" 0.3 "NN"
-0.105000222477733 -0.0930317110315472 -0.0478304992703388 -0.0178049478486837 0.0298185798507532 0.0500731278128372 0.0660163371955558 -0.0126403576129162 "delta_1" 0.302 "NN"
-0.10688717221326 -0.094512205137827 -0.0507502847216911 -0.018478924050285 0.0294863943736891 0.0485473508705558 0.0641991086533445 -0.0139677987760665 "delta_1" 0.304 "NN"
-0.108735303526179 -0.095826929420248 -0.0530609919315304 -0.0191025029935934 0.0299045444549123 0.0474189535995049 0.0623899915340186 -0.0152585147150774 "delta_1" 0.306 "NN"
-0.110544467023349 -0.0971205206227175 -0.0551068758187034 -0.0196734002192642 0.0289879586099474 0.0460418038893088 0.0605891511239937 -0.0165116688832267 "delta_1" 0.308 "NN"
-0.112392691149515 -0.0983950990556041 -0.0584281528066822 -0.0218869802982471 0.0279316696333192 0.0456368305974142 0.0587993739346112 -0.0177266205003273 "delta_1" 0.31 "NN"
-0.114368876624338 -0.0996481953548621 -0.0606432676659343 -0.0248267985197049 0.0286966116232641 0.0460033108102869 0.0570207635534328 -0.0189028408232634 "delta_1" 0.312 "NN"
-0.116300040547482 -0.100880380104858 -0.0628423775836192 -0.0271753357563604 0.0286213489221954 0.0463998993609847 0.0552556289328098 -0.0200398128754851 "delta_1" 0.314 "NN"
-0.118184842359933 -0.102534418887542 -0.0646593769714198 -0.0276723007610801 0.0285894204273816 0.0477675158519045 0.0535058019437415 -0.021137073405439 "delta_1" 0.316 "NN"
-0.120022954988187 -0.10514428666722 -0.0669344695521998 -0.0281083631019379 0.0285973446421091 0.048213550689987 0.0517710280504659 -0.0221943587378104 "delta_1" 0.318 "NN"
-0.121811667379493 -0.107701687803863 -0.0694663557975901 -0.0296844156210637 0.0286409241604133 0.0488942157689168 0.0523019818362565 -0.0232115002582805 "delta_1" 0.32 "NN"
-0.123551129710599 -0.110206292877471 -0.0715050851623843 -0.0329040347864709 0.0287158415192084 0.0482016029833032 0.05416752136741 -0.0241882201018523 "delta_1" 0.322 "NN"
-0.125239644904553 -0.112654911709042 -0.073053094590452 -0.034366753884846 0.0288188512911811 0.0485083854520275 0.0560886608799451 -0.0251245198948111 "delta_1" 0.324 "NN"
-0.126877007757554 -0.114757144228584 -0.0753223865682676 -0.0346985916165506 0.0301801389015298 0.0491680098257836 0.0581885312480888 -0.0260205595695907 "delta_1" 0.326 "NN"
-0.128460450519495 -0.115864819824102 -0.0777034581778886 -0.0349637794636829 0.0290891287198958 0.0506147976456673 0.0604060626857541 -0.0268763264591267 "delta_1" 0.328 "NN"
-0.129990663015206 -0.116938146231129 -0.0795402097238572 -0.0351596254705853 0.0292469187963071 0.0521993209602544 0.0626714091046248 -0.0276921964091426 "delta_1" 0.33 "NN"
-0.131465713025923 -0.117977697339924 -0.081376453937385 -0.0352885666884107 0.0305185345682369 0.0538284285835977 0.0649802354513729 -0.0284684059893791 "delta_1" 0.332 "NN"
-0.132997169883233 -0.118982676594759 -0.0833528529367557 -0.0353488091699034 0.031635125072089 0.0553753521808631 0.0673284439197571 -0.0292053360877211 "delta_1" 0.334 "NN"
-0.134585967055416 -0.119951513162944 -0.0855495806046356 -0.0353418978805532 0.0301641454552798 0.0570565248346415 0.069709908974111 -0.0299035996588163 "delta_1" 0.336 "NN"
-0.136111942777554 -0.12088371112636 -0.087740740897065 -0.0373618477731148 0.0301865113768666 0.0589560219971005 0.0721217225580822 -0.0305635615271286 "delta_1" 0.338 "NN"
-0.137573703835828 -0.121779788849809 -0.0899250124802463 -0.0401345822131104 0.0301705918613704 0.0607313383116315 0.0745541805143116 -0.0311860285026242 "delta_1" 0.34 "NN"
-0.138969798925912 -0.123644447473889 -0.0920991672474142 -0.0401505031095957 0.0302062534522494 0.0625310254411314 0.0770068750820652 -0.0317715524233842 "delta_1" 0.342 "NN"
-0.140299194703074 -0.125696359051436 -0.0942627790857722 -0.0400141262426313 0.0303231359869529 0.0643507363577873 0.0794695006319865 -0.0323209434137886 "delta_1" 0.344 "NN"
-0.141560203069226 -0.127676184293012 -0.0964130384409475 -0.0398139171236527 0.030414779610682 0.0661833809726046 0.0819378298561487 -0.0328351289228476 "delta_1" 0.346 "NN"
-0.142751732870471 -0.129580147423329 -0.0981031426281228 -0.0395520868827657 0.0305405523076712 0.068024609396417 0.0844041767349687 -0.0333148447727727 "delta_1" 0.348 "NN"
-0.143871799780979 -0.131408109527472 -0.0994832693301628 -0.0392320401357447 0.0317757381632443 0.0698681627750669 0.0868626417221724 -0.0337610188558011 "delta_1" 0.35 "NN"
-0.144919314442331 -0.132949909358616 -0.100844845166974 -0.0388555141457635 0.0317966347594283 0.0717068269637219 0.0893058930939762 -0.0341745652914359 "delta_1" 0.352 "NN"
-0.145892712288646 -0.135494164904934 -0.102473870020839 -0.0384278240321358 0.0318111339621326 0.0735327901547427 0.0917271935070092 -0.0345566972501991 "delta_1" 0.354 "NN"
-0.146790371494861 -0.138453119291273 -0.104358497320326 -0.0399227288491089 0.0315486357475503 0.0753422914811581 0.094120280427497 -0.0349082078036119 "delta_1" 0.356 "NN"
-0.147611446056804 -0.140557855730597 -0.106219048268589 -0.0420700473094191 0.0313545996893886 0.0776454029705219 0.0964774568270311 -0.0352301732323483 "delta_1" 0.358 "NN"
-0.148436899370114 -0.1434965364096 -0.108050872335779 -0.0418995053990846 0.0312304785798884 0.0800841006132794 0.098792334839798 -0.0355237254428628 "delta_1" 0.36 "NN"
-0.149299938427024 -0.146190726617957 -0.109852897375194 -0.0413762782832445 0.0313648992604951 0.0824762666833181 0.101058047744781 -0.0357898968536095 "delta_1" 0.362 "NN"
-0.150311405359662 -0.147597416207108 -0.111622979880742 -0.0408182365773827 0.0311962955094076 0.0848172988113571 0.103268680388778 -0.0360298068768648 "delta_1" 0.364 "NN"
-0.153086001744447 -0.149185261815126 -0.113356533599116 -0.0402281458579858 0.0312879997810083 0.087101161915651 0.105501276356546 -0.0362445309539516 "delta_1" 0.366 "NN"
-0.155808578048001 -0.15054564330895 -0.1146949464577 -0.0396146149226402 0.0314520172491717 0.0893232492249374 0.107708479717214 -0.0364351636490582 "delta_1" 0.368 "NN"
-0.158477062632958 -0.15186944842029 -0.115395037361451 -0.038982201418999 0.0313993317987329 0.0914782365112266 0.109842821492091 -0.0366028285324795 "delta_1" 0.37 "NN"
-0.161089027805907 -0.152283243340623 -0.116053189123001 -0.0383366570535228 0.0313666528964049 0.093561630896895 0.111898018923555 -0.0367485710597602 "delta_1" 0.372 "NN"
-0.16364109312419 -0.154678191606139 -0.116797920097628 -0.0376829613363681 0.031584506864162 0.0955691735271373 0.113869097159482 -0.0368735014458226 "delta_1" 0.374 "NN"
-0.166130952105672 -0.157089362631727 -0.118147372314212 -0.0370297336020524 0.0314003725667604 0.0974970800605806 0.115751079052299 -0.0369786388347809 "delta_1" 0.376 "NN"
-0.168555882112625 -0.159421253084286 -0.119445939007282 -0.0370795658843752 0.0314433775610565 0.0993425172494551 0.117541488339143 -0.0370651803078786 "delta_1" 0.378 "NN"
-0.170912982770305 -0.161671560661109 -0.120690533566992 -0.0358569056852476 0.031211688941286 0.101101337956411 0.119235581270279 -0.0371340477814644 "delta_1" 0.38 "NN"
-0.173199414421663 -0.163835481959686 -0.121266229001343 -0.0351252285283398 0.0312073221248661 0.102771538223915 0.120830280515655 -0.037186314624637 "delta_1" 0.382 "NN"
-0.175412101350116 -0.165909645386784 -0.121419667942281 -0.0345282213618975 0.0312587276437188 0.104350992297747 0.122322625444137 -0.0372228588792392 "delta_1" 0.384 "NN"
-0.17754743322406 -0.167890203694684 -0.121514448392371 -0.0339602090647659 0.0305848380675975 0.105838048308739 0.123710486310568 -0.0372448619306479 "delta_1" 0.386 "NN"
-0.179602814079581 -0.169773191656039 -0.121830129871636 -0.0334256524517884 0.0309265071039699 0.10723081105838 0.124990417566028 -0.0372532474216426 "delta_1" 0.388 "NN"
-0.18157499359434 -0.17155506250568 -0.122594499545853 -0.0329302683722512 0.0300894853131066 0.108528335974871 0.126162666577406 -0.0372489621998121 "delta_1" 0.39 "NN"
-0.183460603529367 -0.173231019010565 -0.123290001576115 -0.0324782267508157 0.0297015664537579 0.109730510121188 0.127224736070204 -0.0372328727555709 "delta_1" 0.392 "NN"
-0.185255800101204 -0.17479829180599 -0.123914335681748 -0.032074057611832 0.0296997470672962 0.110809500070832 0.128175675662493 -0.0372059327464932 "delta_1" 0.394 "NN"
-0.186957813791956 -0.176252266181937 -0.123602472118448 -0.0317207438247166 0.0302533882144009 0.111219249978377 0.129017154748512 -0.0371690327940644 "delta_1" 0.396 "NN"
-0.188562625887276 -0.177589282818281 -0.123098668945705 -0.030601201272443 0.0295223128784685 0.111516969838538 0.129747382824908 -0.0371231147371577 "delta_1" 0.398 "NN"
-0.190066636610448 -0.178805504871368 -0.122522606232103 -0.0288072098189076 0.0283407241632863 0.111702653550084 0.130366235022036 -0.0370689544641772 "delta_1" 0.4 "NN"
-0.191467380047807 -0.179897096872333 -0.122731783635961 -0.0269815644276067 0.0273614838774984 0.111776170999838 0.130874177443169 -0.0370074977820043 "delta_1" 0.402 "NN"
-0.192759947974473 -0.180963481617674 -0.122856972169363 -0.0261795213717175 0.0284239616577122 0.11173822372906 0.131273699634104 -0.0369395253475979 "delta_1" 0.404 "NN"
-0.193942115853807 -0.182092070936746 -0.122847871958167 -0.0262157388635357 0.0271614487365779 0.111589629491982 0.131564188669405 -0.0368658673749639 "delta_1" 0.406 "NN"
-0.195009216837956 -0.183122792157899 -0.122219303172696 -0.0263210657694162 0.0258580078626576 0.111331083831579 0.131747889570082 -0.0367873005679587 "delta_1" 0.408 "NN"
-0.195958314187412 -0.184053601138004 -0.122028063540574 -0.0264983269821599 0.0260767862247691 0.110965425056061 0.131826090606324 -0.0367046506318356 "delta_1" 0.41 "NN"
-0.196785520000448 -0.184881859242243 -0.121750945124924 -0.0267470719371308 0.0258062578594123 0.110493819541619 0.131799957762526 -0.0366186331199975 "delta_1" 0.412 "NN"
-0.197488855573216 -0.185605168467259 -0.121386977042197 -0.0254053782249016 0.0249345377386618 0.109916238213649 0.131672322729807 -0.036530183492593 "delta_1" 0.414 "NN"
-0.198064078771789 -0.18622256393441 -0.12031577318739 -0.0247465618990527 0.0235446930399881 0.109236938411716 0.13144458165247 -0.0364399495577539 "delta_1" 0.416 "NN"
-0.198507545108952 -0.186730757716299 -0.118728586678573 -0.0246345847383181 0.02341678265502 0.108458505170179 0.131119080449134 -0.0363487613919933 "delta_1" 0.418 "NN"
-0.198817995883549 -0.187129384192259 -0.117074612845989 -0.0245076934355415 0.0225515864011403 0.107581732266936 0.13069935399286 -0.0362572590892669 "delta_1" 0.42 "NN"
-0.19899083613458 -0.187416291281419 -0.115360365378416 -0.0243732054704103 0.0216569859928877 0.106610271330106 0.130186549722671 -0.0361663057307266 "delta_1" 0.422 "NN"
-0.199024929587126 -0.18758962660527 -0.114384688522055 -0.0247063372549354 0.020803347133732 0.105546340303607 0.129583242340817 -0.0360765819980969 "delta_1" 0.424 "NN"
-0.19899180042986 -0.187649029580563 -0.113361536722765 -0.0255417096474716 0.0203928238118982 0.104506040025806 0.128893433812771 -0.0359888950277968 "delta_1" 0.426 "NN"
-0.198852874924262 -0.187593247686557 -0.112297817991057 -0.0242912866279624 0.0213911207010984 0.104210513492371 0.128283301123802 -0.0359038966391646 "delta_1" 0.428 "NN"
-0.19857550671637 -0.1874206736073 -0.111053044559386 -0.0238861867440343 0.0216178758832616 0.103855438431505 0.127597939644352 -0.0358222889502798 "delta_1" 0.43 "NN"
-0.198159997912108 -0.187132503127666 -0.109671851103879 -0.0238093270956214 0.0202935362997168 0.103442776036316 0.126837556937244 -0.0357448854318633 "delta_1" 0.432 "NN"
-0.197602897201964 -0.186726953546288 -0.10804267914834 -0.0237620941407191 0.018824266553823 0.102975914211156 0.126002443155757 -0.0356723566647541 "delta_1" 0.434 "NN"
-0.196905821348421 -0.18620450888789 -0.105935366336081 -0.0247079666986709 0.0173481236000999 0.102456210905903 0.125098130296642 -0.0356054559396798 "delta_1" 0.436 "NN"
-0.196066395279949 -0.18484222300163 -0.103693137937692 -0.0260013668600401 0.0164316420583592 0.101888000857596 0.124124424945487 -0.0355447862284746 "delta_1" 0.438 "NN"
-0.19508540479035 -0.183299768469228 -0.101318271513055 -0.0273451480161702 0.0146859982230878 0.101270250940164 0.12308673315922 -0.0354911144758297 "delta_1" 0.44 "NN"
-0.193963042579483 -0.181599900886072 -0.0988131654341771 -0.0271839223336761 0.0128895437087047 0.100608361884096 0.121986404513662 -0.0354449987089889 "delta_1" 0.442 "NN"
-0.19270003979067 -0.179744185700693 -0.0967321252721115 -0.0265668923568736 0.011397570680465 0.0999032009449201 0.120825857623543 -0.0354072935380371 "delta_1" 0.444 "NN"
-0.191296533162369 -0.177733832402163 -0.0949838939860854 -0.0260015653751065 0.0107611763551573 0.0991556301957195 0.11960881693447 -0.0353785446704726 "delta_1" 0.446 "NN"
-0.189755820171876 -0.175571005822284 -0.0932040537428588 -0.0268051841206207 0.0120490851026394 0.0983707986703182 0.118335188599972 -0.0353593994457113 "delta_1" 0.448 "NN"
-0.188077921733679 -0.173259243368099 -0.0913978108081027 -0.0286444820891916 0.0125537244950968 0.0975495604955141 0.117011908768615 -0.0353504353335068 "delta_1" 0.45 "NN"
-0.186265721477879 -0.171541797385646 -0.0902097793642207 -0.0304790025968882 0.0111156374934027 0.0960358525702967 0.115637565562448 -0.035352303643973 "delta_1" 0.452 "NN"
-0.184322402800836 -0.170082598514105 -0.088015434171445 -0.0323086275282309 0.00968310929936034 0.0958037668380924 0.114216823401053 -0.0353655802645155 "delta_1" 0.454 "NN"
-0.18225067514237 -0.168534465207923 -0.0858741432134758 -0.0341310968338353 0.00825789733818194 0.0964672904522551 0.112751959141975 -0.0353907563131705 "delta_1" 0.456 "NN"
-0.180054382719214 -0.166901956598795 -0.084016611714801 -0.0354991210628721 0.00683972810226208 0.0970521056444357 0.111244292455947 -0.0354282770751248 "delta_1" 0.458 "NN"
-0.177930198492158 -0.16518784635499 -0.0821594017772479 -0.0373441888514976 0.00543058865472545 0.0974037967951714 0.109697164335356 -0.0354788043907823 "delta_1" 0.46 "NN"
-0.17570897107655 -0.163397770866134 -0.0803077331663906 -0.039181402292062 0.00409048584781846 0.0969863234819415 0.108112719449734 -0.0355427333194344 "delta_1" 0.462 "NN"
-0.173382891203027 -0.161534328463588 -0.0784679006090685 -0.0410075678660968 0.00463042063736907 0.0949657486796405 0.106492622380282 -0.0356204350143091 "delta_1" 0.464 "NN"
-0.170957359726568 -0.159603278303506 -0.0781857454772558 -0.0428223568543797 0.00233127607727068 0.0956715163997666 0.104840441745114 -0.0357123559376732 "delta_1" 0.466 "NN"
-0.16843813685204 -0.156457308197306 -0.0778590640920015 -0.0441961734113941 1.30251402352677e-05 0.0963994827712972 0.103156881827677 -0.0358187705469401 "delta_1" 0.468 "NN"
-0.165830091062466 -0.153118269838739 -0.0742772284438254 -0.0458567746096801 -0.00145510851767816 0.0966106419639194 0.101445385413359 -0.0359399206816216 "delta_1" 0.47 "NN"
-0.163138570465829 -0.149685134946393 -0.0713100080568589 -0.0477581624711627 -0.00279332994000825 0.0951727937391398 0.10038647539415 -0.0360761170284889 "delta_1" 0.472 "NN"
-0.160369043975514 -0.146164623221752 -0.0695926952998138 -0.0490372618938684 -0.00411793793730353 0.0931960317543379 0.100315961300702 -0.0362275935349321 "delta_1" 0.474 "NN"
-0.157527459048525 -0.142594494068478 -0.0697790349753171 -0.0507809916639261 -0.00542603131102282 0.0911954804885893 0.100124422825565 -0.0363943975392296 "delta_1" 0.476 "NN"
-0.154619347615855 -0.140511282237999 -0.0708311408236949 -0.0525433654005518 -0.00671876903400892 0.0907317392367641 0.099813049917919 -0.0365767979403694 "delta_1" 0.478 "NN"
-0.151652210268271 -0.138403880844838 -0.0717225029649518 -0.0538538831706841 -0.00725076154878668 0.0899725160387028 0.0993839838412645 -0.03677458718416 "delta_1" 0.48 "NN"
-0.148806774520306 -0.136275204103056 -0.0725740132487043 -0.0554204261307298 -0.00700711831618561 0.0885990288070702 0.0988396019176849 -0.0369879442428211 "delta_1" 0.482 "NN"
-0.146002288673183 -0.13413085017842 -0.0735012055229174 -0.0562013180561532 -0.00677468266325765 0.087214701042035 0.0982237953089858 -0.0372166956592012 "delta_1" 0.484 "NN"
-0.143160284403037 -0.131973498470906 -0.0749794524885892 -0.0555426817738245 -0.00655126543108453 0.0858211561948954 0.0979660381153021 -0.0374607800487582 "delta_1" 0.486 "NN"
-0.140286304046268 -0.129094956334766 -0.0756126117270112 -0.0556533892294241 -0.00889772719091741 0.084418702952245 0.0976043969434979 -0.0377200467510923 "delta_1" 0.488 "NN"
-0.137385116699902 -0.125374976828109 -0.0767949288801182 -0.0544989621533005 -0.0113606960494037 0.0830089560557659 0.0971408801880823 -0.0379940818980157 "delta_1" 0.49 "NN"
-0.134461493109394 -0.12162997492918 -0.0782836068864394 -0.0551761798058692 -0.0119765506723613 0.0815934072213456 0.0965774927963771 -0.038282815903099 "delta_1" 0.492 "NN"
-0.131520801715078 -0.117867523064474 -0.0783027163234098 -0.0557819174967515 -0.0136364666419508 0.0801730683478497 0.0959142110078887 -0.0385858504514511 "delta_1" 0.494 "NN"
-0.128566386047799 -0.115123044150478 -0.0789589989268041 -0.0562155061504888 -0.0143769813773866 0.0787503788368773 0.0951549427630117 -0.0389027366598254 "delta_1" 0.496 "NN"
-0.125604213984405 -0.113171166958574 -0.0802390971340435 -0.0564372311090751 -0.0150955348536759 0.077325271686207 0.0942998983084976 -0.0392330173945119 "delta_1" 0.498 "NN"
-0.122826303840127 -0.111233223789205 -0.0815515048098633 -0.0578764267791548 -0.011333941581057 0.07589934581493 0.0933514314526421 -0.0395762878413273 "delta_1" 0.5 "NN"
-0.12014424634602 -0.109309764418497 -0.0816446920642319 -0.0571809660996978 -0.0102925908413432 0.0744740778788977 0.0923114169609159 -0.0399319645146445 "delta_1" 0.502 "NN"
-0.117465685052206 -0.107402533354418 -0.0823549752253168 -0.0569212117602795 -0.0127498136330306 0.0730514168246406 0.0911816075300568 -0.0402994398120829 "delta_1" 0.504 "NN"
-0.11479319865309 -0.104058834089148 -0.0836189839198511 -0.0568097642044225 -0.015193094951041 0.0716312806683257 0.0899642291005196 -0.040678176450203 "delta_1" 0.506 "NN"
-0.112129307772134 -0.100567396848433 -0.0819901864511807 -0.0562495999298318 -0.0144335515267436 0.0698063939565559 0.0886598366187095 -0.041067453693743 "delta_1" 0.508 "NN"
-0.109476176938638 -0.0970950863979753 -0.0822642506589136 -0.0565308155255151 -0.01455051963736 0.0687132661546017 0.087621640565302 -0.0414665719498224 "delta_1" 0.51 "NN"
-0.106835853006309 -0.0944646631657429 -0.0823464993524426 -0.0578668700651497 -0.0174869094568548 0.0670617786778607 0.0867175985059999 -0.0418748724304156 "delta_1" 0.512 "NN"
-0.104210027161967 -0.0955240105031561 -0.0821164848856495 -0.0585784396662968 -0.0199789237861117 0.0654181378580687 0.0857366727732288 -0.042291489369881 "delta_1" 0.514 "NN"
-0.101776793762407 -0.0968982253598525 -0.0839974871375313 -0.0588504541377222 -0.0170887531316478 0.0637839186645612 0.084680601297064 -0.0427158081272388 "delta_1" 0.516 "NN"
-0.0994585909308412 -0.0981554765015207 -0.0838223879572586 -0.059446825502261 -0.0133452685306286 0.0621577119666594 0.0835499279203297 -0.0431468501790336 "delta_1" 0.518 "NN"
-0.0997897926886802 -0.0991762285066708 -0.0850574927879684 -0.0591750314514932 -0.0154639255529132 0.0605446606471067 0.0823455518880959 -0.0435839928040016 "delta_1" 0.52 "NN"
-0.101237179036407 -0.100705981345158 -0.085522959585749 -0.0589261608822442 -0.0177753695090601 0.0589423948966379 0.0810687265992025 -0.0440262189833056 "delta_1" 0.522 "NN"
-0.102678285057496 -0.102052538403723 -0.0859610464113585 -0.0598866755535044 -0.0195686061370757 0.0573548606101735 0.0797215376777808 -0.0444727749863616 "delta_1" 0.524 "NN"
-0.104105122262722 -0.103312647604201 -0.0864464259948634 -0.059603417577252 -0.0175349521323654 0.0557813521321822 0.0783049961411545 -0.0449227791597118 "delta_1" 0.526 "NN"
-0.105516048060106 -0.104551675933318 -0.0876440958756484 -0.0594103206694899 -0.0207584043129045 0.0545299465439408 0.0768196344312503 -0.0453754445848012 "delta_1" 0.528 "NN"
-0.106940749732433 -0.105863806033383 -0.0862919803304163 -0.0586057150187059 -0.0206611210682038 0.0551860455216042 0.0752677713911001 -0.0458298534311415 "delta_1" 0.53 "NN"
-0.10835605181213 -0.107369306982922 -0.087570397784084 -0.059787833723854 -0.0204513787716903 0.0544467844104354 0.0736499359861535 -0.0462850723588741 "delta_1" 0.532 "NN"
-0.109753780578834 -0.108750002121445 -0.0883030089716563 -0.0587661085444888 -0.0187886425206413 0.05261880546266 0.0725064702149594 -0.04674045400785 "delta_1" 0.534 "NN"
-0.111134927602225 -0.109966896350652 -0.0888014303558529 -0.0597167805650447 -0.0163892611889562 0.0513603875269688 0.071357647921514 -0.0471948990611282 "delta_1" 0.536 "NN"
-0.112499592648093 -0.111163179235721 -0.0893710895860942 -0.0606459624012166 -0.0184696329752649 0.0501192361084155 0.0701476481831745 -0.0476476974140419 "delta_1" 0.538 "NN"
-0.113846923489121 -0.112337933428143 -0.0908095594821878 -0.0601555561433503 -0.0194514818503073 0.0520706249895284 0.0688783012044515 -0.0480980437657534 "delta_1" 0.54 "NN"
-0.115176963661005 -0.113492031401512 -0.0925852831395435 -0.0592597579900311 -0.0213976404558727 0.0536161674047519 0.0678487575724961 -0.0485450863570379 "delta_1" 0.542 "NN"
-0.116511258213698 -0.114736817029139 -0.0943329809687605 -0.0583593220687576 -0.0188563808380251 0.0527560855886682 0.0693239877555387 -0.0489880027973804 "delta_1" 0.544 "NN"
-0.117845411483047 -0.116169529133814 -0.095944242184387 -0.0589500155025467 -0.0185349152846905 0.0502001262997332 0.0706670882783377 -0.0494259478963295 "delta_1" 0.546 "NN"
-0.119161388921708 -0.117582915686261 -0.0970575363287103 -0.0569564749882014 -0.0181980022992769 0.0475982103801487 0.0718799871271948 -0.049858268872646 "delta_1" 0.548 "NN"
-0.120458826962367 -0.118730819735406 -0.0981492255028187 -0.0576465923960447 -0.0178457938976929 0.047161088366095 0.0729627032076664 -0.0502841145593337 "delta_1" 0.55 "NN"
-0.121736947156081 -0.119838399955552 -0.099219868595112 -0.0583137089149166 -0.0174786818160758 0.0488278694640082 0.073917697124951 -0.0507027366651233 "delta_1" 0.552 "NN"
-0.122996343277821 -0.120926232226528 -0.100087268889102 -0.0576564514975109 -0.0186615088261501 0.0503761367768065 0.0747447465488534 -0.0511134638290253 "delta_1" 0.554 "NN"
-0.124236418341858 -0.12199383279262 -0.1005069690222 -0.0565162035706869 -0.0185512644445986 0.0496678350148627 0.075447145054981 -0.0515155931656796 "delta_1" 0.556 "NN"
-0.125458484043292 -0.123042388151153 -0.101091588143971 -0.0557667773404915 -0.020239116636749 0.0473371060143372 0.0760257416602657 -0.0519083833416419 "delta_1" 0.558 "NN"
-0.126659979107507 -0.124072609285283 -0.101444330932878 -0.0557983263214434 -0.0218880643575843 0.0449638246672756 0.0764821594737826 -0.0522913979139078 "delta_1" 0.56 "NN"
-0.127842635146682 -0.1250833611779 -0.101772551441537 -0.0554038065952975 -0.0210074608977069 0.0431521806395818 0.0768192725338265 -0.052663656877574 "delta_1" 0.562 "NN"
-0.129005742566911 -0.126188559530444 -0.102078752607174 -0.0540691369779522 -0.0187480401216042 0.0444743926818959 0.0770384632546403 -0.0530248608572051 "delta_1" 0.564 "NN"
-0.130150442275391 -0.127452188242101 -0.102640266122883 -0.05346094869917 -0.0178563896036249 0.0456918992931273 0.0771427214926496 -0.0533742773164514 "delta_1" 0.566 "NN"
-0.131289546194541 -0.128690887573694 -0.103543137477248 -0.0521485212879103 -0.0211685228444766 0.0453429698019227 0.0771340233122747 -0.053711315367283 "delta_1" 0.568 "NN"
-0.132430129448378 -0.129905745156817 -0.104814749660007 -0.0514307894129358 -0.0226190764234538 0.0432966189519387 0.077015059409268 -0.0540354808261094 "delta_1" 0.57 "NN"
-0.133549483453777 -0.131087767078528 -0.10584786516629 -0.0510500566177627 -0.0205180894499377 0.0412090298737287 0.0767881622271077 -0.0543462993419767 "delta_1" 0.572 "NN"
-0.134648694867733 -0.132047098733177 -0.107483668641701 -0.0515595602522926 -0.0184568427381456 0.0390820084705505 0.0764556635848668 -0.0546432040527386 "delta_1" 0.574 "NN"
-0.135728136032159 -0.13299157819467 -0.108763339588079 -0.0509680760942405 -0.01658793172628 0.0395761271904224 0.076020609917319 -0.0549258529757212 "delta_1" 0.576 "NN"
-0.136786869711925 -0.133921097105268 -0.110006363560548 -0.0522233505468492 -0.017811720933256 0.0405519806632204 0.0754855098206606 -0.0551935493546554 "delta_1" 0.578 "NN"
-0.137826464905997 -0.134836979586729 -0.110135347855065 -0.0534761301770392 -0.0189931199550895 0.0399201862252897 0.0748535262444537 -0.0554461089941321 "delta_1" 0.58 "NN"
-0.138845809184176 -0.135739894641319 -0.109957943827733 -0.054176283338828 -0.0201313370794318 0.0382012009209178 0.0741263315882865 -0.0556830447314306 "delta_1" 0.582 "NN"
-0.139846294025721 -0.13662949851137 -0.110043502376354 -0.0542917558386322 -0.0212267733641882 0.0364427142860537 0.0733070879078743 -0.0559039258579388 "delta_1" 0.584 "NN"
-0.14082656961061 -0.137507355306871 -0.110766421406905 -0.0543793582324923 -0.021650713026872 0.0346456902344665 0.0723990760082301 -0.0561085229206903 "delta_1" 0.586 "NN"
-0.141788386074728 -0.138374016377873 -0.111470140244141 -0.0542220167884011 -0.0208209341020119 0.0347317959033517 0.0714039669089662 -0.0562963643410817 "delta_1" 0.588 "NN"
-0.142732599998664 -0.139230689244918 -0.112701033742458 -0.054471972016082 -0.0191646203418339 0.0348585009694904 0.0703256365332168 -0.0564672009792152 "delta_1" 0.59 "NN"
-0.143657982568834 -0.14007655624355 -0.113034494868901 -0.0538151743536652 -0.0173225466339194 0.0335372954326685 0.069165635185452 -0.0566208514874365 "delta_1" 0.592 "NN"
-0.144565989686309 -0.140915689612075 -0.113462015016327 -0.0532595615327105 -0.0181328847728744 0.0321768437052794 0.0679265848596847 -0.0567568543635308 "delta_1" 0.594 "NN"
-0.145457005385994 -0.141744770924808 -0.114087489081793 -0.0528921973847658 -0.0171682616523677 0.0307795356311743 0.0666118225125448 -0.0568750611763943 "delta_1" 0.596 "NN"
-0.14633069851497 -0.142568051641182 -0.114692158706425 -0.0525015090079846 -0.0161679149222901 0.0300489683757366 0.0652229563329562 -0.0569753121078358 "delta_1" 0.598 "NN"
-0.147188108906573 -0.143383346014235 -0.115278067861056 -0.0520880622407491 -0.0151316903567391 0.0304593093301194 0.0637632632068889 -0.0570572329667472 "delta_1" 0.6 "NN"
-0.148031528171102 -0.14419359439169 -0.115844638589849 -0.052755044401591 -0.0140582417397731 0.0311801712466512 0.0622347680897649 -0.0571209134646435 "delta_1" 0.602 "NN"
-0.148859492905659 -0.144998578170332 -0.115744527586454 -0.0539164878445455 -0.0130211285907778 0.0318346954846109 0.0606400917504469 -0.0571659215047257 "delta_1" 0.604 "NN"
-0.149672387559873 -0.145800105671719 -0.115767965212562 -0.0537245933413135 -0.0118348360104816 0.0324234702675494 0.0589814372576891 -0.0571923074162595 "delta_1" 0.606 "NN"
-0.150472505413241 -0.146597245476003 -0.117427560715253 -0.0535046164988255 -0.0106172438497549 0.0329473221616879 0.0572605890963616 -0.0571999189303127 "delta_1" 0.608 "NN"
-0.151258684221342 -0.147390676017149 -0.117816846449167 -0.0532560306214409 -0.00939520869738519 0.0334064219880357 0.0554801062806712 -0.0571886537247346 "delta_1" 0.61 "NN"
-0.152033874172744 -0.148182684714832 -0.118023470915623 -0.0529000203277918 -0.00813524301413637 0.0338007010469384 0.0536421306320732 -0.057158466735104 "delta_1" 0.612 "NN"
-0.152797389220435 -0.148972995662751 -0.118209414703311 -0.0515611445343124 -0.00725801676934568 0.0341305069367016 0.0517488040097489 -0.0571092424763058 "delta_1" 0.614 "NN"
-0.153549794662692 -0.149761511442292 -0.11837336663523 -0.0510046207149404 -0.00582384675132974 0.0343966642853148 0.0498019106827362 -0.0570411403301799 "delta_1" 0.616 "NN"
-0.154293026352376 -0.150548432331814 -0.118516757384537 -0.0519784345364205 -0.00435378110128026 0.0345988653565613 0.0480414745537674 -0.0569540068363842 "delta_1" 0.618 "NN"
-0.155026575999661 -0.151336104080336 -0.118637322342653 -0.0515879832777577 -0.00284850000807046 0.0347381734450989 0.0463154293069231 -0.0568478403484668 "delta_1" 0.62 "NN"
-0.155751962094752 -0.152121985918189 -0.118737567966787 -0.0513847341666511 -0.00148925684738577 0.0348139234349314 0.0446298529205471 -0.056722826252022 "delta_1" 0.622 "NN"
-0.156469393612975 -0.152909439014263 -0.118372775502107 -0.0516052163155631 -0.00048914249772658 0.0348274768766884 0.0431395959388866 -0.0565788654182008 "delta_1" 0.624 "NN"
-0.157194871057529 -0.153696519038921 -0.11887163619166 -0.0513933654553957 0.000509733766987042 0.0347790620894971 0.0415945076925174 -0.0564161984819836 "delta_1" 0.626 "NN"
-0.157949420090876 -0.154484797602211 -0.118907612833861 -0.0504528369767201 0.00202771940486923 0.0346672377841325 0.0402258003926496 -0.0562349322490931 "delta_1" 0.628 "NN"
-0.158700811297203 -0.155272924952235 -0.118921140896887 -0.049491062768356 0.00357974520590687 0.0344943181072251 0.038926643200892 -0.0560351032066618 "delta_1" 0.63 "NN"
-0.15945163344979 -0.156035452739314 -0.118912819495908 -0.0489247439098897 0.00516363789876417 0.0327130816853385 0.0375719213455046 -0.0558168878283908 "delta_1" 0.632 "NN"
-0.160202328781935 -0.15657900076968 -0.118882532072062 -0.0480535715458585 0.00641281055511467 0.0328307447081699 0.0364858182916639 -0.0555804429980987 "delta_1" 0.634 "NN"
-0.160952206324599 -0.157110553254498 -0.118829924854595 -0.0474344275333891 0.00727168528048106 0.0327708948752103 0.0353825612000298 -0.0553260444794831 "delta_1" 0.636 "NN"
-0.161702423694547 -0.157631691668477 -0.118756196203621 -0.0467864347732359 0.00844643141760981 0.0312454058677443 0.0342377309163905 -0.0550537652375474 "delta_1" 0.638 "NN"
-0.162452768091737 -0.158144592407153 -0.118659921297194 -0.046110155216881 0.00950846370131431 0.0313289396894383 0.0346986893163992 -0.0547640193427914 "delta_1" 0.64 "NN"
-0.163204456079824 -0.158648986953333 -0.118282649674522 -0.0454051968464642 0.0112228424270411 0.0308320393462581 0.0352818756419622 -0.0544568832850804 "delta_1" 0.642 "NN"
-0.163957451359979 -0.159145440132557 -0.118399393541752 -0.0446718826048358 0.0127923732775458 0.0305952721088663 0.0358999103912125 -0.0541326284069771 "delta_1" 0.644 "NN"
-0.164712789352043 -0.159635767345612 -0.118234790137441 -0.0463581716687287 0.014235535926863 0.0302981611603809 0.0365543946843661 -0.0537915105365046 "delta_1" 0.646 "NN"
-0.165468822101902 -0.160119458289952 -0.118164303129215 -0.0461157742634947 0.0151370106888025 0.029415282114855 0.0372435929101633 -0.0534339758749731 "delta_1" 0.648 "NN"
-0.166228251629569 -0.160599757565313 -0.118091806028526 -0.0440616599475473 0.0160899792654118 0.028666818931262 0.0379699426921696 -0.0530601405818873 "delta_1" 0.65 "NN"
-0.16698978595065 -0.161076036386876 -0.117990780474858 -0.0419757109399849 0.017472602595452 0.0285343396183992 0.0387329000829704 -0.0526704575954536 "delta_1" 0.652 "NN"
-0.167752849281772 -0.161548081923909 -0.11798606077731 -0.0405806662907051 0.0188183544642828 0.0279024432088022 0.0395322787953043 -0.0522650973453226 "delta_1" 0.654 "NN"
-0.168537246106335 -0.162115600326928 -0.117978598048325 -0.0396776939817616 0.0201260288371334 0.028405451566606 0.0404206984943063 -0.0518444313329685 "delta_1" 0.656 "NN"
-0.169347299744307 -0.162784878053035 -0.117538700629406 -0.0393345349620196 0.0197181335282397 0.0297375612958071 0.0413721762876404 -0.0514089472853511 "delta_1" 0.658 "NN"
-0.170158019430656 -0.163442565586946 -0.117340595281514 -0.0411473142786067 0.0199292868073376 0.0314431786292859 0.0423578112029224 -0.0509588722956969 "delta_1" 0.66 "NN"
-0.170969000735695 -0.164088193679053 -0.117121398089598 -0.0429215901658231 0.0208667251097403 0.0333230424354205 0.0433789692366506 -0.0504945959300141 "delta_1" 0.662 "NN"
-0.171779480076609 -0.164719920707666 -0.116881257466008 -0.0419420415707717 0.0221109181490409 0.0352034163019644 0.0444351105602936 -0.0500164412365863 "delta_1" 0.664 "NN"
-0.172588155949333 -0.165337156213821 -0.116939613150229 -0.0396499341405665 0.0213824745727562 0.0370823152111069 0.0455274840312971 -0.0495246832106474 "delta_1" 0.666 "NN"
-0.173395038172894 -0.165938654460403 -0.11680483379953 -0.0373359762098626 0.0222845476837734 0.0389564430732658 0.0466562644343196 -0.0490198829003535 "delta_1" 0.668 "NN"
-0.174199778738674 -0.166523108462531 -0.116122405082702 -0.035002219934025 0.0232283994793046 0.0408243512766974 0.0478205551520587 -0.0485023042582684 "delta_1" 0.67 "NN"
-0.175000239660933 -0.167089388264522 -0.115678269535517 -0.0336161003123523 0.0239230594258867 0.0426831618551705 0.0490225608824033 -0.0479723848358642 "delta_1" 0.672 "NN"
-0.175798274619066 -0.167636183312027 -0.114635835584622 -0.0351056262273102 0.02314038645094 0.0445296999998643 0.0502601966619751 -0.0474304101448302 "delta_1" 0.674 "NN"
-0.176590609446958 -0.168161942847383 -0.113829534253204 -0.0365599906938565 0.0237900056709093 0.0461718426970761 0.0515348364699499 -0.0468767948954094 "delta_1" 0.676 "NN"
-0.177377186783248 -0.168666008397865 -0.112982123087886 -0.0360532751835889 0.02427440434979 0.047370451124892 0.0528463064378957 -0.0463119430887723 "delta_1" 0.678 "NN"
-0.178157589792644 -0.169148017918682 -0.112091683491372 -0.034708305130476 0.0236359013902858 0.0488389402875384 0.0541949112007607 -0.0457361350934548 "delta_1" 0.68 "NN"
-0.1789298505838 -0.169605463732366 -0.111159217743671 -0.0338756495599409 0.0229411477394812 0.0506780509549559 0.0555804779208189 -0.0451499190354283 "delta_1" 0.682 "NN"
-0.179692895615515 -0.170037207938033 -0.110417542715491 -0.0319214186884298 0.0244969730090627 0.0524993681270266 0.0570034304720521 -0.0445533928017506 "delta_1" 0.684 "NN"
-0.18044815302815 -0.170442289358356 -0.109731860842315 -0.0318122406771016 0.0245839433225529 0.0542830800081497 0.058463718076325 -0.0439471611682402 "delta_1" 0.686 "NN"
-0.181192161249645 -0.170820042780117 -0.109858131781126 -0.0323272467930809 0.0255403702629964 0.0557895995764054 0.0599602192401942 -0.0433314431327916 "delta_1" 0.688 "NN"
-0.181925032866276 -0.171169502907764 -0.108347036307754 -0.0309216266738299 0.0263979263627193 0.0572572417775762 0.061494675661464 -0.042706653653957 "delta_1" 0.69 "NN"
-0.182645328623203 -0.171488689107668 -0.107487273075251 -0.0316203889839153 0.0259885879529947 0.0586846900888369 0.0630659701832861 -0.0420731656955602 "delta_1" 0.692 "NN"
-0.18335256081955 -0.171778002873024 -0.106675161298503 -0.0335425538365192 0.0265268896966714 0.0600704505114182 0.0646748951645841 -0.0414311881606414 "delta_1" 0.694 "NN"
-0.184045286001997 -0.172034387493901 -0.10582836288779 -0.0327751196411654 0.0281931606997977 0.0614126130917626 0.066320098099242 -0.0407811952683303 "delta_1" 0.696 "NN"
-0.18472349063464 -0.172258004657926 -0.104947934616124 -0.0317021155202908 0.027864817499073 0.0630859309213563 0.0680021334523779 -0.040123421091365 "delta_1" 0.698 "NN"
-0.185384895388475 -0.172783183305783 -0.104034096682622 -0.0330393750102185 0.0274820747033342 0.0647847362155837 0.069720723421544 -0.0394582946903038 "delta_1" 0.7 "NN"
-0.186029245128783 -0.173310123082288 -0.103083729336421 -0.0348410234801517 0.0282452865484986 0.0664534329674846 0.0714754733968235 -0.0387860217114139 "delta_1" 0.702 "NN"
-0.186655090286434 -0.173841600535179 -0.102097644643343 -0.0335298404022146 0.0297107922385511 0.0680899935873764 0.0732643222400677 -0.0381069607100536 "delta_1" 0.704 "NN"
-0.187262290252966 -0.174374739629042 -0.101074626021419 -0.0321942743482797 0.029942142099478 0.0695560832355359 0.0750896219586623 -0.0374215556371271 "delta_1" 0.706 "NN"
-0.187892620132978 -0.174909821020321 -0.0993474244644419 -0.0308340334103805 0.0320627409873209 0.0707512023086757 0.0769503891017076 -0.0367297801911926 "delta_1" 0.708 "NN"
-0.188532288156081 -0.175446110703668 -0.0989158922382898 -0.0294509708528941 0.0331039382318162 0.0718979845206038 0.0788446886849008 -0.0360322589026418 "delta_1" 0.71 "NN"
-0.189156219085464 -0.175983768334167 -0.0977776207288032 -0.0283392030283023 0.0328185846828488 0.0734299574047144 0.0807735657578299 -0.0353290841331932 "delta_1" 0.712 "NN"
-0.189764386385489 -0.176522712697039 -0.096885888979358 -0.0275226241669104 0.0331573504063665 0.0752624199109799 0.0827343712271984 -0.034620527114793 "delta_1" 0.714 "NN"
-0.190355569100495 -0.177062323604686 -0.0960003280427932 -0.0271110999574518 0.03528040771656 0.0768943986678275 0.0847281540878433 -0.0339069458915873 "delta_1" 0.716 "NN"
-0.190929437822567 -0.177602335966366 -0.0950831395374554 -0.0266154353552477 0.0362208846441157 0.0783801626901064 0.086754058553838 -0.0331885823085161 "delta_1" 0.718 "NN"
-0.191485243395382 -0.178140753625625 -0.0941329157196047 -0.0271926193245068 0.0359038215052925 0.0798521386090976 0.088810277732809 -0.0324656949997825 "delta_1" 0.72 "NN"
-0.192021995728141 -0.178679034964391 -0.0931483661738173 -0.0270084132653723 0.0367120536107869 0.0811369014491539 0.0908967954395958 -0.0317384771093487 "delta_1" 0.722 "NN"
-0.192540371144204 -0.179215894149596 -0.0912580305871806 -0.0244867430147626 0.0387482336363696 0.0822924300308644 0.0930115714981861 -0.0310072815155041 "delta_1" 0.724 "NN"
-0.193038361292337 -0.179752011645165 -0.0910751733011601 -0.0233144461959131 0.0397932411651061 0.0833379955796937 0.0951544743855048 -0.0302722969706082 "delta_1" 0.726 "NN"
-0.193515446975362 -0.18028568210062 -0.0899865684849523 -0.0253423714878651 0.0394317798569247 0.0843333302710265 0.0973244189647724 -0.0295337815943393 "delta_1" 0.728 "NN"
-0.193971763316771 -0.180815853115512 -0.0900285830029315 -0.0273821385794708 0.0390280756166683 0.0852784509122384 0.0995184152783994 -0.0287918286184704 "delta_1" 0.73 "NN"
-0.194407025527675 -0.181168851686017 -0.0915272883749766 -0.0289507804333664 0.040872567387148 0.0862365708336064 0.101738244402436 -0.0280468731130815 "delta_1" 0.732 "NN"
-0.194819634896366 -0.180979430859252 -0.0893222819710457 -0.0264578332214541 0.0427197206845598 0.0873919763289819 0.10397972961051 -0.0272989698206452 "delta_1" 0.734 "NN"
-0.195209122578752 -0.180749014462003 -0.0878323336785286 -0.0239823343340808 0.0433383079164851 0.0888274380387479 0.106243107582023 -0.0265484039601841 "delta_1" 0.736 "NN"
-0.195576328412293 -0.180479570403073 -0.0901987115268499 -0.0242365890410075 0.0428773988063705 0.0897315018030922 0.108524922170456 -0.0257954424819422 "delta_1" 0.738 "NN"
-0.195920480288406 -0.180169428156159 -0.0897114169010864 -0.0219757681548056 0.044245944793775 0.0905850567135 0.110826368849185 -0.0250401151756878 "delta_1" 0.74 "NN"
-0.19623931371738 -0.179817988819168 -0.0880536768700928 -0.0215732275481562 0.0465768563561015 0.0922877670750009 0.113143755701283 -0.0242828074947263 "delta_1" 0.742 "NN"
-0.196534855120238 -0.17942560587113 -0.0863439909139325 -0.0220156715482236 0.0479869629950508 0.0942291097438384 0.115475180420781 -0.0235236141800417 "delta_1" 0.744 "NN"
-0.196804777460981 -0.17899221286088 -0.084408885001092 -0.0218605345686698 0.0498112412865216 0.096167796027224 0.117819220269852 -0.0227627663971785 "delta_1" 0.746 "NN"
-0.197049552425384 -0.178515773763852 -0.0824554135713234 -0.0228484762608272 0.0516041820124331 0.0980994382017031 0.120176004913074 -0.022000386865606 "delta_1" 0.748 "NN"
-0.197268933780983 -0.177997528190815 -0.0813348153755136 -0.0211921458073842 0.0525460348663839 0.100025492522962 0.122540183069346 -0.0212367499416164 "delta_1" 0.75 "NN"
-0.197462136191005 -0.177436984597717 -0.0811485577699709 -0.0188279293427812 0.051999733346983 0.101940980669006 0.124912008975816 -0.0204719944257751 "delta_1" 0.752 "NN"
-0.197628371656177 -0.176833112378574 -0.0809875763509911 -0.0180386910876384 0.0514132728809384 0.103843907217404 0.127288401691165 -0.0197063103155887 "delta_1" 0.754 "NN"
-0.197768697259151 -0.177109570975732 -0.080336260946847 -0.0162717462493456 0.0507876444358796 0.105733588884562 0.129667116467969 -0.0189398837353326 "delta_1" 0.756 "NN"
-0.197977764551007 -0.177573978816206 -0.0800705894648647 -0.0144836632600476 0.0502286761785941 0.107605647986932 0.132047339123782 -0.018172806049876 "delta_1" 0.758 "NN"
-0.198235445689141 -0.178037371610987 -0.0784480346526619 -0.0134275172372222 0.051940463529822 0.109458451395535 0.134424324043959 -0.0174053924149009 "delta_1" 0.76 "NN"
-0.198470727906687 -0.178496456010297 -0.0766904403566431 -0.0150500728654606 0.0536188989282406 0.111291679966087 0.136798692660253 -0.0166376746876139 "delta_1" 0.762 "NN"
-0.198683886796711 -0.178953300391048 -0.074886926296905 -0.0140408084942505 0.0552653969491644 0.113601035144177 0.139311821908258 -0.0158698762850981 "delta_1" 0.764 "NN"
-0.198874182020057 -0.179407109415869 -0.0744530493044633 -0.0143284799928169 0.0568792283881761 0.116491313879165 0.141831730589576 -0.0151022535537877 "delta_1" 0.766 "NN"
-0.199040930188945 -0.179855773753866 -0.072603508041696 -0.0141439976815996 0.0584597845834245 0.119396877749994 0.144347282923748 -0.0143347494886165 "delta_1" 0.768 "NN"
-0.199183385657686 -0.18030087720961 -0.0715306921631258 -0.0119442457645033 0.0600076496980405 0.12231356877425 0.146854099053483 -0.013567837737432 "delta_1" 0.77 "NN"
-0.199301634744123 -0.180739592154364 -0.0702785818214031 -0.0129952349497705 0.0597837402750573 0.12524319096657 0.149351972321434 -0.0128012454631352 "delta_1" 0.772 "NN"
-0.19939463039504 -0.18117385699467 -0.0692994450385249 -0.0139993871384019 0.0589933241621302 0.128180753109023 0.151838670074423 -0.0120356171102639 "delta_1" 0.774 "NN"
-0.199461263949699 -0.181515338056015 -0.0681426383560439 -0.012371014826225 0.0597615623858145 0.131125080878326 0.154310293241471 -0.0112706272745136 "delta_1" 0.776 "NN"
-0.199501914210277 -0.180723165170866 -0.0669607085066117 -0.0107735126814505 0.0606417874375309 0.13407440625925 0.156765090981744 -0.0105067884544381 "delta_1" 0.778 "NN"
-0.199516003736063 -0.17988662244113 -0.0651771143705515 -0.00928990784785566 0.0614805048120717 0.137026248331281 0.159199049940833 -0.009744161434574 "delta_1" 0.78 "NN"
-0.199502594889906 -0.179005424037071 -0.062847988754148 -0.00854328146712913 0.0622769530234113 0.139976698012881 0.161612212343106 -0.00898280897390044 "delta_1" 0.782 "NN"
-0.199460032210343 -0.178079520018783 -0.0604617332987414 -0.00629124338475862 0.063030611570446 0.142926020898099 0.164001285015755 -0.00822301407131616 "delta_1" 0.784 "NN"
-0.199389697504226 -0.177108023452584 -0.0587190383020165 -0.00647258188407829 0.0637407224287923 0.14587019332389 0.166362380906112 -0.00746473995124148 "delta_1" 0.786 "NN"
-0.199289274985206 -0.176091475444131 -0.0576795135294266 -0.00587321255937368 0.0644066479335654 0.147801430844507 0.168694712310127 -0.00670833984483216 "delta_1" 0.788 "NN"
-0.199158236288043 -0.175027554997587 -0.0566261924942384 -0.00417838502365497 0.0650291834796677 0.1493807871265 0.170996777789525 -0.00595370533088451 "delta_1" 0.79 "NN"
-0.198995752600997 -0.173917336926375 -0.0555497385672785 -0.00196237115212083 0.0663105217308653 0.150913840140436 0.173263025104638 -0.00520134387521223 "delta_1" 0.792 "NN"
-0.198802005941775 -0.17276093985007 -0.0540740238564068 -0.000686168744647553 0.0671605587029904 0.152399227720156 0.175494460779076 -0.00445100886536063 "delta_1" 0.794 "NN"
-0.198577229398563 -0.172425358454192 -0.0539354947398023 -0.00206833175603049 0.0683867852987859 0.153836305312032 0.177686848380059 -0.00370305969567143 "delta_1" 0.796 "NN"
-0.198563058954288 -0.172835815321104 -0.0534070850432844 -0.00206686676075973 0.0695784936962279 0.155222046533434 0.179838218703662 -0.00295777020160618 "delta_1" 0.798 "NN"
-0.198520570961164 -0.173239570798425 -0.0511389425367765 0.00135214594693678 0.0707378438836751 0.156555096231386 0.181947677681918 -0.00221488784907013 "delta_1" 0.8 "NN"
-0.198450356438761 -0.173633765291885 -0.0498614680454497 0.00124827282746365 0.0707908018365249 0.157837318403516 0.184011471512102 -0.00147495787396431 "delta_1" 0.802 "NN"
-0.198350144072651 -0.174019829183636 -0.0487298528810796 0.00115335371105618 0.0729559568434573 0.159065451858397 0.186029064767405 -0.000737739165575037 "delta_1" 0.804 "NN"
-0.198220641665913 -0.17439537575533 -0.0474645383330097 3.01325987711598e-05 0.0740148752381681 0.161179743647891 0.188122381811628 -3.69101698074451e-06 "delta_1" 0.806 "NN"
-0.19805981279833 -0.174760877036293 -0.0462436652527121 0.000992012963250799 0.0749896890004808 0.164156808905374 0.190314678398613 0.000727236356042563 "delta_1" 0.808 "NN"
-0.197868241423269 -0.175115372269099 -0.0450101650244843 0.00280706993438273 0.0739328792570902 0.167107691382914 0.192460307220478 0.00145476884272862 "delta_1" 0.81 "NN"
-0.197643648240364 -0.175457183165308 -0.0441235699159921 0.00473075666399292 0.0728462272042083 0.170030882993645 0.194555396322036 0.00217894931082466 "delta_1" 0.812 "NN"
-0.197386493532121 -0.175391490078414 -0.0426881740573013 0.00631557780272418 0.0717307074454748 0.172924519794864 0.196598459826433 0.00289966070079482 "delta_1" 0.814 "NN"
-0.197094612745891 -0.174076797588474 -0.0412494955707163 0.00652077542146157 0.0731609179765382 0.175784236165674 0.19858920584225 0.00361648596762174 "delta_1" 0.816 "NN"
-0.196767984938249 -0.172712481873268 -0.0399681578906463 0.00625253025792238 0.0769666204389521 0.178608646474617 0.200524602402616 0.00432970111905389 "delta_1" 0.818 "NN"
-0.196406469227409 -0.171299112584631 -0.0393170414403187 0.00724671897419049 0.076435409219279 0.181396365026368 0.20240209397748 0.00503881434242617 "delta_1" 0.82 "NN"
-0.196008015941189 -0.169834397602526 -0.040761073340942 0.00765925422679237 0.0752895118764313 0.183284563426505 0.204222940337902 0.00574400517855895 "delta_1" 0.822 "NN"
-0.195572599842553 -0.168321287823087 -0.0421933389858132 0.00850946738790559 0.0741164964161326 0.184186191440372 0.205983634520274 0.00644490048624098 "delta_1" 0.824 "NN"
-0.195098524786717 -0.166757844605322 -0.043613160843096 0.0097438712971325 0.0748617375996657 0.185025847964992 0.207683174491337 0.00714150409130483 "delta_1" 0.826 "NN"
-0.194586715255572 -0.165790795875026 -0.043554937540299 0.011107856047041 0.0756664919309684 0.18580314787939 0.209320917380977 0.00783376466363709 "delta_1" 0.828 "NN"
-0.194034398265335 -0.165965083256197 -0.0412085942526577 0.0132438932202872 0.0784401143052769 0.186518184634434 0.210895029761455 0.0085214987854122 "delta_1" 0.83 "NN"
-0.193534025960269 -0.166092228188585 -0.0388766827165832 0.0151851717339173 0.0785239398407707 0.187171887237113 0.212405348670361 0.00920466311043377 "delta_1" 0.832 "NN"
-0.193213761472851 -0.166172687791028 -0.0385358675180303 0.0175997919776441 0.0802594911303665 0.187761369290431 0.213850400831247 0.00988295788083175 "delta_1" 0.834 "NN"
-0.192858679626639 -0.166206977800575 -0.0398829480371117 0.020165029115452 0.0819839388705954 0.189342130936532 0.215285280836746 0.0105564838651457 "delta_1" 0.836 "NN"
-0.192466837741117 -0.166195016939052 -0.0412162625149504 0.0203274913688647 0.0813796296052409 0.192059877318651 0.216930259241462 0.0112249913330561 "delta_1" 0.838 "NN"
-0.1920390332311 -0.166137021710129 -0.0425359607030722 0.0199154429257494 0.0801761576639461 0.19472801761908 0.218508689546225 0.0118884865825427 "delta_1" 0.84 "NN"
-0.191573319979413 -0.16603279101434 -0.0438411778628348 0.0185356056818425 0.0833072200672775 0.197344571926259 0.220021954263663 0.012546867417898 "delta_1" 0.842 "NN"
-0.191069061452733 -0.165884447371885 -0.0451310482080747 0.0193336432597959 0.0849731082572758 0.199908514914809 0.221467383865088 0.0131999402767834 "delta_1" 0.844 "NN"
-0.190525738608702 -0.165691310993399 -0.0464053605561998 0.0202378062079509 0.0837984242912433 0.202419060587108 0.22284457487284 0.0138477831831195 "delta_1" 0.846 "NN"
-0.189943546332571 -0.165021920875687 -0.0444839486079907 0.0211076941992536 0.0825953222610708 0.204873276684692 0.224152171129732 0.0144899882449255 "delta_1" 0.848 "NN"
-0.189320533717709 -0.164977121179147 -0.042038882256402 0.0214883814396758 0.0834556748636965 0.205291475717339 0.22539143812906 0.0151268584466455 "delta_1" 0.85 "NN"
-0.188657013301262 -0.164846526573409 -0.0401460933930277 0.0214214703674676 0.0868929913314516 0.205557939143386 0.22656054146517 0.0157580010999813 "delta_1" 0.852 "NN"
-0.187951865683789 -0.164478072899552 -0.0413697134326196 0.0215817953750423 0.086486010627369 0.205760562441135 0.227659316408103 0.0163834763693974 "delta_1" 0.854 "NN"
-0.187205400591584 -0.164067316565023 -0.0425775617001352 0.021745644421385 0.088691499632378 0.20589956224629 0.228688552509806 0.0170031972843285 "delta_1" 0.856 "NN"
-0.186416853481596 -0.163613931770197 -0.0437685278197018 0.0219146292129067 0.0893801928243411 0.205976586561196 0.229647251790473 0.0176170610991079 "delta_1" 0.858 "NN"
-0.185584504750721 -0.163118843557933 -0.0449428118341635 0.0220889322930673 0.089746067506659 0.206856798430698 0.230534893715051 0.018224904437801 "delta_1" 0.86 "NN"
-0.184709375223772 -0.162583035786089 -0.0460993016007104 0.0214971920851789 0.0898416627855325 0.209326462670308 0.231666029206873 0.0188268376553942 "delta_1" 0.862 "NN"
-0.18379081601342 -0.16200659745321 -0.047237778162736 0.0214254241996585 0.0904119033984698 0.211736856376421 0.232785889435278 0.0194227163715888 "delta_1" 0.864 "NN"
-0.183002952133699 -0.161389497558905 -0.0473348347951748 0.0224034725064599 0.0901350308412328 0.2140876588189 0.233834813334536 0.0200122783852918 "delta_1" 0.866 "NN"
-0.182365198094824 -0.160732479174376 -0.0448012425075257 0.0228517209767871 0.0920888127369577 0.21637759556725 0.234814058527985 0.0205956243858494 "delta_1" 0.868 "NN"
-0.181687189945343 -0.160036643122943 -0.0422876913379844 0.0235900825968103 0.0935145536967059 0.218565172547859 0.235721544834917 0.0211727781376173 "delta_1" 0.87 "NN"
-0.180969469759826 -0.159301958035958 -0.0424271862210458 0.0232827796662407 0.0952198206383564 0.218438794738185 0.236558172347381 0.0217435045604905 "delta_1" 0.872 "NN"
-0.180211624919826 -0.158529166495606 -0.043504939133121 0.0228692410404736 0.0948954486119545 0.218249789310233 0.237325794872262 0.0223077835376491 "delta_1" 0.874 "NN"
-0.179413003369612 -0.15771847401546 -0.0445646197190612 0.0220164898924164 0.0942521677846779 0.217999321483562 0.238022451559702 0.0228656314993922 "delta_1" 0.876 "NN"
-0.178573071257466 -0.156870383505514 -0.0456046931134111 0.0211493709858217 0.093715112817651 0.217685576453437 0.238649281040734 0.0234168989022911 "delta_1" 0.878 "NN"
-0.17769189088821 -0.155986112504687 -0.0466252926812254 0.020912796782133 0.0931429299299238 0.219025950555868 0.239206586252464 0.0239615334790433 "delta_1" 0.88 "NN"
-0.176769047746496 -0.155250894105139 -0.0476249417626068 0.0220087343331261 0.0925363950227427 0.221372857441858 0.240097632081391 0.0244996670548403 "delta_1" 0.882 "NN"
-0.17580424566456 -0.154596982426736 -0.0486047858941969 0.0224463503209699 0.0918956886966644 0.223659401288091 0.240930557333344 0.0250308763578175 "delta_1" 0.884 "NN"
-0.174796949422341 -0.153906435397029 -0.0470753682493452 0.0231151308792623 0.0912217075537405 0.22588464903934 0.241694138355563 0.0255552656980719 "delta_1" 0.886 "NN"
-0.173747696049672 -0.153179038160787 -0.0477060591719092 0.0238482924867827 0.0905141565610095 0.227146839125651 0.242389022406713 0.0260728989561614 "delta_1" 0.888 "NN"
-0.172654637756881 -0.152409761376349 -0.0484468674516363 0.0245510151322381 0.0897744089985071 0.226713573895748 0.243016333020714 0.0265836339929835 "delta_1" 0.89 "NN"
-0.171519621608558 -0.151461916194938 -0.0491892187272567 0.0249514115019763 0.089002646748534 0.226220860202629 0.243575047402372 0.02708748225874 "delta_1" 0.892 "NN"
-0.170341990684206 -0.150480386738629 -0.0499345073577786 0.0234345277210299 0.0882348422219214 0.225667704173068 0.244067837548632 0.0275842294610613 "delta_1" 0.894 "NN"
-0.169120850292545 -0.149466148972553 -0.0506811487066858 0.0225375395941967 0.0875770177143308 0.228075149039293 0.244618428846659 0.028074022870629 "delta_1" 0.896 "NN"
-0.167947717955414 -0.148461466413975 -0.0514295844510821 0.0230300438415076 0.086888408376383 0.230470762515135 0.245439886685522 0.028556705368905 "delta_1" 0.898 "NN"
-0.167054388247766 -0.14748258195059 -0.0521791833673317 0.0235411555138658 0.0861683642913977 0.232807076295628 0.246193642147326 0.0290322801155845 "delta_1" 0.9 "NN"
-0.1661223134714 -0.146665500625277 -0.0514425077205545 0.0240682110716521 0.0854180241585971 0.233382615374018 0.246883423133578 0.0295005599111021 "delta_1" 0.902 "NN"
-0.165150839348317 -0.145815258184603 -0.0492910180354532 0.0242812441521159 0.0846372157250322 0.232812367761126 0.247509856930413 0.0299616533609236 "delta_1" 0.904 "NN"
-0.164141099520626 -0.144932054040559 -0.0500822891254652 0.0251760716773259 0.0838269580312517 0.232307268361809 0.248071543092202 0.0304154958796177 "delta_1" 0.906 "NN"
-0.163091366388254 -0.144016325784333 -0.0508497843459019 0.0257560815000255 0.0829876742865195 0.234963395194618 0.248716703545843 0.0308620974525396 "delta_1" 0.908 "NN"
-0.162001581240834 -0.142932951919902 -0.0515938706482522 0.0263524713156988 0.0821203840771123 0.23756664876596 0.249661204856171 0.0313012956252858 "delta_1" 0.91 "NN"
-0.16087335560947 -0.141810416938223 -0.0523133053904397 0.0265328288648604 0.0812252727438888 0.239119652975081 0.250544257301478 0.0317330384602126 "delta_1" 0.912 "NN"
-0.159705321009312 -0.140658165310619 -0.0530092299647068 0.0258007467829782 0.0804479866093164 0.238588637168526 0.251367184014394 0.032157359436964 "delta_1" 0.914 "NN"
-0.158497301139913 -0.139476814353717 -0.053680342869021 0.0262154463231354 0.0796645678640061 0.239163267428489 0.252130591215099 0.0325742113451105 "delta_1" 0.916 "NN"
-0.157250908022563 -0.138383291519569 -0.0543264750985893 0.0266032894634052 0.0788543332232177 0.242089305010497 0.25313624230895 0.0329835185307864 "delta_1" 0.918 "NN"
-0.155964177582267 -0.137428613933719 -0.0526587930523752 0.0269639939852682 0.0780171118785115 0.244696351170634 0.254328606060337 0.0333852063657548 "delta_1" 0.92 "NN"
-0.15463919904227 -0.136443690215116 -0.0500496274561082 0.0272976350564988 0.0771536859049778 0.244329872580714 0.255465662539455 0.0337793286833606 "delta_1" 0.922 "NN"
-0.153274008692372 -0.135429672506653 -0.049321680951853 0.0273395173005209 0.0762644793126102 0.245586969794093 0.25654704648269 0.0341657593328381 "delta_1" 0.924 "NN"
-0.151870577163607 -0.133251911958917 -0.049937582342419 0.026898049556094 0.0753506315154929 0.248805444664849 0.257959477754964 0.034544581640458 "delta_1" 0.926 "NN"
-0.15042908866174 -0.132184017343655 -0.0505292616884544 0.0277769162138803 0.0744123282033918 0.250304053403951 0.259503437449445 0.0349156212874276 "delta_1" 0.928 "NN"
-0.149244761591198 -0.13122650346153 -0.051094999250228 0.0283762823892222 0.0734508278996758 0.250467485340802 0.260993416048458 0.0352788879519377 "delta_1" 0.93 "NN"
-0.148177963054766 -0.130240259932293 -0.0516357585843602 0.0285269882347368 0.072496325240788 0.25395325304962 0.262633902839877 0.0356343710264644 "delta_1" 0.932 "NN"
-0.147076659785595 -0.129401284608173 -0.0521503577494904 0.0287668983608618 0.0716426593744717 0.256465986248607 0.264594786311544 0.0359820705756098 "delta_1" 0.934 "NN"
-0.145939611385001 -0.128182260572558 -0.0526389857694434 0.029392864450996 0.0707670438109047 0.256684172093637 0.266504113317373 0.0363218611708085 "delta_1" 0.936 "NN"
-0.144767246996476 -0.127111856642384 -0.0531014145714767 0.030293756823385 0.069868233603966 0.259820032225561 0.268512486697736 0.0366537760845267 "delta_1" 0.938 "NN"
-0.143560115584919 -0.126014353926486 -0.0507705617497287 0.029256967184949 0.0689468899017167 0.263281343672712 0.270870948507087 0.036977715202487 "delta_1" 0.94 "NN"
-0.142316859901864 -0.124889474948924 -0.0482355627382971 0.0301191503035221 0.0680051043224765 0.263898532266442 0.273177569266671 0.0372937553658729 "delta_1" 0.942 "NN"
-0.141039701076798 -0.123739088112405 -0.0486859653974752 0.0309732515247407 0.0670411534912099 0.265420512120112 0.275446125813005 0.0376017959837004 "delta_1" 0.944 "NN"
-0.139726688714635 -0.122455718002567 -0.0491209238239581 0.031818153729374 0.0656527470501025 0.269015062081146 0.278141844550027 0.0379018886473749 "delta_1" 0.946 "NN"
-0.138380522568491 -0.121124615900728 -0.0495299057481203 0.0308104728717872 0.0647959943604446 0.27212944797179 0.28078431015317 0.0381938234299626 "delta_1" 0.948 "NN"
-0.136999731062082 -0.11977029537671 -0.0499119697689532 0.0312863211964978 0.0639191542558131 0.273129135570159 0.283371917127615 0.0384778003160883 "delta_1" 0.95 "NN"
-0.13558475096349 -0.118393375845177 -0.0502673071632231 0.032035289088324 0.0629910890219119 0.274083865779554 0.285904011665745 0.0387535695094446 "delta_1" 0.952 "NN"
-0.134136496873691 -0.116994298149699 -0.0505954538713591 0.031716118971634 0.0619333650132783 0.276326141370034 0.288700748258576 0.0390212984783734 "delta_1" 0.954 "NN"
-0.132655288342946 -0.115573801399908 -0.0508968998228611 0.0311045246626747 0.0608579084346759 0.279627700511536 0.291510238649206 0.039280889259256 "delta_1" 0.956 "NN"
-0.131241298927868 -0.114132207715763 -0.051011805302537 0.0306241820652526 0.0597660915295366 0.2828558551539 0.294259927957391 0.0395324046708176 "delta_1" 0.958 "NN"
-0.130177655778907 -0.112669899088901 -0.0511792626731702 0.0313831726755536 0.0586592860183432 0.285591596668053 0.29694557786331 0.0397756416910499 "delta_1" 0.96 "NN"
-0.129082376129148 -0.112251978524797 -0.0516354471036968 0.0319790160057676 0.0575934434594647 0.286878705237102 0.299569391616667 0.0400107956756237 "delta_1" 0.962 "NN"
-0.127955671890194 -0.110898919220757 -0.05182665349779 0.0317923568277376 0.0567290859293796 0.28812175256683 0.30212880764432 0.0402377037594578 "delta_1" 0.964 "NN"
-0.1267985908511 -0.109492687687607 -0.0519899219664519 0.0315723877409452 0.0558482140146965 0.289321508968818 0.304622931253822 0.040456402069108 "delta_1" 0.966 "NN"
-0.125610990120458 -0.108065881904346 -0.0521256866423033 0.03137565449657 0.0549525559057722 0.290476597582804 0.30705181931459 0.040666916802298 "delta_1" 0.968 "NN"
-0.124392251382129 -0.106619899727108 -0.0522337860895293 0.0311452605239766 0.0540403821228312 0.291588261575058 0.309644657370111 0.0408691004457367 "delta_1" 0.97 "NN"
-0.123143545887888 -0.105204293282664 -0.052313761327103 0.0309017637494799 0.053111510268615 0.29375123799279 0.312168500537858 0.04106315058559 "delta_1" 0.972 "NN"
-0.12186545130129 -0.103953391052762 -0.0523653326659436 0.0306453442812162 0.0533611087923109 0.296242829905714 0.314614316902298 0.0412488753664783 "delta_1" 0.974 "NN"
-0.120557474890662 -0.102680123389401 -0.0508098894549309 0.030390283875485 0.0540916536423048 0.298645309054907 0.316983129490298 0.041426445560064 "delta_1" 0.976 "NN"
-0.119220794479162 -0.10138576964347 -0.0485119016295018 0.0300936192700001 0.0548307810745265 0.30095711588336 0.319272860384287 0.0415958036192815 "delta_1" 0.978 "NN"
-0.117855635964822 -0.100070776130888 -0.0485652325348909 0.0298004581217568 0.0554114880266645 0.30317693932958 0.321481907021266 0.0417568347402034 "delta_1" 0.98 "NN"
-0.116462107785581 -0.0986675662445633 -0.0485906364845178 0.0294949675761074 0.0562797536963908 0.305302762258274 0.323610095867132 0.0419096547673713 "delta_1" 0.982 "NN"
-0.115207879794885 -0.0972018539345436 -0.0485882547687942 0.0291793495588968 0.0570988172414462 0.307332328808505 0.32565486827775 0.0420542339710198 "delta_1" 0.984 "NN"
-0.114267847160036 -0.0957185442735685 -0.0485570372482482 0.0288529434789222 0.0578689244553194 0.309267435843598 0.327617011147934 0.0421906025455569 "delta_1" 0.986 "NN"
-0.113299649094256 -0.0942185634545051 -0.0484979610043418 0.0284214408969552 0.0586458738440798 0.31110391937083 0.329493501990256 0.0423185882857049 "delta_1" 0.988 "NN"
-0.11230269381586 -0.0927127779271807 -0.0484109905025879 0.028170961948067 0.0594281695907219 0.312843337433281 0.331285846995259 0.0424386269899382 "delta_1" 0.99 "NN"
-0.111278299480916 -0.0913916981835988 -0.0490378441257162 0.0278157297602133 0.0595713406489322 0.314357678536051 0.332989352130537 0.04255028362658 "delta_1" 0.992 "NN"
-0.110227309472091 -0.0900517181219554 -0.0502255420331816 0.0274517073378335 0.0604181343910972 0.315336164614402 0.334605759325426 0.0426538535986187 "delta_1" 0.994 "NN"
-0.10914818511866 -0.0886931703133366 -0.0480246846035068 0.0270791830736044 0.061258463543614 0.316258942233613 0.33613347137543 0.0427492311501288 "delta_1" 0.996 "NN"
-0.108041654858791 -0.0873159116457267 -0.0477829576304848 0.0267704775819519 0.0620908282573345 0.31712628753052 0.337569943275171 0.0428364851715853 "delta_1" 0.998 "NN"
-0.106909522146654 -0.0859217068936775 -0.0475563195321181 0.0263109686462053 0.0629158731953192 0.317938951259642 0.338916454574934 0.0429154865932939 "delta_1" 1 "NN"
-0.105750731545866 -0.0845099373045411 -0.047301834451083 0.0252937083545048 0.0637322152077031 0.318694106845085 0.340169039099774 0.0429864474352225 "delta_1" 1.002 "NN"
-0.104566733312172 -0.0830815941096709 -0.0470200695408551 0.0250988753579182 0.0633937738688555 0.319393464462624 0.341330405303183 0.0430494005337391 "delta_1" 1.004 "NN"
-0.10350055047048 -0.0816368347339848 -0.0467101026509065 0.0248911579434212 0.063925464697659 0.320035159575607 0.342397061663818 0.0431043006795864 "delta_1" 1.006 "NN"
-0.10279536482282 -0.0801767709353093 -0.0463735165455618 0.0246722688921952 0.0646729499681351 0.320618040904521 0.343369091847586 0.0431511806829843 "delta_1" 1.008 "NN"
-0.102062427728048 -0.0787013236458958 -0.0460091536734492 0.0237609983366185 0.0654242279184722 0.321141908887352 0.344245868913998 0.0431900866933686 "delta_1" 1.01 "NN"
-0.101302016901633 -0.078182502993825 -0.0465047314798348 0.0224574632908199 0.0661767122552939 0.321604177819479 0.345023440880623 0.0432209526368339 "delta_1" 1.012 "NN"
-0.100513220468425 -0.0790667662013542 -0.045199862443021 0.0229782927688167 0.0669298417438509 0.322006074931248 0.345706200927367 0.0432440077446832 "delta_1" 1.014 "NN"
-0.0996973940320458 -0.0773182644070312 -0.0447558418962408 0.0229786483543857 0.0676834112779681 0.322347163847925 0.346289958378484 0.0432591887662938 "delta_1" 1.016 "NN"
-0.0988535115126041 -0.0753325386436865 -0.0434036106975442 0.0225381802759566 0.0672949328953887 0.322624868923242 0.346773144375797 0.0432664409394803 "delta_1" 1.018 "NN"
-0.0979831723655178 -0.0733563942065203 -0.0420366896714012 0.0210740948489698 0.067939923896603 0.3228380436146 0.347158242390171 0.0432659213997375 "delta_1" 1.02 "NN"
-0.0970851191885804 -0.0713916475597616 -0.0415931543507631 0.0206311108278563 0.0685696155354389 0.322987923825822 0.347443449558945 0.0432577611296826 "delta_1" 1.022 "NN"
-0.0961604816408976 -0.0714173212037013 -0.0411223130529803 0.0199465577775795 0.0691853504341231 0.323071690605514 0.347627215814417 0.0432418729064399 "delta_1" 1.024 "NN"
-0.095737575263108 -0.0726761550875439 -0.0406255794227756 0.0195408683749869 0.0697837009128786 0.323089622704434 0.347708707382986 0.0432183182469388 "delta_1" 1.026 "NN"
-0.0953020440025569 -0.0739099739037214 -0.040101745383501 0.0191322690026199 0.0703663639164314 0.323040571446784 0.347688758937701 0.0431872440739515 "delta_1" 1.028 "NN"
-0.0948359769044997 -0.075117695358689 -0.0395526436480717 0.0187209070122769 0.0709333659598979 0.322921968561184 0.347565820482411 0.0431484532819505 "delta_1" 1.03 "NN"
-0.0943387367179513 -0.0752437217539974 -0.0389776044881087 0.0185800650607888 0.0700379209094637 0.32273482201369 0.347340725749952 0.0431022739682013 "delta_1" 1.032 "NN"
-0.0938094506311777 -0.0734884544779553 -0.0383762571522436 0.0178923820220176 0.0707197250888918 0.322477515766554 0.347011931946831 0.0430487585362347 "delta_1" 1.034 "NN"
-0.0932479648015287 -0.0717398463702994 -0.0376983932290762 0.0174749087722654 0.0713982542225331 0.322149147638393 0.346580772050972 0.0429878649263798 "delta_1" 1.036 "NN"
-0.092655560282481 -0.0699973599329398 -0.0370984049547293 0.0169456106845436 0.0720725679181191 0.321748575629868 0.346043811487156 0.042919595235302 "delta_1" 1.038 "NN"
-0.0920619918308148 -0.070250990683967 -0.0364219392989603 0.0165588336377505 0.0727404122800182 0.321275613344687 0.345404529633675 0.0428441497660794 "delta_1" 1.04 "NN"
-0.0919587105364423 -0.0717521125710063 -0.0357216286847236 0.016170339870462 0.073404061062071 0.320728895489931 0.344660206800494 0.0427616230921141 "delta_1" 1.042 "NN"
-0.0918181808946594 -0.073217919111165 -0.0349960358515501 0.0153272877498132 0.0740600643329627 0.32000597582542 0.343811461287558 0.0426719453582085 "delta_1" 1.044 "NN"
-0.0916386087224066 -0.0746466557176104 -0.0342475988109847 0.0143043836347718 0.0747087851384547 0.318756812391168 0.34285987713499 0.042575248964806 "delta_1" 1.046 "NN"
-0.0914220177171421 -0.0736451237537841 -0.0338770846080585 0.0136382015429783 0.0746132353965383 0.317400386033243 0.341802283073156 0.0424715384374618 "delta_1" 1.048 "NN"
-0.0911647127530966 -0.0721189814959322 -0.0333771616202118 0.0140693095317441 0.0723766346882351 0.315937694983426 0.340641945475584 0.0423610943093715 "delta_1" 1.05 "NN"
-0.0908680099352412 -0.0705929082424965 -0.0329075774429581 0.0140353030694238 0.071441398283649 0.314369507859116 0.3393761703634 0.0422438845532563 "delta_1" 1.052 "NN"
-0.0905390366848706 -0.0699570351910193 -0.0325119890501422 0.0131091476122522 0.0720154026405737 0.31269468656851 0.338007032241381 0.0421198747760346 "delta_1" 1.054 "NN"
-0.0907066723423691 -0.0715985522179996 -0.0318861995684663 0.0121920227776675 0.072580986147148 0.310914716447491 0.336533984772887 0.041989268515397 "delta_1" 1.056 "NN"
-0.0908264702289856 -0.0731927715531424 -0.0315477081716709 0.0112839338507347 0.0731380211885171 0.309030845243792 0.334957452767672 0.0418521282283167 "delta_1" 1.058 "NN"
-0.0908985823472219 -0.0747361927401988 -0.0307936233228878 0.010194604378855 0.0736847094746558 0.307044330853032 0.333277392969518 0.0417084948904904 "delta_1" 1.06 "NN"
-0.0909214952377333 -0.0742757545217214 -0.0305464705897809 0.00788661587416017 0.0742215159117585 0.304955021164271 0.331495908135984 0.0415586641491603 "delta_1" 1.062 "NN"
-0.0908954870487224 -0.0729538638675817 -0.02988293272201 0.00819115127341319 0.0747475923235523 0.302763004898122 0.329611048312228 0.0414024895980673 "delta_1" 1.064 "NN"
-0.0908177400368391 -0.0716223096564064 -0.0288766601325057 0.00775344247862275 0.0752622079627721 0.300471232801783 0.327624201806962 0.0412400433266908 "delta_1" 1.066 "NN"
-0.0907893417279586 -0.0702819337269469 -0.0281794265828783 0.00689843503649201 0.0757643918832909 0.298080510858883 0.325536286309712 0.0410716414869602 "delta_1" 1.068 "NN"
-0.091122536298027 -0.071756613521841 -0.0276778830388065 0.00802641009127392 0.0762535289860633 0.295590217212592 0.323348478249312 0.0408973255128448 "delta_1" 1.07 "NN"
-0.0913952536262397 -0.0733174275765296 -0.0266796254504421 0.00770224621270277 0.0767291211625227 0.293001657866753 0.32106100388985 0.0407170277084059 "delta_1" 1.072 "NN"
-0.0916081642748756 -0.0748169258267322 -0.0260511554275324 0.00693557409031764 0.0771909061900378 0.290316626883739 0.318673374896713 0.0405309103880299 "delta_1" 1.074 "NN"
-0.091760511970346 -0.0756082333763497 -0.0251981159531605 0.00624734610820477 0.0762273521636005 0.28753477351658 0.316185818874781 0.040339096446229 "delta_1" 1.076 "NN"
-0.0918476102081123 -0.0744393087480077 -0.0240756047728229 0.00731728518911234 0.0745703254398196 0.284659324472571 0.313738074204261 0.0401418801470062 "delta_1" 1.078 "NN"
-0.0918722863444847 -0.0732471137665804 -0.0234139376687509 0.00664123536405725 0.0729420691644804 0.281691361869672 0.311232484581696 0.0399391842388663 "delta_1" 1.08 "NN"
-0.0918323646628119 -0.0720340773226118 -0.021768996712081 0.0059746474695177 0.0721072214433403 0.278630547873617 0.308631803376646 0.0397310633065443 "delta_1" 1.082 "NN"
-0.0920905360726629 -0.0707992951147511 -0.0209545999275573 0.00666028978658795 0.0724651675853381 0.275478950716576 0.30593815373828 0.0395176044834423 "delta_1" 1.084 "NN"
-0.0923759375355653 -0.0714914180200499 -0.0195102710178211 0.00607476837415288 0.0728067244613675 0.273046576602131 0.303150095179336 0.0392990834781639 "delta_1" 1.086 "NN"
-0.0925865521433724 -0.0727864301507795 -0.018144194216608 0.00549877620114381 0.0731324483621716 0.270882375596077 0.300270241116423 0.0390755556499958 "delta_1" 1.088 "NN"
-0.0927221434553493 -0.0740056881800102 -0.017235793798979 0.00582456774703632 0.0734419392476326 0.268640933559674 0.297298821650429 0.0388471528490419 "delta_1" 1.09 "NN"
-0.0927816443158687 -0.075147924946662 -0.0158102069841656 0.00439331183147185 0.0737344376430833 0.266322125990686 0.294234875659421 0.0386138350620034 "delta_1" 1.092 "NN"
-0.0927630376451205 -0.0752057844972844 -0.0144150647475371 0.00438629829427306 0.0740083478735465 0.263926559623771 0.291082216351425 0.0383759311980944 "delta_1" 1.094 "NN"
-0.0926660982527729 -0.0740261737254175 -0.0136784668403924 0.00453343032073183 0.0727220691246035 0.261452458240834 0.287837764767072 0.0381334817523431 "delta_1" 1.096 "NN"
-0.0924897702336009 -0.0728101982006375 -0.0125856099795659 0.00450336573482768 0.0703834492073163 0.258900430260479 0.284506314695875 0.0378866357728312 "delta_1" 1.098 "NN"
-0.0922325248364824 -0.0715591441586014 -0.0119449954470578 0.00447015876461432 0.0700476227431126 0.256271084552214 0.281087177388643 0.0376353344714922 "delta_1" 1.1 "NN"
-0.0921634772056625 -0.0702753750592686 -0.0125098644665058 0.00410509938152082 0.0697452240240954 0.253563124020275 0.277581334182286 0.0373798255203281 "delta_1" 1.102 "NN"
-0.0921336839036246 -0.0689561317991401 -0.011908904077464 0.00412213343768519 0.0694204833870509 0.25077717528434 0.273989529566029 0.0371202635529502 "delta_1" 1.104 "NN"
-0.0920148049034444 -0.0683419703901762 -0.0108098010820682 0.00383880971588746 0.0690734843935743 0.247913876590257 0.270314193105304 0.0368567526578226 "delta_1" 1.106 "NN"
-0.0918074860635489 -0.06905938002351 -0.0105119832460252 0.00406309205535382 0.0687050245203349 0.244972913252459 0.266554671347412 0.0365895514520873 "delta_1" 1.108 "NN"
-0.0915102311273637 -0.06969088425076 -0.0110208648113401 0.00393247301562494 0.0683135157114987 0.241233429017305 0.262713173406929 0.0363183022091304 "delta_1" 1.11 "NN"
-0.0911210706533654 -0.0702348975645799 -0.010620023332656 0.00455222440645109 0.0679015408896533 0.236969745257313 0.258791194569093 0.0360437252849439 "delta_1" 1.112 "NN"
-0.0906407806659011 -0.0706909105011415 -0.00952124255750197 0.00462547004512248 0.0675804021804527 0.232632114432346 0.254789039452646 0.0357656221132873 "delta_1" 1.114 "NN"
-0.0900681142836057 -0.0710580591286603 -0.00985586616131373 0.00512958205859571 0.0676198971571735 0.228225042988616 0.250707972437272 0.0354842391334762 "delta_1" 1.116 "NN"
-0.0894033779984504 -0.0698843939870359 -0.0106746967849274 0.00615100044805073 0.0672966231466798 0.223750419405848 0.246550235103411 0.0351995522131836 "delta_1" 1.118 "NN"
-0.0886459282777643 -0.0683670243663381 -0.00998350079964339 0.00749475227284202 0.0660405096666792 0.219208486804934 0.242315214264877 0.0349117583242841 "delta_1" 1.12 "NN"
-0.0877939308443711 -0.0668027373133282 -0.010388275458616 0.0087706280026083 0.0655238898287427 0.214600689435611 0.238006113001934 0.0346210076202608 "delta_1" 1.122 "NN"
-0.0868510374835598 -0.0651910910672595 -0.0102397181215168 0.0101342637858753 0.0649872497777018 0.209930142056335 0.23362375188935 0.0343275561017255 "delta_1" 1.124 "NN"
-0.0859699244287957 -0.063533196991693 -0.00978184450265052 0.011501324480005 0.0644303012781471 0.205198769161912 0.229169192057324 0.034031402572265 "delta_1" 1.126 "NN"
-0.0851616233587036 -0.0618312427373389 -0.00916902857921631 0.012661127042469 0.0638535893606289 0.200405874583521 0.224818700838999 0.0337325162151259 "delta_1" 1.128 "NN"
-0.0842545983636327 -0.0600851543819489 -0.0088605754503297 0.0135553001160467 0.0632576578566313 0.195555306801221 0.220432856205917 0.0334313357897835 "delta_1" 1.13 "NN"
-0.0832491848675658 -0.05829593457032 -0.0084682916446901 0.01496884003236 0.0626435262357299 0.190716536125944 0.215977229562511 0.0331278095994111 "delta_1" 1.132 "NN"
-0.0821440523386698 -0.0565009962887622 -0.00804708594929116 0.0163797369680693 0.060407867316119 0.187197156659607 0.211451687571683 0.0328220357906909 "delta_1" 1.134 "NN"
-0.0809412110793846 -0.0562349975828951 -0.00763103295621748 0.0175042011468337 0.059062187597154 0.183609698446575 0.206857767735218 0.0325144425490887 "delta_1" 1.136 "NN"
-0.079639812240033 -0.0558827098720582 -0.00743730378995511 0.018739005733693 0.0603705683209739 0.179953885638119 0.202197963138054 0.0322047200893082 "delta_1" 1.138 "NN"
-0.0782403179208084 -0.0554433990586098 -0.00680970522536772 0.0201453185367242 0.0600033992071565 0.176232317687799 0.197471671172633 0.031893376574479 "delta_1" 1.14 "NN"
-0.0767439075247069 -0.0549163329142546 -0.00640293154565241 0.0215238599785343 0.0592997974420979 0.172443320677695 0.192681649272246 0.0315801761130079 "delta_1" 1.142 "NN"
-0.0751500940450323 -0.0543028067698335 -0.00599569008001355 0.0226523273078534 0.0585794338336909 0.168589752896225 0.187828997822526 0.031265674836239 "delta_1" 1.144 "NN"
-0.0734608963905286 -0.053602082755726 -0.00616680742164832 0.0240073681350185 0.0578428423319084 0.164671851858501 0.182913627006222 0.0309497272907023 "delta_1" 1.146 "NN"
-0.0716758325952211 -0.0525129815852536 -0.00636570987841645 0.0253932955378817 0.0570910327034022 0.160690810585018 0.177940217531306 0.0306324202438747 "delta_1" 1.148 "NN"
-0.0697964497628663 -0.0502599566073818 -0.00547544535484235 0.0267702413909598 0.0563232253087116 0.155854232577073 0.172907491808147 0.0303141124317327 "delta_1" 1.15 "NN"
-0.0678242948211532 -0.047956540901559 -0.00671854823953311 0.0266231332505042 0.0564535595167959 0.150455875542021 0.167817284254698 0.0299945994209743 "delta_1" 1.152 "NN"
-0.0657588858342333 -0.0456034269608503 -0.00626000464674892 0.0261997034405533 0.0550754384981302 0.145016483727797 0.16267216702385 0.0296746130987894 "delta_1" 1.154 "NN"
-0.0636035574036289 -0.043202978508287 -0.00557621225855298 0.0275883471605223 0.0546567032918043 0.139536396112225 0.157473523618556 0.0293535755306536 "delta_1" 1.156 "NN"
-0.0616371826777637 -0.0407551779184359 -0.00536986171993892 0.0275636166203781 0.054319349716629 0.134018816304908 0.152222263080816 0.0290321137221792 "delta_1" 1.158 "NN"
-0.0595824474667668 -0.0382627522168677 -0.00548904860901112 0.0271736016968749 0.0538551381181969 0.128463135517857 0.146920488921737 0.0287101552009324 "delta_1" 1.16 "NN"
-0.0574356893949173 -0.0357268815457334 -0.00532022798872589 0.0267662973136522 0.0533663447220691 0.122872800380882 0.141569594080195 0.0283877244322875 "delta_1" 1.162 "NN"
-0.0551982181751196 -0.0331475567916319 -0.00434439607155146 0.0265778790832691 0.0528548800984763 0.117250068831448 0.136384282830793 0.0280653504068835 "delta_1" 1.164 "NN"
-0.0528714557407648 -0.0305272750735872 -0.00443588861550848 0.0258979408761386 0.0523200309756846 0.112668002661021 0.131162959133579 0.0277426577343451 "delta_1" 1.166 "NN"
-0.0504550367879213 -0.032621341932157 -0.00442550393674601 0.025115792501988 0.0523754473988887 0.108598375266494 0.125894341860269 0.0274203531621879 "delta_1" 1.168 "NN"
-0.0479534847646397 -0.0334212297951009 -0.00363231003424125 0.0249597788899405 0.0511782706660204 0.104476634765523 0.120578389441524 0.0270978904586535 "delta_1" 1.17 "NN"
-0.0453672711742179 -0.0305210204674324 -0.00370522960492403 0.024464225459379 0.0521357283640803 0.100307357435473 0.115218400788453 0.0267760516244444 "delta_1" 1.172 "NN"
-0.042700087341863 -0.0308180370088262 -0.00376790583660558 0.0239512202294587 0.0512433932042722 0.0960905927827986 0.109815054840484 0.0264546168470491 "delta_1" 1.174 "NN"
-0.0450964927797193 -0.031862153849527 -0.0038209989705984 0.0234206109208557 0.0514946462720629 0.0918273634612032 0.104369997273645 0.026133545048277 "delta_1" 1.176 "NN"
-0.0481675667831625 -0.0287467861675641 -0.00325658549590013 0.0228715287006174 0.0526453204888226 0.0860935332526189 0.0988853734397286 0.0258135121484256 "delta_1" 1.178 "NN"
-0.0512152107829311 -0.0289778165763841 -0.00331453171274454 0.0223056068329794 0.0505399656017875 0.0831675760174573 0.09336190195621 0.0254940518213704 "delta_1" 1.18 "NN"
-0.0542370697137211 -0.0268380284378318 -0.00294304405165247 0.0217223315170745 0.0505411207113916 0.0797465847284935 0.0878031652818207 0.0251758703872664 "delta_1" 1.182 "NN"
-0.0572293576035099 -0.0248175441857348 -0.00301707542597796 0.0211214259069474 0.0505641167850909 0.0754274493711167 0.0865263292901669 0.0248587503570628 "delta_1" 1.184 "NN"
-0.0601937789481761 -0.0223597989903404 -0.00308434665636037 0.0205042793517654 0.0518185148920922 0.074352531477029 0.0874965842736202 0.0245426577281009 "delta_1" 1.186 "NN"
-0.0631246468781015 -0.021894681639725 -0.00278262825585029 0.0198689414599176 0.0525373472695513 0.071400123419437 0.0884527378344226 0.0242281481256302 "delta_1" 1.188 "NN"
-0.0660196097727095 -0.0186463062041986 -0.00288093448903304 0.0192175138566086 0.0534280736360687 0.0704457128789557 0.0893961092900333 0.0239153115523359 "delta_1" 1.19 "NN"
-0.0688803665542475 -0.0168048520027462 -0.00297430937560805 0.0185488784212533 0.0539547515198699 0.0702795566950367 0.090326109567021 0.0236037946626972 "delta_1" 1.192 "NN"
-0.0717019378517278 -0.014716402690202 -0.00257876702140014 0.0178637040776382 0.0541496817403877 0.0696289928856249 0.0912421486485266 0.0232942224176888 "delta_1" 1.194 "NN"
-0.0744848288026114 -0.0198009846552547 -0.00204510455200757 0.0188977143172189 0.054728789228492 0.0685192138015058 0.0921453057331274 0.0229863238705675 "delta_1" 1.196 "NN"
-0.0772224024166066 -0.0248660034788979 -0.00198631226318047 0.0191286192950042 0.056016926155287 0.0681458677341942 0.0930355276193736 0.0226807155516381 "delta_1" 1.198 "NN"
-0.0799158895668262 -0.029907745521629 -0.00155058458932578 0.0201330047363926 0.0553109192664516 0.0670820617049036 0.093912105542947 0.0223772598840594 "delta_1" 1.2 "NN"
-0.0825629419686451 -0.0349229720658286 -0.000914028146735912 0.0214538903186234 0.0561053373667485 0.0680353539997569 0.0947762977810309 0.0220758623779309 "delta_1" 1.202 "NN"
-0.0851607316237208 -0.0399124893476182 0.000658101754423601 0.0206047479031639 0.0550788133083004 0.0689732990314001 0.0956269784712654 0.0217772700198809 "delta_1" 1.204 "NN"
-0.0877078581667554 -0.0448737547320723 0.000804033487795897 0.0189259436269316 0.0554702991197661 0.0698961386794044 0.0964649877921498 0.0214808838316952 "delta_1" 1.206 "NN"
-0.0902024474431666 -0.0498035099876155 0.000416467428147271 0.0175961141862944 0.0567863911852223 0.0708037572716836 0.097289615830808 0.0211873608795227 "delta_1" 1.208 "NN"
-0.0926424043256731 -0.0546996868984344 -0.00197105405864728 0.014155542085613 0.0557475946111636 0.0716962180262982 0.0981025967077201 0.0208966883497204 "delta_1" 1.21 "NN"
-0.0950273030577664 -0.0595628377759527 -0.0023201263494852 0.015713454202571 0.0554678225485563 0.0725733457218694 0.0989018499905007 0.0206086723009879 "delta_1" 1.212 "NN"
-0.0973521838041589 -0.0643863602970898 -0.002869007677609 0.0168522301201897 0.0542445305868406 0.0734353219188719 0.0996889312744946 0.0203241710221777 "delta_1" 1.214 "NN"
-0.0996206656726342 -0.0691750935887421 -0.0030399655608897 0.0178962334541937 0.0535112707764271 0.074282625962486 0.100463131322945 0.020042316645086 "delta_1" 1.216 "NN"
-0.101825873227717 -0.0739214689341869 -0.00311873707341914 0.0170038733978304 0.0546025313718173 0.0751145453742297 0.101225052298093 0.0197643012883273 "delta_1" 1.218 "NN"
-0.103967130189213 -0.0786245918905766 -0.00325411655568941 0.0186000659073264 0.0533050765898058 0.0759315600330747 0.101974580532013 0.0194895881235072 "delta_1" 1.22 "NN"
-0.106214871660575 -0.0832838053789406 -0.003255803207318 0.0203402630986607 0.0537044007308218 0.0767332560128787 0.102711900177007 0.0192182256955804 "delta_1" 1.222 "NN"
-0.108712588565024 -0.0878958271476895 -0.0030148278171318 0.0192476143095246 0.0573724982595409 0.0775206501635329 0.103436659214172 0.0189508421989685 "delta_1" 1.224 "NN"
-0.111142495360865 -0.0924604718185158 -0.00282311185809547 0.0201874796948592 0.0601243429410597 0.0782927330415638 0.104149340345711 0.0186869946788736 "delta_1" 1.226 "NN"
-0.113503932753824 -0.0969746904219142 -0.00262817872480703 0.0209533045096135 0.0619052603719061 0.0790504619642156 0.104849472855593 0.0184275240850924 "delta_1" 1.228 "NN"
-0.116115540255687 -0.101437338472414 -0.00229311857673142 0.0219282398991054 0.0658015752639316 0.0797925879169562 0.105537778376757 0.0181719990273416 "delta_1" 1.23 "NN"
-0.118804649346464 -0.105845354311702 -0.00215333781504623 0.0222440638144357 0.0682718107409598 0.0805201272324398 0.106213786705306 0.0179204082637227 "delta_1" 1.232 "NN"
-0.121419528482632 -0.110198308091317 -0.00259765953856261 0.0228335479571042 0.0694905352245708 0.0812330834163643 0.106878458103786 0.0176734298172335 "delta_1" 1.234 "NN"
-0.123963551777828 -0.114494102624827 -0.00291161480727364 0.0216923134395794 0.0731884799368139 0.0819309239824301 0.107530964133853 0.0174306014285685 "delta_1" 1.236 "NN"
-0.126811881436051 -0.118728966954427 -0.00335721666132893 0.0223573529703336 0.0740312719575119 0.0832932753102444 0.10817148990829 0.0171927299679073 "delta_1" 1.238 "NN"
-0.129668683578841 -0.121602617353777 -0.0036213951846682 0.0235958726588869 0.0747516357184932 0.086360743035868 0.108800340181005 0.0169595450530484 "delta_1" 1.24 "NN"
-0.132449649036892 -0.123009650303 -0.00358229815663069 0.0229860665556876 0.0756936779873888 0.0897984220437555 0.109417402905235 0.0167308538724491 "delta_1" 1.242 "NN"
-0.135205999139136 -0.127462700522998 -0.00370882897073432 0.0215968006108123 0.0763634151082407 0.0930660677942909 0.110023281721793 0.0165073783624781 "delta_1" 1.244 "NN"
-0.1382942428327 -0.131399926692128 -0.00470169072004389 0.0219983544969866 0.0772485777279845 0.0958178036625146 0.110617448215081 0.0162889340387949 "delta_1" 1.246 "NN"
-0.141305024035995 -0.132994392663629 -0.00477960030432034 0.0207416127166689 0.0783675336358627 0.0967690985184984 0.111199553206532 0.0160755279660104 "delta_1" 1.248 "NN"
-0.144236471424808 -0.13738126372883 -0.00479556439931206 0.0198210525500482 0.0789826675155402 0.100639868128003 0.111771035357008 0.0158677140356227 "delta_1" 1.25 "NN"
-0.147471796349945 -0.141471589336694 -0.00484195164256995 0.0208241037638045 0.0798422961606999 0.102603390872158 0.112330829463395 0.0156648163530001 "delta_1" 1.252 "NN"
-0.150710028615904 -0.143619217736163 -0.00546346840581924 0.0212855682573194 0.0805751242202088 0.105859811581184 0.113047039114863 0.0154680341991797 "delta_1" 1.254 "NN"
-0.153875185005613 -0.148438078109127 -0.00607877573220694 0.0206871400083712 0.081180054203955 0.108054830561531 0.116741848949232 0.0152766930307424 "delta_1" 1.256 "NN"
-0.157418183227005 -0.151776675050069 -0.00668579845155337 0.0197612720337388 0.0817675822151858 0.108583375052545 0.120428330059109 0.0150909791162946 "delta_1" 1.258 "NN"
-0.160881294457466 -0.155405832798626 -0.00728460275643794 0.0206399466444334 0.0831137324694193 0.111568494051514 0.124102382567097 0.0149113244262945 "delta_1" 1.26 "NN"
-0.164558920719314 -0.160089069630517 -0.0075665485020846 0.0190310265565572 0.0839662003618976 0.114961467016794 0.12776349925697 0.0147375046841934 "delta_1" 1.262 "NN"
-0.168315914564617 -0.162473673942644 -0.00783733897919148 0.0188410167491311 0.0845147686419839 0.115454785692893 0.131409985590901 0.014570156185672 "delta_1" 1.264 "NN"
-0.172212810756564 -0.167526096090511 -0.00809869414054254 0.0179953479565151 0.085045024260216 0.116237633286556 0.135038957225962 0.0144088958119672 "delta_1" 1.266 "NN"
-0.17623990913035 -0.171066534522876 -0.008351588929431 0.0173358921664493 0.0855582843258214 0.119222345567479 0.138649677909676 0.0142536454623039 "delta_1" 1.268 "NN"
-0.180299343388692 -0.174120418015494 -0.00914397845503823 0.016460681880166 0.0860532437377158 0.122205486586205 0.142240936875649 0.014105219949831 "delta_1" 1.27 "NN"
-0.184558033078203 -0.179136762493536 -0.00962057540820482 0.015275788081704 0.0867250949378486 0.125183626849146 0.145808430494606 0.0139630074386655 "delta_1" 1.272 "NN"
-0.188736941601718 -0.182784286306205 -0.00994690708099566 0.0142506065589934 0.0876981255049727 0.128158347387414 0.14935359525788 0.0138277330218067 "delta_1" 1.274 "NN"
-0.192960182893901 -0.185559499743136 -0.0101739231100471 0.015071440072338 0.0882681779220967 0.131126700488729 0.152873581411491 0.0136993072882185 "delta_1" 1.276 "NN"
-0.197315732480735 -0.189138714746633 -0.0103948521578296 0.0158961493747525 0.0886669970116958 0.134086454946554 0.156363873092606 0.0135773801553046 "delta_1" 1.278 "NN"
-0.201587501060457 -0.193938362945914 -0.0111958117887991 0.0167237239876181 0.0890513170890692 0.137037049734411 0.159825917752887 0.0134627209701818 "delta_1" 1.28 "NN"
-0.205775753070623 -0.198331013451069 -0.0117993021502554 0.0175536311578348 0.0900655680599828 0.139975541346259 0.163254728392381 0.0133548239250779 "delta_1" 1.282 "NN"
-0.209876933455606 -0.201212273080785 -0.0121130468606918 0.0183862921794269 0.0904508753598654 0.142904480382837 0.166651764495325 0.0132543941242843 "delta_1" 1.284 "NN"
-0.214033171760395 -0.203997186890196 -0.0124205813890901 0.0192196248623075 0.0908183867694479 0.145819988859989 0.17001302092548 0.0131612883248366 "delta_1" 1.286 "NN"
-0.218231774454317 -0.206684369617952 -0.0127420829592853 0.0200551243345088 0.0911684698698443 0.148717952181605 0.173334735801423 0.013075166645855 "delta_1" 1.288 "NN"
-0.222336711597397 -0.209560152894111 -0.013607928671735 0.0208913065173471 0.0915001219878206 0.151600933286253 0.176618395765583 0.0129967871068893 "delta_1" 1.29 "NN"
-0.226349430696665 -0.213834494712183 -0.0140153919371799 0.0211964257256061 0.0923700607896858 0.154466490136813 0.179859291892572 0.012925911147345 "delta_1" 1.292 "NN"
-0.230265183755614 -0.218017598407311 -0.0144157163200334 0.0213269378117724 0.0932313388008386 0.157310990483597 0.183055341303832 0.0128623216386414 "delta_1" 1.294 "NN"
-0.234081126095089 -0.222105455457694 -0.0148823893982231 0.0214400821515084 0.0937339752335584 0.160137248464741 0.186206859017962 0.0128068245366452 "delta_1" 1.296 "NN"
-0.237795362543372 -0.226067610706707 -0.0155084273834136 0.0215299674202485 0.0939991173617735 0.162938792840313 0.189308694209896 0.0127587322865361 "delta_1" 1.298 "NN"
-0.241406232180436 -0.228598864843516 -0.0172094859750693 0.021795155234986 0.0945981971696477 0.165718453502077 0.192362614391929 0.0127190425623796 "delta_1" 1.3 "NN"
-0.244911116463868 -0.231022646591819 -0.0182597629351462 0.0225524977000513 0.0948393705444756 0.168473817490022 0.195362999819676 0.0126871096727021 "delta_1" 1.302 "NN"
-0.248307639293473 -0.233335414586598 -0.0187316314898598 0.0233101495082018 0.0950621717393895 0.171199851596726 0.198308049165286 0.0126628990562729 "delta_1" 1.304 "NN"
-0.251665735269853 -0.235535529855775 -0.0192014676021892 0.0240656795225995 0.0952674513787449 0.173899631211127 0.201198111619189 0.0126470744422719 "delta_1" 1.306 "NN"
-0.255040235339485 -0.237622065134101 -0.01994448400502 0.02481975721742 0.0954543922128694 0.176568611028378 0.20402926424544 0.0126391274738683 "delta_1" 1.308 "NN"
-0.258300765703359 -0.239592447250678 -0.0216618589184281 0.0255730532363265 0.0959959243666013 0.179209175509716 0.206799266926042 0.0126398722225115 "delta_1" 1.31 "NN"
-0.261443524590983 -0.241445781982596 -0.0232234134031168 0.0263239744159656 0.0967550400338266 0.181816083526108 0.209507552406737 0.0126487802985972 "delta_1" 1.312 "NN"
-0.264467324799683 -0.243181885458257 -0.0234781600356979 0.0270715248089186 0.0974943022953894 0.184388388329436 0.212149981215731 0.0126656724038361 "delta_1" 1.314 "NN"
-0.267366682276356 -0.245062119601704 -0.0237148139673029 0.02781804744111 0.0982134326116507 0.186927291785284 0.214725994221064 0.0126913900776102 "delta_1" 1.316 "NN"
-0.270143260209271 -0.247850578175437 -0.0250136783705763 0.0285605210933881 0.0986391051401247 0.18890598231848 0.21723408678558 0.012725306776615 "delta_1" 1.318 "NN"
-0.272793951182256 -0.250516860515782 -0.0266750323195535 0.0292991439146302 0.098775120783499 0.190451146030913 0.219672300942162 0.0127680452956894 "delta_1" 1.32 "NN"
-0.27531089255472 -0.253061930005305 -0.0283283706680977 0.0300349498374497 0.0988989012985064 0.191911682287647 0.222038925605557 0.0128195480798707 "delta_1" 1.322 "NN"
-0.277699095860229 -0.255483879359832 -0.0299745073824913 0.0307663514553023 0.0990107116875945 0.193285113301078 0.224329392920798 0.0128791776527878 "delta_1" 1.324 "NN"
-0.279953316260205 -0.257777228844181 -0.0316111560162724 0.0314934315569078 0.099110043132234 0.194572303963053 0.226545576675847 0.0129478494798913 "delta_1" 1.326 "NN"
-0.282070450567877 -0.259943174315162 -0.0332382949629917 0.0322162741961971 0.0991985336205126 0.195771748180115 0.22868410989781 0.0130249824322534 "delta_1" 1.328 "NN"
-0.284047868319057 -0.261978138370296 -0.0348554257283742 0.0329337725994177 0.0992749009944616 0.196883634234822 0.230743548604253 0.0131111931160366 "delta_1" 1.33 "NN"
-0.285884371481415 -0.263880207649446 -0.0364630024649144 0.0336464900217965 0.0998538612831583 0.197907203262573 0.232723184972611 0.0132062089153213 "delta_1" 1.332 "NN"
-0.28757853898093 -0.265647702323347 -0.0371140288148346 0.034354274534963 0.100464073534489 0.198842416563876 0.234619216889865 0.0133096853234857 "delta_1" 1.334 "NN"
-0.289126088249205 -0.267279414512182 -0.0374745932564562 0.035055783224079 0.100563857936273 0.19968947876789 0.236434045687631 0.0134226130063631 "delta_1" 1.336 "NN"
-0.29052487806893 -0.268347235719474 -0.0378173070761181 0.0357512242634768 0.100524061244454 0.200447647069435 0.23816292470173 0.0135443556360157 "delta_1" 1.338 "NN"
-0.291776339085364 -0.268785194476927 -0.0392295774213072 0.0364405687366836 0.100466710150141 0.201114533422778 0.239804928550423 0.0136746223569532 "delta_1" 1.34 "NN"
-0.292873076040218 -0.26907922497892 -0.040697948542604 0.037123789055 0.100391597907179 0.201693725990487 0.241360347616842 0.0138142793115668 "delta_1" 1.342 "NN"
-0.293816516865678 -0.269227265423615 -0.0421529004654642 0.0378005013296323 0.100298697714908 0.202181188211637 0.242826147386302 0.0139625101279167 "delta_1" 1.344 "NN"
-0.294602152320282 -0.269228683601235 -0.0435945134924411 0.0384698461624018 0.100189175997125 0.202581233122113 0.244202874136755 0.0141202288124574 "delta_1" 1.346 "NN"
-0.295231434315377 -0.269082370572506 -0.0450220323232655 0.0391328724139819 0.100632122671776 0.202891026146967 0.245489409940233 0.0142868648326767 "delta_1" 1.348 "NN"
-0.295701757475303 -0.268789383002084 -0.0464341044587018 0.0399692847817981 0.101148580644181 0.203568931717843 0.246681065315436 0.0144620908615234 "delta_1" 1.35 "NN"
-0.296007174570582 -0.268341493896187 -0.0478319988513654 0.0408463380940087 0.101347768496274 0.205273140231398 0.247784369895945 0.0146470343715915 "delta_1" 1.352 "NN"
-0.296150317446873 -0.267746450156084 -0.049214241487693 0.0417292860526539 0.100800698695976 0.206931359280236 0.248790142018056 0.0148404326362816 "delta_1" 1.354 "NN"
-0.296126666237951 -0.266993879008677 -0.0505810261316568 0.0426187868517474 0.100202006470965 0.208543217849661 0.249783782459995 0.0150433618162959 "delta_1" 1.356 "NN"
-0.295935542010092 -0.266089381863313 -0.0519314725169739 0.0435139492602585 0.100497188925704 0.210109302347526 0.250896938456004 0.0152551953105784 "delta_1" 1.358 "NN"
-0.295577937256376 -0.265030455484183 -0.0523684465970693 0.0444144814586025 0.101448646872783 0.211625921135432 0.251920656081786 0.015475798455013 "delta_1" 1.36 "NN"
-0.295046735206042 -0.263815573191867 -0.0527547859063013 0.0453206946223901 0.101224532885452 0.213093453764434 0.252857402622158 0.0157059451170627 "delta_1" 1.362 "NN"
-0.294350653433598 -0.262443461245272 -0.0531178169648721 0.0462318278317062 0.100983146822492 0.214509900083846 0.253703451200535 0.0159447698059648 "delta_1" 1.364 "NN"
-0.293606415585603 -0.260912608312621 -0.0534589480760712 0.0471478360913795 0.100982080273793 0.215876840145471 0.254460563373054 0.0161929865306262 "delta_1" 1.366 "NN"
-0.292689668825377 -0.259223650069907 -0.0540063256676566 0.0480684366567039 0.101382169407994 0.217190374297596 0.25512527163735 0.0164500305178912 "delta_1" 1.368 "NN"
-0.291600186675679 -0.257377461852268 -0.0546095735890297 0.0489917977312539 0.101761922210542 0.218451137527414 0.25569866067823 0.0167157941862848 "delta_1" 1.37 "NN"
-0.290332998376464 -0.255368484434177 -0.0543444008003215 0.0499204989313615 0.101939705578579 0.219658591242133 0.256180866953293 0.0169910665257623 "delta_1" 1.372 "NN"
-0.288891953812907 -0.253201673428568 -0.0545931790859548 0.0507551124630776 0.101796239806909 0.220809827468071 0.256568932277058 0.0172748484935947 "delta_1" 1.374 "NN"
-0.287271840993153 -0.250871271040662 -0.0548176807258074 0.049786581654077 0.101642604898889 0.221906472257252 0.256867055819862 0.0175680746770261 "delta_1" 1.376 "NN"
-0.285476267509192 -0.248733204569808 -0.0550319853082744 0.048789531356066 0.101478849444562 0.222709006009915 0.25707086076204 0.017869881583738 "delta_1" 1.378 "NN"
-0.283500971236327 -0.247254448378412 -0.0560152254612443 0.0486076655689585 0.101201805467982 0.22184033908031 0.257180286607704 0.0181805041308221 "delta_1" 1.38 "NN"
-0.281346228839904 -0.245637037346454 -0.0569842417329047 0.0491216786722519 0.100837143369723 0.220882563688677 0.257199100362589 0.0185004322757414 "delta_1" 1.382 "NN"
-0.279014962765835 -0.243886906877252 -0.0554844145914006 0.0496255557290455 0.100455820406561 0.219834879242237 0.257122490551452 0.018828600673578 "delta_1" 1.384 "NN"
-0.276502943208704 -0.242000213304116 -0.0555916237223735 0.0501201287668243 0.100579367048653 0.21869815888714 0.256952803078307 0.0191659040580376 "delta_1" 1.386 "NN"
-0.273810469724268 -0.239978115842252 -0.0556751436263676 0.0506037277324805 0.100514146135919 0.217477105568873 0.256691673424985 0.0195122130709865 "delta_1" 1.388 "NN"
-0.270940940719888 -0.237824160266745 -0.055830302247261 0.0510773064917629 0.100292288916995 0.216166908729082 0.25633574493768 0.0198667133221199 "delta_1" 1.39 "NN"
-0.267889170957782 -0.23553523955167 -0.056637130669442 0.0515407473413021 0.100060913383449 0.214773015047623 0.255887168712705 0.0202304096217901 "delta_1" 1.392 "NN"
-0.264660715779599 -0.233115638675434 -0.0574321382209206 0.0519939336330781 0.0998198959553407 0.213293961695387 0.255345240692759 0.0206024606534972 "delta_1" 1.394 "NN"
-0.261252332142103 -0.230566062644545 -0.0557764383168158 0.0524368680602811 0.0995696504790471 0.211732820426095 0.254712361055213 0.0209829197025588 "delta_1" 1.396 "NN"
-0.25766459307374 -0.227883159776064 -0.0557429849152755 0.0528691969574286 0.0993097573204315 0.210089569315442 0.253987120073317 0.021372371849724 "delta_1" 1.398 "NN"
-0.253902840575325 -0.22507406523094 -0.0556869090124927 0.0532909255769238 0.0990405128441773 0.209465870031485 0.253169783390378 0.0217698089943399 "delta_1" 1.4 "NN"
-0.249960496319505 -0.222134947513744 -0.0556061634126015 0.0537015835970684 0.0987625112853351 0.210068936796304 0.252596476438993 0.0221762384967965 "delta_1" 1.402 "NN"
-0.245844572461202 -0.219069392637335 -0.0559347786693127 0.0541022516799849 0.098795704019499 0.210618224961491 0.252015755368037 0.0225907469132194 "delta_1" 1.404 "NN"
-0.241554703713935 -0.214900401041484 -0.0565818599626637 0.05449198519293 0.0982810393365223 0.211113755809746 0.2513475861114 0.0230133185414273 "delta_1" 1.406 "NN"
-0.23708816480032 -0.210013097869425 -0.0552291745845388 0.0548710328591122 0.0978724431171111 0.211555793209464 0.250594607402232 0.0234447315322885 "delta_1" 1.408 "NN"
-0.232451769623604 -0.204958370200136 -0.0550577717697298 0.0552396441557685 0.0984990254769325 0.211942462891794 0.249754933753134 0.0238838100685936 "delta_1" 1.41 "NN"
-0.227642320358716 -0.199733908126457 -0.0548637441995297 0.0555969958224882 0.0993267291008962 0.212272391010135 0.248831214296157 0.024331512642146 "delta_1" 1.412 "NN"
-0.222664250427123 -0.194341944424392 -0.0546474290921035 0.0559442925028155 0.099118641320886 0.212546120374484 0.247820142365326 0.024787086226869 "delta_1" 1.414 "NN"
-0.217518895672292 -0.1887840017088 -0.0544088051210569 0.0562803558442611 0.0975766113122463 0.212760860056517 0.246726046965814 0.0252504254830913 "delta_1" 1.416 "NN"
-0.212207129303967 -0.183058985390225 -0.054147970476615 0.0566061544479206 0.0962096195617126 0.212919783839266 0.245547558863163 0.0257222370369397 "delta_1" 1.418 "NN"
-0.206731757506636 -0.177171766743743 -0.0538657389134607 0.0569208699619206 0.0960481434652379 0.210674615882386 0.244284276788574 0.0262013561147231 "delta_1" 1.42 "NN"
-0.20110795926586 -0.171467286575146 -0.0535612555649425 0.0564213821413144 0.0961270673312167 0.208294847978997 0.242938664778224 0.026688648790801 "delta_1" 1.422 "NN"
-0.19569851984344 -0.167915870561279 -0.0532362884774997 0.054585096326091 0.0961458320038402 0.205842927077656 0.241511045664056 0.0271839251430808 "delta_1" 1.424 "NN"
-0.190145179112752 -0.16427053142949 -0.0528901026112105 0.0527335765738788 0.0955093231628945 0.20332248561624 0.239999601073784 0.0276862805086736 "delta_1" 1.426 "NN"
-0.18444713151944 -0.160529136792329 -0.050762676810437 0.0526276260605461 0.0948584611285274 0.200734553100463 0.238409915865819 0.028196806652554 "delta_1" 1.428 "NN"
-0.178610964905919 -0.156695539062456 -0.0511978764541552 0.0528852299089655 0.0941949280289565 0.198078970876886 0.23673806330887 0.0287142639856315 "delta_1" 1.43 "NN"
-0.172632792901641 -0.152769300729299 -0.0516337920102168 0.0531324410015837 0.0935177830728237 0.195362021567474 0.23498679852227 0.0292395059626402 "delta_1" 1.432 "NN"
-0.166522104810046 -0.146182270005067 -0.0512934903519231 0.0533699974748274 0.0930980926953179 0.192580931861958 0.233203664668958 0.0297724077224456 "delta_1" 1.434 "NN"
-0.160277665091089 -0.139045438025426 -0.0466319575220373 0.0535967311803824 0.0926944178652129 0.192060416100175 0.231786731839859 0.0303119451100683 "delta_1" 1.436 "NN"
-0.153900626008556 -0.131759137438424 -0.0466626806330992 0.0538139784289071 0.0927047657331048 0.192057435959569 0.230294675128673 0.0308592502072972 "delta_1" 1.438 "NN"
-0.147442991113015 -0.125001824953967 -0.0466607270012607 0.0540211692463188 0.092701219439455 0.191998988338751 0.228725678563977 0.0314134316777299 "delta_1" 1.44 "NN"
-0.141457784621973 -0.121521178765279 -0.0468042704032527 0.0542179731305363 0.0926840392133343 0.191887342111372 0.227079599486046 0.0319743960409872 "delta_1" 1.442 "NN"
-0.135356978174705 -0.117961037236419 -0.0465649058553881 0.0544047750136512 0.0926238393921202 0.19172143217773 0.22536107341548 0.0325427706541158 "delta_1" 1.444 "NN"
-0.129152421289825 -0.11300734346343 -0.0464675391901208 0.0545818409600978 0.0918936599104708 0.191497813318935 0.223566655361346 0.0331174874132 "delta_1" 1.446 "NN"
-0.122837860424612 -0.105170291915949 -0.0445507610091367 0.0547483652604193 0.0906216744025357 0.191220435364521 0.221699583525412 0.0336995077696342 "delta_1" 1.448 "NN"
-0.11656872945973 -0.0974484308140775 -0.0407794977046212 0.0568886239068656 0.0894589719355794 0.189223262949142 0.219760477635134 0.0342879716684653 "delta_1" 1.45 "NN"
-0.110864674558655 -0.0973979132572347 -0.0411141203608794 0.0572328737984611 0.088968556156894 0.186085649243681 0.217747339025365 0.0348826719548957 "delta_1" 1.452 "NN"
-0.105068401582645 -0.0973134643655171 -0.0382957246350921 0.0606240420579756 0.0887871851071883 0.182897127075776 0.215664372438704 0.0354844562752968 "delta_1" 1.454 "NN"
-0.0991846113926904 -0.0950213202040366 -0.0337938559959481 0.0607578942231335 0.0880665620831006 0.179654969662435 0.213511509583526 0.0360920083244745 "delta_1" 1.456 "NN"
-0.097375133313919 -0.0920026177396218 -0.0340954259173465 0.0621736686464959 0.0879277016815472 0.176363367397669 0.211287986082346 0.0367061336550354 "delta_1" 1.458 "NN"
-0.0973099399537209 -0.087697660508731 -0.0284949437095232 0.0614106594425453 0.0885782546046191 0.173023891480073 0.208996140959778 0.0373269652974472 "delta_1" 1.46 "NN"
-0.0972136323070552 -0.0864660831944373 -0.0263620850652915 0.0610194236225903 0.0884851341110529 0.169635493912821 0.206960111581489 0.0379530488588169 "delta_1" 1.462 "NN"
-0.0970840278149445 -0.0859917832879944 -0.0264788747093743 0.0604717220300443 0.088381437724936 0.168607295854565 0.205071644354693 0.0385858450245086 "delta_1" 1.464 "NN"
-0.0969234740414757 -0.0854876259158113 -0.0268249960086422 0.0609542636010567 0.0876222078894684 0.168310184589482 0.203114547243168 0.0392239192761889 "delta_1" 1.466 "NN"
-0.0967312192792655 -0.0849541292390592 -0.0204648682237485 0.0601794857165094 0.0868103922246887 0.167959968664867 0.201089923732784 0.0398680391640517 "delta_1" 1.468 "NN"
-0.0965075848746526 -0.0843906200008091 -0.0189300499434188 0.0593976077135538 0.0880026788891525 0.167558253461914 0.198998881300561 0.0405181625647771 "delta_1" 1.47 "NN"
-0.0962534890455577 -0.0841245410916205 -0.017652057549072 0.0591416895204466 0.0891191907383533 0.167101164385495 0.196841586679757 0.0411732823409965 "delta_1" 1.472 "NN"
-0.0959680632970652 -0.084325593222444 -0.0168589165867226 0.0597753924054466 0.0895550757958938 0.166590314252399 0.194619422178608 0.0418344663314888 "delta_1" 1.474 "NN"
-0.095651870034319 -0.0845083427468263 -0.01229933065011 0.0590002103596671 0.0904883123791916 0.163627089550157 0.192330913954385 0.0425004440661515 "delta_1" 1.476 "NN"
-0.0953054721248463 -0.0846725607058056 -0.0132135457745517 0.05835942259857 0.0922199512984277 0.16007428126269 0.189980075556331 0.0431719373172651 "delta_1" 1.478 "NN"
-0.0949300289450059 -0.0848192100049419 -0.011694975208359 0.0599202073395997 0.0923335400859355 0.156480450518313 0.187566155926754 0.0438489028466158 "delta_1" 1.48 "NN"
-0.0945245545663294 -0.0849467499263397 -0.0119772895606596 0.0589487983841829 0.0920558491596958 0.152846728975029 0.185088408687796 0.0445302538253579 "delta_1" 1.482 "NN"
-0.0940891364063368 -0.0850561429188115 -0.0083225122387276 0.0585159260304983 0.0922609627814542 0.149178306090984 0.182550638253408 0.0452170756207697 "delta_1" 1.484 "NN"
-0.0936263657400136 -0.0851460862262936 -0.00404049970975362 0.0588275059159531 0.0917186465016429 0.145473459817285 0.180458729120741 0.0459080903952417 "delta_1" 1.486 "NN"
-0.0932208843566202 -0.0852175418761723 -0.00431920120808504 0.0569507151531533 0.0911700029237701 0.143969950109603 0.178362391382105 0.0466040603786718 "delta_1" 1.488 "NN"
-0.0928443021509122 -0.0852707572357669 -0.00443075281372529 0.0579731215727503 0.0919566528920652 0.144059386709473 0.176203583212749 0.0473048985727746 "delta_1" 1.49 "NN"
-0.0924404615794348 -0.0845249271299309 -0.00491226393018485 0.0569687058855192 0.0917605990902353 0.150973186349221 0.173982260069437 0.0480096405994851 "delta_1" 1.492 "NN"
-0.0920112176597443 -0.0837215624727039 -0.00510699611933685 0.0579658422992582 0.0906993724354737 0.158108770354085 0.171699811195814 0.0487188256070759 "delta_1" 1.494 "NN"
-0.0915548496894023 -0.0828927075433081 0.000317297987255216 0.0571862128384945 0.0909089582039853 0.161544601415374 0.169355960427701 0.0494326440965931 "delta_1" 1.496 "NN"
-0.0910736906405063 -0.0820399415656903 0.00249167522816029 0.0573371793065285 0.090471544570451 0.164645111001948 0.173961852890056 0.0501496718432608 "delta_1" 1.498 "NN"
-0.0905662593465804 -0.0815769676714975 0.00200565723779489 0.0563138283543261 0.0900256153712817 0.165945886402212 0.181918824481953 0.0508713590117655 "delta_1" 1.5 "NN"
-0.0900335785949198 -0.0816573688116304 0.000771042305681924 0.0555061328829352 0.0895732334679495 0.171402456660847 0.190057538050906 0.0515962356657946 "delta_1" 1.502 "NN"
-0.0894761951856287 -0.0817251097569984 0.0015123448124208 0.0553991235339715 0.0891124090331238 0.180568092934779 0.198782731168792 0.0523250123791788 "delta_1" 1.504 "NN"
-0.0888946578075325 -0.0817757757339044 0.00116168491923729 0.0552831578593109 0.088645444200939 0.190519649701745 0.207530070585641 0.0530575487123143 "delta_1" 1.506 "NN"
-0.0883121077069777 -0.0818127011986873 0.000798918468319032 0.056008453824551 0.0881715417893483 0.199659569333366 0.216299996733365 0.0537929697903701 "delta_1" 1.508 "NN"
-0.0878458488419496 -0.081832664132852 0.00307865689617515 0.0550232214919457 0.087690499704504 0.206123195377333 0.22508815430433 0.0545321436786184 "delta_1" 1.51 "NN"
-0.0873591379554575 -0.0814326502375429 0.00331493773407132 0.0548792202513932 0.0872031890901703 0.212615282460261 0.233891124068216 0.0552738437036361 "delta_1" 1.512 "NN"
-0.0868491647843403 -0.0804890120465118 0.000993523758067383 0.0528848983568929 0.0867097661565223 0.219135991701324 0.24296734964732 0.056018770771851 "delta_1" 1.514 "NN"
-0.0863175304618138 -0.0795236324610522 0.00106200417573188 0.0533984748198369 0.0862102681905664 0.227200836491996 0.252323585244655 0.0567668381356857 "delta_1" 1.516 "NN"
-0.0857639294251236 -0.0785378372742951 0.00232166726864236 0.0525900132011338 0.0857047327654306 0.23714222468154 0.261673852644629 0.0575169643614871 "delta_1" 1.518 "NN"
-0.0851897258048406 -0.0785400204421278 0.00552331205155543 0.0517763015611878 0.0851942706239689 0.247066353674534 0.271020965689335 0.058270094871955 "delta_1" 1.52 "NN"
-0.0846240467278669 -0.0786225568516608 0.00430140040986782 0.0509577235173014 0.0846777278025586 0.256964360763507 0.280353411253856 0.0590250755449112 "delta_1" 1.522 "NN"
-0.0841879357815241 -0.0786927835784543 0.00456375030289369 0.0516191189823378 0.0841562145724313 0.266834999959357 0.289675864298669 0.0597824474230076 "delta_1" 1.524 "NN"
-0.0837315883902872 -0.078750210328371 0.00543279891973691 0.0508306437657015 0.0852513516207356 0.275080366619907 0.298979635067585 0.0605423299811182 "delta_1" 1.526 "NN"
-0.0832565890805679 -0.077964938498331 0.00501400269062202 0.049779941887483 0.0830978286353729 0.282570634789912 0.308262219901812 0.0613034270809391 "delta_1" 1.528 "NN"
-0.0827626157719787 -0.0769764990592221 0.00455690582364876 0.0487270488084074 0.0825613880752353 0.290076567615869 0.317520625519744 0.0620668855392495 "delta_1" 1.53 "NN"
-0.0822499431724142 -0.0759693482236721 0.00408917481878412 0.05024226406917 0.0820209604323594 0.297582545697284 0.326752799528429 0.062830963336049 "delta_1" 1.532 "NN"
-0.0818304876192004 -0.0755830505239934 0.0036089521055751 0.050476586256647 0.0835325334768626 0.305099164381409 0.335957153533731 0.0635973728847745 "delta_1" 1.534 "NN"
-0.0814696507983814 -0.0757303868076531 0.00311819484920539 0.0465992714414745 0.0826344981602865 0.312620789543303 0.345125403897294 0.0643650722551052 "delta_1" 1.536 "NN"
-0.0810926626475486 -0.0758675246156035 0.00261588002099189 0.0463240993656355 0.0804438061063045 0.320136054253222 0.354254011865236 0.0651332662414739 "delta_1" 1.538 "NN"
-0.0806978744458648 -0.0756375599722583 0.00210265356067518 0.0460389523112195 0.0799480256631372 0.327652179445468 0.363477716173128 0.0659026005020681 "delta_1" 1.54 "NN"
-0.0802866184486182 -0.0746827582323706 0.00149991988224452 0.0457457827985668 0.0794476643109501 0.335165886364081 0.372792156071038 0.0666731084247489 "delta_1" 1.542 "NN"
-0.0798744678334651 -0.0737121755641581 0.00104378356515755 0.0460507028587342 0.0795470104271034 0.344465592457971 0.382050774417311 0.0674436076670996 "delta_1" 1.544 "NN"
-0.0796220194482691 -0.0727251940007652 0.000498476263529612 0.0450087486209372 0.0791704729627432 0.353780833488266 0.391251963515675 0.0682150046041706 "delta_1" 1.546 "NN"
-0.0793560728354776 -0.072802210127296 -5.80230478826049e-05 0.0439670241794829 0.0779244701938283 0.363041972962575 0.400394103053386 0.0689861227453266 "delta_1" 1.548 "NN"
-0.0790732964830643 -0.0730264172773103 -0.000623877582886179 0.0429244278379828 0.0774092532933366 0.372244292747935 0.409475560101229 0.0697575845354618 "delta_1" 1.55 "NN"
-0.0787762007862622 -0.0732412015814976 -0.00133334096009641 0.0418815862572478 0.0768917855369854 0.381393075001244 0.418495165950676 0.0705292816502287 "delta_1" 1.552 "NN"
-0.0784632438533133 -0.072466272082903 -0.00178691545634768 0.0411912739664686 0.0763709116307495 0.390480713985669 0.427441721902854 0.0713000213882113 "delta_1" 1.554 "NN"
-0.0781367000622915 -0.0715630096180981 -0.0023832868960505 0.0419053006485143 0.075846905913118 0.399508172991916 0.436324032661726 0.0720709880366842 "delta_1" 1.556 "NN"
-0.0779401269159556 -0.0706459903244012 -0.00154077707416089 0.0387561280243793 0.0753200417892057 0.408468760363101 0.445136584437128 0.0728406303414433 "delta_1" 1.558 "NN"
-0.0777764967429497 -0.0697737597725256 -0.000751097963562319 0.0377151742013433 0.0747903542747199 0.417366729703136 0.45387432852095 0.0736098392044539 "delta_1" 1.56 "NN"
-0.0776004995746613 -0.0700873353588389 -0.00422885451192845 0.0376273478814229 0.0742579974350702 0.426199168732402 0.462539357004029 0.074378202541855 "delta_1" 1.562 "NN"
-0.0774101062117694 -0.0703933542175008 -0.00486266605465135 0.0379435389720868 0.0737133833589089 0.434961244526927 0.471125643987088 0.0751448486891573 "delta_1" 1.564 "NN"
-0.0772056723834271 -0.0706920235270618 -0.00550497645033898 0.0375825701281438 0.0731861296625549 0.443657647610189 0.479634304369802 0.0759108195651096 "delta_1" 1.566 "NN"
-0.0769891042822373 -0.0700622753530489 -0.00615538217935296 0.0358385023638661 0.0726470452718577 0.452280180606676 0.48806119552221 0.0766745165331136 "delta_1" 1.568 "NN"
-0.07675742130415 -0.0692377577317411 -0.00681479131297746 0.0358345788624456 0.0722335672209583 0.460834460408241 0.496409308012721 0.0774368244240938 "delta_1" 1.57 "NN"
-0.0765357471296044 -0.0683970661660485 -0.00748256249046797 0.0349563570227991 0.0715125551257164 0.469315112194565 0.504673034270247 0.0781976431714988 "delta_1" 1.572 "NN"
-0.0764697956925433 -0.0675447949065486 -0.00815817394716056 0.0340765205715267 0.0707874166004686 0.477720554997751 0.51285057111297 0.0789555716558303 "delta_1" 1.574 "NN"
-0.0763903512144335 -0.0673641849011368 -0.00746519686085811 0.0331946750204619 0.0701971896953139 0.486053486423981 0.520945350123291 0.0797114899003988 "delta_1" 1.576 "NN"
-0.0762995501937109 -0.0677533641028767 -0.00579473012540976 0.0320349784755118 0.0693283007996056 0.493402344662117 0.528950778858781 0.0804646520711104 "delta_1" 1.578 "NN"
-0.076194761577651 -0.0681357120125787 -0.00697340415539482 0.0314239694142575 0.068549507607425 0.500680835500468 0.53686883750134 0.0812158018295073 "delta_1" 1.58 "NN"
-0.076077169831217 -0.0685116734660132 -0.0109345782497476 0.030535926539384 0.0674852959194367 0.507885332955924 0.544698634765401 0.0819640647164766 "delta_1" 1.582 "NN"
-0.075947006565477 -0.0680121698322302 -0.0116460018267821 0.0296458996599152 0.0668784013468261 0.515018164409986 0.552434976510347 0.0827085795402244 "delta_1" 1.584 "NN"
-0.0758033121297677 -0.0672672518129658 -0.0112107086778681 0.0298202608381962 0.0663725534406662 0.522072595175462 0.560081235921521 0.0834503129117616 "delta_1" 1.586 "NN"
-0.0756465587165385 -0.0665096377702388 -0.0100491140192789 0.0282220165710534 0.0656624221430601 0.529050003241054 0.567636010578813 0.0841888226067992 "delta_1" 1.588 "NN"
-0.0754875938798856 -0.0657389027057065 -0.00996703076726568 0.026990047450953 0.0650530959652057 0.535945565018594 0.575097412903974 0.0849231019246356 "delta_1" 1.59 "NN"
-0.0754953177167657 -0.0673331836576758 -0.014050061385563 0.0268637352834918 0.0644428760737406 0.542762081577835 0.582464500030091 0.0856542118651318 "delta_1" 1.592 "NN"
-0.0754915156600016 -0.0691426673164572 -0.0152964013433141 0.0258844224361611 0.0638323262824052 0.549492335671594 0.589736796964429 0.0863807479831783 "delta_1" 1.594 "NN"
-0.0754741493102575 -0.0699749726532723 -0.0147699100668244 0.0249081467869509 0.0632209371748044 0.556137688384922 0.59691477342559 0.0871034081712309 "delta_1" 1.596 "NN"
-0.0754447574236552 -0.0712356852506462 -0.0135345904477602 0.0239355263256964 0.0626090330231598 0.562694251697343 0.603996505983405 0.0878219645954085 "delta_1" 1.598 "NN"
-0.0754022570287187 -0.0715366436194378 -0.0127111209914688 0.0224778766801395 0.0619964000081137 0.569161486307607 0.610980539081884 0.088535408839687 "delta_1" 1.6 "NN"
-0.0773140350287802 -0.0718284342557372 -0.0110928789323643 0.0215776092744716 0.061383896887095 0.575538862422802 0.617870176981336 0.0892448033666931 "delta_1" 1.602 "NN"
-0.079633329541084 -0.0721100802630616 -0.0109233801986781 0.0210387976717433 0.0625343686072036 0.581822032256363 0.624662522107323 0.089948605144164 "delta_1" 1.604 "NN"
-0.0818863495804125 -0.0723810823860247 -0.0119644657516599 0.0200811302826387 0.0620607146418967 0.588011889488643 0.631354196164805 0.0906476966333086 "delta_1" 1.606 "NN"
-0.084074065533267 -0.0733374082458205 -0.013002624688317 0.019561986535813 0.0615107907519908 0.594107893546711 0.637952781202669 0.0913417257337451 "delta_1" 1.608 "NN"
-0.0861960366230252 -0.0730303340394289 -0.0140377214434481 0.0181767368567041 0.0609421070627533 0.600106162255711 0.644448209424987 0.0920297374943024 "delta_1" 1.61 "NN"
-0.0882487226033208 -0.0731319212297679 -0.0150696803282008 0.0172308821181804 0.0603722527524158 0.606006630644778 0.650850433326526 0.0927123233183285 "delta_1" 1.612 "NN"
-0.0902331147603137 -0.0733599020339852 -0.0160984855936919 0.0162893781236105 0.0598019053931595 0.611804491753499 0.657150325045765 0.0933888524539064 "delta_1" 1.614 "NN"
-0.0921456760066843 -0.0745853344526946 -0.0171245390588758 0.0153515863025573 0.0592308472041922 0.61750447901142 0.663352579462493 0.0940599255922072 "delta_1" 1.616 "NN"
-0.0944958986818456 -0.074421606589425 -0.0180896454652959 0.0144190730385877 0.0586593954526671 0.623105124865213 0.66945569671991 0.0947248927614834 "delta_1" 1.618 "NN"
-0.0969589769283665 -0.0742448491881951 -0.0191107077103639 0.0134902452512431 0.0580869729829545 0.628599714638607 0.675457222929554 0.0953828995889951 "delta_1" 1.62 "NN"
-0.0993563919590632 -0.0741558838488716 -0.020180200277491 0.012566072441938 0.0575141346099021 0.63399488318156 0.681363282124218 0.0960347646627817 "delta_1" 1.622 "NN"
-0.101692226087323 -0.0751412291193327 -0.0211404211306838 0.0148197402038042 0.0570177644071457 0.639280098327885 0.68716664171798 0.0966795400367941 "delta_1" 1.624 "NN"
-0.103962233427406 -0.0751150508819518 -0.0214668882140031 0.0141373855289872 0.057189233656581 0.645238496425861 0.692874369061373 0.0973181703140819 "delta_1" 1.626 "NN"
-0.106168843864135 -0.0750748613107666 -0.0224667383111192 0.0111832538307679 0.0566884139457047 0.651652275727504 0.698480651723749 0.0979498135430583 "delta_1" 1.628 "NN"
-0.108310674256209 -0.0750210146374271 -0.0233196872791709 0.0110284365066398 0.0561851008131118 0.657985834931146 0.703987783905093 0.0985735652638796 "delta_1" 1.63 "NN"
-0.110384912621997 -0.0778500958100672 -0.024454935949891 0.0118101833110908 0.0556793106421264 0.664240136013481 0.709571070446844 0.0991902248800584 "delta_1" 1.632 "NN"
-0.112393517764894 -0.0817932133456112 -0.0254433820772768 0.0125659801195463 0.0551714168762349 0.670415656314906 0.715081997477606 0.0997990871450027 "delta_1" 1.634 "NN"
-0.114894314817978 -0.0857128331416757 -0.0264272132244907 0.0107982247504168 0.0546603618797434 0.67651334140412 0.720502719264849 0.100400905624761 "delta_1" 1.636 "NN"
-0.117443625546755 -0.0896105824233273 -0.027266996506277 0.00852076668645818 0.0541478290935627 0.682531743794791 0.725828379498096 0.100995125968202 "delta_1" 1.638 "NN"
-0.119936481269659 -0.0934864283192702 -0.0282413137013373 0.00944266649774406 0.0536326390552554 0.688469883968503 0.731059362595454 0.101580528213687 "delta_1" 1.64 "NN"
-0.12236745314293 -0.0938414462240322 -0.0292098958206767 0.0100320768343864 0.0531148036487186 0.694328680886234 0.736192710634769 0.102158150287593 "delta_1" 1.642 "NN"
-0.124734450157878 -0.0938511852588189 -0.030320934007467 0.00918484857615587 0.0525950494604441 0.700109998314035 0.741236430343143 0.102727784889115 "delta_1" 1.644 "NN"
-0.127044204475352 -0.0937774618097782 -0.0311320332927949 0.00834271220077387 0.052072433527211 0.705809015428502 0.746186144164505 0.103288488092987 "delta_1" 1.646 "NN"
-0.129286760637774 -0.0936193368592146 -0.032084980332894 0.00756430248199624 0.0516528050520094 0.711429009447022 0.751039388036832 0.103841108323465 "delta_1" 1.648 "NN"
-0.131469570603957 -0.0973765036802909 -0.031647385497649 0.00722830569695365 0.0510990200294276 0.716966101410235 0.755796555638357 0.104384044344988 "delta_1" 1.65 "NN"
-0.133584372405682 -0.101342478992582 -0.0325939282880755 0.00635921371945025 0.0505430648759521 0.722425467175211 0.760461851965975 0.104919160247937 "delta_1" 1.652 "NN"
-0.135985597144221 -0.105289378347986 -0.033536321028998 0.00568981447156713 0.049959027673441 0.727804646442085 0.765036140777871 0.105445209108292 "delta_1" 1.654 "NN"
-0.138641303484178 -0.109216222956455 -0.0344011031440359 0.00677973859030523 0.0494253382008719 0.733103079493922 0.76951122254762 0.10596156895094 "delta_1" 1.656 "NN"
-0.141237859472629 -0.113120132227141 -0.0354063782242321 0.00624728036238231 0.0488711210788615 0.738319246173765 0.773894162800357 0.106468784157743 "delta_1" 1.658 "NN"
-0.143776519900608 -0.115315199784231 -0.0363346332658576 0.00434875351030772 0.0483109544060825 0.743454957419464 0.778185376947878 0.106966436559477 "delta_1" 1.66 "NN"
-0.146255680119471 -0.11546137746866 -0.0372573576058893 0.00414837585450645 0.0477504912939836 0.747224728229399 0.782381466770776 0.107455011773306 "delta_1" 1.662 "NN"
-0.148674452319576 -0.11552939096262 -0.0381758028196337 0.00485269116366993 0.0471877073554583 0.75055670806989 0.786487615626959 0.107934008747703 "delta_1" 1.664 "NN"
-0.151035528452252 -0.115513788857568 -0.0390887770198738 0.00411642345732766 0.0466243919130017 0.753776303838432 0.790496607644012 0.108402649739139 "delta_1" 1.666 "NN"
-0.153332563663358 -0.11607235694404 -0.0395858327718613 0.00337782214985993 0.0460595323146824 0.756892221144247 0.794412669577105 0.108861476050655 "delta_1" 1.668 "NN"
-0.155568761359327 -0.120039616421217 -0.0404681334724347 0.00263724973726487 0.0454938438258117 0.759898386917802 0.798233353099307 0.109309961535276 "delta_1" 1.67 "NN"
-0.157740651602701 -0.123987519481965 -0.041797623284216 0.00296100567467539 0.0450646578259806 0.762800652291675 0.801964343080811 0.109748921224134 "delta_1" 1.672 "NN"
-0.160320354116054 -0.127914629842098 -0.0426905710841656 0.00268082271802106 0.0445087299513804 0.765595339419868 0.805602279113283 0.110177554612689 "delta_1" 1.674 "NN"
-0.163023547144715 -0.131824993946662 -0.0433469952474441 0.00301765181914693 0.0439503001586414 0.76828548672375 0.809144277591099 0.11059508639091 "delta_1" 1.676 "NN"
-0.165668788281626 -0.135709543303512 -0.0439346014994477 0.0025198308470421 0.0433900813051875 0.770868905398973 0.812593654401084 0.111002359923412 "delta_1" 1.678 "NN"
-0.16825758326783 -0.138590736383215 -0.0431096332703507 0.00177907759062412 0.0428267590496008 0.77334627177592 0.81594800399356 0.111398700285419 "delta_1" 1.68 "NN"
-0.170787624890735 -0.138815734917122 -0.0438623840915661 0.00104260085330732 0.0422608661533902 0.775722081461818 0.819211121155542 0.111784747090874 "delta_1" 1.682 "NN"
-0.173258764169382 -0.138961678461514 -0.0447292569854847 0.000753305921646019 0.0416926361171944 0.777988913714515 0.822382534051415 0.112159924026374 "delta_1" 1.684 "NN"
-0.175672781554912 -0.139031989894595 -0.0455911493469329 -6.80768573925183e-05 0.0411225988455856 0.781063624474354 0.825457025870788 0.112523088578709 "delta_1" 1.686 "NN"
-0.178022400935676 -0.139022231999109 -0.0481256695185615 -0.000886725269022226 0.0405490187247779 0.785375603722847 0.828519840173206 0.112876087923109 "delta_1" 1.688 "NN"
-0.180311554653675 -0.140998721136071 -0.0489446913183049 -0.00170288407067187 0.0399733185880148 0.789610705534282 0.831742751521747 0.113217805278836 "delta_1" 1.69 "NN"
-0.182540363134079 -0.144909450146659 -0.0481889930948534 -0.00251650041087548 0.0393954305532754 0.793759276555072 0.834874938173042 0.113547590611544 "delta_1" 1.692 "NN"
-0.184773251070052 -0.148801829274579 -0.0489849437895775 -0.00185634773126364 0.0388145112790126 0.797825976882688 0.83791828664638 0.113866077585394 "delta_1" 1.694 "NN"
-0.187510464461172 -0.152674904344734 -0.0498197213174688 -0.00273847551125339 0.0382310877313647 0.801812126013322 0.840868969871392 0.114172697233328 "delta_1" 1.696 "NN"
-0.190190726238659 -0.156525812786974 -0.0506489109895468 -0.00443896460476711 0.0381958451725719 0.805713795208807 0.843731301663052 0.114468131961343 "delta_1" 1.698 "NN"
-0.192814363326129 -0.16035479042627 -0.0514728203399278 -0.00539150752344719 0.0376114076458899 0.809536112611364 0.846501498428877 0.114751842573871 "delta_1" 1.7 "NN"
-0.195380292013856 -0.163718353034738 -0.0522908040341024 -0.00608551481478203 0.0370245158756323 0.813271805571482 0.849180070506732 0.11502301053138 "delta_1" 1.702 "NN"
-0.197887919428807 -0.163960032425539 -0.0531033505549761 -0.00464438391792754 0.0364361698666485 0.816924093396382 0.851770391793531 0.115282407061086 "delta_1" 1.704 "NN"
-0.200336655112971 -0.164123815837344 -0.0534635350272747 -0.00192493490845491 0.0358451637070906 0.820490021665677 0.854263917793325 0.115529261622338 "delta_1" 1.706 "NN"
-0.202723050078251 -0.164212438762189 -0.0533408296685034 -0.00266663036730885 0.0352517214517435 0.823412984234944 0.856668802911995 0.115764379756946 "delta_1" 1.708 "NN"
-0.205049141456735 -0.164223636512772 -0.0540874862484759 -0.00326198594214611 0.0346564241622207 0.824662129054186 0.858980842500812 0.115987356391918 "delta_1" 1.71 "NN"
-0.207312201203978 -0.164159211427215 -0.0548275511402717 -0.00224998202586491 0.0340586590805547 0.825811195377776 0.861203473176004 0.11619716891632 "delta_1" 1.712 "NN"
-0.209514052101972 -0.167332665688853 -0.0555613969238984 -0.00291173875842521 0.0334584085254923 0.826861040782608 0.863327260664366 0.116394623470121 "delta_1" 1.714 "NN"
-0.211652719934411 -0.171172919159206 -0.0562888610242032 -0.00357674209475389 0.0328560716348444 0.827809191659679 0.865363278616591 0.116579193756315 "delta_1" 1.716 "NN"
-0.213990374202439 -0.174992379509905 -0.0570105565373376 -0.0052358930590759 0.0322512721898175 0.828659857369245 0.867305915308934 0.116751454569603 "delta_1" 1.718 "NN"
-0.216630054619759 -0.178792492476611 -0.0563168320027696 -0.00695270609853349 0.031644467940423 0.829412009311858 0.869157200814136 0.116910845878447 "delta_1" 1.72 "NN"
-0.219210268182928 -0.182573279226786 -0.0570751195876853 -0.00784183564101171 0.031709591889391 0.830063205639639 0.870912055192219 0.117056668634776 "delta_1" 1.722 "NN"
-0.221732575506062 -0.1863311839397 -0.0578354285858752 -0.00691628920924403 0.032328550827188 0.830617252410685 0.872573040144303 0.117189647741008 "delta_1" 1.724 "NN"
-0.224197108842576 -0.19006551161533 -0.0593318937658558 -0.00710902303272254 0.033323050133951 0.831071294538508 0.87414415294537 0.11730905674788 "delta_1" 1.726 "NN"
-0.226600903175763 -0.190479110842356 -0.0605249005159343 -0.00786227849271004 0.0334909325343316 0.832944292657303 0.875617475206346 0.11741577702546 "delta_1" 1.728 "NN"
-0.228943630074306 -0.190580465985508 -0.0612092632362554 -0.00861173740085508 0.0340341504045485 0.835835895634098 0.877328171007988 0.117508808977165 "delta_1" 1.73 "NN"
-0.231225460964355 -0.190607107641517 -0.0608209218980558 -0.00935771374299632 0.0345484189811174 0.838638873387369 0.878999571960644 0.117587986877201 "delta_1" 1.732 "NN"
-0.233444901730894 -0.190556832951275 -0.061553508032243 -0.0101008793386882 0.0350375689125442 0.841355541916283 0.880577392408316 0.1176541485181 "delta_1" 1.734 "NN"
-0.235603083999315 -0.190430545690073 -0.0622805212265151 -0.00999935773982341 0.0354982848170033 0.843977754828668 0.882057496768799 0.117705722689371 "delta_1" 1.736 "NN"
-0.23769565890374 -0.190942559919587 -0.0630018612965452 -0.0106280569319867 0.0359320307270705 0.846515488550255 0.883448662749188 0.117744391206235 "delta_1" 1.738 "NN"
-0.239724718017572 -0.194737331501338 -0.0609430356469574 -0.0101028358826407 0.0363357413634171 0.848958217476226 0.884742985806096 0.117768701143032 "delta_1" 1.74 "NN"
-0.24168879001941 -0.198515260568379 -0.0615859061277308 -0.00887647992126528 0.0367084973403489 0.851312584106709 0.885944011358049 0.117778634931006 "delta_1" 1.742 "NN"
-0.244091279390488 -0.202273036012101 -0.0622238186932482 -0.00882311415957782 0.0371650303549964 0.853571881468653 0.887048138136304 0.117774909696889 "delta_1" 1.744 "NN"
-0.246565166398917 -0.206011160352317 -0.0628559027155371 -0.0106781855554878 0.0378145824024989 0.855724027449706 0.888059400540515 0.117756932249013 "delta_1" 1.746 "NN"
-0.248982101967503 -0.209729181365679 -0.0634823020719543 -0.0125921395668915 0.0384397689933296 0.855468465968222 0.888968989374622 0.117724153261831 "delta_1" 1.748 "NN"
-0.251339162744402 -0.213423791400156 -0.064103519040886 -0.0143508481137635 0.0390436726894539 0.85511318075855 0.889787682057873 0.117677047878513 "delta_1" 1.75 "NN"
-0.253636050094041 -0.217095513131422 -0.0647194599856652 -0.0149643598695309 0.0396243685733348 0.854663550449578 0.890509573978687 0.117615176989012 "delta_1" 1.752 "NN"
-0.255870799425503 -0.217290457967717 -0.0653304486415466 -0.0148934963464271 0.0401820768053063 0.854116401956583 0.891132105479302 0.117539249745573 "delta_1" 1.754 "NN"
-0.258044071726954 -0.217232981072218 -0.0659358552088763 -0.0136491861458625 0.040713919310297 0.853469524932346 0.891659399715892 0.117448472501254 "delta_1" 1.756 "NN"
-0.260159153988024 -0.217099163570237 -0.0661261962335135 -0.0124691493328886 0.0412206049555777 0.852724056705149 0.892088436054129 0.117342334081505 "delta_1" 1.758 "NN"
-0.262208623101268 -0.216892115798609 -0.0667938933653716 -0.0131746662071204 0.041703083920706 0.851884005441616 0.892421955697908 0.117221460686363 "delta_1" 1.76 "NN"
-0.264195565245052 -0.216609233593438 -0.0671203662005868 -0.01387737088943 0.042159445080606 0.85093909022708 0.892652716774233 0.117085254521099 "delta_1" 1.762 "NN"
-0.266117586647045 -0.216249112585216 -0.0672896077473999 -0.014577771769434 0.0425877771033489 0.850065162494467 0.892788266997861 0.116934370908311 "delta_1" 1.764 "NN"
-0.267975396720908 -0.219704893301845 -0.067441980711842 -0.0152743510982245 0.0452294612721387 0.851671872753799 0.893015937295222 0.11676807640455 "delta_1" 1.766 "NN"
-0.269770185461936 -0.223464419320963 -0.0675781142489753 -0.0159685727640217 0.0490735796999466 0.853185299398082 0.893354569456445 0.116586003092705 "delta_1" 1.768 "NN"
-0.271981094452775 -0.227204115921364 -0.0676981610217711 -0.0139540628544097 0.0529352414510305 0.854597384107061 0.893590693430197 0.116389171750588 "delta_1" 1.77 "NN"
-0.27431038138704 -0.230924517850638 -0.0678010819652981 -0.0141573214182329 0.0568073525422967 0.855914377755101 0.893727984989589 0.116175947327177 "delta_1" 1.772 "NN"
-0.276580405527222 -0.234622098276697 -0.0678865536353555 -0.0148303523842319 0.0606966353646445 0.857133012941121 0.893767753140798 0.115947819626297 "delta_1" 1.774 "NN"
-0.278793500574801 -0.238296666594961 -0.0674324549234956 -0.0154996812382395 0.0645954952906322 0.858253875857875 0.893706586878361 0.115703763652637 "delta_1" 1.776 "NN"
-0.280946302659383 -0.241950414793421 -0.0680075526911985 -0.0161653296665631 0.0684991868121765 0.859277560515994 0.893543474242081 0.11544355658627 "delta_1" 1.778 "NN"
-0.283038796527207 -0.243143669370414 -0.0684113739171024 -0.0168271405327028 0.0724105815536236 0.860200374956708 0.893281703275639 0.115167903848836 "delta_1" 1.78 "NN"
-0.285069062612246 -0.242914630906809 -0.0683812435724789 -0.0174860891795373 0.0763258527582176 0.861021970647113 0.892918371801271 0.114875709581423 "delta_1" 1.782 "NN"
-0.287039953035605 -0.242612802126932 -0.0680595962937054 -0.0181417204447805 0.0802430582551255 0.859541621914443 0.892455354679609 0.114567847160557 "delta_1" 1.784 "NN"
-0.28894740909515 -0.242237513508258 -0.0680419495218658 -0.01879334138544 0.0841611974398786 0.857802316144331 0.891888354642138 0.114243605931014 "delta_1" 1.786 "NN"
-0.290793576190163 -0.241788119098929 -0.0680079405981127 -0.0194413920787578 0.088076396876847 0.855962241435679 0.891221703633646 0.113902681421937 "delta_1" 1.788 "NN"
-0.292574663974067 -0.241264232592736 -0.0679555806833465 -0.0193765851562647 0.0919885860194585 0.854025623760314 0.890454499600403 0.113546001201312 "delta_1" 1.79 "NN"
-0.294292141024846 -0.242800741668833 -0.0686271298011647 -0.0199830126217816 0.0958952983271395 0.851988123817308 0.889583942743726 0.113172867026403 "delta_1" 1.792 "NN"
-0.295946287490493 -0.246587134394266 -0.0682017507249981 -0.0205904361982012 0.0997935779403765 0.849855903869013 0.888609150217247 0.112782755966135 "delta_1" 1.794 "NN"
-0.29801576169569 -0.25035351648498 -0.0682856299530613 -0.0211987124928908 0.103681876160641 0.847624647223061 0.887536402005705 0.112376121862796 "delta_1" 1.796 "NN"
-0.300243734930222 -0.254099696951026 -0.0684947050654297 -0.021806626189007 0.107558623925328 0.845291479161319 0.886354849881671 0.111952398003945 "delta_1" 1.798 "NN"
-0.302411913904372 -0.257823103167932 -0.0686367481961714 -0.0224154056333261 0.111422717426882 0.843302365650553 0.885071326887008 0.111512513864827 "delta_1" 1.8 "NN"
-0.30452290104042 -0.261524514222462 -0.0691512942660613 -0.0230249677546003 0.115272564550917 0.8435002243443 0.883938007739617 0.111055793860808 "delta_1" 1.802 "NN"
-0.306575966119199 -0.265204710916821 -0.0696640491366652 -0.0217732793240337 0.119102270178955 0.843590382467363 0.882844577917545 0.110581347922259 "delta_1" 1.804 "NN"
-0.308566589396128 -0.267545367488002 -0.0701740915629412 -0.0213255878734454 0.122915464466016 0.843581643400585 0.881648399956733 0.110090576033322 "delta_1" 1.806 "NN"
-0.310501230305667 -0.267161622698435 -0.0706816326941562 -0.0219750890061119 0.126707182440287 0.84346279051703 0.880346231331371 0.109582261148238 "delta_1" 1.808 "NN"
-0.312373715202824 -0.266707040464008 -0.0711868247904986 -0.022621314908997 0.130476251793359 0.843246936131143 0.878942468901667 0.109057256579915 "delta_1" 1.81 "NN"
-0.3141843112178 -0.266181245736877 -0.07168970145232 -0.023262995007542 0.134221003905905 0.842921485653726 0.877431515243056 0.108514677051778 "delta_1" 1.812 "NN"
-0.315936388395889 -0.265586255421918 -0.0705878109416807 -0.0239003487048799 0.137938805502163 0.842489604871782 0.875816407118127 0.107954533625808 "delta_1" 1.814 "NN"
-0.317623307870373 -0.2649188545647 -0.0702410232110782 -0.0245329396419983 0.1416289198219 0.841953513634746 0.874094953357772 0.10737759772423 "delta_1" 1.816 "NN"
-0.319249660225587 -0.264480495698024 -0.0731858440195315 -0.0251606293720563 0.145289645597466 0.84105064460267 0.872272602694843 0.106782692261892 "delta_1" 1.818 "NN"
-0.320812899613724 -0.268330380999982 -0.0736808034352756 -0.0257835177557398 0.14892070123958 0.837991829420871 0.870341463190093 0.10617053647962 "delta_1" 1.82 "NN"
-0.322883829981131 -0.272164505858251 -0.0741737907447334 -0.024449858132586 0.152515595260421 0.834836908056644 0.868308912464115 0.105540957196539 "delta_1" 1.822 "NN"
-0.325060023020605 -0.27597649379086 -0.0746654942275099 -0.0234988738439379 0.156077354331503 0.83158172817635 0.86616900540905 0.104893304554067 "delta_1" 1.824 "NN"
-0.32717641783723 -0.279767118844695 -0.0751549341635874 -0.0241461608566589 0.159601832654434 0.82822600130496 0.863922520515559 0.104228405374632 "delta_1" 1.826 "NN"
-0.32923755903755 -0.283537868293855 -0.0756431571213786 -0.0247959534853752 0.163089642454465 0.824771846860628 0.861572633157281 0.103545350938492 "delta_1" 1.828 "NN"
-0.33124131864848 -0.287284270113414 -0.0761298384239661 -0.0254479318629032 0.166537094579624 0.821222349490335 0.859118715424762 0.102844890673882 "delta_1" 1.83 "NN"
-0.333184856581793 -0.290737035324695 -0.0766154875254447 -0.0261009412493554 0.169944781569565 0.817572976769237 0.856558720311241 0.10212633068283 "delta_1" 1.832 "NN"
-0.335073680857336 -0.290237626972937 -0.0770998982901564 -0.0267571644184625 0.173307087238086 0.813826837989733 0.853892520154902 0.101389880003001 "delta_1" 1.834 "NN"
-0.336899728591368 -0.289670270625381 -0.0775830430623629 -0.0274156843581908 0.173746119029834 0.810841563326028 0.851119549298993 0.100635679874006 "delta_1" 1.836 "NN"
-0.338666401230373 -0.289035120453855 -0.0780645959306158 -0.0262122545110897 0.168121499609041 0.809528523201095 0.84854989189427 0.0998637364929249 "delta_1" 1.838 "NN"
-0.340374719778383 -0.288335438120923 -0.0785456623601392 -0.0281843650899809 0.162456274685663 0.808102287206277 0.845949542986703 0.0990730564262856 "delta_1" 1.84 "NN"
-0.342021179244193 -0.287568532873875 -0.079025738526761 -0.0266119600975527 0.156755429215612 0.806571880724781 0.843241893233378 0.0982648565842048 "delta_1" 1.842 "NN"
-0.3436075238031 -0.28673720563653 -0.0795047969521693 -0.027234789216721 0.151020596304229 0.804930603011354 0.840429207368394 0.0974379788573776 "delta_1" 1.844 "NN"
-0.345132640607779 -0.288907293990546 -0.0799832865564313 -0.0278532580088076 0.145255769770931 0.803180346107957 0.837510900800207 0.0965935616405993 "delta_1" 1.846 "NN"
-0.347278902748811 -0.292840100511849 -0.0807136923724903 -0.0284678827703331 0.13945732613463 0.801323488612066 0.834484493304715 0.0957308093542764 "delta_1" 1.848 "NN"
-0.349450853048137 -0.2967520453033 -0.0809388030671243 -0.0290767954431632 0.133628807097676 0.79935814310496 0.831352284992124 0.094849732582168 "delta_1" 1.85 "NN"
-0.351569446362367 -0.300642721436949 -0.0814154143304899 -0.0286475665524867 0.131046948223616 0.797282469968838 0.828116611760009 0.0939506400763013 "delta_1" 1.852 "NN"
-0.353628502965694 -0.304513152152235 -0.0818919377136845 -0.0291940117992864 0.134174732501976 0.794619161016159 0.824771745957095 0.0930330981362853 "delta_1" 1.854 "NN"
-0.35563307445775 -0.308359114095594 -0.0823687024842095 -0.0297381156026896 0.137259395413493 0.790128291112921 0.821323415978314 0.0920975862139277 "delta_1" 1.856 "NN"
-0.357580826877082 -0.312181389319531 -0.0828443087603101 -0.0302792421085938 0.140297656809778 0.785539972505428 0.817770686650033 0.0911435967951943 "delta_1" 1.858 "NN"
-0.3594708602321 -0.312866402080114 -0.0833208132131575 -0.0308172325226685 0.143290519815981 0.780858902349157 0.8141112044388 0.0901711723686517 "delta_1" 1.86 "NN"
-0.361302039593451 -0.312238810762843 -0.0837966957187639 -0.0313528811315028 0.146236595110563 0.776081684053661 0.810346920841212 0.0891807918272319 "delta_1" 1.862 "NN"
-0.363075379279803 -0.311547692816013 -0.0842727602178158 -0.0316843198163438 0.149134485111097 0.771209239062031 0.806479830567823 0.0881718189298521 "delta_1" 1.864 "NN"
-0.364788564182375 -0.310793969901804 -0.0847491544834356 -0.0324122496935858 0.151979446114157 0.76624205698767 0.802507194468224 0.0871449403889392 "delta_1" 1.866 "NN"
-0.36644502847382 -0.309978810904822 -0.0852253707227064 -0.03294232596906 0.154771494064772 0.761181593713692 0.79843105328094 0.0860993164680687 "delta_1" 1.868 "NN"
-0.368040585250247 -0.309104108232572 -0.0857022725868628 -0.0334669424933589 0.156562442316567 0.756027410130089 0.794252506511265 0.0850354374527638 "delta_1" 1.87 "NN"
-0.369574389593713 -0.308256875263351 -0.0861793521577753 -0.0339892471182838 0.150331257124831 0.751647780532532 0.78996980508263 0.0839537022317519 "delta_1" 1.872 "NN"
-0.371682763999208 -0.312315884978459 -0.0866574718459373 -0.0345082447994745 0.144079256937776 0.748772472209777 0.78586001757469 0.0828529441278925 "delta_1" 1.874 "NN"
-0.373897261147469 -0.316351644874227 -0.0871357649489884 -0.0350253834012937 0.137804254894521 0.745788296761233 0.781728165697434 0.0817343913123883 "delta_1" 1.876 "NN"
-0.37605934635186 -0.32036873978091 -0.0876200544503494 -0.0330820273912795 0.131508363651971 0.742695899491828 0.777488938613081 0.080597459009513 "delta_1" 1.878 "NN"
-0.378166195433483 -0.324365315196401 -0.0896387145542501 -0.0336934466702608 0.125192273338925 0.739492636222604 0.773146286571714 0.0794418696630248 "delta_1" 1.88 "NN"
-0.380215464085704 -0.328336429285339 -0.090077897884968 -0.0343003251362762 0.118860496764814 0.736184949281433 0.768700849571948 0.0782686038823569 "delta_1" 1.882 "NN"
-0.382209817827152 -0.332286449425739 -0.0890564462024533 -0.0349025783553522 0.112509441256104 0.732761648890541 0.764151371929859 0.0770766353311561 "delta_1" 1.884 "NN"
-0.384148358965248 -0.335898691621297 -0.0895387437537342 -0.0356210337158543 0.111870719452283 0.729235398687987 0.759499471525474 0.075866528335109 "delta_1" 1.886 "NN"
-0.386027115460831 -0.335263305805571 -0.0900222058450333 -0.0360932257615237 0.114480234689317 0.725599323546265 0.754745348268339 0.0746386321154998 "delta_1" 1.888 "NN"
-0.387850226140296 -0.334569233600975 -0.0905064994823899 -0.0366813286882461 0.117037196241288 0.721641580995395 0.749885405470838 0.073392043473139 "delta_1" 1.89 "NN"
-0.389616111701635 -0.333813117901622 -0.0909925427258178 -0.0372640456395036 0.119539682381287 0.715757406683289 0.744928970946959 0.0721278749864036 "delta_1" 1.892 "NN"
-0.391322958341775 -0.333000927469051 -0.091479345643133 -0.0378423039879427 0.121988149147869 0.709787009812683 0.7398663209311 0.0708452905467645 "delta_1" 1.894 "NN"
-0.39297205561669 -0.332130297537079 -0.0919680635068039 -0.038415540200586 0.124375416764734 0.703723898354656 0.734703479259374 0.0695443264274649 "delta_1" 1.896 "NN"
-0.394560411607887 -0.331202924801623 -0.0924577658397328 -0.0378739414765596 0.126706696801368 0.697578758385942 0.729441237170166 0.0682259413899698 "delta_1" 1.898 "NN"
-0.396318542498856 -0.330277806690309 -0.0929490716446183 -0.0378640116532656 0.128979564204064 0.691339876604796 0.724078491164246 0.0668890916717307 "delta_1" 1.9 "NN"
-0.398615473043519 -0.334458255738444 -0.0934421819319622 -0.0386904957309666 0.131168666260327 0.685020347209661 0.718619402686459 0.0655347651218425 "delta_1" 1.902 "NN"
-0.40086060057396 -0.338618476816106 -0.0939372969955374 -0.0395195075975336 0.124489138238125 0.678612783744 0.713056738435492 0.0641622554096733 "delta_1" 1.904 "NN"
-0.403050160696337 -0.342760192637737 -0.094433185900913 -0.0403507161312427 0.117796800511343 0.672119376090067 0.707401403566025 0.0627717292973719 "delta_1" 1.906 "NN"
-0.405186114849332 -0.346876541013119 -0.0949316568338127 -0.0411851007743161 0.111096103416153 0.665841779845018 0.70165191753249 0.0613638913532869 "delta_1" 1.908 "NN"
-0.407267089966117 -0.350971625752051 -0.095431239008142 -0.0420216138970374 0.104379100985611 0.661423767167094 0.69592733083164 0.0599379624745625 "delta_1" 1.91 "NN"
-0.409291001078723 -0.355042886645048 -0.0964105744082229 -0.0428056572075489 0.104191906921574 0.656903151072519 0.69030084327145 0.0584947736445556 "delta_1" 1.912 "NN"
-0.411257673922413 -0.359088013290819 -0.0968180575448661 -0.0428565461513557 0.105306643055249 0.65227320653612 0.68457525815281 0.0570338041303146 "delta_1" 1.914 "NN"
-0.41317195204495 -0.358810746579659 -0.0972244659596836 -0.0420688287499815 0.106401406388791 0.647535803771106 0.678751904447405 0.0555549902530005 "delta_1" 1.916 "NN"
-0.415024876835848 -0.358099556455794 -0.0976295726598284 -0.0429151526006084 0.107742278353241 0.642697609161279 0.672830724056462 0.0540592352825287 "delta_1" 1.918 "NN"
-0.416823708051187 -0.357335987829837 -0.0979614478416527 -0.0437628368113567 0.109290498884115 0.637751033290823 0.666812624814956 0.0525455545368504 "delta_1" 1.92 "NN"
-0.418563311861552 -0.356514105690782 -0.0984346120947989 -0.0445691997809472 0.11083288012834 0.632699468053699 0.660696619699245 0.0510148619342326 "delta_1" 1.922 "NN"
-0.420245472788391 -0.355639201428203 -0.0988356373464996 -0.044354687280905 0.112367264774413 0.627547748290551 0.65448984040741 0.0494671439463439 "delta_1" 1.924 "NN"
-0.421869118542265 -0.354710628098685 -0.099235162264156 -0.0449459839431471 0.113893044365524 0.622292138214804 0.648185602882149 0.0479019065123297 "delta_1" 1.926 "NN"
-0.423549384000681 -0.353732039048252 -0.100025895094486 -0.0455327819557486 0.11388875002211 0.61571393542013 0.641785360003694 0.0463199287210304 "delta_1" 1.928 "NN"
-0.425912557654552 -0.354820417430102 -0.100547468291454 -0.0461142092589775 0.113536001725772 0.608464513996066 0.635292990492801 0.0447203946726886 "delta_1" 1.93 "NN"
-0.428220462094235 -0.359117975119651 -0.101072423639399 -0.0466907043789995 0.114469393091213 0.601137062056652 0.628709523732172 0.0431045014944796 "delta_1" 1.932 "NN"
-0.430475515535659 -0.363392772501217 -0.10159970157314 -0.0479243211843431 0.115705677976008 0.593735336652543 0.622033140288368 0.041471610883094 "delta_1" 1.934 "NN"
-0.432675622839537 -0.367647719785717 -0.102129553015404 -0.0478277917770592 0.117569265251763 0.586255951579075 0.615264417120547 0.0398217616659745 "delta_1" 1.936 "NN"
-0.43482014105618 -0.371878095919528 -0.102662526097874 -0.0484119780112086 0.119433307837917 0.578702206751233 0.608406327580466 0.0381556914969019 "delta_1" 1.938 "NN"
-0.436909384567872 -0.376084184769182 -0.103197558936772 -0.049147804715806 0.121295816162228 0.571075505240437 0.601457579788164 0.0364728642507761 "delta_1" 1.94 "NN"
-0.438944625162337 -0.380266271465879 -0.103736033897043 -0.049493254436014 0.123156111305218 0.563376306948864 0.594422646142038 0.0347734132119097 "delta_1" 1.942 "NN"
-0.440921416312531 -0.384124359795321 -0.104277246655053 -0.0500680026623138 0.122704409872743 0.555607466938183 0.587301718979289 0.033058078962739 "delta_1" 1.944 "NN"
-0.442843659872803 -0.383445705490638 -0.104821088045127 -0.0505760859237687 0.12032799205281 0.549030600552612 0.580089757181194 0.0313260268248794 "delta_1" 1.946 "NN"
-0.444709309819687 -0.38271286962152 -0.105368163341847 -0.0511087131337904 0.12105995789913 0.543057072733736 0.572922451836813 0.0295783456819014 "delta_1" 1.948 "NN"
-0.446515630303067 -0.381928535009788 -0.107748007729567 -0.0515611615560507 0.122189435667448 0.536981279495478 0.565813306390887 0.0278143423181627 "delta_1" 1.95 "NN"
-0.448267997374374 -0.38109420073674 -0.108970520558086 -0.0518142847010542 0.124316457444185 0.530805826656023 0.558616919823756 0.0260342182966539 "delta_1" 1.952 "NN"
-0.449958678671299 -0.380208991105527 -0.110676585134687 -0.0516246454093743 0.126449171945914 0.524533332563633 0.551334870857533 0.0242388507261548 "delta_1" 1.954 "NN"
-0.45159448997672 -0.379274676876879 -0.109739140189413 -0.052293824395101 0.128585522615009 0.518164536207008 0.543962089087588 0.0224272783912862 "delta_1" 1.956 "NN"
-0.453364534771956 -0.378294954325196 -0.110123674473628 -0.0531792232103248 0.13072655205082 0.51169784013829 0.536505466180242 0.0206003061392056 "delta_1" 1.958 "NN"
-0.455766636247918 -0.377263753225659 -0.110507228101044 -0.0535445580369436 0.124830473159649 0.505135475076282 0.528962844923086 0.0187582593840325 "delta_1" 1.96 "NN"
-0.458117084340298 -0.381488037414687 -0.110891053450752 -0.0539018558151005 0.12535000077506 0.498479684193852 0.521337801660952 0.0169004340564624 "delta_1" 1.962 "NN"
-0.460411632646675 -0.385886842794924 -0.111274733200158 -0.0542515448417458 0.125837484629947 0.491728908425916 0.51363010955413 0.0150276903711274 "delta_1" 1.964 "NN"
-0.462652953490513 -0.390263379179907 -0.111657968464319 -0.0545929200441919 0.127206912432082 0.483452955104478 0.50584289113574 0.0131395769822479 "delta_1" 1.966 "NN"
-0.464839212445021 -0.394616257933218 -0.112041651679554 -0.0549269454097455 0.129542080268915 0.475021039185262 0.497967843683491 0.011236567509836 "delta_1" 1.968 "NN"
-0.466968589633415 -0.398943611806827 -0.112424886438458 -0.0552523793578987 0.131886556546753 0.466533949569116 0.490016733395948 0.00931903471502602 "delta_1" 1.97 "NN"
-0.469043798752607 -0.403246194382625 -0.112808564894889 -0.0555700654470411 0.133804062060464 0.457982732891387 0.481983219761255 0.00738653284621031 "delta_1" 1.972 "NN"
-0.471063266053955 -0.407522374202038 -0.113192207942328 -0.0558795350248226 0.127758420694803 0.449368458533335 0.473876708369644 0.00543965816516172 "delta_1" 1.974 "NN"
-0.473026375551993 -0.410242269841405 -0.116229620914924 -0.0561804377396283 0.128035459788607 0.440699364889596 0.465692310523856 0.00347800455681773 "delta_1" 1.976 "NN"
-0.474932992535716 -0.409530848290319 -0.117212690564805 -0.0583493007715524 0.1282758522137 0.431972743105939 0.457428963051148 0.00150240167318739 "delta_1" 1.978 "NN"
-0.476781094338111 -0.408771397283075 -0.117778136568218 -0.0587791544774288 0.128478407205887 0.423188749036665 0.449092767666607 -0.00048737675575253 "delta_1" 1.98 "NN"
-0.47857559242672 -0.4079647388814 -0.11834705286615 -0.0592010111035163 0.130826198712441 0.414632595581918 0.440684615791246 -0.00249145219234716 "delta_1" 1.982 "NN"
-0.480311627848045 -0.407110034849825 -0.118919497532801 -0.059616186579552 0.133315751194638 0.407358910919727 0.432203035615801 -0.00450905635153904 "delta_1" 1.984 "NN"
-0.481988876555459 -0.406212893028497 -0.119402298171869 -0.0600239097842769 0.129147158171279 0.399993801219198 0.423652285921349 -0.00654076330777416 "delta_1" 1.986 "NN"
-0.483610118897728 -0.405271310931206 -0.119789344587856 -0.0604241239637399 0.128901737198784 0.392543943761241 0.415237085875638 -0.00858600840638827 "delta_1" 1.988 "NN"
-0.485531255037884 -0.404285454549998 -0.120177350231958 -0.0608171887080745 0.12890827590034 0.385006014123086 0.406757071305521 -0.0106442603968908 "delta_1" 1.99 "NN"
-0.487949274992825 -0.403258837209224 -0.120564996733275 -0.0612024496179456 0.128872275106562 0.377381945134044 0.398204682005268 -0.0127164470651366 "delta_1" 1.992 "NN"
-0.49031251389835 -0.405063050656231 -0.121833117399797 -0.0615804448424955 0.128797572660426 0.369671774318125 0.389578411213062 -0.0148012842358371 "delta_1" 1.994 "NN"
-0.49262269253925 -0.409566851438885 -0.121579534096154 -0.0625998562605866 0.130545793764027 0.36187938076361 0.380881530910706 -0.0168994180250567 "delta_1" 1.996 "NN"
-0.494877502049811 -0.414047588251678 -0.123023522360837 -0.0630229090181988 0.128519525130113 0.35400296317039 0.372115420507319 -0.0190105650630608 "delta_1" 1.998 "NN"
-0.497077026922859 -0.418504096349503 -0.123624114321948 -0.0629365696433064 0.128316240162232 0.346043107829234 0.363284835268152 -0.0211341045350509 "delta_1" 2 "NN"
-0.065179187548543 -0.057638929051123 -0.0335813396871403 -0.00355107883484373 0.0351054344928754 0.0686926612377374 0.0846930934668539 0.00127194884780846 "delta_1" 0 "dtNN"
-0.0650791557319521 -0.0577734063239291 -0.033277266373818 -0.00316445627082851 0.0357404092658903 0.0688895137190841 0.0847627361864443 0.00160586255967389 "delta_1" 0.002 "dtNN"
-0.0648229746922623 -0.057727802376331 -0.0326771087219776 -0.00246994978842963 0.036122912369588 0.0690796036537618 0.0847907887567821 0.00211742936204232 "delta_1" 0.004 "dtNN"
-0.0644292191386281 -0.0575196153492054 -0.0318045970755195 -0.00149160825030914 0.0366305022458568 0.069250990768932 0.0847648956622659 0.00278648435688601 "delta_1" 0.006 "dtNN"
-0.063920181011469 -0.0571701669224239 -0.0306840372535545 -0.000687491881405156 0.0381126304129542 0.0693895116480903 0.0846751479536467 0.0035914527369043 "delta_1" 0.008 "dtNN"
-0.063315626957378 -0.0567020009063567 -0.0294049427924418 7.50680154726346e-06 0.0398402142936237 0.0694817186617708 0.0845085495295609 0.00450947183287508 "delta_1" 0.01 "dtNN"
-0.062638071741331 -0.0561365303811103 -0.0282002750758025 0.00143096483827443 0.0407441896153999 0.0695154945523752 0.0842545027631024 0.00551724622848455 "delta_1" 0.012 "dtNN"
-0.0619081130549769 -0.0554969339027658 -0.0275057847009031 0.00281576137153927 0.0413786231440147 0.0694763870708514 0.0839025473840826 0.00659187004028277 "delta_1" 0.014 "dtNN"
-0.061145238942557 -0.0548014767845975 -0.0269309009174216 0.00352379235578548 0.0420097577418297 0.0693556854999982 0.0834439978193303 0.00771200965372582 "delta_1" 0.016 "dtNN"
-0.0603638380083521 -0.0540690883260335 -0.026047867071173 0.0047770524994839 0.042621037917056 0.0691446850160468 0.0828730698015011 0.00885898967140911 "delta_1" 0.018 "dtNN"
-0.0595790363779769 -0.0533125338548598 -0.0240491979948784 0.0064531776576473 0.0448624765276308 0.0688396836498933 0.0821871533637919 0.01001760873136 "delta_1" 0.02 "dtNN"
-0.0587952351702298 -0.0525397011206507 -0.0219807739220362 0.00815171725568054 0.0471272359619503 0.0684396314736899 0.0813869421501815 0.0111766762518531 "delta_1" 0.022 "dtNN"
-0.0580202229978162 -0.0517571516500575 -0.0199262984590732 0.00985918378699358 0.047723846134201 0.0679480458803231 0.0804771405978747 0.0123284853206406 "delta_1" 0.024 "dtNN"
-0.0572519671994404 -0.0509671261901439 -0.0193661178794601 0.0115621171032247 0.048100621338926 0.0673685118441942 0.0794651451491137 0.0134677716508273 "delta_1" 0.026 "dtNN"
-0.0564929938778226 -0.0501723642577759 -0.0186054671007048 0.0130616981566221 0.0484294990732846 0.0678955295333066 0.0783591814460639 0.0145912887181064 "delta_1" 0.028 "dtNN"
-0.0557422902563867 -0.0493719587977048 -0.0164270000374095 0.0149150690667441 0.049771033423292 0.0697790714521793 0.0771688154695873 0.0156962539397506 "delta_1" 0.03 "dtNN"
-0.0549963891319192 -0.0485666048486728 -0.0144517855778981 0.0173537195485606 0.050158218738203 0.0689097866375448 0.0759037423123831 0.016780172414016 "delta_1" 0.032 "dtNN"
-0.0542581972803733 -0.0477570491834773 -0.0131552480271475 0.0193450974248061 0.0512968790294283 0.070183624333653 0.0773807712719422 0.0178403399240037 "delta_1" 0.034 "dtNN"
-0.0535233304014707 -0.0469443909467625 -0.0118974892238096 0.0201492295861571 0.0526340238670601 0.0704802743169918 0.0802699145299121 0.018873637172493 "delta_1" 0.036 "dtNN"
-0.052794910719882 -0.0461301322932004 -0.0106831366010703 0.0211409625308734 0.053537962686881 0.0695987344418616 0.0831463787118858 0.019876990695165 "delta_1" 0.038 "dtNN"
-0.0520716412523595 -0.0454139515524322 -0.0095176957810118 0.0225442050562989 0.0540065678690441 0.0702479277241674 0.0859947824376559 0.0208465692469892 "delta_1" 0.04 "dtNN"
-0.051354523364593 -0.044952664999833 -0.00834880789930459 0.0238661000757427 0.0543533567176649 0.0707597045741042 0.0888062815386355 0.021779012710094 "delta_1" 0.042 "dtNN"
-0.050647269305614 -0.0445035874612518 -0.00659701766155973 0.0251015292421291 0.0540000048383015 0.0728406755828411 0.0915680313086251 0.0226708423649784 "delta_1" 0.044 "dtNN"
-0.0499973401024227 -0.0440664792112254 -0.00582659782055828 0.0264208719685738 0.0541293767431265 0.0748260333328942 0.0942703579770504 0.0235187539468548 "delta_1" 0.046 "dtNN"
-0.0493539506111256 -0.0436386029049578 -0.00507000193144658 0.0278384849966942 0.0546111781152192 0.0767071702057239 0.0969048738408974 0.0243200667326361 "delta_1" 0.048 "dtNN"
-0.0487181408139973 -0.0432198648604353 -0.00430329159580345 0.0286027265095172 0.0539717411926348 0.0784745699559312 0.099460774693568 0.0250721119520014 "delta_1" 0.05 "dtNN"
-0.0480850942755247 -0.0428075832993242 -0.00266182687644057 0.0293335043847776 0.0533199127197146 0.0801221301222358 0.101930558023975 0.0257731294806796 "delta_1" 0.052 "dtNN"
-0.0474569830763772 -0.0423982248437761 -0.00114505985492785 0.0300292883934151 0.0531156134988994 0.0823814650565003 0.104309049775399 0.0264215342737011 "delta_1" 0.054 "dtNN"
-0.0468299264113368 -0.0419897390817932 -0.00111154395831348 0.0305163957893498 0.0523772141968997 0.084834864447461 0.106588097757628 0.0270165163563861 "delta_1" 0.056 "dtNN"
-0.0462023433083639 -0.0415815563711998 -0.00011037664682545 0.0313045125233203 0.0512877427184807 0.0872231934598319 0.108763673065226 0.0275575901297963 "delta_1" 0.058 "dtNN"
-0.045572715981421 -0.0410623505801565 0.000290433310866534 0.0319062526246582 0.050276106957173 0.0895423792210946 0.110832137196653 0.0280450617188195 "delta_1" 0.06 "dtNN"
-0.0449387092309027 -0.040302943641652 0.00125515213042682 0.0328766713294693 0.0494011600903801 0.0917923740269363 0.112912664720618 0.0284794226613442 "delta_1" 0.062 "dtNN"
-0.0442963849887856 -0.0395388119298919 0.00234572832447644 0.0329927765688103 0.0485865752444382 0.0939722897985695 0.114986227352365 0.0288617688895678 "delta_1" 0.064 "dtNN"
-0.043644155991911 -0.0387690738851292 0.00299937728207644 0.0334929461185387 0.0478470195575462 0.0960817253980866 0.1169601439404 0.0291936487122369 "delta_1" 0.066 "dtNN"
-0.042978260176105 -0.0379916314961197 0.00303387501413033 0.033967823759833 0.0470713687831181 0.0981229677430026 0.118833565494493 0.0294770523200152 "delta_1" 0.068 "dtNN"
-0.0422944880294467 -0.037200917184113 0.00354655545242477 0.0338586231022885 0.0463436027423528 0.100096311576419 0.120606510773376 0.0297141571321368 "delta_1" 0.07 "dtNN"
-0.0415919318667287 -0.0363975814199238 0.00430389823841704 0.0348505464639708 0.045656893845609 0.10200279378061 0.122276349634892 0.0299074223625907 "delta_1" 0.072 "dtNN"
-0.040866035921416 -0.0355763411810042 0.00484450446526552 0.0348845214715575 0.0448480787495753 0.103845643510162 0.123847549390172 0.0300598789120563 "delta_1" 0.074 "dtNN"
-0.0401149627926636 -0.0347898277897445 0.00455538378876819 0.0342349815161602 0.0441020993566993 0.104291402551885 0.12531965955736 0.0301743268779514 "delta_1" 0.076 "dtNN"
-0.0393350333795982 -0.0342751015794013 0.00472359912738407 0.0344604327094539 0.0435110739830694 0.104522461118324 0.126694132241213 0.0302541408951378 "delta_1" 0.078 "dtNN"
-0.0385578659532787 -0.0337218108775648 0.00535396841294666 0.0341649318887742 0.0426865680000718 0.104627569103721 0.127972534150144 0.0303024066464995 "delta_1" 0.08 "dtNN"
-0.0377601809205841 -0.0331302430332815 0.00562529924791833 0.0325135747598556 0.0418424771593182 0.104609095502135 0.12915748655599 0.0303227038478859 "delta_1" 0.082 "dtNN"
-0.0369242939322413 -0.0324969361924726 0.00571538533298999 0.0311797055511395 0.0409813603905032 0.104473581652958 0.13025206418227 0.0303184428780167 "delta_1" 0.084 "dtNN"
-0.0360486558259135 -0.0318206930049618 0.00608389822690902 0.0295690089128493 0.0401689503269972 0.104221967143819 0.131257315550598 0.0302929897955928 "delta_1" 0.086 "dtNN"
-0.0351289746300428 -0.0310972758359994 0.00629323408884508 0.0288217103694791 0.0392766713552275 0.103859185663724 0.13217452968181 0.0302498016177387 "delta_1" 0.088 "dtNN"
-0.0341664411157595 -0.0303276371660637 0.00558673259935138 0.0283096237624716 0.0384826900149897 0.104828651557148 0.133007381863166 0.0301922418926522 "delta_1" 0.09 "dtNN"
-0.0331574259692012 -0.0295097041475865 0.00485285989133688 0.0275824005572625 0.0389242575427974 0.106203900222277 0.133758947095023 0.0301236092228848 "delta_1" 0.092 "dtNN"
-0.0321023629774555 -0.0286222321797429 0.00495652932234025 0.0266128522128105 0.0393862890534531 0.107556838517328 0.134431333895514 0.0300470383305849 "delta_1" 0.094 "dtNN"
-0.0309982266098193 -0.0274374910761095 0.00515252265737909 0.0256229515295356 0.0398705598680212 0.108889824486355 0.135159449892792 0.0299655728970973 "delta_1" 0.096 "dtNN"
-0.0298462207179727 -0.0262065245781254 0.00497145348636274 0.0246154998320584 0.0403792635538742 0.110203899480503 0.136065894601159 0.0298820161681604 "delta_1" 0.098 "dtNN"
-0.0286457584668564 -0.0249307757816954 0.00480770047844348 0.0244686185325412 0.040915956016344 0.111505344088724 0.136914583243961 0.029799232925012 "delta_1" 0.1 "dtNN"
-0.0273960120610132 -0.0236082280393388 0.00572876674797784 0.0237031744263864 0.0414802590174278 0.112794243920413 0.137705845953825 0.0297196359256571 "delta_1" 0.102 "dtNN"
-0.026097109426084 -0.0222386501971893 0.00489543067210585 0.0233470991031559 0.0406582173015215 0.114072953351163 0.138440731792261 0.0296455449292767 "delta_1" 0.104 "dtNN"
-0.0247493624226538 -0.0208239591759423 0.00398709293748123 0.0230485010580415 0.0410618650277845 0.114449444441669 0.139120888758444 0.0295791452278827 "delta_1" 0.106 "dtNN"
-0.0233527821818804 -0.0193611883024738 0.0035121660703934 0.0226276135911526 0.0414928862748701 0.11361708487349 0.139747244571153 0.0295224517811087 "delta_1" 0.108 "dtNN"
-0.0219116091626257 -0.0181343369399133 0.00366427564258986 0.0215404087515565 0.0419210110247109 0.112713316464657 0.140320608173006 0.0294769550606128 "delta_1" 0.11 "dtNN"
-0.0204232769431021 -0.0169062899336722 0.00382845497119966 0.0211288092667611 0.0423468691828507 0.111739075778886 0.140840004327718 0.0294441987419708 "delta_1" 0.112 "dtNN"
-0.0189359971933736 -0.0156326068405735 0.00401583126954397 0.0201788461312146 0.0427753861168474 0.110698164007523 0.141306845631476 0.0294255563052924 "delta_1" 0.114 "dtNN"
-0.0174048543341637 -0.0143163286201621 0.00341242363553718 0.019800261289039 0.0432055306573709 0.109592120860674 0.141719568094903 0.0294219508986731 "delta_1" 0.116 "dtNN"
-0.0158315765585001 -0.0129581148257267 0.00302493286244654 0.0187158930306236 0.0436411631435529 0.109419192155912 0.142079353188963 0.0294343554986993 "delta_1" 0.118 "dtNN"
-0.0142188490641859 -0.011559515199088 0.00167392253183074 0.0178585740937298 0.0440828099820074 0.110681963963398 0.142385478682664 0.0294633768138534 "delta_1" 0.12 "dtNN"
-0.0125671475539642 -0.0100105309902776 0.00170086254962876 0.0183458268517067 0.0431758340373297 0.111951845773609 0.142636629089143 0.0295094859065317 "delta_1" 0.122 "dtNN"
-0.0108784951190508 -0.0088543944789502 0.000853268486765368 0.0183217833053445 0.0416967194762426 0.113230861259261 0.1429208137927 0.0295730452360758 "delta_1" 0.124 "dtNN"
-0.00954391836349078 -0.00824305596189734 0.00174413919335548 0.0173306295529291 0.0428067898968043 0.114514599330256 0.143549832660431 0.029654052878634 "delta_1" 0.126 "dtNN"
-0.00996085736006591 -0.00735372832411374 0.000943528792109127 0.0170585363826983 0.0439479745353082 0.1158032950671 0.144134888863066 0.029752618688873 "delta_1" 0.128 "dtNN"
-0.0103463361794698 -0.00639553001743964 0.00200095757982055 0.0169910670183623 0.0451198016308817 0.117095877398406 0.144672290199007 0.0298684655687659 "delta_1" 0.13 "dtNN"
-0.0106994003730234 -0.00722300600947778 0.00206021647515753 0.0163672060012954 0.0463202535730534 0.11839116000713 0.145162639341865 0.0300012971314299 "delta_1" 0.132 "dtNN"
-0.0111252160246653 -0.00834568971201832 0.00313978370075219 0.0159304470604907 0.0474796050337608 0.117520283289172 0.145602966027354 0.0301508007099828 "delta_1" 0.134 "dtNN"
-0.0115308564466725 -0.00862663971542765 0.00317326994305811 0.0154223115966888 0.0480162039493458 0.116267299228984 0.145992329889895 0.0303163236413265 "delta_1" 0.136 "dtNN"
-0.0119029493441934 -0.00901502596014347 0.00408278365537418 0.0159124339270915 0.0484409555769537 0.11495616987958 0.146326574267929 0.0304973001390678 "delta_1" 0.138 "dtNN"
-0.0122429116861561 -0.00964489118073675 0.00461681568320482 0.0151020401219538 0.047275703846147 0.113588344168069 0.146605597176118 0.0306931373905672 "delta_1" 0.14 "dtNN"
-0.0125496529381324 -0.0102479678848322 0.00557867013906599 0.0146122869453901 0.0480664916196778 0.112163605330698 0.14682763119916 0.0309030672088843 "delta_1" 0.142 "dtNN"
-0.0132189955766614 -0.0108234004154601 0.00630768226705891 0.0144503622847213 0.0488467383091423 0.111649102295091 0.1469893624573 0.031126070631355 "delta_1" 0.144 "dtNN"
-0.0140426171262064 -0.0113703303007905 0.00591169720662799 0.0146311904380699 0.0496189150324207 0.112974589920804 0.147088910837804 0.0313614713298542 "delta_1" 0.146 "dtNN"
-0.0148153236131783 -0.0118888503885499 0.00511423578270676 0.0144398126179461 0.0505982060397565 0.114297384700181 0.147125829994957 0.0316085197913182 "delta_1" 0.148 "dtNN"
-0.0155370991993554 -0.0123771370101022 0.0045883761178982 0.0142615821056308 0.0521207112021558 0.115616923672813 0.147180567828048 0.031866160318154 "delta_1" 0.15 "dtNN"
-0.0162066118125281 -0.0123976844786216 0.00410883190329636 0.0144391844209921 0.05281807721117 0.11692906982711 0.147635576455552 0.032133473598973 "delta_1" 0.152 "dtNN"
-0.0168263387805572 -0.0123863038375064 0.00373882263982794 0.0161682675619385 0.0534784229363708 0.118230762393525 0.148030739725575 0.0324097177124395 "delta_1" 0.154 "dtNN"
-0.0173950566475101 -0.0125053734115255 0.00328676183698806 0.0177134749223615 0.0532660538849712 0.119520016877109 0.148364191720245 0.0326939133532127 "delta_1" 0.156 "dtNN"
-0.0179114174523475 -0.012963683662398 0.00298210392056442 0.0191648598628129 0.0539390207524296 0.120313454953479 0.148634665849254 0.0329851289850909 "delta_1" 0.158 "dtNN"
-0.0183781210547564 -0.013393836670112 0.0027059600548256 0.020754193475312 0.0548502338022868 0.118808912365412 0.148838753036207 0.0332824786564882 "delta_1" 0.16 "dtNN"
-0.0187941680470701 -0.0137961377013531 0.00237831036274117 0.0223346307978749 0.056249177663848 0.117244188805647 0.148976027718065 0.033585148922909 "delta_1" 0.162 "dtNN"
-0.0191605832385852 -0.013792668213218 0.00251024607263273 0.0239027558423158 0.0569707084854382 0.115617667716912 0.149045113938469 0.0338921511685675 "delta_1" 0.164 "dtNN"
-0.0194773134040276 -0.0137169824722698 0.00197390509756123 0.0247300702938238 0.0577038036892494 0.113932265803331 0.149043327058828 0.0342028341400096 "delta_1" 0.166 "dtNN"
-0.019745015351864 -0.0137919868169892 0.00153170829448701 0.0261547185612686 0.0584480475595477 0.112189591722994 0.148968222509514 0.0345161909224567 "delta_1" 0.168 "dtNN"
-0.0199654135521705 -0.0141594486785321 0.000916376359486937 0.026949920423154 0.0592014781962296 0.113215514456437 0.148820339062991 0.0348314273762895 "delta_1" 0.17 "dtNN"
-0.0201372470207879 -0.0144989927050257 0.000408539810489605 0.027692123644004 0.0599639253749297 0.114444809734424 0.148597715396765 0.0351478241883365 "delta_1" 0.172 "dtNN"
-0.0202633026674051 -0.0148119738597314 0.000618416986892689 0.0289426187517174 0.0607361760819941 0.115653417110002 0.14829863190704 0.0354644539183251 "delta_1" 0.174 "dtNN"
-0.0203438605246639 -0.0147501747600846 -0.000126768561362178 0.0301745114092676 0.0615189012286547 0.116838429988697 0.148325538378935 0.0357806324925125 "delta_1" 0.176 "dtNN"
-0.0203790794310615 -0.0146194376519834 -0.000270035101699317 0.0308284874137743 0.0626724590221333 0.117996108353395 0.148451538040913 0.0360953729467836 "delta_1" 0.178 "dtNN"
-0.0203717356022179 -0.0147305667109987 -0.000147047100274689 0.0305033153137247 0.0644568068998291 0.119125814636554 0.148504816365925 0.0364081196910658 "delta_1" 0.18 "dtNN"
-0.0203226929321857 -0.0150052899094714 -0.000264895235720153 0.0315444874199828 0.0662220390867524 0.120223099969734 0.148482711435914 0.0367178293028117 "delta_1" 0.182 "dtNN"
-0.0202328103422258 -0.0152539323719142 -0.000547103579527697 0.0325641114330523 0.0679672084580001 0.11857894289505 0.148385186029084 0.0370238571483983 "delta_1" 0.184 "dtNN"
-0.0201041338737027 -0.0154325808323542 -0.000991168107587592 0.0335609351745396 0.0690812883363354 0.116728108348333 0.148210298977766 0.0373251436285638 "delta_1" 0.186 "dtNN"
-0.0199381085633584 -0.0152810217500519 -0.00179726239516897 0.0345356160346165 0.0685052492258457 0.114817707574312 0.147957662068777 0.0376210626772594 "delta_1" 0.188 "dtNN"
-0.0197366535384472 -0.0151798954585449 -0.00218511957228196 0.0354852967617775 0.0702458321247383 0.112851288742373 0.147625936648337 0.0379108087757555 "delta_1" 0.19 "dtNN"
-0.0195013278746552 -0.0153915121272831 -0.00190851076314003 0.0364124268861811 0.0716307390603635 0.110828943864654 0.147214264133547 0.0381933710553061 "delta_1" 0.192 "dtNN"
-0.0192339241444995 -0.0155820897648464 -0.00198405235288546 0.0357949712500171 0.0716946096938031 0.11145915540408 0.146722265909648 0.0384678797389802 "delta_1" 0.194 "dtNN"
-0.0189364687512577 -0.0153755273510598 -0.00143290186898037 0.0353135106783861 0.0726761442259942 0.112448291442114 0.14614896816566 0.0387336040476779 "delta_1" 0.196 "dtNN"
-0.0186114603475461 -0.0154347712222401 -0.00098003021680626 0.0358398430852422 0.0743517935337387 0.113398786551614 0.145493637740622 0.0389895477415459 "delta_1" 0.198 "dtNN"
-0.0182605585331358 -0.0154460647544853 -0.00139217790816537 0.0363408847330964 0.0759987798953596 0.11430955622544 0.145077449885065 0.0392347609418697 "delta_1" 0.2 "dtNN"
-0.0178857760793475 -0.0156912153212807 -0.00210859053115131 0.0368329280837218 0.0754832811261427 0.115178684564064 0.144828612840528 0.0394685609178062 "delta_1" 0.202 "dtNN"
-0.017489958304487 -0.0160500134586782 -0.00310653544478612 0.0374978818810537 0.0766579646528396 0.116001754698416 0.144499200913046 0.039689923170183 "delta_1" 0.204 "dtNN"
-0.0170755899039708 -0.0162720094248809 -0.00290541992216997 0.0380351996856211 0.0782376648192131 0.116777331113568 0.144087659320082 0.0398980282247694 "delta_1" 0.206 "dtNN"
-0.0169576263644287 -0.0163622329103232 -0.00231980453476099 0.0380814566801634 0.0797868245466512 0.114750411601868 0.143593745855133 0.0400919589901149 "delta_1" 0.208 "dtNN"
-0.0173886349469836 -0.016464900386832 -0.00191987323361409 0.0384307550113094 0.0801393359788392 0.112610965530673 0.143017697220163 0.0402710302187436 "delta_1" 0.21 "dtNN"
-0.0178077816469019 -0.01644435230886 -0.00223090936204229 0.0385450568225605 0.0802147120764035 0.1104162502514 0.142358203235744 0.0404342027971727 "delta_1" 0.212 "dtNN"
-0.0182153954484235 -0.0167857490117821 -0.00281103200978328 0.0379783483973255 0.0816740246409312 0.10913140837411 0.141614910022012 0.0405808028381218 "delta_1" 0.214 "dtNN"
-0.0186736358502534 -0.0171706195446802 -0.003403730616516 0.0378652567017571 0.08302427096864 0.109451008876377 0.140788181580086 0.0407101281363294 "delta_1" 0.216 "dtNN"
-0.0191370939518796 -0.0173659273249809 -0.00356522065362885 0.0377126293106006 0.0818157475314147 0.109752535041207 0.139877669280593 0.0408214319638718 "delta_1" 0.218 "dtNN"
-0.0195932925017908 -0.0175510350599939 -0.00332270182962968 0.0380107352309685 0.0831725678962822 0.110033116127308 0.138883503621358 0.0409141798281653 "delta_1" 0.22 "dtNN"
-0.0200412383424149 -0.0179192892740303 -0.00280252835849149 0.0382709832144266 0.0844968446372881 0.110331615037867 0.137806412179112 0.0409874486539598 "delta_1" 0.222 "dtNN"
-0.0204830345610068 -0.0185729538459363 -0.0028859591562751 0.0384925629330821 0.0857884393393786 0.110676268117251 0.136944761340798 0.0410409488902178 "delta_1" 0.224 "dtNN"
-0.0209229401442544 -0.0188678245917322 -0.00350328530598987 0.0386728822224259 0.0862096640940613 0.111000951162246 0.136237812069335 0.0410739648667436 "delta_1" 0.226 "dtNN"
-0.0214363109051086 -0.0190794615954516 -0.00414016024538044 0.0388128087229109 0.0859094370201794 0.111302083408108 0.135446747072394 0.0410861305526692 "delta_1" 0.228 "dtNN"
-0.0219437035143976 -0.0192846907367599 -0.00441670994537902 0.0389095168195337 0.08659519514894 0.111300653876067 0.134573138849691 0.0410770414116725 "delta_1" 0.23 "dtNN"
-0.0224491184346909 -0.0196261463671207 -0.00401482226326766 0.0385464437821939 0.0860393574666238 0.111663166807518 0.133617369816684 0.0410462026952513 "delta_1" 0.232 "dtNN"
-0.0229509504993325 -0.0203445365611722 -0.00362677831089753 0.0388024465397979 0.0858078125351219 0.112003235272769 0.132578273226781 0.0409935261062003 "delta_1" 0.234 "dtNN"
-0.0234493798986979 -0.0210453890586073 -0.00377379171824888 0.0387973138236285 0.0868652574555618 0.112300889633466 0.131460167999564 0.040918763961656 "delta_1" 0.236 "dtNN"
-0.0239455377626495 -0.0212964526799441 -0.00429461594334479 0.0384364649059969 0.087894931428266 0.112496549760645 0.130260699434177 0.0408215106197168 "delta_1" 0.238 "dtNN"
-0.0244733680839296 -0.0215438820652865 -0.00500502749210729 0.0380453297803434 0.0888918778532199 0.112672605688794 0.12898216405713 0.0407019201144698 "delta_1" 0.24 "dtNN"
-0.0250526551220938 -0.0217876124796977 -0.00545553590917136 0.0376262179427221 0.0898612744485876 0.112827872090112 0.12762829097149 0.0405597352056945 "delta_1" 0.242 "dtNN"
-0.025631456208799 -0.0221403410188759 -0.00511144427251153 0.0371962794391106 0.0905802384707374 0.112960569268552 0.126197327718079 0.0403951214010032 "delta_1" 0.244 "dtNN"
-0.026208269685281 -0.0229417366655633 -0.00478669902741502 0.0370302387464926 0.0890895319351186 0.11329142420947 0.124692292084698 0.040207907312702 "delta_1" 0.246 "dtNN"
-0.0267829053135262 -0.0237491740866613 -0.00458777363047735 0.0365070964795688 0.0891906492330976 0.113672826002155 0.123337609917843 0.0399983447909843 "delta_1" 0.248 "dtNN"
-0.0273546935519371 -0.0243457963142973 -0.00535754139898115 0.0359508760451129 0.0893915722752402 0.113934688363396 0.122156860113743 0.0397664919245327 "delta_1" 0.25 "dtNN"
-0.0279236779369699 -0.0246430744543099 -0.00513144975194424 0.0353629417686254 0.088966806184546 0.114080051056145 0.120899255213711 0.0395126345948705 "delta_1" 0.252 "dtNN"
-0.028492866844437 -0.0249390433958404 -0.00513273707238826 0.0345519954960288 0.0885255774549921 0.114321262272832 0.119570322498221 0.0392368563782048 "delta_1" 0.254 "dtNN"
-0.0291518854198343 -0.0252306444372018 -0.00649186754311992 0.0341008554998272 0.0885968390719742 0.114783993201426 0.118168080793226 0.0389394567474782 "delta_1" 0.256 "dtNN"
-0.0298080519161336 -0.0258877375669472 -0.00624768693178701 0.0334277722568499 0.0892828768728052 0.114634266358583 0.116697464792489 0.0386208703691987 "delta_1" 0.258 "dtNN"
-0.030461163382055 -0.0267751252256392 -0.00645741661540844 0.0327267792286055 0.0892410450236065 0.11511956846865 0.115635699053589 0.0382812522648872 "delta_1" 0.26 "dtNN"
-0.0311098250133557 -0.0277005312446242 -0.00729803056622491 0.0320304626286245 0.0866260473674891 0.115202040402808 0.116023986191718 0.0379211388697888 "delta_1" 0.262 "dtNN"
-0.0317538320602144 -0.028612700857168 -0.00765931164575262 0.031352500655188 0.0870772358435641 0.115361964169013 0.11640276077495 0.0375407857303514 "delta_1" 0.264 "dtNN"
-0.0323919053163666 -0.0295659085631974 -0.00855731317375874 0.0307512274658465 0.0876325135529623 0.11552972226327 0.1168149037984 0.0371406392581819 "delta_1" 0.266 "dtNN"
-0.0330243137242788 -0.0305428832661638 -0.00947549068478948 0.0303963119273282 0.0881671797243556 0.11607125332514 0.117201791837295 0.0367210973085245 "delta_1" 0.268 "dtNN"
-0.0336618688177528 -0.0313364261292373 -0.0104033758891952 0.0295462712107755 0.088680759834027 0.116362339508311 0.117565228906508 0.0362829071734451 "delta_1" 0.27 "dtNN"
-0.0343844752603644 -0.0320198196452682 -0.0103671369821128 0.0286706862422652 0.0888717806801425 0.116476279419987 0.117956663527335 0.0358261302241858 "delta_1" 0.272 "dtNN"
-0.0350984695112935 -0.0329183670218047 -0.0103442813315372 0.0277721265742601 0.0863358773222498 0.116569626171922 0.118331742513482 0.0353514930642051 "delta_1" 0.274 "dtNN"
-0.0358066203492802 -0.0338129991621291 -0.0103328204940821 0.0269593252889387 0.0854507230023174 0.116993663244588 0.118680812397023 0.0348594825994281 "delta_1" 0.276 "dtNN"
-0.036697371311882 -0.0347019521006564 -0.0117607136389756 0.0259912183097515 0.0858508959908879 0.117437962854561 0.11900722911421 0.0343505531346084 "delta_1" 0.278 "dtNN"
-0.0378953283636825 -0.0352951194364691 -0.0129205111479286 0.0253928255315349 0.0862347745856861 0.117706950959587 0.119310294896353 0.0338253306783329 "delta_1" 0.28 "dtNN"
-0.0391111016203218 -0.0359154848753533 -0.0129658373305027 0.0245948428148407 0.0866010523575731 0.117798000934212 0.119590028221931 0.0332843508662947 "delta_1" 0.282 "dtNN"
-0.0403503667563404 -0.0372618815386464 -0.0134758280694944 0.0237903883171336 0.0853098903374383 0.117870485721839 0.119875537892697 0.0327279648018467 "delta_1" 0.284 "dtNN"
-0.0416098580637073 -0.038199154952711 -0.0144983367651629 0.0229726964511282 0.0828755953236493 0.117924428082068 0.120155845592179 0.0321568977911563 "delta_1" 0.286 "dtNN"
-0.042893223373188 -0.0388462451145728 -0.0152581784416226 0.021906958069565 0.0823490374394608 0.118008782076903 0.120413241490392 0.03157169855507 "delta_1" 0.288 "dtNN"
-0.0441981495050557 -0.0393648032049519 -0.0153578053363688 0.0208224682672434 0.0823353423906109 0.118336244056209 0.120650367885633 0.0309729371840713 "delta_1" 0.29 "dtNN"
-0.0455275679423094 -0.0398683442564397 -0.0154652636030814 0.0198890282725085 0.0809502860211662 0.11864262367185 0.120863548313237 0.0303609773055427 "delta_1" 0.292 "dtNN"
-0.0468799988782201 -0.0411039340324646 -0.0155815387283132 0.0193019252699954 0.0795131565359563 0.118927102577285 0.121058166482003 0.0297366006030983 "delta_1" 0.294 "dtNN"
-0.0482561079800516 -0.0422670637176147 -0.0158320247185822 0.0186798926982834 0.0780264003087269 0.119191723768836 0.121231142579934 0.0291001865913489 "delta_1" 0.296 "dtNN"
-0.0496571583815176 -0.0428367885149136 -0.0168801590596209 0.0176378326502568 0.076489603063531 0.119228681065741 0.121383688594534 0.0284523598364069 "delta_1" 0.298 "dtNN"
-0.0510836978335708 -0.043390214622678 -0.0176759842144755 0.0164575158050125 0.0751108421439038 0.119220938254514 0.12151856649916 0.0277937231523402 "delta_1" 0.3 "dtNN"
-0.0525324591520734 -0.0439259334315518 -0.0188566686216962 0.0152618391911046 0.0744157970559295 0.119193054323133 0.121632220439902 0.0271247461764842 "delta_1" 0.302 "dtNN"
-0.0540054202361198 -0.0448763758278659 -0.019908358470931 0.0140508754308408 0.0737118595971354 0.119150655845515 0.121728604888033 0.0264459109353709 "delta_1" 0.304 "dtNN"
-0.0555033667664009 -0.0460487732823412 -0.020795584569628 0.0128266045545412 0.0717579184876525 0.119091620989602 0.121805951326879 0.0257577615026118 "delta_1" 0.306 "dtNN"
-0.0570236272287027 -0.0466456710154606 -0.02095050075923 0.0115887415235585 0.0705107508828432 0.119016568678636 0.121895954102967 0.0250609432959856 "delta_1" 0.308 "dtNN"
-0.0585682389466772 -0.0472228691285927 -0.0211082966751206 0.0103402198575976 0.0684948369811406 0.11896344410022 0.12197286302695 0.0243558719773104 "delta_1" 0.31 "dtNN"
-0.0601353070814212 -0.0477802721991009 -0.0212680496819253 0.00909185737002938 0.0664569800829407 0.119102615024522 0.122031974758077 0.0236430447632781 "delta_1" 0.312 "dtNN"
-0.0617238908334538 -0.048426132591021 -0.0215452344015472 0.00810019027654174 0.0648508894923844 0.119224807910869 0.12207533424187 0.0229231096621372 "delta_1" 0.314 "dtNN"
-0.0633350761262123 -0.0491919281206505 -0.0226058404296774 0.0071223840652469 0.0648828741324027 0.11933266075707 0.122102006174386 0.0221963816527298 "delta_1" 0.316 "dtNN"
-0.0649659556696448 -0.0501376523584521 -0.0229996379923887 0.0064286369804466 0.064912023687459 0.119425591616471 0.122112604851016 0.0214634968162501 "delta_1" 0.318 "dtNN"
-0.0666187484708595 -0.0507294739666452 -0.0231500138365919 0.00537159442729851 0.0649349423308477 0.119502898696123 0.122109769693602 0.0207248680968006 "delta_1" 0.32 "dtNN"
-0.0682897133701968 -0.051299187877904 -0.0233018435199266 0.00412315915732897 0.0649543138615626 0.119567098744976 0.122091728758947 0.0199808718794523 "delta_1" 0.322 "dtNN"
-0.0699794011939117 -0.0519480430021724 -0.0234538519060657 0.00312848751446693 0.0649688872628831 0.119617251198263 0.122059451723239 0.0192321153919773 "delta_1" 0.324 "dtNN"
-0.0716875303167048 -0.0527853685221815 -0.0241571841811266 0.00213317215201891 0.0649801523034975 0.119487281754476 0.122012835082642 0.018479066274813 "delta_1" 0.326 "dtNN"
-0.0734127470873467 -0.0545431156918286 -0.0251884953459143 0.00113775382881443 0.064826211611042 0.119323026820323 0.121954397641264 0.0177221598461417 "delta_1" 0.328 "dtNN"
-0.0751538176306954 -0.0563178937163062 -0.026216949380927 0.00014086394797197 0.064055050488399 0.119148690353136 0.121883439255975 0.0169617611311961 "delta_1" 0.33 "dtNN"
-0.0769101644215736 -0.0581093015427215 -0.0270496386493972 -0.00102859311831327 0.063282486255254 0.118961548024932 0.121799617107113 0.0161984261542311 "delta_1" 0.332 "dtNN"
-0.0786793032850436 -0.0599187269902965 -0.0271434307282306 -0.00185697263033469 0.0625056857185473 0.118764239568746 0.121704136592885 0.0154325153909186 "delta_1" 0.334 "dtNN"
-0.0804633403026872 -0.061744816869587 -0.0272345006419624 -0.00285768282303056 0.061725391319529 0.11855546925866 0.121597128735645 0.0146643774425334 "delta_1" 0.336 "dtNN"
-0.0822593755376891 -0.0635914640048819 -0.0284123547036903 -0.00386201451190871 0.0609444906222849 0.118338946436074 0.121480750800091 0.0138945671695023 "delta_1" 0.338 "dtNN"
-0.0840661205943791 -0.0654556478866697 -0.0294866533747127 -0.00500731111650576 0.0601589564036692 0.118111465965859 0.121352867923357 0.0131233890682939 "delta_1" 0.34 "dtNN"
-0.0858835998828325 -0.0673413824082058 -0.0295359238502169 -0.00639209242840366 0.0593727467971982 0.117888130752671 0.121214682509539 0.0123512533493498 "delta_1" 0.342 "dtNN"
-0.0877098717594206 -0.069244101071673 -0.0297086482626689 -0.00764961626017824 0.0585843344796005 0.117855305377049 0.121094226510389 0.0115785725224087 "delta_1" 0.344 "dtNN"
-0.0895447837839862 -0.07116829848011 -0.030671713402405 -0.00841355881815309 0.0577942179477414 0.117812800807502 0.120968260101075 0.0108056358613742 "delta_1" 0.346 "dtNN"
-0.0913856811854203 -0.0731100064638052 -0.0316279382992692 -0.00980475852161466 0.0570031331400253 0.11776252768833 0.12083294273665 0.0100330937214761 "delta_1" 0.348 "dtNN"
-0.0932336653493631 -0.0746168023289538 -0.032199694452169 -0.0114037804829896 0.0564227195604866 0.117705084632153 0.120687564152381 0.00926097139219327 "delta_1" 0.35 "dtNN"
-0.0950861432440185 -0.0761036028332678 -0.0321928305840966 -0.0125041392647586 0.0563758179159508 0.117639877341502 0.120536300902903 0.00848972418305144 "delta_1" 0.352 "dtNN"
-0.0969430274521171 -0.0775840731849911 -0.0321810411854666 -0.0132172418925502 0.0563286734540857 0.11756738358532 0.120375699262723 0.00771978667176623 "delta_1" 0.354 "dtNN"
-0.0988033984466452 -0.0790602165163626 -0.0326277747285911 -0.0145340122339684 0.0562820500845026 0.117488676361803 0.120209337968831 0.00695128596430776 "delta_1" 0.356 "dtNN"
-0.100665145762518 -0.0805288516562155 -0.0343319650817461 -0.0159369501710185 0.0562351015781121 0.117403516362908 0.120035788082462 0.00618477382422498 "delta_1" 0.358 "dtNN"
-0.102528782932143 -0.0819896597653568 -0.0350718851341545 -0.0170073795512014 0.0561891266597451 0.117311066050974 0.119856361344443 0.00542060698338173 "delta_1" 0.36 "dtNN"
-0.104392321485971 -0.0834428597554215 -0.0350024314537596 -0.0176671656950573 0.0561432774737286 0.117093176598943 0.119671055905968 0.00465884314794288 "delta_1" 0.362 "dtNN"
-0.106254608812602 -0.0848887910563597 -0.0355665445416933 -0.0184737181986384 0.0560980163514216 0.116816347131722 0.119478557524153 0.00390004464329518 "delta_1" 0.364 "dtNN"
-0.108116222228458 -0.0863249933141447 -0.0364112254031859 -0.0198571066897898 0.0560533270201924 0.116533737531193 0.119281842382602 0.00314434388422331 "delta_1" 0.366 "dtNN"
-0.109976072202229 -0.0877524664768722 -0.0372422534332333 -0.0210324256936899 0.0560087154002585 0.116247609718958 0.119079713180302 0.002392089625623 "delta_1" 0.368 "dtNN"
-0.111830807381246 -0.0891705431255905 -0.0380580371496022 -0.0216352428411325 0.0559652361229002 0.115956290466876 0.118874309316864 0.00164351147041586 "delta_1" 0.37 "dtNN"
-0.113681369373798 -0.0905781997459358 -0.0379210911720782 -0.0223704005988871 0.0559237043855622 0.115662992884481 0.118663000660834 0.000898973292716109 "delta_1" 0.372 "dtNN"
-0.115527628585198 -0.0919753681052469 -0.0377766272919655 -0.0237170363376115 0.0558820733474841 0.115364253117906 0.118447208847699 0.000158577659712246 "delta_1" 0.374 "dtNN"
-0.117367311344403 -0.0933607894853528 -0.0376244277449622 -0.0244741113423699 0.0555263805669811 0.115062923903103 0.118228829924316 -0.000577173915367486 "delta_1" 0.376 "dtNN"
-0.119319038740249 -0.0947355313566144 -0.0381467715377288 -0.0254664430894265 0.054764508482256 0.114760544193725 0.118006420621154 -0.00130815538917261 "delta_1" 0.378 "dtNN"
-0.121299848133757 -0.0960981595932232 -0.0388845035216405 -0.0263125893125854 0.0540060678650315 0.114522483011986 0.11778211261786 -0.00203407737374201 "delta_1" 0.38 "dtNN"
-0.123275590195757 -0.0974493892096824 -0.0396055880281045 -0.0273204650875093 0.0532496230685358 0.114414051806961 0.117569462718486 -0.00275486597191238 "delta_1" 0.382 "dtNN"
-0.125245190861541 -0.0987868974055159 -0.0403107229642838 -0.027709652935346 0.0524963588860851 0.114302684085319 0.117367064591852 -0.00347011600156273 "delta_1" 0.384 "dtNN"
-0.127210440209971 -0.100112773889986 -0.0404451596977229 -0.0282846909766565 0.051747576267602 0.114190624320672 0.11716291293607 -0.00417954286936858 "delta_1" 0.386 "dtNN"
-0.129166692763752 -0.101423984251574 -0.0416682031132212 -0.0285357693770258 0.0510007599735461 0.114074869123211 0.116956391407383 -0.00488313181440461 "delta_1" 0.388 "dtNN"
-0.131115563522077 -0.102904389005326 -0.0423208897022378 -0.028907256656135 0.0502581614110351 0.113957777881186 0.116746761716568 -0.00558057207551473 "delta_1" 0.39 "dtNN"
-0.133056046868558 -0.105161325105768 -0.042955449566348 -0.029309993605134 0.0495198844888821 0.113838609184123 0.116538648345418 -0.00627160750687034 "delta_1" 0.392 "dtNN"
-0.134986900757013 -0.107426492418076 -0.0435148813812236 -0.0298009652980918 0.0487863890126768 0.113718169906454 0.11632666073499 -0.00695615582746716 "delta_1" 0.394 "dtNN"
-0.136906646711471 -0.109700498020382 -0.0434782939395899 -0.0305578171557029 0.0480570601733109 0.113596788649604 0.116114228305535 -0.00763399832275749 "delta_1" 0.396 "dtNN"
-0.138815895052558 -0.111982162953749 -0.0443602399214833 -0.031324735480417 0.0473319962251291 0.113474196532691 0.115899414551043 -0.00830483153787888 "delta_1" 0.398 "dtNN"
-0.140713888812907 -0.11426887985004 -0.0453455181877669 -0.032120875914015 0.0466134378970944 0.113243786560855 0.115684215363824 -0.00896863679683868 "delta_1" 0.4 "dtNN"
-0.142598084883423 -0.1165611430947 -0.0465281165817367 -0.0325672292391705 0.045897902092461 0.112949930121246 0.115469432990284 -0.00962507421955249 "delta_1" 0.402 "dtNN"
-0.144468803364386 -0.118857662844669 -0.0470660617846204 -0.0329996303651197 0.0456790675421089 0.11265719362868 0.115253840341347 -0.0102741624102066 "delta_1" 0.404 "dtNN"
-0.146325532085154 -0.121156555723394 -0.0482850738473614 -0.0338232061489901 0.0456500628928824 0.112364468728262 0.115037757792051 -0.0109155941685526 "delta_1" 0.406 "dtNN"
-0.148168535929569 -0.123457549873493 -0.0494890335657419 -0.0343810966902796 0.0456239278640761 0.112071836688776 0.114821027375825 -0.0115493220780277 "delta_1" 0.408 "dtNN"
-0.149995578580499 -0.125759004818417 -0.0502111982548938 -0.0350068017184073 0.0455990653810421 0.11178128457576 0.114605277618276 -0.0121750817192665 "delta_1" 0.41 "dtNN"
-0.151806214410606 -0.128059580392498 -0.0510453190313775 -0.0357109329385144 0.0455786456798503 0.111490983052125 0.114388678328449 -0.0127927374322322 "delta_1" 0.412 "dtNN"
-0.153599524811002 -0.130359130810627 -0.0520437452092873 -0.0364246907492116 0.0455604731706796 0.111201366051925 0.114172854737622 -0.0134023074551845 "delta_1" 0.414 "dtNN"
-0.155377514154713 -0.132284979544515 -0.0526470358116027 -0.0362711646890623 0.0455460463423341 0.110912031338825 0.113957880694296 -0.0140035179409629 "delta_1" 0.416 "dtNN"
-0.157136109447062 -0.133497922384078 -0.0537862506332761 -0.0364116643500922 0.0455335244141591 0.110624363107231 0.113749565566918 -0.0145963674566557 "delta_1" 0.418 "dtNN"
-0.158877200498823 -0.134691851592391 -0.0549324345158141 -0.0370176576647536 0.0455239261750663 0.110516368654504 0.113563493911727 -0.0151805655741199 "delta_1" 0.42 "dtNN"
-0.160598745555185 -0.13586657344377 -0.0559868467124549 -0.0376318917444628 0.0455176718867624 0.110418337269544 0.113379499905802 -0.0157561596282942 "delta_1" 0.422 "dtNN"
-0.162300433737009 -0.137021419751025 -0.0572818117907714 -0.0382860094555397 0.0455144646342757 0.110321933711829 0.113195264370144 -0.0163229293348266 "delta_1" 0.424 "dtNN"
-0.163983506369959 -0.138158110226115 -0.0584553782345699 -0.0388617275368901 0.0455141252918521 0.110225074952842 0.113012877112358 -0.0168808414539046 "delta_1" 0.426 "dtNN"
-0.16564491710663 -0.139274731549674 -0.0597460452845689 -0.0391250673236838 0.0455159963371876 0.110129252388991 0.112830253857804 -0.0174297832890924 "delta_1" 0.428 "dtNN"
-0.167286808027816 -0.140370445555026 -0.0608175241073403 -0.0393698410096657 0.0455216836650881 0.110033570313728 0.112649957575574 -0.0179695387513796 "delta_1" 0.43 "dtNN"
-0.168905601518529 -0.141447396660289 -0.0612117960303404 -0.0396817070773947 0.0451046134688472 0.109939038399567 0.112471091128143 -0.0185000922650643 "delta_1" 0.432 "dtNN"
-0.17071173685277 -0.142503440101704 -0.0623212620622866 -0.0400868500837029 0.0445242634635511 0.109846187756044 0.112292874575077 -0.0190215016161252 "delta_1" 0.434 "dtNN"
-0.172511015653254 -0.143538579235276 -0.0628748444922784 -0.0404264291929398 0.0439511220896586 0.109752925114759 0.112116791165289 -0.0195335235647413 "delta_1" 0.436 "dtNN"
-0.174286281294569 -0.144553058198001 -0.0629342695339119 -0.0406963389136217 0.0433885802338373 0.109629864951435 0.111942295745177 -0.0200360266155952 "delta_1" 0.438 "dtNN"
-0.17604201275018 -0.145546230471696 -0.0630124521530253 -0.0409015364101025 0.0428334699752151 0.109384679666389 0.111769914200154 -0.0205291043286719 "delta_1" 0.44 "dtNN"
-0.177772081926178 -0.146519121937088 -0.0627948572929364 -0.0412804599388745 0.0422869113520938 0.109142528062255 0.111598501640989 -0.0210127068623589 "delta_1" 0.442 "dtNN"
-0.179481212650468 -0.147470018924692 -0.0625561195096611 -0.041261172161857 0.0417493067260861 0.108902382561392 0.111429295419025 -0.0214866257951424 "delta_1" 0.444 "dtNN"
-0.181165369907204 -0.149125274348063 -0.0625863549666497 -0.041122440746832 0.0412210563746558 0.108666312983355 0.111262457054079 -0.0219508112806733 "delta_1" 0.446 "dtNN"
-0.182824991431188 -0.151409834169996 -0.0636945897972365 -0.0410691861142209 0.0407008895072767 0.108430783292523 0.11109671533291 -0.0224053978613824 "delta_1" 0.448 "dtNN"
-0.184461173083753 -0.153680875962724 -0.0647901637957919 -0.0409541169190497 0.0401912286834637 0.108199646218949 0.110933777453469 -0.0228500733707549 "delta_1" 0.45 "dtNN"
-0.186072032969428 -0.155938187928182 -0.065871979389539 -0.0407857707552453 0.0396884146510283 0.10797031529096 0.110771891675282 -0.0232850989794116 "delta_1" 0.452 "dtNN"
-0.187656228109989 -0.158180368712525 -0.0669395381886644 -0.0412030511826376 0.0391961769331013 0.107744851262606 0.110612999876829 -0.0237100983782429 "delta_1" 0.454 "dtNN"
-0.18921462338631 -0.160408344080556 -0.0679929409863196 -0.0416544641363463 0.0387129964264898 0.107521498254105 0.110475773704041 -0.024125389782555 "delta_1" 0.456 "dtNN"
-0.190747669955998 -0.162618452776936 -0.0690309807386418 -0.0411100947699492 0.0382394970186144 0.107301955518503 0.110346865525537 -0.0245306032239224 "delta_1" 0.458 "dtNN"
-0.192252365466791 -0.164810731571806 -0.0700513825903268 -0.0407169125768208 0.0377749892590065 0.107096108960174 0.110220035576891 -0.0249258488303345 "delta_1" 0.46 "dtNN"
-0.193731372365536 -0.166984623972762 -0.0710579548133601 -0.0419380089870814 0.0373192584043515 0.107046182947908 0.11009590552784 -0.0253111398957959 "delta_1" 0.462 "dtNN"
-0.195183242815072 -0.169138981526568 -0.0720454488166478 -0.0429745642779196 0.0368738757206744 0.106998341876244 0.109974618434215 -0.0256864259076179 "delta_1" 0.464 "dtNN"
-0.196605637345058 -0.171274029494031 -0.0730154140154671 -0.0424445048502606 0.0364373109024675 0.106951654792141 0.109855242653458 -0.0260517287065482 "delta_1" 0.466 "dtNN"
-0.19800170254896 -0.172470655186435 -0.0739683300183547 -0.0417461249036899 0.036010296470503 0.106906619493985 0.109737798402543 -0.0264070035449605 "delta_1" 0.468 "dtNN"
-0.199367196480777 -0.173256897829907 -0.0749025337435021 -0.0410415819930854 0.0355930849551541 0.106863016721137 0.109622661711528 -0.0267521464569068 "delta_1" 0.47 "dtNN"
-0.200705092371515 -0.174018138360268 -0.0758179149868539 -0.0409927476281475 0.0355053872390881 0.106820862807814 0.109510802809204 -0.0270872617296032 "delta_1" 0.472 "dtNN"
-0.202013539409247 -0.174755921632876 -0.0767144874273125 -0.0413484152357808 0.0355728024649963 0.106781363830615 0.109400924105761 -0.027412359669872 "delta_1" 0.474 "dtNN"
-0.203294205814599 -0.175467860935734 -0.0775926263911548 -0.0417097133370912 0.0356441793377281 0.106743220828815 0.109294228901978 -0.0277273501804881 "delta_1" 0.476 "dtNN"
-0.204543755362766 -0.176154373314352 -0.0784511603799785 -0.0419595669385853 0.0357176245144041 0.10670704046518 0.109189534632562 -0.0280323637397358 "delta_1" 0.478 "dtNN"
-0.205763086106868 -0.176816116572019 -0.0792889208458887 -0.0412403617909369 0.0357943410660474 0.106672712421598 0.10908672986462 -0.0283271745672096 "delta_1" 0.48 "dtNN"
-0.207004824237405 -0.177452320782476 -0.080107960842315 -0.0404741504318156 0.0358738616430411 0.106607522460408 0.108988443227706 -0.028611947842319 "delta_1" 0.482 "dtNN"
-0.208411854267808 -0.178064246335351 -0.0809056872109026 -0.0396999219386411 0.0359564327248902 0.106448167425416 0.10889134113569 -0.0288867475412908 "delta_1" 0.484 "dtNN"
-0.209788785702818 -0.178650533345523 -0.0816848741648313 -0.0391995307928704 0.0360412264403008 0.106291936138176 0.10879733345417 -0.0291515083387801 "delta_1" 0.486 "dtNN"
-0.211134322631738 -0.179211612276629 -0.0824444851772179 -0.0406095560506082 0.0361295592179974 0.106139304916947 0.108705228028063 -0.0294062716885312 "delta_1" 0.488 "dtNN"
-0.212447827790739 -0.179748690667749 -0.0831845611332496 -0.0404202885298701 0.0362206002522996 0.105989793920218 0.108616810262282 -0.0296510133692492 "delta_1" 0.49 "dtNN"
-0.213730931058799 -0.180259998040786 -0.0839065762251119 -0.0401082068331589 0.0363142320869481 0.105845304522287 0.108529930065575 -0.0298858302934297 "delta_1" 0.492 "dtNN"
-0.214980257745956 -0.180746209923137 -0.0846083119164602 -0.0397811886696715 0.0364105729822251 0.105702252876905 0.108446488793405 -0.0301107403934942 "delta_1" 0.494 "dtNN"
-0.216198395847944 -0.182263826644837 -0.0852919631741094 -0.0398177333525263 0.0365097398705753 0.105563729174091 0.108366478783482 -0.0303257839383636 "delta_1" 0.496 "dtNN"
-0.217383942070521 -0.184212791560443 -0.0859556746084744 -0.0397407769289114 0.036611490618596 0.105428649594776 0.108288817820784 -0.0305307653651244 "delta_1" 0.498 "dtNN"
-0.218537402703418 -0.186133429708665 -0.0857671694128137 -0.0387125785877935 0.0367151048068206 0.105297239938123 0.108216428340002 -0.0307259374810875 "delta_1" 0.5 "dtNN"
-0.219658512393258 -0.188026490765519 -0.0852649820232827 -0.0383295660413854 0.0368217679155093 0.105167816970715 0.108164826437552 -0.0309113887075302 "delta_1" 0.502 "dtNN"
-0.220746055380819 -0.189890342407644 -0.0856193442437203 -0.0379319030658327 0.0369315910896071 0.10504417880367 0.108115128617172 -0.0310869927126337 "delta_1" 0.504 "dtNN"
-0.221801619339811 -0.19172347371152 -0.0862535050491491 -0.0375216402420435 0.0370421800888211 0.104922133708077 0.10806719878208 -0.0312528969274727 "delta_1" 0.506 "dtNN"
-0.222822740859869 -0.19352902598302 -0.0868691436172864 -0.0370419954394208 0.0371556684673207 0.10480559466332 0.10802173375174 -0.0314090520310899 "delta_1" 0.508 "dtNN"
-0.223812203771142 -0.195302633742101 -0.0874658548038827 -0.0361711741918318 0.0372712081982193 0.10469072446926 0.107979428796824 -0.0315556012698378 "delta_1" 0.51 "dtNN"
-0.224767787145386 -0.197045655540373 -0.0880441896667814 -0.0362160374170193 0.037389857236119 0.104580956116525 0.107939308709167 -0.0316925621959989 "delta_1" 0.512 "dtNN"
-0.225690073504436 -0.198757306145919 -0.088603271280127 -0.0359082406252904 0.0375100495641072 0.104559204088046 0.10790206563538 -0.0318198916865498 "delta_1" 0.514 "dtNN"
-0.226579111521049 -0.200308507620778 -0.0904553070597104 -0.0360753025544209 0.0376322443560496 0.10457435346215 0.10786683958811 -0.03193777311311 "delta_1" 0.516 "dtNN"
-0.227434953333201 -0.200608508810978 -0.0916971847217667 -0.036006167418499 0.0375650500086375 0.104590882975647 0.107834079668499 -0.0320462003453544 "delta_1" 0.518 "dtNN"
-0.228258129839666 -0.200881910991642 -0.0920774907828991 -0.0351177906926314 0.037378692430818 0.104608884818393 0.107803279935071 -0.0321451289748539 "delta_1" 0.52 "dtNN"
-0.229047981637133 -0.201129482316247 -0.0921598596750588 -0.0342229548970101 0.0372001368233762 0.104628688239968 0.107775363570871 -0.0322347754540978 "delta_1" 0.522 "dtNN"
-0.229804149137209 -0.20135246958336 -0.0914939857419188 -0.0333201314943663 0.0370274330435134 0.104650144293935 0.107750179488386 -0.0323150875154289 "delta_1" 0.524 "dtNN"
-0.230527287822157 -0.20154943928116 -0.0916098775318213 -0.0327844232711885 0.0368625629906097 0.104672506628549 0.10772721758528 -0.0323862554037949 "delta_1" 0.526 "dtNN"
-0.231217160896262 -0.201722179721275 -0.0920585286051336 -0.0322552419661841 0.0367041676392803 0.104696815115996 0.107706920045749 -0.0324481788855565 "delta_1" 0.528 "dtNN"
-0.231874487255684 -0.201869680216083 -0.0923810549617496 -0.0317170455379947 0.0365519591081541 0.104723272674392 0.107688534977805 -0.032501044540255 "delta_1" 0.53 "dtNN"
-0.232631915407262 -0.201993077365278 -0.0924106341349802 -0.0311708622096731 0.0364073170732739 0.104748981578633 0.107673096228733 -0.0325448564465359 "delta_1" 0.532 "dtNN"
-0.233468661705335 -0.202093270902175 -0.0924299705578511 -0.0309840549945919 0.0362679243271604 0.104778553114016 0.107660086692899 -0.0325796672293763 "delta_1" 0.534 "dtNN"
-0.23427174870116 -0.202169016345078 -0.0924403178281913 -0.0310705289091817 0.0361351577547648 0.10480789511278 0.107648034403609 -0.0326055450347121 "delta_1" 0.536 "dtNN"
-0.235039401647903 -0.202221752973511 -0.0924403099274065 -0.0307605109509064 0.0360087239154394 0.104839113115296 0.10763892327682 -0.0326226078190985 "delta_1" 0.538 "dtNN"
-0.235773065920534 -0.202250299029127 -0.0924335892362721 -0.0308480844703343 0.0358877318039655 0.10487097362691 0.107632828693114 -0.0326310177488244 "delta_1" 0.54 "dtNN"
-0.236472102202447 -0.202256693955207 -0.0924161700572295 -0.0307976484206628 0.0357728374165428 0.104905221831431 0.107628394334852 -0.032630565415548 "delta_1" 0.542 "dtNN"
-0.237138197229172 -0.202241191683709 -0.092581711619401 -0.0304299414300084 0.0356630260259261 0.104939785771938 0.107626408133047 -0.0326215387499879 "delta_1" 0.544 "dtNN"
-0.237770178189402 -0.203036889735716 -0.0929185658766263 -0.0295237188861521 0.035560142798693 0.104976526302721 0.107626582669093 -0.0326039506715375 "delta_1" 0.546 "dtNN"
-0.238368305160928 -0.204419905611818 -0.0932448660730441 -0.0286146935818898 0.0354620978321966 0.104954445075553 0.107629106195027 -0.0325779858195867 "delta_1" 0.548 "dtNN"
-0.238933317812238 -0.205769101269125 -0.0925834209951888 -0.0276981654148458 0.0353690650376209 0.104921395306151 0.107634166001652 -0.0325435802025307 "delta_1" 0.55 "dtNN"
-0.239465182160628 -0.207082656593879 -0.0922111049189021 -0.0267776622090752 0.0352816940006394 0.104890801060215 0.107640041061857 -0.0325007130998467 "delta_1" 0.552 "dtNN"
-0.239963626957735 -0.208360423431395 -0.0936078595748819 -0.0258509917282936 0.0351990833778152 0.104863560231471 0.107648704867227 -0.0324497801229466 "delta_1" 0.554 "dtNN"
-0.240430766293909 -0.209605354356813 -0.0944439377545709 -0.0249207320937699 0.0351216408869516 0.104839258464036 0.107659268917122 -0.0323906379804908 "delta_1" 0.556 "dtNN"
-0.240864900715157 -0.210813965709856 -0.0947222249184667 -0.025519206231694 0.035049176336184 0.104817838082472 0.107671916442783 -0.0323234177342904 "delta_1" 0.558 "dtNN"
-0.241266716106195 -0.211987543270018 -0.0949937074289984 -0.0257920019341509 0.0349809025995853 0.104798882728402 0.107686589991494 -0.0322482509095675 "delta_1" 0.56 "dtNN"
-0.241637376778222 -0.213126897047824 -0.0952600706275826 -0.0251013929569925 0.0349171045362952 0.104782689055379 0.107702515693216 -0.0321651146239379 "delta_1" 0.562 "dtNN"
-0.241975308033936 -0.214231884447674 -0.0955204985060274 -0.0241958946589425 0.0348572316418859 0.104769790767867 0.107721422349561 -0.0320741961911317 "delta_1" 0.564 "dtNN"
-0.242282989417283 -0.215301052844424 -0.0957781100205426 -0.0239410103675819 0.0348035935363398 0.104759528806323 0.107741819363188 -0.0319755359647799 "delta_1" 0.566 "dtNN"
-0.242561291962844 -0.216228596656825 -0.0960318528718576 -0.0233170296525835 0.034752657682651 0.104752435494533 0.107763407481509 -0.0318691849151349 "delta_1" 0.568 "dtNN"
-0.242807868877717 -0.216020819084689 -0.0947443342291272 -0.0226907304629402 0.0347053006623964 0.104747373516661 0.107787913261719 -0.0317552449050536 "delta_1" 0.57 "dtNN"
-0.243024904145346 -0.215793658931032 -0.0932072793143175 -0.0220622474209051 0.0346626354551738 0.104745350614514 0.10781408218216 -0.0316338331966268 "delta_1" 0.572 "dtNN"
-0.243212317596007 -0.215548524545494 -0.0931407370380151 -0.0214310017951704 0.0346238670109877 0.104745943257819 0.107840657801769 -0.0315051405470772 "delta_1" 0.574 "dtNN"
-0.243371877789565 -0.215283189175951 -0.0933250272022075 -0.0207983241701941 0.0345895109799639 0.104749560539286 0.107870197226477 -0.0313690323584868 "delta_1" 0.576 "dtNN"
-0.243502494634922 -0.215001565933274 -0.0935053125923224 -0.020162926716331 0.0345566253407659 0.104754822075005 0.107900250281474 -0.0312258517539676 "delta_1" 0.578 "dtNN"
-0.243604032982825 -0.214701488839771 -0.0936798365703355 -0.0196418984530098 0.0345281087251809 0.104763327273733 0.10793289622777 -0.0310754381829282 "delta_1" 0.58 "dtNN"
-0.243679338377261 -0.214383236293388 -0.0938500617878351 -0.0191024989585453 0.0345026868377973 0.104774290877405 0.107966518321219 -0.030918047324006 "delta_1" 0.582 "dtNN"
-0.243726250052535 -0.214050365532735 -0.0940209086046011 -0.0190082525608557 0.0344808725882773 0.104788238449101 0.108002241114149 -0.0307537302317509 "delta_1" 0.584 "dtNN"
-0.243894810548224 -0.213698507175706 -0.0941869268110183 -0.0180062805275336 0.0344613886835041 0.104803906931522 0.108038685210596 -0.0305824101593111 "delta_1" 0.586 "dtNN"
-0.244099187395939 -0.213333367195866 -0.09435208437014 -0.0170279160179019 0.0344446261192421 0.104821463275557 0.108076615498795 -0.0304045509761858 "delta_1" 0.588 "dtNN"
-0.244274080121519 -0.212952725053564 -0.0945173704074094 -0.0163182109277036 0.0344325253278438 0.10484166909153 0.108115961201857 -0.0302199710287281 "delta_1" 0.59 "dtNN"
-0.244420430695603 -0.212556983032286 -0.0933932653498268 -0.0157468872943221 0.0344214236130231 0.104864688677202 0.108156293652892 -0.0300287909333104 "delta_1" 0.592 "dtNN"
-0.2445395400942 -0.212147020487345 -0.0916534542489782 -0.0157438657616791 0.0344129031952053 0.10488889795664 0.108198137591949 -0.0298312846400705 "delta_1" 0.594 "dtNN"
-0.244630863252072 -0.211723538194786 -0.0912552523752468 -0.0152911476596354 0.0344079499563381 0.104916844943553 0.108241324486104 -0.0296272042126297 "delta_1" 0.596 "dtNN"
-0.244694332086123 -0.211287415979256 -0.092312568598101 -0.014435597443037 0.0344027810105119 0.104945474579548 0.108289124445869 -0.0294169720864344 "delta_1" 0.598 "dtNN"
-0.24473309723147 -0.210839295517962 -0.0933506227673693 -0.0135778554212493 0.0344023140791176 0.104976142314454 0.10833749487247 -0.0292006150470775 "delta_1" 0.6 "dtNN"
-0.24474560062369 -0.210436654686801 -0.0943665536196752 -0.012718768904864 0.0344037174506906 0.105008892059684 0.108385767132972 -0.0289781282268031 "delta_1" 0.602 "dtNN"
-0.244732847265485 -0.211112068125658 -0.0953622683672695 -0.0118583513821491 0.0344060667984636 0.105043766903362 0.108435894354939 -0.0287496317338269 "delta_1" 0.604 "dtNN"
-0.244695663413019 -0.211757319478496 -0.0959099804648875 -0.0117092709543727 0.0344108219899548 0.105080927805165 0.108485299711296 -0.028515285254697 "delta_1" 0.606 "dtNN"
-0.244633922107009 -0.212372404269229 -0.0955283593895111 -0.0118416818202951 0.034416701087517 0.105119820399189 0.108535340265024 -0.0282751064676085 "delta_1" 0.608 "dtNN"
-0.244548273008337 -0.212958272658531 -0.093708173853692 -0.0116694384467357 0.0344243295106298 0.105160009564904 0.108586180969714 -0.0280291600419363 "delta_1" 0.61 "dtNN"
-0.244441094439766 -0.213513849683215 -0.091861504194179 -0.0108553928442359 0.034434332670181 0.10520272914792 0.108636913878851 -0.0277777102662917 "delta_1" 0.612 "dtNN"
-0.244310890115503 -0.214042113251373 -0.0911792326452132 -0.0100425320601838 0.0344449507690666 0.105246352006983 0.108688657580821 -0.0275206948563995 "delta_1" 0.614 "dtNN"
-0.244158428426318 -0.214541034133406 -0.0912745888947084 -0.00922754440976248 0.0344574032348947 0.105292469687741 0.108740503266911 -0.0272582958537165 "delta_1" 0.616 "dtNN"
-0.243984954300196 -0.21501251665874 -0.0913718618122206 -0.00841224440667521 0.0344700487713541 0.105339335673153 0.108792494765459 -0.0269906780177398 "delta_1" 0.618 "dtNN"
-0.243790579876932 -0.215455484577032 -0.0914739576016634 -0.00814639180388632 0.0344850610728966 0.105387943935489 0.108844556916815 -0.0267177993087872 "delta_1" 0.62 "dtNN"
-0.243575357468642 -0.215871960731936 -0.0915787771971881 -0.00814636666553692 0.0345010378487853 0.105439049912711 0.108896495585199 -0.0264396943767396 "delta_1" 0.622 "dtNN"
-0.243342141960534 -0.216261941383825 -0.0916889893159889 -0.00763021416433007 0.0345168155203597 0.105490309925962 0.108948236077274 -0.0261566236910181 "delta_1" 0.624 "dtNN"
-0.243088245536984 -0.216625185822335 -0.0918024936040189 -0.00697483824775946 0.0345338534068268 0.105542837679155 0.109000657607178 -0.0258686254278512 "delta_1" 0.626 "dtNN"
-0.242817834250759 -0.216961572390403 -0.0919201692398097 -0.00636572719417572 0.0345520608020397 0.105597151143135 0.109051540180674 -0.0255757935853519 "delta_1" 0.628 "dtNN"
-0.24252869580384 -0.217275985499123 -0.0906110644862312 -0.00566620800134232 0.0345700346167452 0.105651622834909 0.109103551120863 -0.0252782749931356 "delta_1" 0.63 "dtNN"
-0.242222014709167 -0.217116876734319 -0.088652777035541 -0.00501127943958823 0.0345892332430151 0.105708917064366 0.109154707497736 -0.0249760436661512 "delta_1" 0.632 "dtNN"
-0.241899213244466 -0.216536634745301 -0.0868905486853087 -0.00435804436383447 0.0346083738312651 0.105765975195487 0.109205768562364 -0.0246693983571242 "delta_1" 0.634 "dtNN"
-0.24155986528968 -0.215950671027199 -0.0867512602161277 -0.00369655744549902 0.0346292735452165 0.105824387369401 0.109256388341342 -0.0243581847896288 "delta_1" 0.636 "dtNN"
-0.241205690613047 -0.215358855067664 -0.0866131922879991 -0.00282644377055208 0.0346491009580746 0.105884433024538 0.10931131712849 -0.024042596615759 "delta_1" 0.638 "dtNN"
-0.240836502584833 -0.214761413150052 -0.0864784711660402 -0.00239658321965996 0.034669793586404 0.105945200070171 0.109364847489165 -0.0237228262358484 "delta_1" 0.64 "dtNN"
-0.240452352127543 -0.214159762818455 -0.0863442160273664 -0.00174297919600019 0.0346895937982599 0.10600637302576 0.10941821645814 -0.0233987856112387 "delta_1" 0.642 "dtNN"
-0.240055077322958 -0.213552817389722 -0.0862123135013348 -0.00109125409147515 0.0347105577654637 0.106069067485981 0.109472184682699 -0.0230707460844923 "delta_1" 0.644 "dtNN"
-0.239644429110218 -0.212942469635058 -0.0860825035593804 -0.000438845695000634 0.0347303312749687 0.106131180954149 0.109524651189587 -0.0227386718642135 "delta_1" 0.646 "dtNN"
-0.239220872704135 -0.212330016794265 -0.0860156283921318 0.000212874759847548 0.0347504948816892 0.106195259791077 0.109578163928419 -0.0224027840333432 "delta_1" 0.648 "dtNN"
-0.238785170362674 -0.211713060694153 -0.0858340171822525 0.000865992812085103 0.035408514285949 0.106259081441807 0.10963074163371 -0.0220630130410467 "delta_1" 0.65 "dtNN"
-0.238338679649293 -0.211093731961151 -0.0857056382329776 0.00151686866171175 0.0361437002421265 0.106324119644311 0.109681834254589 -0.0217195990221706 "delta_1" 0.652 "dtNN"
-0.238005891683391 -0.210472371945102 -0.0855848005458553 0.00216806111308521 0.0368667954842192 0.106389226308507 0.109733991884848 -0.0213723902457233 "delta_1" 0.654 "dtNN"
-0.237674748247707 -0.209849320858613 -0.0854666528565575 0.00262765054246805 0.0375767491970245 0.106454327004238 0.109784639321967 -0.0210217316127592 "delta_1" 0.656 "dtNN"
-0.237329620735433 -0.209224440939886 -0.0853503356856458 0.00334189222686243 0.038272392767537 0.106520420961273 0.109834182296456 -0.0206675670194295 "delta_1" 0.658 "dtNN"
-0.23697287884541 -0.208599143010654 -0.0852366573305412 0.00357830894686273 0.0389533934592627 0.106587316092806 0.109882430467203 -0.020310127992364 "delta_1" 0.66 "dtNN"
-0.2366040299321 -0.207973645291962 -0.0851245175868386 0.00411314426399234 0.0396204928307997 0.106654224518964 0.109931815727142 -0.0199493233196098 "delta_1" 0.662 "dtNN"
-0.236222580028536 -0.207347570436804 -0.0850161529570462 0.00478934947233522 0.0402714536190039 0.106720715469036 0.109979168022583 -0.0195853159543302 "delta_1" 0.664 "dtNN"
-0.235831014078562 -0.206722089549869 -0.0848480329944397 0.00546484256447388 0.0409060652075321 0.106787551172097 0.11002584815831 -0.0192182065112281 "delta_1" 0.666 "dtNN"
-0.23542883555822 -0.206097299435387 -0.0848044311363489 0.00613956902965063 0.0415846054980822 0.106854421944451 0.110070952868085 -0.0188480540786826 "delta_1" 0.668 "dtNN"
-0.235015905722071 -0.205473772319041 -0.084703040537712 0.00681454711428842 0.0422700661724003 0.106921019071764 0.110116560023382 -0.0184749777847486 "delta_1" 0.67 "dtNN"
-0.234594231040539 -0.204850648499335 -0.0846043506536125 0.00748805451860934 0.0429409962310987 0.106988465320536 0.110159264773832 -0.0180990531196262 "delta_1" 0.672 "dtNN"
-0.234163670598202 -0.20422921262628 -0.0845082097494987 0.00816170805810579 0.0435961107814118 0.107055619450123 0.110202457772811 -0.0177202508233683 "delta_1" 0.674 "dtNN"
-0.233724081889484 -0.203610152024569 -0.084414822326018 0.00883343031545625 0.0440544745231259 0.107122413851061 0.110242972728616 -0.0173388043292818 "delta_1" 0.676 "dtNN"
-0.23327698974871 -0.202992962079905 -0.0841188851773991 0.00950448298860951 0.0443604239664965 0.107188899778947 0.110282770231795 -0.01695472208044 "delta_1" 0.678 "dtNN"
-0.232822725327158 -0.202378329408638 -0.0819863164767038 0.0103977174038501 0.0448731939692555 0.107254056405341 0.110320712535486 -0.0165679997223648 "delta_1" 0.68 "dtNN"
-0.232360187674477 -0.201767296558938 -0.0798492820146706 0.0112476565913202 0.0454443378009608 0.107320082725922 0.110357570336217 -0.0161789627256605 "delta_1" 0.682 "dtNN"
-0.23189101672477 -0.201313172582729 -0.0779609655326658 0.0115156360113076 0.0460915719617705 0.10738536419538 0.110393280960236 -0.0157872114510111 "delta_1" 0.684 "dtNN"
-0.231417090858241 -0.201293774470461 -0.0778860818451541 0.0121837538112952 0.0467211588668859 0.107449956354734 0.11042742520068 -0.0153934117566809 "delta_1" 0.686 "dtNN"
-0.230936233627851 -0.201261376735312 -0.0778031301141415 0.0128515507843137 0.0473343199026039 0.107514035110572 0.110459465654917 -0.0149972053129308 "delta_1" 0.688 "dtNN"
-0.230450439085101 -0.201219287001768 -0.0777099821676526 0.0135183841735651 0.0479302518788165 0.107576466192152 0.110490891353512 -0.0145987996935572 "delta_1" 0.69 "dtNN"
-0.229959196060672 -0.201164254544821 -0.0776047460931684 0.0141839703667019 0.0484739744118191 0.107640883835528 0.11051997324388 -0.0141982816615689 "delta_1" 0.692 "dtNN"
-0.229464733373167 -0.201098629637508 -0.0774875552222196 0.0147892375958372 0.0485092383102885 0.107702101166566 0.1105470101324 -0.0137956527352503 "delta_1" 0.694 "dtNN"
-0.228964867271737 -0.201022853650442 -0.076762110220822 0.014788227202733 0.048541507836665 0.107724021735587 0.110572063665889 -0.0133911147257265 "delta_1" 0.696 "dtNN"
-0.228461346189736 -0.200936771838463 -0.0745749389655588 0.0147868791984263 0.0489409781338972 0.107708590391115 0.110595792796629 -0.012984500236434 "delta_1" 0.698 "dtNN"
-0.227955441430234 -0.20084106233718 -0.072390695196251 0.0147817907469588 0.0495176516942024 0.107689715818736 0.110617069596574 -0.01257609054782 "delta_1" 0.7 "dtNN"
-0.227445085289157 -0.200736282005097 -0.0702842612763226 0.0153070473521548 0.050076542361732 0.107668060101328 0.110637389999817 -0.0121658055979372 "delta_1" 0.702 "dtNN"
-0.226933453205561 -0.200622628033873 -0.07025096767699 0.0164437805302315 0.0506176853689806 0.107644404986966 0.110654793363747 -0.0117537073967211 "delta_1" 0.704 "dtNN"
-0.226418354184063 -0.200500057157617 -0.0702182813386836 0.0175833698644225 0.0511399260216316 0.107617745464022 0.110671610719633 -0.0113400068951008 "delta_1" 0.706 "dtNN"
-0.2259029596309 -0.200369954582934 -0.0701885303525308 0.0187254902029461 0.0516427078305641 0.107588269920396 0.110684214067771 -0.0109246452800102 "delta_1" 0.708 "dtNN"
-0.22538435926213 -0.200231676927138 -0.070160822975901 0.0198511492978752 0.0521272629362153 0.107555810422754 0.110696248560043 -0.0105077367478574 "delta_1" 0.71 "dtNN"
-0.224865601241881 -0.200085652717259 -0.0699324693972108 0.0198169925899179 0.0525141318682678 0.107520200344393 0.110705400268772 -0.0100891406603861 "delta_1" 0.712 "dtNN"
-0.224345202380246 -0.199933144196242 -0.0677008854793206 0.0197859382437506 0.0525303591939084 0.107481631993026 0.110712336883445 -0.00966925484783757 "delta_1" 0.714 "dtNN"
-0.223825136184107 -0.199772550349514 -0.066057592271481 0.0197592644876874 0.0525301140230506 0.107439821503155 0.110717608269181 -0.00924772160602019 "delta_1" 0.716 "dtNN"
-0.22330510906752 -0.199606917137689 -0.0657218107620525 0.019736106369916 0.0525288930686505 0.107394842858698 0.110720096422843 -0.00882485026612464 "delta_1" 0.718 "dtNN"
-0.222783275566033 -0.199434996799844 -0.0653622274961994 0.0197203698652675 0.0527458609668565 0.107347367530968 0.110719160171168 -0.00840064971396648 "delta_1" 0.72 "dtNN"
-0.222262556433207 -0.199256731480844 -0.0649765660193682 0.0197094069927082 0.0531886278399598 0.107295445781611 0.110716901520776 -0.00797518107660862 "delta_1" 0.722 "dtNN"
-0.221742532408928 -0.199073253231339 -0.0645629055617045 0.0201667715881551 0.0536125118824848 0.107242493685017 0.110712562946126 -0.007548435663669 "delta_1" 0.724 "dtNN"
-0.221223735753827 -0.198885215303994 -0.0637333587292102 0.0213866539461369 0.0539174152499855 0.107185252990065 0.110704673136179 -0.0071204312951785 "delta_1" 0.726 "dtNN"
-0.220704789302731 -0.198691482304238 -0.0614509481376069 0.0226088561238265 0.0540333802890081 0.107124400746901 0.11069545773811 -0.00669128914791274 "delta_1" 0.728 "dtNN"
-0.220187891450767 -0.198493777988859 -0.0591776742901335 0.0238348608877414 0.0541291154959731 0.107060734369387 0.110682852334913 -0.00626101329297771 "delta_1" 0.73 "dtNN"
-0.219671901288086 -0.198290962763163 -0.058761395276886 0.024945746228773 0.0542050492001283 0.106993740106417 0.110667178076168 -0.00582959004151623 "delta_1" 0.732 "dtNN"
-0.219158298191587 -0.198084874982441 -0.0587791424310331 0.0249138430393164 0.0542613737692759 0.106933310827216 0.110648994794871 -0.00539710024382057 "delta_1" 0.734 "dtNN"
-0.218647128789749 -0.197874608906072 -0.0587954293787076 0.0248797001283151 0.0542985224469328 0.106981703817211 0.110628863364884 -0.00496362666016124 "delta_1" 0.736 "dtNN"
-0.218137960636955 -0.197660210185494 -0.0582797111778186 0.0248448297277494 0.0543145467479595 0.107029043513097 0.110605677317767 -0.00452913575455644 "delta_1" 0.738 "dtNN"
-0.21763107430638 -0.197442556655173 -0.0572375882250259 0.0248075272747235 0.0545034438613512 0.107076369560943 0.110584359925618 -0.00409357258951092 "delta_1" 0.74 "dtNN"
-0.21712603287852 -0.197057152697459 -0.05724504482228 0.0247691895038108 0.0548317267815985 0.107120193277834 0.110576100980977 -0.0036571640010109 "delta_1" 0.742 "dtNN"
-0.216623708982062 -0.196574316256823 -0.0572541013354704 0.0247294268661826 0.0551396286352317 0.107164299349643 0.110564302347549 -0.00321978749327716 "delta_1" 0.744 "dtNN"
-0.216126405099256 -0.196098841221308 -0.0561619930350736 0.0247631856035089 0.0554286346203559 0.107205559925571 0.110550366819189 -0.00278141019805585 "delta_1" 0.746 "dtNN"
-0.215631057035495 -0.195629807076807 -0.0537450772952957 0.0260207965027879 0.0556988016879352 0.107245021082081 0.110533671935255 -0.00234235088976357 "delta_1" 0.748 "dtNN"
-0.215138651429472 -0.195166648730388 -0.0513310801888347 0.0272804166408243 0.0559493545882417 0.107283134356581 0.110515026008952 -0.001902340093884 "delta_1" 0.75 "dtNN"
-0.214650411068007 -0.194712017752858 -0.0489212509548047 0.0273832748607112 0.0561819045216725 0.107319040410471 0.110493450648077 -0.00146147375475027 "delta_1" 0.752 "dtNN"
-0.214165649118845 -0.194264392737002 -0.0465210085666585 0.0274443065029533 0.0563310637271053 0.107352834791477 0.110468922728871 -0.00101978078954813 "delta_1" 0.754 "dtNN"
-0.213684868572176 -0.193824515296712 -0.0455928244443171 0.0275213820345039 0.0562621935017582 0.107386522072764 0.11044142069301 -0.000577289690434454 "delta_1" 0.756 "dtNN"
-0.213207735708516 -0.193390979012364 -0.0448527723763986 0.0276130776576682 0.0561755980645591 0.107416863231139 0.110410805338312 -0.000133978524193358 "delta_1" 0.758 "dtNN"
-0.212733915696741 -0.19296547469116 -0.0448821559083494 0.0277166588134909 0.0562170484140226 0.107445508436665 0.110378727167374 0.000310033608440526 "delta_1" 0.76 "dtNN"
-0.212265456516668 -0.192546710693362 -0.0428867595543421 0.0278392878791318 0.0560987713422763 0.107472678960311 0.110343619573734 0.000754859182168868 "delta_1" 0.762 "dtNN"
-0.211801542754327 -0.192135538931739 -0.0414901943738437 0.0279774009316291 0.0566390640076107 0.107497167173922 0.110304512602711 0.00120037231478187 "delta_1" 0.764 "dtNN"
-0.211341475949396 -0.191730663337149 -0.0403316875615436 0.0281306552347771 0.0573574525144753 0.10752026983619 0.110263417387838 0.00164661271266785 "delta_1" 0.766 "dtNN"
-0.210884913013772 -0.191333051330722 -0.0391180039428771 0.0289023041255245 0.0573605760237579 0.107412032182931 0.110219247274694 0.00209383294323978 "delta_1" 0.768 "dtNN"
-0.210434011998789 -0.19094295417745 -0.03784669663861 0.0301541704770496 0.0574257252934252 0.107297650514554 0.110172109264162 0.00254151995062063 "delta_1" 0.77 "dtNN"
-0.209987352421445 -0.190559547938596 -0.035527468706396 0.0314065501100129 0.0574740378295244 0.107179919933069 0.110122350338117 0.00299010863743104 "delta_1" 0.772 "dtNN"
-0.209545895939556 -0.190183556223405 -0.0329648477642674 0.0326597807413012 0.0577273890201795 0.107058712147733 0.110068888529364 0.00343923435614354 "delta_1" 0.774 "dtNN"
-0.209110007435634 -0.189814508375724 -0.0329061712446178 0.0339128914210522 0.0576492677840648 0.106933780465832 0.110013385246783 0.00388928802691177 "delta_1" 0.776 "dtNN"
-0.208677427180318 -0.189453242869086 -0.0321702168625493 0.0338760893926018 0.057890084425483 0.106805593919628 0.109954522890711 0.00433993547251589 "delta_1" 0.778 "dtNN"
-0.208250184726449 -0.189097734981574 -0.0295391778581149 0.0338262686413928 0.0587391884249515 0.106674623176132 0.109891937779381 0.00479121787669597 "delta_1" 0.78 "dtNN"
-0.207828996133704 -0.188749176536414 -0.0268957558264371 0.0337764384584939 0.0595847090868011 0.106538479360824 0.109827294338513 0.00524341483772993 "delta_1" 0.782 "dtNN"
-0.207411952666409 -0.188407208774796 -0.0263411518915366 0.0337262412162499 0.0604156777745359 0.106400139498624 0.109759635935662 0.00569633300998645 "delta_1" 0.784 "dtNN"
-0.207000123630154 -0.18807218661041 -0.0251932691064247 0.0336754402895784 0.060417060884442 0.106257217677838 0.109688841928808 0.00614988700415343 "delta_1" 0.786 "dtNN"
-0.206602552965767 -0.18774374749594 -0.022499143781004 0.033624873730286 0.0604172793663581 0.1061117402119 0.109615270038495 0.00660422702665327 "delta_1" 0.788 "dtNN"
-0.206224314137305 -0.187422361268219 -0.0213121699612321 0.033574427654572 0.0616516899581634 0.105962158357122 0.10953796820848 0.00705936396381643 "delta_1" 0.79 "dtNN"
-0.205848989646838 -0.187106707543856 -0.0198183398641323 0.0336508401247144 0.0616780486033592 0.105809665368123 0.109458131627849 0.0075151519185008 "delta_1" 0.792 "dtNN"
-0.205479072657194 -0.186796536742192 -0.0172290411094502 0.0348567877498001 0.0614806765653665 0.105804124753743 0.109396696016705 0.00797179070612592 "delta_1" 0.794 "dtNN"
-0.205111928164905 -0.186493862178187 -0.0144921210596876 0.0360624724917922 0.0616644307263545 0.10581432985651 0.109335252724255 0.00842913619871177 "delta_1" 0.796 "dtNN"
-0.204749568243939 -0.186196880714817 -0.0117331657060393 0.0364822566922824 0.0624048376754516 0.10582294577871 0.109273638588908 0.00888723425843698 "delta_1" 0.798 "dtNN"
-0.204391499488332 -0.185905576750013 -0.00996297133364477 0.0368160155460748 0.0631477317683751 0.105830457565883 0.109208642625384 0.00934605663718536 "delta_1" 0.8 "dtNN"
-0.204036749570108 -0.185619455819351 -0.00840360115128269 0.0371718510540155 0.0638904736835739 0.10583532528991 0.109140273958903 0.00980574773957395 "delta_1" 0.802 "dtNN"
-0.203686251425069 -0.185340644080791 -0.00564074685885263 0.0375492090926273 0.0646347168623191 0.105837083400791 0.10906902001152 0.0102663467101647 "delta_1" 0.804 "dtNN"
-0.203339505908083 -0.185067331842342 -0.00285130071539452 0.0379482521490553 0.0653780628584346 0.105837413610257 0.108994535199943 0.0107276440042668 "delta_1" 0.806 "dtNN"
-0.202997324501064 -0.18479806509649 -0.000638892570184346 0.0383677140607341 0.0661235980814623 0.105835614938763 0.108917905789615 0.0111897923595816 "delta_1" 0.808 "dtNN"
-0.202658847618784 -0.184534964171011 0.00111851644545391 0.0388099067597043 0.0668674963459908 0.105832299200505 0.108837714823864 0.0116528063291596 "delta_1" 0.81 "dtNN"
-0.20232380979119 -0.184276928799751 0.00384892542288973 0.0392727332502136 0.0669358229536703 0.105826171473633 0.108756122793445 0.0121165524298157 "delta_1" 0.812 "dtNN"
-0.201994089396782 -0.184023453623339 0.00618358509132788 0.0397567209567995 0.0682249220465627 0.105818202361132 0.108670404042041 0.0125813598979492 "delta_1" 0.814 "dtNN"
-0.201668225035289 -0.183776535815172 0.00842173344034647 0.0402618030734467 0.0683666234659347 0.105808052745579 0.108582483415725 0.0130469121790183 "delta_1" 0.816 "dtNN"
-0.201345707062094 -0.183531852453347 0.0110282619209483 0.0407881517903024 0.0683888147019178 0.105651808578546 0.10849190291488 0.0135135576930257 "delta_1" 0.818 "dtNN"
-0.201027692855157 -0.183293661919189 0.0117663336816736 0.0413368923222648 0.0684115511489055 0.105475742957838 0.108397848252121 0.0139808992065776 "delta_1" 0.82 "dtNN"
-0.200712716281224 -0.183059068271027 0.0116934700796194 0.0419056943369382 0.0684334280064972 0.105297146007643 0.10830093698617 0.0144492482773933 "delta_1" 0.822 "dtNN"
-0.200401932741534 -0.182829942173152 0.0116208182083579 0.0424670360973467 0.0684575718365122 0.105115918705802 0.108202264027866 0.0149184962906604 "delta_1" 0.824 "dtNN"
-0.200095899661111 -0.182603026524784 0.0115485280149081 0.0425484677646376 0.0684805540990616 0.104930413586663 0.108100302211588 0.0153887293364732 "delta_1" 0.826 "dtNN"
-0.199792430938382 -0.182380546149341 0.0114774662894925 0.0425496590717018 0.0685046697093711 0.104741845399353 0.107994837050225 0.0158598497802836 "delta_1" 0.828 "dtNN"
-0.19949386871184 -0.182161864315561 0.0114069515246 0.0433369015689051 0.0685636292114782 0.104551668503409 0.10788732418443 0.0163321111407942 "delta_1" 0.83 "dtNN"
-0.199197546616881 -0.181947892752177 0.0113371381007774 0.0441448198521128 0.0693480431961784 0.104357404543639 0.107776717057487 0.0168054144079668 "delta_1" 0.832 "dtNN"
-0.198906876249732 -0.181736322830286 0.0112692547052086 0.0449709791943249 0.0703630593522254 0.104159795007499 0.107663520031156 0.0172795420881931 "delta_1" 0.834 "dtNN"
-0.198618353461456 -0.181528063018278 0.0112025048901856 0.0458183084856714 0.070918098149465 0.103959939596216 0.10754800024633 0.0177548107089749 "delta_1" 0.836 "dtNN"
-0.198333122864929 -0.181323662603153 0.0111362125870871 0.0466848502296215 0.0717047268556017 0.103756792389848 0.107448676703677 0.0182310631488621 "delta_1" 0.838 "dtNN"
-0.198052327715178 -0.18112200038833 0.0110719667479919 0.0475713898178314 0.0724929268206691 0.103569728359993 0.107357391543571 0.0187083199912452 "delta_1" 0.84 "dtNN"
-0.197774367853235 -0.18092266887944 0.0110086158361178 0.0482584261395809 0.073280697563316 0.103555293383011 0.107263252514411 0.0191867381482114 "delta_1" 0.842 "dtNN"
-0.197498952946728 -0.180726332149585 0.0109471553688535 0.0490951585899662 0.0740686623582878 0.103539150481808 0.107166053564651 0.0196661220870206 "delta_1" 0.844 "dtNN"
-0.197227221699166 -0.180531746759127 0.0108867939570318 0.0500302189945063 0.074623538858415 0.103521692307282 0.10706737782502 0.0201466281550522 "delta_1" 0.846 "dtNN"
-0.196958284780548 -0.180339813596699 0.0108284103743257 0.0510521329000568 0.0743147390895055 0.103501047574949 0.106965948446231 0.0206282085511959 "delta_1" 0.848 "dtNN"
-0.196691609013147 -0.1801509553354 0.0107710964878515 0.0518176942451753 0.0740018876995858 0.104215758687705 0.106862039342695 0.0211108800590808 "delta_1" 0.85 "dtNN"
-0.196429282627797 -0.179963089940538 0.0107170448380134 0.0530537122410382 0.0736865637302433 0.104978194116432 0.106755329425305 0.0215946169776845 "delta_1" 0.852 "dtNN"
-0.196168744593828 -0.179775445366902 0.0106639184248442 0.0543564275378638 0.0740075398250619 0.105201911992675 0.106645975213038 0.0220794331670366 "delta_1" 0.854 "dtNN"
-0.195909697452116 -0.179592016628157 0.0106134336209633 0.055764797318274 0.0748305586991505 0.105148801637745 0.107705583724061 0.0225654904197587 "delta_1" 0.856 "dtNN"
-0.195654822709848 -0.179408214356412 0.010563851000844 0.0570085767395794 0.0756567833852795 0.105092602695792 0.10886433290731 0.0230525584066882 "delta_1" 0.858 "dtNN"
-0.195401555452636 -0.179225766495376 0.0105176044823189 0.0575866524812252 0.0763657189307797 0.105036216329038 0.110021874750913 0.0235407801493209 "delta_1" 0.86 "dtNN"
-0.195151263459809 -0.179045089620793 0.0104731950948913 0.0587089657871056 0.076404505641696 0.104976941755037 0.111177795623141 0.024030061080889 "delta_1" 0.862 "dtNN"
-0.194901617809885 -0.178864453177098 0.0104312706535022 0.0593067560566054 0.0775636742206571 0.104915655341802 0.112333590483626 0.0245205868633418 "delta_1" 0.864 "dtNN"
-0.194655056740127 -0.178684271317572 0.0103921223634496 0.0595830185194723 0.0798260575576197 0.104851088561914 0.113486701168162 0.0250120420947463 "delta_1" 0.866 "dtNN"
-0.194409487843263 -0.178505672402314 0.0103552078436167 0.0605091535523861 0.0817768582637234 0.105346444640317 0.114639696560367 0.0255047959316505 "delta_1" 0.868 "dtNN"
-0.194167110279959 -0.178326445882398 0.0103212957178636 0.0608238666627603 0.0831456265997972 0.105188034691409 0.115790020717023 0.0259985159883425 "delta_1" 0.87 "dtNN"
-0.193925115161814 -0.178148790903692 0.0102884135601597 0.0609431715748715 0.0843420808679931 0.105450547385695 0.116940602373739 0.0264933563390096 "delta_1" 0.872 "dtNN"
-0.193683792101365 -0.177970733244925 0.0102604310887903 0.0615133719304484 0.0854836348736167 0.105350888547083 0.118089722155335 0.0269893692790863 "delta_1" 0.874 "dtNN"
-0.193445337129867 -0.177791371452263 0.0102345430888157 0.0618895085883764 0.0864361403561384 0.105248783265106 0.119238641970372 0.0274864421775747 "delta_1" 0.876 "dtNN"
-0.193207415395652 -0.177612903269404 0.0102118790388421 0.0622882182143432 0.0873707566272439 0.105143680875671 0.12038576375597 0.0279846038123803 "delta_1" 0.878 "dtNN"
-0.192969360047193 -0.177432995455688 0.010191781065123 0.0627089794048699 0.0886483746589748 0.105025612927905 0.121533424185392 0.0284838861508636 "delta_1" 0.88 "dtNN"
-0.192733006699841 -0.177253724745138 0.0101747841737977 0.0629507015694766 0.0890426444446727 0.104885999265988 0.122680264103024 0.028984163880823 "delta_1" 0.882 "dtNN"
-0.192496018559493 -0.177071921894002 0.0101607083324891 0.0636952591701754 0.0901550651766401 0.105575077849187 0.123827071007349 0.029485506330764 "delta_1" 0.884 "dtNN"
-0.192261780843135 -0.176890496563266 0.0101503268085097 0.0647893918574463 0.0914437996507402 0.10848115441325 0.124973679510066 0.029987815844632 "delta_1" 0.886 "dtNN"
-0.192027121326124 -0.176707470064011 0.0101433408173695 0.0658256385464819 0.0927372921717031 0.111322298988483 0.126119686514546 0.0304911006391428 "delta_1" 0.888 "dtNN"
-0.191791251336352 -0.176523724038229 0.0101389752901507 0.0668255101453297 0.0938644609807102 0.113829769482974 0.127266835401619 0.0309954973870035 "delta_1" 0.89 "dtNN"
-0.191556004172838 -0.176338948480803 0.0101383630551288 0.0669319124187616 0.0938758438483512 0.115179180885911 0.128413055565102 0.0315007904496454 "delta_1" 0.892 "dtNN"
-0.191321305152715 -0.176151283274298 0.0101413261869544 0.0665765649210952 0.0939927325932861 0.117857813138562 0.129559138132008 0.0320070502577126 "delta_1" 0.894 "dtNN"
-0.191085648448391 -0.175962443942423 0.0101486409831547 0.066976733772026 0.0941239262716687 0.120792438859785 0.130707901187852 0.0325143285174151 "delta_1" 0.896 "dtNN"
-0.190850031035781 -0.17577223817903 0.0101590576833994 0.0676306265598303 0.0948538436950577 0.122743727850275 0.131855128840295 0.0330223449601221 "delta_1" 0.898 "dtNN"
-0.190613185395582 -0.175579638731721 0.0101732332924089 0.0686313464764992 0.0962309252639899 0.124078712415477 0.13300495048602 0.0335313002782772 "delta_1" 0.9 "dtNN"
-0.190374320710149 -0.175385525215508 0.0101912287999444 0.0696569344710083 0.0962917485383066 0.125820178463659 0.134154701000363 0.0340411855936492 "delta_1" 0.902 "dtNN"
-0.190136698747377 -0.175189346252702 0.010212986457907 0.069901429144779 0.0970042303090508 0.12878269974484 0.135305053481019 0.0345517223278128 "delta_1" 0.904 "dtNN"
-0.189896905223269 -0.174991146254091 0.0102391640841233 0.0699899132550444 0.0975698057567974 0.131598018807573 0.136455370085756 0.0350630636247003 "delta_1" 0.906 "dtNN"
-0.189655101800836 -0.174790255191627 0.010268750876554 0.0700094659585367 0.0978721490689369 0.133025581113271 0.137607874357543 0.0355752682371037 "delta_1" 0.908 "dtNN"
-0.189412165067153 -0.174585645020623 0.010302286064112 0.0705810616603739 0.097619205631632 0.13401276145997 0.14014446169895 0.0360880382455175 "delta_1" 0.91 "dtNN"
-0.189167540766142 -0.174380936595639 0.0103403091858983 0.0716434237624719 0.0979428009816405 0.135109596758905 0.142702782043432 0.0366015680124832 "delta_1" 0.912 "dtNN"
-0.188920793651537 -0.174171644345562 0.0103821677112794 0.0727285731268823 0.0987377758041805 0.138045806715635 0.145199131249073 0.0371157215631173 "delta_1" 0.914 "dtNN"
-0.188673396726381 -0.17395983901622 0.0104278041295882 0.073401060386535 0.0995293704682056 0.140431757485042 0.147635177898998 0.0376305324734513 "delta_1" 0.916 "dtNN"
-0.188422531337268 -0.173745087764378 0.0104783532717163 0.0730376269139072 0.100031829046788 0.141979035654553 0.150004721973389 0.0381457684427016 "delta_1" 0.918 "dtNN"
-0.188168358917351 -0.173527076762107 0.0105332811590767 0.0737137039828282 0.0999830070049285 0.143453061444192 0.152308119173524 0.0386615026227423 "delta_1" 0.92 "dtNN"
-0.187913186631942 -0.173307280562398 0.0105924115164466 0.0747443569421307 0.10041845600528 0.144854919901369 0.154543101806477 0.0391777844135151 "delta_1" 0.922 "dtNN"
-0.187655030076879 -0.173083360020104 0.0106555681440996 0.0758042323112904 0.100657878031855 0.146181046193038 0.156705374752756 0.039694458108232 "delta_1" 0.924 "dtNN"
-0.187393692952294 -0.17285571757275 0.0107231709642527 0.0766959117378132 0.101411939542177 0.147665821017662 0.158797316117542 0.0402114858534727 "delta_1" 0.926 "dtNN"
-0.187129217341843 -0.172626067028713 0.0107954015545514 0.0779042972822088 0.101330434155575 0.148971818071927 0.161108294854761 0.0407289140154103 "delta_1" 0.928 "dtNN"
-0.186862003172267 -0.172391949956359 0.0108719639114875 0.0779624533146667 0.10124757599882 0.150282050875105 0.163437882701903 0.0412465296168683 "delta_1" 0.93 "dtNN"
-0.186591974726083 -0.172154841915728 0.0109536340587231 0.078301821965941 0.101568728757159 0.151566046780122 0.165698222791733 0.041764440767012 "delta_1" 0.932 "dtNN"
-0.186318102625806 -0.171914191994058 0.0110389231429013 0.0795371747139273 0.101702701065512 0.152742606870716 0.167888817719239 0.0422823908856508 "delta_1" 0.934 "dtNN"
-0.186039238479599 -0.171669330154476 0.0111295608083011 0.0797636898979688 0.101587972982235 0.153922315287414 0.170008215027043 0.0428005042926067 "delta_1" 0.936 "dtNN"
-0.185759002515413 -0.171421971342276 0.011224534732359 0.0810714952960636 0.101471251119899 0.155561952780813 0.172054484042559 0.043318738399889 "delta_1" 0.938 "dtNN"
-0.185472789768419 -0.17116918233723 0.0113242629508039 0.0824024922387763 0.102328631037534 0.156892222083424 0.174024977303937 0.0438368906323435 "delta_1" 0.94 "dtNN"
-0.185183267288659 -0.170913155978314 0.0114289249276032 0.0831679766772413 0.103337585455935 0.158224432100012 0.175920739562076 0.0443549856155143 "delta_1" 0.942 "dtNN"
-0.184889764514269 -0.170653582059257 0.0115381037945543 0.0838437696124577 0.104349010984383 0.159564377782795 0.177738164067672 0.0448730749719317 "delta_1" 0.944 "dtNN"
-0.184592326769468 -0.170390508351481 0.011652334924621 0.0845994427258924 0.104979599395878 0.160907600596877 0.179478172256953 0.0453908777877515 "delta_1" 0.946 "dtNN"
-0.184289451057925 -0.170122433255473 0.0117709611911841 0.0846405436576785 0.106382102945186 0.162255482902073 0.181271759011606 0.045908549152914 "delta_1" 0.948 "dtNN"
-0.183982614833235 -0.169851074172366 0.0118949941279763 0.0846816707106299 0.107404467324169 0.163607379865473 0.183258420374928 0.0464257324136257 "delta_1" 0.95 "dtNN"
-0.183670911854919 -0.169574930225414 0.0120228222936908 0.0849583564882459 0.108428556526136 0.165244094016071 0.185168760572721 0.0469427225895888 "delta_1" 0.952 "dtNN"
-0.183354628487537 -0.1692947668357 0.0121565293643263 0.0847650431965987 0.108516639328739 0.16789276177256 0.187003563986277 0.0474592901132467 "delta_1" 0.954 "dtNN"
-0.183033217142766 -0.169011588754919 0.0122939071107881 0.0848075079078517 0.10824558270287 0.170513037316466 0.188758486818874 0.0479750867799929 "delta_1" 0.956 "dtNN"
-0.182707203628034 -0.168723778526168 0.0124369192584457 0.0848503192760383 0.109486141569696 0.171616303734393 0.190437526008468 0.0484907064317512 "delta_1" 0.958 "dtNN"
-0.182375326123568 -0.168432103472875 0.0125852636396295 0.0848931687349713 0.110725752643041 0.172052134516214 0.192036688669935 0.0490055499958161 "delta_1" 0.96 "dtNN"
-0.18203858884304 -0.168134112862194 0.0127366100408035 0.0849367009717312 0.112370041987603 0.172424316071509 0.193555317416839 0.0495196758849553 "delta_1" 0.962 "dtNN"
-0.181696447782977 -0.167833078601715 0.0128947076074873 0.0849796529037163 0.113830025691484 0.173203144151389 0.194995494238098 0.0500331281262433 "delta_1" 0.964 "dtNN"
-0.181349074651468 -0.16752798165915 0.0130562715723579 0.0850242180945435 0.114852430498574 0.174592107740294 0.196354649522029 0.0505457206834688 "delta_1" 0.966 "dtNN"
-0.180995569022682 -0.167218518946662 0.0132245731104774 0.0850687741848285 0.115254017443971 0.175986875228184 0.197634145125195 0.0510575329551953 "delta_1" 0.968 "dtNN"
-0.18063789224607 -0.166903554628743 0.0133966839453118 0.0851124127422479 0.11583398708416 0.177387269720463 0.19919081803833 0.0515683312230673 "delta_1" 0.97 "dtNN"
-0.180273118842547 -0.16658493395957 0.0135734899290533 0.0851579204434217 0.116990427703356 0.179849085661463 0.200730319890777 0.0520780633248629 "delta_1" 0.972 "dtNN"
-0.179903092456941 -0.166261522660643 0.0137548034114297 0.0855746010066831 0.11814423544926 0.18232290427013 0.20219096249872 0.0525866970077225 "delta_1" 0.974 "dtNN"
-0.179527392513086 -0.165934333034108 0.0139423424517405 0.0852852596671605 0.119744924918308 0.184760866353659 0.2035725334675 0.0530942828488181 "delta_1" 0.976 "dtNN"
-0.179145957560307 -0.165602113219049 0.0141341285809955 0.0852954885510194 0.120443759397997 0.186534634588947 0.204875413560709 0.0536006736478167 "delta_1" 0.978 "dtNN"
-0.178758131568318 -0.16526480426088 0.0143298516538594 0.0853431875958707 0.121069784007373 0.186635255574548 0.206097834797727 0.0541056516473137 "delta_1" 0.98 "dtNN"
-0.178365285800538 -0.164923778529928 0.0145318233900402 0.0853902292283207 0.121356868016941 0.186675571356586 0.207243390638961 0.0546094051041051 "delta_1" 0.982 "dtNN"
-0.177965693042527 -0.164577071564665 0.0147374671890474 0.0851774927891651 0.122749811588383 0.187317473271595 0.20830935347547 0.0551116614364429 "delta_1" 0.984 "dtNN"
-0.177560130438604 -0.164225701087639 0.0149494509198035 0.0846331596579339 0.12449775259835 0.188755064366069 0.209296330581422 0.0556123700522745 "delta_1" 0.986 "dtNN"
-0.177147945585284 -0.163870804898251 0.0151653157124535 0.084079441685466 0.12515364013499 0.190198782083024 0.21020635660904 0.0561116459323381 "delta_1" 0.988 "dtNN"
-0.176730632809966 -0.163509945469058 0.0153862971677172 0.0835162000506124 0.126117303234826 0.191645576345156 0.21142718628943 0.0566092603572087 "delta_1" 0.99 "dtNN"
-0.176307184037428 -0.16314533543551 0.0156123176178585 0.083002872092085 0.12698254361233 0.193097044620722 0.212618632427393 0.0571050792740357 "delta_1" 0.992 "dtNN"
-0.175877308300599 -0.162774539271364 0.0158413912668437 0.0827219059795659 0.128619316688686 0.195139799765125 0.213733848277267 0.0575992286312801 "delta_1" 0.994 "dtNN"
-0.175441192883316 -0.162400129241139 0.0160765382613551 0.0835978389471663 0.129392033271654 0.19742258145287 0.214773648827345 0.0580916386328435 "delta_1" 0.996 "dtNN"
-0.174998191594113 -0.162020506284817 0.0163164863334824 0.0848075243598423 0.130725656963063 0.197861409846864 0.21573813037462 0.0585820151227282 "delta_1" 0.998 "dtNN"
-0.174549685939221 -0.161635503229129 0.0165605583815935 0.0857317634612608 0.13204521138946 0.198948523835933 0.216627147361948 0.0590705112912519 "delta_1" 1 "dtNN"
-0.174094197541691 -0.161245550977523 0.0168097453539416 0.0854755367014082 0.132887681038393 0.200422827603388 0.217442815773125 0.0595568785770364 "delta_1" 1.002 "dtNN"
-0.173632990978006 -0.16085084296392 0.0167582585026869 0.085220617350529 0.134501720394314 0.201900628171253 0.218185579225974 0.0600412586811317 "delta_1" 1.004 "dtNN"
-0.17316554382508 -0.160452646645646 0.016485027193332 0.0849678634002651 0.135677064032827 0.203383750973147 0.218855400317422 0.0605234610771712 "delta_1" 1.006 "dtNN"
-0.172692407754531 -0.160046270166809 0.0162133979874192 0.0847156286837092 0.137066353335858 0.204869370457903 0.219887729167586 0.0610035328607855 "delta_1" 1.008 "dtNN"
-0.172210798668859 -0.159637394030965 0.0159443401414069 0.084464769665566 0.138437013324797 0.206359546323584 0.220872851177002 0.0614811507311329 "delta_1" 1.01 "dtNN"
-0.171724967226413 -0.159222043940475 0.0156761996759813 0.0842156652099136 0.139793221869478 0.207326254236346 0.22178532723517 0.0619564259504413 "delta_1" 1.012 "dtNN"
-0.171231893501316 -0.158801611166993 0.0154817168404571 0.0839670244209508 0.141133195852253 0.208988589514507 0.22262854974747 0.0624294739593282 "delta_1" 1.014 "dtNN"
-0.170732731167879 -0.158376058190115 0.0156896221150229 0.0837200579491661 0.142453959576218 0.210655855907088 0.223401019770233 0.0628999472767573 "delta_1" 1.016 "dtNN"
-0.170228039129021 -0.157945468669176 0.0159026209090076 0.083474425527316 0.143663559193389 0.212330104802362 0.224106122172483 0.0633678591193943 "delta_1" 1.018 "dtNN"
-0.169717066260534 -0.15751040418135 0.0161220587068194 0.0832310974491067 0.144239559435797 0.214008736802893 0.224744853869279 0.0638330789441179 "delta_1" 1.02 "dtNN"
-0.169199539550423 -0.157068566543712 0.0163453456678646 0.0830383473582101 0.145340655508696 0.215373750362232 0.225434076305719 0.0642958672874425 "delta_1" 1.022 "dtNN"
-0.168675783426197 -0.156621235114877 0.0165747774675395 0.0842362334655558 0.146418273372286 0.216887797829816 0.226419446813805 0.0647559586051588 "delta_1" 1.024 "dtNN"
-0.168146005351242 -0.156169332888441 0.0168106212627255 0.0854522567000713 0.14747115617578 0.2184063707649 0.227338384189015 0.0652132055516389 "delta_1" 1.026 "dtNN"
-0.167610771845227 -0.155711280725774 0.017052189138977 0.0858684978108482 0.148498523948172 0.219926506638272 0.228192097526484 0.0656675437240965 "delta_1" 1.028 "dtNN"
-0.167068385761098 -0.155249077042289 0.017298910870563 0.0850607610455647 0.149502465868204 0.221448817487186 0.228981913313512 0.0661190814292334 "delta_1" 1.03 "dtNN"
-0.16652036996978 -0.154779357855898 0.0175510491762045 0.0842484430054473 0.150479843059832 0.221607787899362 0.229706175628718 0.0665676866755695 "delta_1" 1.032 "dtNN"
-0.165965506895706 -0.154305317524796 0.0178086268354696 0.0834358624382585 0.152208390908569 0.221417846384778 0.230370019523438 0.0670133320653757 "delta_1" 1.034 "dtNN"
-0.165406156609158 -0.15382538324281 0.0180735724559835 0.0826213735692696 0.152371166755967 0.223086172998891 0.231264542125954 0.0674559272641448 "delta_1" 1.036 "dtNN"
-0.164839316129556 -0.153339175631439 0.0183441176252446 0.0820124683024916 0.153262938119607 0.225093813430726 0.23229559773788 0.0678952349647624 "delta_1" 1.038 "dtNN"
-0.164267467644187 -0.152846674274832 0.018166772053289 0.0821097723060711 0.154139403367723 0.227045306089204 0.233265986902532 0.0683316111320235 "delta_1" 1.04 "dtNN"
-0.163689400188767 -0.152349767440549 0.0179166777516436 0.0822061539511709 0.154992470865994 0.227722433872791 0.23417307437799 0.0687648887685337 "delta_1" 1.042 "dtNN"
-0.163105811574897 -0.151844622685032 0.0176695662603945 0.0823041246485641 0.155820224672321 0.229598656173678 0.235018036074485 0.0691948369387744 "delta_1" 1.044 "dtNN"
-0.16251585127692 -0.1513358728131 0.0174238876609663 0.0824021416723266 0.156626233025651 0.231480205862384 0.236235511748928 0.0696213619396191 "delta_1" 1.046 "dtNN"
-0.161920577534982 -0.150819808207737 0.0171821433852425 0.0825010454577929 0.157405004758176 0.23336269657055 0.237970567600465 0.0700445909541153 "delta_1" 1.048 "dtNN"
-0.161318665820601 -0.150296535611801 0.0169425427508442 0.0833327786764813 0.158162254874551 0.23357191285596 0.239708696271423 0.0704645252110486 "delta_1" 1.05 "dtNN"
-0.160712726929019 -0.14976950091612 0.016706155297211 0.0835393869505031 0.158897741738887 0.233729096972521 0.241449056060174 0.0708810459854752 "delta_1" 1.052 "dtNN"
-0.160098697352426 -0.149235952495389 0.0164721424120969 0.0833435382066143 0.159249801414222 0.235060665866761 0.24319128027091 0.0712940789836835 "delta_1" 1.054 "dtNN"
-0.159481694369466 -0.148694689811997 0.0162409759823886 0.0831481348129801 0.158000275148381 0.236940045200876 0.24493547691916 0.0717033932698377 "delta_1" 1.056 "dtNN"
-0.158858016116076 -0.14814761313679 0.0160119349989635 0.0830069738870967 0.156740895782487 0.238753994746835 0.246681989687337 0.0721094251845918 "delta_1" 1.058 "dtNN"
-0.158227299976301 -0.147594001503168 0.0157866813933006 0.0831103077930918 0.156938616055058 0.239665696397978 0.248430921943472 0.0725117354182818 "delta_1" 1.06 "dtNN"
-0.157599932585228 -0.147033612278386 0.0155637761393809 0.0832134640908139 0.157338157913539 0.239998843702999 0.250180825476227 0.0729105954807318 "delta_1" 1.062 "dtNN"
-0.156974175833897 -0.14646751645138 0.0157243784368396 0.0833187038993572 0.157956507807963 0.240280311094654 0.251931203886425 0.0733055776908712 "delta_1" 1.064 "dtNN"
-0.156344050854538 -0.145894402317771 0.0161326880303437 0.0834233997035737 0.159908506191943 0.241189787990743 0.253682870214922 0.0736968171910271 "delta_1" 1.066 "dtNN"
-0.15570776998595 -0.145314747632241 0.0165453691714678 0.0827661015197172 0.161873470148072 0.243023389929093 0.255434966710363 0.0740845350612571 "delta_1" 1.068 "dtNN"
-0.155066050458304 -0.144727481787404 0.0169607469470833 0.0818366028685624 0.163850749536364 0.244782295988593 0.257188421898583 0.0744684412154818 "delta_1" 1.07 "dtNN"
-0.154418658112958 -0.144135231022543 0.0173804832579675 0.0816562357453307 0.165014911253729 0.246526054345465 0.258941420337637 0.0748484507167493 "delta_1" 1.072 "dtNN"
-0.153765479617161 -0.14353513930832 0.0178029010088675 0.0814786296954796 0.163745813606368 0.248063609505789 0.260693931943413 0.075224572680731 "delta_1" 1.074 "dtNN"
-0.153106760604138 -0.142928285880646 0.018229779038005 0.0813021023153373 0.162472821034209 0.249586247300927 0.262448308891338 0.0755967920738356 "delta_1" 1.076 "dtNN"
-0.152444536230336 -0.142313844221814 0.0186582458853869 0.0811278308462151 0.161196986454827 0.251024649833556 0.264199748956323 0.0759651603080835 "delta_1" 1.078 "dtNN"
-0.151774167315867 -0.141693255079069 0.0190906741638379 0.0809556803864814 0.159967471565106 0.252326698948516 0.265952031136802 0.0763297488972914 "delta_1" 1.08 "dtNN"
-0.151099003087127 -0.141065695564798 0.0190939325089001 0.0807853959268898 0.160171561591268 0.252883172850962 0.267702376074952 0.0766902414981155 "delta_1" 1.082 "dtNN"
-0.150418579457123 -0.140431178553474 0.0188892324385166 0.0806163639320008 0.160359255053124 0.253373121865004 0.26945145963702 0.0770466887915306 "delta_1" 1.084 "dtNN"
-0.14973302991888 -0.139788526136582 0.0186862784599795 0.0804498773166821 0.160535007184348 0.253797473297048 0.271200790308951 0.0773990876743309 "delta_1" 1.086 "dtNN"
-0.149042132601323 -0.139139661157042 0.0184867195066125 0.0802849631209751 0.160699698278508 0.25415834478197 0.272946867646303 0.0777476609899288 "delta_1" 1.088 "dtNN"
-0.148344474996989 -0.138483169907579 0.0182905347832134 0.0801224352524244 0.160851825781962 0.254802533741453 0.274691910474957 0.078092120892913 "delta_1" 1.09 "dtNN"
-0.147643175845235 -0.137820381804485 0.0180966290174177 0.0799621520143985 0.160995850883523 0.255930686625451 0.276435751529422 0.0784324598816092 "delta_1" 1.092 "dtNN"
-0.146935156317157 -0.13714905166534 0.0179061705108611 0.0800605279553487 0.162758805325872 0.256963615802948 0.278174049436964 0.0787685290428725 "delta_1" 1.094 "dtNN"
-0.146220795968041 -0.1364707511558 0.017717823533178 0.0802113549471507 0.164767210600511 0.257902800826373 0.279912474621856 0.0791007043325828 "delta_1" 1.096 "dtNN"
-0.145501667760863 -0.135785145799871 0.0175327551019431 0.0803628635044452 0.165964096436556 0.259396613855572 0.281646682144735 0.0794288392386003 "delta_1" 1.098 "dtNN"
-0.144776127322575 -0.135092617598702 0.0173504626575364 0.0805151478131216 0.164777589184543 0.259625947779142 0.283379001003135 0.0797525789200357 "delta_1" 1.1 "dtNN"
-0.144046584927189 -0.134392000055239 0.0171716350860928 0.0798964206502792 0.163596711985419 0.260144732274156 0.285259736132997 0.0800721809008987 "delta_1" 1.102 "dtNN"
-0.143310446237545 -0.133683796825046 0.0169956493244213 0.0808190770013147 0.162420316780628 0.260699842770644 0.28718277947156 0.0803876530198901 "delta_1" 1.104 "dtNN"
-0.142568456079807 -0.132968393576959 0.0168217621167633 0.0809725721559359 0.16178901819776 0.261776355266415 0.289102072131282 0.0806989141477349 "delta_1" 1.106 "dtNN"
-0.14182183731445 -0.132245938785953 0.016652089096615 0.0811258952681488 0.162265837425618 0.262279170139204 0.291019929866982 0.0810059874385983 "delta_1" 1.108 "dtNN"
-0.141068833775239 -0.131515629008491 0.0164842153544118 0.0812790152028486 0.162896860585178 0.262330265757471 0.292933421489868 0.0813086841277932 "delta_1" 1.11 "dtNN"
-0.140310432315134 -0.130777139551811 0.0163191825191235 0.0814334496631021 0.163528395546026 0.262298764411956 0.2948427135162 0.0816071748292988 "delta_1" 1.112 "dtNN"
-0.139546190481152 -0.130032173356989 0.0164698423299848 0.0805382435379323 0.164158245741475 0.262179247364064 0.296749401237237 0.0819015284588754 "delta_1" 1.114 "dtNN"
-0.138776620700159 -0.129279454234075 0.0169888172177122 0.0794341444798774 0.164788504666807 0.261988885553001 0.29865078667334 0.0821916707729978 "delta_1" 1.116 "dtNN"
-0.13800068717402 -0.128519018396523 0.0175098863191315 0.0783168067099123 0.165417568839411 0.263177697661576 0.300550011363583 0.0824774111404138 "delta_1" 1.118 "dtNN"
-0.137219621133356 -0.127750664740423 0.0180322977846318 0.0779175716490352 0.166047408983535 0.265439427577626 0.302442704635067 0.0827588209199037 "delta_1" 1.12 "dtNN"
-0.136432747587933 -0.126975504565266 0.0185568486018802 0.0778980313554298 0.166674390977406 0.267700737250347 0.304332003215299 0.0830360384425418 "delta_1" 1.122 "dtNN"
-0.135640346281421 -0.126192981360971 0.0190840964564787 0.078400797179156 0.167301316664195 0.269962595750831 0.306215439163339 0.083308884742813 "delta_1" 1.124 "dtNN"
-0.134841863554651 -0.125403732507522 0.0196112602904359 0.0789071307901292 0.167926456610889 0.272226327915567 0.308093165543893 0.0835775906390786 "delta_1" 1.126 "dtNN"
-0.134037104438513 -0.124605535972472 0.020140445743146 0.0794151873377649 0.168552610014294 0.274488011551751 0.309965214612951 0.0838417849277292 "delta_1" 1.128 "dtNN"
-0.133227663165431 -0.123800342971336 0.0202754832507195 0.0799243128012144 0.169173872469899 0.276332161774097 0.311830424934181 0.0841016837128731 "delta_1" 1.13 "dtNN"
-0.132412631634939 -0.122988436740825 0.0201278817818117 0.079564054550558 0.169796020760385 0.277506613627492 0.313689660029749 0.0843572934245272 "delta_1" 1.132 "dtNN"
-0.131591699250898 -0.122168194120268 0.0199849181517516 0.0806610934270562 0.170415293584006 0.278674044371584 0.315543185775944 0.0846084599979842 "delta_1" 1.134 "dtNN"
-0.130764318850811 -0.121340973132482 0.0198432142851939 0.0811455265691503 0.171033649753514 0.279834137143576 0.317388285889087 0.084855622455918 "delta_1" 1.136 "dtNN"
-0.129931613126085 -0.120506463821482 0.0197048741505643 0.081039449382985 0.171650542807958 0.280987884108501 0.319227725023241 0.0850980611695245 "delta_1" 1.138 "dtNN"
-0.129093990405339 -0.119663522778197 0.019569140300841 0.0809354400920526 0.172263756191294 0.282134487932078 0.32106033225649 0.0853363335619703 "delta_1" 1.14 "dtNN"
-0.12824971414294 -0.118815299910798 0.0194353740599785 0.0808320229781527 0.172876198205126 0.283272792392187 0.322883862352513 0.0855701865006492 "delta_1" 1.142 "dtNN"
-0.127400267337037 -0.117959701178001 0.0193055589152916 0.0805981678026848 0.173485411591223 0.284402712890347 0.324699644922685 0.0857996913981413 "delta_1" 1.144 "dtNN"
-0.126544868902241 -0.117095348547192 0.0191771479600819 0.0794801765280373 0.174092037391075 0.285526905381768 0.326505908705865 0.086024944667758 "delta_1" 1.146 "dtNN"
-0.125684526789321 -0.11622539471558 0.0190521237996435 0.0794937702746076 0.17439619187767 0.286642540934367 0.328305649381507 0.086245599588651 "delta_1" 1.148 "dtNN"
-0.124818939073069 -0.115348820832057 0.0189296073387736 0.0796874480363472 0.173415892167204 0.287748935120836 0.330095781524306 0.0864619153915216 "delta_1" 1.15 "dtNN"
-0.123946970917002 -0.114465324078076 0.01880955246649 0.0798815126326778 0.172430141108613 0.288848143585942 0.331876674966537 0.0866738098079599 "delta_1" 1.152 "dtNN"
-0.123069514753867 -0.113572575853984 0.0186914357801281 0.080076150326692 0.171442671582866 0.289937928314052 0.333649054604935 0.0868816827125062 "delta_1" 1.154 "dtNN"
-0.122185556370919 -0.11267540102513 0.0185777137860365 0.0801543748404131 0.170767773800576 0.291019268775139 0.335412451773472 0.0870847758789007 "delta_1" 1.156 "dtNN"
-0.121297777746527 -0.111770162287085 0.0184727672940203 0.0800636449851065 0.172858107170874 0.292091712871701 0.337164727638687 0.0872835158244053 "delta_1" 1.158 "dtNN"
-0.120403735562749 -0.11085954132709 0.0190642246386259 0.079974143011238 0.174963404621366 0.293154569031645 0.338907318408419 0.087477924655857 "delta_1" 1.16 "dtNN"
-0.119504205855598 -0.109941809655361 0.0196558229962717 0.0798917642750681 0.174765687233347 0.294209171184795 0.34064010933236 0.0876678002424598 "delta_1" 1.162 "dtNN"
-0.118600323011024 -0.109017504339739 0.0202478628710195 0.0810355741765783 0.17425710087415 0.295253752763442 0.342360600237026 0.087853555813766 "delta_1" 1.164 "dtNN"
-0.117689527287054 -0.108087520657056 0.0208402867078082 0.0812258532514206 0.173687803090639 0.296287380605561 0.344072607803688 0.0880345292859849 "delta_1" 1.166 "dtNN"
-0.116774505363493 -0.107150370279475 0.021432082868596 0.0809673914783879 0.173056546535206 0.297906671789719 0.345772675260144 0.0882114343030371 "delta_1" 1.168 "dtNN"
-0.115854487342979 -0.106207784111101 0.0220241466553093 0.0804741237434381 0.172360655621862 0.300187672234946 0.347460800496953 0.0883834601067656 "delta_1" 1.17 "dtNN"
-0.114929061450432 -0.105259109679677 0.0226147503568408 0.0800088647050285 0.171600318060664 0.302464682023664 0.349138410674665 0.0885512547105723 "delta_1" 1.172 "dtNN"
-0.11399912770737 -0.104304888123254 0.0228091204305821 0.0795712503091885 0.170773822597908 0.304738612052142 0.350805501416941 0.0887146707142001 "delta_1" 1.174 "dtNN"
-0.11306212956033 -0.103344588253742 0.022385501849187 0.0793026887130797 0.169878765302649 0.307008822073532 0.352457894996895 0.0888732946335784 "delta_1" 1.176 "dtNN"
-0.112123021135499 -0.102378871338796 0.0212773280074869 0.0792238714646369 0.168917037893116 0.309272405442128 0.354098565219598 0.0890275994376525 "delta_1" 1.178 "dtNN"
-0.111177816398392 -0.101407564549659 0.0201928225880406 0.0791465763506257 0.167882904961613 0.311532414554348 0.355727862260341 0.0891772744620148 "delta_1" 1.18 "dtNN"
-0.110227060512614 -0.100431091472641 0.019136724841943 0.079070150063155 0.168759178731511 0.313786893594095 0.357344704756386 0.0893226166759127 "delta_1" 1.182 "dtNN"
-0.109272491619175 -0.0994488031790655 0.0181078139510555 0.0789946543291393 0.170305533515654 0.316036388223849 0.359146448251364 0.0894633603154593 "delta_1" 1.184 "dtNN"
-0.108312867890447 -0.098461362411056 0.0173847993660237 0.0789199123837139 0.169010523242707 0.318281202656251 0.360944065097692 0.0895993477353028 "delta_1" 1.186 "dtNN"
-0.107349331954176 -0.0974691942183314 0.0180220677018242 0.0788471778950693 0.167693290331714 0.320518897712246 0.362729560560405 0.0897309463873515 "delta_1" 1.188 "dtNN"
-0.106380642521892 -0.0964728441292388 0.0186600836200633 0.0788046623574333 0.166356242647744 0.322751086101306 0.364501600348356 0.0898581768176383 "delta_1" 1.19 "dtNN"
-0.105407346714053 -0.0954709505628752 0.0192963994421268 0.0790257123021759 0.164993458483941 0.324977233538353 0.366262067928979 0.0899802871669432 "delta_1" 1.192 "dtNN"
-0.104430349548561 -0.0944646554790727 0.0199329776652638 0.0792457353218197 0.163609031919014 0.327197519766706 0.368007600668727 0.090098214212275 "delta_1" 1.194 "dtNN"
-0.103449245078298 -0.0934541473096107 0.0205655805999625 0.0794639539433991 0.162202290516215 0.329409977535132 0.369739603413402 0.0902110032775769 "delta_1" 1.196 "dtNN"
-0.102464462923947 -0.0924397338418215 0.0211986727344846 0.0796806623459646 0.160769464253391 0.331615976224212 0.371459718530253 0.0903195329565506 "delta_1" 1.198 "dtNN"
-0.101475121974397 -0.0914206501256951 0.0216876349134968 0.0798962736261438 0.159312031250939 0.333815691222195 0.373165056836092 0.0904231282453513 "delta_1" 1.2 "dtNN"
-0.100482725330803 -0.090397800289209 0.0216151630113071 0.0801110817296122 0.15791211484605 0.336008818237981 0.374857733782193 0.090522015336919 "delta_1" 1.202 "dtNN"
-0.0995054229350512 -0.0893712546692114 0.0215438481646767 0.0803238309154015 0.156322902312603 0.338193263553095 0.376534022737092 0.0906164875329417 "delta_1" 1.204 "dtNN"
-0.0985257995175746 -0.0883409653243503 0.0214748274048742 0.0805355304531656 0.154786594310096 0.340371581582028 0.378197587373426 0.090705808912302 "delta_1" 1.206 "dtNN"
-0.0975422533458561 -0.0873078379409791 0.0215014627487411 0.0807449246701772 0.153224313748971 0.342542034175532 0.379845772599635 0.0907906478709574 "delta_1" 1.208 "dtNN"
-0.0965570039378021 -0.0862719436624677 0.022054101181002 0.0817582786212312 0.151635190959217 0.344703120573613 0.381480094977445 0.0908706965276432 "delta_1" 1.21 "dtNN"
-0.0955688137649453 -0.085231684624175 0.0226032986520233 0.0821542117123825 0.149040101211232 0.346659111359908 0.383099090164494 0.0909456698099906 "delta_1" 1.212 "dtNN"
-0.0945764456080882 -0.0841896352086378 0.0231483713884268 0.0820956914077825 0.146950683061418 0.347595298102517 0.384701412343995 0.0910160462119668 "delta_1" 1.214 "dtNN"
-0.093582358681555 -0.0831449126510386 0.0236878002506615 0.082038263046927 0.145584231933689 0.348515837913716 0.386289886502607 0.0910812706666029 "delta_1" 1.216 "dtNN"
-0.0925859126989461 -0.0820969917524816 0.0242239995214752 0.0819812700384495 0.144368562048826 0.349418098495749 0.387862567349007 0.0911420397365413 "delta_1" 1.218 "dtNN"
-0.0915869439989845 -0.0810467784568123 0.024755449706563 0.0819682408968713 0.140849500521879 0.350305050087354 0.38942001241505 0.0911977835891626 "delta_1" 1.22 "dtNN"
-0.0905851695012949 -0.0799951792349385 0.025282181165784 0.0821662551423036 0.137292703613003 0.351175728837372 0.390960275381986 0.0912482734354133 "delta_1" 1.222 "dtNN"
-0.0895819748457487 -0.0789411929054467 0.0258041051831068 0.0823624037121881 0.133703884180384 0.352027144153381 0.392485104963516 0.0912941015098879 "delta_1" 1.224 "dtNN"
-0.0885756460208815 -0.077885725337794 0.0259519170020328 0.0825563844930719 0.132415378298074 0.352861192840487 0.393995772580659 0.0913347391453242 "delta_1" 1.226 "dtNN"
-0.0875680450841076 -0.076828609220069 0.0258945482281665 0.0839310259846369 0.128668000213101 0.35367893705543 0.395488423199456 0.0913708578369915 "delta_1" 1.228 "dtNN"
-0.0865593653316696 -0.075770392198335 0.0258375224894721 0.08516325445484 0.125989556400239 0.354478339320093 0.396964923352379 0.0914019237337297 "delta_1" 1.23 "dtNN"
-0.0855484894299936 -0.0747097142722606 0.0257822145578069 0.0844518275954416 0.124120289028989 0.355260460675986 0.398423800251499 0.0914276852046595 "delta_1" 1.232 "dtNN"
-0.0845364454619235 -0.0736489106832114 0.0257284498521929 0.0837086900785198 0.121615979019011 0.356022784650423 0.399865009984631 0.0914486966300861 "delta_1" 1.234 "dtNN"
-0.0835222345195197 -0.0725872177972178 0.025675696531712 0.0834971187457382 0.120263279422414 0.356767205456752 0.401291011703378 0.0914644381164604 "delta_1" 1.236 "dtNN"
-0.0825079567037432 -0.0715255410117468 0.0256234231233753 0.0836800813475777 0.116403187557703 0.357492756327044 0.40269878068148 0.0914753899399168 "delta_1" 1.238 "dtNN"
-0.0814921354042424 -0.070462997055827 0.0258005351271082 0.0842531033638414 0.11252195470935 0.358199185790786 0.40409208687163 0.0914816280163141 "delta_1" 1.24 "dtNN"
-0.0804762738102762 -0.0694007287071245 0.0264323946370117 0.0850377005232222 0.111334290426294 0.358886957674874 0.405465878488547 0.0914823285130353 "delta_1" 1.242 "dtNN"
-0.0794588944472203 -0.0683380900946762 0.0270616870876926 0.0849863695502935 0.109410702918983 0.359556178220013 0.406820110286564 0.0914783064679191 "delta_1" 1.244 "dtNN"
-0.078440188827068 -0.0672750308846801 0.0276881089476313 0.0849351426446348 0.106186807687823 0.361180044050649 0.408160458772961 0.0914694187750562 "delta_1" 1.246 "dtNN"
-0.077423567461566 -0.0662128115362346 0.0279228894408634 0.0848830073822331 0.106257063734625 0.363370626858193 0.409479605230577 0.0914550971418252 "delta_1" 1.248 "dtNN"
-0.0764048108621547 -0.0651513808059445 0.0279406165628826 0.084842294428523 0.104132274286666 0.365557210472458 0.410782746562518 0.091436233383578 "delta_1" 1.25 "dtNN"
-0.0753861361993318 -0.0640908071189519 0.0279618277902931 0.0828749605190606 0.104470815992939 0.367736105814883 0.412068165418308 0.0914120146627802 "delta_1" 1.252 "dtNN"
-0.0743684486988305 -0.0630322314890115 0.0279871412681985 0.0810679642341714 0.100781332359425 0.369911014147145 0.41333521726722 0.0913833018440146 "delta_1" 1.254 "dtNN"
-0.073350507176593 -0.0619721450390867 0.0280147926802075 0.0808047394723701 0.0991912642009645 0.372080271677174 0.414582780677519 0.091349545504356 "delta_1" 1.256 "dtNN"
-0.0723332155731948 -0.0609155020427325 0.0280361046536037 0.0769504425206082 0.0984025319121922 0.374243167651503 0.415866900816494 0.0913105585213304 "delta_1" 1.258 "dtNN"
-0.0713167619365036 -0.0598595074607169 0.0280547788235346 0.0766176925412982 0.0962396289232768 0.376401732494608 0.41732609700968 0.0912669836983545 "delta_1" 1.26 "dtNN"
-0.070300976623189 -0.0588160319840105 0.0280687785043989 0.0739787552356144 0.0950646787622342 0.378552869823894 0.418769545564077 0.0912184396193612 "delta_1" 1.262 "dtNN"
-0.0692856900328458 -0.0579352664087982 0.0280732070187768 0.0727005671147136 0.095072366395627 0.380699918206036 0.420197420827772 0.091165372928889 "delta_1" 1.264 "dtNN"
-0.0682727582968872 -0.057056911450502 0.0280696054187977 0.0718795711894934 0.0942790412701138 0.382840969558253 0.421607511060398 0.0911075610958954 "delta_1" 1.266 "dtNN"
-0.0672606988488502 -0.0561806803394751 0.0280495016041811 0.0695793680687449 0.09349098542579 0.384975426616757 0.423002133758125 0.0910447319350595 "delta_1" 1.268 "dtNN"
-0.0662501740517156 -0.0553061662923426 0.0280172967887817 0.0683342174800612 0.0935414015872091 0.387105314239575 0.424379672485773 0.0909774219403211 "delta_1" 1.27 "dtNN"
-0.065241249384248 -0.0544340346048977 0.027965925290117 0.0666315651896325 0.0935885261814943 0.389227292384151 0.425740060501417 0.0909052783835918 "delta_1" 1.272 "dtNN"
-0.0642344663246017 -0.0535645921764492 0.0285057479408509 0.0647066398864098 0.0939173813989985 0.391346007547771 0.427082992617042 0.0908289874424418 "delta_1" 1.274 "dtNN"
-0.0632292926402298 -0.0526962385125274 0.0291217633751056 0.0628590698216835 0.0938861775314321 0.393457761094897 0.428411263058653 0.0907482863105047 "delta_1" 1.276 "dtNN"
-0.0622269840439975 -0.0518316642914249 0.0297322669087742 0.0614434092471647 0.0938544031402744 0.395564814215683 0.429721228723108 0.0906627455965245 "delta_1" 1.278 "dtNN"
-0.0612266502715229 -0.0509680755640447 0.0269075747829679 0.058757939547005 0.093820931886528 0.396645173399444 0.431014610561469 0.0905732760239243 "delta_1" 1.28 "dtNN"
-0.0602300226431101 -0.0501097107424795 0.0245153642850546 0.0584403906800601 0.0937987278401671 0.397130540175761 0.43229086272792 0.0904790264720724 "delta_1" 1.282 "dtNN"
-0.0592351359778538 -0.0492537739038437 0.0218662839699233 0.056568113302752 0.0938353337251315 0.397596197084775 0.433550988629195 0.090381098095958 "delta_1" 1.284 "dtNN"
-0.0582437195695915 -0.0483996139055696 0.0197146105257817 0.0561397803963483 0.0938691071232483 0.398037351649571 0.434792057863608 0.0902791314010539 "delta_1" 1.286 "dtNN"
-0.0572557135595839 -0.0475499164783026 0.0178400929975542 0.0555075552509079 0.0939015464542335 0.398457556529129 0.436016504541854 0.0901726111407487 "delta_1" 1.288 "dtNN"
-0.0562714147037273 -0.0467031940790008 0.0157981493950343 0.0537753090647961 0.093931528475369 0.398855477287186 0.437223663427452 0.0900624603557162 "delta_1" 1.29 "dtNN"
-0.0552896882485654 -0.0458599855118973 0.0134586217761652 0.0541953856738935 0.0943240311073805 0.399231210484584 0.438415253564063 0.0899484449187653 "delta_1" 1.292 "dtNN"
-0.0543122601519586 -0.0450209482280228 0.0139003819971539 0.0513745929173632 0.094595144708014 0.399584972323558 0.439589656229592 0.0898305649380784 "delta_1" 1.294 "dtNN"
-0.0533381141295126 -0.0441859040495465 0.0128065231330829 0.0505667604998441 0.0945634222244909 0.399914117284635 0.44074489476519 0.0897091244097451 "delta_1" 1.296 "dtNN"
-0.0523692129412774 -0.0433537199825966 0.0129751542276653 0.0505156120939952 0.0945296987110356 0.400223509544952 0.441883520735176 0.0895838717302726 "delta_1" 1.298 "dtNN"
-0.0514037034886154 -0.042527076588843 0.0106105306883508 0.0495405006782217 0.0944950008471489 0.400510622882931 0.443004628358772 0.0894554725610769 "delta_1" 1.3 "dtNN"
-0.0504435462087347 -0.041704361753808 0.0101654113264926 0.049986832437198 0.0944592834012985 0.40179218137576 0.444110053854448 0.0893236831725865 "delta_1" 1.302 "dtNN"
-0.0494874817266044 -0.0408869424535279 0.00866295521516958 0.0501284334001681 0.0944213100216296 0.404115707133059 0.445195434739579 0.0891882591558131 "delta_1" 1.304 "dtNN"
-0.0485366336915636 -0.0400736811680562 0.00649318528907905 0.0476057405143036 0.0943819910960723 0.406437011284793 0.446265707038092 0.0890500110348468 "delta_1" 1.306 "dtNN"
-0.0475908133130247 -0.0392648705337346 0.00570099870218066 0.0450628935358597 0.0943408069942254 0.408753913117763 0.447317462305608 0.088908253609324 "delta_1" 1.308 "dtNN"
-0.0466501890324558 -0.0384609216558729 0.00569360378763362 0.0453780670363383 0.0942979533455439 0.411068999980783 0.448351703023427 0.0887641467561537 "delta_1" 1.31 "dtNN"
-0.0457139749682436 -0.037662959599589 0.00401043673688628 0.0458468219365175 0.094255176564737 0.413381282119352 0.449424103838588 0.0886171083922914 "delta_1" 1.312 "dtNN"
-0.0447844833591784 -0.0374220909365004 0.0014227852369415 0.046310124399594 0.0942087404735146 0.41568762288389 0.450750747829543 0.0884669188262176 "delta_1" 1.314 "dtNN"
-0.0438608065168253 -0.0400158750834743 0.00142357355311529 0.0456337881275299 0.0941612280199681 0.417991561251397 0.452064346710419 0.0883144008784999 "delta_1" 1.316 "dtNN"
-0.0449787787064433 -0.0416815713687113 0.00105066272284171 0.0447000923625024 0.0941326779433841 0.420290198715036 0.453363019664281 0.0881590442595214 "delta_1" 1.318 "dtNN"
-0.0486368823358503 -0.0416657481575577 0.000601569617490805 0.0446513451650196 0.094130765599195 0.42258635863165 0.454646078049235 0.0880015747175982 "delta_1" 1.32 "dtNN"
-0.0522638953373358 -0.0413212726358276 -0.000140170719828303 0.044601903400141 0.0941271258963877 0.42487595003707 0.455917363258538 0.087841975090998 "delta_1" 1.322 "dtNN"
-0.0558655398212573 -0.0453195538803182 0.000334835239665932 0.0445522096916263 0.0941201729821671 0.427162272760859 0.457172372117324 0.0876797571612618 "delta_1" 1.324 "dtNN"
-0.0594372897267492 -0.0492246900089839 -0.00291719491360665 0.0445019924591078 0.0941120174539667 0.428214008480697 0.458414230925435 0.0875157546221788 "delta_1" 1.326 "dtNN"
-0.0629789103991465 -0.0522580669161439 -0.0029356203354578 0.0445755777044166 0.0941010743181262 0.428462249611482 0.459639866352897 0.0873494927465013 "delta_1" 1.328 "dtNN"
-0.0664899238774983 -0.0552521014886129 -0.00223213733326411 0.0447470786918931 0.094088143629547 0.428690256772226 0.460854071422512 0.0871817378909039 "delta_1" 1.33 "dtNN"
-0.0699669862901935 -0.058209648809906 -0.00450132429349903 0.0449109434119974 0.0940727153462827 0.428898234409076 0.462052340843973 0.0870120942893748 "delta_1" 1.332 "dtNN"
-0.0734124709238109 -0.0611261883644754 -0.00674913502249197 0.044606350468433 0.094054995843427 0.42908579147893 0.463233507290418 0.0868405711223577 "delta_1" 1.334 "dtNN"
-0.0768251698985343 -0.0640024443740828 -0.00695965568454548 0.0450514062611255 0.0940354310759547 0.429254325635231 0.464401887165645 0.0866679477301274 "delta_1" 1.336 "dtNN"
-0.0802038705101218 -0.066837944551474 -0.0101366103354295 0.045351904116258 0.0940135144858263 0.429403446949276 0.465556551768052 0.0864937636430778 "delta_1" 1.338 "dtNN"
-0.0836129706714641 -0.0701110319140414 -0.0100820109175885 0.0454813682632678 0.0939893367208646 0.429531812375249 0.466694903569322 0.0863179979507219 "delta_1" 1.34 "dtNN"
-0.0871188912265515 -0.0740370881820245 -0.00955674240507776 0.0456035400284729 0.0939627504588066 0.431532400319656 0.467820305608953 0.0861413158144995 "delta_1" 1.342 "dtNN"
-0.0905930288847223 -0.0779491652685911 -0.0090382998095484 0.0457175378623629 0.0939337277888133 0.434091242117016 0.468930159968579 0.0859631658814701 "delta_1" 1.344 "dtNN"
-0.094034176862241 -0.081837747904943 -0.00852874587078656 0.0458211696554425 0.0939024804938915 0.43664469468589 0.470025443588236 0.0857844242278596 "delta_1" 1.346 "dtNN"
-0.0974401687859854 -0.0857078621189777 -0.00868708124213358 0.0459182051720572 0.0938696983961491 0.439190081572222 0.471106894990145 0.0856048267185861 "delta_1" 1.348 "dtNN"
-0.100811216553554 -0.0895545169034904 -0.0114544983163234 0.0460045477427842 0.0938334499152653 0.441727352706001 0.472324934128543 0.0854238455382477 "delta_1" 1.35 "dtNN"
-0.104144903543105 -0.093208211155102 -0.0111929070172196 0.0460836122627835 0.0937957385794169 0.444256457757252 0.47376042377677 0.0852427155463191 "delta_1" 1.352 "dtNN"
-0.107443814058265 -0.0958681662920107 -0.0109024921661618 0.0461536890071066 0.093745554901539 0.446777346624538 0.475180993770683 0.0850605818893072 "delta_1" 1.354 "dtNN"
-0.110701724786904 -0.098481201993561 -0.0125948132883265 0.0462136656765952 0.09367426546794 0.449289492619578 0.476588314034995 0.0848784108780317 "delta_1" 1.356 "dtNN"
-0.113921483288394 -0.101051605036031 -0.0137951683664916 0.0462657692063908 0.0936020078453251 0.451790461955768 0.477983339247134 0.0846956187676689 "delta_1" 1.358 "dtNN"
-0.1171044942514 -0.103576532179202 -0.0130338713650799 0.0463084126412896 0.0935276894322964 0.452980906347253 0.479364401397712 0.0845122644860481 "delta_1" 1.36 "dtNN"
-0.120242858544222 -0.106052900029194 -0.0122820111072908 0.0463428707758007 0.0934500996227512 0.453229484310247 0.480732692617189 0.0843289327420902 "delta_1" 1.362 "dtNN"
-0.123472327378485 -0.10848501279334 -0.0115380534057974 0.0463676780189084 0.0933713668752794 0.453461858714608 0.48208821297079 0.0841453467024747 "delta_1" 1.364 "dtNN"
-0.12675692931096 -0.111665958935569 -0.0127690506600426 0.0458880700564999 0.0932909982486855 0.453678574460729 0.483427624754407 0.0839618612704386 "delta_1" 1.366 "dtNN"
-0.130000283223842 -0.115339325731559 -0.0122572190563663 0.0458325842702515 0.0932089788435175 0.453880176757217 0.484753789141107 0.0837784486072298 "delta_1" 1.368 "dtNN"
-0.133205461863454 -0.118984219179977 -0.0136145332876974 0.0462098901037314 0.0931243405946316 0.454064350097942 0.486064798926491 0.0835947760130039 "delta_1" 1.37 "dtNN"
-0.136365518749948 -0.122595618384102 -0.0128959845976331 0.0463745133432214 0.0930386189039302 0.454292594993068 0.487364945783336 0.0834117551352087 "delta_1" 1.372 "dtNN"
-0.139483992577166 -0.126176359744222 -0.0121858634310883 0.0463518997229202 0.0929503702722546 0.456992563561516 0.48864969989111 0.0832288322418494 "delta_1" 1.374 "dtNN"
-0.142558933195633 -0.129721649941308 -0.0122327738760557 0.0463207646423711 0.0928607749974546 0.459675628884874 0.489919299794977 0.0830465586770824 "delta_1" 1.376 "dtNN"
-0.145589815751339 -0.132727369003603 -0.0133814535989289 0.0462813199345997 0.0927692264306728 0.462339853728771 0.491174699016091 0.0828644310394595 "delta_1" 1.378 "dtNN"
-0.148575164427071 -0.134983903540901 -0.0136874994754601 0.0462315138684755 0.0926767880457415 0.464984732470426 0.492671863260194 0.0826827487767211 "delta_1" 1.38 "dtNN"
-0.151512564692647 -0.137190494748499 -0.0130124169866435 0.0461729915536486 0.0925814250676013 0.467610237424452 0.494288870586868 0.0825021954382755 "delta_1" 1.382 "dtNN"
-0.154404367143169 -0.139348111277885 -0.012347588745403 0.046104061592467 0.0924840838993426 0.470213719401331 0.495890069521973 0.0823218007510763 "delta_1" 1.384 "dtNN"
-0.157246003824986 -0.141452494839981 -0.0116918251294216 0.0460254181258744 0.092385353137272 0.472793722701897 0.497473060218751 0.0821424609266301 "delta_1" 1.386 "dtNN"
-0.160047314220153 -0.143509877021886 -0.0113076047021501 0.0459379950661984 0.0922854648460941 0.475356189942401 0.499041403380962 0.0819642175391319 "delta_1" 1.388 "dtNN"
-0.16301960154596 -0.145515043871462 -0.0121943334727188 0.045840820329939 0.0921829833520676 0.476144869128165 0.500591745667488 0.0817864606274303 "delta_1" 1.39 "dtNN"
-0.165937983350408 -0.147469217290761 -0.0117572721058505 0.0457342341047779 0.0920957060340939 0.476526533616561 0.502127647969924 0.0816101969722792 "delta_1" 1.392 "dtNN"
-0.168808841027599 -0.149891007436331 -0.0112992846875688 0.0456173850525718 0.0920255107110489 0.476894880896063 0.503642896112034 0.0814346955996614 "delta_1" 1.394 "dtNN"
-0.171628078023834 -0.153080194327199 -0.0108538550768429 0.0454908537074785 0.0919545631317545 0.477250669387876 0.505142958545757 0.0812601649640112 "delta_1" 1.396 "dtNN"
-0.174395181252029 -0.15622321050001 -0.010530865863315 0.0457421030126426 0.0918796442229326 0.477592034958515 0.506623291890875 0.0810874911249038 "delta_1" 1.398 "dtNN"
-0.177108202490082 -0.159322387441425 -0.0102313870594506 0.0460582233428184 0.0918029004897328 0.47791997443106 0.50808388549981 0.0809154206667019 "delta_1" 1.4 "dtNN"
-0.179767811243126 -0.162371706399048 -0.00966645497766372 0.0463662931012426 0.0917248105472717 0.478235961399363 0.509529974291516 0.0807453042922536 "delta_1" 1.402 "dtNN"
-0.18237204953479 -0.16537707077135 -0.0101344156464451 0.0466683447640001 0.0916432303137674 0.480125218889936 0.510953441861265 0.0805763674709887 "delta_1" 1.404 "dtNN"
-0.184921815620481 -0.1683324676112 -0.0105628958943602 0.0469634317977273 0.0915601888707287 0.482622999321749 0.512356900757142 0.0804087033654077 "delta_1" 1.406 "dtNN"
-0.187413251893314 -0.171235455712107 -0.0100478461284292 0.0471462431884423 0.0914748554468794 0.485084153240482 0.513962891641887 0.0802430975153845 "delta_1" 1.408 "dtNN"
-0.189848957383647 -0.17312266582432 -0.00954357078166113 0.0470699735714539 0.0913877116686928 0.487509454859257 0.515666073569441 0.0800787401057847 "delta_1" 1.41 "dtNN"
-0.192222943006897 -0.174771106436162 -0.00904946106620752 0.0469938774191421 0.0912981673746001 0.489893723297466 0.517347476966805 0.0799164891379361 "delta_1" 1.412 "dtNN"
-0.194540182681533 -0.176362569289497 -0.00856693348322168 0.0469174814429072 0.0912062295450451 0.492235833160542 0.519000185265227 0.079755805866923 "delta_1" 1.414 "dtNN"
-0.196796347749856 -0.177898792823685 -0.00809537670701332 0.046841267006614 0.091113098347676 0.494538237760868 0.520628964895352 0.0795967342109862 "delta_1" 1.416 "dtNN"
-0.198991158418422 -0.179376509083439 -0.00763346288723343 0.0467642859407995 0.09101651722953 0.49679910130467 0.522231668689786 0.079440182269804 "delta_1" 1.418 "dtNN"
-0.201123628787536 -0.180798410973457 -0.00718498900627185 0.0466860678913065 0.0909187597004102 0.499013969638034 0.523805673184724 0.0792849251724399 "delta_1" 1.42 "dtNN"
-0.203280314340829 -0.1821612315459 -0.00674624151553327 0.0466081698002193 0.090818404942561 0.500821903118834 0.525354554340171 0.0791320087923887 "delta_1" 1.422 "dtNN"
-0.205487565651883 -0.183466965782994 -0.00631910858292506 0.0465302408840272 0.0907162981344271 0.501346903394143 0.526873783641783 0.0789815225119675 "delta_1" 1.424 "dtNN"
-0.207634169561433 -0.184713099644022 -0.00590261613052734 0.0464515736220927 0.090613166264862 0.501851756824825 0.528364563641688 0.0788326527993558 "delta_1" 1.426 "dtNN"
-0.2097136581717 -0.185901889037691 -0.00549710022659355 0.0463718190533108 0.0902733188143912 0.502345304373769 0.529826192726146 0.0786865396943646 "delta_1" 1.428 "dtNN"
-0.211726951260625 -0.187031776788577 -0.0051019421090488 0.0462926556559419 0.0897965493042171 0.502821604854577 0.531256539524541 0.0785422352273224 "delta_1" 1.43 "dtNN"
-0.213674250050179 -0.188101922590119 -0.00472462275293584 0.0462125441388711 0.089661181877732 0.503282109929212 0.532656096146794 0.0784005495041308 "delta_1" 1.432 "dtNN"
-0.215554798809909 -0.190157413357235 -0.00449341486126942 0.046132568696797 0.0895466608829607 0.503729464588873 0.534026547671889 0.0782614699765395 "delta_1" 1.434 "dtNN"
-0.217366185133981 -0.192287351122501 -0.00427332408190573 0.0460525029557949 0.0894459574932338 0.504157491975151 0.535363619593105 0.078124564595214 "delta_1" 1.436 "dtNN"
-0.219107686497773 -0.194353453643353 -0.0040648038669111 0.0462711524123898 0.0893421970443821 0.504570266892454 0.536668048859717 0.0779905846618573 "delta_1" 1.438 "dtNN"
-0.22078024638389 -0.196355169750284 -0.00386842568482537 0.046489188388926 0.0892371848971105 0.50496852594899 0.537939389697099 0.0778590472057736 "delta_1" 1.44 "dtNN"
-0.222381707378631 -0.198294327734431 -0.00368249499971096 0.0467004449753872 0.0891305815407347 0.505349429138193 0.539176959779208 0.0777298956916113 "delta_1" 1.442 "dtNN"
-0.223909672194945 -0.200167029115886 -0.00350877331705113 0.046907212882217 0.0890220483603927 0.505714427651835 0.540379601064025 0.0776040944150706 "delta_1" 1.444 "dtNN"
-0.225367941161866 -0.201972242711849 -0.00334627930069287 0.047107015432569 0.0889111284277552 0.506061634490668 0.54154734872361 0.0774805338938045 "delta_1" 1.446 "dtNN"
-0.226753414882728 -0.203710388097667 -0.00319629556300893 0.0473020260961801 0.0887976040766374 0.506552480000471 0.542797775102148 0.0773602933106958 "delta_1" 1.448 "dtNN"
-0.228065158001385 -0.205380927878552 -0.00305724266544671 0.0474906045202761 0.0886832840710756 0.507978258903155 0.544068247748965 0.0772429988073566 "delta_1" 1.45 "dtNN"
-0.229302473256856 -0.206983081637782 -0.00292742136987334 0.0476736135022429 0.0885673549598075 0.509337795716491 0.545296877850428 0.0771282102290144 "delta_1" 1.452 "dtNN"
-0.230463948203166 -0.208513918588197 -0.00281180778251966 0.0478507244141304 0.0884490041671944 0.510633742427457 0.546479931734078 0.077017103293887 "delta_1" 1.454 "dtNN"
-0.2315515083252 -0.209503033710195 -0.00271710011058679 0.0480226824587642 0.0883292080424865 0.511859456054998 0.547613680580946 0.0769084552908506 "delta_1" 1.456 "dtNN"
-0.232563026453186 -0.209945598887761 -0.00261139334617466 0.048188683972588 0.0882077516275845 0.513021410160295 0.548701325055326 0.0768033392545129 "delta_1" 1.458 "dtNN"
-0.233496869180599 -0.210316496306199 -0.0025298642505045 0.0478281466861334 0.088085016796383 0.514112491965897 0.549743686450995 0.0767018704817279 "delta_1" 1.46 "dtNN"
-0.234356428014441 -0.210622825750524 -0.00245704623167331 0.047173816772998 0.0879597172782686 0.515136803420391 0.550733958665913 0.0766029812708934 "delta_1" 1.462 "dtNN"
-0.235136035706519 -0.210862894399358 -0.00239695718363975 0.0465290367362994 0.0878337858824653 0.516090601177779 0.551678450664395 0.0765081032439517 "delta_1" 1.464 "dtNN"
-0.235838370870788 -0.211033112537236 -0.00234693841274969 0.0458854744461181 0.0877070091799942 0.516973009168602 0.55257131410772 0.0764161279840141 "delta_1" 1.466 "dtNN"
-0.236461344961501 -0.211134424922803 -0.00230743014613521 0.0452517280754798 0.0875779823724322 0.517785539038026 0.553412665493891 0.0763280279630286 "delta_1" 1.468 "dtNN"
-0.237005016730389 -0.211166112185973 -0.00228018377038297 0.0448125835819495 0.087446612666374 0.518526368128418 0.554205260313406 0.0762436093367614 "delta_1" 1.47 "dtNN"
-0.237469701575961 -0.211130320780931 -0.00226349268851167 0.0449641358361399 0.0873143576784428 0.519196300160041 0.554943277469801 0.0761623910650389 "delta_1" 1.472 "dtNN"
-0.237854304688432 -0.211025151690967 -0.00225541119098849 0.0451102469842213 0.0871813644123414 0.519792101718262 0.555630673163608 0.0760853533037743 "delta_1" 1.474 "dtNN"
-0.238316895132979 -0.210850880047484 -0.00226138385480823 0.0452504770714437 0.0870464692588522 0.520314372707558 0.556263776426235 0.0760115231134885 "delta_1" 1.476 "dtNN"
-0.238701339789718 -0.210606841317131 -0.00227457601071657 0.0453870094250823 0.0869104166315143 0.520763716909061 0.556842971630342 0.075941679408105 "delta_1" 1.478 "dtNN"
-0.239003204277348 -0.210291661411961 -0.00225803015783144 0.0455184517713814 0.0867738313680027 0.521138357471664 0.557366263686123 0.0758762316491502 "delta_1" 1.48 "dtNN"
-0.239223509819052 -0.209909217505388 -0.00223343156445099 0.0456443661885571 0.0866348347042427 0.521439382120764 0.557836205081704 0.0758140205955237 "delta_1" 1.482 "dtNN"
-0.239361133749325 -0.209453379243122 -0.00221807449960743 0.0457653880219755 0.0864951248964128 0.521664546472694 0.558248441106981 0.0757563133840406 "delta_1" 1.484 "dtNN"
-0.239415670912428 -0.208928752529782 -0.00221334665516615 0.0458806022987248 0.0863549702701027 0.52181425135462 0.558604102952162 0.0757023213292587 "delta_1" 1.486 "dtNN"
-0.239386258253251 -0.208331625157785 -0.00221813159391226 0.0459931477896229 0.0861967390582555 0.521888193517806 0.558905516272191 0.0756524820374321 "delta_1" 1.488 "dtNN"
-0.239273721862729 -0.207665456214044 -0.00223417337362641 0.0460999649448874 0.0860367696393594 0.521885834602435 0.559146187606419 0.0756071016053706 "delta_1" 1.49 "dtNN"
-0.239078413906776 -0.206928228041807 -0.00225856638044242 0.0462025246984628 0.0858757392761631 0.521808070271763 0.559327735668745 0.0755655486528596 "delta_1" 1.492 "dtNN"
-0.238798543837441 -0.20611912233119 -0.00229329207200957 0.0457430518016095 0.0857137968401523 0.521654607607746 0.559452036651962 0.0755285209454906 "delta_1" 1.494 "dtNN"
-0.238432800997278 -0.205631827884171 -0.00233675511793674 0.0451195212786333 0.0855524029520289 0.521423258059154 0.559516204466206 0.0754960552929944 "delta_1" 1.496 "dtNN"
-0.237983692633146 -0.205604774942713 -0.00239081674787345 0.0444929672635082 0.0853905152844455 0.521114001802772 0.559520216464092 0.0754676781893092 "delta_1" 1.498 "dtNN"
-0.237447545426491 -0.20549969561015 -0.00245423844952519 0.0438653122912342 0.0852274495849545 0.520729446607607 0.559464529322241 0.0754441733108209 "delta_1" 1.5 "dtNN"
-0.236829769350335 -0.205318026704747 -0.00252649726927645 0.0433678767591567 0.0850644293967727 0.520266004793083 0.559345310669701 0.075424471697918 "delta_1" 1.502 "dtNN"
-0.236125765060656 -0.205059775429393 -0.0026261086278454 0.0432903436771431 0.0849010094186681 0.519726290995141 0.559167081378472 0.0754098164254313 "delta_1" 1.504 "dtNN"
-0.235335467531422 -0.204721373604388 -0.00283978892173664 0.0432128433808826 0.0847378163612524 0.519109824797072 0.558927467770391 0.0754001271510022 "delta_1" 1.506 "dtNN"
-0.234460246613058 -0.20431094313828 -0.00306370963108993 0.043135760468736 0.0845728547428392 0.518414954221647 0.558619809078555 0.0753944871287682 "delta_1" 1.508 "dtNN"
-0.233498377100407 -0.203818510534546 -0.0032948465622511 0.0430592404876616 0.0844086593780474 0.517642188133647 0.558254374821331 0.075394264413377 "delta_1" 1.51 "dtNN"
-0.232454826014623 -0.203251750269826 -0.00353172498143817 0.0429938702896666 0.0842437122890292 0.516792276948809 0.557821409926556 0.0753980702658839 "delta_1" 1.512 "dtNN"
-0.231321950548532 -0.202606656160289 -0.00377763826555988 0.0430649157270429 0.0840787607978148 0.51586525914797 0.557328804994276 0.0754071770091459 "delta_1" 1.514 "dtNN"
-0.23010522701999 -0.201884707542354 -0.00403015748473479 0.0431315121129854 0.0839138372940746 0.514862607044279 0.556768251463571 0.0754215082401933 "delta_1" 1.516 "dtNN"
-0.228802984847239 -0.201085239878161 -0.00429066828911617 0.0431944190317537 0.0837488552129118 0.513781510205926 0.556144094378364 0.075440289908004 "delta_1" 1.518 "dtNN"
-0.227414035943428 -0.200208073552241 -0.00455769577433962 0.0432537992545863 0.0835831310446175 0.512623235736983 0.555453529349618 0.0754643304923748 "delta_1" 1.52 "dtNN"
-0.225941727832466 -0.199253533158429 -0.00483048005439879 0.0433094583523896 0.0834189613167643 0.511387388243808 0.554698522981285 0.0754933054101509 "delta_1" 1.522 "dtNN"
-0.224382031166035 -0.198221234557964 -0.00511088375020763 0.043361321280051 0.0832533976622692 0.510075005950466 0.553875799289983 0.0755273749238979 "delta_1" 1.524 "dtNN"
-0.222736190843586 -0.197111988604509 -0.00539707393492361 0.0434093131654998 0.0830884987042085 0.508687368674659 0.552988284925163 0.0755670806670071 "delta_1" 1.526 "dtNN"
-0.221007606024545 -0.195929470203497 -0.00567889977200919 0.0434544321933139 0.0826424120970541 0.507222898736095 0.552032249715108 0.0756115097442624 "delta_1" 1.528 "dtNN"
-0.219191338062332 -0.193974982048029 -0.00591999752748307 0.0434961270003493 0.0824929528512147 0.505683373973196 0.551014466459171 0.0756617045411645 "delta_1" 1.53 "dtNN"
-0.217293184005171 -0.191804327786451 -0.00616507401787469 0.0435345615978295 0.0823455172438212 0.504064868199732 0.549922636962072 0.0757164102194792 "delta_1" 1.532 "dtNN"
-0.215309172598289 -0.189550783441294 -0.00641765879731016 0.04357001828125 0.0821958477099719 0.502374902329791 0.548767115435627 0.075777038213817 "delta_1" 1.534 "dtNN"
-0.213238443660189 -0.187218975547413 -0.00667675145585189 0.0436020638134671 0.0818682533154829 0.500610033019989 0.547624053387301 0.0758433332766483 "delta_1" 1.536 "dtNN"
-0.211084697204861 -0.184811636136962 -0.00694063634667663 0.0436319340317457 0.0813121114152543 0.49876610466837 0.546512797985291 0.0759145627626529 "delta_1" 1.538 "dtNN"
-0.208846400381587 -0.182325805470083 -0.00656632689918712 0.0436578845497124 0.0811484033280506 0.49788319480052 0.545340896929348 0.0759913220847803 "delta_1" 1.54 "dtNN"
-0.206523935519747 -0.179762832102788 -0.00640913883430327 0.0436809128032558 0.0809847346067845 0.497014755223725 0.544105538669652 0.0760740845230223 "delta_1" 1.542 "dtNN"
-0.204119123453512 -0.177121214143834 -0.00679626588722781 0.0437022546554444 0.0808220904445733 0.496110095922743 0.542805106039317 0.0761617751218427 "delta_1" 1.544 "dtNN"
-0.201629263057371 -0.174404705678663 -0.00672493325299861 0.0437199273271303 0.0806596676811039 0.495167174625383 0.541445137651776 0.0762556628101645 "delta_1" 1.546 "dtNN"
-0.19905857716912 -0.171604673794543 -0.00638809435391363 0.0437355240665416 0.0804973771324772 0.494185621472813 0.540019030669414 0.076354715921861 "delta_1" 1.548 "dtNN"
-0.196480932085638 -0.168731093275899 -0.00663409282388328 0.0437487295805667 0.0803367985903466 0.493162921339768 0.538530208657924 0.0764596470476941 "delta_1" 1.55 "dtNN"
-0.193913502186765 -0.165778703929405 -0.0059783684459882 0.0437588709024999 0.0801758163582307 0.492101566448067 0.536978521114356 0.0765706320937298 "delta_1" 1.552 "dtNN"
-0.191269188853063 -0.162747993379366 -0.00517173573787821 0.0437668246808649 0.0800151757272874 0.490998089111973 0.535361197260263 0.0766867010139195 "delta_1" 1.554 "dtNN"
-0.188540997310866 -0.159640414747306 -0.00561948885310382 0.0437735866329905 0.0798552643254959 0.489854745546025 0.533678806506182 0.0768091518862232 "delta_1" 1.556 "dtNN"
-0.185734577248091 -0.156454571766077 -0.00451617287914008 0.0437765760570352 0.0796970657919734 0.488669990344581 0.531932401159413 0.0769369314754109 "delta_1" 1.558 "dtNN"
-0.182850341420807 -0.153193371337235 -0.00470619091618052 0.0437778612729647 0.0795388218122028 0.487441330896304 0.530119717504197 0.0770706824128614 "delta_1" 1.56 "dtNN"
-0.179884181732828 -0.149854963625028 -0.00454968393720456 0.0437772454837597 0.079381514645592 0.486170089939839 0.528241598285498 0.0772106724032245 "delta_1" 1.562 "dtNN"
-0.176841075805176 -0.146438467677518 -0.00254288906320355 0.0437612236649727 0.0792252917011077 0.484857352545744 0.526298650057079 0.0773560583528321 "delta_1" 1.564 "dtNN"
-0.173720777851305 -0.142946370845443 -0.00145496739643924 0.0431373627557008 0.0790784532763636 0.483498244070595 0.524289335947413 0.0775077782417552 "delta_1" 1.566 "dtNN"
-0.170521620626914 -0.140108715445655 -0.00193699973363426 0.042519145651241 0.0789394573512336 0.482095282535618 0.522215459332929 0.0776650033677737 "delta_1" 1.568 "dtNN"
-0.167247191413455 -0.137753344091491 -0.00178159966211333 0.0419071526091666 0.0788019654878004 0.480646469487879 0.520074783086086 0.0778283466464078 "delta_1" 1.57 "dtNN"
-0.163893457414851 -0.135337065292822 -0.00199214876902376 0.0413032733967409 0.078665054181204 0.479152437542071 0.517869142914961 0.0779980715501793 "delta_1" 1.572 "dtNN"
-0.160466885589309 -0.132862787230594 -0.000638912625736898 0.041023701423048 0.0785283944403222 0.477611197557822 0.515597039821178 0.0781731749806889 "delta_1" 1.574 "dtNN"
-0.156963948758452 -0.130327702627588 -0.000631280079830709 0.040976729096052 0.0783926108953559 0.476024576030026 0.513256977136982 0.0783545945954903 "delta_1" 1.576 "dtNN"
-0.153388300753758 -0.127735686898183 -0.000622590363935527 0.0409309602074249 0.0782573742903927 0.473236320827398 0.510852228896817 0.0785415678120772 "delta_1" 1.578 "dtNN"
-0.149738361311619 -0.125083231452203 0.00185895029554572 0.0408870136256193 0.0781231896096024 0.47006811471939 0.508381066089873 0.0787352274462839 "delta_1" 1.58 "dtNN"
-0.146013990954402 -0.122374941704804 0.00166754962714744 0.0408435999507121 0.0779898463564721 0.46683571888512 0.505842495321736 0.0789350803116842 "delta_1" 1.582 "dtNN"
-0.142219352013385 -0.119610441277026 0.00147075233752836 0.0408013361637762 0.0778574914374125 0.463536754798055 0.503237442708466 0.079140262753482 "delta_1" 1.584 "dtNN"
-0.138350034025494 -0.116669792104829 0.00302427800473992 0.0407607199991138 0.0777255561125325 0.460173375914703 0.500567074859473 0.0793518374397606 "delta_1" 1.586 "dtNN"
-0.134414514662273 -0.112339390858256 0.00303820503112673 0.0407209376711284 0.0775952581507688 0.456747499391946 0.49783041491296 0.0795694941631302 "delta_1" 1.588 "dtNN"
-0.130404612650259 -0.107937295314318 0.00301632388419826 0.0406839169901699 0.0774662651491329 0.453257945185888 0.495028157233198 0.0797928867999852 "delta_1" 1.59 "dtNN"
-0.12632599152424 -0.103456559667111 0.00306894863170248 0.040646578758714 0.0773364563128222 0.449707123753673 0.492158382303457 0.0800228152719906 "delta_1" 1.592 "dtNN"
-0.122180034256052 -0.0989050432486875 0.00308735182674147 0.0406113271879104 0.0772093133465729 0.446093410297889 0.489222292947054 0.0802582091170879 "delta_1" 1.594 "dtNN"
-0.117965273932692 -0.0942815719737355 0.005132320282633 0.0405773470014738 0.0770833108278909 0.442418758195925 0.486221096690852 0.0804997366717106 "delta_1" 1.596 "dtNN"
-0.113921380403256 -0.0895854622015593 0.00528154160616312 0.0405442987200895 0.0769579958808179 0.438685599512795 0.483153619087323 0.0807476760025577 "delta_1" 1.598 "dtNN"
-0.109881133766638 -0.084819381290532 0.00509670703398246 0.0405130347842954 0.0768342265550868 0.434890169280925 0.480022741043699 0.0810010620424375 "delta_1" 1.6 "dtNN"
-0.105781005342163 -0.0799788571806168 0.00692496355293082 0.0415591667203081 0.0767115482131923 0.431039672815255 0.476940415399116 0.0812610104548168 "delta_1" 1.602 "dtNN"
-0.101619965422719 -0.0750727823911665 0.00694727248672389 0.0439292589384888 0.0765899821546888 0.427128459792961 0.473991176980079 0.0815263850953384 "delta_1" 1.604 "dtNN"
-0.0973970079992315 -0.0720218127245253 0.0069715338716646 0.0453216123890332 0.0764701454163109 0.423161142821845 0.470978363221319 0.0817979738459402 "delta_1" 1.606 "dtNN"
-0.093116397847389 -0.0691881657880806 0.00981797368944504 0.0476661268525618 0.0763520585577079 0.419139236198873 0.467903115395843 0.0820757019402487 "delta_1" 1.608 "dtNN"
-0.0887800271330352 -0.0663200313157022 0.00965442458773702 0.049155182925765 0.0762345496149958 0.416560084694749 0.464762766182917 0.0823588789534916 "delta_1" 1.61 "dtNN"
-0.0843850310663301 -0.0634080721192909 0.0094891236719814 0.0506759231338625 0.0761188303794441 0.414385082025006 0.461558962579169 0.0826478465406291 "delta_1" 1.612 "dtNN"
-0.0799342783192269 -0.0604596648848883 0.0109753642128042 0.0521138404852415 0.0760043240723413 0.412163399889547 0.45829335838115 0.0829427537361302 "delta_1" 1.614 "dtNN"
-0.0754273111194737 -0.0557917863118798 0.0110032915941909 0.052826232352265 0.0758911682224831 0.409893314342563 0.454964509881133 0.0832437963136616 "delta_1" 1.616 "dtNN"
-0.0708675018048703 -0.0504765212471394 0.011033402301437 0.0539294892939605 0.0757799757306747 0.407575486574346 0.451570975440824 0.0835506607475288 "delta_1" 1.618 "dtNN"
-0.0662568226352134 -0.0451051298002501 0.0110651128595218 0.0539030293616279 0.0756698093910877 0.405207717702549 0.448116799240202 0.0838626369969001 "delta_1" 1.62 "dtNN"
-0.0617313435868718 -0.0396684358982853 0.0110978394819418 0.0554331127152178 0.0755615196519519 0.402790909406447 0.444598410276 0.0841806397068872 "delta_1" 1.622 "dtNN"
-0.0574642199730793 -0.0341711142383296 0.014110894721262 0.0558514064293059 0.0754553604290604 0.400323829142269 0.441017740158406 0.0845038214219163 "delta_1" 1.624 "dtNN"
-0.0531511075264719 -0.0295910617524102 0.0139627386680128 0.0569093576998941 0.0761381435037427 0.397807166118033 0.437375292440969 0.0848332203391075 "delta_1" 1.626 "dtNN"
-0.0487901211448349 -0.0270515436550296 0.0145036576037372 0.0577099063341384 0.0767498472803894 0.395239465278101 0.4336699037773 0.0851683142045142 "delta_1" 1.628 "dtNN"
-0.0443870166106324 -0.0244855845451193 0.0152402985220257 0.058466071473527 0.08037523253478 0.39262118006138 0.429904704385547 0.0855080586597874 "delta_1" 1.63 "dtNN"
-0.0399408875961527 -0.0228854086851067 0.0152768590946863 0.0590889595608441 0.081110186352606 0.389951096122633 0.426077106725792 0.0858534949752215 "delta_1" 1.632 "dtNN"
-0.035453718054038 -0.0231401403286258 0.0189814511563813 0.0596361623977804 0.0833647231800581 0.385816032045112 0.422187167823263 0.086204206075441 "delta_1" 1.634 "dtNN"
-0.0309208351926253 -0.0221023711021102 0.0188561356320398 0.0603126340910451 0.0851677627966554 0.381157871221326 0.418238292380781 0.0865606105582423 "delta_1" 1.636 "dtNN"
-0.0263693738562711 -0.0222499063272936 0.0187309393691626 0.0611930581533309 0.0902474070733588 0.37644741975466 0.414227211086954 0.0869220486560161 "delta_1" 1.638 "dtNN"
-0.0242012388146902 -0.0194805312250697 0.0195105307540115 0.0612342700050101 0.0952757581978441 0.37168978302064 0.410155663390961 0.0872882905338669 "delta_1" 1.64 "dtNN"
-0.0244305708406505 -0.0170890972857665 0.0195493323703624 0.0621056930525341 0.0983123286835124 0.366882676628853 0.406024913875398 0.0876597765939221 "delta_1" 1.642 "dtNN"
-0.0246517579361032 -0.0156405025082058 0.0237169239882882 0.0620782958027177 0.101363423450061 0.362030023759336 0.40183480737993 0.0880367029750807 "delta_1" 1.644 "dtNN"
-0.0248633611580307 -0.0158207370768522 0.02374744218685 0.0636118483203149 0.10443068699825 0.357130043658236 0.397585448821856 0.0884176390629103 "delta_1" 1.646 "dtNN"
-0.0250673996353346 -0.0159891618052006 0.023734441057381 0.0635443701716485 0.107516721580138 0.352186440515507 0.393277899897273 0.0888040061758978 "delta_1" 1.648 "dtNN"
-0.0252617216184921 -0.0161447239174948 0.0238284972901238 0.0643167672408839 0.10972065615877 0.347196482131799 0.38890893265809 0.0891942873131455 "delta_1" 1.65 "dtNN"
-0.0254472759438236 -0.0162882795515105 0.0239791184076568 0.0655310795827804 0.113732169122141 0.342164589780804 0.384803856221996 0.0895901120872577 "delta_1" 1.652 "dtNN"
-0.0256227474551667 -0.0164200906280785 0.0247351852913713 0.0663308041697717 0.116860147151526 0.337089702031534 0.380684739157507 0.0899905493310525 "delta_1" 1.654 "dtNN"
-0.0257889677823064 -0.0165386322647803 0.0260963508026437 0.0662997635252257 0.119806723478567 0.331973627919807 0.376504990988848 0.0903946554013748 "delta_1" 1.656 "dtNN"
-0.0259456966901574 -0.0166450035161103 0.0281049581825664 0.067665828070286 0.123157070437384 0.327316762431586 0.372267271609744 0.0908032899443234 "delta_1" 1.658 "dtNN"
-0.0260920989159221 -0.0167380397926045 0.028405538214632 0.0675931461300068 0.126319464525565 0.324385557488492 0.367972335477782 0.0912159850380372 "delta_1" 1.66 "dtNN"
-0.0262274594248277 -0.0168192004417114 0.0302867660612147 0.0675221191529167 0.129791863950842 0.321407032488279 0.363621415839852 0.0916334849148739 "delta_1" 1.662 "dtNN"
-0.0263534483985857 -0.0168863698647359 0.0317200147221168 0.0679952027440092 0.132689397825482 0.318379011027186 0.359211705563001 0.0920546619356362 "delta_1" 1.664 "dtNN"
-0.0264685187800642 -0.0169402948184751 0.0331456373124546 0.0676772721623298 0.13588519837139 0.315301711924408 0.354746378126245 0.0924792166717541 "delta_1" 1.666 "dtNN"
-0.0265720784860448 -0.0169812467618322 0.0332068555520173 0.0679372575180828 0.139096508009147 0.312173463077206 0.350221933825291 0.092908009138709 "delta_1" 1.668 "dtNN"
-0.0266654437908358 -0.0170079494227049 0.0355379901868949 0.0679110133300617 0.142310842465038 0.308994740079453 0.345644649992283 0.0933399954665349 "delta_1" 1.67 "dtNN"
-0.0267479054529753 -0.0170211545368046 0.0364311513261865 0.068963743486732 0.141115442074153 0.305766735082595 0.341011030672309 0.0937760310795969 "delta_1" 1.672 "dtNN"
-0.0268173247616807 -0.0170213768017351 0.0378435980407039 0.0688973968712054 0.1479784268894 0.30248658842406 0.336322113382694 0.0942153780335997 "delta_1" 1.674 "dtNN"
-0.0268766900477728 -0.0170063904825983 0.0394652668572526 0.0688337019728006 0.152001747714307 0.299156210971537 0.331578956569306 0.0946575383525223 "delta_1" 1.676 "dtNN"
-0.0269236262661954 -0.0169789780158165 0.0403995889315933 0.0693541817593991 0.150527124215441 0.293923302651351 0.32678310659542 0.0951029357054631 "delta_1" 1.678 "dtNN"
-0.0269588588574246 -0.0169369164288085 0.0404250210823695 0.0693301019552574 0.155283803311832 0.288393693254646 0.321930866112352 0.0955509040344531 "delta_1" 1.68 "dtNN"
-0.0269819225062864 -0.0168803683159429 0.0404509796676459 0.0695908504303562 0.161743617447814 0.282827970061198 0.317027361075109 0.096002344524232 "delta_1" 1.682 "dtNN"
-0.0269924725308754 -0.0168096169951804 0.0404793666147307 0.0696589536379097 0.160708535876123 0.277225793121969 0.312070805116175 0.0964564591912312 "delta_1" 1.684 "dtNN"
-0.0269907613179812 -0.0167254246954298 0.0405091031996032 0.069272290277212 0.160792949945099 0.271590165697752 0.307060612582266 0.0969121858160993 "delta_1" 1.686 "dtNN"
-0.0269765654546075 -0.0166247405274096 0.0405386334845442 0.0692570900072759 0.163226676449329 0.265917908853774 0.302001942262514 0.0973711144366741 "delta_1" 1.688 "dtNN"
-0.0269494241465529 -0.0165114291420307 0.0405710503107081 0.0692434934920567 0.161785368318719 0.260215620116473 0.296891373533213 0.0978323302383687 "delta_1" 1.69 "dtNN"
-0.0269084007998308 -0.0163823232461289 0.040603724089931 0.0692328027105089 0.16410673591164 0.254480122164899 0.292011667143604 0.0982948314701742 "delta_1" 1.692 "dtNN"
-0.0268560169272254 -0.0162391445314181 0.0406385548036327 0.0697949113830787 0.162528889071805 0.251587948133942 0.287193728117999 0.0987593803649468 "delta_1" 1.694 "dtNN"
-0.0267896690794434 -0.0160803974428021 0.0406737464910361 0.069745246872285 0.165278701336617 0.258117860839176 0.28232407598716 0.0992254478562581 "delta_1" 1.696 "dtNN"
-0.0267094968539796 -0.0159079256893 0.0407110781604839 0.0692115068538824 0.168026095907032 0.263341801998745 0.277403028727142 0.0996936138892309 "delta_1" 1.698 "dtNN"
-0.0266155221453397 -0.0157202366055069 0.0407485133574099 0.0692092347775968 0.17076373012226 0.266732348268103 0.272429475467623 0.100163105283118 "delta_1" 1.7 "dtNN"
-0.0265089599733828 -0.015517746967723 0.0407879492464426 0.0696039665725908 0.173491900458584 0.267405645088138 0.277843805155956 0.100633064582961 "delta_1" 1.702 "dtNN"
-0.0263872116661075 -0.0152987294982689 0.0408281832320323 0.0695600807544061 0.176212820483461 0.270088620010148 0.284456496742127 0.101104459563521 "delta_1" 1.704 "dtNN"
-0.026253282393655 -0.0151898960853543 0.0408696813300341 0.0692128969793422 0.171852699132007 0.275684096837395 0.291084357796216 0.101575986690548 "delta_1" 1.706 "dtNN"
-0.0261039794486431 -0.0152214812099607 0.0409126708190747 0.0692185949705406 0.175094061278354 0.281294859965966 0.297765715407427 0.102049133264765 "delta_1" 1.708 "dtNN"
-0.0259396874079103 -0.0152438244460982 0.0409566634031286 0.0694398823000091 0.173259778943999 0.28780914448847 0.304668203506093 0.102522582409893 "delta_1" 1.71 "dtNN"
-0.025762103156014 -0.0152571780961228 0.0410014082601439 0.0694040642156762 0.170917173126736 0.295097892957896 0.311580295966842 0.102995520377557 "delta_1" 1.712 "dtNN"
-0.025570778932732 -0.0152613183687667 0.0410476069343755 0.0692460407577974 0.169534458693814 0.302389624349733 0.318503850538272 0.10346865380245 "delta_1" 1.714 "dtNN"
-0.025362765097886 -0.0152561414518548 0.0410948878977311 0.0692592186302008 0.166121118803907 0.309690887337448 0.325431217238152 0.103941492839993 "delta_1" 1.716 "dtNN"
-0.0251421464176504 -0.0152401137915421 0.0411427601661094 0.0692742805485618 0.167722482345926 0.316995829308527 0.332368589839048 0.104414490119996 "delta_1" 1.718 "dtNN"
-0.0249064520937476 -0.0152157557196317 0.0411918053922956 0.0679053982522615 0.169783825115069 0.324302885665015 0.339308335872422 0.104886843251539 "delta_1" 1.72 "dtNN"
-0.0246552388346535 -0.0151802239197003 0.0412424857730657 0.0679305848855921 0.166114026231904 0.33160206435315 0.346245209377549 0.105357910328194 "delta_1" 1.722 "dtNN"
-0.0243886603441208 -0.0151349673795771 0.0412931174912639 0.0681613375540193 0.171079779589777 0.337636551691041 0.353186364481836 0.105828231034639 "delta_1" 1.724 "dtNN"
-0.0241068712747328 -0.0150807209171346 0.0403474304445393 0.0679850007985345 0.170605697070139 0.343668901924159 0.360122270269094 0.106296978923737 "delta_1" 1.726 "dtNN"
-0.0238108616929298 -0.0150151212315834 0.0384856126915691 0.0680154984174691 0.164396911473646 0.349699388817521 0.367054871222749 0.106764725519922 "delta_1" 1.728 "dtNN"
-0.0235229609982763 -0.0149393819795041 0.0369219278667638 0.0680479610782576 0.15878528302889 0.35572066735216 0.373982318489612 0.107230673685364 "delta_1" 1.73 "dtNN"
-0.0232567749733208 -0.0148520948983972 0.0369030827291561 0.0677273183544492 0.162728084881485 0.361731636067529 0.380899905657925 0.107694470998729 "delta_1" 1.732 "dtNN"
-0.0229748695229106 -0.0147542365968427 0.0342446368135768 0.0677109929904024 0.15923325125193 0.367734552866877 0.387809605746992 0.108156845402665 "delta_1" 1.734 "dtNN"
-0.0226803776992948 -0.0146449962293669 0.0343192747818153 0.0676958517740253 0.154642313234503 0.373722622530957 0.394700997720852 0.108616069532365 "delta_1" 1.736 "dtNN"
-0.0223697576411064 -0.0145251133565496 0.0320186862788545 0.0665993018905615 0.152104675761209 0.379701931784487 0.401583693297129 0.109073415359543 "delta_1" 1.738 "dtNN"
-0.0220432829908415 -0.014393540084916 0.0315078435712626 0.0666431196444699 0.151342347673561 0.385659501206549 0.408591647594253 0.109527773793594 "delta_1" 1.74 "dtNN"
-0.0217032547555167 -0.0142512560362018 0.0312928536573476 0.0666897954544667 0.148270346003021 0.39240209199575 0.415616964495586 0.109978689344037 "delta_1" 1.742 "dtNN"
-0.021346968055389 -0.014097692408827 0.0308809860873193 0.0660386282627913 0.142042492837139 0.399568715606122 0.422625362704488 0.110427187505433 "delta_1" 1.744 "dtNN"
-0.020974222733263 -0.0137316121343234 0.0309671042780976 0.06603417953008 0.137282483362681 0.406713179666128 0.429607379480873 0.110872089384275 "delta_1" 1.746 "dtNN"
-0.0205885149878964 -0.0131833196413678 0.0272782684593593 0.0660313282145847 0.135974802853204 0.413832029336454 0.436563093100264 0.111312607729037 "delta_1" 1.748 "dtNN"
-0.0201852354901813 -0.0126187363584447 0.0273734161361494 0.06502564683148 0.132933623092602 0.42092420057136 0.44349544714363 0.111749766932301 "delta_1" 1.75 "dtNN"
-0.0197676434311225 -0.0120382955168985 0.0274683962551828 0.065078549812184 0.126821314359945 0.427991041261079 0.450395945382646 0.112182219036339 "delta_1" 1.752 "dtNN"
-0.0193347071743031 -0.0114400472120786 0.0270928888181694 0.0651337560665808 0.121701209725059 0.435027704657519 0.457266122392454 0.112610883041153 "delta_1" 1.754 "dtNN"
-0.0188844421159919 -0.0108262149114953 0.0273325410772076 0.0651899234279053 0.12101775108719 0.442035067258796 0.464107076869708 0.11303501948584 "delta_1" 1.756 "dtNN"
-0.0184196327310417 -0.0101964005253146 0.0256409650461569 0.0652472592363884 0.118055002696546 0.449005900657715 0.470907995473219 0.113453746760374 "delta_1" 1.758 "dtNN"
-0.0179380574669947 -0.00955092226646648 0.0256343645128831 0.0642294944384706 0.113241355602647 0.4559415608423 0.477671898768788 0.113867452646211 "delta_1" 1.76 "dtNN"
-0.0174413106755875 -0.0111240625347842 0.0255745751590339 0.0642391421283288 0.107862125321837 0.462842931680993 0.484395614087793 0.114275571860247 "delta_1" 1.762 "dtNN"
-0.0169275304973748 -0.0128868920507512 0.0243072644519714 0.0642484753241696 0.102354882684836 0.469706634877491 0.491082650131911 0.114678803566514 "delta_1" 1.764 "dtNN"
-0.0184520093341529 -0.0144557260897233 0.0241993668774967 0.0632997012871173 0.0974518412564622 0.476531689954832 0.497722709434289 0.115075862116548 "delta_1" 1.766 "dtNN"
-0.0224455413407512 -0.0145304598978206 0.0220695238553064 0.0633598000228782 0.0935197882520611 0.482479819248035 0.504316026959339 0.115466536732755 "delta_1" 1.768 "dtNN"
-0.0264115483242406 -0.0151677659604224 0.020900502092881 0.0622803760934343 0.0884757454771985 0.488318117556439 0.510866184463097 0.115851547706721 "delta_1" 1.77 "dtNN"
-0.0303515745897691 -0.0147121854525469 0.021011419806186 0.0611977787232951 0.083871786918301 0.494102339350116 0.517361988679956 0.116229471312984 "delta_1" 1.772 "dtNN"
-0.0342676469026726 -0.0141625342297267 0.019808146877766 0.0601112793349766 0.0794329556597813 0.499839272044138 0.523810373086582 0.116601082099631 "delta_1" 1.774 "dtNN"
-0.0381551219311014 -0.0154767129381401 0.0198417685809487 0.0601360495731559 0.0749471697274076 0.50552379173801 0.530202542670218 0.11696551171827 "delta_1" 1.776 "dtNN"
-0.0421363011672082 -0.0213657293413982 0.0198807499225533 0.0581252205910255 0.0747691186053894 0.511150315819049 0.536542606859683 0.11732221518833 "delta_1" 1.778 "dtNN"
-0.04654974201254 -0.0272384539645762 0.0199239821561379 0.0577921179101059 0.07576846882169 0.516724279956462 0.542823747248441 0.117672229944102 "delta_1" 1.78 "dtNN"
-0.0509371536842025 -0.0330973625943294 0.0188458408202803 0.0572638654751012 0.076784570104409 0.522238739941029 0.549043445563664 0.118013613346636 "delta_1" 1.782 "dtNN"
-0.0552974191188449 -0.0371681750708976 0.0180232785633982 0.0552770597623987 0.0778269243745102 0.527692483699712 0.555205867329232 0.118347918560971 "delta_1" 1.784 "dtNN"
-0.0596301623047379 -0.039646751612942 0.018141153586789 0.0548555233174692 0.0788921468417341 0.533084309579311 0.561302788379405 0.118673544310412 "delta_1" 1.786 "dtNN"
-0.0639347746959293 -0.0420949327775046 0.0149432540682208 0.0525526420262885 0.0799787482562415 0.538412072672151 0.567335053758181 0.11899059448981 "delta_1" 1.788 "dtNN"
-0.0682113682728946 -0.0463572460929607 0.0156920158304521 0.0502100477095118 0.0810899959315678 0.543672225203673 0.573302117025049 0.119299398650301 "delta_1" 1.79 "dtNN"
-0.072626520221013 -0.0525164366552007 0.0148935606531414 0.0497747288352873 0.0822262843500887 0.548868897116 0.579200604120435 0.119599406821861 "delta_1" 1.792 "dtNN"
-0.07740395007289 -0.0586648527966758 0.0149118085191033 0.0498298725654063 0.0833822734664995 0.5539909721191 0.585021904385185 0.119889559631612 "delta_1" 1.794 "dtNN"
-0.0821526658204887 -0.0647992462677456 0.0148993636781203 0.0498855255075684 0.0845621366281701 0.559041173301956 0.590777920250993 0.120170676431315 "delta_1" 1.796 "dtNN"
-0.086875339912531 -0.0686475097033679 0.0132477299855234 0.0499423762967229 0.0857643047724963 0.564019850669226 0.596456721384685 0.120441956030756 "delta_1" 1.798 "dtNN"
-0.0915672587668572 -0.0715532029872232 0.0128302312090323 0.0499981334432416 0.0869910119520281 0.568925935336107 0.602061172439509 0.120703964366103 "delta_1" 1.8 "dtNN"
-0.0962308843598967 -0.0744228235908677 0.0124587163316154 0.050479057150504 0.0882397123780656 0.573754581870507 0.607651724819319 0.120955987429897 "delta_1" 1.802 "dtNN"
-0.100866550746087 -0.0794687699835932 0.012103966929934 0.0510444528884815 0.0895078487922367 0.579177861451355 0.613240115490703 0.121197035154631 "delta_1" 1.804 "dtNN"
-0.10556842808021 -0.0858674847516805 0.0122268356088888 0.0514255627295432 0.0908047733954591 0.584862676718127 0.618748998124424 0.121428343981126 "delta_1" 1.806 "dtNN"
-0.110680950230594 -0.09225560369164 0.0108165994749561 0.0514669304150177 0.0921183686585483 0.590470872587437 0.624175511716564 0.121648141703005 "delta_1" 1.808 "dtNN"
-0.115766125481144 -0.0986298515481558 0.0117315483554916 0.0515084040332942 0.0934546148304687 0.596008800128135 0.629519188717097 0.12185780625257 "delta_1" 1.81 "dtNN"
-0.120820406264797 -0.103003755502502 0.0116080077682361 0.0515508975713105 0.0948151811519988 0.60147709474349 0.634778617487587 0.122055954826873 "delta_1" 1.812 "dtNN"
-0.125847401045426 -0.106299041142743 0.0115453670132082 0.0515930601104526 0.0961945733244285 0.606861619458888 0.639951442301184 0.122242525090439 "delta_1" 1.814 "dtNN"
-0.130844047234997 -0.109555533260378 0.0118047599942137 0.0516350901469363 0.0975972997962655 0.612174981232885 0.645038657889514 0.122418054480317 "delta_1" 1.816 "dtNN"
-0.135810882302003 -0.114336157090236 0.0120742483143894 0.0516774234725845 0.0990197519512259 0.61741121358139 0.650035583016293 0.122581427979004 "delta_1" 1.818 "dtNN"
-0.140747983003006 -0.120937631213605 0.0119453212618994 0.0517210920764577 0.100462601874345 0.622563403442072 0.654943286478301 0.122733210150807 "delta_1" 1.82 "dtNN"
-0.146118626505179 -0.127529066939184 0.0126429886230426 0.0517651015864531 0.101924603286544 0.627637996844565 0.659756647904628 0.122872723884673 "delta_1" 1.822 "dtNN"
-0.151513231943945 -0.134110286668057 0.0129401320346005 0.0518086962380132 0.103409259696493 0.632627619192449 0.664476279396626 0.122999376956264 "delta_1" 1.824 "dtNN"
-0.156879271993724 -0.139803873924289 0.0132482795997655 0.0518530278041798 0.104913378980117 0.637537306445985 0.669104233993477 0.123114362682684 "delta_1" 1.826 "dtNN"
-0.162216999726637 -0.14345730071472 0.012692781588151 0.0518980561540653 0.106436142851194 0.642361172776011 0.673630184977912 0.12321564133374 "delta_1" 1.828 "dtNN"
-0.16752381033244 -0.147074121345173 0.0131144740945854 0.0519431452675566 0.107976723180698 0.647098121309045 0.678063407117325 0.123304833255121 "delta_1" 1.83 "dtNN"
-0.172800678420172 -0.150653722336414 0.0138012816554325 0.0519886120403389 0.109538096694076 0.651749447648491 0.682396982277887 0.12338066180262 "delta_1" 1.832 "dtNN"
-0.178049058893835 -0.156952915737592 0.0139197776016224 0.052034772944581 0.111117508228076 0.656305012066508 0.686625910422793 0.123442688244411 "delta_1" 1.834 "dtNN"
-0.183470384851439 -0.163704756026894 0.0140371262805513 0.0520813487701161 0.112713623288119 0.660778525453714 0.690757123583131 0.123492030646643 "delta_1" 1.836 "dtNN"
-0.189155438345747 -0.170453038431039 0.0141531877976323 0.0521269877307255 0.113691968511629 0.665155583137619 0.694784690325666 0.123527629711793 "delta_1" 1.838 "dtNN"
-0.194810035612869 -0.177190195691344 0.014974049587603 0.0521740338357213 0.112948179898066 0.669438995275125 0.698707473742318 0.123548808255827 "delta_1" 1.84 "dtNN"
-0.200438441514836 -0.182710299731945 0.0143849423387756 0.052221731960441 0.11218689054984 0.673632065203541 0.70252343315037 0.123556157093792 "delta_1" 1.842 "dtNN"
-0.206036599309154 -0.186663998970165 0.0144992818827376 0.0522699233342246 0.111403057852081 0.676934370725472 0.706234833283921 0.123549269824547 "delta_1" 1.844 "dtNN"
-0.211603555601438 -0.19057800107023 0.0150596483508294 0.0523183300348405 0.11059876827557 0.679949113865713 0.709840135877111 0.123528697170646 "delta_1" 1.846 "dtNN"
-0.217142412880647 -0.194452625316088 0.0161826123516646 0.0523666732312795 0.109776597222276 0.682852255031055 0.713333046008573 0.123493303165639 "delta_1" 1.848 "dtNN"
-0.222650554357342 -0.1995869576563 0.0173211173998371 0.0524162240675071 0.108933887511494 0.685642657475184 0.716716817462827 0.123442733869014 "delta_1" 1.85 "dtNN"
-0.228362493527647 -0.206450653766452 0.0181374650445583 0.0524656315284264 0.108073239797324 0.688328747917746 0.719990925114501 0.123378271411126 "delta_1" 1.852 "dtNN"
-0.234286055033949 -0.213308642278336 0.0185018633685603 0.0525165252576778 0.107192498988348 0.690898019200974 0.723152502335269 0.12329835452934 "delta_1" 1.854 "dtNN"
-0.240182358779674 -0.220160017458577 0.0186087018907491 0.052566005372397 0.106296665863334 0.69335848139002 0.726202032311322 0.123203896656387 "delta_1" 1.856 "dtNN"
-0.246050875074442 -0.227002925837327 0.0189064581741207 0.0526172520899859 0.105379730599451 0.695704805574276 0.729138103031869 0.123093903589069 "delta_1" 1.858 "dtNN"
-0.251891076232233 -0.232350505022829 0.0188195486929992 0.0526690353066019 0.10444522443167 0.697935013189 0.731959314637774 0.122968312892074 "delta_1" 1.86 "dtNN"
-0.257700544545092 -0.236543033130824 0.018923696341184 0.0527211974784515 0.103498596470891 0.700055721224071 0.734664757602687 0.122827972416009 "delta_1" 1.862 "dtNN"
-0.263481648274033 -0.240696022312905 0.0198191982291984 0.0527739382056907 0.102532906935664 0.702058314379414 0.737254042451368 0.122671484359622 "delta_1" 1.864 "dtNN"
-0.269230320618842 -0.24480738746157 0.0208413790327477 0.0528276960998177 0.101553145847252 0.703947573802855 0.739727767893517 0.122499810798944 "delta_1" 1.866 "dtNN"
-0.274948219099556 -0.248881507644444 0.0218781760624334 0.0528808837535207 0.10055906247254 0.70571971016877 0.742083206296077 0.122312069633921 "delta_1" 1.868 "dtNN"
-0.280910413729293 -0.254252265453628 0.022549230077731 0.052934656112259 0.0995503707914978 0.70737952957589 0.744319549815708 0.122108072839365 "delta_1" 1.87 "dtNN"
-0.287028051093669 -0.261169779798855 0.0228741289200231 0.052990287869893 0.0985286855168539 0.708920883241418 0.746436003050159 0.121888695648562 "delta_1" 1.872 "dtNN"
-0.293117587480507 -0.268083050145961 0.0230781175165409 0.0530922047349405 0.0974894289721062 0.710342879964405 0.748434170229528 0.121652893549263 "delta_1" 1.874 "dtNN"
-0.299178709359643 -0.274992839493474 0.0240386648982076 0.0542802369989159 0.0964409027333746 0.711651803923966 0.750311888178266 0.121401204086952 "delta_1" 1.876 "dtNN"
-0.30521325016007 -0.281896332814223 0.0247948706934646 0.0547176091891167 0.0953785384228647 0.712843493332228 0.752071789780327 0.121132873031375 "delta_1" 1.878 "dtNN"
-0.31121900765093 -0.288793812775548 0.0253844346543404 0.0556500257776766 0.094304922466824 0.714092951316598 0.753742352092955 0.120847992769169 "delta_1" 1.88 "dtNN"
-0.317193319715774 -0.293555915564983 0.0259853304555882 0.0570784610219017 0.093221181206502 0.716362351777771 0.75544763759685 0.120547180863295 "delta_1" 1.882 "dtNN"
-0.323138293903937 -0.297890007716455 0.0265966875278487 0.0571879882755379 0.0929974059351757 0.718521860835121 0.757032193157887 0.120229340042944 "delta_1" 1.884 "dtNN"
-0.32905270158483 -0.302182752225489 0.0272204969566761 0.0572327576507233 0.0944263224665898 0.720573174872069 0.758496206144614 0.119895151380092 "delta_1" 1.886 "dtNN"
-0.334935792645207 -0.306436135977285 0.0275162036946646 0.0574079452624852 0.0958668304488812 0.722512279784058 0.759837015443632 0.119544364601373 "delta_1" 1.888 "dtNN"
-0.340788010946648 -0.31064499992557 0.0282955382556083 0.0575109331036063 0.0973126585041859 0.724338519242377 0.761058653761854 0.11917657157097 "delta_1" 1.89 "dtNN"
-0.346942751716294 -0.314812536594061 0.029088109025218 0.0582611320409401 0.0987694516198605 0.726053196045277 0.762154713287047 0.118792325765838 "delta_1" 1.892 "dtNN"
-0.353180009731272 -0.318935984961727 0.0298307486682072 0.058999240839422 0.100236174499306 0.727653340578586 0.763129298531198 0.118391061022452 "delta_1" 1.894 "dtNN"
-0.359388938927946 -0.325584616806758 0.0305114213049698 0.0598731156974305 0.101706542073449 0.729139332800261 0.763983188121679 0.117972414115154 "delta_1" 1.896 "dtNN"
-0.365568014985426 -0.332505322449161 0.0307834595828144 0.0604427711006197 0.103186662475592 0.730514425729531 0.764712881762451 0.117537538382557 "delta_1" 1.898 "dtNN"
-0.371720502784798 -0.339423569845835 0.030852361536188 0.0610462478282047 0.104670718346344 0.731773301355097 0.765318706465759 0.117085114698504 "delta_1" 1.9 "dtNN"
-0.377844433397386 -0.346335819575065 0.0309199731991333 0.0610801310581023 0.106159563548105 0.732918298046729 0.765801008979183 0.116616119582283 "delta_1" 1.902 "dtNN"
-0.383936408020994 -0.353245686423683 0.0309871760702597 0.0611135006223729 0.107652142360587 0.733947035658793 0.766162092744574 0.116129828969647 "delta_1" 1.904 "dtNN"
-0.389999228004344 -0.360147014670125 0.0310523476491926 0.0621802675814366 0.109151213157128 0.734856194677223 0.766396173616074 0.115626279083648 "delta_1" 1.906 "dtNN"
-0.396029020243806 -0.366859103140571 0.0311163694623081 0.0622009630653243 0.110645703740053 0.73565343519936 0.766511784628437 0.115105976467285 "delta_1" 1.908 "dtNN"
-0.402030497229652 -0.3712364527334 0.0311790508384442 0.0622204560913674 0.112145997166793 0.736331170906816 0.766494106320624 0.114568025764016 "delta_1" 1.91 "dtNN"
-0.407999332056157 -0.375569389773058 0.0312405594009031 0.0622388497454518 0.113647692125865 0.736893748931835 0.766362187194785 0.114013643170686 "delta_1" 1.912 "dtNN"
-0.413936933126441 -0.379856800330615 0.0312999905559763 0.0627319534642199 0.115144477540142 0.736738310996545 0.766103624000619 0.113441573487192 "delta_1" 1.914 "dtNN"
-0.419838750078767 -0.384102350264932 0.031358347725184 0.0643114077899765 0.116642915910759 0.735841336775317 0.765723704145588 0.11285233134753 "delta_1" 1.916 "dtNN"
-0.425708579219768 -0.388303295632275 0.0314162771508879 0.0643264641208275 0.1181381306359 0.734830440147878 0.765221533746333 0.112246342691856 "delta_1" 1.918 "dtNN"
-0.431815569218849 -0.392459287382183 0.0314718615272275 0.0643425031260045 0.119629061166541 0.733696957030946 0.76459146236442 0.111622653871946 "delta_1" 1.92 "dtNN"
-0.438068987511017 -0.396570460424374 0.0315264028028134 0.0643572461624564 0.121113692737624 0.732451783347734 0.763841203280977 0.110982153190846 "delta_1" 1.922 "dtNN"
-0.444291716637115 -0.40063862582091 0.0315794154975814 0.0643706803655439 0.122595732088067 0.731091520714301 0.762970852661736 0.110324670473307 "delta_1" 1.924 "dtNN"
-0.450486052935965 -0.404660118228829 0.0316308916419309 0.0645315411573223 0.124067441323074 0.729614212065774 0.761974324954924 0.10964951658873 "delta_1" 1.926 "dtNN"
-0.456649286405753 -0.410343597922243 0.0316810623581458 0.0645471039690011 0.125535386954416 0.728026494213715 0.760859884701773 0.108957936133302 "delta_1" 1.928 "dtNN"
-0.462784197708584 -0.417226308849644 0.0317300402325263 0.064562223061153 0.126992788633029 0.726322626409715 0.759622940768664 0.108248752623798 "delta_1" 1.93 "dtNN"
-0.468886200566635 -0.424104590152823 0.0317772826912326 0.0644165700140567 0.128439079793192 0.724507388602662 0.758264635218165 0.10752281590413 "delta_1" 1.932 "dtNN"
-0.474956196026225 -0.430975847194514 0.0318227236024848 0.0645900928271402 0.129879418182383 0.722579846228363 0.756788506168816 0.106779914262909 "delta_1" 1.934 "dtNN"
-0.480993655947399 -0.437841059777902 0.0318680855485033 0.0646035190855252 0.129657802451156 0.720541935727124 0.755188566866177 0.106019623975832 "delta_1" 1.936 "dtNN"
-0.487000437793272 -0.444699786000754 0.0319112175126963 0.0646149917080114 0.128295506023591 0.718397987753423 0.75347314942716 0.105243035891144 "delta_1" 1.938 "dtNN"
-0.492972916816918 -0.451550628145641 0.0319532474055259 0.065304958329822 0.126926913997016 0.716140422061178 0.751635843205367 0.104449071530738 "delta_1" 1.94 "dtNN"
-0.49891081250497 -0.45839218579155 0.031993456065057 0.0663547127314591 0.125548604858146 0.713775496739829 0.749684089485514 0.103638171561557 "delta_1" 1.942 "dtNN"
-0.504815538176413 -0.464811730425117 0.0320321382799071 0.0663598672716383 0.124163347468338 0.711605663206363 0.747745501785685 0.102811006124184 "delta_1" 1.944 "dtNN"
-0.510684221861914 -0.468985731136536 0.0320694105997754 0.0673679266799496 0.122771517994738 0.71046711095733 0.745768258310345 0.101966544977889 "delta_1" 1.946 "dtNN"
-0.516519238912767 -0.473114011812903 0.0321055085206495 0.0673645107604355 0.12137442705292 0.70921751289753 0.743673970005627 0.101105916906871 "delta_1" 1.948 "dtNN"
-0.522317960178313 -0.477196016503888 0.0321400718999353 0.067359570513898 0.119971434363014 0.707846236114394 0.741463818155173 0.100228554308582 "delta_1" 1.95 "dtNN"
-0.528078474051833 -0.48123096332097 0.0321735161738034 0.0673540445596023 0.11856045593467 0.706362211843415 0.739135665519124 0.0993343173739575 "delta_1" 1.952 "dtNN"
-0.533804596324469 -0.485218316190846 0.0322048269488647 0.0673461305622456 0.117146549054682 0.704765353453266 0.736693139361696 0.098424174835445 "delta_1" 1.954 "dtNN"
-0.53949301526163 -0.48916088446489 0.0322353746994362 0.0678306469284757 0.11643160430648 0.703054176527235 0.734138926670528 0.09749709109501 "delta_1" 1.956 "dtNN"
-0.545595413186843 -0.493055047757403 0.0322639675820242 0.0681471353681516 0.118222193611919 0.701222916403705 0.731465711665177 0.0965539842978947 "delta_1" 1.958 "dtNN"
-0.551689767014447 -0.496899816205107 0.0322917986087716 0.0681467484507132 0.120014256962352 0.699281079561912 0.72868097166331 0.0955948547419747 "delta_1" 1.96 "dtNN"
-0.557753991017927 -0.500700896556953 0.0323170805199114 0.0681452429169792 0.121805665526326 0.697227694415402 0.725781227874167 0.0946190614107927 "delta_1" 1.962 "dtNN"
-0.563783264158005 -0.50444995017326 0.0323417811538971 0.0681421388565031 0.123599535788271 0.695061803130533 0.722776842768215 0.0936277970242306 "delta_1" 1.964 "dtNN"
-0.569779919415055 -0.508154620631942 0.0323644120327737 0.0681381491960767 0.125392904672988 0.692776767275355 0.719655803803436 0.0926198201055152 "delta_1" 1.966 "dtNN"
-0.575743191918741 -0.511809685041494 0.031457186912462 0.0693167474382108 0.127184954986627 0.690383145151915 0.71642996086681 0.0915965599193766 "delta_1" 1.968 "dtNN"
-0.581670172622329 -0.518264519099522 0.0304429676572842 0.069598254368898 0.129006434006518 0.687879108151911 0.713089715204227 0.0905576005737566 "delta_1" 1.97 "dtNN"
-0.587561533191565 -0.525052806479839 0.0293905638569618 0.0695703880596599 0.131032111223833 0.684919988119543 0.709646459264567 0.0895025219322669 "delta_1" 1.972 "dtNN"
-0.593418207984835 -0.531832820063804 0.0292360432512352 0.069541290902227 0.133064054691736 0.681000686956857 0.706096813912835 0.0884324355166672 "delta_1" 1.974 "dtNN"
-0.599239710527885 -0.538603145891368 0.0292561798892408 0.0695107189214665 0.135100888347308 0.676982515331051 0.702436933544908 0.0873463362098452 "delta_1" 1.976 "dtNN"
-0.605023887470743 -0.545362367288018 0.0292747703154226 0.0694786662047805 0.137140639972053 0.672872819875287 0.698673483296881 0.0862450044037729 "delta_1" 1.978 "dtNN"
-0.610770018390545 -0.552112641143467 0.029291700716178 0.0697434269282631 0.139186702183559 0.668676094568473 0.694811253054709 0.0851288024858693 "delta_1" 1.98 "dtNN"
-0.616477862117218 -0.558848253932166 0.0293078116613303 0.0697324180326393 0.141237461224648 0.664386828177888 0.690843596225092 0.0839968641820296 "delta_1" 1.982 "dtNN"
-0.62214956528416 -0.565575423727958 0.0293213218254423 0.0697200418332818 0.143291661381405 0.66001382295426 0.686777227047761 0.0828505690943707 "delta_1" 1.984 "dtNN"
-0.627782528683609 -0.572288218111793 0.0293352189637688 0.0697073745964453 0.145350193122522 0.655550630727945 0.682606948271041 0.081688746116798 "delta_1" 1.986 "dtNN"
-0.633374883074041 -0.578986659921416 0.0293463521339629 0.0696935860374234 0.147411324727713 0.651005116766372 0.678337108823966 0.0805124559525484 "delta_1" 1.988 "dtNN"
-0.638928815157513 -0.583332718359366 0.0293570533944697 0.0701380020454785 0.149475470644855 0.64637370585437 0.673974928514737 0.0793218998098646 "delta_1" 1.99 "dtNN"
-0.644442461943509 -0.587033957807368 0.028438883415375 0.0711974507142878 0.149873919197676 0.641661881767412 0.669510965085292 0.0781160962094512 "delta_1" 1.992 "dtNN"
-0.649915871213413 -0.590684418893342 0.0273470156315705 0.0711820001634292 0.150340277166108 0.636870366080148 0.664954386451369 0.0768964534618903 "delta_1" 1.994 "dtNN"
-0.655346233799015 -0.594287476778629 0.0262620260077284 0.0711336931013318 0.152346073381337 0.631998933724329 0.660305305635335 0.0756624574680166 "delta_1" 1.996 "dtNN"
-0.660738393391974 -0.59783936408053 0.0261934118650735 0.0710727122432708 0.154583186231542 0.627049750848924 0.655735414814126 0.0744139477646311 "delta_1" 1.998 "dtNN"
-0.666086950857796 -0.60134204548082 0.0262004867333481 0.0706008433614844 0.15682914139943 0.622691339829285 0.651086073739268 0.0731518801347843 "delta_1" 2 "dtNN"
-0.0133453696067433 -0.0101982609789074 -0.0054472492455484 0.000680217165510033 0.00768291437707613 0.016151326455658 0.0178204761068377 0.00122850445077275 "delta_1" 0 "PINN"
-0.013386597592225 -0.0102251718784172 -0.00544323123985579 0.00064655318061746 0.00766325542617974 0.0161314236094029 0.0177948595451639 0.00121281869481683 "delta_1" 0.002 "PINN"
-0.0134902815130816 -0.0102577424483822 -0.00547067059380379 0.000622106905155406 0.00760530650584468 0.0160739984052529 0.0177202737131438 0.00116589539424391 "delta_1" 0.004 "PINN"
-0.0136535917931032 -0.0103404870746907 -0.00553703524212257 0.000588732604506093 0.00750798612602122 0.0159792542259005 0.0175976294894757 0.0010850860275847 "delta_1" 0.006 "PINN"
-0.0138752098053503 -0.010430852746601 -0.00565032678542798 0.000537822577239111 0.00736712789999416 0.0158494556309785 0.0174260358984603 0.000965736610249543 "delta_1" 0.008 "PINN"
-0.0141584280327797 -0.0105483566570249 -0.00582044188355557 0.000463476474904079 0.00717906165010218 0.0156824901886881 0.017201702790234 0.000801414173158437 "delta_1" 0.01 "PINN"
-0.0145057653047569 -0.0107069368782493 -0.0060578589541217 0.000355638719296558 0.00693568068175654 0.0154751541147715 0.0169202943559844 0.000584018543612345 "delta_1" 0.012 "PINN"
-0.0149187357523646 -0.0109178411216078 -0.00637172696513 9.74838205330952e-05 0.00663127491974813 0.0152210893158552 0.0165776072031505 0.000305614456007346 "delta_1" 0.014 "PINN"
-0.0154023249761929 -0.011216718201014 -0.00673235242281744 -0.000322915803199542 0.00625850514390847 0.0149203163484433 0.0161688253459231 -4.10738748401423e-05 "delta_1" 0.016 "PINN"
-0.0159561413551177 -0.011563035702466 -0.00719914526904919 -0.000851367671366732 0.00581441061418153 0.0145678047799869 0.0156907048505622 -0.000460791107869859 "delta_1" 0.018 "PINN"
-0.0165805395337962 -0.0119808958687992 -0.00774852594968356 -0.00148676547981941 0.00529616240018815 0.0141689533470629 0.01514343165306 -0.000954787177373982 "delta_1" 0.02 "PINN"
-0.0172677632045557 -0.0124699899509874 -0.00837442226852336 -0.00222911211318144 0.00482000896747592 0.0135860408854098 0.0145314396140565 -0.00152004705560673 "delta_1" 0.022 "PINN"
-0.0180105485030796 -0.0130261268232885 -0.00906876077830321 -0.003069760160063 0.00435277450272087 0.0128965604458836 0.013860837101776 -0.00214938141962553 "delta_1" 0.024 "PINN"
-0.0187957166903485 -0.0136417824533331 -0.00961245670695166 -0.00381877839548361 0.00383598059149659 0.0121546519764835 0.0132744431908683 -0.0028317460358747 "delta_1" 0.026 "PINN"
-0.0196090774128506 -0.0143070088555054 -0.0103661982737344 -0.00460428804961455 0.00328064546977058 0.0113752303028825 0.0127541583382678 -0.0035533631598722 "delta_1" 0.028 "PINN"
-0.0204348030717872 -0.0150087662396982 -0.0111414951402193 -0.00532902555834869 0.00270016700060671 0.0105719472010048 0.0122463579322251 -0.00429781726012368 "delta_1" 0.03 "PINN"
-0.0212546806846026 -0.0157323670350492 -0.0119125333991427 -0.00622311664809694 0.00209138653131868 0.00985775011477541 0.0117682307128141 -0.00504752484728984 "delta_1" 0.032 "PINN"
-0.0220493793362952 -0.0164622979805298 -0.0126993110174253 -0.00717143681586807 0.00140147896463738 0.00947056193673745 0.0113397700590983 -0.00578344232453268 "delta_1" 0.034 "PINN"
-0.0227998696305948 -0.0171823805271287 -0.0134677531394045 -0.00803436521284839 0.000755678459465892 0.00891837713977262 0.0109814143177938 -0.00648642640794902 "delta_1" 0.036 "PINN"
-0.0234871438019962 -0.0178739065804177 -0.01413312126317 -0.00869902974920189 0.000171974501596339 0.00841276103340238 0.0107130929277948 -0.00713728748813362 "delta_1" 0.038 "PINN"
-0.0240929265644878 -0.018465549015487 -0.0145412193888964 -0.00941070538590261 -0.000332312797023837 0.00777320864117625 0.0105531282051999 -0.00771792377864082 "delta_1" 0.04 "PINN"
-0.0245986404057535 -0.0190513815002724 -0.0149838544256736 -0.0100430798174894 -0.000744091697695182 0.00721651256873213 0.0105201450431892 -0.00821148154115723 "delta_1" 0.042 "PINN"
-0.0249915873073298 -0.0195646527836413 -0.0153723973067719 -0.0104324278511775 -0.000872106120084593 0.00675934213521667 0.0106277357627707 -0.00860380982054052 "delta_1" 0.044 "PINN"
-0.0252585447809729 -0.0199899146766411 -0.0156794447968488 -0.0107395600000864 -0.00103791906163486 0.0067676655056419 0.0108857295922693 -0.00888361122140928 "delta_1" 0.046 "PINN"
-0.0253923472601706 -0.0203175339614097 -0.0158518094655951 -0.0109570037544132 -0.00127300998070756 0.00656906270986568 0.0113022037475532 -0.00904330116773935 "delta_1" 0.048 "PINN"
-0.0253887935565561 -0.0205415993005154 -0.0158872120684921 -0.0110811972053754 -0.00136043563584753 0.00672617614314985 0.01187724391661 -0.00907941457004388 "delta_1" 0.05 "PINN"
-0.0252495920661222 -0.0206602566511117 -0.0158449644346138 -0.0111119849555505 -0.00134168905387877 0.00731097050607654 0.0126103928577245 -0.00899252438570207 "delta_1" 0.052 "PINN"
-0.0249814803861519 -0.0206751952979658 -0.015703658738366 -0.0110531300284527 -0.00120958208686861 0.00804231507904718 0.0134924368107502 -0.00878733973123041 "delta_1" 0.054 "PINN"
-0.0245930883118074 -0.0205018088727831 -0.0154560404026111 -0.0109102553330739 -0.00097216515948384 0.00890780822320214 0.0145128070516118 -0.008472435933542 "delta_1" 0.056 "PINN"
-0.0241574444211672 -0.0203409874616928 -0.0150021153863135 -0.0106932621404555 -0.000416425441986945 0.00989314223183813 0.0156562772802075 -0.00805950278699181 "delta_1" 0.058 "PINN"
-0.023669817014094 -0.0201031811452829 -0.0148235853979696 -0.0101453586290949 0.00029961541733281 0.010979705132463 0.0169287046218923 -0.00756291710592208 "delta_1" 0.06 "PINN"
-0.0231150509674651 -0.0198028608176989 -0.0138467508830256 -0.00949962988226793 0.000828104729092338 0.0121481198141855 0.018302294751659 -0.0069987106466566 "delta_1" 0.062 "PINN"
-0.0225111804286682 -0.019444678523491 -0.0134150491845226 -0.00895074011796104 0.00139153294844663 0.0133774902184783 0.0197398271408706 -0.00638389645180162 "delta_1" 0.064 "PINN"
-0.0218786216527874 -0.0190364168341377 -0.0129827646154372 -0.00838519438356922 0.00197471872390009 0.0146471067076253 0.0212201383741305 -0.00573558542202737 "delta_1" 0.066 "PINN"
-0.0212339503345054 -0.0185847343416682 -0.0125093639955355 -0.00779549490033882 0.0025623628243967 0.015937131920431 0.022724294203795 -0.00507023081712499 "delta_1" 0.068 "PINN"
-0.0205951715229674 -0.0181802210347877 -0.012005758163699 -0.00719984766064941 0.00314276112630829 0.0174326801677244 0.0242343852196697 -0.00440286667478984 "delta_1" 0.07 "PINN"
-0.019976791713614 -0.0177587704992208 -0.011486263606204 -0.00660427567051813 0.00370406756384656 0.0189706093086195 0.0257327299727652 -0.00374666399077438 "delta_1" 0.072 "PINN"
-0.0193880929544731 -0.0173553245249004 -0.0109572314145658 -0.00601317519998323 0.00463164602124955 0.0204881797947942 0.0272074085083696 -0.00311232901091857 "delta_1" 0.074 "PINN"
-0.018839716674583 -0.0170146752323269 -0.010431460157472 -0.00553295332426995 0.00562590812160346 0.0219749443266345 0.0286483989726133 -0.00250798948441382 "delta_1" 0.076 "PINN"
-0.0183351747486795 -0.0167236092081603 -0.00991294329615378 -0.00497219220200718 0.00605761058534104 0.0234239642044145 0.03004900204734 -0.00193918438009421 "delta_1" 0.078 "PINN"
-0.0178770871776582 -0.0164655656667835 -0.00931576399336298 -0.00446318817889269 0.00645228028791245 0.0248323277478251 0.031404627647995 -0.00140864365504446 "delta_1" 0.08 "PINN"
-0.017465751470646 -0.0161003401265043 -0.00891319935281221 -0.00401353287477813 0.00681414044506323 0.0261968607189622 0.0327149086600681 -0.00091665007291672 "delta_1" 0.082 "PINN"
-0.0170964702828957 -0.0159169599592927 -0.00857733840039876 -0.00359877894036986 0.0071447044337829 0.0275212434342686 0.0339805513685434 -0.000461477948256813 "delta_1" 0.084 "PINN"
-0.0167665355215924 -0.0157597107923959 -0.00845551850389437 -0.00320539606927905 0.00744881898367389 0.0288073691556906 0.0352056003924904 -3.96050680466243e-05 "delta_1" 0.086 "PINN"
-0.0165216802601271 -0.0155752789936469 -0.0083584480822978 -0.00269381855755635 0.00773169130670825 0.0300603503861665 0.0363929619954946 0.000353899937746043 "delta_1" 0.088 "PINN"
-0.0163777481249774 -0.0153986595199155 -0.0082739210586531 -0.00221544360823245 0.00800204808596994 0.0312842145583716 0.0375485054848664 0.000724570521948876 "delta_1" 0.09 "PINN"
-0.0162554859232442 -0.0152288642472098 -0.00812664481148995 -0.0019427998309115 0.00826587570644122 0.0324853638717078 0.0386773856627513 0.00107840424454095 "delta_1" 0.092 "PINN"
-0.0161481904990991 -0.0151114504435045 -0.0079708369391488 -0.00149652305432146 0.00903498700731487 0.0336681772817894 0.0397833300147666 0.00142134857578356 "delta_1" 0.094 "PINN"
-0.0160495852224176 -0.0149976922342554 -0.00756752478079348 -0.00119497022749204 0.00935498943252899 0.0347611525121292 0.0408731686559056 0.00175880921579592 "delta_1" 0.096 "PINN"
-0.0159546415982603 -0.0148701726534765 -0.00715325059393723 -0.000962810190046848 0.00975311407332202 0.0356627804000261 0.0419492049094563 0.00209553370397695 "delta_1" 0.098 "PINN"
-0.015858446510104 -0.0146877859932257 -0.00688090609014158 -0.000634476813978102 0.00976985299670341 0.0365530113731951 0.0430152290403499 0.00243547793138416 "delta_1" 0.1 "PINN"
-0.0157582287777644 -0.0145561740712191 -0.00702375460413085 -0.000356327277304169 0.00978082578781148 0.0374329512245031 0.0440732368855759 0.00278145070671991 "delta_1" 0.102 "PINN"
-0.0156512133901842 -0.0143625179009769 -0.00668999087033351 0.000147846250000305 0.0100354107654247 0.0383063317856708 0.0451227840091326 0.00313546785473713 "delta_1" 0.104 "PINN"
-0.0155370072354741 -0.0141189666278451 -0.00611922983276214 0.000411126204502787 0.0103962681262566 0.0391708086491359 0.0461654560447649 0.00349857281978983 "delta_1" 0.106 "PINN"
-0.0154148653791855 -0.0138382265695962 -0.0055397531703929 0.000759792486221822 0.0107788253922861 0.0400271998879932 0.0471994446732888 0.00387060917908036 "delta_1" 0.108 "PINN"
-0.0152843985211537 -0.0135325363823763 -0.00519131588488464 0.00124847462953348 0.0110606869070052 0.0408734058027814 0.0482254484824248 0.00425119601546114 "delta_1" 0.11 "PINN"
-0.0151470014876912 -0.0132024107614491 -0.0049503681399965 0.00154853420508549 0.0112965764532718 0.0417088128762667 0.0492395204094245 0.0046388997278714 "delta_1" 0.112 "PINN"
-0.0150036480564298 -0.0128494921809206 -0.00468521972845581 0.0018491548487759 0.0115388306695533 0.0425309008686555 0.0502412897772875 0.00503212243098878 "delta_1" 0.114 "PINN"
-0.0148559042352815 -0.0125044328670573 -0.00439710212938416 0.00224709763233721 0.0117865646491943 0.0433384049335511 0.051227402405045 0.00542864251214629 "delta_1" 0.116 "PINN"
-0.0147050937974114 -0.0122271387079883 -0.00408926835616652 0.00253948179809416 0.0125101063585037 0.0441275601613451 0.0522007037747764 0.00582638818504312 "delta_1" 0.118 "PINN"
-0.014666473502626 -0.0118286748911636 -0.00376353588705369 0.00284856893759378 0.0130729196897134 0.0448993137412346 0.0532022683547902 0.00622288100204423 "delta_1" 0.12 "PINN"
-0.0146546046624968 -0.0114176127211446 -0.00342195615481033 0.00324122750478706 0.0133601312390171 0.0456481788926498 0.054182785369422 0.00661591030913117 "delta_1" 0.122 "PINN"
-0.0146458389050531 -0.0109976071615512 -0.00313650647640151 0.00351194645276831 0.0136537836113586 0.0463735001431163 0.0551398085945976 0.00700315881963265 "delta_1" 0.124 "PINN"
-0.0146423871634146 -0.0105705803241729 -0.00327770133912775 0.00384797241771651 0.0139512868585169 0.0470743868930904 0.0560713121697027 0.00738252071351651 "delta_1" 0.126 "PINN"
-0.014644786842155 -0.0101446489788342 -0.00279692523152686 0.00419766169459379 0.0142507115819243 0.0477486357431152 0.0569764058440819 0.00775209209513659 "delta_1" 0.128 "PINN"
-0.0146530354183338 -0.00972282949910386 -0.00232654870100069 0.00454650158447067 0.0145497756537055 0.0486295190354585 0.0578539623507321 0.00811025550085927 "delta_1" 0.13 "PINN"
-0.0146689150226431 -0.00937462449552273 -0.00187329667230551 0.0047651886194312 0.0146057023790468 0.0495866641479694 0.058702557509277 0.00845537565599578 "delta_1" 0.132 "PINN"
-0.0146919393235624 -0.00894717574178661 -0.00143566598696021 0.00496492646328661 0.0145170448342558 0.0505184827424114 0.0595211877696579 0.00878634237366501 "delta_1" 0.134 "PINN"
-0.0147229308875668 -0.008524902838555 -0.00101668144629719 0.00514310751165525 0.0144032610719441 0.0514239142314774 0.0603104024997484 0.00910211038827374 "delta_1" 0.136 "PINN"
-0.0147618762435675 -0.0081076200841993 -0.000616922068023107 0.00549879819311216 0.0142869305397271 0.0523028549427195 0.0610683700787995 0.00940191490287944 "delta_1" 0.138 "PINN"
-0.0148081622185874 -0.0076987137165534 -0.000429124526358904 0.00592708506968809 0.0147088098109404 0.0531544891884965 0.0617956462690213 0.0096851980794687 "delta_1" 0.14 "PINN"
-0.0148623642962566 -0.00729751251838151 -0.000445794412527012 0.00629983357685948 0.0151644233158074 0.0539782429402899 0.0624926708205024 0.00995157103338631 "delta_1" 0.142 "PINN"
-0.0149227299430673 -0.00690703642610191 -0.000485878035877296 0.00642673612137756 0.0156111737585078 0.0547748566408093 0.0631577398519885 0.0102008940936285 "delta_1" 0.144 "PINN"
-0.0149886356777694 -0.00652726245820845 -0.000546841630267858 0.0065340896642887 0.0160483130891258 0.0555431649163872 0.0637940977261312 0.0104330130884624 "delta_1" 0.146 "PINN"
-0.0150611832851482 -0.00615987846791266 -0.000527054426783247 0.00659893389506727 0.0164744401647409 0.0562854020223015 0.0643996277660008 0.0106482164138041 "delta_1" 0.148 "PINN"
-0.0151380751640171 -0.00580198041598701 -0.000692012924713103 0.00653850132698852 0.0166229124568467 0.057002673087312 0.0649752563634 0.0108466276573465 "delta_1" 0.15 "PINN"
-0.0152198123336187 -0.00545861415907511 -0.000793715373063719 0.00664205524536354 0.0167249763423937 0.0576917949736026 0.0655235820707379 0.0110287043257353 "delta_1" 0.152 "PINN"
-0.0154006482097763 -0.00512743219251943 -0.000750003158206725 0.0066228464985969 0.0168143917157337 0.0583566211592885 0.0660425575086845 0.0111948709753109 "delta_1" 0.154 "PINN"
-0.0156364932467078 -0.00481006076692336 -0.00077619498574022 0.00678095484474683 0.0173202807400199 0.0589955247630137 0.066535800962248 0.0113456167424357 "delta_1" 0.156 "PINN"
-0.0158732496858467 -0.00450496274557333 -0.000905588813961744 0.0067256505646327 0.0173876039076789 0.0593488075288521 0.0670010912469197 0.0114815893676943 "delta_1" 0.158 "PINN"
-0.0161114640849643 -0.00431659357896919 -0.000995364667982002 0.00679270293255496 0.0170951007349701 0.0596269809387362 0.067441454058691 0.0116034201086407 "delta_1" 0.16 "PINN"
-0.0163497130606104 -0.00418180368623211 -0.000806048522336678 0.00677103958048209 0.0173024681047363 0.0598811762292067 0.067857593912238 0.0117118211041252 "delta_1" 0.162 "PINN"
-0.016588836685083 -0.00427371003336929 -0.000876169330369381 0.00673855030260662 0.0175031240651001 0.0601138890848106 0.0682477746694912 0.0118074726684157 "delta_1" 0.164 "PINN"
-0.0168258571151296 -0.0048096330508145 -0.00102749197969987 0.00669504183894309 0.0176971273103952 0.0603237439356102 0.0686167602363519 0.0118911363259194 "delta_1" 0.166 "PINN"
-0.0170600579909443 -0.00535354889123274 -0.000772679204572357 0.00664336315627989 0.0178853161922765 0.0605128839221968 0.0689627611454862 0.0119635085739374 "delta_1" 0.168 "PINN"
-0.0172907194689884 -0.00590205487988982 -0.00071051331402483 0.00682639354809533 0.0180671033478633 0.0606823213223133 0.0692863750448255 0.0120254587843 "delta_1" 0.17 "PINN"
-0.0175163433616079 -0.00577116783881326 -0.000862170204804724 0.00710239045080574 0.0182445884202286 0.0608323562321403 0.0695902870837544 0.0120776543138772 "delta_1" 0.172 "PINN"
-0.0177365008810221 -0.00555424399678639 -0.00101522905799789 0.00737364979786681 0.0182636007507966 0.0609640665947734 0.0698742048770821 0.0121207553733894 "delta_1" 0.174 "PINN"
-0.0179511773945077 -0.00533361110786135 -0.00111767901971949 0.00703312533674405 0.0181234955171058 0.0610772220376564 0.0701389716010737 0.012155633521062 "delta_1" 0.176 "PINN"
-0.0181581518597481 -0.00511020670181317 -0.00103353052615529 0.00660626322111746 0.017973593505232 0.0611739793605578 0.0703854930263335 0.0121828899363734 "delta_1" 0.178 "PINN"
-0.0183572862586447 -0.00488305977167902 -0.00115990689356926 0.006601281381442 0.0181416055354061 0.0612556638737736 0.0706147375178029 0.0122033719551044 "delta_1" 0.18 "PINN"
-0.0185474854642528 -0.00465119583277518 -0.0013106536043197 0.00658566403662075 0.0183723997659109 0.0613206223996733 0.0708714847378658 0.0122174917888013 "delta_1" 0.182 "PINN"
-0.0187279490093584 -0.00441393513124777 -0.00112245843792702 0.00684164179895119 0.0179609104222831 0.0613720910112266 0.0711214564783726 0.0122262023068412 "delta_1" 0.184 "PINN"
-0.0188983499004122 -0.00417232315814675 -0.00111846913489189 0.00709518112731855 0.0181061779118216 0.0614091364715684 0.0713573708942259 0.0122298847660448 "delta_1" 0.186 "PINN"
-0.0190588346175302 -0.00402875736145059 -0.00124509752863555 0.00706748332498686 0.0182800063909411 0.0614326761345039 0.0715785973378177 0.0122292312989532 "delta_1" 0.188 "PINN"
-0.0192798723189437 -0.00463019628728134 -0.00122429240496635 0.0070467208301116 0.0184526043557098 0.0614432725726518 0.0717846272341673 0.0122247388222154 "delta_1" 0.19 "PINN"
-0.0195683657215543 -0.00522929331526012 -0.00125000810510323 0.00697133515980175 0.0186238442474246 0.0616980096938989 0.071975848941302 0.0122170190927043 "delta_1" 0.192 "PINN"
-0.0198458817182334 -0.00582654367500768 -0.0011583074061553 0.0068959635066983 0.0186910865538817 0.062044975050186 0.0721545610292192 0.0122063451663474 "delta_1" 0.194 "PINN"
-0.0201099335279273 -0.00641963792377009 -0.00107569220906789 0.00672146671057827 0.0186936109461765 0.0623808464328539 0.0723198462561109 0.0121934596317516 "delta_1" 0.196 "PINN"
-0.0203612498943158 -0.00700834959031016 -0.0010529884232845 0.00675045218691694 0.0186967531395732 0.0627039356881114 0.0724719215281072 0.0121785612975613 "delta_1" 0.198 "PINN"
-0.0205984702724276 -0.0075911973148004 -0.00127415230299754 0.00703541716640654 0.0187014165792345 0.0630157761729858 0.0726132704592772 0.0121622061643933 "delta_1" 0.2 "PINN"
-0.0208220787568459 -0.00816848468919396 -0.00141037393443266 0.00684493785897411 0.0187070184747572 0.0633174259077097 0.0727419090988231 0.0121447237951649 "delta_1" 0.202 "PINN"
-0.0210317828971481 -0.00873789074854137 -0.00139650540167879 0.00655265122982895 0.0186880295090723 0.0636083354651059 0.0728597304852729 0.0121262645425863 "delta_1" 0.204 "PINN"
-0.0212258578702051 -0.00930108639874572 -0.00142736795694565 0.00649140659955993 0.0184881527625947 0.0638901636010674 0.0729662461587801 0.012107400528472 "delta_1" 0.206 "PINN"
-0.0214051984136971 -0.00941317273052744 -0.00139497016541967 0.00651050478311022 0.0187375478137262 0.0641608166302919 0.0730625200676775 0.0120882239995299 "delta_1" 0.208 "PINN"
-0.0215703984260024 -0.00918348411856518 -0.00140721004429001 0.00672780957937902 0.0188025129434378 0.0644217797975897 0.0731479499141222 0.0120690610168438 "delta_1" 0.21 "PINN"
-0.0217195455943406 -0.00894412964499181 -0.0014266428575691 0.00694327906583603 0.0189903707359191 0.0646734085109455 0.0732227097618076 0.0120501113568615 "delta_1" 0.212 "PINN"
-0.0218533473942235 -0.00869564007580614 -0.00145479333916976 0.00715664457490783 0.0191786115639777 0.0649157627177124 0.073289597460751 0.0120315804239632 "delta_1" 0.214 "PINN"
-0.0219716145394643 -0.00843848389135671 -0.00148954925980072 0.00736728281875898 0.0193667934084474 0.0651489034758361 0.0733456318754703 0.0120136196893286 "delta_1" 0.216 "PINN"
-0.022073322096632 -0.00817062488722875 -0.00153213307795985 0.00756903370219464 0.0195549524837488 0.065372774495181 0.0733924238709032 0.0119963957061201 "delta_1" 0.218 "PINN"
-0.0221603636829358 -0.00789580664192269 -0.00161221894102115 0.00752568642872498 0.0196035411859048 0.0655880372375789 0.0734291429643242 0.0119799764320065 "delta_1" 0.22 "PINN"
-0.022231113639221 -0.00761204812430749 -0.00172203001414672 0.00748503318536398 0.0191747641184378 0.0655169277484485 0.0734580605573087 0.0119646254660293 "delta_1" 0.222 "PINN"
-0.0222870432469155 -0.00731879637167043 -0.00182367271832617 0.00744568220241359 0.0189374780893646 0.0654044042398196 0.0734776357912602 0.0119502635975088 "delta_1" 0.224 "PINN"
-0.0223259257985253 -0.00764123182250831 -0.00190754869258902 0.00704812596654469 0.0189759057795145 0.0652838136696856 0.0734887727202307 0.0119370160250812 "delta_1" 0.226 "PINN"
-0.0224435930325254 -0.00816728058683691 -0.00184209658436651 0.00722820117166734 0.0190178252549854 0.0651559993639401 0.0734920783775623 0.0119250231110587 "delta_1" 0.228 "PINN"
-0.0225980852354065 -0.00868257862075894 -0.00192222118176633 0.00725712552237656 0.0190619243070209 0.0650221048313195 0.073485420409916 0.0119142601140046 "delta_1" 0.23 "PINN"
-0.0227364569928418 -0.00918769186045665 -0.00200786264748642 0.00731268453338241 0.0191302549131783 0.0648801166335958 0.0734720329929909 0.0119046598625378 "delta_1" 0.232 "PINN"
-0.0228578443886127 -0.00968026377258357 -0.00217686020599106 0.00728375943835069 0.019187552110457 0.0647323745708189 0.0734505628558465 0.011896445382887 "delta_1" 0.234 "PINN"
-0.0229626328900281 -0.0101611541449518 -0.00217324278499254 0.00725788993999787 0.0192309556585363 0.0645772866356806 0.0734203740942884 0.0118894202226272 "delta_1" 0.236 "PINN"
-0.0230515038162227 -0.0106303264723309 -0.00205776647470612 0.00723339616520446 0.0192658160684334 0.0644156461482968 0.0733830382267824 0.0118836989258474 "delta_1" 0.238 "PINN"
-0.0231247786870653 -0.0110865499332247 -0.00199359677352073 0.00708472585783249 0.0192767962298263 0.0642463993533431 0.0733376239333562 0.011879230604881 "delta_1" 0.24 "PINN"
-0.0231812271302626 -0.0115303796221098 -0.00192385039403919 0.00694069107938178 0.0192784936991272 0.0640723688431066 0.0732838567926311 0.0118759806748746 "delta_1" 0.242 "PINN"
-0.0232216431743274 -0.0119607591629211 -0.00185145336100323 0.0068551297126016 0.0192648777095269 0.0638906568901814 0.073222656419044 0.0118738382946327 "delta_1" 0.244 "PINN"
-0.0232472970088515 -0.0116834357262846 -0.00177635017744804 0.00698394347832598 0.0192371314435035 0.0637032550742384 0.0731550633728658 0.0118728759136451 "delta_1" 0.246 "PINN"
-0.0232570739444536 -0.0113654097432713 -0.00173406750085203 0.00710836060110986 0.0193895360125992 0.0635086996317572 0.0731187479801885 0.0118730271622657 "delta_1" 0.248 "PINN"
-0.0232518241900413 -0.0110406362323771 -0.00171396581895922 0.00673935282750915 0.019559178606152 0.0633080914964964 0.0730888638026468 0.0118740535837545 "delta_1" 0.25 "PINN"
-0.0232312040873397 -0.0107075822993419 -0.00170270166124575 0.00698725294857039 0.0191548076322844 0.0631019957178796 0.073052347070473 0.0118760573196968 "delta_1" 0.252 "PINN"
-0.0231964775291964 -0.0103681703901538 -0.00170041861503156 0.00705962466343868 0.0189707843342288 0.0628893688306623 0.0730076228206384 0.0118788845129213 "delta_1" 0.254 "PINN"
-0.0231465820530266 -0.0100217582219267 -0.00167176232873323 0.00703792773680079 0.0188644521714296 0.0629175617533134 0.0729557983592966 0.0118824011480449 "delta_1" 0.256 "PINN"
-0.023083254845078 -0.00967020517770611 -0.00154307625291727 0.00701494087583543 0.0187422478498167 0.0630499819050898 0.0728967905051672 0.0118865202277837 "delta_1" 0.258 "PINN"
-0.0230068618367426 -0.00931209134138566 -0.00129753237786756 0.00699126080081469 0.0187871309414402 0.0631745684505737 0.0728296829635108 0.0118912696827634 "delta_1" 0.26 "PINN"
-0.0229160402568825 -0.00919366310796788 -0.00107863642265738 0.00687438206208835 0.0189620846275492 0.0632917203307493 0.0727554681297654 0.0118964337474638 "delta_1" 0.262 "PINN"
-0.0228123462679807 -0.00958669399083212 -0.000984350050729721 0.00674787670631927 0.0190932919660379 0.0634018377711366 0.0726723979272537 0.0119017546787472 "delta_1" 0.264 "PINN"
-0.0227192333765978 -0.00996676455049772 -0.000888672614533625 0.00662346777037692 0.0187947586103721 0.0635039513749622 0.0725839708295829 0.0119072385034897 "delta_1" 0.266 "PINN"
-0.0227191566712159 -0.0103335766017865 -0.000846457135909806 0.00649966093119003 0.0184811348706406 0.0635992387972001 0.0724876063961079 0.0119127673243482 "delta_1" 0.268 "PINN"
-0.0227064313109708 -0.0106876650629956 -0.000731700408681424 0.00637788259794414 0.0181507004475667 0.0636861371551202 0.0723823331350225 0.0119180815582321 "delta_1" 0.27 "PINN"
-0.0226789714068998 -0.0110302193382753 -0.000603703916324694 0.00639417526348074 0.0179526943868524 0.0637656466072717 0.0722702205733451 0.0119230869146667 "delta_1" 0.272 "PINN"
-0.0226394592053244 -0.0113592108592594 -0.000510187524305095 0.00640472999891539 0.0181021330201396 0.0638374560134071 0.0721508358073366 0.0119276494242639 "delta_1" 0.274 "PINN"
-0.0225880739706775 -0.0116754713304913 -0.000418603616519353 0.0064708274860541 0.0182458517652828 0.0639005401192423 0.0720239256969055 0.0119315313778044 "delta_1" 0.276 "PINN"
-0.0225240400760818 -0.0119784009210123 -0.000393320110295026 0.00650755459595198 0.0183847190411016 0.0639570931771255 0.0718884631912918 0.0119346432492334 "delta_1" 0.278 "PINN"
-0.0224478327657271 -0.0122688890454052 -0.000241342598093275 0.00651394363574009 0.0185190081980261 0.0640048995515058 0.0717455679566605 0.0119368381571572 "delta_1" 0.28 "PINN"
-0.0223608205271278 -0.0124344450700031 -0.000155985910923473 0.0063619715459452 0.0186473246344908 0.0640440690437922 0.0715940952371306 0.0119378197352439 "delta_1" 0.282 "PINN"
-0.0222637153703581 -0.0120759350220601 -7.54675795028303e-05 0.00621178002709466 0.0187694668198838 0.0640280346073363 0.0714349854737316 0.0119374390974707 "delta_1" 0.284 "PINN"
-0.0221554999454072 -0.0117157173484351 2.67545656318369e-06 0.00612761185041666 0.0188854726114686 0.063737619319583 0.0712678684911633 0.0119355772329709 "delta_1" 0.286 "PINN"
-0.022038077783618 -0.0113540299854332 0.000160602025906176 0.0061031163281865 0.0188352540215724 0.0634403612889639 0.0710927323419914 0.0119318932263225 "delta_1" 0.288 "PINN"
-0.02191168417053 -0.0109913495336751 0.000200804389911213 0.00607314247489532 0.0186186355746334 0.0631363057873805 0.070908909973704 0.011926287231506 "delta_1" 0.29 "PINN"
-0.0217762557160424 -0.0106269003045506 0.000206893292632904 0.00583698466535609 0.0184004015139869 0.0628239489631335 0.0707168077634096 0.0119187297808083 "delta_1" 0.292 "PINN"
-0.0216333380001219 -0.0102644957986129 0.00026381036937384 0.00585185312497816 0.0183316519441743 0.0625051253750898 0.0705161769831385 0.0119087873127309 "delta_1" 0.294 "PINN"
-0.0214820324569595 -0.00990061777662243 0.000487521204102448 0.00595314955665283 0.0183599206643601 0.0621783306846728 0.0703069480120748 0.0118963531453191 "delta_1" 0.296 "PINN"
-0.0213242415837096 -0.00953901939751778 0.000381921333058699 0.00582586482069525 0.0183844617127729 0.0618439674866083 0.0700897054604929 0.0118812498912831 "delta_1" 0.298 "PINN"
-0.0211600793828429 -0.00979344500825519 0.000523520128449251 0.00589336340424262 0.0184035923581365 0.0615017831686189 0.0698625902752549 0.0118633005783048 "delta_1" 0.3 "PINN"
-0.0209893026500912 -0.0100592114971567 0.000665236454198581 0.00584229459468366 0.0184187275332777 0.0611518233215018 0.0696269622918658 0.0118422448099714 "delta_1" 0.302 "PINN"
-0.0208134578016822 -0.0103132486038305 0.000809201410745919 0.00591975939955314 0.0184273469004372 0.0607958026459593 0.0693824529366402 0.011817991225984 "delta_1" 0.304 "PINN"
-0.020633495014722 -0.0105594827861977 0.000960576318563389 0.00599133069114022 0.0184311024797921 0.0604302504184485 0.0691292898078484 0.0117902509127285 "delta_1" 0.306 "PINN"
-0.0205184211651407 -0.0107940323671073 0.00109809607230527 0.00599962925877762 0.0184286657714092 0.0600575969018867 0.068866508536373 0.0117589678250565 "delta_1" 0.308 "PINN"
-0.0204282285757622 -0.0110207047419771 0.00116296889522483 0.00599991246799159 0.0184206153361182 0.0596777079800214 0.0686174101385636 0.0117238857178814 "delta_1" 0.31 "PINN"
-0.0203326698120199 -0.0112374661244301 0.00126635624533256 0.00611610999293588 0.018406456563272 0.0592896739614528 0.0683908664115854 0.0116847964041654 "delta_1" 0.312 "PINN"
-0.020232754024745 -0.0114449054368772 0.00137084891749595 0.00584321383035025 0.0183853369264779 0.058893538822031 0.0681549643272318 0.0116416976596683 "delta_1" 0.314 "PINN"
-0.0201277625344382 -0.0116442093474798 0.00150414537200017 0.00612369370577937 0.018627975704295 0.0586574876875476 0.0679098109093296 0.0115944148184644 "delta_1" 0.316 "PINN"
-0.0200182901837882 -0.0118360890436457 0.00158017536674937 0.00614303031428576 0.0188863211694505 0.0586004172145199 0.0676546187929636 0.0115426578730524 "delta_1" 0.318 "PINN"
-0.0199060645677289 -0.0120025279810502 0.00168662055571134 0.00578924733076813 0.0191345380406831 0.058532995563277 0.0673900307895413 0.0114863816491904 "delta_1" 0.32 "PINN"
-0.0197914428830501 -0.0117044878100807 0.00179173144141209 0.00605943190496316 0.0193725604874779 0.0584556290724615 0.0671152588638427 0.0114255053988062 "delta_1" 0.322 "PINN"
-0.0196741272160441 -0.0114110637278106 0.00189762442122632 0.00584721328335835 0.0196013354343626 0.0583669354767511 0.0668307067383916 0.0113598087810501 "delta_1" 0.324 "PINN"
-0.0195545950539795 -0.0111232127395358 0.00200319631777768 0.00547372617560504 0.0197625169131266 0.0582688699063084 0.0665361812388536 0.0112892609247852 "delta_1" 0.326 "PINN"
-0.0194342184943916 -0.0108414751305542 0.002028049316673 0.00538678713612628 0.0195556142199363 0.0581593935154743 0.0662327386926854 0.0112137621841917 "delta_1" 0.328 "PINN"
-0.0193125227481244 -0.0105662133731077 0.00181856236747546 0.00493314871174033 0.0192619083108645 0.0580394470805026 0.0659185739230649 0.0111332633075912 "delta_1" 0.33 "PINN"
-0.0191904066698264 -0.010297136974835 0.00159352855505035 0.00487867332609304 0.0189667913967271 0.0579096709547726 0.0655953381171996 0.0110476306787205 "delta_1" 0.332 "PINN"
-0.0190685912341378 -0.0100356846865396 0.00135182202235506 0.00495436079988809 0.018669698621926 0.0577681413673417 0.0652619399108738 0.0109567464582924 "delta_1" 0.334 "PINN"
-0.0189470234292722 -0.0100069151899824 0.00109481921597498 0.0049428110227363 0.0183711970047939 0.0576162717159416 0.0649198502018324 0.0108607134399966 "delta_1" 0.336 "PINN"
-0.0188261280654787 -0.0102154562159069 0.00082145165849834 0.00480810340355642 0.0180720912445259 0.0574548784821374 0.0645673204992392 0.0107594259071641 "delta_1" 0.338 "PINN"
-0.0187062713332392 -0.010417239607205 0.000664205093473758 0.00488709013844801 0.0177713971632576 0.0572825719059179 0.0642070715797176 0.0106528612696176 "delta_1" 0.34 "PINN"
-0.0185893105240326 -0.0106134039686524 0.000593766667204454 0.00508811687578892 0.0174695603568825 0.0570996898922513 0.063836338026477 0.0105409149704121 "delta_1" 0.342 "PINN"
-0.0184729913837133 -0.0108033613337805 0.000479116144143976 0.00524055066321105 0.0171933066857131 0.05666143383765 0.0634563469231536 0.0104237817899225 "delta_1" 0.344 "PINN"
-0.0183594733691971 -0.0109880762916639 0.000423331220089862 0.00509874301625801 0.0170910719188337 0.0561623986725858 0.0630673110254677 0.0103012894355059 "delta_1" 0.346 "PINN"
-0.0182494869839219 -0.0111672031935584 -0.000121834995227665 0.00512941229434238 0.016982328575835 0.0556563958810259 0.0626703956545671 0.0101736217698417 "delta_1" 0.348 "PINN"
-0.0181416182205399 -0.0113408746537216 -0.000765600872733141 0.00524092300299484 0.0168670227515109 0.0551433953782322 0.0622645000462102 0.0100407725559849 "delta_1" 0.35 "PINN"
-0.0180383287769098 -0.0115097015514402 -0.00142070868858823 0.00515597696868286 0.0167446217723439 0.0546244984526656 0.0618497144201618 0.00990275130012645 "delta_1" 0.352 "PINN"
-0.0179467866685293 -0.0116739385660032 -0.00163830979331481 0.00507086529954126 0.016615663917269 0.0540994924779784 0.0614272602123662 0.00975965268572663 "delta_1" 0.354 "PINN"
-0.0179082261684953 -0.0118334841767017 -0.0021145760484913 0.00514476279741494 0.0164804471154896 0.0535686398673946 0.060996985119119 0.00961157968133743 "delta_1" 0.356 "PINN"
-0.0178716794680744 -0.0119885369365401 -0.00255762077269994 0.00520097050076307 0.016338909737186 0.0530328574887351 0.0605586159743678 0.00945871854103321 "delta_1" 0.358 "PINN"
-0.0178371714465784 -0.0121396563893083 -0.00310551029517525 0.00501956750748955 0.0161924178439541 0.0524910939049846 0.0601134280074528 0.00930102748297844 "delta_1" 0.36 "PINN"
-0.0178049076671426 -0.0122249391472731 -0.00366655805964433 0.0048277213687492 0.0160394722051362 0.0519447997226494 0.0596601916111172 0.00913860214356651 "delta_1" 0.362 "PINN"
-0.0177758702310219 -0.0120967029081754 -0.00415714021793367 0.00463985788564458 0.0158805980382342 0.0513934572433994 0.0592005367595382 0.00897173490318136 "delta_1" 0.364 "PINN"
-0.0177486588287016 -0.0119773518303705 -0.0042293845588286 0.00470265483202692 0.0157165566031376 0.0508391700143482 0.0587336481949409 0.00880050251276587 "delta_1" 0.366 "PINN"
-0.0177250339718614 -0.0118662045507391 -0.00423482482151305 0.00481311691752462 0.015547987563082 0.050280105112591 0.0582822347954554 0.00862498920081705 "delta_1" 0.368 "PINN"
-0.0177043737614119 -0.0117634159085407 -0.00423623667822715 0.00481056609261021 0.0153749321474901 0.04971782444502 0.0578534458981975 0.00844551225312238 "delta_1" 0.37 "PINN"
-0.0176882635198341 -0.0116705730198198 -0.00423352518960418 0.00472303187519851 0.0151965947333919 0.0491529348530528 0.0574185633480722 0.0082621178165574 "delta_1" 0.372 "PINN"
-0.0176748944887083 -0.0115847957563254 -0.0042286253708832 0.00463583920960908 0.0150147995522769 0.0486940031823384 0.0569778368382398 0.0080750680608305 "delta_1" 0.374 "PINN"
-0.017664785159532 -0.0116746173791437 -0.00421954062619845 0.00455083640539922 0.0148293394696097 0.0484236330316635 0.0565318124058212 0.00788448076348166 "delta_1" 0.376 "PINN"
-0.0176584559501447 -0.0118436777881978 -0.0042076147301624 0.00443334628033387 0.0146392891656821 0.0481458341390646 0.0560798422089271 0.007690642555582 "delta_1" 0.378 "PINN"
-0.0176560717343234 -0.0123867154507158 -0.00419169057267732 0.00436621221229982 0.0144475353269451 0.047862997859312 0.0556240780378581 0.0074937477532212 "delta_1" 0.38 "PINN"
-0.0176579782835844 -0.0129962885131076 -0.00417246129800475 0.00443320270250014 0.0142520742816146 0.0475734008907692 0.0551632128274031 0.00729408256432207 "delta_1" 0.382 "PINN"
-0.0176626757092619 -0.0135952932714272 -0.00414984770039428 0.00449821227433911 0.0140537606034938 0.0472779406002526 0.0546991563420589 0.00709173739936914 "delta_1" 0.384 "PINN"
-0.0176721828809591 -0.014076702856793 -0.00412407217637023 0.00456242219999858 0.0138542805540494 0.046977035581503 0.054231013757822 0.00688713970579419 "delta_1" 0.386 "PINN"
-0.0176853627510728 -0.014741626075199 -0.00409536162403512 0.00462653540287616 0.0136519796795425 0.0466715197248575 0.0537594371920131 0.00668033577094625 "delta_1" 0.388 "PINN"
-0.0177025720438989 -0.014846934403135 -0.00406334946721065 0.00448310603784741 0.0134485366408825 0.0463602575822926 0.0532866862408344 0.00647157724393697 "delta_1" 0.39 "PINN"
-0.0177238715696474 -0.0155513420996316 -0.00423283541895547 0.00442263820554589 0.0132439571492056 0.0460452094233571 0.0528102501003472 0.00626133061095299 "delta_1" 0.392 "PINN"
-0.0177483708014609 -0.0158691607186994 -0.00443947899856867 0.00451303214358423 0.0130383632095357 0.0457272009333618 0.0523311326120964 0.00604971164982373 "delta_1" 0.394 "PINN"
-0.0177782213866153 -0.0159815200066955 -0.00464129525148815 0.00448460243982174 0.0128325889842762 0.0454046714904539 0.0518521833330564 0.00583691001167506 "delta_1" 0.396 "PINN"
-0.0179316208057192 -0.0166939583918428 -0.00483915119183909 0.0043801787132125 0.012626869491025 0.0450796346027381 0.0513722562803299 0.00562336707947306 "delta_1" 0.398 "PINN"
-0.0185377572389464 -0.0170253893701716 -0.00503171116373269 0.00427148490965745 0.0124171625996813 0.0447513002112859 0.0508913349927215 0.00540922862010584 "delta_1" 0.4 "PINN"
-0.0191330850200325 -0.017152223521717 -0.00522675722165133 0.00415802592937564 0.0120997083551994 0.0444213795035202 0.0504096379623346 0.00519467786674012 "delta_1" 0.402 "PINN"
-0.0197151151291016 -0.0175172989269731 -0.00540210460967283 0.00415824411670562 0.0117875652880722 0.0439947036707302 0.0499292890251469 0.00498013364431823 "delta_1" 0.404 "PINN"
-0.0202889757091944 -0.0178677953952981 -0.00557900261826361 0.00412308227199876 0.0114811819393893 0.0434412689190057 0.0494491911398484 0.00476579625880826 "delta_1" 0.406 "PINN"
-0.0209282482137474 -0.0180304817296005 -0.00574938940812131 0.00412910396562838 0.0111804089008972 0.0428919601440709 0.048969973573357 0.00455191607812542 "delta_1" 0.408 "PINN"
-0.0215581567948887 -0.018085008563226 -0.00591360570276067 0.00402892793202436 0.0108871808682015 0.0423447807460358 0.0484925613893451 0.00433874865482859 "delta_1" 0.41 "PINN"
-0.0221747343413223 -0.018460845408552 -0.00608062070540849 0.00385272253527269 0.0107206682768851 0.0418044659532386 0.0480173409832122 0.00412656117325324 "delta_1" 0.412 "PINN"
-0.0227797981725085 -0.0191130250091123 -0.00625304176109287 0.00366077662077702 0.0107086270216918 0.0412669869698685 0.047544219126115 0.00391551420907394 "delta_1" 0.414 "PINN"
-0.0233717709237743 -0.0194038564903136 -0.00637207334977907 0.00353166240562475 0.0106855823256939 0.0407356440879282 0.0470745292357595 0.00370594318449763 "delta_1" 0.416 "PINN"
-0.023950867185118 -0.0196665254059202 -0.00651100260681037 0.00354590337659555 0.0104805546428768 0.0402095033860771 0.0466073971170419 0.00349808795101496 "delta_1" 0.418 "PINN"
-0.02451611384158 -0.0199150633381407 -0.00664418330536831 0.00351699446559506 0.0102680285076187 0.0396901916591358 0.0461442111909097 0.00329213549069141 "delta_1" 0.42 "PINN"
-0.025067374995047 -0.0201478440096268 -0.00677118928837805 0.00328155822095311 0.0102776111487726 0.0391769492325696 0.0456845693664999 0.00308829018737709 "delta_1" 0.422 "PINN"
-0.0256035043982371 -0.0203658666023696 -0.00694954923265967 0.00330033689812304 0.0101077168933372 0.0386703251101214 0.0452293188780213 0.00288678907383683 "delta_1" 0.424 "PINN"
-0.0261255045008743 -0.020761509237492 -0.00711954289078576 0.00319654397201818 0.00983736073923769 0.0381705067683871 0.0447787085407673 0.00268776588035843 "delta_1" 0.426 "PINN"
-0.0266307447991444 -0.0213534975154486 -0.00728164581962754 0.00305285533631783 0.00961061086985393 0.0376782752784421 0.04433375936552 0.00249157812576177 "delta_1" 0.428 "PINN"
-0.0271215449045428 -0.02194237044679 -0.00738636980266372 0.00286829210672224 0.00961125832018062 0.037193455699204 0.0438935214214343 0.00229826554812469 "delta_1" 0.43 "PINN"
-0.0276719104721257 -0.0225279500042357 -0.00738842214343949 0.00277326775450115 0.00945652661828489 0.0367159899311306 0.0434586515199323 0.00210805849691044 "delta_1" 0.432 "PINN"
-0.0282158670292618 -0.0231104783597937 -0.00743232043192232 0.00267614750007517 0.0090759504232798 0.0362471884137615 0.043052219367901 0.00192099228761022 "delta_1" 0.434 "PINN"
-0.0287458667183629 -0.0236900815577841 -0.00758344931649035 0.00249087954600791 0.00892726251606513 0.0357856174052285 0.0426620758352051 0.00173738454270098 "delta_1" 0.436 "PINN"
-0.0292609653464193 -0.0242642661197578 -0.00772481216599552 0.00214475457782681 0.00883229949070807 0.0353334169715099 0.0422776784836641 0.00155732734947053 "delta_1" 0.438 "PINN"
-0.0297608177905408 -0.0248344755554237 -0.00785647920496479 0.00220862518277287 0.00866535894076925 0.0348901007133396 0.0418987205699374 0.00138089512465993 "delta_1" 0.44 "PINN"
-0.0302462740444045 -0.0250770712749493 -0.00794682233728516 0.00224712380765357 0.00847797869073164 0.0344545236170086 0.0415262637634649 0.00120827760838688 "delta_1" 0.442 "PINN"
-0.0307166970092387 -0.0252385842478441 -0.00800069159745653 0.00187178879768291 0.00832345409928537 0.0340285185889831 0.0411605913317621 0.00103942411437048 "delta_1" 0.444 "PINN"
-0.0311699628239726 -0.0253827668435106 -0.0080448963245503 0.00149788924499683 0.00822540560332885 0.0337507451023177 0.0408008505300405 0.00087462684834191 "delta_1" 0.446 "PINN"
-0.0316094361356312 -0.0255132808549428 -0.00807987304226243 0.00112471380830481 0.0080072532207105 0.0335100954913681 0.0404479743484141 0.000713702993034148 "delta_1" 0.448 "PINN"
-0.0320318091854968 -0.0256278304896304 -0.00810743092632038 0.00115755005192852 0.00803272890119666 0.0332759595923678 0.0401016415836464 0.000556976044770404 "delta_1" 0.45 "PINN"
-0.0324396184569142 -0.0257284144471237 -0.00813615058098427 0.00123948979824906 0.00780924835277741 0.0330460453586117 0.0397640319317704 0.00040437645447396 "delta_1" 0.452 "PINN"
-0.0328305158728324 -0.0258136369198581 -0.00822156433222743 0.000850791470557555 0.00770702726027284 0.0328215153188249 0.0394318389656896 0.000255936696196023 "delta_1" 0.454 "PINN"
-0.0332057922600055 -0.0262014796374324 -0.00829554091693019 0.000463853588103413 0.00767058804750653 0.0326028737955891 0.0391078930409087 0.000111721797718306 "delta_1" 0.456 "PINN"
-0.0335652513495448 -0.026688779116367 -0.00835816873044415 7.92572261212321e-05 0.00747052480239119 0.0323899669053413 0.0387906106942142 -2.83957989073803e-05 "delta_1" 0.458 "PINN"
-0.0339090575969931 -0.027172137780447 -0.00840876433842308 -3.2770251174874e-06 0.00721512254022016 0.0321821613723092 0.0384818019309202 -0.000164204553628848 "delta_1" 0.46 "PINN"
-0.0342848415607291 -0.0276491644453309 -0.00839341084405376 8.09697243921992e-05 0.00722946281490444 0.0319804306910774 0.0381797576330313 -0.000295831551136207 "delta_1" 0.462 "PINN"
-0.0346834808183163 -0.0281196166998641 -0.00836829583051246 -0.000132798372273868 0.00725905467007548 0.0317838379292252 0.0378847927914698 -0.000423382925658304 "delta_1" 0.464 "PINN"
-0.0350678257928492 -0.028584804906888 -0.00833344376056311 -0.000517772991880605 0.00720301561175329 0.0315941839042814 0.0375990080839994 -0.000546641606763545 "delta_1" 0.466 "PINN"
-0.0354375790111354 -0.0290435390873975 -0.00828925090549049 -0.000852038415402934 0.00723809378776163 0.0314104058614285 0.0373205082246808 -0.000665870722056755 "delta_1" 0.468 "PINN"
-0.0357942937152635 -0.0294953475713575 -0.00823742664205274 -0.000927823131944616 0.0072049744910565 0.0312328094850106 0.0370494816376395 -0.000781026402835191 "delta_1" 0.47 "PINN"
-0.0361366054910193 -0.0299409538780848 -0.00820899758225935 -0.000957694597612302 0.00707946815041849 0.0310621152203034 0.0367868889073335 -0.000892089786222426 "delta_1" 0.472 "PINN"
-0.0364651794671924 -0.0302738827575864 -0.00820937568290536 -0.000982845385040343 0.00695997660003744 0.0308976105295267 0.0365302295082522 -0.000999292849207172 "delta_1" 0.474 "PINN"
-0.0367802677086733 -0.0302991441726255 -0.00819799482913353 -0.00133167061919881 0.00695850872687909 0.0307381035661606 0.0362829606902501 -0.00110255928737479 "delta_1" 0.476 "PINN"
-0.0370811133194096 -0.030312819468963 -0.00817520350236112 -0.00129109695408736 0.00703606808114232 0.0305856781025329 0.0360425173098867 -0.00120210923227686 "delta_1" 0.478 "PINN"
-0.0373698828328202 -0.03031433132286 -0.00814200759325545 -0.00125327388263541 0.00706427126610987 0.0304387779702169 0.0358091332820298 -0.00129783315719537 "delta_1" 0.48 "PINN"
-0.0376457057835946 -0.0303048932942183 -0.00809655372918761 -0.00124894112460461 0.00691535609808902 0.0302990627443935 0.035584351463736 -0.00138998934300955 "delta_1" 0.482 "PINN"
-0.0379079529631563 -0.0302839931748868 -0.00804062618051238 -0.00159026016222774 0.00693774501988265 0.0301659247298443 0.0353662552826682 -0.00147857920569936 "delta_1" 0.484 "PINN"
-0.0381583225822297 -0.0302536845230865 -0.00797493809363115 -0.00192751324461726 0.00702694174029217 0.0300380386318602 0.0351558463505571 -0.00156377041989484 "delta_1" 0.486 "PINN"
-0.0383968467596394 -0.030213758687182 -0.00787702026500769 -0.00212557275431235 0.00704354102085269 0.0299167590209942 0.034952215206244 -0.00164548720045224 "delta_1" 0.488 "PINN"
-0.0386226669890037 -0.0301635330633152 -0.00775307557977711 -0.00211455515969394 0.00701738467145296 0.0298022460311506 0.0347559395089131 -0.00172402108291389 "delta_1" 0.49 "PINN"
-0.0388373732037013 -0.0303830357282857 -0.00762120568650182 -0.00209952051616535 0.00699636924904912 0.0296673829997802 0.0345668198910607 -0.00179929706224614 "delta_1" 0.492 "PINN"
-0.0390411276366505 -0.0307494356881277 -0.00748064121140368 -0.00208267534687656 0.00699970978973208 0.0294553307091376 0.0343849527871866 -0.00187164833510754 "delta_1" 0.494 "PINN"
-0.0392334991150061 -0.0311097913525151 -0.0073315085145752 -0.00214372254118489 0.0069687259114527 0.0292504360385136 0.0342089422944507 -0.00194087822964076 "delta_1" 0.496 "PINN"
-0.0394153704128613 -0.0314648699362332 -0.00736104560176476 -0.00242932236650395 0.00696140236403653 0.0290527329399158 0.0340409069628342 -0.00200729363530993 "delta_1" 0.498 "PINN"
-0.03965390475831 -0.0318147261577761 -0.0075718262568627 -0.00270882832783426 0.00695828796329545 0.0288612385374755 0.033879208014355 -0.00207090401484297 "delta_1" 0.5 "PINN"
-0.039896321022447 -0.0321591795245431 -0.00783944487909483 -0.00279560698245729 0.00695980187032763 0.0286761003540675 0.033723514755942 -0.002131757396287 "delta_1" 0.502 "PINN"
-0.0401287798899286 -0.0324984118486817 -0.00810595323748564 -0.00275179515857027 0.00688402213174655 0.0284975234835075 0.0335743276910799 -0.00219005404186846 "delta_1" 0.504 "PINN"
-0.0403526547498434 -0.0328323694167585 -0.00836957018045537 -0.00270568285043482 0.00687314333192957 0.0283261282184172 0.0334307744017965 -0.00224578522834477 "delta_1" 0.506 "PINN"
-0.0405678914529746 -0.03315980891868 -0.00863114269577459 -0.00265775988169359 0.00686440621380424 0.028159791004051 0.033295020275232 -0.00229908635989736 "delta_1" 0.508 "PINN"
-0.0407737229865266 -0.0334828274111729 -0.00889020987341893 -0.00269808240119285 0.00690700183189852 0.0279981147866541 0.0331634470162118 -0.00234999378859853 "delta_1" 0.51 "PINN"
-0.0409724841902257 -0.0338000673882799 -0.00914910034873051 -0.00275352868935785 0.00698037391300077 0.0278436804280655 0.0330386927854917 -0.00239857629716926 "delta_1" 0.512 "PINN"
-0.0411634128732636 -0.0340732835221349 -0.00943892280189962 -0.00280152954396129 0.00704558373647135 0.0276932835727819 0.0329198174333694 -0.00244492918328996 "delta_1" 0.514 "PINN"
-0.0413463453022735 -0.034001216526959 -0.00972419829232618 -0.00295797247084262 0.00707012474403257 0.02754943972877 0.0328060570313493 -0.00248917424353401 "delta_1" 0.516 "PINN"
-0.0415218354829494 -0.0339232871488526 -0.0100045891200304 -0.00293728427388418 0.00709824580442842 0.0274099538469503 0.0326983727204182 -0.00253129746597048 "delta_1" 0.518 "PINN"
-0.041689726091382 -0.0338387378315355 -0.0101505462191562 -0.00289759062652561 0.00712435745354456 0.0272754304886127 0.0325960547878671 -0.00257124606796379 "delta_1" 0.52 "PINN"
-0.0418524858076506 -0.0337513449157152 -0.0102685501006654 -0.00291409995965841 0.00697557194197451 0.0271450418956367 0.0324981533115976 -0.00260926901362775 "delta_1" 0.522 "PINN"
-0.0420076978269375 -0.0336582111854591 -0.01040379263136 -0.00292345157183882 0.00688330935039572 0.0270195082227309 0.0324058027403847 -0.00264530664629964 "delta_1" 0.524 "PINN"
-0.0421574773987159 -0.0335606137917728 -0.0105407357776943 -0.00292330051182221 0.00689307491934432 0.0268984152377301 0.0323193012662826 -0.00267947285786972 "delta_1" 0.526 "PINN"
-0.0423014384786664 -0.0334589974624406 -0.0106793636710456 -0.00291768095550438 0.00690423624406933 0.0267818223729941 0.0322363822899261 -0.00271172307854061 "delta_1" 0.528 "PINN"
-0.0424395547516254 -0.0333538089670518 -0.0108213317141497 -0.00290359516084626 0.00691775140096895 0.0266682369210629 0.0321701937759521 -0.00274212467856389 "delta_1" 0.53 "PINN"
-0.0425721596327346 -0.0332447818612633 -0.0109698007974424 -0.00288192111786834 0.00693195422846449 0.0265593833051931 0.0321201149653577 -0.00277066153997016 "delta_1" 0.532 "PINN"
-0.0426993511220275 -0.0331323673479378 -0.0112004094804734 -0.0027777620503654 0.00694618951188508 0.0264530504898846 0.0320758124195738 -0.00279739318414143 "delta_1" 0.534 "PINN"
-0.0428231383681652 -0.033129927528448 -0.0114243759573138 -0.00265881428498216 0.00696152775462366 0.0263508405847006 0.0320353668536493 -0.00282222224328941 "delta_1" 0.536 "PINN"
-0.0429411216761684 -0.0333940849859098 -0.0116413960218873 -0.00253215754128933 0.00697754789692395 0.0262529236355281 0.0319999569679724 -0.00284539327226434 "delta_1" 0.538 "PINN"
-0.0430561483083247 -0.0336544271884867 -0.0118522408061976 -0.00233134147207026 0.0068658059863469 0.0261573819591847 0.0319676605504137 -0.00286667829786215 "delta_1" 0.54 "PINN"
-0.0431666565317343 -0.0339119013341236 -0.0120558957573782 -0.00214655989071311 0.00689904186178236 0.0260658119957212 0.0319413222894355 -0.00288623539161688 "delta_1" 0.542 "PINN"
-0.0432718016177618 -0.0341650723002425 -0.0122525408699317 -0.00194201083979673 0.00692808810335388 0.0259764100924141 0.0319194342634423 -0.0029038948585036 "delta_1" 0.544 "PINN"
-0.0433746744928531 -0.0344160837374319 -0.012441285709228 -0.00179676948443031 0.00695275943587637 0.0258902323390751 0.0319008447025958 -0.0029198838990766 "delta_1" 0.546 "PINN"
-0.0435265405016523 -0.034663864511657 -0.0126237464170604 -0.00165979433229657 0.00697292895202495 0.0258055917439772 0.031886068389487 -0.0029340713958885 "delta_1" 0.548 "PINN"
-0.0436908815278014 -0.0349086566211605 -0.0127974912894098 -0.001386034051162 0.00698900506383027 0.0258875693012481 0.0318754981438776 -0.00294648596620412 "delta_1" 0.55 "PINN"
-0.0438526416585427 -0.0351510611651935 -0.0129641444360908 -0.00125487370386901 0.00689374275383092 0.0259775841516652 0.0318685719020246 -0.00295696797619624 "delta_1" 0.552 "PINN"
-0.0440111074201142 -0.0353898925789287 -0.0131222325386675 -0.00106735392078228 0.00673069579381713 0.0260720354461688 0.0318653224937114 -0.00296569629311415 "delta_1" 0.554 "PINN"
-0.0441679509495578 -0.0356267085864621 -0.0132730261087768 -0.000977473216191682 0.00656481157883115 0.0261715468883044 0.0318653047586419 -0.00297252467001583 "delta_1" 0.556 "PINN"
-0.0443223424138475 -0.0358616378756798 -0.0134151750700966 -0.000814645876726194 0.00649303930917577 0.0262769795339794 0.0318699797322312 -0.00297755165708799 "delta_1" 0.558 "PINN"
-0.0444751223830784 -0.0360942147655923 -0.0135487618741932 -0.000591790427162731 0.0065328379124554 0.0263858555108047 0.0318777078554446 -0.00298065853856481 "delta_1" 0.56 "PINN"
-0.044625107772299 -0.0363254075018673 -0.0136742288792338 -0.000534048572884638 0.00659191701863504 0.0264999874126249 0.0318881592821113 -0.00298200075339595 "delta_1" 0.562 "PINN"
-0.0447746944410277 -0.0365543983144134 -0.0137910694483712 -0.000476000472278026 0.00665148945608185 0.0266190409978829 0.0319015974073483 -0.00298129961536158 "delta_1" 0.564 "PINN"
-0.0449221069699755 -0.0367822778278639 -0.0138399343869648 -0.000332272337727813 0.00658609904857732 0.0267419654966409 0.0319181652915791 -0.0029787274949918 "delta_1" 0.566 "PINN"
-0.0450672398838745 -0.0367422273518854 -0.013672947217249 -0.000260687652057556 0.00653182684970888 0.0268708068483899 0.0319372303188031 -0.00297416443021054 "delta_1" 0.568 "PINN"
-0.0452126113257929 -0.036649286028386 -0.0137897461075234 -6.06090720423058e-06 0.00652799500346291 0.0270027219824726 0.0319600067936694 -0.00296764085682119 "delta_1" 0.57 "PINN"
-0.0453560912904738 -0.0365541208755111 -0.0139305728003394 9.16344855756979e-05 0.00651965705728741 0.0271386818230434 0.0319846087559605 -0.00295911541959528 "delta_1" 0.572 "PINN"
-0.0454981733909969 -0.0364585322276472 -0.0140695499683645 0.000164680345917212 0.00650720604040689 0.0272798949861784 0.0320123680729387 -0.0029486212436371 "delta_1" 0.574 "PINN"
-0.045638518564364 -0.0363605066488304 -0.0142063542359441 0.00025584875259288 0.00650167382940281 0.027424708338347 0.0320413969754501 -0.00293624195299271 "delta_1" 0.576 "PINN"
-0.0457796517329725 -0.0362611316520631 -0.0143413801412706 0.000319761224469195 0.00652296376651607 0.0275726601122559 0.0320729047638817 -0.00292160492243619 "delta_1" 0.578 "PINN"
-0.0459180190144546 -0.0361597095208881 -0.0143973586318369 0.000408476969387728 0.00653696472916676 0.0275409070380669 0.0321066689596192 -0.00290512101780562 "delta_1" 0.58 "PINN"
-0.0460562659930381 -0.0360569739562768 -0.014476563425766 0.000551872901749184 0.00643979891150037 0.0274990283207174 0.0321418705765967 -0.00288649568312505 "delta_1" 0.582 "PINN"
-0.046193343348562 -0.0359524670669642 -0.0145753613519439 0.000696876504971855 0.0063815997426776 0.0274589528190108 0.0321797167061931 -0.00286591790104783 "delta_1" 0.584 "PINN"
-0.0463305865302441 -0.0358469235579495 -0.0146674415573804 0.000841636529134937 0.00634395833328982 0.0274190298459305 0.0322190297735188 -0.00284306265413569 "delta_1" 0.586 "PINN"
-0.0464661129200716 -0.0357407210097336 -0.0147538941621332 0.000872536529463286 0.00630284241701362 0.0273814212410233 0.0322588701417855 -0.00281834159624878 "delta_1" 0.588 "PINN"
-0.0466004249177261 -0.0356316149018174 -0.0148339031759233 0.000959963717742651 0.00624849646903058 0.0273434003584236 0.0323009202700262 -0.00279152529150409 "delta_1" 0.59 "PINN"
-0.0467345043614928 -0.0355222489581606 -0.0149073692979007 0.00108449845830694 0.00620791315101943 0.0273064722632771 0.0323442383891529 -0.00276258805396428 "delta_1" 0.592 "PINN"
-0.0468676652852424 -0.0354107393028813 -0.0149745549192402 0.00107102214772892 0.00614027699435782 0.0272710092978116 0.0323884772400852 -0.0027316023602157 "delta_1" 0.594 "PINN"
-0.0469992218556503 -0.0353689936225663 -0.0150350101026302 0.00124596475361882 0.00609613466036563 0.0272349993837967 0.0324337662501241 -0.00269853159943851 "delta_1" 0.596 "PINN"
-0.0471301573134757 -0.0355876037102831 -0.0150893585760967 0.00145240675082636 0.00605225759845385 0.0272015562077857 0.0325064859757056 -0.00266343319020478 "delta_1" 0.598 "PINN"
-0.0472593092762965 -0.0358083241245863 -0.0151371519372341 0.00151871300358541 0.00598444219833261 0.0271668194417546 0.0325937250494142 -0.00262630633248672 "delta_1" 0.6 "PINN"
-0.0473878996915116 -0.036031073143677 -0.0151541424560653 0.00148391820197336 0.00591850468738153 0.0271331261826393 0.0326815362743507 -0.00258715206973293 "delta_1" 0.602 "PINN"
-0.0475151241207563 -0.036257438348023 -0.014853760517954 0.0016115949198191 0.00595648135913507 0.027100130088779 0.0327695702989068 -0.00254593829664471 "delta_1" 0.604 "PINN"
-0.0476411333556084 -0.0364860293182689 -0.0145430897163024 0.0017400891903373 0.00613398210411686 0.0270659352052293 0.0328583121691034 -0.0025027852917405 "delta_1" 0.606 "PINN"
-0.0477936733757227 -0.0367185560454151 -0.0142234470706493 0.00171717953694106 0.00631033896779254 0.0270340101102898 0.0329465775420391 -0.00245766886218412 "delta_1" 0.608 "PINN"
-0.0479974667244618 -0.036953986431026 -0.0138940046727709 0.00166893428334425 0.0065352156902968 0.0272436774147109 0.033035564500818 -0.00241060934331708 "delta_1" 0.61 "PINN"
-0.0482007350938856 -0.0371933146664671 -0.013725196602316 0.00164702653733795 0.00670074884320215 0.0274797692819335 0.0331243252341541 -0.00236172472144067 "delta_1" 0.612 "PINN"
-0.0484042280330903 -0.0374364617913781 -0.0135964284159882 0.00176128512149076 0.00692887201952352 0.0277170677712706 0.0332123890745607 -0.00231080246916699 "delta_1" 0.614 "PINN"
-0.0486078603403082 -0.0376840638330134 -0.0134582924672595 0.00187553779052374 0.00687998883271734 0.0279556947636885 0.0333002393288093 -0.00225820984569189 "delta_1" 0.616 "PINN"
-0.0488126194115415 -0.0379365181436111 -0.0134230228411221 0.0017565759281839 0.00703097214483206 0.028193745929761 0.0333869290921378 -0.0022037544752442 "delta_1" 0.618 "PINN"
-0.0490157976708172 -0.0381933886312771 -0.0134205776681584 0.00171495080522299 0.00726077805863035 0.0284324167291208 0.0334738959455166 -0.00214756130966714 "delta_1" 0.62 "PINN"
-0.0492188616904039 -0.0384548368006734 -0.0134118419509046 0.00187372770865524 0.00744332755530031 0.0286707572017186 0.0335588822049729 -0.00208957534557432 "delta_1" 0.622 "PINN"
-0.0494206550350988 -0.0387215004208774 -0.0133967463025648 0.00203459033355424 0.00755166894869008 0.0289084134593143 0.0336429668918522 -0.00203003833357282 "delta_1" 0.624 "PINN"
-0.0496226431601154 -0.0389941357664829 -0.0133756992821037 0.00199711826963367 0.00766033220659312 0.029145626212272 0.0337250827291597 -0.00196884855138585 "delta_1" 0.626 "PINN"
-0.0498223569004117 -0.0392711142225195 -0.0133489900977746 0.00209933173420229 0.00776049309643301 0.029381205815469 0.0338066665007368 -0.00190605270749105 "delta_1" 0.628 "PINN"
-0.0500224523766939 -0.0395545019582206 -0.0133154773117554 0.00220088369466642 0.00784025959896328 0.0294146678374441 0.0338860562026913 -0.0018418493545427 "delta_1" 0.63 "PINN"
-0.0502205782058065 -0.0397154148184371 -0.0132755690723874 0.00219554565911761 0.00798407003993318 0.0293955362905836 0.033964451507874 -0.00177613713963299 "delta_1" 0.632 "PINN"
-0.0504167666795707 -0.0396179301110131 -0.0132303886491478 0.00215014595809349 0.00809305934266358 0.029375321088134 0.034039953301402 -0.00170907590218301 "delta_1" 0.634 "PINN"
-0.0506100977673505 -0.0395177844650292 -0.0131787943587065 0.00238291537650204 0.00820081963709707 0.0293547479410016 0.0341135241451341 -0.00164061924524812 "delta_1" 0.636 "PINN"
-0.0508028701240413 -0.0394147666352263 -0.0131207201858115 0.00250437212955212 0.0083088037671375 0.029332516850061 0.0341849343869534 -0.00157093225010093 "delta_1" 0.638 "PINN"
-0.050992136061434 -0.0393086656090569 -0.0130564597233438 0.00232864944100086 0.00841643768760147 0.0293103088805877 0.0342534765869202 -0.00150012751581492 "delta_1" 0.64 "PINN"
-0.0511788806776163 -0.0391997460405478 -0.0128541074899771 0.00237367346213346 0.00851578663718078 0.0292859912327532 0.034320113101491 -0.00142818399738212 "delta_1" 0.642 "PINN"
-0.0513631342760992 -0.0390869601166015 -0.0126410360802829 0.00246150517128763 0.00852276870138235 0.029259935333972 0.0343957648053412 -0.00135515924880445 "delta_1" 0.644 "PINN"
-0.0515427802729229 -0.0389725967192891 -0.0123616180688568 0.00255082816322438 0.0087175682043571 0.0292338246917243 0.0345023238985931 -0.00128116328839569 "delta_1" 0.646 "PINN"
-0.0517202309238953 -0.0388551288684775 -0.0121023403655807 0.00263931287970609 0.00884514021577787 0.0292067196940773 0.034605043103102 -0.00120633789043719 "delta_1" 0.648 "PINN"
-0.0518927725735123 -0.038733505256298 -0.0118345186821223 0.00272832565559467 0.00895270114870295 0.0291769653983761 0.034704291334295 -0.00113065044912194 "delta_1" 0.65 "PINN"
-0.0520613877811784 -0.038609773756433 -0.0115592473295196 0.00281684795429149 0.0090593486371251 0.0291468419219059 0.0347990080213654 -0.0010541529259552 "delta_1" 0.652 "PINN"
-0.0522252695946539 -0.0384831220531949 -0.0112755946776888 0.00290517263089207 0.00916582303878966 0.0292413719522935 0.0348901597234694 -0.000977082744237812 "delta_1" 0.654 "PINN"
-0.0523843248207532 -0.0383522596733799 -0.0109842968733846 0.00279500989595605 0.00923354495962014 0.0294921215091353 0.0349783546270492 -0.000899404517538351 "delta_1" 0.656 "PINN"
-0.052538816397476 -0.0382192324742607 -0.0106851352399282 0.00267354540986142 0.00925743897638642 0.0297380534442591 0.0350614601208905 -0.000821226177931261 "delta_1" 0.658 "PINN"
-0.0526867407896365 -0.0380827469233729 -0.0103788436258401 0.00300046218953121 0.00944037197794945 0.0299782258318391 0.035139967529102 -0.000742703884189769 "delta_1" 0.66 "PINN"
-0.0528302652905002 -0.0383090373260484 -0.0100654394747857 0.0032614080920248 0.00959268576047356 0.0302134861950829 0.0352146079158004 -0.00066372869074771 "delta_1" 0.662 "PINN"
-0.0530812315608213 -0.0386606516157886 -0.00982086569667362 0.00334465061950606 0.00963257539900875 0.0304428952275446 0.0352848023643468 -0.000584634975697094 "delta_1" 0.664 "PINN"
-0.0533346035603222 -0.0390193666817635 -0.00971814753714662 0.00343094164878677 0.00960425949084998 0.0306653954735663 0.0353502116981101 -0.000505313505983115 "delta_1" 0.666 "PINN"
-0.0535844085079802 -0.0393846150165837 -0.00961149131235328 0.00351820658607482 0.00964257661695489 0.0308819555945348 0.0354107363945997 -0.000426021887934106 "delta_1" 0.668 "PINN"
-0.0538292360877464 -0.0397569001454265 -0.00949988629928589 0.00360411953716522 0.00974682941801619 0.03109104183567 0.0354652038970695 -0.000346600930395891 "delta_1" 0.67 "PINN"
-0.0540691046575668 -0.0401356508613806 -0.00938422795262794 0.00368826275880196 0.0098473425225204 0.031293744662092 0.0355154224323613 -0.000267334493525087 "delta_1" 0.672 "PINN"
-0.0543024810171426 -0.0405206517369192 -0.00926326478890971 0.00371588836392756 0.00994375228021793 0.031352042597056 0.0355614137066078 -0.000188297256052604 "delta_1" 0.674 "PINN"
-0.0545303335237759 -0.0409126391703494 -0.00913884359524797 0.00360437004779901 0.0100369476537733 0.0313137036170972 0.0356012936674621 -0.000109507384923706 "delta_1" 0.676 "PINN"
-0.0547519598090043 -0.0413103212735506 -0.00900887608141288 0.00349147310391307 0.0101412499557606 0.0312733082624748 0.0356360408756795 -3.11546001477852e-05 "delta_1" 0.678 "PINN"
-0.0549662996459925 -0.0417133599773738 -0.00887628103292948 0.00360921413792714 0.0102360274557844 0.0312304073533957 0.0356656818078516 4.68383576078923e-05 "delta_1" 0.68 "PINN"
-0.0551733653400988 -0.0421210588800414 -0.00866067568334539 0.00394742680178273 0.0102993244238734 0.0311847918195117 0.0356897676935646 0.000124220400395026 "delta_1" 0.682 "PINN"
-0.0553724518232805 -0.0425343883463332 -0.00830734387537957 0.00418242599988938 0.0104144733792347 0.0311369695309995 0.0357082083194802 0.000201014820846826 "delta_1" 0.684 "PINN"
-0.0555633287348358 -0.0429520516190647 -0.0083042720527251 0.00426107806365494 0.010490622286623 0.0310866155777957 0.0357204366075792 0.000277143432940486 "delta_1" 0.686 "PINN"
-0.055746002002822 -0.0429929553478681 -0.00816752566732348 0.0042943498904503 0.010560182041879 0.0310348372460986 0.0357287482141897 0.000352456695433546 "delta_1" 0.688 "PINN"
-0.0559192833325834 -0.0428249562724146 -0.00773909497108582 0.00419814025922205 0.0106218965142904 0.0309798824839445 0.0357298377856261 0.000426868214220719 "delta_1" 0.69 "PINN"
-0.0560830551832512 -0.0426502080929418 -0.00731450614938911 0.00410103064505962 0.0106772526330147 0.0309223847754088 0.035756212765278 0.00050031831931349 "delta_1" 0.692 "PINN"
-0.0562374367881393 -0.0424693010317685 -0.00689373321087028 0.00432197577672855 0.0107245196675253 0.030863692827527 0.035780504813123 0.000572804014626363 "delta_1" 0.694 "PINN"
-0.0563802825433017 -0.0422819889756409 -0.00647734524895571 0.00463715086935634 0.0107987628045305 0.0308014614030088 0.0357973606105737 0.000644140237446824 "delta_1" 0.696 "PINN"
-0.0565137364970578 -0.0420882641967075 -0.00606662622600052 0.00470844250105495 0.0110453330287712 0.0307375194991104 0.0358056269607978 0.00071430473319596 "delta_1" 0.698 "PINN"
-0.0566349335237848 -0.0418893094606614 -0.00566214271200915 0.00477767129326012 0.0111568678240928 0.0306719098614188 0.0358082046723378 0.000783208828171147 "delta_1" 0.7 "PINN"
-0.0567452976640492 -0.0416846362025873 -0.00526290939601459 0.00505840819104497 0.0113390333776646 0.0306687867714923 0.0358040611109434 0.000850833571645491 "delta_1" 0.702 "PINN"
-0.0568439856136824 -0.0414736342792887 -0.00500391479080542 0.00515927917207004 0.0114920793624489 0.030783003407219 0.0357926425274402 0.000917073604850716 "delta_1" 0.704 "PINN"
-0.0569306285374391 -0.0412564064343131 -0.00487319416306686 0.00507841866207936 0.0115088346509588 0.0308873248345327 0.0357747085159006 0.00098170073584484 "delta_1" 0.706 "PINN"
-0.0570241220132865 -0.0410334106700845 -0.00473931507028569 0.00503865471409826 0.01152131513838 0.0309800075805964 0.0357488749442487 0.00104496096583467 "delta_1" 0.708 "PINN"
-0.0572428102478049 -0.0408048642032894 -0.00460269075286623 0.00510019221044844 0.0115300080122492 0.0310619324290491 0.0357165015351308 0.00110649724642954 "delta_1" 0.71 "PINN"
-0.0574493993268232 -0.0406645032034665 -0.00446314039105089 0.00515855203331628 0.0115502504287922 0.0311327883368864 0.0356769234943337 0.0011664778015065 "delta_1" 0.712 "PINN"
-0.0576435158600721 -0.0411158917438492 -0.0043221508029343 0.00525617848474669 0.0115615710771697 0.0311932198765201 0.0356300739227109 0.00122472597839055 "delta_1" 0.714 "PINN"
-0.0578250223205214 -0.0415696027149783 -0.00411866957147922 0.00538419471921281 0.0116509935464202 0.0312407743940497 0.0355771975880799 0.00128125810921675 "delta_1" 0.716 "PINN"
-0.0579936594165118 -0.0420249067290153 -0.00373099203240645 0.00567710667971144 0.0117414847359276 0.0312787234757834 0.035517156716687 0.00133593678032362 "delta_1" 0.718 "PINN"
-0.0581480924174382 -0.0424801181487449 -0.00353893511210157 0.00585281356265477 0.0118321730581883 0.0313053341121785 0.035449650226496 0.00138869941245523 "delta_1" 0.72 "PINN"
-0.0582894874324358 -0.042936409784841 -0.00354058029691307 0.0058380822140649 0.0118135151869776 0.0313203059994767 0.0353753328865645 0.00143962822525638 "delta_1" 0.722 "PINN"
-0.058415432187416 -0.0433916146953703 -0.00354930946656529 0.0059043746190317 0.0118360482819938 0.0313242946827572 0.0352951000613069 0.00148854225796665 "delta_1" 0.724 "PINN"
-0.05852625589773 -0.0438457114312489 -0.00341841121052044 0.0060366085680652 0.0117915837452698 0.0313162877834772 0.0352079419432816 0.00153555324445249 "delta_1" 0.726 "PINN"
-0.0586218086863433 -0.0442960534904533 -0.00336136312530333 0.00607900293500996 0.0117428467838598 0.031297538990491 0.0351145198317822 0.00158047055128608 "delta_1" 0.728 "PINN"
-0.0587014611440431 -0.0447449984611499 -0.00338275351911865 0.00605232045092341 0.0117024264352066 0.0312682314794896 0.0350145426953046 0.00162336547521808 "delta_1" 0.73 "PINN"
-0.0587652964449765 -0.0451903712863104 -0.00340063395685053 0.00601791113794259 0.0117900908791582 0.0312266433725199 0.0349068858005588 0.00166409358038687 "delta_1" 0.732 "PINN"
-0.0588122029980207 -0.0449307698764909 -0.003414687877489 0.00599919862226506 0.0117859295521037 0.0311745121560123 0.0347948374834133 0.00170280800167594 "delta_1" 0.734 "PINN"
-0.0588424970511505 -0.044624418635046 -0.00326284846034586 0.00593882903170428 0.0117021403614965 0.031111312634885 0.0346757278736767 0.0017393338625456 "delta_1" 0.736 "PINN"
-0.0588550616786032 -0.0443099742663673 -0.00321323594121492 0.00588005399074454 0.0115869642800914 0.0310367603276218 0.0345511808939978 0.00177368400976211 "delta_1" 0.738 "PINN"
-0.0588514011864549 -0.0439877426501911 -0.00318373860928944 0.00582182281841748 0.0115329057220079 0.0309520032972652 0.0344207961675209 0.00180582963875779 "delta_1" 0.74 "PINN"
-0.0588289657532699 -0.0436575522474385 -0.00294866449607478 0.00579058370903274 0.0114627691498084 0.0308558060535689 0.0342842947850963 0.0018358059769433 "delta_1" 0.742 "PINN"
-0.0587880638184133 -0.043319348178581 -0.00271144487546993 0.00597622482088211 0.0113344028170688 0.030748842511187 0.0341416383868085 0.00186360448839943 "delta_1" 0.744 "PINN"
-0.0587292395162662 -0.0429745033685596 -0.00269601836233924 0.00636501171946624 0.0112538060454663 0.0306316697608791 0.0339937430415582 0.00188915952130602 "delta_1" 0.746 "PINN"
-0.0586527958390659 -0.0426220038604612 -0.00274293563107875 0.0065971795462122 0.0111278467971634 0.0305034167252982 0.0338405729098554 0.00191246017647773 "delta_1" 0.748 "PINN"
-0.058702727741994 -0.0422634556056813 -0.00278473842098881 0.00648119069993924 0.0113641373278281 0.0303651220190999 0.0336830481887838 0.00193356312507104 "delta_1" 0.75 "PINN"
-0.0587664287039162 -0.0418974816273139 -0.00282240741983109 0.0063588108559437 0.0115430253598134 0.0302169921352817 0.033520303225794 0.00195244335720612 "delta_1" 0.752 "PINN"
-0.0588107036324983 -0.041525801716102 -0.00282980726405646 0.00622888452790427 0.0116394674397613 0.0300592359101111 0.0333518322859159 0.00196917096837156 "delta_1" 0.754 "PINN"
-0.058835014586748 -0.0414831951087755 -0.00281570870101211 0.00611333292504646 0.0117354750633134 0.0298906331876394 0.03317951610968 0.00198355786389062 "delta_1" 0.756 "PINN"
-0.0588394175450717 -0.0418998680158862 -0.00279225043489406 0.00634352208690925 0.0118326136509457 0.0297122297884047 0.0330018998672192 0.00199580134271091 "delta_1" 0.758 "PINN"
-0.0588244425536455 -0.0423091811061735 -0.00272635624713624 0.0066783179044505 0.0119298282076388 0.0295251931945784 0.0328207491319901 0.00200583501233739 "delta_1" 0.76 "PINN"
-0.0587883519676398 -0.0427098808017172 -0.00267590081814251 0.00650669303501161 0.0120279737071918 0.0293285474601264 0.032635088449168 0.00201371814663178 "delta_1" 0.762 "PINN"
-0.0587315511949336 -0.0431005915900737 -0.00264257728684014 0.00632860223784848 0.0121264772122132 0.0291229879080752 0.0324452560028459 0.00201940959064792 "delta_1" 0.764 "PINN"
-0.0586540853010336 -0.0434812465357513 -0.00262497687016361 0.00614575983348453 0.0122254836413342 0.028907781688984 0.0322517114663896 0.00202299978861223 "delta_1" 0.766 "PINN"
-0.0585562350555215 -0.0438510607224882 -0.00262383407179501 0.00597182726705348 0.012345178647819 0.0286838672224718 0.0320542015294627 0.00202437235026054 "delta_1" 0.768 "PINN"
-0.0584363719434429 -0.0442088899413786 -0.00263892725261505 0.00633563376640067 0.0126379018337633 0.0284512315151026 0.031853071200211 0.00202372750505163 "delta_1" 0.77 "PINN"
-0.0582957277548579 -0.0445546620697723 -0.00267098709020641 0.00626425289407584 0.0126367090264612 0.0282103393574622 0.0316485485495259 0.00202096666940539 "delta_1" 0.772 "PINN"
-0.0581342203228612 -0.0444689352722576 -0.00270807973944986 0.0060472930685328 0.012638863374867 0.0279616572576393 0.0314419367822354 0.0020160926756704 "delta_1" 0.774 "PINN"
-0.057949976705705 -0.0440042319014002 -0.00270076772777916 0.0058641060562773 0.0127436590633099 0.0277049388587498 0.031231917635498 0.0020093452156867 "delta_1" 0.776 "PINN"
-0.0577452936549721 -0.0435325100140525 -0.00269643360477079 0.00584731637422065 0.0128514643109066 0.0274406553408801 0.0310187239456625 0.00200054675915211 "delta_1" 0.778 "PINN"
-0.0575196042674921 -0.0430547464629647 -0.0026927564672925 0.00597488200829233 0.0129629878909672 0.0271685649096125 0.0308040214067014 0.00198971829319155 "delta_1" 0.78 "PINN"
-0.0572722197990012 -0.0425708426054621 -0.00269146660539776 0.00580556776990826 0.0130768415163851 0.0269760069505247 0.0305854248006598 0.00197698178396451 "delta_1" 0.782 "PINN"
-0.0570044754629924 -0.04208069718705 -0.00269143147911333 0.00578095600765904 0.0131925930373005 0.0268907286183921 0.030365081066505 0.00196232023677216 "delta_1" 0.784 "PINN"
-0.0567150827079894 -0.0415863529426306 -0.00269396053182414 0.00575519761223953 0.0132065588004371 0.026807803013613 0.0301437088356467 0.00194587830667519 "delta_1" 0.786 "PINN"
-0.0565351907194314 -0.0410872291493456 -0.00269750037688821 0.00572066111153191 0.0134274939873156 0.0267266390091865 0.0299278600024229 0.00192749142845956 "delta_1" 0.788 "PINN"
-0.0563812143079496 -0.0405831001201808 -0.00270389328533782 0.00569786007784834 0.0135604069399156 0.026647124396149 0.0297376433652783 0.00190738723261853 "delta_1" 0.79 "PINN"
-0.0562041932590582 -0.040076717929139 -0.00266261291434167 0.00566362686243882 0.0136801747029445 0.0265698643021521 0.0295474787836574 0.00188542524061409 "delta_1" 0.792 "PINN"
-0.0560059318708226 -0.0395667790642245 -0.00261652318702621 0.00563468862498739 0.0138219878252792 0.0264946314706991 0.0293571382616009 0.00186176930803874 "delta_1" 0.794 "PINN"
-0.0557844172575346 -0.0390943844141611 -0.00256752520406722 0.00559121299912102 0.0139476000907288 0.0264215583540399 0.0291668727211005 0.00183641766841942 "delta_1" 0.796 "PINN"
-0.055539302977033 -0.0393527596447427 -0.00251685929595746 0.00554973074255272 0.0140110461098064 0.0263507791591457 0.0289769351597748 0.00180945066596064 "delta_1" 0.798 "PINN"
-0.0552726245376347 -0.039594870087295 -0.00246320086589591 0.00551082124345104 0.0140859059576226 0.0261987235864221 0.0287868653951315 0.00178081197432515 "delta_1" 0.8 "PINN"
-0.0549839135412338 -0.0398204941566538 -0.00240909033736902 0.00544174214629667 0.0141792579970714 0.0258908921924379 0.0285964437388841 0.00175058097488112 "delta_1" 0.802 "PINN"
-0.0546734148970462 -0.040027858522671 -0.00246720071176965 0.00542171343887887 0.0143126987169155 0.0255800161095707 0.0284083135748532 0.00171877119697127 "delta_1" 0.804 "PINN"
-0.054341490376016 -0.0402188830365615 -0.002529032135132 0.00539063572103049 0.0144296898321608 0.0252656398690472 0.0282201124239903 0.00168541988869018 "delta_1" 0.806 "PINN"
-0.0539875457975101 -0.0403911937573722 -0.00270111549198138 0.00524147811872777 0.0144695893659099 0.0249488598315883 0.0280325785632796 0.00165078027821467 "delta_1" 0.808 "PINN"
-0.0536127728429765 -0.0405455139279343 -0.00272019745463548 0.00516468357524591 0.0145101659683835 0.0246300590867599 0.0278464523643895 0.0016144954979163 "delta_1" 0.81 "PINN"
-0.0532166919865489 -0.0406804187661227 -0.00273452332303448 0.0052221730142743 0.0147185586939016 0.0244597524139001 0.0276615224378287 0.00157683107090959 "delta_1" 0.812 "PINN"
-0.0528014440294693 -0.0403478558610328 -0.00281057032323129 0.00520154321809119 0.0148923409160795 0.0244466606294433 0.0274774600979721 0.00153787929281592 "delta_1" 0.814 "PINN"
-0.0523660686538854 -0.0397530253549108 -0.00288987682055852 0.00539753613728911 0.0149039089409428 0.0244372345622859 0.0273227901522295 0.00149744872958741 "delta_1" 0.816 "PINN"
-0.0519119893850675 -0.039157272855993 -0.00290081861262925 0.00525649782606408 0.0148453734537537 0.0244309093785804 0.0271912861625694 0.0014558060295655 "delta_1" 0.818 "PINN"
-0.0514387202874302 -0.0385611784648747 -0.00291160403639701 0.00506034512965814 0.014930963376893 0.0244286717261686 0.0270628748442001 0.00141282291915821 "delta_1" 0.82 "PINN"
-0.0509473231177033 -0.0379662738651694 -0.00308590355111726 0.00493069113877087 0.0149476138193034 0.0244298410837618 0.0269347300249057 0.0013686094825337 "delta_1" 0.822 "PINN"
-0.050438023154584 -0.0373728966271933 -0.00316972793989412 0.00486744861772026 0.01496700563244 0.0243562477992263 0.0268099878371468 0.00132308321269906 "delta_1" 0.824 "PINN"
-0.0500391718598641 -0.0367818591380191 -0.00329252448155104 0.00480243657581902 0.0149896647834931 0.0240763759475611 0.0266885674857427 0.00127649817647485 "delta_1" 0.826 "PINN"
-0.0496497738209631 -0.0361931372992907 -0.00344123594978918 0.00438647767264944 0.0150449563765582 0.0237974075499818 0.0265701514801107 0.0012287168386829 "delta_1" 0.828 "PINN"
-0.0492406753090875 -0.0356090891780421 -0.00354740059271852 0.00435849680932765 0.0151301158348642 0.0235189080797999 0.0264532319599489 0.00117981735229412 "delta_1" 0.83 "PINN"
-0.0488116206624163 -0.0350290911142852 -0.00372608295712085 0.0044686358909487 0.0152214417806624 0.0232415176316907 0.0263401174853986 0.00112983863537395 "delta_1" 0.832 "PINN"
-0.0483637841693969 -0.0344537113013448 -0.00387407747355017 0.00444879408815657 0.0153195906355308 0.0230360411622554 0.0262300185423789 0.00107871984123178 "delta_1" 0.834 "PINN"
-0.0478980998200804 -0.033885065777975 -0.00408116521377122 0.00427450906948246 0.0153243439568564 0.0230927991557199 0.0261230996364668 0.00102667257349051 "delta_1" 0.836 "PINN"
-0.0474145462416495 -0.0333235999130683 -0.0042790398664998 0.00410140260408187 0.0153203038399523 0.0231536175988956 0.0260497826776913 0.000973395871392002 "delta_1" 0.838 "PINN"
-0.0469140540470507 -0.0331641050403682 -0.00447768117451086 0.00392956249958754 0.0153195865659179 0.0232178291089586 0.025999935707274 0.000919277305602487 "delta_1" 0.84 "PINN"
-0.0463968369049417 -0.0331546107076166 -0.00472263982285592 0.00375782591860863 0.0153272105354569 0.0232865553069772 0.0259542238071189 0.000864219606418224 "delta_1" 0.842 "PINN"
-0.0458647757254811 -0.0331272470738837 -0.00496004613175816 0.003588070912802 0.015395459816661 0.0233584148683559 0.0259115063263045 0.000808147928189708 "delta_1" 0.844 "PINN"
-0.0453174848238564 -0.0330809235278651 -0.00518456584017968 0.00341830228407747 0.0154713267444453 0.0233785093112706 0.025872789874763 0.000751257533725643 "delta_1" 0.846 "PINN"
-0.0447573202259612 -0.0330160993741042 -0.00541013089975095 0.00325414329168372 0.0154729660120849 0.0231754966525575 0.0258378893879736 0.000693334615591005 "delta_1" 0.848 "PINN"
-0.0441832993646178 -0.0329327563263502 -0.00568325757464028 0.00308243100501315 0.0155822116677191 0.0229752296327876 0.0258070975232618 0.0006347048178469 "delta_1" 0.85 "PINN"
-0.0435971800022645 -0.0328319476030425 -0.0059514288197331 0.00296764221888957 0.0155550209589213 0.0227783618347883 0.0257805892027858 0.000575205989168469 "delta_1" 0.852 "PINN"
-0.0429991688498119 -0.0327123409796799 -0.00621896033263847 0.00286194697396991 0.0155301158778818 0.0225843548477005 0.025758779043461 0.000514870708399307 "delta_1" 0.854 "PINN"
-0.0423906633803026 -0.0325752255789817 -0.00647075619584148 0.00275871085083668 0.0156621820726615 0.022394221386385 0.0257396987525906 0.000453841556746526 "delta_1" 0.856 "PINN"
-0.0417731789453057 -0.0320964472749714 -0.0067227513159005 0.0026588918167354 0.0158100152337985 0.0224096671124683 0.0257247191737644 0.000391983769519556 "delta_1" 0.858 "PINN"
-0.0411462030077037 -0.031510955668973 -0.00697501857454419 0.00256094553963271 0.0158200068264767 0.0225327187218707 0.025715267821641 0.000329476820641255 "delta_1" 0.86 "PINN"
-0.0405122021249005 -0.0309359970647638 -0.00722691474638992 0.00246809691330263 0.0157617127308802 0.0226593596895286 0.025754681688106 0.000266268014375509 "delta_1" 0.862 "PINN"
-0.0398718551730419 -0.03037307563592 -0.00749035872090698 0.00253780379975932 0.0158523717747281 0.0227897695918498 0.0257979890302384 0.000202406562369096 "delta_1" 0.864 "PINN"
-0.0392670989318098 -0.0298236951186288 -0.0077652715710318 0.00263085767555793 0.0158296648681751 0.0229226985953115 0.0258458485783635 0.000137930749754702 "delta_1" 0.866 "PINN"
-0.0387188959279661 -0.0292876891382137 -0.00803979674580713 0.00253290415386953 0.0159249395422492 0.0230598782001741 0.0258979664374079 7.28220565889892e-05 "delta_1" 0.868 "PINN"
-0.038160424970169 -0.0287659632059802 -0.00831191915749652 0.00213110093383184 0.0160195060599722 0.0231994646408875 0.0259546458076656 7.20128950053817e-06 "delta_1" 0.87 "PINN"
-0.0375943914330243 -0.0282595410449 -0.00858302034897296 0.0020579879648559 0.0159362644404184 0.0232463770354083 0.0260149988454532 -5.8927227835777e-05 "delta_1" 0.872 "PINN"
-0.0370204003353261 -0.028156880138648 -0.00885167961066258 0.00198977408713108 0.0159333239761388 0.0231566129281247 0.0260798076791473 -0.000125589523444286 "delta_1" 0.874 "PINN"
-0.0364393670837708 -0.0288190962200332 -0.00913472294646334 0.00192634900176381 0.016177393645576 0.0233349623908501 0.0261494969254228 -0.000192580008483878 "delta_1" 0.876 "PINN"
-0.035852921881117 -0.0294906519733715 -0.00939164830651296 0.00186819857847342 0.0162906492958943 0.0236343107368846 0.0262228225148979 -0.000260115220033421 "delta_1" 0.878 "PINN"
-0.0352612653755586 -0.0297625140524409 -0.00964755099176029 0.00181533032438641 0.0161881682819325 0.0239332960627727 0.0263009255953373 -0.000327974032190156 "delta_1" 0.88 "PINN"
-0.0346660281111004 -0.0304782934069745 -0.00990458107801717 0.00176822881406347 0.0160872683003448 0.0241005545912918 0.0263825638977457 -0.000396028560565585 "delta_1" 0.882 "PINN"
-0.034068720895486 -0.0310741988476226 -0.010161700028172 0.0016942691128915 0.0160390771049741 0.0242603615994375 0.0264692377358202 -0.000464452821236959 "delta_1" 0.884 "PINN"
-0.0334679930186397 -0.0309425781594506 -0.0104158310724718 0.00158114809434051 0.0162410588165327 0.0244311008896498 0.0265605408436558 -0.00053309964787509 "delta_1" 0.886 "PINN"
-0.0329849218961533 -0.0315734584838283 -0.0106663845397429 0.00147139571674748 0.0164695094147982 0.0247092294369522 0.0266548756314844 -0.000601999246592866 "delta_1" 0.888 "PINN"
-0.0337076511856147 -0.0313876277554332 -0.0109138430211375 0.00149861878396851 0.0163240861249283 0.0247513648695719 0.0267542214802643 -0.000670925784016241 "delta_1" 0.89 "PINN"
-0.0344388475091879 -0.0315149015694063 -0.0111584503653037 0.00152597600649906 0.0162541113123098 0.0249198792798537 0.0268581731393751 -0.0007399096809749 "delta_1" 0.892 "PINN"
-0.0351783152831973 -0.0315658366647567 -0.0113980073596968 0.00154975356862697 0.0162122306889141 0.025089940619019 0.0269870674685675 -0.000809011045922655 "delta_1" 0.894 "PINN"
-0.0359232359780242 -0.0323184921836535 -0.0116346653623537 0.00135871980156121 0.016333913870521 0.0252606662613726 0.0271282622649427 -0.000877985073304633 "delta_1" 0.896 "PINN"
-0.0366754408177019 -0.0330744057151742 -0.011867535451857 0.000979604868833972 0.0164916738110326 0.0254341543706591 0.0272726835635198 -0.000946903661794907 "delta_1" 0.898 "PINN"
-0.0374341377366429 -0.0338313537705022 -0.0120965031675623 0.000875359640047035 0.0166168463866596 0.0257037827027184 0.0274206428233321 -0.00101563064959841 "delta_1" 0.9 "PINN"
-0.038199487942258 -0.0345893774289883 -0.0123210364167025 0.000786966001117495 0.0166960627418735 0.0261046021446483 0.027571736741782 -0.00108411432510092 "delta_1" 0.902 "PINN"
-0.038970221760193 -0.0352810391128755 -0.0125417351951524 0.000702296150838944 0.0169364096699649 0.0265082944273856 0.0277250856731202 -0.00115246873820404 "delta_1" 0.904 "PINN"
-0.0397451883550926 -0.0359398942304492 -0.0127564573028565 0.000621455302397766 0.0171067109179419 0.0267382927838415 0.0279890001955825 -0.00122023484014572 "delta_1" 0.906 "PINN"
-0.0405263359628398 -0.0366071619821358 -0.012967948712311 0.000544727772007092 0.0171601706298325 0.0268392497562191 0.0283415284328212 -0.00128764549755303 "delta_1" 0.908 "PINN"
-0.0413122745889192 -0.0372839578235709 -0.0133065143234778 0.000471264656057291 0.0170970818000464 0.0269473107393814 0.0286928527996961 -0.0013545636638047 "delta_1" 0.91 "PINN"
-0.0421023295856784 -0.0379675823993795 -0.0133750580456435 0.000401289749067502 0.0170408548281629 0.0270580206968649 0.0290426841200875 -0.00142094718987357 "delta_1" 0.912 "PINN"
-0.0428963039715211 -0.0386591520320558 -0.0135711608133389 0.000335265548036645 0.0170671332312524 0.0271750311960501 0.0293906108781694 -0.0014865970823915 "delta_1" 0.914 "PINN"
-0.0436937619770206 -0.039358233131175 -0.0137613668840594 0.000274012336165086 0.0172905365309872 0.0272950798059717 0.029735385800856 -0.00155149897674153 "delta_1" 0.916 "PINN"
-0.0444949830460117 -0.0400642728408844 -0.0139472295379011 0.000216145183129512 0.0175302871850489 0.0275224597390893 0.0300777867497823 -0.00161561867690688 "delta_1" 0.918 "PINN"
-0.0452988160825896 -0.0407779104098245 -0.0141267255986741 0.000162365479506765 0.0177867388041721 0.0279748277814349 0.0304187093592265 -0.00167884165258253 "delta_1" 0.92 "PINN"
-0.0461060173112173 -0.041498831423916 -0.0143006930155839 0.000112123076666415 0.0179956091165081 0.0284304221456111 0.0307558291760024 -0.00174098057572308 "delta_1" 0.922 "PINN"
-0.0469159124166181 -0.0422243372948854 -0.014468957580234 6.67152830839957e-05 0.0180150258064686 0.0288890409462457 0.0310890852867789 -0.00180213745967617 "delta_1" 0.924 "PINN"
-0.0477271117995124 -0.042957451491956 -0.0146317622082767 2.51733329383885e-05 0.0180466846445246 0.0291187720850576 0.0314199650623428 -0.00186209252786863 "delta_1" 0.926 "PINN"
-0.0485397760835375 -0.0436963101853209 -0.0147882173219601 -1.13255939673262e-05 0.0180904123485535 0.0292996786855271 0.0317480461545494 -0.00192069843105155 "delta_1" 0.928 "PINN"
-0.0493541861598461 -0.0444416734317195 -0.0149376717980452 -4.37500908394561e-05 0.0181457959517219 0.0294808799158799 0.0320712338842777 -0.00197797258405436 "delta_1" 0.93 "PINN"
-0.0501688347492615 -0.0451913211677291 -0.015080845456055 -7.16978620999287e-05 0.0182156444797812 0.0296620913299936 0.0323917233680546 -0.00203389061977485 "delta_1" 0.932 "PINN"
-0.0509844798462922 -0.0459462522854905 -0.0152176832910637 -9.42897930577002e-05 0.0183016953031261 0.0298412401576136 0.0327090851582856 -0.00208815937639055 "delta_1" 0.934 "PINN"
-0.0517999723993769 -0.0467060355188431 -0.0153483091567231 -0.000113925042529606 0.0184023460153628 0.0300205438802292 0.0330387423335274 -0.00214073827614236 "delta_1" 0.936 "PINN"
-0.0526163094267318 -0.0474700015362197 -0.0154686466466177 -0.000128592140845929 0.0186277806663586 0.0301979282468228 0.0334368180697755 -0.00219161424317915 "delta_1" 0.938 "PINN"
-0.0534317464354765 -0.0482390310799898 -0.0155904712796223 -0.000137949817728522 0.0189861499929931 0.030375610342718 0.03383110465162 -0.00224063173218623 "delta_1" 0.94 "PINN"
-0.0542458505374808 -0.0490119786877741 -0.0157006494815484 -0.000143266510305606 0.0191505149073858 0.0306417384690123 0.0342238951589258 -0.0022876927201642 "delta_1" 0.942 "PINN"
-0.0550587857732801 -0.0497876995509843 -0.0158042235916869 -0.00020435629890414 0.0192269375655036 0.0308291907678915 0.0346123532711335 -0.00233261898628775 "delta_1" 0.944 "PINN"
-0.0558704790455242 -0.0505669577723615 -0.0159010813181445 -0.000273155297475847 0.0193121827749048 0.031016566576803 0.0349981694123949 -0.00237541706599493 "delta_1" 0.946 "PINN"
-0.0566796654708934 -0.0513495642069572 -0.0159896800933896 -0.000340565082744049 0.0194045348811012 0.0312048906581015 0.0353811243667592 -0.00241591709133434 "delta_1" 0.948 "PINN"
-0.0574862728715251 -0.0521338998383605 -0.0160722922829919 -0.000405179606399853 0.0195230386544742 0.0313939953314182 0.0357605195574553 -0.00245401070135011 "delta_1" 0.95 "PINN"
-0.0582914217763524 -0.0529212073479639 -0.0161471971820967 -0.000468334802538939 0.0196145438488167 0.0315835933341566 0.0361352962561796 -0.00248973735199144 "delta_1" 0.952 "PINN"
-0.0590921802123638 -0.0536477193697182 -0.0160491744998732 -0.000529876657883066 0.0200049304389314 0.0317732768731016 0.0365079694896533 -0.00252283204004334 "delta_1" 0.954 "PINN"
-0.0598899083548721 -0.0543111843528761 -0.0161272626027542 -0.000588757258227268 0.0204762446817186 0.0319631140801642 0.0368758065521932 -0.00255327253463403 "delta_1" 0.956 "PINN"
-0.0606846556909053 -0.0549656980849371 -0.0161965215179458 -0.000646432264110763 0.0208239826187031 0.0324648021202081 0.0372411982087593 -0.00258080587329568 "delta_1" 0.958 "PINN"
-0.0614740887462795 -0.0556111904039069 -0.0162615498655423 -0.000700961134498579 0.021188275753389 0.0326593168940192 0.0376017632799059 -0.00260551045014282 "delta_1" 0.96 "PINN"
-0.0622584981442833 -0.0562481885015511 -0.0163189596830683 -0.000754159433405177 0.0215801400718383 0.0328283821938169 0.0379585740959789 -0.00262721307652139 "delta_1" 0.962 "PINN"
-0.0630393672296197 -0.0568750744016238 -0.0163698337962376 -0.000805041387337169 0.0220011902534201 0.0329963706522005 0.0383113890449382 -0.00264581061331263 "delta_1" 0.964 "PINN"
-0.0638148423849345 -0.0574917806944324 -0.0164130500987377 -0.000853694459669097 0.0224517280296379 0.0331607245576997 0.038659963552236 -0.0026611955069072 "delta_1" 0.966 "PINN"
-0.0645837861467109 -0.0580989560718115 -0.0164504675428072 -0.000900564094906353 0.0229341992535268 0.0333219845670656 0.0390515905626481 -0.00267326323612266 "delta_1" 0.968 "PINN"
-0.0653462540424279 -0.0586961771877794 -0.0164801320944595 -0.00094502320721046 0.0230704244165136 0.0334780671111958 0.0394935127155449 -0.0026820357011555 "delta_1" 0.97 "PINN"
-0.0661023024976637 -0.0592826639142754 -0.0164758258597106 -0.000962356971724754 0.0234911211184707 0.0338832365136761 0.0399317978666855 -0.00268726556320265 "delta_1" 0.972 "PINN"
-0.0668516312084753 -0.0598565640915478 -0.0164525954070902 -0.00088342635614036 0.0241663639528724 0.0345713683153914 0.0403665355800105 -0.0026889392632892 "delta_1" 0.974 "PINN"
-0.0675939413924118 -0.060420557103628 -0.0164502173313086 -0.000799463805434719 0.0244388798267527 0.0350560316784934 0.04079840814717 -0.0026869037633663 "delta_1" 0.976 "PINN"
-0.0683291743806276 -0.060971601772857 -0.0164443948718321 -0.000709898151010302 0.024861646315216 0.0352033064881039 0.0412264252049499 -0.00268112350902955 "delta_1" 0.978 "PINN"
-0.0690553650756709 -0.061511783803744 -0.0164143984064792 -0.000615231635843427 0.0255691794567476 0.0353465443328078 0.0416501901555719 -0.00267154532748009 "delta_1" 0.98 "PINN"
-0.0697734105514778 -0.0620396137096613 -0.01637772798222 -0.000516682286615944 0.026263002672736 0.035486333645389 0.0420704951985678 -0.00265800904014295 "delta_1" 0.982 "PINN"
-0.0704828977282379 -0.0625545567658465 -0.0163323767921862 -0.000412190780227584 0.027072595636729 0.0356239749380933 0.0424868178494755 -0.00264050201315193 "delta_1" 0.984 "PINN"
-0.0711829378374211 -0.0630560793350869 -0.0162802130606086 -0.000302679695330377 0.0275581317644276 0.0360824108739073 0.0428989898698915 -0.00261880834175936 "delta_1" 0.986 "PINN"
-0.071873716142542 -0.063677990791223 -0.0162201254603602 -0.000379306766351895 0.0277946177695001 0.0368955429589652 0.0433077933139203 -0.00259319284011253 "delta_1" 0.988 "PINN"
-0.0725542269636623 -0.0644300096948751 -0.0161527915436807 -0.000465386221662478 0.028033917494874 0.0377197866342276 0.0437119802959345 -0.00256316355329486 "delta_1" 0.99 "PINN"
-0.0732245392709281 -0.0651795047028192 -0.0160806079319239 -0.000551941301066727 0.0282759656331328 0.0385545774632368 0.0441301963220844 -0.00252893482801739 "delta_1" 0.992 "PINN"
-0.073884962339146 -0.0659236919939614 -0.0160463874436088 -0.000640596665517301 0.0285191451586213 0.0393988755892665 0.0446435973823254 -0.00249030928876535 "delta_1" 0.994 "PINN"
-0.0745333032182012 -0.0666636038155834 -0.0160056401768461 -0.000730594535746087 0.0287636262744406 0.0402521181695639 0.0451524318340377 -0.00244735919463914 "delta_1" 0.996 "PINN"
-0.0751708273867455 -0.06739884335959 -0.0159594025932139 -0.000821476575060487 0.0290089820411061 0.0407192574612425 0.0456582927270295 -0.00239990679048186 "delta_1" 0.998 "PINN"
-0.0757954638226934 -0.0681294921374955 -0.0159075204349299 -0.000772338291974095 0.0290114005656605 0.0409036694279477 0.0461606242471277 -0.00234798213331346 "delta_1" 1 "PINN"
-0.0764114964251472 -0.0688543218410822 -0.0158485300630755 -0.000614253165992951 0.0289561677214234 0.041445321722791 0.0466598206883186 -0.00229151162387016 "delta_1" 1.002 "PINN"
-0.0770685303065155 -0.0695728209003226 -0.0157852600439611 -0.000452357235957823 0.0288905671753836 0.0423652341785843 0.0471542462230816 -0.00223052498603076 "delta_1" 1.004 "PINN"
-0.077713525150112 -0.0702849560647989 -0.0157152350188547 -0.000284779231265686 0.0288158335836624 0.0433135144865875 0.0476463145761574 -0.00216472408659475 "delta_1" 1.006 "PINN"
-0.0783477552007359 -0.0709895037209483 -0.0156423696826667 -0.000113403737402873 0.0287327236440267 0.0442891713027311 0.0481328330720945 -0.00209436280875751 "delta_1" 1.008 "PINN"
-0.0789691590403252 -0.0716878653820456 -0.0155602817563837 6.2327687111452e-05 0.0286392501409083 0.0452487227178739 0.0486713432317107 -0.00201940239208897 "delta_1" 1.01 "PINN"
-0.0795784184605259 -0.0723779870883134 -0.0154735662993106 0.000241482604170229 0.0285367623802235 0.0458766432566047 0.049288275893502 -0.00193984684284773 "delta_1" 1.012 "PINN"
-0.0801747862979008 -0.0730604391249352 -0.0153827204033011 0.000425869559500636 0.0284238667869416 0.0470306309353115 0.0499038230197806 -0.00185532161262163 "delta_1" 1.014 "PINN"
-0.0807565632711149 -0.0737346013452695 -0.0152858705669052 0.000503110124711159 0.0283010759674078 0.0482183992603868 0.0505150180100042 -0.00176621211267552 "delta_1" 1.016 "PINN"
-0.0813264623989649 -0.0743992592172973 -0.015183767027203 0.000524047802298644 0.0286264690858684 0.0489795618753903 0.0511250898431292 -0.00167236473523809 "delta_1" 1.018 "PINN"
-0.0818824298850847 -0.0749942240164885 -0.0150760880432285 0.00054571280870741 0.0290328440725078 0.0500693078074426 0.0517308268929186 -0.00157375534691463 "delta_1" 1.02 "PINN"
-0.082423724791721 -0.075303068068207 -0.0149598051788059 0.000570917645369318 0.0294481003508436 0.0513636810213915 0.0524525945769809 -0.00147049729487143 "delta_1" 1.022 "PINN"
-0.0829500850620402 -0.075593599282995 -0.01482035672413 0.000596513661381359 0.0298719757576364 0.0522748001217244 0.0533010021241282 -0.00136236844895165 "delta_1" 1.024 "PINN"
-0.0834616086035678 -0.0758675799041535 -0.0146745815843795 0.000486807776943321 0.030305402417937 0.0534763837158581 0.0546561319210777 -0.00124956295181818 "delta_1" 1.026 "PINN"
-0.0839581564670056 -0.0761224821231949 -0.0145241891461377 0.000467776332053194 0.0304670598332022 0.0545126662362716 0.0560436438707503 -0.00113218461428696 "delta_1" 1.028 "PINN"
-0.0844394721732367 -0.0763598328381692 -0.0143691028272256 0.00068557637007971 0.0302980156445674 0.0556422448845628 0.0574640038062215 -0.00101005715080517 "delta_1" 1.03 "PINN"
-0.0849041088297211 -0.0765779418870012 -0.0143308636264998 0.000718607859852893 0.0301177445345253 0.0567777851743898 0.0589179163827724 -0.000883258366812052 "delta_1" 1.032 "PINN"
-0.0853531246184702 -0.0767785777677059 -0.0141903178269427 0.000753381999343716 0.029926628031766 0.058353131944346 0.0604051330193278 -0.000751815167436595 "delta_1" 1.034 "PINN"
-0.0857861488894927 -0.0769595766624358 -0.0140453590699227 0.000790081958616407 0.029724211924071 0.059985048078683 0.0620277277362522 -0.000615869610224695 "delta_1" 1.036 "PINN"
-0.0862023358352206 -0.0771222334283306 -0.0138968682274345 0.000828234605596889 0.0295921080113737 0.0616379868193198 0.0636886011139914 -0.000475448661932717 "delta_1" 1.038 "PINN"
-0.0866008417961808 -0.0772651033638518 -0.0137439987028061 0.000867187224112609 0.029838038299111 0.0633115551239869 0.0653828420884257 -0.000330439702348521 "delta_1" 1.04 "PINN"
-0.0869822560638005 -0.0776450693249637 -0.0135862625932653 0.000908372490393994 0.0300767169071798 0.0650046527531654 0.0671089984233673 -0.000180915149595464 "delta_1" 1.042 "PINN"
-0.0873466927709901 -0.0781692799100331 -0.0134346543479761 0.000990538150670961 0.0303095917911922 0.0667161787552368 0.0688668231067688 -2.71389434169126e-05 "delta_1" 1.044 "PINN"
-0.0876930757119536 -0.0786818963006115 -0.0132986715405239 0.00121828898726362 0.0305342948259852 0.0683216172763323 0.0706553544245772 0.000130995701411262 "delta_1" 1.046 "PINN"
-0.0880219993651379 -0.0791822133236939 -0.0131592548525026 0.00142642577874197 0.030752032747916 0.0698713275888685 0.0725161206682445 0.000293378534558154 "delta_1" 1.048 "PINN"
-0.0883325102424146 -0.0796685740551244 -0.013016935013958 0.00125470110295867 0.0309607922253581 0.0714479144331448 0.0744297593851959 0.000459958076569747 "delta_1" 1.05 "PINN"
-0.0886250871213192 -0.080140515586808 -0.0128718862270738 0.00113212656661921 0.0307556796285278 0.0730495602114041 0.0763700628060411 0.000630839735670711 "delta_1" 1.052 "PINN"
-0.0889235234606036 -0.0805998419103167 -0.0127223764463581 0.00118109699886904 0.0304778478546757 0.0746773092915958 0.0783341329516447 0.000805644298520275 "delta_1" 1.054 "PINN"
-0.0892518887457581 -0.0810443060190336 -0.0129023438054574 0.00123079722182728 0.0301884818069293 0.0763286307110396 0.0803207599974756 0.000984435404303911 "delta_1" 1.056 "PINN"
-0.089562314949166 -0.0814747632762733 -0.0132112237792019 0.00148790564961487 0.0298849659301619 0.0780033880138316 0.0823287416265965 0.00116711492227429 "delta_1" 1.058 "PINN"
-0.0898537420126952 -0.0818909982839389 -0.0135236728010029 0.00178581717245463 0.0295704045713392 0.0797019426079451 0.0843580680270288 0.00135367013468777 "delta_1" 1.06 "PINN"
-0.0901271382549358 -0.0822919631276513 -0.0138405903271435 0.00208615782224708 0.0292421782508261 0.0814220358338349 0.0864051536798733 0.00154394152604458 "delta_1" 1.062 "PINN"
-0.0903825201395292 -0.0826774463187714 -0.0141587071979914 0.00234495076782304 0.0289027922343184 0.0831626022163032 0.088469036244152 0.00173782800931963 "delta_1" 1.064 "PINN"
-0.0906183562287215 -0.0830479535851101 -0.0144803608233255 0.00206861555130677 0.0285508165458266 0.0849230542087627 0.0905485239924921 0.00193512384738376 "delta_1" 1.066 "PINN"
-0.0908362163456551 -0.0834032773594535 -0.0148036018123223 0.00178616287519962 0.0283835543797675 0.0867030455759177 0.0926402992846098 0.00213589790678043 "delta_1" 1.068 "PINN"
-0.0910349303191818 -0.0833731477250563 -0.0144902124873574 0.00184638240683377 0.0286045740118874 0.0885008206471141 0.094745338403841 0.00234014186884168 "delta_1" 1.07 "PINN"
-0.0912152375054702 -0.0832905733374651 -0.0139264169450981 0.00216820730884326 0.0288140779484569 0.0903155884861975 0.0968608037532825 0.00254753040763525 "delta_1" 1.072 "PINN"
-0.0913759725780858 -0.0831867288754371 -0.0133544323827854 0.00249120013398341 0.0290138479441959 0.0921456054819019 0.0989843353902176 0.00275792781432363 "delta_1" 1.074 "PINN"
-0.091517283345377 -0.083061634832839 -0.0127715272912872 0.00281654063148495 0.0292028033871132 0.0939898445114746 0.101114052169467 0.00297149195804531 "delta_1" 1.076 "PINN"
-0.0916395578340148 -0.0829162670647718 -0.0121802168806739 0.00294863353825914 0.029276196520259 0.0958463260200579 0.103249045222328 0.00318788164832601 "delta_1" 1.078 "PINN"
-0.0917425898241933 -0.0827510070668058 -0.0115808721042687 0.00259793204482683 0.0288735258723571 0.0977147506959395 0.105387702786701 0.00340717529538738 "delta_1" 1.08 "PINN"
-0.091825698058918 -0.0825636154170597 -0.0109719580772252 0.00231221855014108 0.0285365415056895 0.0995929335658956 0.107526268230731 0.00362902699986358 "delta_1" 1.082 "PINN"
-0.0918904680576673 -0.0823568611707304 -0.0108259606478853 0.00265350559384403 0.028943491235756 0.101478215436239 0.109664085415353 0.00385328695437872 "delta_1" 1.084 "PINN"
-0.0919346724426242 -0.0821281506619294 -0.0111324060935694 0.0029952568467243 0.0291548663256773 0.10337056108381 0.111799783997034 0.0040801003284384 "delta_1" 1.086 "PINN"
-0.0919597814809681 -0.0819716988821753 -0.0114392456922057 0.00334037363161854 0.0289890096566745 0.105269459814451 0.113930571141037 0.00430929637775931 "delta_1" 1.088 "PINN"
-0.0919651223292106 -0.0821666419566407 -0.0117460191326957 0.00337377692313923 0.028818255548309 0.107171305087532 0.11605510701789 0.00454054834150099 "delta_1" 1.09 "PINN"
-0.0919516928805983 -0.0823455810501401 -0.0120522698948824 0.00302347037472384 0.0286419438510548 0.109073704879692 0.118171578750035 0.00477368911546917 "delta_1" 1.092 "PINN"
-0.0919172741128427 -0.0825088191947096 -0.0123581412959974 0.00285880324738885 0.028459530518437 0.1109776153783 0.12027745946093 0.00500886239113881 "delta_1" 1.094 "PINN"
-0.0918645363198596 -0.0826574958419382 -0.0126627075606081 0.00321407924126416 0.0282497841225202 0.112878748781299 0.12237117722227 0.0052457091646378 "delta_1" 1.096 "PINN"
-0.0917915023686049 -0.0827895337473801 -0.012965881169249 0.00357092507060253 0.0277820396020456 0.114777825567401 0.124451400825178 0.00548437602104631 "delta_1" 1.098 "PINN"
-0.0916990578843166 -0.0829054802257423 -0.0132685320747772 0.00392836080840131 0.0273038133705368 0.116670084117406 0.126515149532958 0.00572438841758525 "delta_1" 1.1 "PINN"
-0.0916286972161675 -0.0830065998022527 -0.0135677197212265 0.00356141212607408 0.0270014561614877 0.118556020929691 0.12856160220379 0.00596572063305149 "delta_1" 1.102 "PINN"
-0.0915758152546235 -0.0830918939804295 -0.0138668248490592 0.00308611016119675 0.0271525460064237 0.120335421591037 0.130588031657483 0.0062083716393392 "delta_1" 1.104 "PINN"
-0.0915036613212916 -0.0831612011009828 -0.0141617212929097 0.00344901159804656 0.0272657648396579 0.122005785879502 0.132592904290963 0.00645202336639538 "delta_1" 1.106 "PINN"
-0.0914126566740598 -0.0832168659359156 -0.0137206890187886 0.00381303058893878 0.0270504340095932 0.123658425294284 0.134575880078271 0.00669673492821221 "delta_1" 1.108 "PINN"
-0.0913034626685341 -0.0832542019228146 -0.0129891271107669 0.00417783846009689 0.026831119971368 0.125291932378133 0.136533290225492 0.00694208603792878 "delta_1" 1.11 "PINN"
-0.0911750734099555 -0.0832781803117255 -0.0122528780556592 0.00388442318059035 0.0266085721873777 0.126905379222061 0.138463873548294 0.00718816159705978 "delta_1" 1.112 "PINN"
-0.0910288688690468 -0.0832855487717201 -0.0115117444633817 0.00333521817507232 0.026382106843106 0.128496647182907 0.140366611184125 0.00743472855733873 "delta_1" 1.114 "PINN"
-0.090862773626823 -0.0829223535031731 -0.0107679144763539 0.00367126969349807 0.0261419418536595 0.130067672092075 0.14223810175345 0.00768179543210256 "delta_1" 1.116 "PINN"
-0.0906786478505446 -0.0824591449419576 -0.0105088862829498 0.00403782059222491 0.0256192445761274 0.131616339651328 0.1440789986737 0.00792890065989567 "delta_1" 1.118 "PINN"
-0.0904756118983614 -0.0819761841003199 -0.0105972436124629 0.00440443748199759 0.0250870151576015 0.133141033079806 0.145886620521578 0.008176006242216 "delta_1" 1.12 "PINN"
-0.090253384835308 -0.0814725814147035 -0.0106845940784787 0.00404254745601129 0.024545095419066 0.134643008263172 0.147659260601332 0.00842319435369578 "delta_1" 1.122 "PINN"
-0.0900127603278478 -0.0809479256052967 -0.0107728793018925 0.00347754230334252 0.0243651339331128 0.136119707814162 0.149395702267809 0.00867006485125386 "delta_1" 1.124 "PINN"
-0.0897525070233458 -0.0804025220435023 -0.0109202330916216 0.00384127778435184 0.0245271121878647 0.137573105941943 0.151095445727076 0.00891672983656212 "delta_1" 1.126 "PINN"
-0.0894755674332846 -0.0798378695890953 -0.011068518337232 0.00420497025537936 0.0246768666714128 0.138999218035655 0.152755847281197 0.0091627245119411 "delta_1" 1.128 "PINN"
-0.0891780906786248 -0.0792517730093529 -0.0112165841217713 0.00458426581053617 0.0244824805042125 0.140399792317367 0.15437331142113 0.00940812803859605 "delta_1" 1.13 "PINN"
-0.0888627839302365 -0.0786462107921635 -0.0113654865420406 0.00493361038409112 0.0242365423557094 0.141773499932995 0.155950690618529 0.00965260547448756 "delta_1" 1.132 "PINN"
-0.0885286604099964 -0.0784082281991225 -0.0115452635474983 0.00525011065277825 0.0239916372305813 0.143119969126859 0.15748537703063 0.00989617319463619 "delta_1" 1.134 "PINN"
-0.0881755696991691 -0.0782792059519519 -0.0117552455724516 0.00494209582033966 0.0236393001908275 0.144440498982167 0.158976435308982 0.0101389096382452 "delta_1" 1.136 "PINN"
-0.0878039599797873 -0.078136108785829 -0.0119656382027017 0.00463423736303703 0.0230892608882172 0.145729714770745 0.160420786365785 0.0103801730073688 "delta_1" 1.138 "PINN"
-0.0874139233643931 -0.0779808451279773 -0.0121761306153488 0.00462741816610501 0.0225301406136835 0.146992259093776 0.161818452583478 0.0106201000444575 "delta_1" 1.14 "PINN"
-0.0870050764949541 -0.0778124640835294 -0.0123725248943478 0.00422003678351979 0.0219640342811873 0.148225405757231 0.163169936800281 0.0108584982067508 "delta_1" 1.142 "PINN"
-0.0865770373800254 -0.0776308508902794 -0.0125964135915603 0.00430575203434069 0.0217394869894001 0.149429301472428 0.16447242594491 0.0110954724036538 "delta_1" 1.144 "PINN"
-0.0861308559062239 -0.0774369653372622 -0.0128049305349794 0.00439299068392829 0.0219420824874466 0.150602902747799 0.165725980388718 0.0113304968942108 "delta_1" 1.146 "PINN"
-0.0857532743398068 -0.0772293846953567 -0.0130439329659762 0.0044809339192724 0.0221301156782665 0.151745168245417 0.166928278157652 0.0115634830801671 "delta_1" 1.148 "PINN"
-0.0853606326984118 -0.0770103833910523 -0.0133801107750968 0.00456911987768349 0.0220570493174725 0.152858158235759 0.168079860476243 0.0117944591626506 "delta_1" 1.15 "PINN"
-0.0849496924116977 -0.0767775884248263 -0.0137154551715715 0.00465839651785105 0.0218247009688421 0.153938938765196 0.169179601814604 0.0120231384440978 "delta_1" 1.152 "PINN"
-0.0845204438386686 -0.0765333979610916 -0.014009096321272 0.00474871727426873 0.0215961177803758 0.154989128312303 0.170228771630629 0.0122498759724153 "delta_1" 1.154 "PINN"
-0.0840747861568254 -0.0762758018704752 -0.014279370118093 0.00483890276995369 0.0210779028347081 0.156007010938502 0.171221986856243 0.0124738258384776 "delta_1" 1.156 "PINN"
-0.0836112819209442 -0.0757442856634554 -0.0145498256981134 0.00493021708136687 0.0205265869156432 0.156993495685797 0.172162451101051 0.0126954086483418 "delta_1" 1.158 "PINN"
-0.0831304022718178 -0.0749589487295856 -0.0148675736943908 0.0051297894191471 0.0199702096734575 0.157947586623764 0.173050270832799 0.0129140760776167 "delta_1" 1.16 "PINN"
-0.0826323811690441 -0.0741542092473335 -0.0150875693508483 0.00511443223811026 0.0194082334907157 0.158868054086909 0.173882216961082 0.0131300343612131 "delta_1" 1.162 "PINN"
-0.0821159040888406 -0.0733302840636458 -0.0153544329850741 0.00520807134364076 0.0196306573113134 0.159758221880197 0.174661262679104 0.0133432898407773 "delta_1" 1.164 "PINN"
-0.0815829956051259 -0.0724878679219656 -0.015748229346964 0.00530145387034819 0.0199007160306344 0.16061355704349 0.175382295519066 0.0135531513690971 "delta_1" 1.166 "PINN"
-0.0810317480720708 -0.0716256305804108 -0.0161984503458861 0.00549586262944302 0.020123366988241 0.161436681454796 0.17604975328531 0.0137601557465602 "delta_1" 1.168 "PINN"
-0.0804634749013013 -0.0707442703059651 -0.016647605767744 0.00552910954276853 0.0203150067741578 0.162224735939377 0.176659969559902 0.0139634853186043 "delta_1" 1.17 "PINN"
-0.0798772257694265 -0.0698449631480942 -0.017027553118643 0.00558665178403073 0.0204532624728427 0.162981062811166 0.177215956050996 0.0141637782466239 "delta_1" 1.172 "PINN"
-0.0792733626806539 -0.0694762755668763 -0.0173522882616517 0.00568243779230748 0.0207155434222437 0.163702342420857 0.177715481663872 0.0143605531473111 "delta_1" 1.174 "PINN"
-0.0786528447110522 -0.0691395210127106 -0.0176750892923858 0.00577991955168633 0.021016141052252 0.164389807161508 0.178158707246632 0.0145534852046619 "delta_1" 1.176 "PINN"
-0.0780140093577335 -0.068793657485118 -0.0179726843476533 0.00587701929377238 0.0212020744213844 0.165043739186297 0.178546055584099 0.0147429897533783 "delta_1" 1.178 "PINN"
-0.0773584137940417 -0.0684373015177342 -0.0183138817543114 0.00597493678258876 0.021449905958253 0.165662754464886 0.1788777162317 0.0149284768246428 "delta_1" 1.18 "PINN"
-0.0766849936155014 -0.0680708592058932 -0.0186308907622825 0.00548743690537878 0.0216975927345833 0.166249524829322 0.179154834794268 0.015110489687888 "delta_1" 1.182 "PINN"
-0.0759947125355696 -0.0676942617242708 -0.0189455580297544 0.00568028760888151 0.0219447807484755 0.166800766603746 0.179375936758468 0.0152883783509381 "delta_1" 1.184 "PINN"
-0.0753495368920538 -0.067308635371703 -0.0192574108915009 0.00596402036593169 0.0220659963509657 0.167068000599466 0.179540503865581 0.01546202309867 "delta_1" 1.186 "PINN"
-0.0747285969789626 -0.0669126046299786 -0.0197339883226433 0.00637163624126746 0.0223729725641395 0.167068954180953 0.179652562135779 0.0156318307910216 "delta_1" 1.188 "PINN"
-0.0740915488368246 -0.0665069409754155 -0.0202658350544351 0.00652773796948136 0.0225540417832637 0.16700591033861 0.179709480225551 0.0157975500586215 "delta_1" 1.19 "PINN"
-0.0734392508118662 -0.0660908673909075 -0.0206072477405659 0.0065717522993709 0.0223271485569118 0.166880863777945 0.179712920731766 0.0159586388900072 "delta_1" 1.192 "PINN"
-0.0727699395381818 -0.065327920675893 -0.0204840393696624 0.00667313066564346 0.0226368566984572 0.166695350374383 0.179660972515542 0.0161156680601128 "delta_1" 1.194 "PINN"
-0.0720856672393695 -0.0643173668848085 -0.0207955612666226 0.00677472061817885 0.0226609429220357 0.166448526369173 0.17955744902683 0.0162680227871367 "delta_1" 1.196 "PINN"
-0.071385029966756 -0.0632908174925964 -0.0213563909929966 0.00687646720718593 0.0228848066033869 0.166140741806935 0.179401160298424 0.0164162964491664 "delta_1" 1.198 "PINN"
-0.0706690095548996 -0.0622472024147618 -0.0219143787648213 0.00677900853038782 0.023108392721938 0.165774971394475 0.179192603694412 0.0165600347273227 "delta_1" 1.2 "PINN"
-0.0699368018547086 -0.061189506378788 -0.0224669693363828 0.00667915835385147 0.0233302729313389 0.165348469850508 0.178933957802593 0.0166988332860722 "delta_1" 1.202 "PINN"
-0.0691891532654101 -0.0601153502445 -0.0230166143011064 0.00659138651394509 0.0235517604293068 0.164866124522903 0.178624065364068 0.0168336622600111 "delta_1" 1.204 "PINN"
-0.0684269300673701 -0.0594029386842903 -0.0233075112125587 0.00640176786302593 0.0237713658987456 0.164325446775826 0.178266063232584 0.0169632724384366 "delta_1" 1.206 "PINN"
-0.0676483766084341 -0.0589698263426934 -0.0227073581424453 0.00628222997647998 0.0239901630531738 0.164594578024341 0.177858799305692 0.0170886110291156 "delta_1" 1.208 "PINN"
-0.0668544797219572 -0.0585285876784942 -0.0232782511414227 0.00645000481833646 0.0242468594322496 0.164900403787266 0.177403271402697 0.0172091869034458 "delta_1" 1.21 "PINN"
-0.0660464653317221 -0.0580814546379138 -0.0238448185416293 0.00675300365477571 0.0245497354935373 0.165175185505482 0.17690097327969 0.0173247450376808 "delta_1" 1.212 "PINN"
-0.0652224606036975 -0.0576263688813259 -0.0241031265201879 0.00698495683710865 0.0248503176034556 0.16542097676306 0.176508351533004 0.0174359698327425 "delta_1" 1.214 "PINN"
-0.0643842897135181 -0.0571633012229167 -0.0241879812142709 0.00721497227255141 0.0251479477417599 0.165634350742388 0.176084572205414 0.0175419200229721 "delta_1" 1.216 "PINN"
-0.0636187360391416 -0.0566949666088541 -0.0242684473332584 0.00738287830904949 0.0254430411085597 0.165820228501759 0.175623013508494 0.0176435635938156 "delta_1" 1.218 "PINN"
-0.0628664369834349 -0.0562180013379323 -0.024345819166288 0.00684559689457021 0.0257356555515662 0.165973526382575 0.175118955950295 0.0177403563278731 "delta_1" 1.22 "PINN"
-0.0621018926705479 -0.0557143943982115 -0.0244270646401237 0.0063200903793259 0.0260260280036704 0.165689111096214 0.174575550629436 0.0178320137722491 "delta_1" 1.222 "PINN"
-0.0613230090587322 -0.0545989249601475 -0.0246847094625764 0.00635174720856613 0.0263132631807577 0.164708252938813 0.173994285404485 0.0179191951551886 "delta_1" 1.224 "PINN"
-0.0605321034020463 -0.0534705367069488 -0.0249400262454231 0.00639501554683353 0.0265976581628539 0.163683298401843 0.173374045476072 0.0180012624521472 "delta_1" 1.226 "PINN"
-0.0597281556465348 -0.0523306796306604 -0.0251914126150137 0.00645281019305388 0.0268801060806253 0.162617501045757 0.172719443910083 0.0180788265685486 "delta_1" 1.228 "PINN"
-0.0589114575925207 -0.0511805655772024 -0.0254404857508852 0.00652209989618058 0.0271592937610377 0.161512448017779 0.17202794368422 0.0181515827124048 "delta_1" 1.23 "PINN"
-0.0580820633038321 -0.0503056293092625 -0.0256858226418948 0.00722631863759382 0.0274362924936984 0.160830551327573 0.171366620561221 0.0182192743268327 "delta_1" 1.232 "PINN"
-0.057240982544849 -0.0498525789836943 -0.0259278475938205 0.00771021865696109 0.0277097301897042 0.160978592988779 0.170828801929246 0.0182824488957325 "delta_1" 1.234 "PINN"
-0.0563877958923167 -0.0493950415445035 -0.0261662096303708 0.00723522542268529 0.0279678025143154 0.161094018456994 0.170257243747735 0.0183406229779825 "delta_1" 1.236 "PINN"
-0.0555224419170275 -0.0489320668296704 -0.0264015706325291 0.00692763456867462 0.0281783688287794 0.161177751530609 0.169653923715419 0.0183943000019344 "delta_1" 1.238 "PINN"
-0.0546456940111504 -0.048465447446093 -0.0266339960131439 0.00706145694022897 0.028387044075885 0.161230720633661 0.169018684579469 0.0184434012069306 "delta_1" 1.24 "PINN"
-0.0537636947775197 -0.0479942351422658 -0.0268627163219577 0.00720758854783643 0.0285938898299795 0.160106731866045 0.168351863136386 0.0184874697476302 "delta_1" 1.242 "PINN"
-0.0529874458759467 -0.0475190323427039 -0.0270888102791769 0.00736616019749681 0.0287987297244071 0.158855177112236 0.167656421265607 0.0185271137697163 "delta_1" 1.244 "PINN"
-0.052200274513684 -0.0467662191712936 -0.0272251868943785 0.0075382595616027 0.0290016262886678 0.157574537024061 0.166931032275051 0.0185621822856736 "delta_1" 1.246 "PINN"
-0.05140380557883 -0.0456238119234147 -0.0265530809649235 0.00772092456999385 0.0292025233205477 0.156267376256533 0.166406646245223 0.0185924281783219 "delta_1" 1.248 "PINN"
-0.0505978780758471 -0.0444732499007541 -0.027052700171307 0.00791763382743715 0.0294002321257139 0.155095745524219 0.16585525867718 0.0186184787366147 "delta_1" 1.25 "PINN"
-0.0497824508529159 -0.043316237852888 -0.0275442280743958 0.00808521252153316 0.02959570911155 0.155122534831174 0.165271038490079 0.0186396171800895 "delta_1" 1.252 "PINN"
-0.048958198342556 -0.0428708378079654 -0.0280282080440977 0.00834737463613688 0.0297891960312067 0.15511717448395 0.164658850217936 0.0186567132401358 "delta_1" 1.254 "PINN"
-0.0481251992594425 -0.0424473977330841 -0.0283749590567065 0.00857980637625744 0.0299808756584635 0.155073936153084 0.164017613710921 0.0186693642887387 "delta_1" 1.256 "PINN"
-0.047284605530459 -0.0420229241647565 -0.0275044966044673 0.00882315608136341 0.0301698585074216 0.154865448143662 0.163346251231431 0.0186773226135788 "delta_1" 1.258 "PINN"
-0.0464347083881427 -0.0415954265608398 -0.0262620180010045 0.00907904161248574 0.030356209390425 0.153575824229573 0.16264797969613 0.0186813201787395 "delta_1" 1.26 "PINN"
-0.0455801123028781 -0.0411676852400809 -0.0264968694914527 0.00934574740404681 0.030540649394838 0.152267059650227 0.161920297095626 0.0186807016823482 "delta_1" 1.262 "PINN"
-0.0448405557692781 -0.0405578939300182 -0.0269459106707381 0.00962420012326248 0.0307225291692779 0.150945785792716 0.161303008917264 0.0186764526737482 "delta_1" 1.264 "PINN"
-0.0440950417907242 -0.0394566690736149 -0.0273872572383769 0.00962471200836035 0.0309006622779954 0.149609097152565 0.160720664043085 0.0186677856092725 "delta_1" 1.266 "PINN"
-0.0433418834685384 -0.0383515087330655 -0.0278187080927772 0.00926843827472168 0.0310770813449041 0.148259336947582 0.160105715687541 0.0186547839610673 "delta_1" 1.268 "PINN"
-0.0425839241925947 -0.0378278928453812 -0.0269418649410091 0.00891438138374379 0.0312507799419679 0.146898613490539 0.159460673185325 0.0186381054027635 "delta_1" 1.27 "PINN"
-0.0418195969446029 -0.0381600209617825 -0.0266834584992349 0.00886520042932881 0.0314222424988977 0.146432216922638 0.158783280033531 0.0186171110054578 "delta_1" 1.272 "PINN"
-0.0410496000183238 -0.0383292664848254 -0.0268303708172927 0.00952464135175868 0.0315910601173605 0.14618870020012 0.158076528194658 0.0185925022173318 "delta_1" 1.274 "PINN"
-0.0402742744151983 -0.0384068604991037 -0.0269759465441429 0.0101644339412681 0.0317555729431106 0.145904087640155 0.157338644516293 0.0185641393821115 "delta_1" 1.276 "PINN"
-0.0395120185556181 -0.0384905015745598 -0.0271194678746929 0.0107813924417524 0.0319374896568125 0.145580098219286 0.156569289724974 0.0185315118294801 "delta_1" 1.278 "PINN"
-0.0394269566594609 -0.0380163190671292 -0.0268566937849539 0.0109224890190758 0.0321360618790403 0.145215831641104 0.155772189948076 0.0184955667352878 "delta_1" 1.28 "PINN"
-0.0397262987034295 -0.037922132290215 -0.0266899891945009 0.0109298349710301 0.0323304533614374 0.144616867736974 0.154945122263958 0.0184555835180011 "delta_1" 1.282 "PINN"
-0.0400196306882254 -0.0371626635565203 -0.0270550477524909 0.010621688826203 0.0325203154256976 0.143330801641533 0.154090634184167 0.0184123234383538 "delta_1" 1.284 "PINN"
-0.0403056366469876 -0.0368470286025817 -0.0274095169566233 0.0103160492890548 0.0327069096039849 0.142038538826152 0.153207700183108 0.0183656575387921 "delta_1" 1.286 "PINN"
-0.0405847292792509 -0.0368617121171919 -0.0272670943649798 0.0100132089707676 0.0328886968949795 0.140737198705474 0.152295536395306 0.0183149503782141 "delta_1" 1.288 "PINN"
-0.0408564857833957 -0.0370706426822294 -0.0261734176520039 0.00978999105874989 0.0330680722689666 0.139431295681045 0.151358130568413 0.0182611713017284 "delta_1" 1.29 "PINN"
-0.0411227472818685 -0.0372771268161134 -0.0250841751572444 0.0100652455453656 0.033242960046943 0.138121766431631 0.15047146010625 0.0182040787931383 "delta_1" 1.292 "PINN"
-0.0413815391493613 -0.0374789503313977 -0.0243596836533975 0.0106636737615855 0.0334128949952757 0.136806206396364 0.149592615059149 0.0181432847915348 "delta_1" 1.294 "PINN"
-0.0416345811980532 -0.0376760448439717 -0.0246716629345913 0.0112371645112905 0.0335801546736089 0.135490559695926 0.148681643851004 0.0180795765339703 "delta_1" 1.296 "PINN"
-0.0418800159109485 -0.0378697124547531 -0.0249739515679426 0.0116355891525576 0.0337427260867804 0.134172668386193 0.147740873566914 0.0180122748398309 "delta_1" 1.298 "PINN"
-0.04212033586914 -0.0380607772396111 -0.0251103437557907 0.0117069119944369 0.0339023523118666 0.132854670224349 0.146768818449174 0.0179421936432441 "delta_1" 1.3 "PINN"
-0.0423546358792029 -0.0382470223115061 -0.0247324773696257 0.0116985385228221 0.0340571415222298 0.131536799567015 0.145769241273404 0.0178689931575661 "delta_1" 1.302 "PINN"
-0.042582666081703 -0.0384296867267708 -0.0248372420605723 0.0114315573732904 0.0342088382852744 0.130217856235701 0.144738755605827 0.0177924329146115 "delta_1" 1.304 "PINN"
-0.0428039965905291 -0.0386094123692653 -0.0249413294565918 0.0111667667192099 0.0343553125192123 0.129160488549921 0.143680177243687 0.0177131047239063 "delta_1" 1.306 "PINN"
-0.0430199248847833 -0.0387846346249672 -0.02479922038923 0.0109047050523066 0.034273386330586 0.128388404190759 0.142593941493574 0.0176305524442587 "delta_1" 1.308 "PINN"
-0.0432297207161576 -0.0389573642598406 -0.023906912294881 0.0106446855538351 0.0341086359705377 0.127580562477847 0.141482402150964 0.0175454384262042 "delta_1" 1.31 "PINN"
-0.0434325930622144 -0.0391260359344927 -0.023021860974644 0.0111710121575823 0.0342179071199461 0.126738523987359 0.140344102624855 0.0174574421574947 "delta_1" 1.312 "PINN"
-0.0436303127307542 -0.039292003874168 -0.0223321867683113 0.0116696386867772 0.0343244067359083 0.1258612305361 0.139180926131194 0.0173663469022129 "delta_1" 1.314 "PINN"
-0.0438229804862886 -0.0394545944980371 -0.0225554096522609 0.012140224053268 0.0344265474186833 0.124952167312678 0.137995236279033 0.0172726833689071 "delta_1" 1.316 "PINN"
-0.0440102200832171 -0.0396137886639836 -0.0227710823032281 0.0122828858924752 0.0345255441853137 0.12400815763183 0.136784631861794 0.0171760107246123 "delta_1" 1.318 "PINN"
-0.0441920717912414 -0.0397705196918279 -0.0227876604855273 0.0123375132599515 0.0346210037259121 0.123033895333533 0.13555386778622 0.0170769453603627 "delta_1" 1.32 "PINN"
-0.0443677400963272 -0.0399242891775355 -0.022021044915312 0.0123909627134384 0.0347137853975432 0.122029547905554 0.134303888018377 0.0169754154357849 "delta_1" 1.322 "PINN"
-0.0445377991260576 -0.0400746571113235 -0.0214188752623636 0.012162900158184 0.0348020663946463 0.120992663832084 0.133029447285066 0.0168707943117158 "delta_1" 1.324 "PINN"
-0.0447034773938979 -0.0402226731027695 -0.0215064513307434 0.01192596892553 0.0348877197342715 0.11992818617406 0.131739363181576 0.0167638201174728 "delta_1" 1.326 "PINN"
-0.0448652272877201 -0.040367419484072 -0.021595168435719 0.0116900412177487 0.0349682088192458 0.118833913259086 0.130431009339623 0.0166540388150238 "delta_1" 1.328 "PINN"
-0.0450209369304591 -0.0405097653596298 -0.0216839285377755 0.0114574525571607 0.0350466605608118 0.117713857617702 0.129106532650212 0.0165420285877022 "delta_1" 1.33 "PINN"
-0.0451710563458487 -0.0406493268702808 -0.0212824408658958 0.011785081744107 0.035171013374955 0.116567504370041 0.127765939124846 0.016427618787865 "delta_1" 1.332 "PINN"
-0.0453184792759196 -0.040786493751225 -0.0206465467954484 0.0121432002584796 0.0354298311440293 0.115396249381855 0.126410431755632 0.0163103053063706 "delta_1" 1.334 "PINN"
-0.0454599590778619 -0.0409209392159047 -0.0200188450023451 0.0124714800213943 0.0356754533786141 0.114200538327009 0.125043125771021 0.016191087675859 "delta_1" 1.336 "PINN"
-0.0455967180888182 -0.0410532292814128 -0.0195081779861654 0.012747749412842 0.0359063711332337 0.112981297198954 0.123664041782359 0.0160691458284542 "delta_1" 1.338 "PINN"
-0.0457283083881028 -0.0411833923527147 -0.0196337359890073 0.0127831521752724 0.0361215771717358 0.111739455757762 0.122272479669374 0.0159445953039714 "delta_1" 1.34 "PINN"
-0.0458574397734302 -0.0413104433561193 -0.0197514841216726 0.0127892677444386 0.0360557378212789 0.11047857781711 0.120872262788471 0.0158180396888044 "delta_1" 1.342 "PINN"
-0.0459812774827761 -0.0414351844007455 -0.0198604976707164 0.0125610329349404 0.0354909807258482 0.109196987725548 0.11946292931917 0.0156887842833048 "delta_1" 1.344 "PINN"
-0.046101574983991 -0.0415582970303405 -0.019894954338239 0.0126194310963919 0.0355405226739471 0.10789706494453 0.118046644951279 0.0155575416203759 "delta_1" 1.346 "PINN"
-0.0462177006489148 -0.0416799250423712 -0.0193936039044718 0.0129035874435516 0.0355851549764002 0.106580238771159 0.116625103443368 0.0154238500321873 "delta_1" 1.348 "PINN"
-0.0463297975473627 -0.041797588325456 -0.018901988384604 0.0129285531607891 0.0356269408505916 0.10524651150103 0.115195234894646 0.0152873915510946 "delta_1" 1.35 "PINN"
-0.0464383053461446 -0.0419144679049899 -0.018418117761795 0.0129512215916271 0.0356644277394077 0.103900180474127 0.113766123055166 0.0151493956179685 "delta_1" 1.352 "PINN"
-0.0465419338170496 -0.0420287367117287 -0.0179769644203499 0.0129722283513753 0.0356987258643565 0.102538632740534 0.112331584895012 0.015008442859292 "delta_1" 1.354 "PINN"
-0.0466426696348416 -0.0421417256863983 -0.0180638456311812 0.0128731609905746 0.0357288006480023 0.101164748424939 0.110895693559531 0.0148657153448467 "delta_1" 1.356 "PINN"
-0.0467401735406503 -0.0422520238101813 -0.0181522234429357 0.0125417280665596 0.035755943244635 0.0997811677755376 0.109460142435845 0.0147205992811864 "delta_1" 1.358 "PINN"
-0.0468330320395107 -0.0423612586435911 -0.0182407463098937 0.0122009778340813 0.03577935974888 0.0983864793293705 0.108024245152849 0.0145728378393032 "delta_1" 1.36 "PINN"
-0.0469232277593712 -0.0424677185395836 -0.0183297302115982 0.0120039756529084 0.0357987341954232 0.0969845210681126 0.106590895647633 0.0144233580853751 "delta_1" 1.362 "PINN"
-0.0470098221814106 -0.0425732667995433 -0.0184205627226683 0.012024267392637 0.0358142285590113 0.0955734131634354 0.10515868713647 0.0142710590656626 "delta_1" 1.364 "PINN"
-0.0470934854806342 -0.0426755334648152 -0.0183210326864141 0.0120134618103438 0.0358264230736681 0.0941579557431202 0.103731923366432 0.0141171153704184 "delta_1" 1.366 "PINN"
-0.0471744095310898 -0.0427776904784509 -0.0179758078786056 0.0118846272994904 0.0358351230979629 0.0930487419396133 0.102348600717789 0.0139605563237823 "delta_1" 1.368 "PINN"
-0.0472509371176713 -0.0428770075934095 -0.0176400035946613 0.0116541452217651 0.0358395386395705 0.0921293698707224 0.101032426340701 0.0138015452744823 "delta_1" 1.37 "PINN"
-0.0473241514937668 -0.0429748664806959 -0.0173166416712573 0.0114244954141443 0.0357988367627229 0.09122862234707 0.099725230596027 0.0136408539714612 "delta_1" 1.372 "PINN"
-0.0473957306140458 -0.0430704432606512 -0.0170037367357094 0.0111982723272903 0.0356064806791145 0.0903416478686019 0.0984286697702315 0.0134773474142876 "delta_1" 1.374 "PINN"
-0.0474641324371949 -0.0431652968121841 -0.0167026405970807 0.0109741374069585 0.0356153598188643 0.0894733517556778 0.0971434480705966 0.0133121463931456 "delta_1" 1.376 "PINN"
-0.0475293633966165 -0.0432578852414567 -0.0164145811270093 0.0107515872304371 0.0356214566134033 0.0886214682380007 0.0958690798947122 0.0131445258364205 "delta_1" 1.378 "PINN"
-0.047591846912731 -0.0433486918833761 -0.0161388748782709 0.0105321463452821 0.035624284468135 0.0877825390415672 0.0946062739951099 0.0129742994878878 "delta_1" 1.38 "PINN"
-0.0476510516782425 -0.0434375430925789 -0.0158776987894818 0.0104464492747874 0.0356229394740706 0.086963118838622 0.0933562181268677 0.0128023676411187 "delta_1" 1.382 "PINN"
-0.0477069218405346 -0.0435245619177482 -0.0156298913932986 0.0103991299247105 0.0356192609507928 0.085603987043843 0.0921184204756549 0.0126276905664147 "delta_1" 1.384 "PINN"
-0.0477609499532685 -0.0436102873308123 -0.0153961980251613 0.0102571583109679 0.0356110958550226 0.0841652052814594 0.090895947237656 0.0124511334414589 "delta_1" 1.386 "PINN"
-0.0478128391162744 -0.0436951983997148 -0.0151776018932377 0.00992307498476919 0.0355996301511445 0.0827363389531097 0.0896878120345104 0.012272513707278 "delta_1" 1.388 "PINN"
-0.0478606817894871 -0.0437765549458674 -0.0149750855051727 0.00965385787738493 0.0353998167331024 0.0813171964499633 0.088492791516722 0.0120910869228195 "delta_1" 1.39 "PINN"
-0.0479066222341984 -0.0438566221452957 -0.0147885527104892 0.00963808353389628 0.0351016886275071 0.0799128267865621 0.0873180338609436 0.0119079899153351 "delta_1" 1.392 "PINN"
-0.0479507174937834 -0.0439361737744949 -0.0147487161316732 0.0096199249970238 0.0347832036377671 0.0785196781584254 0.0862926247507962 0.0117223449158974 "delta_1" 1.394 "PINN"
-0.0479913555496432 -0.0440125848617966 -0.0148414602837816 0.00919243520749768 0.0344412021210814 0.0777786708750385 0.0852814431874873 0.0115343441231284 "delta_1" 1.396 "PINN"
-0.0480287112533258 -0.0440875802911904 -0.0149335642343512 0.00884647213383349 0.0340839876600496 0.0771974866747795 0.0842851082354645 0.0113445189243367 "delta_1" 1.398 "PINN"
-0.0480643290731921 -0.0441613339424904 -0.0150259789927107 0.0087484670996536 0.0338761959154994 0.0766265416116738 0.0833020925911789 0.0111519912653673 "delta_1" 1.4 "PINN"
-0.0480970104008869 -0.0442331841898645 -0.0151189998368956 0.00829496482386949 0.0338221156909911 0.0760658103352556 0.0823358751404557 0.0109577532359986 "delta_1" 1.402 "PINN"
-0.0481279991554338 -0.0443027078826369 -0.0151091840513233 0.00810769115302445 0.0337647559281223 0.0754869866809025 0.0813842120999557 0.0107610672506883 "delta_1" 1.404 "PINN"
-0.048155617365206 -0.0443704343216574 -0.0150301448109862 0.00757691255910142 0.033704356145654 0.0742291207441195 0.0804448461517882 0.0105619185924559 "delta_1" 1.406 "PINN"
-0.0481807487952457 -0.0444365935367222 -0.0149465134639395 0.00703719120257351 0.0336403820308613 0.0729896638422933 0.0795219330848123 0.0103609972367035 "delta_1" 1.408 "PINN"
-0.048203918828698 -0.0444866775790569 -0.0148589937934409 0.00684406512872693 0.0335724782790734 0.0717705143157521 0.0786129505302049 0.0101573761294085 "delta_1" 1.41 "PINN"
-0.04822428179592 -0.0444570050948074 -0.0144395556727983 0.0065142328736616 0.0335014817429664 0.0705714266251838 0.077718712127246 0.00995214085326985 "delta_1" 1.412 "PINN"
-0.0482419443555524 -0.0444261695883803 -0.0140101525664811 0.00608007555912071 0.0334277535667178 0.0693928676531512 0.0769562098495298 0.00974439010949937 "delta_1" 1.414 "PINN"
-0.048257190790413 -0.0443912947917993 -0.0139990169741511 0.00604993629679473 0.0333515366623125 0.0683772699792975 0.0762134037486275 0.00953431559644896 "delta_1" 1.416 "PINN"
-0.0482700061737225 -0.0443546301816071 -0.0140688992650624 0.0057809255001966 0.0332714059887788 0.0679721917722942 0.0754824393112283 0.00932244364850996 "delta_1" 1.418 "PINN"
-0.0482797783458797 -0.0443147284049601 -0.0141614935917111 0.00535693825401773 0.0331886520233394 0.067566251603532 0.0747604593138469 0.00910806810293577 "delta_1" 1.42 "PINN"
-0.0482875628909647 -0.0442719290842677 -0.0142511815484923 0.00531355869118433 0.0331280180165885 0.067164509141163 0.0740479404336929 0.00889176735546981 "delta_1" 1.422 "PINN"
-0.0482920300327414 -0.0442256170048425 -0.0141372114195339 0.00528443499676579 0.033012189767841 0.0667672287902299 0.0733453553311305 0.00867363325143108 "delta_1" 1.424 "PINN"
-0.0482939954950998 -0.0441770831378483 -0.0140204111210669 0.00510466804083443 0.0329198133435266 0.0663689449863885 0.0726493579524021 0.00845278033934518 "delta_1" 1.426 "PINN"
-0.0482939765362518 -0.044124875478009 -0.0139005206748968 0.00477319769775297 0.0326555886727649 0.0656118305210245 0.0719651750258743 0.00823037328904145 "delta_1" 1.428 "PINN"
-0.0482905222108996 -0.0440704018874547 -0.0137771597375278 0.00444116687008544 0.0323703598601348 0.0646595646115697 0.0712827449096718 0.00800539122599378 "delta_1" 1.43 "PINN"
-0.0482844454704667 -0.0440129241145817 -0.0136511389023477 0.00423330942233102 0.0320878517160619 0.0637260326558526 0.0706120242329202 0.00777876050979089 "delta_1" 1.432 "PINN"
-0.0482750680704773 -0.043952180308285 -0.0135220755138374 0.00433284426282565 0.0318136109555347 0.0628139805545005 0.0699477056796285 0.0075502621926277 "delta_1" 1.434 "PINN"
-0.0482638564538878 -0.0438895763295675 -0.013587838725202 0.00442043143374304 0.0315426801795962 0.0619175539812153 0.0692882913615387 0.00731936077909175 "delta_1" 1.436 "PINN"
-0.048250070612017 -0.0438223446690909 -0.0132548357475772 0.00446000718834805 0.0312757940976622 0.0610408893148651 0.0686360928181271 0.00708696224740233 "delta_1" 1.438 "PINN"
-0.0482326119594456 -0.0437534388182081 -0.0131395596733506 0.0041864332436452 0.0305749672086582 0.0601821595675269 0.0680411573016952 0.00685236836050197 "delta_1" 1.44 "PINN"
-0.0482124682306957 -0.0436805660143251 -0.0137240085470023 0.00399436917061902 0.0301781828108661 0.0593381042787837 0.0674800775386375 0.00661561666970981 "delta_1" 1.442 "PINN"
-0.0481892554063097 -0.0436053663561953 -0.0143395070447692 0.00376218578984266 0.0300760222414098 0.0585149967703629 0.0669229855666478 0.00637765373711254 "delta_1" 1.444 "PINN"
-0.0481628268505834 -0.0435268563538656 -0.0149866298148449 0.00353110581642779 0.0299885600384404 0.0581598362306943 0.0663663554898815 0.00613717698101814 "delta_1" 1.446 "PINN"
-0.0481335118169419 -0.0434447677950787 -0.0150488734295444 0.00332584390112856 0.0298997244229002 0.0578152096024356 0.0658104636577885 0.00589561976397562 "delta_1" 1.448 "PINN"
-0.0481010425643331 -0.0433597854823287 -0.0156643419247056 0.00323884495067983 0.0296938160232505 0.057466887836771 0.0652546019919136 0.00565197375832038 "delta_1" 1.45 "PINN"
-0.0480655080315446 -0.043272473981776 -0.0165117348047576 0.00315125147334505 0.0295499138503201 0.0571129795834935 0.0646990040560338 0.00540633180288031 "delta_1" 1.452 "PINN"
-0.0480264001628874 -0.0431817280233751 -0.0170742954269218 0.00306386098679867 0.0293238677131793 0.0567582571187533 0.0641429417203367 0.00515951051020343 "delta_1" 1.454 "PINN"
-0.0479841044493519 -0.0430864414309298 -0.0176274564464582 0.00297621978069418 0.0291039859927373 0.0563979264510124 0.063586632399276 0.0049106551416424 "delta_1" 1.456 "PINN"
-0.0479386489623568 -0.0429895602379362 -0.0187533083415587 0.0028894247217488 0.0288898970927427 0.0560348041334482 0.0630312390515764 0.00466043184389914 "delta_1" 1.458 "PINN"
-0.0478901203803554 -0.0429810854644225 -0.0194148766620845 0.00282756313839339 0.0285221747423168 0.0556716960366401 0.062476007160333 0.00440906871931257 "delta_1" 1.46 "PINN"
-0.0478396989362797 -0.0429968379688873 -0.0205670687214758 0.00292447862277556 0.0277799581178648 0.0553018604037714 0.0619172923292552 0.00415557343413702 "delta_1" 1.462 "PINN"
-0.0478017457947351 -0.0430095940160827 -0.0212164545132121 0.00302184508387127 0.0270576756439915 0.0549318960342244 0.0613619222648767 0.00390133918748586 "delta_1" 1.464 "PINN"
-0.0477606733009293 -0.0430188447925911 -0.0212792556461321 0.00311993497137242 0.0264892351825718 0.0545069094864159 0.0608014569313102 0.00364506200012365 "delta_1" 1.466 "PINN"
-0.0477159693633815 -0.0430255112194375 -0.0213360022516178 0.00321890236461941 0.0263461129186122 0.0538622531383561 0.0602436595227296 0.00338775276682705 "delta_1" 1.468 "PINN"
-0.0476675990657556 -0.0430299173941681 -0.0224428080543277 0.00309152376607558 0.026201558961123 0.0532273861490689 0.0596838862338824 0.00312955803021813 "delta_1" 1.47 "PINN"
-0.0476162422194326 -0.0430297640329266 -0.0231251549891046 0.00294861079672426 0.0260968765431555 0.0526002490718938 0.0591241595203016 0.00286957262120462 "delta_1" 1.472 "PINN"
-0.0475597764570934 -0.0430266850835636 -0.0231850946350383 0.00280550213753639 0.0259918859159644 0.0519816362774623 0.0585636180525837 0.00260896979504473 "delta_1" 1.474 "PINN"
-0.0475009663146342 -0.0430201692769564 -0.0232421583058541 0.00266114462526468 0.0258856334624342 0.0513680432602444 0.0579994670379058 0.00234682882789872 "delta_1" 1.476 "PINN"
-0.0474378072787141 -0.0430109566258986 -0.0236654787361608 0.0025146048872482 0.0257783245266198 0.0507645412418221 0.0574374842310315 0.00208400547934769 "delta_1" 1.478 "PINN"
-0.0473709167627068 -0.0429972830060223 -0.0238607997492442 0.00236793027101134 0.0254864464489701 0.0501666550080255 0.0568777150798478 0.00182033434628619 "delta_1" 1.48 "PINN"
-0.0473002558512379 -0.0429809599526076 -0.0240718614788396 0.00221947312404902 0.0252931648320305 0.0495756023529683 0.0563144727253668 0.00155540001417266 "delta_1" 1.482 "PINN"
-0.0472241759199801 -0.0429605797310779 -0.0242977182469422 0.00206877837469843 0.0251356863277246 0.0489916305089402 0.055752550465102 0.00129014450357796 "delta_1" 1.484 "PINN"
-0.0471457377090572 -0.0429377738247015 -0.024297573887603 0.00201845854650817 0.0249771933403022 0.0484140248464362 0.055189097137359 0.00102356681830032 "delta_1" 1.486 "PINN"
-0.0470623388894542 -0.0429105372143767 -0.024799552128695 0.00215813596938896 0.0248165773904103 0.0478420622422302 0.054628860059756 0.000756643469398791 "delta_1" 1.488 "PINN"
-0.0469747144298074 -0.0428794278509949 -0.0250755124630122 0.00229799590802759 0.0246545186715933 0.0472769184280093 0.0540708496291353 0.000489303221799725 "delta_1" 1.49 "PINN"
-0.0468829431169364 -0.0428452426231424 -0.025369556934967 0.00243879682265802 0.0244910422578829 0.046716899142079 0.0535440871036403 0.000221019126566835 "delta_1" 1.492 "PINN"
-0.0467869839976469 -0.0428068107737533 -0.0256799765779694 0.00243236025892735 0.0243268285320157 0.0461612394957394 0.053030676109989 -4.75386363290637e-05 "delta_1" 1.494 "PINN"
-0.0466863187508624 -0.0440607429716748 -0.0260072046027959 0.00225665153633248 0.0241606500752803 0.0456139189925659 0.0525210700482539 -0.000316231781480873 "delta_1" 1.496 "PINN"
-0.0465820378501909 -0.0450618697174894 -0.0263550084904849 0.00207560407461926 0.0239923529801539 0.0450703245497115 0.0520122395308427 -0.000585746618310287 "delta_1" 1.498 "PINN"
-0.0473135031515874 -0.0458943479103275 -0.0267207117363353 0.00189502056186353 0.023824346732957 0.0445344165750301 0.0515106652942361 -0.000855097996880038 "delta_1" 1.5 "PINN"
-0.0488913476246331 -0.04598199753274 -0.0271061435145952 0.00171235982576778 0.0236542728425456 0.0442154627030051 0.0510084998809619 -0.00112507163158884 "delta_1" 1.502 "PINN"
-0.0504875266442435 -0.0463644842619613 -0.0273505370033806 0.00152889696994274 0.0234833494905803 0.0439589511089773 0.0505112348720349 -0.00139495842640713 "delta_1" 1.504 "PINN"
-0.0521017646860018 -0.047760165560524 -0.0274277844110682 0.00134495500232346 0.0233116627611535 0.0437112343734825 0.0500224420601434 -0.00166454562647316 "delta_1" 1.506 "PINN"
-0.0537346214103864 -0.0491673868721738 -0.0282508913526076 0.00116181218380307 0.023139000352963 0.0434746602770666 0.0495370977294298 -0.00193466869858857 "delta_1" 1.508 "PINN"
-0.0553841489031175 -0.0505828467526006 -0.028456222588601 0.00101238702651996 0.0229644938958343 0.0432458271864098 0.0490597024675052 -0.00220420391788903 "delta_1" 1.51 "PINN"
-0.057052328616704 -0.052008013517598 -0.0284569374899055 0.00080066727915451 0.0227898980510484 0.0430270379170929 0.048588065318703 -0.0024739277210594 "delta_1" 1.512 "PINN"
-0.0587372088249754 -0.0534425687333608 -0.0284547189790093 0.000605855148448242 0.0226143451326657 0.0428215362868665 0.0481228265623619 -0.0027433303306154 "delta_1" 1.514 "PINN"
-0.0604392227194459 -0.0548846456350625 -0.0284492909024628 0.000450230762724768 0.0224375041536994 0.04262492397703 0.047669377664918 -0.00301214037366551 "delta_1" 1.516 "PINN"
-0.0621588042235226 -0.0563372664284922 -0.0284407940770371 0.000279569676273628 0.0222597596400496 0.0424423266701286 0.0472235604905515 -0.00328103830716157 "delta_1" 1.518 "PINN"
-0.0638942422252937 -0.057797851872573 -0.0284289518246977 0.000115482514598142 0.0220818540026345 0.0422721815865703 0.0467878796944703 -0.00354899151813833 "delta_1" 1.52 "PINN"
-0.0656465681098204 -0.059265969902409 -0.0284138448329859 0.000160634228542733 0.021903218114008 0.0417804782019395 0.0463638733283771 -0.00381682704212817 "delta_1" 1.522 "PINN"
-0.0674143056430399 -0.0607436936561614 -0.0283956131318728 9.78179687520786e-05 0.0217239974503792 0.0412887208229398 0.0459482981417487 -0.00408385113036464 "delta_1" 1.524 "PINN"
-0.0691995490739461 -0.062230354601158 -0.0283743972495734 -4.55403436037116e-05 0.0215439205135157 0.0408070656699593 0.0455483820255891 -0.00435003888724458 "delta_1" 1.526 "PINN"
-0.0710002208304705 -0.0637249276620946 -0.0286626683728652 -0.000165426637544375 0.0213639080499811 0.0403344119726414 0.045160834200308 -0.00461601060336435 "delta_1" 1.528 "PINN"
-0.0728168664051556 -0.0652263894458152 -0.0287621915842837 -0.000264689080812008 0.0211826755862184 0.0398715524916158 0.0448164213946542 -0.00488061059513806 "delta_1" 1.53 "PINN"
-0.0746489588671777 -0.0667370561014196 -0.0284792208180942 -0.00010442435368363 0.0210016210094216 0.0394182973566508 0.0445354193307423 -0.0051451276902256 "delta_1" 1.532 "PINN"
-0.0764956141180853 -0.0682549539257322 -0.0288657329355799 -8.2310702564814e-05 0.0208202946145324 0.0389763440414255 0.0442726706906305 -0.0054079312468516 "delta_1" 1.534 "PINN"
-0.0783584512365789 -0.0697810911299641 -0.0294437339785496 -0.000142694740983607 0.0208485253518989 0.0385454701365591 0.0440256979000457 -0.00566984842157546 "delta_1" 1.536 "PINN"
-0.0802361019192839 -0.07131528551458 -0.0300486892943606 -0.000202153586573717 0.0211251459571713 0.0384345748864492 0.0437939176622679 -0.00593110398873579 "delta_1" 1.538 "PINN"
-0.0821289822298434 -0.0729867207159156 -0.030676476702181 -0.000259698985784929 0.0210590286383781 0.0385258170217044 0.0435814950122397 -0.00619105869395007 "delta_1" 1.54 "PINN"
-0.084036078035129 -0.0748000056113534 -0.0313141545750597 -0.000316131177322876 0.0209562759313684 0.0386333520944406 0.0433906629985286 -0.00644956043266797 "delta_1" 1.542 "PINN"
-0.0859588788812473 -0.0766359263703507 -0.031004639791439 -0.000318339448059035 0.0208582432387701 0.0387591889040442 0.0432179191927018 -0.00670737086659009 "delta_1" 1.544 "PINN"
-0.0878944638547456 -0.0784920438210026 -0.0306896089752895 -0.000232087815447368 0.0207689740443957 0.0389024651551813 0.0430607022241709 -0.00696344322956053 "delta_1" 1.546 "PINN"
-0.0898863723550072 -0.080372099777974 -0.0303687774488521 -0.000121427828061016 0.0206867667795532 0.0385881422435812 0.0429288358719893 -0.0072185234794913 "delta_1" 1.548 "PINN"
-0.0919119802410426 -0.0822714785826766 -0.0300411453906579 1.43289730454299e-05 0.0206099103888562 0.0382718386768897 0.0428159188353598 -0.00747209458796742 "delta_1" 1.55 "PINN"
-0.0939544275857469 -0.0841931917610101 -0.0297082164864308 0.00017370813077644 0.0205395451766783 0.0379730463147201 0.0427829400718345 -0.00772390035506248 "delta_1" 1.552 "PINN"
-0.0960142018426171 -0.0861357185569975 -0.0293685143017699 0.000355692854431489 0.0204758481098892 0.0376960803491944 0.0428123165972822 -0.00797462708901198 "delta_1" 1.554 "PINN"
-0.0980874970763503 -0.0880982511415231 -0.0290914984500841 0.000566654443974191 0.0204189864921061 0.0374366588622772 0.0428625893902836 -0.0082233904961668 "delta_1" 1.556 "PINN"
-0.100179554180565 -0.0900823598116562 -0.029703781521051 0.000534721007587446 0.0203662484791787 0.0371971501030917 0.0429358077746649 -0.00847088421348685 "delta_1" 1.558 "PINN"
-0.102286190046384 -0.0920869704230496 -0.0303183051155609 0.000408438265491862 0.0203196610171235 0.0369808540012322 0.0430311489555448 -0.0087165887596857 "delta_1" 1.56 "PINN"
-0.104407750865215 -0.0941119554864742 -0.0309354581834476 0.000339910391640164 0.0202278614828271 0.0372574152906413 0.0431477790422834 -0.00896020539629043 "delta_1" 1.562 "PINN"
-0.106546489426607 -0.0961574237039069 -0.0310528118275322 0.000498516422961837 0.0200422493325247 0.0376114710755564 0.0432867603434444 -0.00920267672224363 "delta_1" 1.564 "PINN"
-0.1086979820494 -0.0982218125053458 -0.0311347622033358 0.000823896498085785 0.0198577009049541 0.0379798505197151 0.0434491393826804 -0.00944276574904997 "delta_1" 1.566 "PINN"
-0.110866028804714 -0.100306656374469 -0.0307634816560856 0.00115274006956545 0.0196729885693577 0.0383606134498304 0.0436369013303004 -0.00968138984699595 "delta_1" 1.568 "PINN"
-0.113049171076086 -0.102412046671604 -0.0305907196710392 0.00148604617376313 0.0194880163301738 0.0387527698655488 0.043846300144315 -0.00991795235637358 "delta_1" 1.57 "PINN"
-0.115245345737348 -0.104535670851518 -0.0304605608905528 0.0018240982173654 0.0193040591636783 0.0388489899457376 0.0440783485178757 -0.0101522508871071 "delta_1" 1.572 "PINN"
-0.117458210858926 -0.106679027912586 -0.0303254132450086 0.0019499527447252 0.0191209018167248 0.0388593159204342 0.0443350031820087 -0.0103848905164966 "delta_1" 1.574 "PINN"
-0.119683317341556 -0.108840753499615 -0.0301860192217136 0.00184232550026309 0.0189389249693125 0.0388973894114315 0.0446143965340333 -0.0106152813628499 "delta_1" 1.576 "PINN"
-0.121922890868197 -0.111021865112582 -0.0300424062614418 0.0017514417450708 0.0187564230255707 0.0389596195611235 0.044966005511462 -0.0108438825668452 "delta_1" 1.578 "PINN"
-0.12417629411169 -0.113160597655702 -0.0298951981551295 0.0021192005668289 0.0190200152147559 0.0390519397591227 0.0453533141817637 -0.0110698021942291 "delta_1" 1.58 "PINN"
-0.126442636597656 -0.115026405315323 -0.0297435288813082 0.00251000916459088 0.0193302775824824 0.0391726371154899 0.0457617938940507 -0.0112933462432873 "delta_1" 1.582 "PINN"
-0.128723403003311 -0.116899701790437 -0.030552286848716 0.00292166110878611 0.0194430512556244 0.0393209303183983 0.0461847320313318 -0.0115152187662959 "delta_1" 1.584 "PINN"
-0.131016500720099 -0.118779974198475 -0.0306050844213122 0.00294414944919474 0.0193246286923443 0.039496025604481 0.0466297196566474 -0.0117345231014964 "delta_1" 1.586 "PINN"
-0.133322935461485 -0.120667298544435 -0.0301845422431968 0.0029024824845969 0.0192065933414823 0.0397018861444618 0.0470909968010407 -0.0119512162618133 "delta_1" 1.588 "PINN"
-0.135642281309953 -0.122562345435892 -0.0297571990779015 0.00286271212267686 0.0190889691686641 0.0399348342770462 0.0475685190526098 -0.0121659744130999 "delta_1" 1.59 "PINN"
-0.137972917407235 -0.124464594665683 -0.0293229001224076 0.00282468432403604 0.018971778605739 0.0401997639722964 0.0480670040364028 -0.0123776705470457 "delta_1" 1.592 "PINN"
-0.14031654389175 -0.126374957670119 -0.0291698851814475 0.00278580093936143 0.0188547457630968 0.0404910673453065 0.0485787652767238 -0.0125875815252642 "delta_1" 1.594 "PINN"
-0.142671276620738 -0.128291366785269 -0.0296648590622794 0.00285374743136435 0.0187648485510996 0.0408136150793048 0.0491085077293532 -0.0127944833581046 "delta_1" 1.596 "PINN"
-0.145038568172803 -0.13021521254859 -0.0301607642109676 0.00288650395792467 0.0187325614854508 0.0411627232425094 0.0496542547064029 -0.0129986349132711 "delta_1" 1.598 "PINN"
-0.147418200911154 -0.132145975759747 -0.03048062614346 0.00332342250062467 0.0185556387958777 0.0415451380137561 0.0502168948009096 -0.0132005584102227 "delta_1" 1.6 "PINN"
-0.14980757172787 -0.13408265268267 -0.0300339090425568 0.00376447573006811 0.0183923789864179 0.0419571054208046 0.0507896928584453 -0.0133992455723734 "delta_1" 1.602 "PINN"
-0.15220812586355 -0.136028411910066 -0.0296034860724212 0.00399095517921699 0.0182784827505258 0.042392954193172 0.0513802145646691 -0.0135956483115419 "delta_1" 1.604 "PINN"
-0.154619859006462 -0.137979031911522 -0.0301044134953651 0.00397745672571537 0.0182308409144198 0.0428632155741386 0.0519855304218293 -0.0137890693842584 "delta_1" 1.606 "PINN"
-0.157042999654983 -0.139936848520376 -0.0298619465228714 0.00396524094671347 0.0185229339099786 0.0433612447196818 0.0526027061662422 -0.0139793968613563 "delta_1" 1.608 "PINN"
-0.159475629200926 -0.141901695027714 -0.0296159332125848 0.00395479855739866 0.0188259468196996 0.0438880162306949 0.0532316637912436 -0.0141671901359093 "delta_1" 1.61 "PINN"
-0.161918211790422 -0.143872570293496 -0.029364383675598 0.00394590409575124 0.0191005985329684 0.0444435409126083 0.0538751842610496 -0.0143517578066945 "delta_1" 1.612 "PINN"
-0.164371925393784 -0.14585192189686 -0.0291081695358231 0.00385894025620515 0.0189287260534596 0.0450278152481616 0.0545332043353026 -0.0145335670823059 "delta_1" 1.614 "PINN"
-0.166833409242774 -0.147834563673905 -0.0288476860698835 0.00374479939082228 0.0192720716625088 0.0456408297178523 0.0551989907560673 -0.014711833039034 "delta_1" 1.616 "PINN"
-0.169305720837169 -0.149825204487883 -0.0285830906256936 0.00363286995029288 0.0196360485763449 0.0462806611690922 0.055880112077447 -0.0148869879192629 "delta_1" 1.618 "PINN"
-0.171787384654746 -0.15182307020652 -0.0282416520656987 0.00393151468571573 0.0202338084683023 0.0469501462967781 0.0565688747873203 -0.0150594319181912 "delta_1" 1.62 "PINN"
-0.174279765271433 -0.15382714891075 -0.0277575866783215 0.00393206878741359 0.0207353491496605 0.0476473449001258 0.0572699798625216 -0.0152283548219857 "delta_1" 1.622 "PINN"
-0.176851064384051 -0.155836786878718 -0.0272676117067143 0.00393518022057204 0.0208755721129839 0.0483693545799406 0.0579804956093692 -0.015394175031298 "delta_1" 1.624 "PINN"
-0.179431873105513 -0.158083818725348 -0.0267712285982518 0.00394180813446665 0.021451138233293 0.0491189864588266 0.0587041753465387 -0.0155560834081799 "delta_1" 1.626 "PINN"
-0.182020125612382 -0.160603364031216 -0.0271201271197978 0.00399775433879102 0.0212849783026503 0.0498961821123416 0.0594352602739523 -0.0157147913651204 "delta_1" 1.628 "PINN"
-0.184619470870351 -0.163139450891779 -0.0268982483716524 0.00437022564515965 0.0212453123756645 0.0506970607287771 0.0601756210076303 -0.0158704905692276 "delta_1" 1.63 "PINN"
-0.187225667525071 -0.165690169733621 -0.0266023178200406 0.00474706365111555 0.0211053115312568 0.0515225115522977 0.0609261731380535 -0.0160223688093793 "delta_1" 1.632 "PINN"
-0.18984233687055 -0.168256470336916 -0.0263011798687549 0.0046771539113829 0.0209647966030562 0.0523753280247599 0.0616868772301613 -0.0161707278924645 "delta_1" 1.634 "PINN"
-0.192466422613208 -0.170837155040843 -0.0259967274416886 0.00456673755240755 0.0208257443299952 0.0532516212866456 0.0624567388233528 -0.0163151659690994 "delta_1" 1.636 "PINN"
-0.195098442810247 -0.173434361958019 -0.025741360421164 0.00454352317989315 0.0207981039176062 0.0541513110345404 0.0632388914472113 -0.0164560748322919 "delta_1" 1.638 "PINN"
-0.197740105374598 -0.176046159909542 -0.0253724045644949 0.00513724165566987 0.0210008194365139 0.0550704961266009 0.0640912266700244 -0.0165936173232871 "delta_1" 1.64 "PINN"
-0.200387141860039 -0.17867084142544 -0.0250535829560719 0.0056105446803032 0.0208429698708074 0.0560157596973001 0.0649551521319394 -0.0167271259511872 "delta_1" 1.642 "PINN"
-0.203042657739634 -0.18130979732069 -0.0247322334293074 0.00558097293910143 0.0206859376299746 0.0569822364801063 0.0658306278934511 -0.0168567099893224 "delta_1" 1.644 "PINN"
-0.205706895422186 -0.183962986446901 -0.0244048884032061 0.00555309561599604 0.0205300869403081 0.0579688829999663 0.0667185667482793 -0.0169828848006378 "delta_1" 1.646 "PINN"
-0.208377711200578 -0.186629174110903 -0.0240743393883781 0.00552578662587488 0.0203745298776387 0.0589765638793978 0.0676179732004218 -0.017104662554972 "delta_1" 1.648 "PINN"
-0.211056058879089 -0.189308552815099 -0.0237385506764289 0.00550006517156598 0.020327655597022 0.0600042319972802 0.0685268979562226 -0.0172232720820062 "delta_1" 1.65 "PINN"
-0.213740026147999 -0.191999626493316 -0.0233997798974147 0.00547480420941415 0.0204773505084249 0.0610527431711558 0.0694491360840725 -0.0173372074118291 "delta_1" 1.652 "PINN"
-0.216429823830774 -0.194703036543863 -0.023056232366402 0.00545102198370462 0.0203275361013169 0.0617791761270094 0.0703827813820581 -0.0174471617856437 "delta_1" 1.654 "PINN"
-0.219128515786054 -0.197419900387742 -0.0226641079517464 0.00542782855206725 0.0202364108596953 0.0624760068391632 0.0713240210118986 -0.0175536931405155 "delta_1" 1.656 "PINN"
-0.221833203701535 -0.200145850607984 -0.0221423693963791 0.00540528570327981 0.0206102067712512 0.063185031726066 0.0722776259652633 -0.017655799961439 "delta_1" 1.658 "PINN"
-0.224543848375368 -0.202885578482983 -0.021616690130624 0.00538428925926926 0.0211410410174999 0.0639102914027116 0.0732455069719711 -0.0177541087875947 "delta_1" 1.66 "PINN"
-0.227260647072135 -0.205635187245072 -0.021085335543151 0.00536394642444304 0.0216769854943242 0.0646501090381539 0.0742248074851624 -0.0178479941033139 "delta_1" 1.662 "PINN"
-0.229984022739001 -0.208394574978538 -0.0205494925967519 0.00534461559040178 0.022216261106883 0.0654028124014099 0.0752117392658791 -0.0179377057339343 "delta_1" 1.664 "PINN"
-0.232711993989844 -0.211164112521489 -0.0200074890825184 0.0053266546383991 0.0227589953235265 0.066170551317617 0.0762149399655785 -0.0180237534483843 "delta_1" 1.666 "PINN"
-0.23544710685464 -0.213944169960111 -0.0200273630647128 0.00530851359070905 0.0233054339512289 0.0669536087303637 0.0772277912679451 -0.0181055663875994 "delta_1" 1.668 "PINN"
-0.238188329209987 -0.216733447497501 -0.0201640459285091 0.00575886548256488 0.0238553450891412 0.0677561068142776 0.0782541674794999 -0.0181834239057715 "delta_1" 1.67 "PINN"
-0.240933434964898 -0.219531598058036 -0.0196827261787967 0.00633191193316796 0.0244094496400655 0.0685726362091055 0.0792931767405305 -0.018256784364971 "delta_1" 1.672 "PINN"
-0.243684247624997 -0.222337076510705 -0.0191631122666396 0.00623403475603135 0.0249656066131898 0.0694073300865696 0.0803448833509028 -0.01832606157845 "delta_1" 1.674 "PINN"
-0.246441377674468 -0.225152610947782 -0.0186399203433318 0.0061386792101501 0.0255269193499263 0.0703131685909444 0.0814093760823988 -0.0183918914503328 "delta_1" 1.676 "PINN"
-0.249202086657143 -0.227974013327653 -0.0181107685704893 0.00604423294994971 0.0260905293822005 0.0715935335350268 0.0824896368831167 -0.0184533527851476 "delta_1" 1.678 "PINN"
-0.251970548758864 -0.230449866658969 -0.0180966553027035 0.00595176501756201 0.0265723876869728 0.0728869475013463 0.0835819761632788 -0.0185110328248038 "delta_1" 1.68 "PINN"
-0.254742830117518 -0.232848833515757 -0.0178323779181475 0.00586079437199127 0.0270143216739176 0.0741971323380293 0.0846912909839093 -0.0185642707735427 "delta_1" 1.682 "PINN"
-0.257519286589147 -0.23525356344344 -0.0174317965320308 0.00617097751774387 0.0274590007285722 0.0755201780523871 0.0858129452448209 -0.0186135163464709 "delta_1" 1.684 "PINN"
-0.260302888012827 -0.237665926962313 -0.0169328538201001 0.00690755519335018 0.0279064198706029 0.076855988031773 0.0869499363874411 -0.0186596918644348 "delta_1" 1.686 "PINN"
-0.263089190855161 -0.240083736382563 -0.0164281138908428 0.00726858224663818 0.0283560963519802 0.0782083029309044 0.0881014768539217 -0.0187012269936116 "delta_1" 1.688 "PINN"
-0.265881377321279 -0.242508120832253 -0.0159205736914675 0.00717574487776962 0.0288095730520592 0.0795751566685121 0.0892715798393819 -0.0187390158593725 "delta_1" 1.69 "PINN"
-0.268678336373877 -0.244940202960362 -0.015407857334239 0.0070842303832156 0.02926517326884 0.0809536284913657 0.09045472676282 -0.0187735109633139 "delta_1" 1.692 "PINN"
-0.271480147331818 -0.247378242852026 -0.0148924175115953 0.00699522360245575 0.0297249148003975 0.0823455660843813 0.0916558943618719 -0.018804109182499 "delta_1" 1.694 "PINN"
-0.274287602638914 -0.249823359948313 -0.0143891399909746 0.00690794115038096 0.0301856879931144 0.083749002501774 0.0928873847595799 -0.0188313602725717 "delta_1" 1.696 "PINN"
-0.277098617307917 -0.252275479890432 -0.0140158800715332 0.00685449502326496 0.0306502233946715 0.085167693125336 0.0941733266041096 -0.0188546591657905 "delta_1" 1.698 "PINN"
-0.279913951803406 -0.254732847549036 -0.0136393725778532 0.00750501004097859 0.0311171975588527 0.0865977815636665 0.0954742273905085 -0.0188743026983449 "delta_1" 1.7 "PINN"
-0.282734365169272 -0.257198695343281 -0.0132596300834311 0.00747078501393317 0.0317267255017775 0.0880421121933095 0.0967883489195831 -0.0188911626106039 "delta_1" 1.702 "PINN"
-0.285559661139381 -0.259671723098494 -0.0128774405674213 0.00743808150333392 0.0323816478212018 0.089500670936463 0.0981206367642979 -0.0189044637345506 "delta_1" 1.704 "PINN"
-0.288390118649043 -0.262151344078632 -0.0124928772985169 0.00740563383572368 0.0330392769684751 0.0909724917989019 0.099468448186272 -0.0189148751351583 "delta_1" 1.706 "PINN"
-0.291223151531904 -0.264637446567697 -0.0120646037539685 0.00737348720173303 0.0337000786186812 0.0924566105442963 0.100830115398095 -0.018921518858363 "delta_1" 1.708 "PINN"
-0.2940616361451 -0.267130630873456 -0.0115704301048073 0.00734097109815712 0.0343627294947144 0.0939549257774068 0.102210651493049 -0.0189252142540686 "delta_1" 1.71 "PINN"
-0.296903910985665 -0.269631000553795 -0.0110729673723696 0.00777898007312605 0.0350275745013899 0.0954674467693772 0.103606492209622 -0.0189263534047352 "delta_1" 1.712 "PINN"
-0.299751889644327 -0.272140793180125 -0.0105736626855697 0.00772374126246622 0.0354629596584477 0.0969913536170539 0.105019801046245 -0.018924660208391 "delta_1" 1.714 "PINN"
-0.302603431082767 -0.274657953077857 -0.0100695542133551 0.00764252699415091 0.0358079718048536 0.0985143925359715 0.106447032244147 -0.0189203023489734 "delta_1" 1.716 "PINN"
-0.305458538516681 -0.277181137883449 -0.00962921503796821 0.00756354152216021 0.0361407534510061 0.0997810644902861 0.107892315573261 -0.0189127828626406 "delta_1" 1.718 "PINN"
-0.308317684435438 -0.279712579567365 -0.00928083216811859 0.00748534040127979 0.036460225280762 0.101053421256316 0.10935693620513 -0.0189028568506756 "delta_1" 1.72 "PINN"
-0.311182989437889 -0.282251878995342 -0.00892977166252096 0.0074204716811892 0.0367633892927248 0.10233498725163 0.110830741752356 -0.0188909455345421 "delta_1" 1.722 "PINN"
-0.314050849104194 -0.284799091271476 -0.00857724674678395 0.00813075220700354 0.0370568565059619 0.103621666398696 0.112322660207324 -0.0188765062739578 "delta_1" 1.724 "PINN"
-0.316923856580187 -0.287354982363575 -0.00822244452929233 0.00869714819208289 0.03778090267415 0.104911279464242 0.113831136038402 -0.0188601187232757 "delta_1" 1.726 "PINN"
-0.319799358433156 -0.289917455192987 -0.00781929339864762 0.00861459691647493 0.0385071750348431 0.106207378756521 0.115352727035504 -0.0188412487956898 "delta_1" 1.728 "PINN"
-0.322680183459421 -0.292489894259401 -0.0073519850006446 0.0085348082357608 0.039235058112908 0.107503040030637 0.116889760330025 -0.0188205763901414 "delta_1" 1.73 "PINN"
-0.325564142380463 -0.295070913063069 -0.00688204311621032 0.0084556786057105 0.0399639357577637 0.108798063467653 0.118438852447245 -0.0187983760971076 "delta_1" 1.732 "PINN"
-0.328452366772332 -0.297657915180557 -0.00641074336607816 0.00837760767312956 0.0406952173729929 0.110092273649986 0.120001396211007 -0.0187737840162358 "delta_1" 1.734 "PINN"
-0.331344556518256 -0.300256156409567 -0.00595074418150054 0.00863566013444728 0.0414278075538899 0.111381689999948 0.12157402404015 -0.0187482679119403 "delta_1" 1.736 "PINN"
-0.334238979782796 -0.302860876964759 -0.00564083202236143 0.00864601861378311 0.0421621600464677 0.112669017922896 0.123161005942491 -0.0187207346264407 "delta_1" 1.738 "PINN"
-0.337138671894898 -0.30547661325628 -0.00532913796104983 0.00881072887569578 0.042897774339655 0.113945528995218 0.124757107375324 -0.0186919568042881 "delta_1" 1.74 "PINN"
-0.340042852086578 -0.308099793333487 -0.00501777421127403 0.00897878552032272 0.0436345069664745 0.115448676354103 0.126359996119491 -0.0186622958492944 "delta_1" 1.742 "PINN"
-0.342947627096943 -0.310730891945833 -0.00490547649054185 0.00914940322304725 0.0443728099226213 0.117230088087813 0.127972117579036 -0.0186309395628578 "delta_1" 1.744 "PINN"
-0.345857673212254 -0.313372744652778 -0.00458518687752796 0.00921085553889056 0.0451109888528043 0.119029079715057 0.129589250380614 -0.0185984668512359 "delta_1" 1.746 "PINN"
-0.348770990446878 -0.31602484258508 -0.00421377732634598 0.00924716721759122 0.045851163515223 0.120841985694224 0.131213857813925 -0.0185655723570833 "delta_1" 1.748 "PINN"
-0.351686054623559 -0.318684529067218 -0.00384105014013103 0.00967459288044692 0.0465921148313806 0.122668963005303 0.132843645693852 -0.0185317434996033 "delta_1" 1.75 "PINN"
-0.354605155233525 -0.321355105704187 -0.00380587066200544 0.00965581293252016 0.0472882789273557 0.12451306918562 0.134472548557488 -0.018497451407866 "delta_1" 1.752 "PINN"
-0.357527242662951 -0.324034626563288 -0.00378398257703438 0.00957544558242662 0.0478754009358018 0.126369756288866 0.136105976388956 -0.0184621347097372 "delta_1" 1.754 "PINN"
-0.360449824321474 -0.326724230283202 -0.00376155840373904 0.00949479436152156 0.0484638282689502 0.128242111618806 0.137736950469455 -0.0184260589845637 "delta_1" 1.756 "PINN"
-0.363377786771278 -0.32942265252215 -0.00373706737287915 0.00941293731663106 0.049053169617878 0.130125599508656 0.139365177615794 -0.0183905151932799 "delta_1" 1.758 "PINN"
-0.366307194880219 -0.332131487549351 -0.0037116610088106 0.00978727274062419 0.0496433903858182 0.132023320110138 0.141069742677728 -0.0183543037490185 "delta_1" 1.76 "PINN"
-0.369240073139661 -0.334849943235902 -0.0036854180368644 0.00970273831772395 0.0502346932923754 0.133931709337658 0.142803907071325 -0.0183181840194309 "delta_1" 1.762 "PINN"
-0.372173676828409 -0.337579847844949 -0.00365871529017714 0.00961846800593635 0.0508266845024576 0.135853923733225 0.144539543521812 -0.01828171742608 "delta_1" 1.764 "PINN"
-0.375109551881357 -0.340318018423768 -0.00363008194247827 0.00953479545396663 0.0514188504788802 0.137714374308053 0.146270605748531 -0.01824549702131 "delta_1" 1.766 "PINN"
-0.378048519457315 -0.343068879373407 -0.00360090835455018 0.00945181580951771 0.052012703749577 0.138952758043023 0.148002528538112 -0.018209756242332 "delta_1" 1.768 "PINN"
-0.380986858623165 -0.345828500664385 -0.003623385821939 0.00990924482287148 0.0526077297917562 0.14017115374868 0.149730265906722 -0.0181737708567562 "delta_1" 1.77 "PINN"
-0.383929670019089 -0.348599149255398 -0.00381088408278263 0.00991880316353622 0.0532030559619543 0.14136679035649 0.15144687468795 -0.0181388916851898 "delta_1" 1.772 "PINN"
-0.386871086374808 -0.351379513613536 -0.00371555647980149 0.00981592272109322 0.0537987627982197 0.142536908420182 0.153157819647547 -0.0181039629068604 "delta_1" 1.774 "PINN"
-0.389814299670229 -0.354171617853072 -0.00361976316648804 0.00971229790358608 0.0543945724624517 0.143683528487323 0.154856181632055 -0.0180699430160274 "delta_1" 1.776 "PINN"
-0.392758924950751 -0.356974376857737 -0.00352171201576312 0.00960766039331873 0.0550009322774987 0.144856167345523 0.156541765351361 -0.0180370213357945 "delta_1" 1.778 "PINN"
-0.395703380672588 -0.359787398689981 -0.0034219962960369 0.0098679321506141 0.0557816656282339 0.146874383539945 0.158216309333201 -0.0180044313620743 "delta_1" 1.78 "PINN"
-0.398648694625887 -0.362612195267246 -0.00337084360489992 0.0097770723658035 0.0565620517247782 0.14889553067719 0.159872979143984 -0.0179733364400308 "delta_1" 1.782 "PINN"
-0.401593748602524 -0.365445269542283 -0.00333511181575896 0.00968571314372846 0.0573419352542208 0.15092282060682 0.16151258062416 -0.0179427966920867 "delta_1" 1.784 "PINN"
-0.404539331365977 -0.368291466933529 -0.00329849113748704 0.0095947222605115 0.0576630629079622 0.152949936511729 0.163134023145063 -0.0179137552808413 "delta_1" 1.786 "PINN"
-0.407483846996455 -0.371148477713947 -0.00326070554114954 0.0095039541072921 0.0579832455986036 0.15497915394739 0.164754369272493 -0.0178864102754724 "delta_1" 1.788 "PINN"
-0.410427844843902 -0.374017074872613 -0.00322261129606027 0.00978576297868483 0.0585829129507522 0.157008972798975 0.166501662459533 -0.0178598080001733 "delta_1" 1.79 "PINN"
-0.413370681291369 -0.376894439639818 -0.00318399160013716 0.00966310525431291 0.059181872084652 0.15903315798396 0.168230774557406 -0.017834878219854 "delta_1" 1.792 "PINN"
-0.416312656976258 -0.379785142393372 -0.00314427183563892 0.00954003405304482 0.0597819861861462 0.161053479106027 0.169936788159139 -0.0178121891848234 "delta_1" 1.794 "PINN"
-0.419252876428915 -0.382686360408692 -0.00310418849921912 0.00941544438905151 0.0603824955248735 0.162134951307019 0.171623380028031 -0.0177909510993427 "delta_1" 1.796 "PINN"
-0.422192829062719 -0.385598845113437 -0.00306352486411265 0.0093872888366423 0.0609824017302374 0.163184054164228 0.173284701285681 -0.0177719745130336 "delta_1" 1.798 "PINN"
-0.425129235497775 -0.388521198060778 -0.00302230376089274 0.00962622433532756 0.0615824943486287 0.164207712961241 0.174922544070238 -0.0177544875827723 "delta_1" 1.8 "PINN"
-0.428062630629749 -0.391454384361196 -0.00298054756621546 0.00952376205410965 0.0621821321926088 0.165199514308945 0.176533016623925 -0.01773900629067 "delta_1" 1.802 "PINN"
-0.430995456281246 -0.394401267560092 -0.00293821885345225 0.00942102605472772 0.0627835348753325 0.166299216595439 0.178110359589424 -0.0177268975435163 "delta_1" 1.804 "PINN"
-0.433923000308833 -0.397357556997517 -0.00289492237527256 0.00931786878854046 0.063384034206728 0.168326711137119 0.179662176160371 -0.0177161628477177 "delta_1" 1.806 "PINN"
-0.436848172304776 -0.400323966765466 -0.00285240845872403 0.00925293972159635 0.0640408054457202 0.170341454862316 0.181180822391175 -0.0177085276126167 "delta_1" 1.808 "PINN"
-0.439769591836275 -0.403302877847768 -0.00280938743640069 0.00911342626454215 0.0648334119009795 0.172348702266902 0.1826653417063 -0.0177029710411794 "delta_1" 1.81 "PINN"
-0.442686117163244 -0.406291896623703 -0.00276528556618083 0.0090061776861492 0.0656240746606434 0.174340365992226 0.184165554228787 -0.0177004261922151 "delta_1" 1.812 "PINN"
-0.445600420646199 -0.409291231135841 -0.00272072142050972 0.0089019428567465 0.066413111459009 0.176316951334387 0.185769719468793 -0.0177011416041393 "delta_1" 1.814 "PINN"
-0.448506590980136 -0.412301800045634 -0.00267667091216894 0.00879708503765886 0.0666180701435257 0.178275161490588 0.187342213237889 -0.0177041704889952 "delta_1" 1.816 "PINN"
-0.451410398773767 -0.415323328168693 -0.00263202359376635 0.0090041222743753 0.066984286975418 0.179965037396816 0.188877293344214 -0.0177110106147741 "delta_1" 1.818 "PINN"
-0.454305692874237 -0.418353631051412 -0.00258620526210651 0.00885538724445134 0.0675846640476019 0.180872456761723 0.190376873625878 -0.0177203580240126 "delta_1" 1.82 "PINN"
-0.457197998650821 -0.421397674876985 -0.00254114491146784 0.00870625918772083 0.0681837618367516 0.181745281950313 0.191836203291746 -0.0177337154259843 "delta_1" 1.822 "PINN"
-0.460083312793588 -0.423782973472232 -0.00249585076125391 0.00855646823498768 0.068783797760986 0.182582963993252 0.193257219176157 -0.0177507666899443 "delta_1" 1.824 "PINN"
-0.462960972483763 -0.425894057843204 -0.00245111961097211 0.00845273552257553 0.0693829354242976 0.183390687247519 0.194639008995766 -0.0177707470611125 "delta_1" 1.826 "PINN"
-0.465832458746361 -0.4279833127129 -0.00240476811640777 0.00852115552341648 0.0699819608714716 0.184942893174386 0.195977818926356 -0.0177951923395003 "delta_1" 1.828 "PINN"
-0.468695674404295 -0.430044230988582 -0.00235979825963295 0.00842724891495039 0.0705804681304356 0.186817724071196 0.197277575743724 -0.0178230491624471 "delta_1" 1.83 "PINN"
-0.471550427705692 -0.432080342417848 -0.0023134897106869 0.00827821253852967 0.071178766553704 0.18867018668603 0.198530781473978 -0.0178551606858338 "delta_1" 1.832 "PINN"
-0.474397717068158 -0.434089218336978 -0.0022677710357677 0.00815468960556631 0.0717763310976123 0.190494212975234 0.199809196183774 -0.017891753823326 "delta_1" 1.834 "PINN"
-0.477235201125771 -0.436070339456542 -0.00222159030270064 0.00803153060665851 0.0723746633452682 0.192289477490782 0.20116801610852 -0.0179320208470099 "delta_1" 1.836 "PINN"
-0.480063405252328 -0.438025572699384 -0.00217610068503371 0.00802509577414601 0.0729714502513619 0.194056618796338 0.202480547497494 -0.0179768466738753 "delta_1" 1.838 "PINN"
-0.482883822095153 -0.439953925993728 -0.00213030959522742 0.00787066137490944 0.0735686703096485 0.195424091951401 0.203747816139418 -0.0180268410017068 "delta_1" 1.84 "PINN"
-0.485693171691168 -0.441853942155706 -0.002084297849823 0.00771482777072674 0.0741652020381918 0.196118185562341 0.204969906371404 -0.018081244546131 "delta_1" 1.842 "PINN"
-0.488490794784055 -0.443728717000194 -0.00203957653095865 0.00755774428978995 0.0748404424550324 0.196776755061188 0.206144075148369 -0.018140708530672 "delta_1" 1.844 "PINN"
-0.491278891280585 -0.445572290342649 -0.00199372241286178 0.00740361264704914 0.0756083953442244 0.197399330369837 0.207271437933754 -0.0182046305097373 "delta_1" 1.846 "PINN"
-0.49405417560035 -0.447389910439241 -0.00194866300747321 0.00737334430489223 0.076374396307213 0.197987385259249 0.208351215084324 -0.0182739848768546 "delta_1" 1.848 "PINN"
-0.496819088607744 -0.44917896050053 -0.00190316637920518 0.00722108833403223 0.0771362591109868 0.199373798544505 0.209382639351469 -0.0183487595704637 "delta_1" 1.85 "PINN"
-0.499570600770445 -0.45093897227179 -0.00185874200477387 0.0070664392050761 0.0778959702037858 0.200994758402467 0.210367816904151 -0.0184282606250482 "delta_1" 1.852 "PINN"
-0.50231068900221 -0.452670918584591 -0.00181439557525531 0.00691139661395268 0.0786519401112808 0.202579057417972 0.211413336032783 -0.0185138709819118 "delta_1" 1.854 "PINN"
-0.505034414693738 -0.454373413736925 -0.00177080211314384 0.00675462157220741 0.0794047254824726 0.204129278316749 0.212485491501791 -0.0186045353394145 "delta_1" 1.856 "PINN"
-0.507747089850537 -0.456048415301765 -0.00172649134945524 0.00665925938459211 0.0801540488574517 0.205641368078153 0.213511386225925 -0.0187011015984461 "delta_1" 1.858 "PINN"
-0.51044615728664 -0.457694308031783 -0.00168291308189261 0.00651102543004822 0.0809009442823405 0.207106281563072 0.214482616929358 -0.0188039169173328 "delta_1" 1.86 "PINN"
-0.513128111582458 -0.459309956997625 -0.00163996683288237 0.00636126574633367 0.0816439417515984 0.207559514669652 0.215406062720549 -0.0189119767985477 "delta_1" 1.862 "PINN"
-0.515833151221255 -0.460897568610858 -0.00159773038427191 0.00621126644961367 0.0823838364692537 0.207974344711371 0.216278124069031 -0.0190267810116222 "delta_1" 1.864 "PINN"
-0.518757658367533 -0.462891555866305 -0.00155532728907948 0.00605718799222033 0.0831202320494917 0.208355174796344 0.217100935991644 -0.0191470300492693 "delta_1" 1.866 "PINN"
-0.521672983288064 -0.466144206651703 -0.0015133706619298 0.00591396508784525 0.0838524941676593 0.208694976145567 0.217874738658011 -0.0192738863011556 "delta_1" 1.868 "PINN"
-0.524580136987238 -0.469405933940989 -0.00147247365464742 0.00580588092466749 0.0842499197587099 0.208998176276515 0.218597884569392 -0.0194074279425851 "delta_1" 1.87 "PINN"
-0.527477036701339 -0.472677581102261 -0.00143223715125951 0.00585771873392904 0.0845254334075118 0.21026341120382 0.219436529478382 -0.0195467373766407 "delta_1" 1.872 "PINN"
-0.530364695937321 -0.475962135467257 -0.00139148635649555 0.00590786089302597 0.0847964399395655 0.211546520278382 0.220241650087926 -0.019693197039425 "delta_1" 1.874 "PINN"
-0.533239595771444 -0.479253522627558 -0.0013520857133581 0.00595520302044994 0.0850675879398439 0.212785864009587 0.220993078668989 -0.0198457501846641 "delta_1" 1.876 "PINN"
-0.536104890522487 -0.482557110432396 -0.00131309766331467 0.00600090631727923 0.0853368502309308 0.213984151346657 0.22169678596563 -0.0200053485753599 "delta_1" 1.878 "PINN"
-0.538958964106923 -0.485870393466775 -0.0012751933900117 0.00604434445133328 0.0856012462310751 0.215130751602854 0.222345402928176 -0.0201720633681992 "delta_1" 1.88 "PINN"
-0.541798543619446 -0.48919061140607 -0.00123749378531512 0.00608548774296469 0.0860349559412612 0.215543323860438 0.222948739224942 -0.0203447843998515 "delta_1" 1.882 "PINN"
-0.544627042763752 -0.492520723452142 -0.00120013339491654 0.00612502203182808 0.0866252528087581 0.215684694569627 0.223499450966843 -0.0205250168142296 "delta_1" 1.884 "PINN"
-0.547442866262275 -0.495859395811507 -0.00116426015891002 0.00616172509663138 0.0872163381499969 0.215787675602373 0.224001655370103 -0.0207121657444241 "delta_1" 1.886 "PINN"
-0.550243940035208 -0.499205769893637 -0.00112857749496986 0.00617428381344975 0.0878075727480907 0.215855800932009 0.224499090486357 -0.0209058932989592 "delta_1" 1.888 "PINN"
-0.553032241153501 -0.502560177566703 -0.00109381484234294 0.00590645152934055 0.0883977213610421 0.215886924769928 0.225073660780897 -0.0211072780427561 "delta_1" 1.89 "PINN"
-0.555804738116153 -0.505921756014585 -0.00105998584818912 0.00564470628025049 0.0889891250870622 0.215882732565913 0.225598469390563 -0.0213151921268265 "delta_1" 1.892 "PINN"
-0.558563656241745 -0.5092905827086 -0.00102698441402904 0.0053841638063723 0.0895801916938965 0.216429070711643 0.226072852455759 -0.0215305898837881 "delta_1" 1.894 "PINN"
-0.561305514224399 -0.512666968356069 -0.000994465593588068 0.00512661306431372 0.0901633306738399 0.217315678625456 0.226495204418065 -0.0217533320869205 "delta_1" 1.896 "PINN"
-0.564031597851161 -0.516047885058143 -0.000963395992634508 0.00487384050688267 0.0906211786826312 0.218156713937539 0.226870608050293 -0.0219827363235662 "delta_1" 1.898 "PINN"
-0.566741284058458 -0.518411673799864 -0.000933192105414538 0.00462667654572524 0.091296935675705 0.218946381799433 0.227194621993103 -0.0222198153224505 "delta_1" 1.9 "PINN"
-0.569432517769251 -0.519841287898753 -0.000902793025083448 0.004449636074491 0.0919449059196975 0.219683682720802 0.227475222388607 -0.0224636575875358 "delta_1" 1.902 "PINN"
-0.572108010776094 -0.521241101219434 -0.000874594375993909 0.00421141312957296 0.0925377224309647 0.220061376883648 0.227707083284125 -0.0227148891555937 "delta_1" 1.904 "PINN"
-0.574764762152608 -0.522611980345473 -0.000846938128454044 0.00431897410429261 0.0931296008084721 0.219902274039286 0.227893480439804 -0.0229736550805096 "delta_1" 1.906 "PINN"
-0.577403368363017 -0.523951220339333 -0.00082031148178463 0.00435501726873866 0.0937218129885893 0.219711979781907 0.228033886984394 -0.0232389828193336 "delta_1" 1.908 "PINN"
-0.580022994925276 -0.525262799784256 -0.000793889822008342 0.00431970552243799 0.094315154735392 0.219488414677362 0.228229710439794 -0.0235119958025802 "delta_1" 1.91 "PINN"
-0.582622329875627 -0.526542855869879 -0.000769471149026146 0.00428160521717358 0.0949081575022486 0.219236186475528 0.228419682535366 -0.0237915862054846 "delta_1" 1.912 "PINN"
-0.585202444791568 -0.527793021316826 -0.000745634686646679 0.00424176661168274 0.0955019760126909 0.218954192344201 0.228562055485574 -0.0240785013571684 "delta_1" 1.914 "PINN"
-0.587762741676009 -0.529014934091337 -0.000798786039552413 0.00419873742636323 0.0960966927724389 0.218638482618823 0.228658158262102 -0.0243728320294911 "delta_1" 1.916 "PINN"
-0.590300722725565 -0.530205469308823 -0.00101100135187515 0.00415350994842723 0.0966920333251378 0.218297542198659 0.228708409603337 -0.024673500079406 "delta_1" 1.918 "PINN"
-0.592818920430397 -0.531366275977024 -0.00114553188837685 0.00410594475321557 0.0972879622988052 0.217924614349061 0.228714194181411 -0.0249817226963364 "delta_1" 1.92 "PINN"
-0.595314385078766 -0.532498532685571 -0.00134688242797631 0.00405763172714657 0.0978845639340877 0.218058087743641 0.228678816507107 -0.0252965238943688 "delta_1" 1.922 "PINN"
-0.597787266792755 -0.533598434231882 -0.00155266810128696 0.0040057507436545 0.0984812072865957 0.21835518618728 0.228598917861023 -0.0256179236056393 "delta_1" 1.924 "PINN"
-0.600238669818289 -0.534672683903731 -0.00178249359554739 0.00395213062279132 0.0990798847485197 0.218600846405722 0.228477827766183 -0.0259465247556845 "delta_1" 1.926 "PINN"
-0.602984252830021 -0.535712493729243 -0.00201389140911212 0.00389532219443645 0.099679132380228 0.218795159920044 0.228319860125764 -0.026281139889957 "delta_1" 1.928 "PINN"
-0.605814658312832 -0.536725771281485 -0.00232497416608757 0.00383703620600673 0.10027867907205 0.218933484836279 0.228120787428836 -0.0266229494324881 "delta_1" 1.93 "PINN"
-0.608626079685253 -0.538957411706761 -0.0025507141972605 0.00377528871387278 0.100879208125698 0.219022666568977 0.227884023243891 -0.0269710651165345 "delta_1" 1.932 "PINN"
-0.611420511864515 -0.542517890217088 -0.00277949206996575 0.00371209008253537 0.100791822448106 0.219058118842659 0.227611085997596 -0.0273251833934982 "delta_1" 1.934 "PINN"
-0.614196375953864 -0.54608336891498 -0.00300857847469393 0.00364587519473858 0.0999275053402657 0.219003601725559 0.227301598974795 -0.0276861496536005 "delta_1" 1.936 "PINN"
-0.616952357875864 -0.549655569231868 -0.00324048849640346 0.00357752352059271 0.099046691746433 0.218471760889416 0.226959966038718 -0.0280528543297814 "delta_1" 1.938 "PINN"
-0.619688099881514 -0.553231194515906 -0.00347463708847473 0.00350678233022672 0.0992280532262182 0.217911309226033 0.226583941635088 -0.0284257729572955 "delta_1" 1.94 "PINN"
-0.62240610409892 -0.556811954624244 -0.00371049926722156 0.0034345311930124 0.0998014474761009 0.217326998172008 0.226174183465036 -0.0288050850530651 "delta_1" 1.942 "PINN"
-0.625101958188869 -0.560395028256326 -0.0039482051740346 0.00336016041743137 0.100370231906383 0.21672263646333 0.225734221725871 -0.0291895717196946 "delta_1" 1.944 "PINN"
-0.627777209948103 -0.563983076331288 -0.0041875860385967 0.0032824651029979 0.100933672612486 0.216096338336345 0.225262829996136 -0.029580494227489 "delta_1" 1.946 "PINN"
-0.630430073630953 -0.567572082640425 -0.0044345933105796 0.00320298300035027 0.101492467184465 0.21544623814721 0.22477076802944 -0.0299765326633043 "delta_1" 1.948 "PINN"
-0.633061885582962 -0.571162559520408 -0.0046870010947645 0.00312188179076178 0.102046360427715 0.214774292419081 0.224288228571063 -0.0303782201476626 "delta_1" 1.95 "PINN"
-0.635671363990056 -0.574756445093436 -0.00494236171087648 0.0030380186907849 0.102594859618712 0.21408151365862 0.22376899273025 -0.0307858767813652 "delta_1" 1.952 "PINN"
-0.638257704550371 -0.578350426178504 -0.00519823878687808 0.00295043048438781 0.103139022644354 0.213368924030301 0.223220361275013 -0.0311980382759911 "delta_1" 1.954 "PINN"
-0.640820819124047 -0.581945721416227 -0.00545678475907341 0.00286232597463953 0.103678477769723 0.212636601682098 0.222642032172304 -0.0316160308637936 "delta_1" 1.956 "PINN"
-0.643359905221756 -0.585541402267476 -0.00571675383254588 0.00277107308310087 0.104212734736476 0.211882727980989 0.222033744531072 -0.0320387674376034 "delta_1" 1.958 "PINN"
-0.645873927246991 -0.587456526542573 -0.00597904521316373 0.00267761694370572 0.104742018216281 0.211108369965369 0.221400016859121 -0.0324663166635969 "delta_1" 1.96 "PINN"
-0.64836401833116 -0.588424869894371 -0.00624253078244597 0.00258260555094758 0.105267268930445 0.210315559789936 0.220738703455385 -0.0328991047844699 "delta_1" 1.962 "PINN"
-0.650827026365036 -0.589360733929333 -0.00650822742269686 0.00248442280660255 0.105786090679797 0.209504428953517 0.220052438503105 -0.0333362075475422 "delta_1" 1.964 "PINN"
-0.653267191677628 -0.590266354567468 -0.00677578036474669 0.00238449333311419 0.105053661280077 0.208671303057352 0.219341006675291 -0.0337785181611254 "delta_1" 1.966 "PINN"
-0.655679219445596 -0.591141133711336 -0.00704549045340008 0.00228239489272153 0.104796221514267 0.207821099571208 0.218606118829975 -0.0342251339502851 "delta_1" 1.968 "PINN"
-0.658064253738051 -0.591986628888092 -0.0073165855777495 0.00217710946319427 0.105439660392601 0.206951115369999 0.217849527585401 -0.0346759969255233 "delta_1" 1.97 "PINN"
-0.660423443057898 -0.592802974262766 -0.00758894845198554 0.00207071800377523 0.106086584177782 0.206063424551428 0.217071091312769 -0.0351317173669714 "delta_1" 1.972 "PINN"
-0.662753907066256 -0.593586734928844 -0.00786412988291618 0.00196214345227197 0.106737443140864 0.205157257391427 0.216273539882096 -0.0355911537042468 "delta_1" 1.974 "PINN"
-0.665056828218925 -0.594342112581479 -0.00814058039838461 0.00185156133909758 0.107391377037502 0.204232805248044 0.215451984596122 -0.0360553154878653 "delta_1" 1.976 "PINN"
-0.667332198933145 -0.595068071987121 -0.00841865703743094 0.00173849243590274 0.108050745035644 0.203289308522748 0.214612991676637 -0.036523359765608 "delta_1" 1.978 "PINN"
-0.66958001404179 -0.595762171172712 -0.00869770272269776 0.00162347168562949 0.10871325790242 0.202326015985709 0.213759324978619 -0.0369955019702898 "delta_1" 1.98 "PINN"
-0.671895635049747 -0.596428900061334 -0.00897968226068102 0.00150566401671959 0.109379726607968 0.201346953147371 0.212885200202867 -0.0374721014902348 "delta_1" 1.982 "PINN"
-0.674617290220527 -0.597065126776037 -0.009263163609461 0.00138638071238584 0.11005048604674 0.200348524492346 0.211995344423174 -0.0379520186197063 "delta_1" 1.984 "PINN"
-0.677313011693306 -0.597672495638986 -0.00954796607830488 0.00126472705942637 0.109755064220809 0.199330957571207 0.211088771211876 -0.0384366525387703 "delta_1" 1.986 "PINN"
-0.679986285639296 -0.598250513032668 -0.00983420603196383 0.00114100131519979 0.108381103541594 0.198298302954116 0.210166411466877 -0.0389249223475746 "delta_1" 1.988 "PINN"
-0.682631539485977 -0.600448875613668 -0.0099987683736259 0.00101586025636535 0.106998515426067 0.197246985425903 0.209230159737331 -0.0394165894002484 "delta_1" 1.99 "PINN"
-0.685252514495118 -0.604215784060252 -0.0102933639715337 0.000887577317984389 0.106857663023341 0.196169614158769 0.20827619850343 -0.0399129765481437 "delta_1" 1.992 "PINN"
-0.687847483668289 -0.6079806124844 -0.0105892543760605 0.000758003057998557 0.10728868265624 0.195079785330636 0.207312175555736 -0.0404127508485347 "delta_1" 1.994 "PINN"
-0.690414958959579 -0.611745278096648 -0.0108872689259989 0.000626664297396884 0.107715377824215 0.193972982338831 0.206332416430671 -0.0409167855062568 "delta_1" 1.996 "PINN"
-0.69295584010774 -0.615508120311471 -0.0111845405080599 0.00049332684704817 0.108136676322016 0.192842788263475 0.205344691489207 -0.0414248981346513 "delta_1" 1.998 "PINN"
-0.69546959993892 -0.619266522267642 -0.0114853536006655 0.000356265873680872 0.108553532281963 0.191694237307902 0.204354770458574 -0.0419366531366585 "delta_1" 2 "PINN"


==> data/delta_1_results_time_NN.dat <==
-0.0324381269108722 -0.0192528451194465 -0.00794995024113498 0.00958849285960128 0.0262943872928827 0.0517065458250185 0.0598269893408774 0.0102286885729687 "delta_1" 0 "NN"
-0.0329858785327127 -0.019164652647059 -0.00354151838144978 0.0133498480485565 0.0298510556413422 0.0572377841272833 0.0628506978601808 0.0143848767293511 "delta_1" 0.002 "NN"
-0.0335809487982109 -0.0164718050284067 0.000763908302223837 0.0173645094347921 0.0319166116683036 0.0644505369457589 0.0694850972181675 0.0184389672704861 "delta_1" 0.004 "NN"
-0.0342275786538 -0.012660402853516 0.00491128903918603 0.0208227790474522 0.0353645675807873 0.0687476970996438 0.0764090509139601 0.0223834551278559 "delta_1" 0.006 "NN"
-0.0349303603048671 -0.00889859913918734 0.00934134698180433 0.0251330827327152 0.0372722602359318 0.07455234499326 0.083143511584244 0.0262099036386294 "delta_1" 0.008 "NN"
-0.0356936488609894 -0.00819574778123311 0.0133815547752179 0.0288271102898228 0.0402932655870253 0.0815947996194525 0.0896748448879926 0.029909416339276 "delta_1" 0.01 "NN"
-0.0365278054928381 -0.00558779189529868 0.0173182051841266 0.0329368134718778 0.0426163610097078 0.0879858735890942 0.0959937826141235 0.0334729640127987 "delta_1" 0.012 "NN"
-0.0374346219893754 -0.00267292309567346 0.0206651408778138 0.0349405087724226 0.0450909800310629 0.0933983834642014 0.102088698279922 0.0368923907086278 "delta_1" 0.014 "NN"
-0.0384189616246751 0.000480540569026244 0.023666126945119 0.0385512049126251 0.048442888842657 0.0986022144258663 0.107952186691442 0.0401613634786881 "delta_1" 0.016 "NN"
-0.0394829957134664 0.0029653121756007 0.0267949201722956 0.0409131836771157 0.0515970141953732 0.103593612810515 0.11357918041393 0.0432763361607401 "delta_1" 0.018 "NN"
-0.0406207458951758 0.00568425326575084 0.0297885783112817 0.0431196910106223 0.0548304759575752 0.108369319443013 0.119022674124261 0.0462372651987978 "delta_1" 0.02 "NN"
-0.0418284737970325 0.00834045986255116 0.0326118748908463 0.0449230384601476 0.0576445689627504 0.113368590474604 0.124350141650142 0.0490478488573203 "delta_1" 0.022 "NN"
-0.0430938488857709 0.0102902919262134 0.0352715033601249 0.0468067577540657 0.0605930708076005 0.118832594380674 0.129442802759276 0.0517149577468108 "delta_1" 0.024 "NN"
-0.0444066555034699 0.0125912831053898 0.0377768604669149 0.0488533656396509 0.0635163721660235 0.1240672003603 0.134307688152886 0.0542478238240635 "delta_1" 0.026 "NN"
-0.0457513811635877 0.0153709934795722 0.0402505263312806 0.0497739420266827 0.0657667763270691 0.12908394722927 0.138956482884959 0.0566566741700932 "delta_1" 0.028 "NN"
-0.0471162398481945 0.0180567336138879 0.0427225845160332 0.0512334943618094 0.0678636092591007 0.133890657954111 0.143396548855945 0.058952116065431 "delta_1" 0.03 "NN"
-0.0484867096514198 0.0195962170148726 0.0450222972254818 0.0527385865997483 0.0707217654664574 0.138497656659461 0.147638934828417 0.0611440366112347 "delta_1" 0.032 "NN"
-0.0498522054812279 0.0221684412835783 0.0474389186009048 0.0542279375009955 0.0734811374729382 0.142530160891721 0.151689919679362 0.0632414761686279 "delta_1" 0.034 "NN"
-0.0512016915359423 0.0247325221867434 0.0496738153213259 0.0559317233767855 0.0758265364611749 0.145954515867007 0.155558565225794 0.0652522895914336 "delta_1" 0.036 "NN"
-0.0525254723945779 0.0242407855373447 0.0509946997460197 0.0573022742233447 0.078127756915079 0.149216328371382 0.159249576734094 0.0671831968032898 "delta_1" 0.038 "NN"
-0.053815187325377 0.0235056738808832 0.0520518319150599 0.0588491589734162 0.0803892443433265 0.15232259622477 0.162767984892026 0.0690398993615272 "delta_1" 0.04 "NN"
-0.0550632283590397 0.0227672614609825 0.0534683362236206 0.0601952675567458 0.0826138980903602 0.15527620201252 0.166120987182668 0.0708271502763688 "delta_1" 0.042 "NN"
-0.0562644422692756 0.0220299992632174 0.0541402211775658 0.0618541387713758 0.085551365536489 0.158080124521501 0.169308871499864 0.0725487751066007 "delta_1" 0.044 "NN"
-0.0574108110704302 0.0213020637730362 0.0546517842442139 0.0638097839749893 0.0884939185383262 0.160738084847438 0.172335987423127 0.0742081300370385 "delta_1" 0.046 "NN"
-0.0584978383413703 0.0205864818150564 0.0552139784815127 0.0661815080996458 0.0908128925292915 0.163253869612474 0.175279623584098 0.0758079805342865 "delta_1" 0.048 "NN"
-0.0595215753157127 0.0198891960930594 0.0556604582986637 0.0685081314759501 0.0929342559977563 0.165965203039166 0.178122384936944 0.0773505311234845 "delta_1" 0.05 "NN"
-0.0604763250652943 0.0192140214484332 0.0560947663367541 0.0697171016006422 0.0950057676326573 0.168990815538516 0.180811711549448 0.0788379506609129 "delta_1" 0.052 "NN"
-0.0613587203569197 0.0185657368648985 0.0568683292199144 0.0717820511538253 0.0970271543705646 0.171870354990847 0.183347720358477 0.08027179295116 "delta_1" 0.054 "NN"
-0.0621665012983994 0.0179484322010883 0.0576292884643975 0.0739141362996829 0.0989995299977788 0.174604053582121 0.185734596567496 0.0816536602835583 "delta_1" 0.056 "NN"
-0.0628943677401907 0.0173653523932367 0.0589598703593733 0.0759525060461664 0.100924476724025 0.177196873726576 0.18797285919383 0.0829849946044173 "delta_1" 0.058 "NN"
-0.0635404317600635 0.0168199066626925 0.0595339583468144 0.0767962072758185 0.102800884717878 0.179648548016112 0.1900660668877 0.0842669350258506 "delta_1" 0.06 "NN"
-0.0641009418942262 0.016316901987103 0.0601532288743132 0.078710315801279 0.104631292616405 0.181961086172958 0.19201517919658 0.085500890800236 "delta_1" 0.062 "NN"
-0.0645736541430637 0.0158592087320953 0.0619623369419271 0.0805783331754667 0.106415653202191 0.184137858165395 0.193822826370765 0.0866877563862196 "delta_1" 0.064 "NN"
-0.0649569899005635 0.01545071450538 0.063013094661175 0.0820428534155415 0.10815331478162 0.186179546370339 0.195491947346394 0.087828796354735 "delta_1" 0.066 "NN"
-0.0652464290307021 0.0150926364676441 0.0634575549210636 0.0840439620405177 0.109847223516722 0.187464423171527 0.197024468125306 0.0889250482073302 "delta_1" 0.068 "NN"
-0.0654426388031299 0.0147899772132394 0.0637327150446437 0.0850879210142893 0.111497164404412 0.188588044108145 0.198421931651998 0.089977444562104 "delta_1" 0.07 "NN"
-0.0655421732084955 0.0145440526974332 0.0639611296068244 0.0858699550646768 0.113104290808325 0.189590675380321 0.199687104650436 0.0909872490919474 "delta_1" 0.072 "NN"
-0.0655441642537928 0.0143591098590987 0.064329871641693 0.0873368691714941 0.114670278103033 0.190474002917829 0.200823216984521 0.0919552094948248 "delta_1" 0.074 "NN"
-0.0654472194012036 0.014236226161799 0.0646492051871197 0.087471305304379 0.116195718303167 0.191241346484845 0.201832462202116 0.0928824372340852 "delta_1" 0.076 "NN"
-0.0652495565807995 0.0141792728509552 0.0649212103843377 0.0882184322411197 0.117681476746699 0.191895750608051 0.202717109419528 0.0937698828581696 "delta_1" 0.078 "NN"
-0.0649509135820252 0.0141893610284193 0.0651472474445107 0.0890631837614422 0.119129517756009 0.192441924965999 0.203480730044106 0.094618511405369 "delta_1" 0.08 "NN"
-0.0645501968040241 0.0142685866944354 0.0653279992549582 0.0890626260232216 0.120541862120712 0.192880524683641 0.20416845768539 0.0954290932916223 "delta_1" 0.082 "NN"
-0.0640485788409854 0.0144199370126682 0.0653187832349758 0.0892396416669465 0.121918802167259 0.19321708859373 0.204818476750033 0.0962025581601858 "delta_1" 0.084 "NN"
-0.0634442547363311 0.0146425250901373 0.0651908114344847 0.0906077170981966 0.12326134510919 0.193783460293245 0.205354047535811 0.096939577545736 "delta_1" 0.086 "NN"
-0.0627373438597296 0.0149383252280612 0.0650264454717463 0.091784752319153 0.12463414998043 0.19462830049703 0.205778295692105 0.0976409735460184 "delta_1" 0.088 "NN"
-0.061929582234285 0.0153087070771616 0.0648255451494014 0.0934897757601554 0.125971483183027 0.195367040662869 0.20609291921326 0.0983072787349038 "delta_1" 0.09 "NN"
-0.0610193660099511 0.0157547897236981 0.0645897597739682 0.095295309183195 0.127256760689051 0.196002037861102 0.206301585903342 0.0989391026095239 "delta_1" 0.092 "NN"
-0.0600103942318014 0.0162762038689189 0.0643181783144473 0.0969917007221772 0.128486807113758 0.196534987017737 0.2064060572431 0.0995367907887317 "delta_1" 0.094 "NN"
-0.0589034433990506 0.0168722845313731 0.0640123361924831 0.0978581446247188 0.129661712073265 0.196967454752571 0.20640861990426 0.100100793905524 "delta_1" 0.096 "NN"
-0.0576988750880737 0.0175434419537414 0.0636726983052377 0.0990682049482067 0.13077936408548 0.197300415302085 0.206311619021167 0.100631228070621 "delta_1" 0.098 "NN"
-0.0563988473897259 0.0182875851622247 0.063405526514616 0.100267633463719 0.131837478351113 0.197536098485262 0.206117046126455 0.101128370928117 "delta_1" 0.1 "NN"
-0.0550059933710667 0.0191058372497623 0.0631658317890313 0.101404715897985 0.132956459363147 0.197536956330321 0.205826479343549 0.101592089477304 "delta_1" 0.102 "NN"
-0.0535230629219681 0.019995323791188 0.0632888808094306 0.102249606586688 0.13405569472182 0.196987010936347 0.205445613339677 0.102022388748225 "delta_1" 0.104 "NN"
-0.0519520286894442 0.0209540672009726 0.0637335861075221 0.102430507572777 0.135131364846348 0.196361941854701 0.204969536978603 0.102418977730831 "delta_1" 0.106 "NN"
-0.0502973047284698 0.0219796155751124 0.0640116319174817 0.102571649328946 0.136184940977078 0.195661966271119 0.204405319313488 0.102781445327934 "delta_1" 0.108 "NN"
-0.0485591304009979 0.0230699367608008 0.0643998296254779 0.102674904877133 0.137217540214245 0.194890403571818 0.203752335959501 0.103109435745004 "delta_1" 0.11 "NN"
-0.0467437666169295 0.024221809031019 0.0644712029028832 0.102791184521972 0.138051546354145 0.194049972574058 0.203011754702359 0.10340248678891 "delta_1" 0.112 "NN"
-0.0448541393045425 0.0254329072471035 0.0645991963336087 0.103146439269349 0.138612795249324 0.193140056046455 0.202185998799872 0.103659706963262 "delta_1" 0.114 "NN"
-0.0428938274495579 0.0266981042869424 0.0649309512918635 0.103440898794835 0.138901114400231 0.19216504750574 0.201355057106576 0.103880529792634 "delta_1" 0.116 "NN"
-0.0408664673690731 0.0280147140393245 0.0652576593134327 0.103674885975839 0.139108610786408 0.191124218129099 0.20046344191197 0.10406424503815 "delta_1" 0.118 "NN"
-0.0387761103394305 0.0293791602045069 0.065577652940863 0.103846582982839 0.139251216355548 0.190020359427662 0.199483272340252 0.104209808211851 "delta_1" 0.12 "NN"
-0.0366287127123373 0.0307854844772896 0.0654102047639391 0.103957155682085 0.139327129875542 0.189050654826777 0.198416568222804 0.104316491879433 "delta_1" 0.122 "NN"
-0.0344276059618618 0.0322308301555803 0.0656612232254241 0.104005263064607 0.139860366575331 0.18833570862775 0.197262783057857 0.104383401384094 "delta_1" 0.124 "NN"
-0.0321764769166729 0.0337093624666275 0.0655461286736364 0.103991179894476 0.140505250445382 0.18752894803956 0.196023283419192 0.104409564871853 "delta_1" 0.126 "NN"
-0.0298815142360435 0.0352161428689308 0.0647482647779302 0.103915066965977 0.140569670203059 0.186630967820083 0.194698187959655 0.104394174482887 "delta_1" 0.128 "NN"
-0.0275463467890744 0.0367461752249427 0.0647594855970755 0.103776851354364 0.140560819898499 0.185639326425303 0.19328815522666 0.104336203874008 "delta_1" 0.13 "NN"
-0.0251762689890475 0.038296251522807 0.0656663916191068 0.103576822462314 0.141131566062185 0.184557129078157 0.191792595522844 0.104234951248226 "delta_1" 0.132 "NN"
-0.0227749632815769 0.0398583967846637 0.0651617629093745 0.103316168412328 0.14111166175251 0.183381225955284 0.190214200814149 0.104089757148 "delta_1" 0.134 "NN"
-0.0203489711420369 0.0414296451858577 0.0646404921105315 0.102994291595 0.141537381959015 0.182114131230281 0.188551552059276 0.103899658571999 "delta_1" 0.136 "NN"
-0.0179020306343073 0.0430025031722692 0.0641829790418493 0.102612504644281 0.141724789403903 0.180753712467298 0.186806510716562 0.103664108945243 "delta_1" 0.138 "NN"
-0.0154374606553994 0.044574963040636 0.0646738764210514 0.102171946245144 0.14243529409044 0.179051043892526 0.18497939212494 0.103382712495241 "delta_1" 0.14 "NN"
-0.0129616190625085 0.0437993675746482 0.0638580963534778 0.101673342480655 0.142736242652312 0.177191262285076 0.183071647527023 0.103054885267592 "delta_1" 0.142 "NN"
-0.0104796700736803 0.0426879462222099 0.0637395221940767 0.101116887622682 0.142931419628353 0.175274205428346 0.181084075929755 0.102680215675887 "delta_1" 0.144 "NN"
-0.00799397444096062 0.0415373344987653 0.0635584158014181 0.100504807131618 0.142241258988262 0.173299006166387 0.179019029476272 0.10225870471751 "delta_1" 0.146 "NN"
-0.00551005002773131 0.0408899327703555 0.0633996210024407 0.0998379000126616 0.141648137614342 0.171268972961979 0.176876002327498 0.101789972329674 "delta_1" 0.148 "NN"
-0.00303323394860311 0.0395817969527367 0.0631756697033661 0.0991181596507442 0.140609303556657 0.169184198920677 0.174668505379501 0.10127416377449 "delta_1" 0.15 "NN"
-0.000567132853288244 0.0382329557274464 0.0629141497940725 0.0983456166752994 0.139524285840017 0.167048296820868 0.172435636579956 0.100711169082977 "delta_1" 0.152 "NN"
0.00188470773719096 0.0381047004356992 0.0625584504410762 0.0975229885800508 0.138521203660264 0.164860530287846 0.170124349643934 0.100101316261802 "delta_1" 0.154 "NN"
0.00431784952659142 0.0368965235758579 0.0622771694487393 0.0966505537178974 0.138426786815895 0.162623622991542 0.167738322799479 0.0994447742570866 "delta_1" 0.156 "NN"
0.00672761770611374 0.035656091347538 0.0618989220766251 0.0957312773003648 0.137600080998885 0.160340659533626 0.165278913147646 0.0987418597819679 "delta_1" 0.158 "NN"
0.00910981625817564 0.0345136021938478 0.0610112229668458 0.0947659238167328 0.136410015427482 0.158012999283607 0.16274879254583 0.0979931109925293 "delta_1" 0.16 "NN"
0.0114618008400182 0.0330883451206798 0.0602906650723605 0.0937563344078836 0.135170113035083 0.155641826099601 0.160151112949303 0.0971990208204567 "delta_1" 0.162 "NN"
0.0137789621096641 0.0317635654919234 0.0605248707194719 0.092704232954989 0.133880421895997 0.154593118924176 0.157487716666024 0.0963602158865776 "delta_1" 0.164 "NN"
0.0160575867488665 0.0328785515149774 0.0589485028385776 0.0916104536496107 0.132543856258448 0.15416955714192 0.155102456882112 0.095477243434138 "delta_1" 0.166 "NN"
0.0182947379468493 0.0318547896224731 0.0573886847582483 0.0904775638322892 0.131162739546207 0.153451967293358 0.155534932017837 0.094550971385368 "delta_1" 0.168 "NN"
0.0204859301556201 0.030034515171769 0.0582281636345444 0.0893062877093197 0.129738327521438 0.153230324037099 0.155890423899801 0.093581993748491 "delta_1" 0.17 "NN"
0.0226293618528387 0.0304652980462224 0.0573617779803983 0.0880987250035706 0.128273192470484 0.152965435759067 0.156167742172583 0.0925713394490486 "delta_1" 0.172 "NN"
0.0210606495791732 0.0295006707161803 0.0564886564033805 0.0868561455826263 0.126770150320266 0.152656235131125 0.156378163993528 0.0915196268267298 "delta_1" 0.174 "NN"
0.019330036831256 0.028208045549466 0.0553752839297271 0.0855807767190944 0.125229755503168 0.152302730669115 0.156542396261269 0.0904278436934473 "delta_1" 0.176 "NN"
0.0175803948483931 0.0284248617317728 0.0542497075766947 0.0842729993010913 0.123380594400586 0.151905649104993 0.156637896399054 0.0892969463935461 "delta_1" 0.178 "NN"
0.0158123254729937 0.026365244582735 0.0531162612079595 0.0829351060009597 0.121122149831066 0.151465302898573 0.156666106477407 0.0881278157596325 "delta_1" 0.18 "NN"
0.0140297707467819 0.0242723873283963 0.0524006507772382 0.0815682614496407 0.119296139577287 0.150981888149155 0.156623404595352 0.0869213433034127 "delta_1" 0.182 "NN"
0.012233872214604 0.0229037907274751 0.0513206633590202 0.080174767175324 0.117633776302714 0.150455364146715 0.156511893898282 0.0856786025813544 "delta_1" 0.184 "NN"
0.0104281577809255 0.021552816026582 0.0503546749316534 0.0787546045340507 0.115943801506435 0.149885096466547 0.156330700202168 0.0844005580891165 "delta_1" 0.186 "NN"
0.00861287959246415 0.0201939183366904 0.0492667200634531 0.0773188436747694 0.114228585078375 0.149273970229302 0.156078117760769 0.0830882231346814 "delta_1" 0.188 "NN"
0.0067904379921756 0.0188305694151515 0.0481677349329586 0.076714366314499 0.11258527772618 0.148620879864446 0.155754947125744 0.0817424562033696 "delta_1" 0.19 "NN"
0.00496442784493722 0.0174616539245248 0.0469878351125717 0.0761450398076748 0.111043727654856 0.14792662997009 0.155360680117694 0.080364337515006 "delta_1" 0.192 "NN"
0.00313695632853273 0.0160904100870152 0.0459572648271718 0.0754392002682363 0.109154343910632 0.147191670336488 0.154894034302017 0.0789548770556717 "delta_1" 0.194 "NN"
0.00124230137138392 0.0147162025462539 0.0449800697955204 0.0746525972781305 0.10750100775203 0.146415201762839 0.154355339235602 0.0775149967205083 "delta_1" 0.196 "NN"
-0.000751104361781718 0.0133410200360989 0.0443332177145117 0.0737872141447973 0.105224457823524 0.14559928739497 0.153744867654789 0.0760458021954415 "delta_1" 0.198 "NN"
-0.00274409761073013 0.0117218406505341 0.0436325094261177 0.0730610303794311 0.102770463919384 0.144744323548157 0.153061822075481 0.0745483676966771 "delta_1" 0.2 "NN"
-0.00473724535121023 0.00927998405327957 0.0428706117941866 0.0718190500201661 0.100905890500898 0.143850351632683 0.152305824909264 0.0730234838610791 "delta_1" 0.202 "NN"
-0.00672699958047018 0.0068212353217344 0.0418395278513025 0.070717740306334 0.0990740163245857 0.142918011762849 0.151476262811806 0.0714723921511771 "delta_1" 0.204 "NN"
-0.008711598177091 0.00434706061602463 0.0400114039451148 0.0696357281732179 0.0972315433054683 0.141947350664088 0.150574371858167 0.0698959366041902 "delta_1" 0.206 "NN"
-0.0106904688545381 0.00185988210054322 0.0389515358324941 0.0682853694554214 0.0953233294111259 0.140940027044817 0.149599720496997 0.068295194667566 "delta_1" 0.208 "NN"
-0.0126605338830775 -0.000638590986131948 0.038415714740945 0.0669557307139286 0.093474051438688 0.139692262716986 0.148551224177567 0.0666713313008187 "delta_1" 0.21 "NN"
-0.0146215161821941 -0.00314688644112404 0.0371406234770346 0.06555236154944 0.0916171393176798 0.137986663084745 0.147497481502804 0.0650251329674368 "delta_1" 0.212 "NN"
-0.0165719446231284 -0.00496246183080173 0.0357474635971172 0.0640759481319078 0.0897548928306916 0.136193766335304 0.146463703872977 0.0633578075135535 "delta_1" 0.214 "NN"
-0.0185099883475756 -0.00640340264157024 0.0343265391539829 0.0625280125051971 0.0878886620726024 0.134316010428548 0.145367993811435 0.0616703462939795 "delta_1" 0.216 "NN"
-0.0204348277380806 -0.00783489269311988 0.0335590308346945 0.0615787155158777 0.0856727754793583 0.132353271740179 0.14421183967645 0.0599637587011102 "delta_1" 0.218 "NN"
-0.0223451046972734 -0.00925599338702288 0.0323726337862993 0.0597605140222841 0.0837991712840599 0.130307990969695 0.142993990304745 0.0582392249842501 "delta_1" 0.22 "NN"
-0.0242397571128962 -0.0106670164347894 0.0309443426872631 0.0583159724742465 0.0819360621421489 0.12824504876182 0.141715401137555 0.0564978131588449 "delta_1" 0.222 "NN"
-0.0262594074828426 -0.012068689680124 0.0291854165552662 0.0572926800608475 0.080183033373818 0.126869462990399 0.140375777537262 0.054740516897821 "delta_1" 0.224 "NN"
-0.0283385708093424 -0.0134602489909679 0.0280539663440896 0.0554906151481201 0.0784393894724204 0.125468258326504 0.138975303856381 0.0529684889641862 "delta_1" 0.226 "NN"
-0.0304024683186827 -0.0155319115152975 0.0265918889490228 0.0535809827031724 0.0764334025451749 0.12404150448366 0.137515000969459 0.051182901225428 "delta_1" 0.228 "NN"
-0.0324494944878699 -0.0182480335723781 0.0254018081081739 0.0510519847749039 0.0746307260170719 0.122589690781131 0.1359946401105 0.0493848860583786 "delta_1" 0.23 "NN"
-0.0344800089244629 -0.0209629491793577 0.0242329244607262 0.0479977812732714 0.0728473908512719 0.121113964293183 0.134415067454119 0.0475755575473445 "delta_1" 0.232 "NN"
-0.0364923428553723 -0.0236728413390304 0.0233824220935935 0.0455992174205715 0.0710854879936796 0.11961654705993 0.132776296734369 0.0457560938706717 "delta_1" 0.234 "NN"
-0.0384858985786102 -0.0263781827325976 0.0220487528069906 0.0428683228157397 0.0693481843930517 0.118096802180775 0.131078581060084 0.0439276788421721 "delta_1" 0.236 "NN"
-0.0404602563820238 -0.0288616235052909 0.0207385743093415 0.0398719219991773 0.067637815590332 0.116556836651026 0.129323545564921 0.0420916599846611 "delta_1" 0.238 "NN"
-0.0424157706080777 -0.0302712951624199 0.0195471183617891 0.0368675592872434 0.0659558857186522 0.114997387703922 0.127510850297894 0.0402490267824534 "delta_1" 0.24 "NN"
-0.0443503500858431 -0.0316692417783777 0.0183753202351955 0.0342431304290097 0.0642381327202364 0.113419371927982 0.125699991569689 0.0384012633376367 "delta_1" 0.242 "NN"
-0.0462652399480519 -0.0330561154114406 0.0172042663797003 0.0318957249378408 0.0624714752691826 0.111784593679622 0.123998911710395 0.036549484398736 "delta_1" 0.244 "NN"
-0.0481949510689746 -0.0344322088889946 0.0157626290785086 0.0295294227766606 0.0608588584251443 0.109139508671949 0.122255519816934 0.0346950673136213 "delta_1" 0.246 "NN"
-0.0503172459198187 -0.0357991843422341 0.0143360160389491 0.0280920697757838 0.0592830892035131 0.106432983440914 0.120468410974196 0.0328393466680991 "delta_1" 0.248 "NN"
-0.0524188949724804 -0.0371569737649736 0.0134619681129325 0.0263110764502338 0.057114238770879 0.103668855495127 0.118638983238551 0.0309835874217586 "delta_1" 0.25 "NN"
-0.0544995869481577 -0.0398506432364308 0.0123652687333082 0.0239097900657446 0.0537411580890773 0.100847626115931 0.116768336606526 0.029129171984547 "delta_1" 0.252 "NN"
-0.0565589510298885 -0.0427005614432808 0.0112400463851408 0.0214919247254417 0.0521532134391547 0.0979719438711442 0.114856678337443 0.0272775134610699 "delta_1" 0.254 "NN"
-0.0585961977387162 -0.0455369572490441 0.00821888013667516 0.0192852230187291 0.0505923424825504 0.0956459246124975 0.11290433641772 0.025429984207876 "delta_1" 0.256 "NN"
-0.0606119072270946 -0.0483574275561698 0.00598145668173389 0.0184320587502402 0.0490604796980283 0.0939272543840416 0.110915693367043 0.0235878898089275 "delta_1" 0.258 "NN"
-0.0626043934223955 -0.0509250152689503 0.00416737478850027 0.0165869285063728 0.0475618243206726 0.0922065937913896 0.108887920960511 0.0217528281122292 "delta_1" 0.26 "NN"
-0.0645750088402931 -0.0523180671498449 0.00251003751077883 0.0150004362364655 0.0460984319763034 0.0904834442578426 0.106823437599392 0.0199260931723953 "delta_1" 0.262 "NN"
-0.0665234954224722 -0.0537013318145625 0.000726340066785069 0.0122507077538261 0.0446703334415248 0.0887574277744237 0.104723768822815 0.0181091838592077 "delta_1" 0.264 "NN"
-0.0684484618175191 -0.0550749114560536 -0.00223467121629972 0.0098890135429629 0.043282806408832 0.0870345452904098 0.102590022534277 0.0163035869562548 "delta_1" 0.266 "NN"
-0.0705095744185816 -0.0564398025502464 -0.00382702484906772 0.00834327123608114 0.0419374347898938 0.0853110224116316 0.10042277116713 0.0145106677859077 "delta_1" 0.268 "NN"
-0.0726508466792253 -0.0577967619482049 -0.00524190798225899 0.00742350649844192 0.0397748282908368 0.083590714760833 0.0982878455915163 0.0127320066274578 "delta_1" 0.27 "NN"
-0.0747672392099024 -0.0594615426413259 -0.00779863977023154 0.00674610176406854 0.0361726817830361 0.0818746776542618 0.09632973434102 0.010968995365747 "delta_1" 0.272 "NN"
-0.0768575955075079 -0.0623807447769829 -0.00998559279411415 0.00457414774645448 0.0349700416031996 0.0798719068012608 0.0943515632614608 0.00922314630182381 "delta_1" 0.274 "NN"
-0.0789220694767756 -0.0652761324666143 -0.011591531464247 0.00488373756622829 0.0338181829957022 0.0768765641313841 0.0923534330425781 0.0074958586374987 "delta_1" 0.276 "NN"
-0.0809600988723546 -0.0681452331457015 -0.0142836953705301 0.00254563385773177 0.0327179779394307 0.0738514035238135 0.0903384256132287 0.0057886472461219 "delta_1" 0.278 "NN"
-0.0829714186112308 -0.0709870039034894 -0.0170647580030672 0.00212421619399761 0.0316731604974291 0.0708017086735372 0.0883068814385475 0.0041028770368355 "delta_1" 0.28 "NN"
-0.0849554660226116 -0.0728584110670611 -0.0195946332045515 0.00137349062758108 0.0306841875384866 0.0677267439083523 0.0862591997183293 0.00244000037462121 "delta_1" 0.282 "NN"
-0.0869113805002214 -0.0742416398795772 -0.0226830161237606 0.000967929654766442 0.0307356821841323 0.0646312578853055 0.0841973302720552 0.000801397405004906 "delta_1" 0.284 "NN"
-0.088839254350781 -0.0756135555487349 -0.0255196531070113 0.00103777218472001 0.030074252354903 0.0627842201909924 0.0821220314716418 -0.000811526284734878 "delta_1" 0.286 "NN"
-0.0907923305402157 -0.0769732396661904 -0.0283714353495174 0.000203973086734033 0.0307772484898956 0.0611420349199638 0.0800343007372247 -0.00239748455099777 "delta_1" 0.288 "NN"
-0.0929241902876972 -0.0783217998332237 -0.0313045851913037 -0.00258118506662031 0.0304803095060088 0.0595189391942851 0.0779365070254104 -0.00395508909408556 "delta_1" 0.29 "NN"
-0.0950228636248431 -0.0796584953588289 -0.034293536302323 -0.00540831314812096 0.029931038919995 0.0579169487164736 0.0758283377134306 -0.0054831925594271 "delta_1" 0.292 "NN"
-0.0970884991800911 -0.0818822718190763 -0.0371457733598006 -0.00827568318177552 0.0310649103544198 0.0563369472468104 0.0737129374100545 -0.00698063002032033 "delta_1" 0.294 "NN"
-0.0991193978366448 -0.0847273916872855 -0.0399275853638489 -0.00926964982463885 0.0296055032701776 0.0547820838152975 0.0715903498205284 -0.00844603479101293 "delta_1" 0.296 "NN"
-0.101115947964717 -0.0875349502554212 -0.0426510822127395 -0.0112991208228231 0.0289265607158017 0.0532514529160898 0.069669282485235 -0.0098786143286662 "delta_1" 0.298 "NN"
-0.103076272447989 -0.0903043192842973 -0.045107175863179 -0.014864929331212 0.0293935755181493 0.0517486195187241 0.0678404391172578 -0.0112769963774343 "delta_1" 0.3 "NN"
-0.105000222477733 -0.0930317110315472 -0.0478304992703388 -0.0178049478486837 0.0298185798507532 0.0500731278128372 0.0660163371955558 -0.0126403576129162 "delta_1" 0.302 "NN"
-0.10688717221326 -0.094512205137827 -0.0507502847216911 -0.018478924050285 0.0294863943736891 0.0485473508705558 0.0641991086533445 -0.0139677987760665 "delta_1" 0.304 "NN"
-0.108735303526179 -0.095826929420248 -0.0530609919315304 -0.0191025029935934 0.0299045444549123 0.0474189535995049 0.0623899915340186 -0.0152585147150774 "delta_1" 0.306 "NN"
-0.110544467023349 -0.0971205206227175 -0.0551068758187034 -0.0196734002192642 0.0289879586099474 0.0460418038893088 0.0605891511239937 -0.0165116688832267 "delta_1" 0.308 "NN"
-0.112392691149515 -0.0983950990556041 -0.0584281528066822 -0.0218869802982471 0.0279316696333192 0.0456368305974142 0.0587993739346112 -0.0177266205003273 "delta_1" 0.31 "NN"
-0.114368876624338 -0.0996481953548621 -0.0606432676659343 -0.0248267985197049 0.0286966116232641 0.0460033108102869 0.0570207635534328 -0.0189028408232634 "delta_1" 0.312 "NN"
-0.116300040547482 -0.100880380104858 -0.0628423775836192 -0.0271753357563604 0.0286213489221954 0.0463998993609847 0.0552556289328098 -0.0200398128754851 "delta_1" 0.314 "NN"
-0.118184842359933 -0.102534418887542 -0.0646593769714198 -0.0276723007610801 0.0285894204273816 0.0477675158519045 0.0535058019437415 -0.021137073405439 "delta_1" 0.316 "NN"
-0.120022954988187 -0.10514428666722 -0.0669344695521998 -0.0281083631019379 0.0285973446421091 0.048213550689987 0.0517710280504659 -0.0221943587378104 "delta_1" 0.318 "NN"
-0.121811667379493 -0.107701687803863 -0.0694663557975901 -0.0296844156210637 0.0286409241604133 0.0488942157689168 0.0523019818362565 -0.0232115002582805 "delta_1" 0.32 "NN"
-0.123551129710599 -0.110206292877471 -0.0715050851623843 -0.0329040347864709 0.0287158415192084 0.0482016029833032 0.05416752136741 -0.0241882201018523 "delta_1" 0.322 "NN"
-0.125239644904553 -0.112654911709042 -0.073053094590452 -0.034366753884846 0.0288188512911811 0.0485083854520275 0.0560886608799451 -0.0251245198948111 "delta_1" 0.324 "NN"
-0.126877007757554 -0.114757144228584 -0.0753223865682676 -0.0346985916165506 0.0301801389015298 0.0491680098257836 0.0581885312480888 -0.0260205595695907 "delta_1" 0.326 "NN"
-0.128460450519495 -0.115864819824102 -0.0777034581778886 -0.0349637794636829 0.0290891287198958 0.0506147976456673 0.0604060626857541 -0.0268763264591267 "delta_1" 0.328 "NN"
-0.129990663015206 -0.116938146231129 -0.0795402097238572 -0.0351596254705853 0.0292469187963071 0.0521993209602544 0.0626714091046248 -0.0276921964091426 "delta_1" 0.33 "NN"
-0.131465713025923 -0.117977697339924 -0.081376453937385 -0.0352885666884107 0.0305185345682369 0.0538284285835977 0.0649802354513729 -0.0284684059893791 "delta_1" 0.332 "NN"
-0.132997169883233 -0.118982676594759 -0.0833528529367557 -0.0353488091699034 0.031635125072089 0.0553753521808631 0.0673284439197571 -0.0292053360877211 "delta_1" 0.334 "NN"
-0.134585967055416 -0.119951513162944 -0.0855495806046356 -0.0353418978805532 0.0301641454552798 0.0570565248346415 0.069709908974111 -0.0299035996588163 "delta_1" 0.336 "NN"
-0.136111942777554 -0.12088371112636 -0.087740740897065 -0.0373618477731148 0.0301865113768666 0.0589560219971005 0.0721217225580822 -0.0305635615271286 "delta_1" 0.338 "NN"
-0.137573703835828 -0.121779788849809 -0.0899250124802463 -0.0401345822131104 0.0301705918613704 0.0607313383116315 0.0745541805143116 -0.0311860285026242 "delta_1" 0.34 "NN"
-0.138969798925912 -0.123644447473889 -0.0920991672474142 -0.0401505031095957 0.0302062534522494 0.0625310254411314 0.0770068750820652 -0.0317715524233842 "delta_1" 0.342 "NN"
-0.140299194703074 -0.125696359051436 -0.0942627790857722 -0.0400141262426313 0.0303231359869529 0.0643507363577873 0.0794695006319865 -0.0323209434137886 "delta_1" 0.344 "NN"
-0.141560203069226 -0.127676184293012 -0.0964130384409475 -0.0398139171236527 0.030414779610682 0.0661833809726046 0.0819378298561487 -0.0328351289228476 "delta_1" 0.346 "NN"
-0.142751732870471 -0.129580147423329 -0.0981031426281228 -0.0395520868827657 0.0305405523076712 0.068024609396417 0.0844041767349687 -0.0333148447727727 "delta_1" 0.348 "NN"
-0.143871799780979 -0.131408109527472 -0.0994832693301628 -0.0392320401357447 0.0317757381632443 0.0698681627750669 0.0868626417221724 -0.0337610188558011 "delta_1" 0.35 "NN"
-0.144919314442331 -0.132949909358616 -0.100844845166974 -0.0388555141457635 0.0317966347594283 0.0717068269637219 0.0893058930939762 -0.0341745652914359 "delta_1" 0.352 "NN"
-0.145892712288646 -0.135494164904934 -0.102473870020839 -0.0384278240321358 0.0318111339621326 0.0735327901547427 0.0917271935070092 -0.0345566972501991 "delta_1" 0.354 "NN"
-0.146790371494861 -0.138453119291273 -0.104358497320326 -0.0399227288491089 0.0315486357475503 0.0753422914811581 0.094120280427497 -0.0349082078036119 "delta_1" 0.356 "NN"
-0.147611446056804 -0.140557855730597 -0.106219048268589 -0.0420700473094191 0.0313545996893886 0.0776454029705219 0.0964774568270311 -0.0352301732323483 "delta_1" 0.358 "NN"
-0.148436899370114 -0.1434965364096 -0.108050872335779 -0.0418995053990846 0.0312304785798884 0.0800841006132794 0.098792334839798 -0.0355237254428628 "delta_1" 0.36 "NN"
-0.149299938427024 -0.146190726617957 -0.109852897375194 -0.0413762782832445 0.0313648992604951 0.0824762666833181 0.101058047744781 -0.0357898968536095 "delta_1" 0.362 "NN"
-0.150311405359662 -0.147597416207108 -0.111622979880742 -0.0408182365773827 0.0311962955094076 0.0848172988113571 0.103268680388778 -0.0360298068768648 "delta_1" 0.364 "NN"
-0.153086001744447 -0.149185261815126 -0.113356533599116 -0.0402281458579858 0.0312879997810083 0.087101161915651 0.105501276356546 -0.0362445309539516 "delta_1" 0.366 "NN"
-0.155808578048001 -0.15054564330895 -0.1146949464577 -0.0396146149226402 0.0314520172491717 0.0893232492249374 0.107708479717214 -0.0364351636490582 "delta_1" 0.368 "NN"
-0.158477062632958 -0.15186944842029 -0.115395037361451 -0.038982201418999 0.0313993317987329 0.0914782365112266 0.109842821492091 -0.0366028285324795 "delta_1" 0.37 "NN"
-0.161089027805907 -0.152283243340623 -0.116053189123001 -0.0383366570535228 0.0313666528964049 0.093561630896895 0.111898018923555 -0.0367485710597602 "delta_1" 0.372 "NN"
-0.16364109312419 -0.154678191606139 -0.116797920097628 -0.0376829613363681 0.031584506864162 0.0955691735271373 0.113869097159482 -0.0368735014458226 "delta_1" 0.374 "NN"
-0.166130952105672 -0.157089362631727 -0.118147372314212 -0.0370297336020524 0.0314003725667604 0.0974970800605806 0.115751079052299 -0.0369786388347809 "delta_1" 0.376 "NN"
-0.168555882112625 -0.159421253084286 -0.119445939007282 -0.0370795658843752 0.0314433775610565 0.0993425172494551 0.117541488339143 -0.0370651803078786 "delta_1" 0.378 "NN"
-0.170912982770305 -0.161671560661109 -0.120690533566992 -0.0358569056852476 0.031211688941286 0.101101337956411 0.119235581270279 -0.0371340477814644 "delta_1" 0.38 "NN"
-0.173199414421663 -0.163835481959686 -0.121266229001343 -0.0351252285283398 0.0312073221248661 0.102771538223915 0.120830280515655 -0.037186314624637 "delta_1" 0.382 "NN"
-0.175412101350116 -0.165909645386784 -0.121419667942281 -0.0345282213618975 0.0312587276437188 0.104350992297747 0.122322625444137 -0.0372228588792392 "delta_1" 0.384 "NN"
-0.17754743322406 -0.167890203694684 -0.121514448392371 -0.0339602090647659 0.0305848380675975 0.105838048308739 0.123710486310568 -0.0372448619306479 "delta_1" 0.386 "NN"
-0.179602814079581 -0.169773191656039 -0.121830129871636 -0.0334256524517884 0.0309265071039699 0.10723081105838 0.124990417566028 -0.0372532474216426 "delta_1" 0.388 "NN"
-0.18157499359434 -0.17155506250568 -0.122594499545853 -0.0329302683722512 0.0300894853131066 0.108528335974871 0.126162666577406 -0.0372489621998121 "delta_1" 0.39 "NN"
-0.183460603529367 -0.173231019010565 -0.123290001576115 -0.0324782267508157 0.0297015664537579 0.109730510121188 0.127224736070204 -0.0372328727555709 "delta_1" 0.392 "NN"
-0.185255800101204 -0.17479829180599 -0.123914335681748 -0.032074057611832 0.0296997470672962 0.110809500070832 0.128175675662493 -0.0372059327464932 "delta_1" 0.394 "NN"
-0.186957813791956 -0.176252266181937 -0.123602472118448 -0.0317207438247166 0.0302533882144009 0.111219249978377 0.129017154748512 -0.0371690327940644 "delta_1" 0.396 "NN"
-0.188562625887276 -0.177589282818281 -0.123098668945705 -0.030601201272443 0.0295223128784685 0.111516969838538 0.129747382824908 -0.0371231147371577 "delta_1" 0.398 "NN"
-0.190066636610448 -0.178805504871368 -0.122522606232103 -0.0288072098189076 0.0283407241632863 0.111702653550084 0.130366235022036 -0.0370689544641772 "delta_1" 0.4 "NN"
-0.191467380047807 -0.179897096872333 -0.122731783635961 -0.0269815644276067 0.0273614838774984 0.111776170999838 0.130874177443169 -0.0370074977820043 "delta_1" 0.402 "NN"
-0.192759947974473 -0.180963481617674 -0.122856972169363 -0.0261795213717175 0.0284239616577122 0.11173822372906 0.131273699634104 -0.0369395253475979 "delta_1" 0.404 "NN"
-0.193942115853807 -0.182092070936746 -0.122847871958167 -0.0262157388635357 0.0271614487365779 0.111589629491982 0.131564188669405 -0.0368658673749639 "delta_1" 0.406 "NN"
-0.195009216837956 -0.183122792157899 -0.122219303172696 -0.0263210657694162 0.0258580078626576 0.111331083831579 0.131747889570082 -0.0367873005679587 "delta_1" 0.408 "NN"
-0.195958314187412 -0.184053601138004 -0.122028063540574 -0.0264983269821599 0.0260767862247691 0.110965425056061 0.131826090606324 -0.0367046506318356 "delta_1" 0.41 "NN"
-0.196785520000448 -0.184881859242243 -0.121750945124924 -0.0267470719371308 0.0258062578594123 0.110493819541619 0.131799957762526 -0.0366186331199975 "delta_1" 0.412 "NN"
-0.197488855573216 -0.185605168467259 -0.121386977042197 -0.0254053782249016 0.0249345377386618 0.109916238213649 0.131672322729807 -0.036530183492593 "delta_1" 0.414 "NN"
-0.198064078771789 -0.18622256393441 -0.12031577318739 -0.0247465618990527 0.0235446930399881 0.109236938411716 0.13144458165247 -0.0364399495577539 "delta_1" 0.416 "NN"
-0.198507545108952 -0.186730757716299 -0.118728586678573 -0.0246345847383181 0.02341678265502 0.108458505170179 0.131119080449134 -0.0363487613919933 "delta_1" 0.418 "NN"
-0.198817995883549 -0.187129384192259 -0.117074612845989 -0.0245076934355415 0.0225515864011403 0.107581732266936 0.13069935399286 -0.0362572590892669 "delta_1" 0.42 "NN"
-0.19899083613458 -0.187416291281419 -0.115360365378416 -0.0243732054704103 0.0216569859928877 0.106610271330106 0.130186549722671 -0.0361663057307266 "delta_1" 0.422 "NN"
-0.199024929587126 -0.18758962660527 -0.114384688522055 -0.0247063372549354 0.020803347133732 0.105546340303607 0.129583242340817 -0.0360765819980969 "delta_1" 0.424 "NN"
-0.19899180042986 -0.187649029580563 -0.113361536722765 -0.0255417096474716 0.0203928238118982 0.104506040025806 0.128893433812771 -0.0359888950277968 "delta_1" 0.426 "NN"
-0.198852874924262 -0.187593247686557 -0.112297817991057 -0.0242912866279624 0.0213911207010984 0.104210513492371 0.128283301123802 -0.0359038966391646 "delta_1" 0.428 "NN"
-0.19857550671637 -0.1874206736073 -0.111053044559386 -0.0238861867440343 0.0216178758832616 0.103855438431505 0.127597939644352 -0.0358222889502798 "delta_1" 0.43 "NN"
-0.198159997912108 -0.187132503127666 -0.109671851103879 -0.0238093270956214 0.0202935362997168 0.103442776036316 0.126837556937244 -0.0357448854318633 "delta_1" 0.432 "NN"
-0.197602897201964 -0.186726953546288 -0.10804267914834 -0.0237620941407191 0.018824266553823 0.102975914211156 0.126002443155757 -0.0356723566647541 "delta_1" 0.434 "NN"
-0.196905821348421 -0.18620450888789 -0.105935366336081 -0.0247079666986709 0.0173481236000999 0.102456210905903 0.125098130296642 -0.0356054559396798 "delta_1" 0.436 "NN"
-0.196066395279949 -0.18484222300163 -0.103693137937692 -0.0260013668600401 0.0164316420583592 0.101888000857596 0.124124424945487 -0.0355447862284746 "delta_1" 0.438 "NN"
-0.19508540479035 -0.183299768469228 -0.101318271513055 -0.0273451480161702 0.0146859982230878 0.101270250940164 0.12308673315922 -0.0354911144758297 "delta_1" 0.44 "NN"
-0.193963042579483 -0.181599900886072 -0.0988131654341771 -0.0271839223336761 0.0128895437087047 0.100608361884096 0.121986404513662 -0.0354449987089889 "delta_1" 0.442 "NN"
-0.19270003979067 -0.179744185700693 -0.0967321252721115 -0.0265668923568736 0.011397570680465 0.0999032009449201 0.120825857623543 -0.0354072935380371 "delta_1" 0.444 "NN"
-0.191296533162369 -0.177733832402163 -0.0949838939860854 -0.0260015653751065 0.0107611763551573 0.0991556301957195 0.11960881693447 -0.0353785446704726 "delta_1" 0.446 "NN"
-0.189755820171876 -0.175571005822284 -0.0932040537428588 -0.0268051841206207 0.0120490851026394 0.0983707986703182 0.118335188599972 -0.0353593994457113 "delta_1" 0.448 "NN"
-0.188077921733679 -0.173259243368099 -0.0913978108081027 -0.0286444820891916 0.0125537244950968 0.0975495604955141 0.117011908768615 -0.0353504353335068 "delta_1" 0.45 "NN"
-0.186265721477879 -0.171541797385646 -0.0902097793642207 -0.0304790025968882 0.0111156374934027 0.0960358525702967 0.115637565562448 -0.035352303643973 "delta_1" 0.452 "NN"
-0.184322402800836 -0.170082598514105 -0.088015434171445 -0.0323086275282309 0.00968310929936034 0.0958037668380924 0.114216823401053 -0.0353655802645155 "delta_1" 0.454 "NN"
-0.18225067514237 -0.168534465207923 -0.0858741432134758 -0.0341310968338353 0.00825789733818194 0.0964672904522551 0.112751959141975 -0.0353907563131705 "delta_1" 0.456 "NN"
-0.180054382719214 -0.166901956598795 -0.084016611714801 -0.0354991210628721 0.00683972810226208 0.0970521056444357 0.111244292455947 -0.0354282770751248 "delta_1" 0.458 "NN"
-0.177930198492158 -0.16518784635499 -0.0821594017772479 -0.0373441888514976 0.00543058865472545 0.0974037967951714 0.109697164335356 -0.0354788043907823 "delta_1" 0.46 "NN"
-0.17570897107655 -0.163397770866134 -0.0803077331663906 -0.039181402292062 0.00409048584781846 0.0969863234819415 0.108112719449734 -0.0355427333194344 "delta_1" 0.462 "NN"
-0.173382891203027 -0.161534328463588 -0.0784679006090685 -0.0410075678660968 0.00463042063736907 0.0949657486796405 0.106492622380282 -0.0356204350143091 "delta_1" 0.464 "NN"
-0.170957359726568 -0.159603278303506 -0.0781857454772558 -0.0428223568543797 0.00233127607727068 0.0956715163997666 0.104840441745114 -0.0357123559376732 "delta_1" 0.466 "NN"
-0.16843813685204 -0.156457308197306 -0.0778590640920015 -0.0441961734113941 1.30251402352677e-05 0.0963994827712972 0.103156881827677 -0.0358187705469401 "delta_1" 0.468 "NN"
-0.165830091062466 -0.153118269838739 -0.0742772284438254 -0.0458567746096801 -0.00145510851767816 0.0966106419639194 0.101445385413359 -0.0359399206816216 "delta_1" 0.47 "NN"
-0.163138570465829 -0.149685134946393 -0.0713100080568589 -0.0477581624711627 -0.00279332994000825 0.0951727937391398 0.10038647539415 -0.0360761170284889 "delta_1" 0.472 "NN"
-0.160369043975514 -0.146164623221752 -0.0695926952998138 -0.0490372618938684 -0.00411793793730353 0.0931960317543379 0.100315961300702 -0.0362275935349321 "delta_1" 0.474 "NN"
-0.157527459048525 -0.142594494068478 -0.0697790349753171 -0.0507809916639261 -0.00542603131102282 0.0911954804885893 0.100124422825565 -0.0363943975392296 "delta_1" 0.476 "NN"
-0.154619347615855 -0.140511282237999 -0.0708311408236949 -0.0525433654005518 -0.00671876903400892 0.0907317392367641 0.099813049917919 -0.0365767979403694 "delta_1" 0.478 "NN"
-0.151652210268271 -0.138403880844838 -0.0717225029649518 -0.0538538831706841 -0.00725076154878668 0.0899725160387028 0.0993839838412645 -0.03677458718416 "delta_1" 0.48 "NN"
-0.148806774520306 -0.136275204103056 -0.0725740132487043 -0.0554204261307298 -0.00700711831618561 0.0885990288070702 0.0988396019176849 -0.0369879442428211 "delta_1" 0.482 "NN"
-0.146002288673183 -0.13413085017842 -0.0735012055229174 -0.0562013180561532 -0.00677468266325765 0.087214701042035 0.0982237953089858 -0.0372166956592012 "delta_1" 0.484 "NN"
-0.143160284403037 -0.131973498470906 -0.0749794524885892 -0.0555426817738245 -0.00655126543108453 0.0858211561948954 0.0979660381153021 -0.0374607800487582 "delta_1" 0.486 "NN"
-0.140286304046268 -0.129094956334766 -0.0756126117270112 -0.0556533892294241 -0.00889772719091741 0.084418702952245 0.0976043969434979 -0.0377200467510923 "delta_1" 0.488 "NN"
-0.137385116699902 -0.125374976828109 -0.0767949288801182 -0.0544989621533005 -0.0113606960494037 0.0830089560557659 0.0971408801880823 -0.0379940818980157 "delta_1" 0.49 "NN"
-0.134461493109394 -0.12162997492918 -0.0782836068864394 -0.0551761798058692 -0.0119765506723613 0.0815934072213456 0.0965774927963771 -0.038282815903099 "delta_1" 0.492 "NN"
-0.131520801715078 -0.117867523064474 -0.0783027163234098 -0.0557819174967515 -0.0136364666419508 0.0801730683478497 0.0959142110078887 -0.0385858504514511 "delta_1" 0.494 "NN"
-0.128566386047799 -0.115123044150478 -0.0789589989268041 -0.0562155061504888 -0.0143769813773866 0.0787503788368773 0.0951549427630117 -0.0389027366598254 "delta_1" 0.496 "NN"
-0.125604213984405 -0.113171166958574 -0.0802390971340435 -0.0564372311090751 -0.0150955348536759 0.077325271686207 0.0942998983084976 -0.0392330173945119 "delta_1" 0.498 "NN"
-0.122826303840127 -0.111233223789205 -0.0815515048098633 -0.0578764267791548 -0.011333941581057 0.07589934581493 0.0933514314526421 -0.0395762878413273 "delta_1" 0.5 "NN"
-0.12014424634602 -0.109309764418497 -0.0816446920642319 -0.0571809660996978 -0.0102925908413432 0.0744740778788977 0.0923114169609159 -0.0399319645146445 "delta_1" 0.502 "NN"
-0.117465685052206 -0.107402533354418 -0.0823549752253168 -0.0569212117602795 -0.0127498136330306 0.0730514168246406 0.0911816075300568 -0.0402994398120829 "delta_1" 0.504 "NN"
-0.11479319865309 -0.104058834089148 -0.0836189839198511 -0.0568097642044225 -0.015193094951041 0.0716312806683257 0.0899642291005196 -0.040678176450203 "delta_1" 0.506 "NN"
-0.112129307772134 -0.100567396848433 -0.0819901864511807 -0.0562495999298318 -0.0144335515267436 0.0698063939565559 0.0886598366187095 -0.041067453693743 "delta_1" 0.508 "NN"
-0.109476176938638 -0.0970950863979753 -0.0822642506589136 -0.0565308155255151 -0.01455051963736 0.0687132661546017 0.087621640565302 -0.0414665719498224 "delta_1" 0.51 "NN"
-0.106835853006309 -0.0944646631657429 -0.0823464993524426 -0.0578668700651497 -0.0174869094568548 0.0670617786778607 0.0867175985059999 -0.0418748724304156 "delta_1" 0.512 "NN"
-0.104210027161967 -0.0955240105031561 -0.0821164848856495 -0.0585784396662968 -0.0199789237861117 0.0654181378580687 0.0857366727732288 -0.042291489369881 "delta_1" 0.514 "NN"
-0.101776793762407 -0.0968982253598525 -0.0839974871375313 -0.0588504541377222 -0.0170887531316478 0.0637839186645612 0.084680601297064 -0.0427158081272388 "delta_1" 0.516 "NN"
-0.0994585909308412 -0.0981554765015207 -0.0838223879572586 -0.059446825502261 -0.0133452685306286 0.0621577119666594 0.0835499279203297 -0.0431468501790336 "delta_1" 0.518 "NN"
-0.0997897926886802 -0.0991762285066708 -0.0850574927879684 -0.0591750314514932 -0.0154639255529132 0.0605446606471067 0.0823455518880959 -0.0435839928040016 "delta_1" 0.52 "NN"
-0.101237179036407 -0.100705981345158 -0.085522959585749 -0.0589261608822442 -0.0177753695090601 0.0589423948966379 0.0810687265992025 -0.0440262189833056 "delta_1" 0.522 "NN"
-0.102678285057496 -0.102052538403723 -0.0859610464113585 -0.0598866755535044 -0.0195686061370757 0.0573548606101735 0.0797215376777808 -0.0444727749863616 "delta_1" 0.524 "NN"
-0.104105122262722 -0.103312647604201 -0.0864464259948634 -0.059603417577252 -0.0175349521323654 0.0557813521321822 0.0783049961411545 -0.0449227791597118 "delta_1" 0.526 "NN"
-0.105516048060106 -0.104551675933318 -0.0876440958756484 -0.0594103206694899 -0.0207584043129045 0.0545299465439408 0.0768196344312503 -0.0453754445848012 "delta_1" 0.528 "NN"
-0.106940749732433 -0.105863806033383 -0.0862919803304163 -0.0586057150187059 -0.0206611210682038 0.0551860455216042 0.0752677713911001 -0.0458298534311415 "delta_1" 0.53 "NN"
-0.10835605181213 -0.107369306982922 -0.087570397784084 -0.059787833723854 -0.0204513787716903 0.0544467844104354 0.0736499359861535 -0.0462850723588741 "delta_1" 0.532 "NN"
-0.109753780578834 -0.108750002121445 -0.0883030089716563 -0.0587661085444888 -0.0187886425206413 0.05261880546266 0.0725064702149594 -0.04674045400785 "delta_1" 0.534 "NN"
-0.111134927602225 -0.109966896350652 -0.0888014303558529 -0.0597167805650447 -0.0163892611889562 0.0513603875269688 0.071357647921514 -0.0471948990611282 "delta_1" 0.536 "NN"
-0.112499592648093 -0.111163179235721 -0.0893710895860942 -0.0606459624012166 -0.0184696329752649 0.0501192361084155 0.0701476481831745 -0.0476476974140419 "delta_1" 0.538 "NN"
-0.113846923489121 -0.112337933428143 -0.0908095594821878 -0.0601555561433503 -0.0194514818503073 0.0520706249895284 0.0688783012044515 -0.0480980437657534 "delta_1" 0.54 "NN"
-0.115176963661005 -0.113492031401512 -0.0925852831395435 -0.0592597579900311 -0.0213976404558727 0.0536161674047519 0.0678487575724961 -0.0485450863570379 "delta_1" 0.542 "NN"
-0.116511258213698 -0.114736817029139 -0.0943329809687605 -0.0583593220687576 -0.0188563808380251 0.0527560855886682 0.0693239877555387 -0.0489880027973804 "delta_1" 0.544 "NN"
-0.117845411483047 -0.116169529133814 -0.095944242184387 -0.0589500155025467 -0.0185349152846905 0.0502001262997332 0.0706670882783377 -0.0494259478963295 "delta_1" 0.546 "NN"
-0.119161388921708 -0.117582915686261 -0.0970575363287103 -0.0569564749882014 -0.0181980022992769 0.0475982103801487 0.0718799871271948 -0.049858268872646 "delta_1" 0.548 "NN"
-0.120458826962367 -0.118730819735406 -0.0981492255028187 -0.0576465923960447 -0.0178457938976929 0.047161088366095 0.0729627032076664 -0.0502841145593337 "delta_1" 0.55 "NN"
-0.121736947156081 -0.119838399955552 -0.099219868595112 -0.0583137089149166 -0.0174786818160758 0.0488278694640082 0.073917697124951 -0.0507027366651233 "delta_1" 0.552 "NN"
-0.122996343277821 -0.120926232226528 -0.100087268889102 -0.0576564514975109 -0.0186615088261501 0.0503761367768065 0.0747447465488534 -0.0511134638290253 "delta_1" 0.554 "NN"
-0.124236418341858 -0.12199383279262 -0.1005069690222 -0.0565162035706869 -0.0185512644445986 0.0496678350148627 0.075447145054981 -0.0515155931656796 "delta_1" 0.556 "NN"
-0.125458484043292 -0.123042388151153 -0.101091588143971 -0.0557667773404915 -0.020239116636749 0.0473371060143372 0.0760257416602657 -0.0519083833416419 "delta_1" 0.558 "NN"
-0.126659979107507 -0.124072609285283 -0.101444330932878 -0.0557983263214434 -0.0218880643575843 0.0449638246672756 0.0764821594737826 -0.0522913979139078 "delta_1" 0.56 "NN"
-0.127842635146682 -0.1250833611779 -0.101772551441537 -0.0554038065952975 -0.0210074608977069 0.0431521806395818 0.0768192725338265 -0.052663656877574 "delta_1" 0.562 "NN"
-0.129005742566911 -0.126188559530444 -0.102078752607174 -0.0540691369779522 -0.0187480401216042 0.0444743926818959 0.0770384632546403 -0.0530248608572051 "delta_1" 0.564 "NN"
-0.130150442275391 -0.127452188242101 -0.102640266122883 -0.05346094869917 -0.0178563896036249 0.0456918992931273 0.0771427214926496 -0.0533742773164514 "delta_1" 0.566 "NN"
-0.131289546194541 -0.128690887573694 -0.103543137477248 -0.0521485212879103 -0.0211685228444766 0.0453429698019227 0.0771340233122747 -0.053711315367283 "delta_1" 0.568 "NN"
-0.132430129448378 -0.129905745156817 -0.104814749660007 -0.0514307894129358 -0.0226190764234538 0.0432966189519387 0.077015059409268 -0.0540354808261094 "delta_1" 0.57 "NN"
-0.133549483453777 -0.131087767078528 -0.10584786516629 -0.0510500566177627 -0.0205180894499377 0.0412090298737287 0.0767881622271077 -0.0543462993419767 "delta_1" 0.572 "NN"
-0.134648694867733 -0.132047098733177 -0.107483668641701 -0.0515595602522926 -0.0184568427381456 0.0390820084705505 0.0764556635848668 -0.0546432040527386 "delta_1" 0.574 "NN"
-0.135728136032159 -0.13299157819467 -0.108763339588079 -0.0509680760942405 -0.01658793172628 0.0395761271904224 0.076020609917319 -0.0549258529757212 "delta_1" 0.576 "NN"
-0.136786869711925 -0.133921097105268 -0.110006363560548 -0.0522233505468492 -0.017811720933256 0.0405519806632204 0.0754855098206606 -0.0551935493546554 "delta_1" 0.578 "NN"
-0.137826464905997 -0.134836979586729 -0.110135347855065 -0.0534761301770392 -0.0189931199550895 0.0399201862252897 0.0748535262444537 -0.0554461089941321 "delta_1" 0.58 "NN"
-0.138845809184176 -0.135739894641319 -0.109957943827733 -0.054176283338828 -0.0201313370794318 0.0382012009209178 0.0741263315882865 -0.0556830447314306 "delta_1" 0.582 "NN"
-0.139846294025721 -0.13662949851137 -0.110043502376354 -0.0542917558386322 -0.0212267733641882 0.0364427142860537 0.0733070879078743 -0.0559039258579388 "delta_1" 0.584 "NN"
-0.14082656961061 -0.137507355306871 -0.110766421406905 -0.0543793582324923 -0.021650713026872 0.0346456902344665 0.0723990760082301 -0.0561085229206903 "delta_1" 0.586 "NN"
-0.141788386074728 -0.138374016377873 -0.111470140244141 -0.0542220167884011 -0.0208209341020119 0.0347317959033517 0.0714039669089662 -0.0562963643410817 "delta_1" 0.588 "NN"
-0.142732599998664 -0.139230689244918 -0.112701033742458 -0.054471972016082 -0.0191646203418339 0.0348585009694904 0.0703256365332168 -0.0564672009792152 "delta_1" 0.59 "NN"
-0.143657982568834 -0.14007655624355 -0.113034494868901 -0.0538151743536652 -0.0173225466339194 0.0335372954326685 0.069165635185452 -0.0566208514874365 "delta_1" 0.592 "NN"
-0.144565989686309 -0.140915689612075 -0.113462015016327 -0.0532595615327105 -0.0181328847728744 0.0321768437052794 0.0679265848596847 -0.0567568543635308 "delta_1" 0.594 "NN"
-0.145457005385994 -0.141744770924808 -0.114087489081793 -0.0528921973847658 -0.0171682616523677 0.0307795356311743 0.0666118225125448 -0.0568750611763943 "delta_1" 0.596 "NN"
-0.14633069851497 -0.142568051641182 -0.114692158706425 -0.0525015090079846 -0.0161679149222901 0.0300489683757366 0.0652229563329562 -0.0569753121078358 "delta_1" 0.598 "NN"
-0.147188108906573 -0.143383346014235 -0.115278067861056 -0.0520880622407491 -0.0151316903567391 0.0304593093301194 0.0637632632068889 -0.0570572329667472 "delta_1" 0.6 "NN"
-0.148031528171102 -0.14419359439169 -0.115844638589849 -0.052755044401591 -0.0140582417397731 0.0311801712466512 0.0622347680897649 -0.0571209134646435 "delta_1" 0.602 "NN"
-0.148859492905659 -0.144998578170332 -0.115744527586454 -0.0539164878445455 -0.0130211285907778 0.0318346954846109 0.0606400917504469 -0.0571659215047257 "delta_1" 0.604 "NN"
-0.149672387559873 -0.145800105671719 -0.115767965212562 -0.0537245933413135 -0.0118348360104816 0.0324234702675494 0.0589814372576891 -0.0571923074162595 "delta_1" 0.606 "NN"
-0.150472505413241 -0.146597245476003 -0.117427560715253 -0.0535046164988255 -0.0106172438497549 0.0329473221616879 0.0572605890963616 -0.0571999189303127 "delta_1" 0.608 "NN"
-0.151258684221342 -0.147390676017149 -0.117816846449167 -0.0532560306214409 -0.00939520869738519 0.0334064219880357 0.0554801062806712 -0.0571886537247346 "delta_1" 0.61 "NN"
-0.152033874172744 -0.148182684714832 -0.118023470915623 -0.0529000203277918 -0.00813524301413637 0.0338007010469384 0.0536421306320732 -0.057158466735104 "delta_1" 0.612 "NN"
-0.152797389220435 -0.148972995662751 -0.118209414703311 -0.0515611445343124 -0.00725801676934568 0.0341305069367016 0.0517488040097489 -0.0571092424763058 "delta_1" 0.614 "NN"
-0.153549794662692 -0.149761511442292 -0.11837336663523 -0.0510046207149404 -0.00582384675132974 0.0343966642853148 0.0498019106827362 -0.0570411403301799 "delta_1" 0.616 "NN"
-0.154293026352376 -0.150548432331814 -0.118516757384537 -0.0519784345364205 -0.00435378110128026 0.0345988653565613 0.0480414745537674 -0.0569540068363842 "delta_1" 0.618 "NN"
-0.155026575999661 -0.151336104080336 -0.118637322342653 -0.0515879832777577 -0.00284850000807046 0.0347381734450989 0.0463154293069231 -0.0568478403484668 "delta_1" 0.62 "NN"
-0.155751962094752 -0.152121985918189 -0.118737567966787 -0.0513847341666511 -0.00148925684738577 0.0348139234349314 0.0446298529205471 -0.056722826252022 "delta_1" 0.622 "NN"
-0.156469393612975 -0.152909439014263 -0.118372775502107 -0.0516052163155631 -0.00048914249772658 0.0348274768766884 0.0431395959388866 -0.0565788654182008 "delta_1" 0.624 "NN"
-0.157194871057529 -0.153696519038921 -0.11887163619166 -0.0513933654553957 0.000509733766987042 0.0347790620894971 0.0415945076925174 -0.0564161984819836 "delta_1" 0.626 "NN"
-0.157949420090876 -0.154484797602211 -0.118907612833861 -0.0504528369767201 0.00202771940486923 0.0346672377841325 0.0402258003926496 -0.0562349322490931 "delta_1" 0.628 "NN"
-0.158700811297203 -0.155272924952235 -0.118921140896887 -0.049491062768356 0.00357974520590687 0.0344943181072251 0.038926643200892 -0.0560351032066618 "delta_1" 0.63 "NN"
-0.15945163344979 -0.156035452739314 -0.118912819495908 -0.0489247439098897 0.00516363789876417 0.0327130816853385 0.0375719213455046 -0.0558168878283908 "delta_1" 0.632 "NN"
-0.160202328781935 -0.15657900076968 -0.118882532072062 -0.0480535715458585 0.00641281055511467 0.0328307447081699 0.0364858182916639 -0.0555804429980987 "delta_1" 0.634 "NN"
-0.160952206324599 -0.157110553254498 -0.118829924854595 -0.0474344275333891 0.00727168528048106 0.0327708948752103 0.0353825612000298 -0.0553260444794831 "delta_1" 0.636 "NN"
-0.161702423694547 -0.157631691668477 -0.118756196203621 -0.0467864347732359 0.00844643141760981 0.0312454058677443 0.0342377309163905 -0.0550537652375474 "delta_1" 0.638 "NN"
-0.162452768091737 -0.158144592407153 -0.118659921297194 -0.046110155216881 0.00950846370131431 0.0313289396894383 0.0346986893163992 -0.0547640193427914 "delta_1" 0.64 "NN"
-0.163204456079824 -0.158648986953333 -0.118282649674522 -0.0454051968464642 0.0112228424270411 0.0308320393462581 0.0352818756419622 -0.0544568832850804 "delta_1" 0.642 "NN"
-0.163957451359979 -0.159145440132557 -0.118399393541752 -0.0446718826048358 0.0127923732775458 0.0305952721088663 0.0358999103912125 -0.0541326284069771 "delta_1" 0.644 "NN"
-0.164712789352043 -0.159635767345612 -0.118234790137441 -0.0463581716687287 0.014235535926863 0.0302981611603809 0.0365543946843661 -0.0537915105365046 "delta_1" 0.646 "NN"
-0.165468822101902 -0.160119458289952 -0.118164303129215 -0.0461157742634947 0.0151370106888025 0.029415282114855 0.0372435929101633 -0.0534339758749731 "delta_1" 0.648 "NN"
-0.166228251629569 -0.160599757565313 -0.118091806028526 -0.0440616599475473 0.0160899792654118 0.028666818931262 0.0379699426921696 -0.0530601405818873 "delta_1" 0.65 "NN"
-0.16698978595065 -0.161076036386876 -0.117990780474858 -0.0419757109399849 0.017472602595452 0.0285343396183992 0.0387329000829704 -0.0526704575954536 "delta_1" 0.652 "NN"
-0.167752849281772 -0.161548081923909 -0.11798606077731 -0.0405806662907051 0.0188183544642828 0.0279024432088022 0.0395322787953043 -0.0522650973453226 "delta_1" 0.654 "NN"
-0.168537246106335 -0.162115600326928 -0.117978598048325 -0.0396776939817616 0.0201260288371334 0.028405451566606 0.0404206984943063 -0.0518444313329685 "delta_1" 0.656 "NN"
-0.169347299744307 -0.162784878053035 -0.117538700629406 -0.0393345349620196 0.0197181335282397 0.0297375612958071 0.0413721762876404 -0.0514089472853511 "delta_1" 0.658 "NN"
-0.170158019430656 -0.163442565586946 -0.117340595281514 -0.0411473142786067 0.0199292868073376 0.0314431786292859 0.0423578112029224 -0.0509588722956969 "delta_1" 0.66 "NN"
-0.170969000735695 -0.164088193679053 -0.117121398089598 -0.0429215901658231 0.0208667251097403 0.0333230424354205 0.0433789692366506 -0.0504945959300141 "delta_1" 0.662 "NN"
-0.171779480076609 -0.164719920707666 -0.116881257466008 -0.0419420415707717 0.0221109181490409 0.0352034163019644 0.0444351105602936 -0.0500164412365863 "delta_1" 0.664 "NN"
-0.172588155949333 -0.165337156213821 -0.116939613150229 -0.0396499341405665 0.0213824745727562 0.0370823152111069 0.0455274840312971 -0.0495246832106474 "delta_1" 0.666 "NN"
-0.173395038172894 -0.165938654460403 -0.11680483379953 -0.0373359762098626 0.0222845476837734 0.0389564430732658 0.0466562644343196 -0.0490198829003535 "delta_1" 0.668 "NN"
-0.174199778738674 -0.166523108462531 -0.116122405082702 -0.035002219934025 0.0232283994793046 0.0408243512766974 0.0478205551520587 -0.0485023042582684 "delta_1" 0.67 "NN"
-0.175000239660933 -0.167089388264522 -0.115678269535517 -0.0336161003123523 0.0239230594258867 0.0426831618551705 0.0490225608824033 -0.0479723848358642 "delta_1" 0.672 "NN"
-0.175798274619066 -0.167636183312027 -0.114635835584622 -0.0351056262273102 0.02314038645094 0.0445296999998643 0.0502601966619751 -0.0474304101448302 "delta_1" 0.674 "NN"
-0.176590609446958 -0.168161942847383 -0.113829534253204 -0.0365599906938565 0.0237900056709093 0.0461718426970761 0.0515348364699499 -0.0468767948954094 "delta_1" 0.676 "NN"
-0.177377186783248 -0.168666008397865 -0.112982123087886 -0.0360532751835889 0.02427440434979 0.047370451124892 0.0528463064378957 -0.0463119430887723 "delta_1" 0.678 "NN"
-0.178157589792644 -0.169148017918682 -0.112091683491372 -0.034708305130476 0.0236359013902858 0.0488389402875384 0.0541949112007607 -0.0457361350934548 "delta_1" 0.68 "NN"
-0.1789298505838 -0.169605463732366 -0.111159217743671 -0.0338756495599409 0.0229411477394812 0.0506780509549559 0.0555804779208189 -0.0451499190354283 "delta_1" 0.682 "NN"
-0.179692895615515 -0.170037207938033 -0.110417542715491 -0.0319214186884298 0.0244969730090627 0.0524993681270266 0.0570034304720521 -0.0445533928017506 "delta_1" 0.684 "NN"
-0.18044815302815 -0.170442289358356 -0.109731860842315 -0.0318122406771016 0.0245839433225529 0.0542830800081497 0.058463718076325 -0.0439471611682402 "delta_1" 0.686 "NN"
-0.181192161249645 -0.170820042780117 -0.109858131781126 -0.0323272467930809 0.0255403702629964 0.0557895995764054 0.0599602192401942 -0.0433314431327916 "delta_1" 0.688 "NN"
-0.181925032866276 -0.171169502907764 -0.108347036307754 -0.0309216266738299 0.0263979263627193 0.0572572417775762 0.061494675661464 -0.042706653653957 "delta_1" 0.69 "NN"
-0.182645328623203 -0.171488689107668 -0.107487273075251 -0.0316203889839153 0.0259885879529947 0.0586846900888369 0.0630659701832861 -0.0420731656955602 "delta_1" 0.692 "NN"
-0.18335256081955 -0.171778002873024 -0.106675161298503 -0.0335425538365192 0.0265268896966714 0.0600704505114182 0.0646748951645841 -0.0414311881606414 "delta_1" 0.694 "NN"
-0.184045286001997 -0.172034387493901 -0.10582836288779 -0.0327751196411654 0.0281931606997977 0.0614126130917626 0.066320098099242 -0.0407811952683303 "delta_1" 0.696 "NN"
-0.18472349063464 -0.172258004657926 -0.104947934616124 -0.0317021155202908 0.027864817499073 0.0630859309213563 0.0680021334523779 -0.040123421091365 "delta_1" 0.698 "NN"
-0.185384895388475 -0.172783183305783 -0.104034096682622 -0.0330393750102185 0.0274820747033342 0.0647847362155837 0.069720723421544 -0.0394582946903038 "delta_1" 0.7 "NN"
-0.186029245128783 -0.173310123082288 -0.103083729336421 -0.0348410234801517 0.0282452865484986 0.0664534329674846 0.0714754733968235 -0.0387860217114139 "delta_1" 0.702 "NN"
-0.186655090286434 -0.173841600535179 -0.102097644643343 -0.0335298404022146 0.0297107922385511 0.0680899935873764 0.0732643222400677 -0.0381069607100536 "delta_1" 0.704 "NN"
-0.187262290252966 -0.174374739629042 -0.101074626021419 -0.0321942743482797 0.029942142099478 0.0695560832355359 0.0750896219586623 -0.0374215556371271 "delta_1" 0.706 "NN"
-0.187892620132978 -0.174909821020321 -0.0993474244644419 -0.0308340334103805 0.0320627409873209 0.0707512023086757 0.0769503891017076 -0.0367297801911926 "delta_1" 0.708 "NN"
-0.188532288156081 -0.175446110703668 -0.0989158922382898 -0.0294509708528941 0.0331039382318162 0.0718979845206038 0.0788446886849008 -0.0360322589026418 "delta_1" 0.71 "NN"
-0.189156219085464 -0.175983768334167 -0.0977776207288032 -0.0283392030283023 0.0328185846828488 0.0734299574047144 0.0807735657578299 -0.0353290841331932 "delta_1" 0.712 "NN"
-0.189764386385489 -0.176522712697039 -0.096885888979358 -0.0275226241669104 0.0331573504063665 0.0752624199109799 0.0827343712271984 -0.034620527114793 "delta_1" 0.714 "NN"
-0.190355569100495 -0.177062323604686 -0.0960003280427932 -0.0271110999574518 0.03528040771656 0.0768943986678275 0.0847281540878433 -0.0339069458915873 "delta_1" 0.716 "NN"
-0.190929437822567 -0.177602335966366 -0.0950831395374554 -0.0266154353552477 0.0362208846441157 0.0783801626901064 0.086754058553838 -0.0331885823085161 "delta_1" 0.718 "NN"
-0.191485243395382 -0.178140753625625 -0.0941329157196047 -0.0271926193245068 0.0359038215052925 0.0798521386090976 0.088810277732809 -0.0324656949997825 "delta_1" 0.72 "NN"
-0.192021995728141 -0.178679034964391 -0.0931483661738173 -0.0270084132653723 0.0367120536107869 0.0811369014491539 0.0908967954395958 -0.0317384771093487 "delta_1" 0.722 "NN"
-0.192540371144204 -0.179215894149596 -0.0912580305871806 -0.0244867430147626 0.0387482336363696 0.0822924300308644 0.0930115714981861 -0.0310072815155041 "delta_1" 0.724 "NN"
-0.193038361292337 -0.179752011645165 -0.0910751733011601 -0.0233144461959131 0.0397932411651061 0.0833379955796937 0.0951544743855048 -0.0302722969706082 "delta_1" 0.726 "NN"
-0.193515446975362 -0.18028568210062 -0.0899865684849523 -0.0253423714878651 0.0394317798569247 0.0843333302710265 0.0973244189647724 -0.0295337815943393 "delta_1" 0.728 "NN"
-0.193971763316771 -0.180815853115512 -0.0900285830029315 -0.0273821385794708 0.0390280756166683 0.0852784509122384 0.0995184152783994 -0.0287918286184704 "delta_1" 0.73 "NN"
-0.194407025527675 -0.181168851686017 -0.0915272883749766 -0.0289507804333664 0.040872567387148 0.0862365708336064 0.101738244402436 -0.0280468731130815 "delta_1" 0.732 "NN"
-0.194819634896366 -0.180979430859252 -0.0893222819710457 -0.0264578332214541 0.0427197206845598 0.0873919763289819 0.10397972961051 -0.0272989698206452 "delta_1" 0.734 "NN"
-0.195209122578752 -0.180749014462003 -0.0878323336785286 -0.0239823343340808 0.0433383079164851 0.0888274380387479 0.106243107582023 -0.0265484039601841 "delta_1" 0.736 "NN"
-0.195576328412293 -0.180479570403073 -0.0901987115268499 -0.0242365890410075 0.0428773988063705 0.0897315018030922 0.108524922170456 -0.0257954424819422 "delta_1" 0.738 "NN"
-0.195920480288406 -0.180169428156159 -0.0897114169010864 -0.0219757681548056 0.044245944793775 0.0905850567135 0.110826368849185 -0.0250401151756878 "delta_1" 0.74 "NN"
-0.19623931371738 -0.179817988819168 -0.0880536768700928 -0.0215732275481562 0.0465768563561015 0.0922877670750009 0.113143755701283 -0.0242828074947263 "delta_1" 0.742 "NN"
-0.196534855120238 -0.17942560587113 -0.0863439909139325 -0.0220156715482236 0.0479869629950508 0.0942291097438384 0.115475180420781 -0.0235236141800417 "delta_1" 0.744 "NN"
-0.196804777460981 -0.17899221286088 -0.084408885001092 -0.0218605345686698 0.0498112412865216 0.096167796027224 0.117819220269852 -0.0227627663971785 "delta_1" 0.746 "NN"
-0.197049552425384 -0.178515773763852 -0.0824554135713234 -0.0228484762608272 0.0516041820124331 0.0980994382017031 0.120176004913074 -0.022000386865606 "delta_1" 0.748 "NN"
-0.197268933780983 -0.177997528190815 -0.0813348153755136 -0.0211921458073842 0.0525460348663839 0.100025492522962 0.122540183069346 -0.0212367499416164 "delta_1" 0.75 "NN"
-0.197462136191005 -0.177436984597717 -0.0811485577699709 -0.0188279293427812 0.051999733346983 0.101940980669006 0.124912008975816 -0.0204719944257751 "delta_1" 0.752 "NN"
-0.197628371656177 -0.176833112378574 -0.0809875763509911 -0.0180386910876384 0.0514132728809384 0.103843907217404 0.127288401691165 -0.0197063103155887 "delta_1" 0.754 "NN"
-0.197768697259151 -0.177109570975732 -0.080336260946847 -0.0162717462493456 0.0507876444358796 0.105733588884562 0.129667116467969 -0.0189398837353326 "delta_1" 0.756 "NN"
-0.197977764551007 -0.177573978816206 -0.0800705894648647 -0.0144836632600476 0.0502286761785941 0.107605647986932 0.132047339123782 -0.018172806049876 "delta_1" 0.758 "NN"
-0.198235445689141 -0.178037371610987 -0.0784480346526619 -0.0134275172372222 0.051940463529822 0.109458451395535 0.134424324043959 -0.0174053924149009 "delta_1" 0.76 "NN"
-0.198470727906687 -0.178496456010297 -0.0766904403566431 -0.0150500728654606 0.0536188989282406 0.111291679966087 0.136798692660253 -0.0166376746876139 "delta_1" 0.762 "NN"
-0.198683886796711 -0.178953300391048 -0.074886926296905 -0.0140408084942505 0.0552653969491644 0.113601035144177 0.139311821908258 -0.0158698762850981 "delta_1" 0.764 "NN"
-0.198874182020057 -0.179407109415869 -0.0744530493044633 -0.0143284799928169 0.0568792283881761 0.116491313879165 0.141831730589576 -0.0151022535537877 "delta_1" 0.766 "NN"
-0.199040930188945 -0.179855773753866 -0.072603508041696 -0.0141439976815996 0.0584597845834245 0.119396877749994 0.144347282923748 -0.0143347494886165 "delta_1" 0.768 "NN"
-0.199183385657686 -0.18030087720961 -0.0715306921631258 -0.0119442457645033 0.0600076496980405 0.12231356877425 0.146854099053483 -0.013567837737432 "delta_1" 0.77 "NN"
-0.199301634744123 -0.180739592154364 -0.0702785818214031 -0.0129952349497705 0.0597837402750573 0.12524319096657 0.149351972321434 -0.0128012454631352 "delta_1" 0.772 "NN"
-0.19939463039504 -0.18117385699467 -0.0692994450385249 -0.0139993871384019 0.0589933241621302 0.128180753109023 0.151838670074423 -0.0120356171102639 "delta_1" 0.774 "NN"
-0.199461263949699 -0.181515338056015 -0.0681426383560439 -0.012371014826225 0.0597615623858145 0.131125080878326 0.154310293241471 -0.0112706272745136 "delta_1" 0.776 "NN"
-0.199501914210277 -0.180723165170866 -0.0669607085066117 -0.0107735126814505 0.0606417874375309 0.13407440625925 0.156765090981744 -0.0105067884544381 "delta_1" 0.778 "NN"
-0.199516003736063 -0.17988662244113 -0.0651771143705515 -0.00928990784785566 0.0614805048120717 0.137026248331281 0.159199049940833 -0.009744161434574 "delta_1" 0.78 "NN"
-0.199502594889906 -0.179005424037071 -0.062847988754148 -0.00854328146712913 0.0622769530234113 0.139976698012881 0.161612212343106 -0.00898280897390044 "delta_1" 0.782 "NN"
-0.199460032210343 -0.178079520018783 -0.0604617332987414 -0.00629124338475862 0.063030611570446 0.142926020898099 0.164001285015755 -0.00822301407131616 "delta_1" 0.784 "NN"
-0.199389697504226 -0.177108023452584 -0.0587190383020165 -0.00647258188407829 0.0637407224287923 0.14587019332389 0.166362380906112 -0.00746473995124148 "delta_1" 0.786 "NN"
-0.199289274985206 -0.176091475444131 -0.0576795135294266 -0.00587321255937368 0.0644066479335654 0.147801430844507 0.168694712310127 -0.00670833984483216 "delta_1" 0.788 "NN"
-0.199158236288043 -0.175027554997587 -0.0566261924942384 -0.00417838502365497 0.0650291834796677 0.1493807871265 0.170996777789525 -0.00595370533088451 "delta_1" 0.79 "NN"
-0.198995752600997 -0.173917336926375 -0.0555497385672785 -0.00196237115212083 0.0663105217308653 0.150913840140436 0.173263025104638 -0.00520134387521223 "delta_1" 0.792 "NN"
-0.198802005941775 -0.17276093985007 -0.0540740238564068 -0.000686168744647553 0.0671605587029904 0.152399227720156 0.175494460779076 -0.00445100886536063 "delta_1" 0.794 "NN"
-0.198577229398563 -0.172425358454192 -0.0539354947398023 -0.00206833175603049 0.0683867852987859 0.153836305312032 0.177686848380059 -0.00370305969567143 "delta_1" 0.796 "NN"
-0.198563058954288 -0.172835815321104 -0.0534070850432844 -0.00206686676075973 0.0695784936962279 0.155222046533434 0.179838218703662 -0.00295777020160618 "delta_1" 0.798 "NN"
-0.198520570961164 -0.173239570798425 -0.0511389425367765 0.00135214594693678 0.0707378438836751 0.156555096231386 0.181947677681918 -0.00221488784907013 "delta_1" 0.8 "NN"
-0.198450356438761 -0.173633765291885 -0.0498614680454497 0.00124827282746365 0.0707908018365249 0.157837318403516 0.184011471512102 -0.00147495787396431 "delta_1" 0.802 "NN"
-0.198350144072651 -0.174019829183636 -0.0487298528810796 0.00115335371105618 0.0729559568434573 0.159065451858397 0.186029064767405 -0.000737739165575037 "delta_1" 0.804 "NN"
-0.198220641665913 -0.17439537575533 -0.0474645383330097 3.01325987711598e-05 0.0740148752381681 0.161179743647891 0.188122381811628 -3.69101698074451e-06 "delta_1" 0.806 "NN"
-0.19805981279833 -0.174760877036293 -0.0462436652527121 0.000992012963250799 0.0749896890004808 0.164156808905374 0.190314678398613 0.000727236356042563 "delta_1" 0.808 "NN"
-0.197868241423269 -0.175115372269099 -0.0450101650244843 0.00280706993438273 0.0739328792570902 0.167107691382914 0.192460307220478 0.00145476884272862 "delta_1" 0.81 "NN"
-0.197643648240364 -0.175457183165308 -0.0441235699159921 0.00473075666399292 0.0728462272042083 0.170030882993645 0.194555396322036 0.00217894931082466 "delta_1" 0.812 "NN"
-0.197386493532121 -0.175391490078414 -0.0426881740573013 0.00631557780272418 0.0717307074454748 0.172924519794864 0.196598459826433 0.00289966070079482 "delta_1" 0.814 "NN"
-0.197094612745891 -0.174076797588474 -0.0412494955707163 0.00652077542146157 0.0731609179765382 0.175784236165674 0.19858920584225 0.00361648596762174 "delta_1" 0.816 "NN"
-0.196767984938249 -0.172712481873268 -0.0399681578906463 0.00625253025792238 0.0769666204389521 0.178608646474617 0.200524602402616 0.00432970111905389 "delta_1" 0.818 "NN"
-0.196406469227409 -0.171299112584631 -0.0393170414403187 0.00724671897419049 0.076435409219279 0.181396365026368 0.20240209397748 0.00503881434242617 "delta_1" 0.82 "NN"
-0.196008015941189 -0.169834397602526 -0.040761073340942 0.00765925422679237 0.0752895118764313 0.183284563426505 0.204222940337902 0.00574400517855895 "delta_1" 0.822 "NN"
-0.195572599842553 -0.168321287823087 -0.0421933389858132 0.00850946738790559 0.0741164964161326 0.184186191440372 0.205983634520274 0.00644490048624098 "delta_1" 0.824 "NN"
-0.195098524786717 -0.166757844605322 -0.043613160843096 0.0097438712971325 0.0748617375996657 0.185025847964992 0.207683174491337 0.00714150409130483 "delta_1" 0.826 "NN"
-0.194586715255572 -0.165790795875026 -0.043554937540299 0.011107856047041 0.0756664919309684 0.18580314787939 0.209320917380977 0.00783376466363709 "delta_1" 0.828 "NN"
-0.194034398265335 -0.165965083256197 -0.0412085942526577 0.0132438932202872 0.0784401143052769 0.186518184634434 0.210895029761455 0.0085214987854122 "delta_1" 0.83 "NN"
-0.193534025960269 -0.166092228188585 -0.0388766827165832 0.0151851717339173 0.0785239398407707 0.187171887237113 0.212405348670361 0.00920466311043377 "delta_1" 0.832 "NN"
-0.193213761472851 -0.166172687791028 -0.0385358675180303 0.0175997919776441 0.0802594911303665 0.187761369290431 0.213850400831247 0.00988295788083175 "delta_1" 0.834 "NN"
-0.192858679626639 -0.166206977800575 -0.0398829480371117 0.020165029115452 0.0819839388705954 0.189342130936532 0.215285280836746 0.0105564838651457 "delta_1" 0.836 "NN"
-0.192466837741117 -0.166195016939052 -0.0412162625149504 0.0203274913688647 0.0813796296052409 0.192059877318651 0.216930259241462 0.0112249913330561 "delta_1" 0.838 "NN"
-0.1920390332311 -0.166137021710129 -0.0425359607030722 0.0199154429257494 0.0801761576639461 0.19472801761908 0.218508689546225 0.0118884865825427 "delta_1" 0.84 "NN"
-0.191573319979413 -0.16603279101434 -0.0438411778628348 0.0185356056818425 0.0833072200672775 0.197344571926259 0.220021954263663 0.012546867417898 "delta_1" 0.842 "NN"
-0.191069061452733 -0.165884447371885 -0.0451310482080747 0.0193336432597959 0.0849731082572758 0.199908514914809 0.221467383865088 0.0131999402767834 "delta_1" 0.844 "NN"
-0.190525738608702 -0.165691310993399 -0.0464053605561998 0.0202378062079509 0.0837984242912433 0.202419060587108 0.22284457487284 0.0138477831831195 "delta_1" 0.846 "NN"
-0.189943546332571 -0.165021920875687 -0.0444839486079907 0.0211076941992536 0.0825953222610708 0.204873276684692 0.224152171129732 0.0144899882449255 "delta_1" 0.848 "NN"
-0.189320533717709 -0.164977121179147 -0.042038882256402 0.0214883814396758 0.0834556748636965 0.205291475717339 0.22539143812906 0.0151268584466455 "delta_1" 0.85 "NN"
-0.188657013301262 -0.164846526573409 -0.0401460933930277 0.0214214703674676 0.0868929913314516 0.205557939143386 0.22656054146517 0.0157580010999813 "delta_1" 0.852 "NN"
-0.187951865683789 -0.164478072899552 -0.0413697134326196 0.0215817953750423 0.086486010627369 0.205760562441135 0.227659316408103 0.0163834763693974 "delta_1" 0.854 "NN"
-0.187205400591584 -0.164067316565023 -0.0425775617001352 0.021745644421385 0.088691499632378 0.20589956224629 0.228688552509806 0.0170031972843285 "delta_1" 0.856 "NN"
-0.186416853481596 -0.163613931770197 -0.0437685278197018 0.0219146292129067 0.0893801928243411 0.205976586561196 0.229647251790473 0.0176170610991079 "delta_1" 0.858 "NN"
-0.185584504750721 -0.163118843557933 -0.0449428118341635 0.0220889322930673 0.089746067506659 0.206856798430698 0.230534893715051 0.018224904437801 "delta_1" 0.86 "NN"
-0.184709375223772 -0.162583035786089 -0.0460993016007104 0.0214971920851789 0.0898416627855325 0.209326462670308 0.231666029206873 0.0188268376553942 "delta_1" 0.862 "NN"
-0.18379081601342 -0.16200659745321 -0.047237778162736 0.0214254241996585 0.0904119033984698 0.211736856376421 0.232785889435278 0.0194227163715888 "delta_1" 0.864 "NN"
-0.183002952133699 -0.161389497558905 -0.0473348347951748 0.0224034725064599 0.0901350308412328 0.2140876588189 0.233834813334536 0.0200122783852918 "delta_1" 0.866 "NN"
-0.182365198094824 -0.160732479174376 -0.0448012425075257 0.0228517209767871 0.0920888127369577 0.21637759556725 0.234814058527985 0.0205956243858494 "delta_1" 0.868 "NN"
-0.181687189945343 -0.160036643122943 -0.0422876913379844 0.0235900825968103 0.0935145536967059 0.218565172547859 0.235721544834917 0.0211727781376173 "delta_1" 0.87 "NN"
-0.180969469759826 -0.159301958035958 -0.0424271862210458 0.0232827796662407 0.0952198206383564 0.218438794738185 0.236558172347381 0.0217435045604905 "delta_1" 0.872 "NN"
-0.180211624919826 -0.158529166495606 -0.043504939133121 0.0228692410404736 0.0948954486119545 0.218249789310233 0.237325794872262 0.0223077835376491 "delta_1" 0.874 "NN"
-0.179413003369612 -0.15771847401546 -0.0445646197190612 0.0220164898924164 0.0942521677846779 0.217999321483562 0.238022451559702 0.0228656314993922 "delta_1" 0.876 "NN"
-0.178573071257466 -0.156870383505514 -0.0456046931134111 0.0211493709858217 0.093715112817651 0.217685576453437 0.238649281040734 0.0234168989022911 "delta_1" 0.878 "NN"
-0.17769189088821 -0.155986112504687 -0.0466252926812254 0.020912796782133 0.0931429299299238 0.219025950555868 0.239206586252464 0.0239615334790433 "delta_1" 0.88 "NN"
-0.176769047746496 -0.155250894105139 -0.0476249417626068 0.0220087343331261 0.0925363950227427 0.221372857441858 0.240097632081391 0.0244996670548403 "delta_1" 0.882 "NN"
-0.17580424566456 -0.154596982426736 -0.0486047858941969 0.0224463503209699 0.0918956886966644 0.223659401288091 0.240930557333344 0.0250308763578175 "delta_1" 0.884 "NN"
-0.174796949422341 -0.153906435397029 -0.0470753682493452 0.0231151308792623 0.0912217075537405 0.22588464903934 0.241694138355563 0.0255552656980719 "delta_1" 0.886 "NN"
-0.173747696049672 -0.153179038160787 -0.0477060591719092 0.0238482924867827 0.0905141565610095 0.227146839125651 0.242389022406713 0.0260728989561614 "delta_1" 0.888 "NN"
-0.172654637756881 -0.152409761376349 -0.0484468674516363 0.0245510151322381 0.0897744089985071 0.226713573895748 0.243016333020714 0.0265836339929835 "delta_1" 0.89 "NN"
-0.171519621608558 -0.151461916194938 -0.0491892187272567 0.0249514115019763 0.089002646748534 0.226220860202629 0.243575047402372 0.02708748225874 "delta_1" 0.892 "NN"
-0.170341990684206 -0.150480386738629 -0.0499345073577786 0.0234345277210299 0.0882348422219214 0.225667704173068 0.244067837548632 0.0275842294610613 "delta_1" 0.894 "NN"
-0.169120850292545 -0.149466148972553 -0.0506811487066858 0.0225375395941967 0.0875770177143308 0.228075149039293 0.244618428846659 0.028074022870629 "delta_1" 0.896 "NN"
-0.167947717955414 -0.148461466413975 -0.0514295844510821 0.0230300438415076 0.086888408376383 0.230470762515135 0.245439886685522 0.028556705368905 "delta_1" 0.898 "NN"
-0.167054388247766 -0.14748258195059 -0.0521791833673317 0.0235411555138658 0.0861683642913977 0.232807076295628 0.246193642147326 0.0290322801155845 "delta_1" 0.9 "NN"
-0.1661223134714 -0.146665500625277 -0.0514425077205545 0.0240682110716521 0.0854180241585971 0.233382615374018 0.246883423133578 0.0295005599111021 "delta_1" 0.902 "NN"
-0.165150839348317 -0.145815258184603 -0.0492910180354532 0.0242812441521159 0.0846372157250322 0.232812367761126 0.247509856930413 0.0299616533609236 "delta_1" 0.904 "NN"
-0.164141099520626 -0.144932054040559 -0.0500822891254652 0.0251760716773259 0.0838269580312517 0.232307268361809 0.248071543092202 0.0304154958796177 "delta_1" 0.906 "NN"
-0.163091366388254 -0.144016325784333 -0.0508497843459019 0.0257560815000255 0.0829876742865195 0.234963395194618 0.248716703545843 0.0308620974525396 "delta_1" 0.908 "NN"
-0.162001581240834 -0.142932951919902 -0.0515938706482522 0.0263524713156988 0.0821203840771123 0.23756664876596 0.249661204856171 0.0313012956252858 "delta_1" 0.91 "NN"
-0.16087335560947 -0.141810416938223 -0.0523133053904397 0.0265328288648604 0.0812252727438888 0.239119652975081 0.250544257301478 0.0317330384602126 "delta_1" 0.912 "NN"
-0.159705321009312 -0.140658165310619 -0.0530092299647068 0.0258007467829782 0.0804479866093164 0.238588637168526 0.251367184014394 0.032157359436964 "delta_1" 0.914 "NN"
-0.158497301139913 -0.139476814353717 -0.053680342869021 0.0262154463231354 0.0796645678640061 0.239163267428489 0.252130591215099 0.0325742113451105 "delta_1" 0.916 "NN"
-0.157250908022563 -0.138383291519569 -0.0543264750985893 0.0266032894634052 0.0788543332232177 0.242089305010497 0.25313624230895 0.0329835185307864 "delta_1" 0.918 "NN"
-0.155964177582267 -0.137428613933719 -0.0526587930523752 0.0269639939852682 0.0780171118785115 0.244696351170634 0.254328606060337 0.0333852063657548 "delta_1" 0.92 "NN"
-0.15463919904227 -0.136443690215116 -0.0500496274561082 0.0272976350564988 0.0771536859049778 0.244329872580714 0.255465662539455 0.0337793286833606 "delta_1" 0.922 "NN"
-0.153274008692372 -0.135429672506653 -0.049321680951853 0.0273395173005209 0.0762644793126102 0.245586969794093 0.25654704648269 0.0341657593328381 "delta_1" 0.924 "NN"
-0.151870577163607 -0.133251911958917 -0.049937582342419 0.026898049556094 0.0753506315154929 0.248805444664849 0.257959477754964 0.034544581640458 "delta_1" 0.926 "NN"
-0.15042908866174 -0.132184017343655 -0.0505292616884544 0.0277769162138803 0.0744123282033918 0.250304053403951 0.259503437449445 0.0349156212874276 "delta_1" 0.928 "NN"
-0.149244761591198 -0.13122650346153 -0.051094999250228 0.0283762823892222 0.0734508278996758 0.250467485340802 0.260993416048458 0.0352788879519377 "delta_1" 0.93 "NN"
-0.148177963054766 -0.130240259932293 -0.0516357585843602 0.0285269882347368 0.072496325240788 0.25395325304962 0.262633902839877 0.0356343710264644 "delta_1" 0.932 "NN"
-0.147076659785595 -0.129401284608173 -0.0521503577494904 0.0287668983608618 0.0716426593744717 0.256465986248607 0.264594786311544 0.0359820705756098 "delta_1" 0.934 "NN"
-0.145939611385001 -0.128182260572558 -0.0526389857694434 0.029392864450996 0.0707670438109047 0.256684172093637 0.266504113317373 0.0363218611708085 "delta_1" 0.936 "NN"
-0.144767246996476 -0.127111856642384 -0.0531014145714767 0.030293756823385 0.069868233603966 0.259820032225561 0.268512486697736 0.0366537760845267 "delta_1" 0.938 "NN"
-0.143560115584919 -0.126014353926486 -0.0507705617497287 0.029256967184949 0.0689468899017167 0.263281343672712 0.270870948507087 0.036977715202487 "delta_1" 0.94 "NN"
-0.142316859901864 -0.124889474948924 -0.0482355627382971 0.0301191503035221 0.0680051043224765 0.263898532266442 0.273177569266671 0.0372937553658729 "delta_1" 0.942 "NN"
-0.141039701076798 -0.123739088112405 -0.0486859653974752 0.0309732515247407 0.0670411534912099 0.265420512120112 0.275446125813005 0.0376017959837004 "delta_1" 0.944 "NN"
-0.139726688714635 -0.122455718002567 -0.0491209238239581 0.031818153729374 0.0656527470501025 0.269015062081146 0.278141844550027 0.0379018886473749 "delta_1" 0.946 "NN"
-0.138380522568491 -0.121124615900728 -0.0495299057481203 0.0308104728717872 0.0647959943604446 0.27212944797179 0.28078431015317 0.0381938234299626 "delta_1" 0.948 "NN"
-0.136999731062082 -0.11977029537671 -0.0499119697689532 0.0312863211964978 0.0639191542558131 0.273129135570159 0.283371917127615 0.0384778003160883 "delta_1" 0.95 "NN"
-0.13558475096349 -0.118393375845177 -0.0502673071632231 0.032035289088324 0.0629910890219119 0.274083865779554 0.285904011665745 0.0387535695094446 "delta_1" 0.952 "NN"
-0.134136496873691 -0.116994298149699 -0.0505954538713591 0.031716118971634 0.0619333650132783 0.276326141370034 0.288700748258576 0.0390212984783734 "delta_1" 0.954 "NN"
-0.132655288342946 -0.115573801399908 -0.0508968998228611 0.0311045246626747 0.0608579084346759 0.279627700511536 0.291510238649206 0.039280889259256 "delta_1" 0.956 "NN"
-0.131241298927868 -0.114132207715763 -0.051011805302537 0.0306241820652526 0.0597660915295366 0.2828558551539 0.294259927957391 0.0395324046708176 "delta_1" 0.958 "NN"
-0.130177655778907 -0.112669899088901 -0.0511792626731702 0.0313831726755536 0.0586592860183432 0.285591596668053 0.29694557786331 0.0397756416910499 "delta_1" 0.96 "NN"
-0.129082376129148 -0.112251978524797 -0.0516354471036968 0.0319790160057676 0.0575934434594647 0.286878705237102 0.299569391616667 0.0400107956756237 "delta_1" 0.962 "NN"
-0.127955671890194 -0.110898919220757 -0.05182665349779 0.0317923568277376 0.0567290859293796 0.28812175256683 0.30212880764432 0.0402377037594578 "delta_1" 0.964 "NN"
-0.1267985908511 -0.109492687687607 -0.0519899219664519 0.0315723877409452 0.0558482140146965 0.289321508968818 0.304622931253822 0.040456402069108 "delta_1" 0.966 "NN"
-0.125610990120458 -0.108065881904346 -0.0521256866423033 0.03137565449657 0.0549525559057722 0.290476597582804 0.30705181931459 0.040666916802298 "delta_1" 0.968 "NN"
-0.124392251382129 -0.106619899727108 -0.0522337860895293 0.0311452605239766 0.0540403821228312 0.291588261575058 0.309644657370111 0.0408691004457367 "delta_1" 0.97 "NN"
-0.123143545887888 -0.105204293282664 -0.052313761327103 0.0309017637494799 0.053111510268615 0.29375123799279 0.312168500537858 0.04106315058559 "delta_1" 0.972 "NN"
-0.12186545130129 -0.103953391052762 -0.0523653326659436 0.0306453442812162 0.0533611087923109 0.296242829905714 0.314614316902298 0.0412488753664783 "delta_1" 0.974 "NN"
-0.120557474890662 -0.102680123389401 -0.0508098894549309 0.030390283875485 0.0540916536423048 0.298645309054907 0.316983129490298 0.041426445560064 "delta_1" 0.976 "NN"
-0.119220794479162 -0.10138576964347 -0.0485119016295018 0.0300936192700001 0.0548307810745265 0.30095711588336 0.319272860384287 0.0415958036192815 "delta_1" 0.978 "NN"
-0.117855635964822 -0.100070776130888 -0.0485652325348909 0.0298004581217568 0.0554114880266645 0.30317693932958 0.321481907021266 0.0417568347402034 "delta_1" 0.98 "NN"
-0.116462107785581 -0.0986675662445633 -0.0485906364845178 0.0294949675761074 0.0562797536963908 0.305302762258274 0.323610095867132 0.0419096547673713 "delta_1" 0.982 "NN"
-0.115207879794885 -0.0972018539345436 -0.0485882547687942 0.0291793495588968 0.0570988172414462 0.307332328808505 0.32565486827775 0.0420542339710198 "delta_1" 0.984 "NN"
-0.114267847160036 -0.0957185442735685 -0.0485570372482482 0.0288529434789222 0.0578689244553194 0.309267435843598 0.327617011147934 0.0421906025455569 "delta_1" 0.986 "NN"
-0.113299649094256 -0.0942185634545051 -0.0484979610043418 0.0284214408969552 0.0586458738440798 0.31110391937083 0.329493501990256 0.0423185882857049 "delta_1" 0.988 "NN"
-0.11230269381586 -0.0927127779271807 -0.0484109905025879 0.028170961948067 0.0594281695907219 0.312843337433281 0.331285846995259 0.0424386269899382 "delta_1" 0.99 "NN"
-0.111278299480916 -0.0913916981835988 -0.0490378441257162 0.0278157297602133 0.0595713406489322 0.314357678536051 0.332989352130537 0.04255028362658 "delta_1" 0.992 "NN"
-0.110227309472091 -0.0900517181219554 -0.0502255420331816 0.0274517073378335 0.0604181343910972 0.315336164614402 0.334605759325426 0.0426538535986187 "delta_1" 0.994 "NN"
-0.10914818511866 -0.0886931703133366 -0.0480246846035068 0.0270791830736044 0.061258463543614 0.316258942233613 0.33613347137543 0.0427492311501288 "delta_1" 0.996 "NN"
-0.108041654858791 -0.0873159116457267 -0.0477829576304848 0.0267704775819519 0.0620908282573345 0.31712628753052 0.337569943275171 0.0428364851715853 "delta_1" 0.998 "NN"
-0.106909522146654 -0.0859217068936775 -0.0475563195321181 0.0263109686462053 0.0629158731953192 0.317938951259642 0.338916454574934 0.0429154865932939 "delta_1" 1 "NN"
-0.105750731545866 -0.0845099373045411 -0.047301834451083 0.0252937083545048 0.0637322152077031 0.318694106845085 0.340169039099774 0.0429864474352225 "delta_1" 1.002 "NN"
-0.104566733312172 -0.0830815941096709 -0.0470200695408551 0.0250988753579182 0.0633937738688555 0.319393464462624 0.341330405303183 0.0430494005337391 "delta_1" 1.004 "NN"
-0.10350055047048 -0.0816368347339848 -0.0467101026509065 0.0248911579434212 0.063925464697659 0.320035159575607 0.342397061663818 0.0431043006795864 "delta_1" 1.006 "NN"
-0.10279536482282 -0.0801767709353093 -0.0463735165455618 0.0246722688921952 0.0646729499681351 0.320618040904521 0.343369091847586 0.0431511806829843 "delta_1" 1.008 "NN"
-0.102062427728048 -0.0787013236458958 -0.0460091536734492 0.0237609983366185 0.0654242279184722 0.321141908887352 0.344245868913998 0.0431900866933686 "delta_1" 1.01 "NN"
-0.101302016901633 -0.078182502993825 -0.0465047314798348 0.0224574632908199 0.0661767122552939 0.321604177819479 0.345023440880623 0.0432209526368339 "delta_1" 1.012 "NN"
-0.100513220468425 -0.0790667662013542 -0.045199862443021 0.0229782927688167 0.0669298417438509 0.322006074931248 0.345706200927367 0.0432440077446832 "delta_1" 1.014 "NN"
-0.0996973940320458 -0.0773182644070312 -0.0447558418962408 0.0229786483543857 0.0676834112779681 0.322347163847925 0.346289958378484 0.0432591887662938 "delta_1" 1.016 "NN"
-0.0988535115126041 -0.0753325386436865 -0.0434036106975442 0.0225381802759566 0.0672949328953887 0.322624868923242 0.346773144375797 0.0432664409394803 "delta_1" 1.018 "NN"
-0.0979831723655178 -0.0733563942065203 -0.0420366896714012 0.0210740948489698 0.067939923896603 0.3228380436146 0.347158242390171 0.0432659213997375 "delta_1" 1.02 "NN"
-0.0970851191885804 -0.0713916475597616 -0.0415931543507631 0.0206311108278563 0.0685696155354389 0.322987923825822 0.347443449558945 0.0432577611296826 "delta_1" 1.022 "NN"
-0.0961604816408976 -0.0714173212037013 -0.0411223130529803 0.0199465577775795 0.0691853504341231 0.323071690605514 0.347627215814417 0.0432418729064399 "delta_1" 1.024 "NN"
-0.095737575263108 -0.0726761550875439 -0.0406255794227756 0.0195408683749869 0.0697837009128786 0.323089622704434 0.347708707382986 0.0432183182469388 "delta_1" 1.026 "NN"
-0.0953020440025569 -0.0739099739037214 -0.040101745383501 0.0191322690026199 0.0703663639164314 0.323040571446784 0.347688758937701 0.0431872440739515 "delta_1" 1.028 "NN"
-0.0948359769044997 -0.075117695358689 -0.0395526436480717 0.0187209070122769 0.0709333659598979 0.322921968561184 0.347565820482411 0.0431484532819505 "delta_1" 1.03 "NN"
-0.0943387367179513 -0.0752437217539974 -0.0389776044881087 0.0185800650607888 0.0700379209094637 0.32273482201369 0.347340725749952 0.0431022739682013 "delta_1" 1.032 "NN"
-0.0938094506311777 -0.0734884544779553 -0.0383762571522436 0.0178923820220176 0.0707197250888918 0.322477515766554 0.347011931946831 0.0430487585362347 "delta_1" 1.034 "NN"
-0.0932479648015287 -0.0717398463702994 -0.0376983932290762 0.0174749087722654 0.0713982542225331 0.322149147638393 0.346580772050972 0.0429878649263798 "delta_1" 1.036 "NN"
-0.092655560282481 -0.0699973599329398 -0.0370984049547293 0.0169456106845436 0.0720725679181191 0.321748575629868 0.346043811487156 0.042919595235302 "delta_1" 1.038 "NN"
-0.0920619918308148 -0.070250990683967 -0.0364219392989603 0.0165588336377505 0.0727404122800182 0.321275613344687 0.345404529633675 0.0428441497660794 "delta_1" 1.04 "NN"
-0.0919587105364423 -0.0717521125710063 -0.0357216286847236 0.016170339870462 0.073404061062071 0.320728895489931 0.344660206800494 0.0427616230921141 "delta_1" 1.042 "NN"
-0.0918181808946594 -0.073217919111165 -0.0349960358515501 0.0153272877498132 0.0740600643329627 0.32000597582542 0.343811461287558 0.0426719453582085 "delta_1" 1.044 "NN"
-0.0916386087224066 -0.0746466557176104 -0.0342475988109847 0.0143043836347718 0.0747087851384547 0.318756812391168 0.34285987713499 0.042575248964806 "delta_1" 1.046 "NN"
-0.0914220177171421 -0.0736451237537841 -0.0338770846080585 0.0136382015429783 0.0746132353965383 0.317400386033243 0.341802283073156 0.0424715384374618 "delta_1" 1.048 "NN"
-0.0911647127530966 -0.0721189814959322 -0.0333771616202118 0.0140693095317441 0.0723766346882351 0.315937694983426 0.340641945475584 0.0423610943093715 "delta_1" 1.05 "NN"
-0.0908680099352412 -0.0705929082424965 -0.0329075774429581 0.0140353030694238 0.071441398283649 0.314369507859116 0.3393761703634 0.0422438845532563 "delta_1" 1.052 "NN"
-0.0905390366848706 -0.0699570351910193 -0.0325119890501422 0.0131091476122522 0.0720154026405737 0.31269468656851 0.338007032241381 0.0421198747760346 "delta_1" 1.054 "NN"
-0.0907066723423691 -0.0715985522179996 -0.0318861995684663 0.0121920227776675 0.072580986147148 0.310914716447491 0.336533984772887 0.041989268515397 "delta_1" 1.056 "NN"
-0.0908264702289856 -0.0731927715531424 -0.0315477081716709 0.0112839338507347 0.0731380211885171 0.309030845243792 0.334957452767672 0.0418521282283167 "delta_1" 1.058 "NN"
-0.0908985823472219 -0.0747361927401988 -0.0307936233228878 0.010194604378855 0.0736847094746558 0.307044330853032 0.333277392969518 0.0417084948904904 "delta_1" 1.06 "NN"
-0.0909214952377333 -0.0742757545217214 -0.0305464705897809 0.00788661587416017 0.0742215159117585 0.304955021164271 0.331495908135984 0.0415586641491603 "delta_1" 1.062 "NN"
-0.0908954870487224 -0.0729538638675817 -0.02988293272201 0.00819115127341319 0.0747475923235523 0.302763004898122 0.329611048312228 0.0414024895980673 "delta_1" 1.064 "NN"
-0.0908177400368391 -0.0716223096564064 -0.0288766601325057 0.00775344247862275 0.0752622079627721 0.300471232801783 0.327624201806962 0.0412400433266908 "delta_1" 1.066 "NN"
-0.0907893417279586 -0.0702819337269469 -0.0281794265828783 0.00689843503649201 0.0757643918832909 0.298080510858883 0.325536286309712 0.0410716414869602 "delta_1" 1.068 "NN"
-0.091122536298027 -0.071756613521841 -0.0276778830388065 0.00802641009127392 0.0762535289860633 0.295590217212592 0.323348478249312 0.0408973255128448 "delta_1" 1.07 "NN"
-0.0913952536262397 -0.0733174275765296 -0.0266796254504421 0.00770224621270277 0.0767291211625227 0.293001657866753 0.32106100388985 0.0407170277084059 "delta_1" 1.072 "NN"
-0.0916081642748756 -0.0748169258267322 -0.0260511554275324 0.00693557409031764 0.0771909061900378 0.290316626883739 0.318673374896713 0.0405309103880299 "delta_1" 1.074 "NN"
-0.091760511970346 -0.0756082333763497 -0.0251981159531605 0.00624734610820477 0.0762273521636005 0.28753477351658 0.316185818874781 0.040339096446229 "delta_1" 1.076 "NN"
-0.0918476102081123 -0.0744393087480077 -0.0240756047728229 0.00731728518911234 0.0745703254398196 0.284659324472571 0.313738074204261 0.0401418801470062 "delta_1" 1.078 "NN"
-0.0918722863444847 -0.0732471137665804 -0.0234139376687509 0.00664123536405725 0.0729420691644804 0.281691361869672 0.311232484581696 0.0399391842388663 "delta_1" 1.08 "NN"
-0.0918323646628119 -0.0720340773226118 -0.021768996712081 0.0059746474695177 0.0721072214433403 0.278630547873617 0.308631803376646 0.0397310633065443 "delta_1" 1.082 "NN"
-0.0920905360726629 -0.0707992951147511 -0.0209545999275573 0.00666028978658795 0.0724651675853381 0.275478950716576 0.30593815373828 0.0395176044834423 "delta_1" 1.084 "NN"
-0.0923759375355653 -0.0714914180200499 -0.0195102710178211 0.00607476837415288 0.0728067244613675 0.273046576602131 0.303150095179336 0.0392990834781639 "delta_1" 1.086 "NN"
-0.0925865521433724 -0.0727864301507795 -0.018144194216608 0.00549877620114381 0.0731324483621716 0.270882375596077 0.300270241116423 0.0390755556499958 "delta_1" 1.088 "NN"
-0.0927221434553493 -0.0740056881800102 -0.017235793798979 0.00582456774703632 0.0734419392476326 0.268640933559674 0.297298821650429 0.0388471528490419 "delta_1" 1.09 "NN"
-0.0927816443158687 -0.075147924946662 -0.0158102069841656 0.00439331183147185 0.0737344376430833 0.266322125990686 0.294234875659421 0.0386138350620034 "delta_1" 1.092 "NN"
-0.0927630376451205 -0.0752057844972844 -0.0144150647475371 0.00438629829427306 0.0740083478735465 0.263926559623771 0.291082216351425 0.0383759311980944 "delta_1" 1.094 "NN"
-0.0926660982527729 -0.0740261737254175 -0.0136784668403924 0.00453343032073183 0.0727220691246035 0.261452458240834 0.287837764767072 0.0381334817523431 "delta_1" 1.096 "NN"
-0.0924897702336009 -0.0728101982006375 -0.0125856099795659 0.00450336573482768 0.0703834492073163 0.258900430260479 0.284506314695875 0.0378866357728312 "delta_1" 1.098 "NN"
-0.0922325248364824 -0.0715591441586014 -0.0119449954470578 0.00447015876461432 0.0700476227431126 0.256271084552214 0.281087177388643 0.0376353344714922 "delta_1" 1.1 "NN"
-0.0921634772056625 -0.0702753750592686 -0.0125098644665058 0.00410509938152082 0.0697452240240954 0.253563124020275 0.277581334182286 0.0373798255203281 "delta_1" 1.102 "NN"
-0.0921336839036246 -0.0689561317991401 -0.011908904077464 0.00412213343768519 0.0694204833870509 0.25077717528434 0.273989529566029 0.0371202635529502 "delta_1" 1.104 "NN"
-0.0920148049034444 -0.0683419703901762 -0.0108098010820682 0.00383880971588746 0.0690734843935743 0.247913876590257 0.270314193105304 0.0368567526578226 "delta_1" 1.106 "NN"
-0.0918074860635489 -0.06905938002351 -0.0105119832460252 0.00406309205535382 0.0687050245203349 0.244972913252459 0.266554671347412 0.0365895514520873 "delta_1" 1.108 "NN"
-0.0915102311273637 -0.06969088425076 -0.0110208648113401 0.00393247301562494 0.0683135157114987 0.241233429017305 0.262713173406929 0.0363183022091304 "delta_1" 1.11 "NN"
-0.0911210706533654 -0.0702348975645799 -0.010620023332656 0.00455222440645109 0.0679015408896533 0.236969745257313 0.258791194569093 0.0360437252849439 "delta_1" 1.112 "NN"
-0.0906407806659011 -0.0706909105011415 -0.00952124255750197 0.00462547004512248 0.0675804021804527 0.232632114432346 0.254789039452646 0.0357656221132873 "delta_1" 1.114 "NN"
-0.0900681142836057 -0.0710580591286603 -0.00985586616131373 0.00512958205859571 0.0676198971571735 0.228225042988616 0.250707972437272 0.0354842391334762 "delta_1" 1.116 "NN"
-0.0894033779984504 -0.0698843939870359 -0.0106746967849274 0.00615100044805073 0.0672966231466798 0.223750419405848 0.246550235103411 0.0351995522131836 "delta_1" 1.118 "NN"
-0.0886459282777643 -0.0683670243663381 -0.00998350079964339 0.00749475227284202 0.0660405096666792 0.219208486804934 0.242315214264877 0.0349117583242841 "delta_1" 1.12 "NN"
-0.0877939308443711 -0.0668027373133282 -0.010388275458616 0.0087706280026083 0.0655238898287427 0.214600689435611 0.238006113001934 0.0346210076202608 "delta_1" 1.122 "NN"
-0.0868510374835598 -0.0651910910672595 -0.0102397181215168 0.0101342637858753 0.0649872497777018 0.209930142056335 0.23362375188935 0.0343275561017255 "delta_1" 1.124 "NN"
-0.0859699244287957 -0.063533196991693 -0.00978184450265052 0.011501324480005 0.0644303012781471 0.205198769161912 0.229169192057324 0.034031402572265 "delta_1" 1.126 "NN"
-0.0851616233587036 -0.0618312427373389 -0.00916902857921631 0.012661127042469 0.0638535893606289 0.200405874583521 0.224818700838999 0.0337325162151259 "delta_1" 1.128 "NN"
-0.0842545983636327 -0.0600851543819489 -0.0088605754503297 0.0135553001160467 0.0632576578566313 0.195555306801221 0.220432856205917 0.0334313357897835 "delta_1" 1.13 "NN"
-0.0832491848675658 -0.05829593457032 -0.0084682916446901 0.01496884003236 0.0626435262357299 0.190716536125944 0.215977229562511 0.0331278095994111 "delta_1" 1.132 "NN"
-0.0821440523386698 -0.0565009962887622 -0.00804708594929116 0.0163797369680693 0.060407867316119 0.187197156659607 0.211451687571683 0.0328220357906909 "delta_1" 1.134 "NN"
-0.0809412110793846 -0.0562349975828951 -0.00763103295621748 0.0175042011468337 0.059062187597154 0.183609698446575 0.206857767735218 0.0325144425490887 "delta_1" 1.136 "NN"
-0.079639812240033 -0.0558827098720582 -0.00743730378995511 0.018739005733693 0.0603705683209739 0.179953885638119 0.202197963138054 0.0322047200893082 "delta_1" 1.138 "NN"
-0.0782403179208084 -0.0554433990586098 -0.00680970522536772 0.0201453185367242 0.0600033992071565 0.176232317687799 0.197471671172633 0.031893376574479 "delta_1" 1.14 "NN"
-0.0767439075247069 -0.0549163329142546 -0.00640293154565241 0.0215238599785343 0.0592997974420979 0.172443320677695 0.192681649272246 0.0315801761130079 "delta_1" 1.142 "NN"
-0.0751500940450323 -0.0543028067698335 -0.00599569008001355 0.0226523273078534 0.0585794338336909 0.168589752896225 0.187828997822526 0.031265674836239 "delta_1" 1.144 "NN"
-0.0734608963905286 -0.053602082755726 -0.00616680742164832 0.0240073681350185 0.0578428423319084 0.164671851858501 0.182913627006222 0.0309497272907023 "delta_1" 1.146 "NN"
-0.0716758325952211 -0.0525129815852536 -0.00636570987841645 0.0253932955378817 0.0570910327034022 0.160690810585018 0.177940217531306 0.0306324202438747 "delta_1" 1.148 "NN"
-0.0697964497628663 -0.0502599566073818 -0.00547544535484235 0.0267702413909598 0.0563232253087116 0.155854232577073 0.172907491808147 0.0303141124317327 "delta_1" 1.15 "NN"
-0.0678242948211532 -0.047956540901559 -0.00671854823953311 0.0266231332505042 0.0564535595167959 0.150455875542021 0.167817284254698 0.0299945994209743 "delta_1" 1.152 "NN"
-0.0657588858342333 -0.0456034269608503 -0.00626000464674892 0.0261997034405533 0.0550754384981302 0.145016483727797 0.16267216702385 0.0296746130987894 "delta_1" 1.154 "NN"
-0.0636035574036289 -0.043202978508287 -0.00557621225855298 0.0275883471605223 0.0546567032918043 0.139536396112225 0.157473523618556 0.0293535755306536 "delta_1" 1.156 "NN"
-0.0616371826777637 -0.0407551779184359 -0.00536986171993892 0.0275636166203781 0.054319349716629 0.134018816304908 0.152222263080816 0.0290321137221792 "delta_1" 1.158 "NN"
-0.0595824474667668 -0.0382627522168677 -0.00548904860901112 0.0271736016968749 0.0538551381181969 0.128463135517857 0.146920488921737 0.0287101552009324 "delta_1" 1.16 "NN"
-0.0574356893949173 -0.0357268815457334 -0.00532022798872589 0.0267662973136522 0.0533663447220691 0.122872800380882 0.141569594080195 0.0283877244322875 "delta_1" 1.162 "NN"
-0.0551982181751196 -0.0331475567916319 -0.00434439607155146 0.0265778790832691 0.0528548800984763 0.117250068831448 0.136384282830793 0.0280653504068835 "delta_1" 1.164 "NN"
-0.0528714557407648 -0.0305272750735872 -0.00443588861550848 0.0258979408761386 0.0523200309756846 0.112668002661021 0.131162959133579 0.0277426577343451 "delta_1" 1.166 "NN"
-0.0504550367879213 -0.032621341932157 -0.00442550393674601 0.025115792501988 0.0523754473988887 0.108598375266494 0.125894341860269 0.0274203531621879 "delta_1" 1.168 "NN"
-0.0479534847646397 -0.0334212297951009 -0.00363231003424125 0.0249597788899405 0.0511782706660204 0.104476634765523 0.120578389441524 0.0270978904586535 "delta_1" 1.17 "NN"
-0.0453672711742179 -0.0305210204674324 -0.00370522960492403 0.024464225459379 0.0521357283640803 0.100307357435473 0.115218400788453 0.0267760516244444 "delta_1" 1.172 "NN"
-0.042700087341863 -0.0308180370088262 -0.00376790583660558 0.0239512202294587 0.0512433932042722 0.0960905927827986 0.109815054840484 0.0264546168470491 "delta_1" 1.174 "NN"
-0.0450964927797193 -0.031862153849527 -0.0038209989705984 0.0234206109208557 0.0514946462720629 0.0918273634612032 0.104369997273645 0.026133545048277 "delta_1" 1.176 "NN"
-0.0481675667831625 -0.0287467861675641 -0.00325658549590013 0.0228715287006174 0.0526453204888226 0.0860935332526189 0.0988853734397286 0.0258135121484256 "delta_1" 1.178 "NN"
-0.0512152107829311 -0.0289778165763841 -0.00331453171274454 0.0223056068329794 0.0505399656017875 0.0831675760174573 0.09336190195621 0.0254940518213704 "delta_1" 1.18 "NN"
-0.0542370697137211 -0.0268380284378318 -0.00294304405165247 0.0217223315170745 0.0505411207113916 0.0797465847284935 0.0878031652818207 0.0251758703872664 "delta_1" 1.182 "NN"
-0.0572293576035099 -0.0248175441857348 -0.00301707542597796 0.0211214259069474 0.0505641167850909 0.0754274493711167 0.0865263292901669 0.0248587503570628 "delta_1" 1.184 "NN"
-0.0601937789481761 -0.0223597989903404 -0.00308434665636037 0.0205042793517654 0.0518185148920922 0.074352531477029 0.0874965842736202 0.0245426577281009 "delta_1" 1.186 "NN"
-0.0631246468781015 -0.021894681639725 -0.00278262825585029 0.0198689414599176 0.0525373472695513 0.071400123419437 0.0884527378344226 0.0242281481256302 "delta_1" 1.188 "NN"
-0.0660196097727095 -0.0186463062041986 -0.00288093448903304 0.0192175138566086 0.0534280736360687 0.0704457128789557 0.0893961092900333 0.0239153115523359 "delta_1" 1.19 "NN"
-0.0688803665542475 -0.0168048520027462 -0.00297430937560805 0.0185488784212533 0.0539547515198699 0.0702795566950367 0.090326109567021 0.0236037946626972 "delta_1" 1.192 "NN"
-0.0717019378517278 -0.014716402690202 -0.00257876702140014 0.0178637040776382 0.0541496817403877 0.0696289928856249 0.0912421486485266 0.0232942224176888 "delta_1" 1.194 "NN"
-0.0744848288026114 -0.0198009846552547 -0.00204510455200757 0.0188977143172189 0.054728789228492 0.0685192138015058 0.0921453057331274 0.0229863238705675 "delta_1" 1.196 "NN"
-0.0772224024166066 -0.0248660034788979 -0.00198631226318047 0.0191286192950042 0.056016926155287 0.0681458677341942 0.0930355276193736 0.0226807155516381 "delta_1" 1.198 "NN"
-0.0799158895668262 -0.029907745521629 -0.00155058458932578 0.0201330047363926 0.0553109192664516 0.0670820617049036 0.093912105542947 0.0223772598840594 "delta_1" 1.2 "NN"
-0.0825629419686451 -0.0349229720658286 -0.000914028146735912 0.0214538903186234 0.0561053373667485 0.0680353539997569 0.0947762977810309 0.0220758623779309 "delta_1" 1.202 "NN"
-0.0851607316237208 -0.0399124893476182 0.000658101754423601 0.0206047479031639 0.0550788133083004 0.0689732990314001 0.0956269784712654 0.0217772700198809 "delta_1" 1.204 "NN"
-0.0877078581667554 -0.0448737547320723 0.000804033487795897 0.0189259436269316 0.0554702991197661 0.0698961386794044 0.0964649877921498 0.0214808838316952 "delta_1" 1.206 "NN"
-0.0902024474431666 -0.0498035099876155 0.000416467428147271 0.0175961141862944 0.0567863911852223 0.0708037572716836 0.097289615830808 0.0211873608795227 "delta_1" 1.208 "NN"
-0.0926424043256731 -0.0546996868984344 -0.00197105405864728 0.014155542085613 0.0557475946111636 0.0716962180262982 0.0981025967077201 0.0208966883497204 "delta_1" 1.21 "NN"
-0.0950273030577664 -0.0595628377759527 -0.0023201263494852 0.015713454202571 0.0554678225485563 0.0725733457218694 0.0989018499905007 0.0206086723009879 "delta_1" 1.212 "NN"
-0.0973521838041589 -0.0643863602970898 -0.002869007677609 0.0168522301201897 0.0542445305868406 0.0734353219188719 0.0996889312744946 0.0203241710221777 "delta_1" 1.214 "NN"
-0.0996206656726342 -0.0691750935887421 -0.0030399655608897 0.0178962334541937 0.0535112707764271 0.074282625962486 0.100463131322945 0.020042316645086 "delta_1" 1.216 "NN"
-0.101825873227717 -0.0739214689341869 -0.00311873707341914 0.0170038733978304 0.0546025313718173 0.0751145453742297 0.101225052298093 0.0197643012883273 "delta_1" 1.218 "NN"
-0.103967130189213 -0.0786245918905766 -0.00325411655568941 0.0186000659073264 0.0533050765898058 0.0759315600330747 0.101974580532013 0.0194895881235072 "delta_1" 1.22 "NN"
-0.106214871660575 -0.0832838053789406 -0.003255803207318 0.0203402630986607 0.0537044007308218 0.0767332560128787 0.102711900177007 0.0192182256955804 "delta_1" 1.222 "NN"
-0.108712588565024 -0.0878958271476895 -0.0030148278171318 0.0192476143095246 0.0573724982595409 0.0775206501635329 0.103436659214172 0.0189508421989685 "delta_1" 1.224 "NN"
-0.111142495360865 -0.0924604718185158 -0.00282311185809547 0.0201874796948592 0.0601243429410597 0.0782927330415638 0.104149340345711 0.0186869946788736 "delta_1" 1.226 "NN"
-0.113503932753824 -0.0969746904219142 -0.00262817872480703 0.0209533045096135 0.0619052603719061 0.0790504619642156 0.104849472855593 0.0184275240850924 "delta_1" 1.228 "NN"
-0.116115540255687 -0.101437338472414 -0.00229311857673142 0.0219282398991054 0.0658015752639316 0.0797925879169562 0.105537778376757 0.0181719990273416 "delta_1" 1.23 "NN"
-0.118804649346464 -0.105845354311702 -0.00215333781504623 0.0222440638144357 0.0682718107409598 0.0805201272324398 0.106213786705306 0.0179204082637227 "delta_1" 1.232 "NN"
-0.121419528482632 -0.110198308091317 -0.00259765953856261 0.0228335479571042 0.0694905352245708 0.0812330834163643 0.106878458103786 0.0176734298172335 "delta_1" 1.234 "NN"
-0.123963551777828 -0.114494102624827 -0.00291161480727364 0.0216923134395794 0.0731884799368139 0.0819309239824301 0.107530964133853 0.0174306014285685 "delta_1" 1.236 "NN"
-0.126811881436051 -0.118728966954427 -0.00335721666132893 0.0223573529703336 0.0740312719575119 0.0832932753102444 0.10817148990829 0.0171927299679073 "delta_1" 1.238 "NN"
-0.129668683578841 -0.121602617353777 -0.0036213951846682 0.0235958726588869 0.0747516357184932 0.086360743035868 0.108800340181005 0.0169595450530484 "delta_1" 1.24 "NN"
-0.132449649036892 -0.123009650303 -0.00358229815663069 0.0229860665556876 0.0756936779873888 0.0897984220437555 0.109417402905235 0.0167308538724491 "delta_1" 1.242 "NN"
-0.135205999139136 -0.127462700522998 -0.00370882897073432 0.0215968006108123 0.0763634151082407 0.0930660677942909 0.110023281721793 0.0165073783624781 "delta_1" 1.244 "NN"
-0.1382942428327 -0.131399926692128 -0.00470169072004389 0.0219983544969866 0.0772485777279845 0.0958178036625146 0.110617448215081 0.0162889340387949 "delta_1" 1.246 "NN"
-0.141305024035995 -0.132994392663629 -0.00477960030432034 0.0207416127166689 0.0783675336358627 0.0967690985184984 0.111199553206532 0.0160755279660104 "delta_1" 1.248 "NN"
-0.144236471424808 -0.13738126372883 -0.00479556439931206 0.0198210525500482 0.0789826675155402 0.100639868128003 0.111771035357008 0.0158677140356227 "delta_1" 1.25 "NN"
-0.147471796349945 -0.141471589336694 -0.00484195164256995 0.0208241037638045 0.0798422961606999 0.102603390872158 0.112330829463395 0.0156648163530001 "delta_1" 1.252 "NN"
-0.150710028615904 -0.143619217736163 -0.00546346840581924 0.0212855682573194 0.0805751242202088 0.105859811581184 0.113047039114863 0.0154680341991797 "delta_1" 1.254 "NN"
-0.153875185005613 -0.148438078109127 -0.00607877573220694 0.0206871400083712 0.081180054203955 0.108054830561531 0.116741848949232 0.0152766930307424 "delta_1" 1.256 "NN"
-0.157418183227005 -0.151776675050069 -0.00668579845155337 0.0197612720337388 0.0817675822151858 0.108583375052545 0.120428330059109 0.0150909791162946 "delta_1" 1.258 "NN"
-0.160881294457466 -0.155405832798626 -0.00728460275643794 0.0206399466444334 0.0831137324694193 0.111568494051514 0.124102382567097 0.0149113244262945 "delta_1" 1.26 "NN"
-0.164558920719314 -0.160089069630517 -0.0075665485020846 0.0190310265565572 0.0839662003618976 0.114961467016794 0.12776349925697 0.0147375046841934 "delta_1" 1.262 "NN"
-0.168315914564617 -0.162473673942644 -0.00783733897919148 0.0188410167491311 0.0845147686419839 0.115454785692893 0.131409985590901 0.014570156185672 "delta_1" 1.264 "NN"
-0.172212810756564 -0.167526096090511 -0.00809869414054254 0.0179953479565151 0.085045024260216 0.116237633286556 0.135038957225962 0.0144088958119672 "delta_1" 1.266 "NN"
-0.17623990913035 -0.171066534522876 -0.008351588929431 0.0173358921664493 0.0855582843258214 0.119222345567479 0.138649677909676 0.0142536454623039 "delta_1" 1.268 "NN"
-0.180299343388692 -0.174120418015494 -0.00914397845503823 0.016460681880166 0.0860532437377158 0.122205486586205 0.142240936875649 0.014105219949831 "delta_1" 1.27 "NN"
-0.184558033078203 -0.179136762493536 -0.00962057540820482 0.015275788081704 0.0867250949378486 0.125183626849146 0.145808430494606 0.0139630074386655 "delta_1" 1.272 "NN"
-0.188736941601718 -0.182784286306205 -0.00994690708099566 0.0142506065589934 0.0876981255049727 0.128158347387414 0.14935359525788 0.0138277330218067 "delta_1" 1.274 "NN"
-0.192960182893901 -0.185559499743136 -0.0101739231100471 0.015071440072338 0.0882681779220967 0.131126700488729 0.152873581411491 0.0136993072882185 "delta_1" 1.276 "NN"
-0.197315732480735 -0.189138714746633 -0.0103948521578296 0.0158961493747525 0.0886669970116958 0.134086454946554 0.156363873092606 0.0135773801553046 "delta_1" 1.278 "NN"
-0.201587501060457 -0.193938362945914 -0.0111958117887991 0.0167237239876181 0.0890513170890692 0.137037049734411 0.159825917752887 0.0134627209701818 "delta_1" 1.28 "NN"
-0.205775753070623 -0.198331013451069 -0.0117993021502554 0.0175536311578348 0.0900655680599828 0.139975541346259 0.163254728392381 0.0133548239250779 "delta_1" 1.282 "NN"
-0.209876933455606 -0.201212273080785 -0.0121130468606918 0.0183862921794269 0.0904508753598654 0.142904480382837 0.166651764495325 0.0132543941242843 "delta_1" 1.284 "NN"
-0.214033171760395 -0.203997186890196 -0.0124205813890901 0.0192196248623075 0.0908183867694479 0.145819988859989 0.17001302092548 0.0131612883248366 "delta_1" 1.286 "NN"
-0.218231774454317 -0.206684369617952 -0.0127420829592853 0.0200551243345088 0.0911684698698443 0.148717952181605 0.173334735801423 0.013075166645855 "delta_1" 1.288 "NN"
-0.222336711597397 -0.209560152894111 -0.013607928671735 0.0208913065173471 0.0915001219878206 0.151600933286253 0.176618395765583 0.0129967871068893 "delta_1" 1.29 "NN"
-0.226349430696665 -0.213834494712183 -0.0140153919371799 0.0211964257256061 0.0923700607896858 0.154466490136813 0.179859291892572 0.012925911147345 "delta_1" 1.292 "NN"
-0.230265183755614 -0.218017598407311 -0.0144157163200334 0.0213269378117724 0.0932313388008386 0.157310990483597 0.183055341303832 0.0128623216386414 "delta_1" 1.294 "NN"
-0.234081126095089 -0.222105455457694 -0.0148823893982231 0.0214400821515084 0.0937339752335584 0.160137248464741 0.186206859017962 0.0128068245366452 "delta_1" 1.296 "NN"
-0.237795362543372 -0.226067610706707 -0.0155084273834136 0.0215299674202485 0.0939991173617735 0.162938792840313 0.189308694209896 0.0127587322865361 "delta_1" 1.298 "NN"
-0.241406232180436 -0.228598864843516 -0.0172094859750693 0.021795155234986 0.0945981971696477 0.165718453502077 0.192362614391929 0.0127190425623796 "delta_1" 1.3 "NN"
-0.244911116463868 -0.231022646591819 -0.0182597629351462 0.0225524977000513 0.0948393705444756 0.168473817490022 0.195362999819676 0.0126871096727021 "delta_1" 1.302 "NN"
-0.248307639293473 -0.233335414586598 -0.0187316314898598 0.0233101495082018 0.0950621717393895 0.171199851596726 0.198308049165286 0.0126628990562729 "delta_1" 1.304 "NN"
-0.251665735269853 -0.235535529855775 -0.0192014676021892 0.0240656795225995 0.0952674513787449 0.173899631211127 0.201198111619189 0.0126470744422719 "delta_1" 1.306 "NN"
-0.255040235339485 -0.237622065134101 -0.01994448400502 0.02481975721742 0.0954543922128694 0.176568611028378 0.20402926424544 0.0126391274738683 "delta_1" 1.308 "NN"
-0.258300765703359 -0.239592447250678 -0.0216618589184281 0.0255730532363265 0.0959959243666013 0.179209175509716 0.206799266926042 0.0126398722225115 "delta_1" 1.31 "NN"
-0.261443524590983 -0.241445781982596 -0.0232234134031168 0.0263239744159656 0.0967550400338266 0.181816083526108 0.209507552406737 0.0126487802985972 "delta_1" 1.312 "NN"
-0.264467324799683 -0.243181885458257 -0.0234781600356979 0.0270715248089186 0.0974943022953894 0.184388388329436 0.212149981215731 0.0126656724038361 "delta_1" 1.314 "NN"
-0.267366682276356 -0.245062119601704 -0.0237148139673029 0.02781804744111 0.0982134326116507 0.186927291785284 0.214725994221064 0.0126913900776102 "delta_1" 1.316 "NN"
-0.270143260209271 -0.247850578175437 -0.0250136783705763 0.0285605210933881 0.0986391051401247 0.18890598231848 0.21723408678558 0.012725306776615 "delta_1" 1.318 "NN"
-0.272793951182256 -0.250516860515782 -0.0266750323195535 0.0292991439146302 0.098775120783499 0.190451146030913 0.219672300942162 0.0127680452956894 "delta_1" 1.32 "NN"
-0.27531089255472 -0.253061930005305 -0.0283283706680977 0.0300349498374497 0.0988989012985064 0.191911682287647 0.222038925605557 0.0128195480798707 "delta_1" 1.322 "NN"
-0.277699095860229 -0.255483879359832 -0.0299745073824913 0.0307663514553023 0.0990107116875945 0.193285113301078 0.224329392920798 0.0128791776527878 "delta_1" 1.324 "NN"
-0.279953316260205 -0.257777228844181 -0.0316111560162724 0.0314934315569078 0.099110043132234 0.194572303963053 0.226545576675847 0.0129478494798913 "delta_1" 1.326 "NN"
-0.282070450567877 -0.259943174315162 -0.0332382949629917 0.0322162741961971 0.0991985336205126 0.195771748180115 0.22868410989781 0.0130249824322534 "delta_1" 1.328 "NN"
-0.284047868319057 -0.261978138370296 -0.0348554257283742 0.0329337725994177 0.0992749009944616 0.196883634234822 0.230743548604253 0.0131111931160366 "delta_1" 1.33 "NN"
-0.285884371481415 -0.263880207649446 -0.0364630024649144 0.0336464900217965 0.0998538612831583 0.197907203262573 0.232723184972611 0.0132062089153213 "delta_1" 1.332 "NN"
-0.28757853898093 -0.265647702323347 -0.0371140288148346 0.034354274534963 0.100464073534489 0.198842416563876 0.234619216889865 0.0133096853234857 "delta_1" 1.334 "NN"
-0.289126088249205 -0.267279414512182 -0.0374745932564562 0.035055783224079 0.100563857936273 0.19968947876789 0.236434045687631 0.0134226130063631 "delta_1" 1.336 "NN"
-0.29052487806893 -0.268347235719474 -0.0378173070761181 0.0357512242634768 0.100524061244454 0.200447647069435 0.23816292470173 0.0135443556360157 "delta_1" 1.338 "NN"
-0.291776339085364 -0.268785194476927 -0.0392295774213072 0.0364405687366836 0.100466710150141 0.201114533422778 0.239804928550423 0.0136746223569532 "delta_1" 1.34 "NN"
-0.292873076040218 -0.26907922497892 -0.040697948542604 0.037123789055 0.100391597907179 0.201693725990487 0.241360347616842 0.0138142793115668 "delta_1" 1.342 "NN"
-0.293816516865678 -0.269227265423615 -0.0421529004654642 0.0378005013296323 0.100298697714908 0.202181188211637 0.242826147386302 0.0139625101279167 "delta_1" 1.344 "NN"
-0.294602152320282 -0.269228683601235 -0.0435945134924411 0.0384698461624018 0.100189175997125 0.202581233122113 0.244202874136755 0.0141202288124574 "delta_1" 1.346 "NN"
-0.295231434315377 -0.269082370572506 -0.0450220323232655 0.0391328724139819 0.100632122671776 0.202891026146967 0.245489409940233 0.0142868648326767 "delta_1" 1.348 "NN"
-0.295701757475303 -0.268789383002084 -0.0464341044587018 0.0399692847817981 0.101148580644181 0.203568931717843 0.246681065315436 0.0144620908615234 "delta_1" 1.35 "NN"
-0.296007174570582 -0.268341493896187 -0.0478319988513654 0.0408463380940087 0.101347768496274 0.205273140231398 0.247784369895945 0.0146470343715915 "delta_1" 1.352 "NN"
-0.296150317446873 -0.267746450156084 -0.049214241487693 0.0417292860526539 0.100800698695976 0.206931359280236 0.248790142018056 0.0148404326362816 "delta_1" 1.354 "NN"
-0.296126666237951 -0.266993879008677 -0.0505810261316568 0.0426187868517474 0.100202006470965 0.208543217849661 0.249783782459995 0.0150433618162959 "delta_1" 1.356 "NN"
-0.295935542010092 -0.266089381863313 -0.0519314725169739 0.0435139492602585 0.100497188925704 0.210109302347526 0.250896938456004 0.0152551953105784 "delta_1" 1.358 "NN"
-0.295577937256376 -0.265030455484183 -0.0523684465970693 0.0444144814586025 0.101448646872783 0.211625921135432 0.251920656081786 0.015475798455013 "delta_1" 1.36 "NN"
-0.295046735206042 -0.263815573191867 -0.0527547859063013 0.0453206946223901 0.101224532885452 0.213093453764434 0.252857402622158 0.0157059451170627 "delta_1" 1.362 "NN"
-0.294350653433598 -0.262443461245272 -0.0531178169648721 0.0462318278317062 0.100983146822492 0.214509900083846 0.253703451200535 0.0159447698059648 "delta_1" 1.364 "NN"
-0.293606415585603 -0.260912608312621 -0.0534589480760712 0.0471478360913795 0.100982080273793 0.215876840145471 0.254460563373054 0.0161929865306262 "delta_1" 1.366 "NN"
-0.292689668825377 -0.259223650069907 -0.0540063256676566 0.0480684366567039 0.101382169407994 0.217190374297596 0.25512527163735 0.0164500305178912 "delta_1" 1.368 "NN"
-0.291600186675679 -0.257377461852268 -0.0546095735890297 0.0489917977312539 0.101761922210542 0.218451137527414 0.25569866067823 0.0167157941862848 "delta_1" 1.37 "NN"
-0.290332998376464 -0.255368484434177 -0.0543444008003215 0.0499204989313615 0.101939705578579 0.219658591242133 0.256180866953293 0.0169910665257623 "delta_1" 1.372 "NN"
-0.288891953812907 -0.253201673428568 -0.0545931790859548 0.0507551124630776 0.101796239806909 0.220809827468071 0.256568932277058 0.0172748484935947 "delta_1" 1.374 "NN"
-0.287271840993153 -0.250871271040662 -0.0548176807258074 0.049786581654077 0.101642604898889 0.221906472257252 0.256867055819862 0.0175680746770261 "delta_1" 1.376 "NN"
-0.285476267509192 -0.248733204569808 -0.0550319853082744 0.048789531356066 0.101478849444562 0.222709006009915 0.25707086076204 0.017869881583738 "delta_1" 1.378 "NN"
-0.283500971236327 -0.247254448378412 -0.0560152254612443 0.0486076655689585 0.101201805467982 0.22184033908031 0.257180286607704 0.0181805041308221 "delta_1" 1.38 "NN"
-0.281346228839904 -0.245637037346454 -0.0569842417329047 0.0491216786722519 0.100837143369723 0.220882563688677 0.257199100362589 0.0185004322757414 "delta_1" 1.382 "NN"
-0.279014962765835 -0.243886906877252 -0.0554844145914006 0.0496255557290455 0.100455820406561 0.219834879242237 0.257122490551452 0.018828600673578 "delta_1" 1.384 "NN"
-0.276502943208704 -0.242000213304116 -0.0555916237223735 0.0501201287668243 0.100579367048653 0.21869815888714 0.256952803078307 0.0191659040580376 "delta_1" 1.386 "NN"
-0.273810469724268 -0.239978115842252 -0.0556751436263676 0.0506037277324805 0.100514146135919 0.217477105568873 0.256691673424985 0.0195122130709865 "delta_1" 1.388 "NN"
-0.270940940719888 -0.237824160266745 -0.055830302247261 0.0510773064917629 0.100292288916995 0.216166908729082 0.25633574493768 0.0198667133221199 "delta_1" 1.39 "NN"
-0.267889170957782 -0.23553523955167 -0.056637130669442 0.0515407473413021 0.100060913383449 0.214773015047623 0.255887168712705 0.0202304096217901 "delta_1" 1.392 "NN"
-0.264660715779599 -0.233115638675434 -0.0574321382209206 0.0519939336330781 0.0998198959553407 0.213293961695387 0.255345240692759 0.0206024606534972 "delta_1" 1.394 "NN"
-0.261252332142103 -0.230566062644545 -0.0557764383168158 0.0524368680602811 0.0995696504790471 0.211732820426095 0.254712361055213 0.0209829197025588 "delta_1" 1.396 "NN"
-0.25766459307374 -0.227883159776064 -0.0557429849152755 0.0528691969574286 0.0993097573204315 0.210089569315442 0.253987120073317 0.021372371849724 "delta_1" 1.398 "NN"
-0.253902840575325 -0.22507406523094 -0.0556869090124927 0.0532909255769238 0.0990405128441773 0.209465870031485 0.253169783390378 0.0217698089943399 "delta_1" 1.4 "NN"
-0.249960496319505 -0.222134947513744 -0.0556061634126015 0.0537015835970684 0.0987625112853351 0.210068936796304 0.252596476438993 0.0221762384967965 "delta_1" 1.402 "NN"
-0.245844572461202 -0.219069392637335 -0.0559347786693127 0.0541022516799849 0.098795704019499 0.210618224961491 0.252015755368037 0.0225907469132194 "delta_1" 1.404 "NN"
-0.241554703713935 -0.214900401041484 -0.0565818599626637 0.05449198519293 0.0982810393365223 0.211113755809746 0.2513475861114 0.0230133185414273 "delta_1" 1.406 "NN"
-0.23708816480032 -0.210013097869425 -0.0552291745845388 0.0548710328591122 0.0978724431171111 0.211555793209464 0.250594607402232 0.0234447315322885 "delta_1" 1.408 "NN"
-0.232451769623604 -0.204958370200136 -0.0550577717697298 0.0552396441557685 0.0984990254769325 0.211942462891794 0.249754933753134 0.0238838100685936 "delta_1" 1.41 "NN"
-0.227642320358716 -0.199733908126457 -0.0548637441995297 0.0555969958224882 0.0993267291008962 0.212272391010135 0.248831214296157 0.024331512642146 "delta_1" 1.412 "NN"
-0.222664250427123 -0.194341944424392 -0.0546474290921035 0.0559442925028155 0.099118641320886 0.212546120374484 0.247820142365326 0.024787086226869 "delta_1" 1.414 "NN"
-0.217518895672292 -0.1887840017088 -0.0544088051210569 0.0562803558442611 0.0975766113122463 0.212760860056517 0.246726046965814 0.0252504254830913 "delta_1" 1.416 "NN"
-0.212207129303967 -0.183058985390225 -0.054147970476615 0.0566061544479206 0.0962096195617126 0.212919783839266 0.245547558863163 0.0257222370369397 "delta_1" 1.418 "NN"
-0.206731757506636 -0.177171766743743 -0.0538657389134607 0.0569208699619206 0.0960481434652379 0.210674615882386 0.244284276788574 0.0262013561147231 "delta_1" 1.42 "NN"
-0.20110795926586 -0.171467286575146 -0.0535612555649425 0.0564213821413144 0.0961270673312167 0.208294847978997 0.242938664778224 0.026688648790801 "delta_1" 1.422 "NN"
-0.19569851984344 -0.167915870561279 -0.0532362884774997 0.054585096326091 0.0961458320038402 0.205842927077656 0.241511045664056 0.0271839251430808 "delta_1" 1.424 "NN"
-0.190145179112752 -0.16427053142949 -0.0528901026112105 0.0527335765738788 0.0955093231628945 0.20332248561624 0.239999601073784 0.0276862805086736 "delta_1" 1.426 "NN"
-0.18444713151944 -0.160529136792329 -0.050762676810437 0.0526276260605461 0.0948584611285274 0.200734553100463 0.238409915865819 0.028196806652554 "delta_1" 1.428 "NN"
-0.178610964905919 -0.156695539062456 -0.0511978764541552 0.0528852299089655 0.0941949280289565 0.198078970876886 0.23673806330887 0.0287142639856315 "delta_1" 1.43 "NN"
-0.172632792901641 -0.152769300729299 -0.0516337920102168 0.0531324410015837 0.0935177830728237 0.195362021567474 0.23498679852227 0.0292395059626402 "delta_1" 1.432 "NN"
-0.166522104810046 -0.146182270005067 -0.0512934903519231 0.0533699974748274 0.0930980926953179 0.192580931861958 0.233203664668958 0.0297724077224456 "delta_1" 1.434 "NN"
-0.160277665091089 -0.139045438025426 -0.0466319575220373 0.0535967311803824 0.0926944178652129 0.192060416100175 0.231786731839859 0.0303119451100683 "delta_1" 1.436 "NN"
-0.153900626008556 -0.131759137438424 -0.0466626806330992 0.0538139784289071 0.0927047657331048 0.192057435959569 0.230294675128673 0.0308592502072972 "delta_1" 1.438 "NN"
-0.147442991113015 -0.125001824953967 -0.0466607270012607 0.0540211692463188 0.092701219439455 0.191998988338751 0.228725678563977 0.0314134316777299 "delta_1" 1.44 "NN"
-0.141457784621973 -0.121521178765279 -0.0468042704032527 0.0542179731305363 0.0926840392133343 0.191887342111372 0.227079599486046 0.0319743960409872 "delta_1" 1.442 "NN"
-0.135356978174705 -0.117961037236419 -0.0465649058553881 0.0544047750136512 0.0926238393921202 0.19172143217773 0.22536107341548 0.0325427706541158 "delta_1" 1.444 "NN"
-0.129152421289825 -0.11300734346343 -0.0464675391901208 0.0545818409600978 0.0918936599104708 0.191497813318935 0.223566655361346 0.0331174874132 "delta_1" 1.446 "NN"
-0.122837860424612 -0.105170291915949 -0.0445507610091367 0.0547483652604193 0.0906216744025357 0.191220435364521 0.221699583525412 0.0336995077696342 "delta_1" 1.448 "NN"
-0.11656872945973 -0.0974484308140775 -0.0407794977046212 0.0568886239068656 0.0894589719355794 0.189223262949142 0.219760477635134 0.0342879716684653 "delta_1" 1.45 "NN"
-0.110864674558655 -0.0973979132572347 -0.0411141203608794 0.0572328737984611 0.088968556156894 0.186085649243681 0.217747339025365 0.0348826719548957 "delta_1" 1.452 "NN"
-0.105068401582645 -0.0973134643655171 -0.0382957246350921 0.0606240420579756 0.0887871851071883 0.182897127075776 0.215664372438704 0.0354844562752968 "delta_1" 1.454 "NN"
-0.0991846113926904 -0.0950213202040366 -0.0337938559959481 0.0607578942231335 0.0880665620831006 0.179654969662435 0.213511509583526 0.0360920083244745 "delta_1" 1.456 "NN"
-0.097375133313919 -0.0920026177396218 -0.0340954259173465 0.0621736686464959 0.0879277016815472 0.176363367397669 0.211287986082346 0.0367061336550354 "delta_1" 1.458 "NN"
-0.0973099399537209 -0.087697660508731 -0.0284949437095232 0.0614106594425453 0.0885782546046191 0.173023891480073 0.208996140959778 0.0373269652974472 "delta_1" 1.46 "NN"
-0.0972136323070552 -0.0864660831944373 -0.0263620850652915 0.0610194236225903 0.0884851341110529 0.169635493912821 0.206960111581489 0.0379530488588169 "delta_1" 1.462 "NN"
-0.0970840278149445 -0.0859917832879944 -0.0264788747093743 0.0604717220300443 0.088381437724936 0.168607295854565 0.205071644354693 0.0385858450245086 "delta_1" 1.464 "NN"
-0.0969234740414757 -0.0854876259158113 -0.0268249960086422 0.0609542636010567 0.0876222078894684 0.168310184589482 0.203114547243168 0.0392239192761889 "delta_1" 1.466 "NN"
-0.0967312192792655 -0.0849541292390592 -0.0204648682237485 0.0601794857165094 0.0868103922246887 0.167959968664867 0.201089923732784 0.0398680391640517 "delta_1" 1.468 "NN"
-0.0965075848746526 -0.0843906200008091 -0.0189300499434188 0.0593976077135538 0.0880026788891525 0.167558253461914 0.198998881300561 0.0405181625647771 "delta_1" 1.47 "NN"
-0.0962534890455577 -0.0841245410916205 -0.017652057549072 0.0591416895204466 0.0891191907383533 0.167101164385495 0.196841586679757 0.0411732823409965 "delta_1" 1.472 "NN"
-0.0959680632970652 -0.084325593222444 -0.0168589165867226 0.0597753924054466 0.0895550757958938 0.166590314252399 0.194619422178608 0.0418344663314888 "delta_1" 1.474 "NN"
-0.095651870034319 -0.0845083427468263 -0.01229933065011 0.0590002103596671 0.0904883123791916 0.163627089550157 0.192330913954385 0.0425004440661515 "delta_1" 1.476 "NN"
-0.0953054721248463 -0.0846725607058056 -0.0132135457745517 0.05835942259857 0.0922199512984277 0.16007428126269 0.189980075556331 0.0431719373172651 "delta_1" 1.478 "NN"
-0.0949300289450059 -0.0848192100049419 -0.011694975208359 0.0599202073395997 0.0923335400859355 0.156480450518313 0.187566155926754 0.0438489028466158 "delta_1" 1.48 "NN"
-0.0945245545663294 -0.0849467499263397 -0.0119772895606596 0.0589487983841829 0.0920558491596958 0.152846728975029 0.185088408687796 0.0445302538253579 "delta_1" 1.482 "NN"
-0.0940891364063368 -0.0850561429188115 -0.0083225122387276 0.0585159260304983 0.0922609627814542 0.149178306090984 0.182550638253408 0.0452170756207697 "delta_1" 1.484 "NN"
-0.0936263657400136 -0.0851460862262936 -0.00404049970975362 0.0588275059159531 0.0917186465016429 0.145473459817285 0.180458729120741 0.0459080903952417 "delta_1" 1.486 "NN"
-0.0932208843566202 -0.0852175418761723 -0.00431920120808504 0.0569507151531533 0.0911700029237701 0.143969950109603 0.178362391382105 0.0466040603786718 "delta_1" 1.488 "NN"
-0.0928443021509122 -0.0852707572357669 -0.00443075281372529 0.0579731215727503 0.0919566528920652 0.144059386709473 0.176203583212749 0.0473048985727746 "delta_1" 1.49 "NN"
-0.0924404615794348 -0.0845249271299309 -0.00491226393018485 0.0569687058855192 0.0917605990902353 0.150973186349221 0.173982260069437 0.0480096405994851 "delta_1" 1.492 "NN"
-0.0920112176597443 -0.0837215624727039 -0.00510699611933685 0.0579658422992582 0.0906993724354737 0.158108770354085 0.171699811195814 0.0487188256070759 "delta_1" 1.494 "NN"
-0.0915548496894023 -0.0828927075433081 0.000317297987255216 0.0571862128384945 0.0909089582039853 0.161544601415374 0.169355960427701 0.0494326440965931 "delta_1" 1.496 "NN"
-0.0910736906405063 -0.0820399415656903 0.00249167522816029 0.0573371793065285 0.090471544570451 0.164645111001948 0.173961852890056 0.0501496718432608 "delta_1" 1.498 "NN"
-0.0905662593465804 -0.0815769676714975 0.00200565723779489 0.0563138283543261 0.0900256153712817 0.165945886402212 0.181918824481953 0.0508713590117655 "delta_1" 1.5 "NN"
-0.0900335785949198 -0.0816573688116304 0.000771042305681924 0.0555061328829352 0.0895732334679495 0.171402456660847 0.190057538050906 0.0515962356657946 "delta_1" 1.502 "NN"
-0.0894761951856287 -0.0817251097569984 0.0015123448124208 0.0553991235339715 0.0891124090331238 0.180568092934779 0.198782731168792 0.0523250123791788 "delta_1" 1.504 "NN"
-0.0888946578075325 -0.0817757757339044 0.00116168491923729 0.0552831578593109 0.088645444200939 0.190519649701745 0.207530070585641 0.0530575487123143 "delta_1" 1.506 "NN"
-0.0883121077069777 -0.0818127011986873 0.000798918468319032 0.056008453824551 0.0881715417893483 0.199659569333366 0.216299996733365 0.0537929697903701 "delta_1" 1.508 "NN"
-0.0878458488419496 -0.081832664132852 0.00307865689617515 0.0550232214919457 0.087690499704504 0.206123195377333 0.22508815430433 0.0545321436786184 "delta_1" 1.51 "NN"
-0.0873591379554575 -0.0814326502375429 0.00331493773407132 0.0548792202513932 0.0872031890901703 0.212615282460261 0.233891124068216 0.0552738437036361 "delta_1" 1.512 "NN"
-0.0868491647843403 -0.0804890120465118 0.000993523758067383 0.0528848983568929 0.0867097661565223 0.219135991701324 0.24296734964732 0.056018770771851 "delta_1" 1.514 "NN"
-0.0863175304618138 -0.0795236324610522 0.00106200417573188 0.0533984748198369 0.0862102681905664 0.227200836491996 0.252323585244655 0.0567668381356857 "delta_1" 1.516 "NN"
-0.0857639294251236 -0.0785378372742951 0.00232166726864236 0.0525900132011338 0.0857047327654306 0.23714222468154 0.261673852644629 0.0575169643614871 "delta_1" 1.518 "NN"
-0.0851897258048406 -0.0785400204421278 0.00552331205155543 0.0517763015611878 0.0851942706239689 0.247066353674534 0.271020965689335 0.058270094871955 "delta_1" 1.52 "NN"
-0.0846240467278669 -0.0786225568516608 0.00430140040986782 0.0509577235173014 0.0846777278025586 0.256964360763507 0.280353411253856 0.0590250755449112 "delta_1" 1.522 "NN"
-0.0841879357815241 -0.0786927835784543 0.00456375030289369 0.0516191189823378 0.0841562145724313 0.266834999959357 0.289675864298669 0.0597824474230076 "delta_1" 1.524 "NN"
-0.0837315883902872 -0.078750210328371 0.00543279891973691 0.0508306437657015 0.0852513516207356 0.275080366619907 0.298979635067585 0.0605423299811182 "delta_1" 1.526 "NN"
-0.0832565890805679 -0.077964938498331 0.00501400269062202 0.049779941887483 0.0830978286353729 0.282570634789912 0.308262219901812 0.0613034270809391 "delta_1" 1.528 "NN"
-0.0827626157719787 -0.0769764990592221 0.00455690582364876 0.0487270488084074 0.0825613880752353 0.290076567615869 0.317520625519744 0.0620668855392495 "delta_1" 1.53 "NN"
-0.0822499431724142 -0.0759693482236721 0.00408917481878412 0.05024226406917 0.0820209604323594 0.297582545697284 0.326752799528429 0.062830963336049 "delta_1" 1.532 "NN"
-0.0818304876192004 -0.0755830505239934 0.0036089521055751 0.050476586256647 0.0835325334768626 0.305099164381409 0.335957153533731 0.0635973728847745 "delta_1" 1.534 "NN"
-0.0814696507983814 -0.0757303868076531 0.00311819484920539 0.0465992714414745 0.0826344981602865 0.312620789543303 0.345125403897294 0.0643650722551052 "delta_1" 1.536 "NN"
-0.0810926626475486 -0.0758675246156035 0.00261588002099189 0.0463240993656355 0.0804438061063045 0.320136054253222 0.354254011865236 0.0651332662414739 "delta_1" 1.538 "NN"
-0.0806978744458648 -0.0756375599722583 0.00210265356067518 0.0460389523112195 0.0799480256631372 0.327652179445468 0.363477716173128 0.0659026005020681 "delta_1" 1.54 "NN"
-0.0802866184486182 -0.0746827582323706 0.00149991988224452 0.0457457827985668 0.0794476643109501 0.335165886364081 0.372792156071038 0.0666731084247489 "delta_1" 1.542 "NN"
-0.0798744678334651 -0.0737121755641581 0.00104378356515755 0.0460507028587342 0.0795470104271034 0.344465592457971 0.382050774417311 0.0674436076670996 "delta_1" 1.544 "NN"
-0.0796220194482691 -0.0727251940007652 0.000498476263529612 0.0450087486209372 0.0791704729627432 0.353780833488266 0.391251963515675 0.0682150046041706 "delta_1" 1.546 "NN"
-0.0793560728354776 -0.072802210127296 -5.80230478826049e-05 0.0439670241794829 0.0779244701938283 0.363041972962575 0.400394103053386 0.0689861227453266 "delta_1" 1.548 "NN"
-0.0790732964830643 -0.0730264172773103 -0.000623877582886179 0.0429244278379828 0.0774092532933366 0.372244292747935 0.409475560101229 0.0697575845354618 "delta_1" 1.55 "NN"
-0.0787762007862622 -0.0732412015814976 -0.00133334096009641 0.0418815862572478 0.0768917855369854 0.381393075001244 0.418495165950676 0.0705292816502287 "delta_1" 1.552 "NN"
-0.0784632438533133 -0.072466272082903 -0.00178691545634768 0.0411912739664686 0.0763709116307495 0.390480713985669 0.427441721902854 0.0713000213882113 "delta_1" 1.554 "NN"
-0.0781367000622915 -0.0715630096180981 -0.0023832868960505 0.0419053006485143 0.075846905913118 0.399508172991916 0.436324032661726 0.0720709880366842 "delta_1" 1.556 "NN"
-0.0779401269159556 -0.0706459903244012 -0.00154077707416089 0.0387561280243793 0.0753200417892057 0.408468760363101 0.445136584437128 0.0728406303414433 "delta_1" 1.558 "NN"
-0.0777764967429497 -0.0697737597725256 -0.000751097963562319 0.0377151742013433 0.0747903542747199 0.417366729703136 0.45387432852095 0.0736098392044539 "delta_1" 1.56 "NN"
-0.0776004995746613 -0.0700873353588389 -0.00422885451192845 0.0376273478814229 0.0742579974350702 0.426199168732402 0.462539357004029 0.074378202541855 "delta_1" 1.562 "NN"
-0.0774101062117694 -0.0703933542175008 -0.00486266605465135 0.0379435389720868 0.0737133833589089 0.434961244526927 0.471125643987088 0.0751448486891573 "delta_1" 1.564 "NN"
-0.0772056723834271 -0.0706920235270618 -0.00550497645033898 0.0375825701281438 0.0731861296625549 0.443657647610189 0.479634304369802 0.0759108195651096 "delta_1" 1.566 "NN"
-0.0769891042822373 -0.0700622753530489 -0.00615538217935296 0.0358385023638661 0.0726470452718577 0.452280180606676 0.48806119552221 0.0766745165331136 "delta_1" 1.568 "NN"
-0.07675742130415 -0.0692377577317411 -0.00681479131297746 0.0358345788624456 0.0722335672209583 0.460834460408241 0.496409308012721 0.0774368244240938 "delta_1" 1.57 "NN"
-0.0765357471296044 -0.0683970661660485 -0.00748256249046797 0.0349563570227991 0.0715125551257164 0.469315112194565 0.504673034270247 0.0781976431714988 "delta_1" 1.572 "NN"
-0.0764697956925433 -0.0675447949065486 -0.00815817394716056 0.0340765205715267 0.0707874166004686 0.477720554997751 0.51285057111297 0.0789555716558303 "delta_1" 1.574 "NN"
-0.0763903512144335 -0.0673641849011368 -0.00746519686085811 0.0331946750204619 0.0701971896953139 0.486053486423981 0.520945350123291 0.0797114899003988 "delta_1" 1.576 "NN"
-0.0762995501937109 -0.0677533641028767 -0.00579473012540976 0.0320349784755118 0.0693283007996056 0.493402344662117 0.528950778858781 0.0804646520711104 "delta_1" 1.578 "NN"
-0.076194761577651 -0.0681357120125787 -0.00697340415539482 0.0314239694142575 0.068549507607425 0.500680835500468 0.53686883750134 0.0812158018295073 "delta_1" 1.58 "NN"
-0.076077169831217 -0.0685116734660132 -0.0109345782497476 0.030535926539384 0.0674852959194367 0.507885332955924 0.544698634765401 0.0819640647164766 "delta_1" 1.582 "NN"
-0.075947006565477 -0.0680121698322302 -0.0116460018267821 0.0296458996599152 0.0668784013468261 0.515018164409986 0.552434976510347 0.0827085795402244 "delta_1" 1.584 "NN"
-0.0758033121297677 -0.0672672518129658 -0.0112107086778681 0.0298202608381962 0.0663725534406662 0.522072595175462 0.560081235921521 0.0834503129117616 "delta_1" 1.586 "NN"
-0.0756465587165385 -0.0665096377702388 -0.0100491140192789 0.0282220165710534 0.0656624221430601 0.529050003241054 0.567636010578813 0.0841888226067992 "delta_1" 1.588 "NN"
-0.0754875938798856 -0.0657389027057065 -0.00996703076726568 0.026990047450953 0.0650530959652057 0.535945565018594 0.575097412903974 0.0849231019246356 "delta_1" 1.59 "NN"
-0.0754953177167657 -0.0673331836576758 -0.014050061385563 0.0268637352834918 0.0644428760737406 0.542762081577835 0.582464500030091 0.0856542118651318 "delta_1" 1.592 "NN"
-0.0754915156600016 -0.0691426673164572 -0.0152964013433141 0.0258844224361611 0.0638323262824052 0.549492335671594 0.589736796964429 0.0863807479831783 "delta_1" 1.594 "NN"
-0.0754741493102575 -0.0699749726532723 -0.0147699100668244 0.0249081467869509 0.0632209371748044 0.556137688384922 0.59691477342559 0.0871034081712309 "delta_1" 1.596 "NN"
-0.0754447574236552 -0.0712356852506462 -0.0135345904477602 0.0239355263256964 0.0626090330231598 0.562694251697343 0.603996505983405 0.0878219645954085 "delta_1" 1.598 "NN"
-0.0754022570287187 -0.0715366436194378 -0.0127111209914688 0.0224778766801395 0.0619964000081137 0.569161486307607 0.610980539081884 0.088535408839687 "delta_1" 1.6 "NN"
-0.0773140350287802 -0.0718284342557372 -0.0110928789323643 0.0215776092744716 0.061383896887095 0.575538862422802 0.617870176981336 0.0892448033666931 "delta_1" 1.602 "NN"
-0.079633329541084 -0.0721100802630616 -0.0109233801986781 0.0210387976717433 0.0625343686072036 0.581822032256363 0.624662522107323 0.089948605144164 "delta_1" 1.604 "NN"
-0.0818863495804125 -0.0723810823860247 -0.0119644657516599 0.0200811302826387 0.0620607146418967 0.588011889488643 0.631354196164805 0.0906476966333086 "delta_1" 1.606 "NN"
-0.084074065533267 -0.0733374082458205 -0.013002624688317 0.019561986535813 0.0615107907519908 0.594107893546711 0.637952781202669 0.0913417257337451 "delta_1" 1.608 "NN"
-0.0861960366230252 -0.0730303340394289 -0.0140377214434481 0.0181767368567041 0.0609421070627533 0.600106162255711 0.644448209424987 0.0920297374943024 "delta_1" 1.61 "NN"
-0.0882487226033208 -0.0731319212297679 -0.0150696803282008 0.0172308821181804 0.0603722527524158 0.606006630644778 0.650850433326526 0.0927123233183285 "delta_1" 1.612 "NN"
-0.0902331147603137 -0.0733599020339852 -0.0160984855936919 0.0162893781236105 0.0598019053931595 0.611804491753499 0.657150325045765 0.0933888524539064 "delta_1" 1.614 "NN"
-0.0921456760066843 -0.0745853344526946 -0.0171245390588758 0.0153515863025573 0.0592308472041922 0.61750447901142 0.663352579462493 0.0940599255922072 "delta_1" 1.616 "NN"
-0.0944958986818456 -0.074421606589425 -0.0180896454652959 0.0144190730385877 0.0586593954526671 0.623105124865213 0.66945569671991 0.0947248927614834 "delta_1" 1.618 "NN"
-0.0969589769283665 -0.0742448491881951 -0.0191107077103639 0.0134902452512431 0.0580869729829545 0.628599714638607 0.675457222929554 0.0953828995889951 "delta_1" 1.62 "NN"
-0.0993563919590632 -0.0741558838488716 -0.020180200277491 0.012566072441938 0.0575141346099021 0.63399488318156 0.681363282124218 0.0960347646627817 "delta_1" 1.622 "NN"
-0.101692226087323 -0.0751412291193327 -0.0211404211306838 0.0148197402038042 0.0570177644071457 0.639280098327885 0.68716664171798 0.0966795400367941 "delta_1" 1.624 "NN"
-0.103962233427406 -0.0751150508819518 -0.0214668882140031 0.0141373855289872 0.057189233656581 0.645238496425861 0.692874369061373 0.0973181703140819 "delta_1" 1.626 "NN"
-0.106168843864135 -0.0750748613107666 -0.0224667383111192 0.0111832538307679 0.0566884139457047 0.651652275727504 0.698480651723749 0.0979498135430583 "delta_1" 1.628 "NN"
-0.108310674256209 -0.0750210146374271 -0.0233196872791709 0.0110284365066398 0.0561851008131118 0.657985834931146 0.703987783905093 0.0985735652638796 "delta_1" 1.63 "NN"
-0.110384912621997 -0.0778500958100672 -0.024454935949891 0.0118101833110908 0.0556793106421264 0.664240136013481 0.709571070446844 0.0991902248800584 "delta_1" 1.632 "NN"
-0.112393517764894 -0.0817932133456112 -0.0254433820772768 0.0125659801195463 0.0551714168762349 0.670415656314906 0.715081997477606 0.0997990871450027 "delta_1" 1.634 "NN"
-0.114894314817978 -0.0857128331416757 -0.0264272132244907 0.0107982247504168 0.0546603618797434 0.67651334140412 0.720502719264849 0.100400905624761 "delta_1" 1.636 "NN"
-0.117443625546755 -0.0896105824233273 -0.027266996506277 0.00852076668645818 0.0541478290935627 0.682531743794791 0.725828379498096 0.100995125968202 "delta_1" 1.638 "NN"
-0.119936481269659 -0.0934864283192702 -0.0282413137013373 0.00944266649774406 0.0536326390552554 0.688469883968503 0.731059362595454 0.101580528213687 "delta_1" 1.64 "NN"
-0.12236745314293 -0.0938414462240322 -0.0292098958206767 0.0100320768343864 0.0531148036487186 0.694328680886234 0.736192710634769 0.102158150287593 "delta_1" 1.642 "NN"
-0.124734450157878 -0.0938511852588189 -0.030320934007467 0.00918484857615587 0.0525950494604441 0.700109998314035 0.741236430343143 0.102727784889115 "delta_1" 1.644 "NN"
-0.127044204475352 -0.0937774618097782 -0.0311320332927949 0.00834271220077387 0.052072433527211 0.705809015428502 0.746186144164505 0.103288488092987 "delta_1" 1.646 "NN"
-0.129286760637774 -0.0936193368592146 -0.032084980332894 0.00756430248199624 0.0516528050520094 0.711429009447022 0.751039388036832 0.103841108323465 "delta_1" 1.648 "NN"
-0.131469570603957 -0.0973765036802909 -0.031647385497649 0.00722830569695365 0.0510990200294276 0.716966101410235 0.755796555638357 0.104384044344988 "delta_1" 1.65 "NN"
-0.133584372405682 -0.101342478992582 -0.0325939282880755 0.00635921371945025 0.0505430648759521 0.722425467175211 0.760461851965975 0.104919160247937 "delta_1" 1.652 "NN"
-0.135985597144221 -0.105289378347986 -0.033536321028998 0.00568981447156713 0.049959027673441 0.727804646442085 0.765036140777871 0.105445209108292 "delta_1" 1.654 "NN"
-0.138641303484178 -0.109216222956455 -0.0344011031440359 0.00677973859030523 0.0494253382008719 0.733103079493922 0.76951122254762 0.10596156895094 "delta_1" 1.656 "NN"
-0.141237859472629 -0.113120132227141 -0.0354063782242321 0.00624728036238231 0.0488711210788615 0.738319246173765 0.773894162800357 0.106468784157743 "delta_1" 1.658 "NN"
-0.143776519900608 -0.115315199784231 -0.0363346332658576 0.00434875351030772 0.0483109544060825 0.743454957419464 0.778185376947878 0.106966436559477 "delta_1" 1.66 "NN"
-0.146255680119471 -0.11546137746866 -0.0372573576058893 0.00414837585450645 0.0477504912939836 0.747224728229399 0.782381466770776 0.107455011773306 "delta_1" 1.662 "NN"
-0.148674452319576 -0.11552939096262 -0.0381758028196337 0.00485269116366993 0.0471877073554583 0.75055670806989 0.786487615626959 0.107934008747703 "delta_1" 1.664 "NN"
-0.151035528452252 -0.115513788857568 -0.0390887770198738 0.00411642345732766 0.0466243919130017 0.753776303838432 0.790496607644012 0.108402649739139 "delta_1" 1.666 "NN"
-0.153332563663358 -0.11607235694404 -0.0395858327718613 0.00337782214985993 0.0460595323146824 0.756892221144247 0.794412669577105 0.108861476050655 "delta_1" 1.668 "NN"
-0.155568761359327 -0.120039616421217 -0.0404681334724347 0.00263724973726487 0.0454938438258117 0.759898386917802 0.798233353099307 0.109309961535276 "delta_1" 1.67 "NN"
-0.157740651602701 -0.123987519481965 -0.041797623284216 0.00296100567467539 0.0450646578259806 0.762800652291675 0.801964343080811 0.109748921224134 "delta_1" 1.672 "NN"
-0.160320354116054 -0.127914629842098 -0.0426905710841656 0.00268082271802106 0.0445087299513804 0.765595339419868 0.805602279113283 0.110177554612689 "delta_1" 1.674 "NN"
-0.163023547144715 -0.131824993946662 -0.0433469952474441 0.00301765181914693 0.0439503001586414 0.76828548672375 0.809144277591099 0.11059508639091 "delta_1" 1.676 "NN"
-0.165668788281626 -0.135709543303512 -0.0439346014994477 0.0025198308470421 0.0433900813051875 0.770868905398973 0.812593654401084 0.111002359923412 "delta_1" 1.678 "NN"
-0.16825758326783 -0.138590736383215 -0.0431096332703507 0.00177907759062412 0.0428267590496008 0.77334627177592 0.81594800399356 0.111398700285419 "delta_1" 1.68 "NN"
-0.170787624890735 -0.138815734917122 -0.0438623840915661 0.00104260085330732 0.0422608661533902 0.775722081461818 0.819211121155542 0.111784747090874 "delta_1" 1.682 "NN"
-0.173258764169382 -0.138961678461514 -0.0447292569854847 0.000753305921646019 0.0416926361171944 0.777988913714515 0.822382534051415 0.112159924026374 "delta_1" 1.684 "NN"
-0.175672781554912 -0.139031989894595 -0.0455911493469329 -6.80768573925183e-05 0.0411225988455856 0.781063624474354 0.825457025870788 0.112523088578709 "delta_1" 1.686 "NN"
-0.178022400935676 -0.139022231999109 -0.0481256695185615 -0.000886725269022226 0.0405490187247779 0.785375603722847 0.828519840173206 0.112876087923109 "delta_1" 1.688 "NN"
-0.180311554653675 -0.140998721136071 -0.0489446913183049 -0.00170288407067187 0.0399733185880148 0.789610705534282 0.831742751521747 0.113217805278836 "delta_1" 1.69 "NN"
-0.182540363134079 -0.144909450146659 -0.0481889930948534 -0.00251650041087548 0.0393954305532754 0.793759276555072 0.834874938173042 0.113547590611544 "delta_1" 1.692 "NN"
-0.184773251070052 -0.148801829274579 -0.0489849437895775 -0.00185634773126364 0.0388145112790126 0.797825976882688 0.83791828664638 0.113866077585394 "delta_1" 1.694 "NN"
-0.187510464461172 -0.152674904344734 -0.0498197213174688 -0.00273847551125339 0.0382310877313647 0.801812126013322 0.840868969871392 0.114172697233328 "delta_1" 1.696 "NN"
-0.190190726238659 -0.156525812786974 -0.0506489109895468 -0.00443896460476711 0.0381958451725719 0.805713795208807 0.843731301663052 0.114468131961343 "delta_1" 1.698 "NN"
-0.192814363326129 -0.16035479042627 -0.0514728203399278 -0.00539150752344719 0.0376114076458899 0.809536112611364 0.846501498428877 0.114751842573871 "delta_1" 1.7 "NN"
-0.195380292013856 -0.163718353034738 -0.0522908040341024 -0.00608551481478203 0.0370245158756323 0.813271805571482 0.849180070506732 0.11502301053138 "delta_1" 1.702 "NN"
-0.197887919428807 -0.163960032425539 -0.0531033505549761 -0.00464438391792754 0.0364361698666485 0.816924093396382 0.851770391793531 0.115282407061086 "delta_1" 1.704 "NN"
-0.200336655112971 -0.164123815837344 -0.0534635350272747 -0.00192493490845491 0.0358451637070906 0.820490021665677 0.854263917793325 0.115529261622338 "delta_1" 1.706 "NN"
-0.202723050078251 -0.164212438762189 -0.0533408296685034 -0.00266663036730885 0.0352517214517435 0.823412984234944 0.856668802911995 0.115764379756946 "delta_1" 1.708 "NN"
-0.205049141456735 -0.164223636512772 -0.0540874862484759 -0.00326198594214611 0.0346564241622207 0.824662129054186 0.858980842500812 0.115987356391918 "delta_1" 1.71 "NN"
-0.207312201203978 -0.164159211427215 -0.0548275511402717 -0.00224998202586491 0.0340586590805547 0.825811195377776 0.861203473176004 0.11619716891632 "delta_1" 1.712 "NN"
-0.209514052101972 -0.167332665688853 -0.0555613969238984 -0.00291173875842521 0.0334584085254923 0.826861040782608 0.863327260664366 0.116394623470121 "delta_1" 1.714 "NN"
-0.211652719934411 -0.171172919159206 -0.0562888610242032 -0.00357674209475389 0.0328560716348444 0.827809191659679 0.865363278616591 0.116579193756315 "delta_1" 1.716 "NN"
-0.213990374202439 -0.174992379509905 -0.0570105565373376 -0.0052358930590759 0.0322512721898175 0.828659857369245 0.867305915308934 0.116751454569603 "delta_1" 1.718 "NN"
-0.216630054619759 -0.178792492476611 -0.0563168320027696 -0.00695270609853349 0.031644467940423 0.829412009311858 0.869157200814136 0.116910845878447 "delta_1" 1.72 "NN"
-0.219210268182928 -0.182573279226786 -0.0570751195876853 -0.00784183564101171 0.031709591889391 0.830063205639639 0.870912055192219 0.117056668634776 "delta_1" 1.722 "NN"
-0.221732575506062 -0.1863311839397 -0.0578354285858752 -0.00691628920924403 0.032328550827188 0.830617252410685 0.872573040144303 0.117189647741008 "delta_1" 1.724 "NN"
-0.224197108842576 -0.19006551161533 -0.0593318937658558 -0.00710902303272254 0.033323050133951 0.831071294538508 0.87414415294537 0.11730905674788 "delta_1" 1.726 "NN"
-0.226600903175763 -0.190479110842356 -0.0605249005159343 -0.00786227849271004 0.0334909325343316 0.832944292657303 0.875617475206346 0.11741577702546 "delta_1" 1.728 "NN"
-0.228943630074306 -0.190580465985508 -0.0612092632362554 -0.00861173740085508 0.0340341504045485 0.835835895634098 0.877328171007988 0.117508808977165 "delta_1" 1.73 "NN"
-0.231225460964355 -0.190607107641517 -0.0608209218980558 -0.00935771374299632 0.0345484189811174 0.838638873387369 0.878999571960644 0.117587986877201 "delta_1" 1.732 "NN"
-0.233444901730894 -0.190556832951275 -0.061553508032243 -0.0101008793386882 0.0350375689125442 0.841355541916283 0.880577392408316 0.1176541485181 "delta_1" 1.734 "NN"
-0.235603083999315 -0.190430545690073 -0.0622805212265151 -0.00999935773982341 0.0354982848170033 0.843977754828668 0.882057496768799 0.117705722689371 "delta_1" 1.736 "NN"
-0.23769565890374 -0.190942559919587 -0.0630018612965452 -0.0106280569319867 0.0359320307270705 0.846515488550255 0.883448662749188 0.117744391206235 "delta_1" 1.738 "NN"
-0.239724718017572 -0.194737331501338 -0.0609430356469574 -0.0101028358826407 0.0363357413634171 0.848958217476226 0.884742985806096 0.117768701143032 "delta_1" 1.74 "NN"
-0.24168879001941 -0.198515260568379 -0.0615859061277308 -0.00887647992126528 0.0367084973403489 0.851312584106709 0.885944011358049 0.117778634931006 "delta_1" 1.742 "NN"
-0.244091279390488 -0.202273036012101 -0.0622238186932482 -0.00882311415957782 0.0371650303549964 0.853571881468653 0.887048138136304 0.117774909696889 "delta_1" 1.744 "NN"
-0.246565166398917 -0.206011160352317 -0.0628559027155371 -0.0106781855554878 0.0378145824024989 0.855724027449706 0.888059400540515 0.117756932249013 "delta_1" 1.746 "NN"
-0.248982101967503 -0.209729181365679 -0.0634823020719543 -0.0125921395668915 0.0384397689933296 0.855468465968222 0.888968989374622 0.117724153261831 "delta_1" 1.748 "NN"
-0.251339162744402 -0.213423791400156 -0.064103519040886 -0.0143508481137635 0.0390436726894539 0.85511318075855 0.889787682057873 0.117677047878513 "delta_1" 1.75 "NN"
-0.253636050094041 -0.217095513131422 -0.0647194599856652 -0.0149643598695309 0.0396243685733348 0.854663550449578 0.890509573978687 0.117615176989012 "delta_1" 1.752 "NN"
-0.255870799425503 -0.217290457967717 -0.0653304486415466 -0.0148934963464271 0.0401820768053063 0.854116401956583 0.891132105479302 0.117539249745573 "delta_1" 1.754 "NN"
-0.258044071726954 -0.217232981072218 -0.0659358552088763 -0.0136491861458625 0.040713919310297 0.853469524932346 0.891659399715892 0.117448472501254 "delta_1" 1.756 "NN"
-0.260159153988024 -0.217099163570237 -0.0661261962335135 -0.0124691493328886 0.0412206049555777 0.852724056705149 0.892088436054129 0.117342334081505 "delta_1" 1.758 "NN"
-0.262208623101268 -0.216892115798609 -0.0667938933653716 -0.0131746662071204 0.041703083920706 0.851884005441616 0.892421955697908 0.117221460686363 "delta_1" 1.76 "NN"
-0.264195565245052 -0.216609233593438 -0.0671203662005868 -0.01387737088943 0.042159445080606 0.85093909022708 0.892652716774233 0.117085254521099 "delta_1" 1.762 "NN"
-0.266117586647045 -0.216249112585216 -0.0672896077473999 -0.014577771769434 0.0425877771033489 0.850065162494467 0.892788266997861 0.116934370908311 "delta_1" 1.764 "NN"
-0.267975396720908 -0.219704893301845 -0.067441980711842 -0.0152743510982245 0.0452294612721387 0.851671872753799 0.893015937295222 0.11676807640455 "delta_1" 1.766 "NN"
-0.269770185461936 -0.223464419320963 -0.0675781142489753 -0.0159685727640217 0.0490735796999466 0.853185299398082 0.893354569456445 0.116586003092705 "delta_1" 1.768 "NN"
-0.271981094452775 -0.227204115921364 -0.0676981610217711 -0.0139540628544097 0.0529352414510305 0.854597384107061 0.893590693430197 0.116389171750588 "delta_1" 1.77 "NN"
-0.27431038138704 -0.230924517850638 -0.0678010819652981 -0.0141573214182329 0.0568073525422967 0.855914377755101 0.893727984989589 0.116175947327177 "delta_1" 1.772 "NN"
-0.276580405527222 -0.234622098276697 -0.0678865536353555 -0.0148303523842319 0.0606966353646445 0.857133012941121 0.893767753140798 0.115947819626297 "delta_1" 1.774 "NN"
-0.278793500574801 -0.238296666594961 -0.0674324549234956 -0.0154996812382395 0.0645954952906322 0.858253875857875 0.893706586878361 0.115703763652637 "delta_1" 1.776 "NN"
-0.280946302659383 -0.241950414793421 -0.0680075526911985 -0.0161653296665631 0.0684991868121765 0.859277560515994 0.893543474242081 0.11544355658627 "delta_1" 1.778 "NN"
-0.283038796527207 -0.243143669370414 -0.0684113739171024 -0.0168271405327028 0.0724105815536236 0.860200374956708 0.893281703275639 0.115167903848836 "delta_1" 1.78 "NN"
-0.285069062612246 -0.242914630906809 -0.0683812435724789 -0.0174860891795373 0.0763258527582176 0.861021970647113 0.892918371801271 0.114875709581423 "delta_1" 1.782 "NN"
-0.287039953035605 -0.242612802126932 -0.0680595962937054 -0.0181417204447805 0.0802430582551255 0.859541621914443 0.892455354679609 0.114567847160557 "delta_1" 1.784 "NN"
-0.28894740909515 -0.242237513508258 -0.0680419495218658 -0.01879334138544 0.0841611974398786 0.857802316144331 0.891888354642138 0.114243605931014 "delta_1" 1.786 "NN"
-0.290793576190163 -0.241788119098929 -0.0680079405981127 -0.0194413920787578 0.088076396876847 0.855962241435679 0.891221703633646 0.113902681421937 "delta_1" 1.788 "NN"
-0.292574663974067 -0.241264232592736 -0.0679555806833465 -0.0193765851562647 0.0919885860194585 0.854025623760314 0.890454499600403 0.113546001201312 "delta_1" 1.79 "NN"
-0.294292141024846 -0.242800741668833 -0.0686271298011647 -0.0199830126217816 0.0958952983271395 0.851988123817308 0.889583942743726 0.113172867026403 "delta_1" 1.792 "NN"
-0.295946287490493 -0.246587134394266 -0.0682017507249981 -0.0205904361982012 0.0997935779403765 0.849855903869013 0.888609150217247 0.112782755966135 "delta_1" 1.794 "NN"
-0.29801576169569 -0.25035351648498 -0.0682856299530613 -0.0211987124928908 0.103681876160641 0.847624647223061 0.887536402005705 0.112376121862796 "delta_1" 1.796 "NN"
-0.300243734930222 -0.254099696951026 -0.0684947050654297 -0.021806626189007 0.107558623925328 0.845291479161319 0.886354849881671 0.111952398003945 "delta_1" 1.798 "NN"
-0.302411913904372 -0.257823103167932 -0.0686367481961714 -0.0224154056333261 0.111422717426882 0.843302365650553 0.885071326887008 0.111512513864827 "delta_1" 1.8 "NN"
-0.30452290104042 -0.261524514222462 -0.0691512942660613 -0.0230249677546003 0.115272564550917 0.8435002243443 0.883938007739617 0.111055793860808 "delta_1" 1.802 "NN"
-0.306575966119199 -0.265204710916821 -0.0696640491366652 -0.0217732793240337 0.119102270178955 0.843590382467363 0.882844577917545 0.110581347922259 "delta_1" 1.804 "NN"
-0.308566589396128 -0.267545367488002 -0.0701740915629412 -0.0213255878734454 0.122915464466016 0.843581643400585 0.881648399956733 0.110090576033322 "delta_1" 1.806 "NN"
-0.310501230305667 -0.267161622698435 -0.0706816326941562 -0.0219750890061119 0.126707182440287 0.84346279051703 0.880346231331371 0.109582261148238 "delta_1" 1.808 "NN"
-0.312373715202824 -0.266707040464008 -0.0711868247904986 -0.022621314908997 0.130476251793359 0.843246936131143 0.878942468901667 0.109057256579915 "delta_1" 1.81 "NN"
-0.3141843112178 -0.266181245736877 -0.07168970145232 -0.023262995007542 0.134221003905905 0.842921485653726 0.877431515243056 0.108514677051778 "delta_1" 1.812 "NN"
-0.315936388395889 -0.265586255421918 -0.0705878109416807 -0.0239003487048799 0.137938805502163 0.842489604871782 0.875816407118127 0.107954533625808 "delta_1" 1.814 "NN"
-0.317623307870373 -0.2649188545647 -0.0702410232110782 -0.0245329396419983 0.1416289198219 0.841953513634746 0.874094953357772 0.10737759772423 "delta_1" 1.816 "NN"
-0.319249660225587 -0.264480495698024 -0.0731858440195315 -0.0251606293720563 0.145289645597466 0.84105064460267 0.872272602694843 0.106782692261892 "delta_1" 1.818 "NN"
-0.320812899613724 -0.268330380999982 -0.0736808034352756 -0.0257835177557398 0.14892070123958 0.837991829420871 0.870341463190093 0.10617053647962 "delta_1" 1.82 "NN"
-0.322883829981131 -0.272164505858251 -0.0741737907447334 -0.024449858132586 0.152515595260421 0.834836908056644 0.868308912464115 0.105540957196539 "delta_1" 1.822 "NN"
-0.325060023020605 -0.27597649379086 -0.0746654942275099 -0.0234988738439379 0.156077354331503 0.83158172817635 0.86616900540905 0.104893304554067 "delta_1" 1.824 "NN"
-0.32717641783723 -0.279767118844695 -0.0751549341635874 -0.0241461608566589 0.159601832654434 0.82822600130496 0.863922520515559 0.104228405374632 "delta_1" 1.826 "NN"
-0.32923755903755 -0.283537868293855 -0.0756431571213786 -0.0247959534853752 0.163089642454465 0.824771846860628 0.861572633157281 0.103545350938492 "delta_1" 1.828 "NN"
-0.33124131864848 -0.287284270113414 -0.0761298384239661 -0.0254479318629032 0.166537094579624 0.821222349490335 0.859118715424762 0.102844890673882 "delta_1" 1.83 "NN"
-0.333184856581793 -0.290737035324695 -0.0766154875254447 -0.0261009412493554 0.169944781569565 0.817572976769237 0.856558720311241 0.10212633068283 "delta_1" 1.832 "NN"
-0.335073680857336 -0.290237626972937 -0.0770998982901564 -0.0267571644184625 0.173307087238086 0.813826837989733 0.853892520154902 0.101389880003001 "delta_1" 1.834 "NN"
-0.336899728591368 -0.289670270625381 -0.0775830430623629 -0.0274156843581908 0.173746119029834 0.810841563326028 0.851119549298993 0.100635679874006 "delta_1" 1.836 "NN"
-0.338666401230373 -0.289035120453855 -0.0780645959306158 -0.0262122545110897 0.168121499609041 0.809528523201095 0.84854989189427 0.0998637364929249 "delta_1" 1.838 "NN"
-0.340374719778383 -0.288335438120923 -0.0785456623601392 -0.0281843650899809 0.162456274685663 0.808102287206277 0.845949542986703 0.0990730564262856 "delta_1" 1.84 "NN"
-0.342021179244193 -0.287568532873875 -0.079025738526761 -0.0266119600975527 0.156755429215612 0.806571880724781 0.843241893233378 0.0982648565842048 "delta_1" 1.842 "NN"
-0.3436075238031 -0.28673720563653 -0.0795047969521693 -0.027234789216721 0.151020596304229 0.804930603011354 0.840429207368394 0.0974379788573776 "delta_1" 1.844 "NN"
-0.345132640607779 -0.288907293990546 -0.0799832865564313 -0.0278532580088076 0.145255769770931 0.803180346107957 0.837510900800207 0.0965935616405993 "delta_1" 1.846 "NN"
-0.347278902748811 -0.292840100511849 -0.0807136923724903 -0.0284678827703331 0.13945732613463 0.801323488612066 0.834484493304715 0.0957308093542764 "delta_1" 1.848 "NN"
-0.349450853048137 -0.2967520453033 -0.0809388030671243 -0.0290767954431632 0.133628807097676 0.79935814310496 0.831352284992124 0.094849732582168 "delta_1" 1.85 "NN"
-0.351569446362367 -0.300642721436949 -0.0814154143304899 -0.0286475665524867 0.131046948223616 0.797282469968838 0.828116611760009 0.0939506400763013 "delta_1" 1.852 "NN"
-0.353628502965694 -0.304513152152235 -0.0818919377136845 -0.0291940117992864 0.134174732501976 0.794619161016159 0.824771745957095 0.0930330981362853 "delta_1" 1.854 "NN"
-0.35563307445775 -0.308359114095594 -0.0823687024842095 -0.0297381156026896 0.137259395413493 0.790128291112921 0.821323415978314 0.0920975862139277 "delta_1" 1.856 "NN"
-0.357580826877082 -0.312181389319531 -0.0828443087603101 -0.0302792421085938 0.140297656809778 0.785539972505428 0.817770686650033 0.0911435967951943 "delta_1" 1.858 "NN"
-0.3594708602321 -0.312866402080114 -0.0833208132131575 -0.0308172325226685 0.143290519815981 0.780858902349157 0.8141112044388 0.0901711723686517 "delta_1" 1.86 "NN"
-0.361302039593451 -0.312238810762843 -0.0837966957187639 -0.0313528811315028 0.146236595110563 0.776081684053661 0.810346920841212 0.0891807918272319 "delta_1" 1.862 "NN"
-0.363075379279803 -0.311547692816013 -0.0842727602178158 -0.0316843198163438 0.149134485111097 0.771209239062031 0.806479830567823 0.0881718189298521 "delta_1" 1.864 "NN"
-0.364788564182375 -0.310793969901804 -0.0847491544834356 -0.0324122496935858 0.151979446114157 0.76624205698767 0.802507194468224 0.0871449403889392 "delta_1" 1.866 "NN"
-0.36644502847382 -0.309978810904822 -0.0852253707227064 -0.03294232596906 0.154771494064772 0.761181593713692 0.79843105328094 0.0860993164680687 "delta_1" 1.868 "NN"
-0.368040585250247 -0.309104108232572 -0.0857022725868628 -0.0334669424933589 0.156562442316567 0.756027410130089 0.794252506511265 0.0850354374527638 "delta_1" 1.87 "NN"
-0.369574389593713 -0.308256875263351 -0.0861793521577753 -0.0339892471182838 0.150331257124831 0.751647780532532 0.78996980508263 0.0839537022317519 "delta_1" 1.872 "NN"
-0.371682763999208 -0.312315884978459 -0.0866574718459373 -0.0345082447994745 0.144079256937776 0.748772472209777 0.78586001757469 0.0828529441278925 "delta_1" 1.874 "NN"
-0.373897261147469 -0.316351644874227 -0.0871357649489884 -0.0350253834012937 0.137804254894521 0.745788296761233 0.781728165697434 0.0817343913123883 "delta_1" 1.876 "NN"
-0.37605934635186 -0.32036873978091 -0.0876200544503494 -0.0330820273912795 0.131508363651971 0.742695899491828 0.777488938613081 0.080597459009513 "delta_1" 1.878 "NN"
-0.378166195433483 -0.324365315196401 -0.0896387145542501 -0.0336934466702608 0.125192273338925 0.739492636222604 0.773146286571714 0.0794418696630248 "delta_1" 1.88 "NN"
-0.380215464085704 -0.328336429285339 -0.090077897884968 -0.0343003251362762 0.118860496764814 0.736184949281433 0.768700849571948 0.0782686038823569 "delta_1" 1.882 "NN"
-0.382209817827152 -0.332286449425739 -0.0890564462024533 -0.0349025783553522 0.112509441256104 0.732761648890541 0.764151371929859 0.0770766353311561 "delta_1" 1.884 "NN"
-0.384148358965248 -0.335898691621297 -0.0895387437537342 -0.0356210337158543 0.111870719452283 0.729235398687987 0.759499471525474 0.075866528335109 "delta_1" 1.886 "NN"
-0.386027115460831 -0.335263305805571 -0.0900222058450333 -0.0360932257615237 0.114480234689317 0.725599323546265 0.754745348268339 0.0746386321154998 "delta_1" 1.888 "NN"
-0.387850226140296 -0.334569233600975 -0.0905064994823899 -0.0366813286882461 0.117037196241288 0.721641580995395 0.749885405470838 0.073392043473139 "delta_1" 1.89 "NN"
-0.389616111701635 -0.333813117901622 -0.0909925427258178 -0.0372640456395036 0.119539682381287 0.715757406683289 0.744928970946959 0.0721278749864036 "delta_1" 1.892 "NN"
-0.391322958341775 -0.333000927469051 -0.091479345643133 -0.0378423039879427 0.121988149147869 0.709787009812683 0.7398663209311 0.0708452905467645 "delta_1" 1.894 "NN"
-0.39297205561669 -0.332130297537079 -0.0919680635068039 -0.038415540200586 0.124375416764734 0.703723898354656 0.734703479259374 0.0695443264274649 "delta_1" 1.896 "NN"
-0.394560411607887 -0.331202924801623 -0.0924577658397328 -0.0378739414765596 0.126706696801368 0.697578758385942 0.729441237170166 0.0682259413899698 "delta_1" 1.898 "NN"
-0.396318542498856 -0.330277806690309 -0.0929490716446183 -0.0378640116532656 0.128979564204064 0.691339876604796 0.724078491164246 0.0668890916717307 "delta_1" 1.9 "NN"
-0.398615473043519 -0.334458255738444 -0.0934421819319622 -0.0386904957309666 0.131168666260327 0.685020347209661 0.718619402686459 0.0655347651218425 "delta_1" 1.902 "NN"
-0.40086060057396 -0.338618476816106 -0.0939372969955374 -0.0395195075975336 0.124489138238125 0.678612783744 0.713056738435492 0.0641622554096733 "delta_1" 1.904 "NN"
-0.403050160696337 -0.342760192637737 -0.094433185900913 -0.0403507161312427 0.117796800511343 0.672119376090067 0.707401403566025 0.0627717292973719 "delta_1" 1.906 "NN"
-0.405186114849332 -0.346876541013119 -0.0949316568338127 -0.0411851007743161 0.111096103416153 0.665841779845018 0.70165191753249 0.0613638913532869 "delta_1" 1.908 "NN"
-0.407267089966117 -0.350971625752051 -0.095431239008142 -0.0420216138970374 0.104379100985611 0.661423767167094 0.69592733083164 0.0599379624745625 "delta_1" 1.91 "NN"
-0.409291001078723 -0.355042886645048 -0.0964105744082229 -0.0428056572075489 0.104191906921574 0.656903151072519 0.69030084327145 0.0584947736445556 "delta_1" 1.912 "NN"
-0.411257673922413 -0.359088013290819 -0.0968180575448661 -0.0428565461513557 0.105306643055249 0.65227320653612 0.68457525815281 0.0570338041303146 "delta_1" 1.914 "NN"
-0.41317195204495 -0.358810746579659 -0.0972244659596836 -0.0420688287499815 0.106401406388791 0.647535803771106 0.678751904447405 0.0555549902530005 "delta_1" 1.916 "NN"
-0.415024876835848 -0.358099556455794 -0.0976295726598284 -0.0429151526006084 0.107742278353241 0.642697609161279 0.672830724056462 0.0540592352825287 "delta_1" 1.918 "NN"
-0.416823708051187 -0.357335987829837 -0.0979614478416527 -0.0437628368113567 0.109290498884115 0.637751033290823 0.666812624814956 0.0525455545368504 "delta_1" 1.92 "NN"
-0.418563311861552 -0.356514105690782 -0.0984346120947989 -0.0445691997809472 0.11083288012834 0.632699468053699 0.660696619699245 0.0510148619342326 "delta_1" 1.922 "NN"
-0.420245472788391 -0.355639201428203 -0.0988356373464996 -0.044354687280905 0.112367264774413 0.627547748290551 0.65448984040741 0.0494671439463439 "delta_1" 1.924 "NN"
-0.421869118542265 -0.354710628098685 -0.099235162264156 -0.0449459839431471 0.113893044365524 0.622292138214804 0.648185602882149 0.0479019065123297 "delta_1" 1.926 "NN"
-0.423549384000681 -0.353732039048252 -0.100025895094486 -0.0455327819557486 0.11388875002211 0.61571393542013 0.641785360003694 0.0463199287210304 "delta_1" 1.928 "NN"
-0.425912557654552 -0.354820417430102 -0.100547468291454 -0.0461142092589775 0.113536001725772 0.608464513996066 0.635292990492801 0.0447203946726886 "delta_1" 1.93 "NN"
-0.428220462094235 -0.359117975119651 -0.101072423639399 -0.0466907043789995 0.114469393091213 0.601137062056652 0.628709523732172 0.0431045014944796 "delta_1" 1.932 "NN"
-0.430475515535659 -0.363392772501217 -0.10159970157314 -0.0479243211843431 0.115705677976008 0.593735336652543 0.622033140288368 0.041471610883094 "delta_1" 1.934 "NN"
-0.432675622839537 -0.367647719785717 -0.102129553015404 -0.0478277917770592 0.117569265251763 0.586255951579075 0.615264417120547 0.0398217616659745 "delta_1" 1.936 "NN"
-0.43482014105618 -0.371878095919528 -0.102662526097874 -0.0484119780112086 0.119433307837917 0.578702206751233 0.608406327580466 0.0381556914969019 "delta_1" 1.938 "NN"
-0.436909384567872 -0.376084184769182 -0.103197558936772 -0.049147804715806 0.121295816162228 0.571075505240437 0.601457579788164 0.0364728642507761 "delta_1" 1.94 "NN"
-0.438944625162337 -0.380266271465879 -0.103736033897043 -0.049493254436014 0.123156111305218 0.563376306948864 0.594422646142038 0.0347734132119097 "delta_1" 1.942 "NN"
-0.440921416312531 -0.384124359795321 -0.104277246655053 -0.0500680026623138 0.122704409872743 0.555607466938183 0.587301718979289 0.033058078962739 "delta_1" 1.944 "NN"
-0.442843659872803 -0.383445705490638 -0.104821088045127 -0.0505760859237687 0.12032799205281 0.549030600552612 0.580089757181194 0.0313260268248794 "delta_1" 1.946 "NN"
-0.444709309819687 -0.38271286962152 -0.105368163341847 -0.0511087131337904 0.12105995789913 0.543057072733736 0.572922451836813 0.0295783456819014 "delta_1" 1.948 "NN"
-0.446515630303067 -0.381928535009788 -0.107748007729567 -0.0515611615560507 0.122189435667448 0.536981279495478 0.565813306390887 0.0278143423181627 "delta_1" 1.95 "NN"
-0.448267997374374 -0.38109420073674 -0.108970520558086 -0.0518142847010542 0.124316457444185 0.530805826656023 0.558616919823756 0.0260342182966539 "delta_1" 1.952 "NN"
-0.449958678671299 -0.380208991105527 -0.110676585134687 -0.0516246454093743 0.126449171945914 0.524533332563633 0.551334870857533 0.0242388507261548 "delta_1" 1.954 "NN"
-0.45159448997672 -0.379274676876879 -0.109739140189413 -0.052293824395101 0.128585522615009 0.518164536207008 0.543962089087588 0.0224272783912862 "delta_1" 1.956 "NN"
-0.453364534771956 -0.378294954325196 -0.110123674473628 -0.0531792232103248 0.13072655205082 0.51169784013829 0.536505466180242 0.0206003061392056 "delta_1" 1.958 "NN"
-0.455766636247918 -0.377263753225659 -0.110507228101044 -0.0535445580369436 0.124830473159649 0.505135475076282 0.528962844923086 0.0187582593840325 "delta_1" 1.96 "NN"
-0.458117084340298 -0.381488037414687 -0.110891053450752 -0.0539018558151005 0.12535000077506 0.498479684193852 0.521337801660952 0.0169004340564624 "delta_1" 1.962 "NN"
-0.460411632646675 -0.385886842794924 -0.111274733200158 -0.0542515448417458 0.125837484629947 0.491728908425916 0.51363010955413 0.0150276903711274 "delta_1" 1.964 "NN"
-0.462652953490513 -0.390263379179907 -0.111657968464319 -0.0545929200441919 0.127206912432082 0.483452955104478 0.50584289113574 0.0131395769822479 "delta_1" 1.966 "NN"
-0.464839212445021 -0.394616257933218 -0.112041651679554 -0.0549269454097455 0.129542080268915 0.475021039185262 0.497967843683491 0.011236567509836 "delta_1" 1.968 "NN"
-0.466968589633415 -0.398943611806827 -0.112424886438458 -0.0552523793578987 0.131886556546753 0.466533949569116 0.490016733395948 0.00931903471502602 "delta_1" 1.97 "NN"
-0.469043798752607 -0.403246194382625 -0.112808564894889 -0.0555700654470411 0.133804062060464 0.457982732891387 0.481983219761255 0.00738653284621031 "delta_1" 1.972 "NN"
-0.471063266053955 -0.407522374202038 -0.113192207942328 -0.0558795350248226 0.127758420694803 0.449368458533335 0.473876708369644 0.00543965816516172 "delta_1" 1.974 "NN"
-0.473026375551993 -0.410242269841405 -0.116229620914924 -0.0561804377396283 0.128035459788607 0.440699364889596 0.465692310523856 0.00347800455681773 "delta_1" 1.976 "NN"
-0.474932992535716 -0.409530848290319 -0.117212690564805 -0.0583493007715524 0.1282758522137 0.431972743105939 0.457428963051148 0.00150240167318739 "delta_1" 1.978 "NN"
-0.476781094338111 -0.408771397283075 -0.117778136568218 -0.0587791544774288 0.128478407205887 0.423188749036665 0.449092767666607 -0.00048737675575253 "delta_1" 1.98 "NN"
-0.47857559242672 -0.4079647388814 -0.11834705286615 -0.0592010111035163 0.130826198712441 0.414632595581918 0.440684615791246 -0.00249145219234716 "delta_1" 1.982 "NN"
-0.480311627848045 -0.407110034849825 -0.118919497532801 -0.059616186579552 0.133315751194638 0.407358910919727 0.432203035615801 -0.00450905635153904 "delta_1" 1.984 "NN"
-0.481988876555459 -0.406212893028497 -0.119402298171869 -0.0600239097842769 0.129147158171279 0.399993801219198 0.423652285921349 -0.00654076330777416 "delta_1" 1.986 "NN"
-0.483610118897728 -0.405271310931206 -0.119789344587856 -0.0604241239637399 0.128901737198784 0.392543943761241 0.415237085875638 -0.00858600840638827 "delta_1" 1.988 "NN"
-0.485531255037884 -0.404285454549998 -0.120177350231958 -0.0608171887080745 0.12890827590034 0.385006014123086 0.406757071305521 -0.0106442603968908 "delta_1" 1.99 "NN"
-0.487949274992825 -0.403258837209224 -0.120564996733275 -0.0612024496179456 0.128872275106562 0.377381945134044 0.398204682005268 -0.0127164470651366 "delta_1" 1.992 "NN"
-0.49031251389835 -0.405063050656231 -0.121833117399797 -0.0615804448424955 0.128797572660426 0.369671774318125 0.389578411213062 -0.0148012842358371 "delta_1" 1.994 "NN"
-0.49262269253925 -0.409566851438885 -0.121579534096154 -0.0625998562605866 0.130545793764027 0.36187938076361 0.380881530910706 -0.0168994180250567 "delta_1" 1.996 "NN"
-0.494877502049811 -0.414047588251678 -0.123023522360837 -0.0630229090181988 0.128519525130113 0.35400296317039 0.372115420507319 -0.0190105650630608 "delta_1" 1.998 "NN"
-0.497077026922859 -0.418504096349503 -0.123624114321948 -0.0629365696433064 0.128316240162232 0.346043107829234 0.363284835268152 -0.0211341045350509 "delta_1" 2 "NN"


==> data/delta_1_results_time_PINN.dat <==
-0.0133453696067433 -0.0101982609789074 -0.0054472492455484 0.000680217165510033 0.00768291437707613 0.016151326455658 0.0178204761068377 0.00122850445077275 "delta_1" 0 "PINN"
-0.013386597592225 -0.0102251718784172 -0.00544323123985579 0.00064655318061746 0.00766325542617974 0.0161314236094029 0.0177948595451639 0.00121281869481683 "delta_1" 0.002 "PINN"
-0.0134902815130816 -0.0102577424483822 -0.00547067059380379 0.000622106905155406 0.00760530650584468 0.0160739984052529 0.0177202737131438 0.00116589539424391 "delta_1" 0.004 "PINN"
-0.0136535917931032 -0.0103404870746907 -0.00553703524212257 0.000588732604506093 0.00750798612602122 0.0159792542259005 0.0175976294894757 0.0010850860275847 "delta_1" 0.006 "PINN"
-0.0138752098053503 -0.010430852746601 -0.00565032678542798 0.000537822577239111 0.00736712789999416 0.0158494556309785 0.0174260358984603 0.000965736610249543 "delta_1" 0.008 "PINN"
-0.0141584280327797 -0.0105483566570249 -0.00582044188355557 0.000463476474904079 0.00717906165010218 0.0156824901886881 0.017201702790234 0.000801414173158437 "delta_1" 0.01 "PINN"
-0.0145057653047569 -0.0107069368782493 -0.0060578589541217 0.000355638719296558 0.00693568068175654 0.0154751541147715 0.0169202943559844 0.000584018543612345 "delta_1" 0.012 "PINN"
-0.0149187357523646 -0.0109178411216078 -0.00637172696513 9.74838205330952e-05 0.00663127491974813 0.0152210893158552 0.0165776072031505 0.000305614456007346 "delta_1" 0.014 "PINN"
-0.0154023249761929 -0.011216718201014 -0.00673235242281744 -0.000322915803199542 0.00625850514390847 0.0149203163484433 0.0161688253459231 -4.10738748401423e-05 "delta_1" 0.016 "PINN"
-0.0159561413551177 -0.011563035702466 -0.00719914526904919 -0.000851367671366732 0.00581441061418153 0.0145678047799869 0.0156907048505622 -0.000460791107869859 "delta_1" 0.018 "PINN"
-0.0165805395337962 -0.0119808958687992 -0.00774852594968356 -0.00148676547981941 0.00529616240018815 0.0141689533470629 0.01514343165306 -0.000954787177373982 "delta_1" 0.02 "PINN"
-0.0172677632045557 -0.0124699899509874 -0.00837442226852336 -0.00222911211318144 0.00482000896747592 0.0135860408854098 0.0145314396140565 -0.00152004705560673 "delta_1" 0.022 "PINN"
-0.0180105485030796 -0.0130261268232885 -0.00906876077830321 -0.003069760160063 0.00435277450272087 0.0128965604458836 0.013860837101776 -0.00214938141962553 "delta_1" 0.024 "PINN"
-0.0187957166903485 -0.0136417824533331 -0.00961245670695166 -0.00381877839548361 0.00383598059149659 0.0121546519764835 0.0132744431908683 -0.0028317460358747 "delta_1" 0.026 "PINN"
-0.0196090774128506 -0.0143070088555054 -0.0103661982737344 -0.00460428804961455 0.00328064546977058 0.0113752303028825 0.0127541583382678 -0.0035533631598722 "delta_1" 0.028 "PINN"
-0.0204348030717872 -0.0150087662396982 -0.0111414951402193 -0.00532902555834869 0.00270016700060671 0.0105719472010048 0.0122463579322251 -0.00429781726012368 "delta_1" 0.03 "PINN"
-0.0212546806846026 -0.0157323670350492 -0.0119125333991427 -0.00622311664809694 0.00209138653131868 0.00985775011477541 0.0117682307128141 -0.00504752484728984 "delta_1" 0.032 "PINN"
-0.0220493793362952 -0.0164622979805298 -0.0126993110174253 -0.00717143681586807 0.00140147896463738 0.00947056193673745 0.0113397700590983 -0.00578344232453268 "delta_1" 0.034 "PINN"
-0.0227998696305948 -0.0171823805271287 -0.0134677531394045 -0.00803436521284839 0.000755678459465892 0.00891837713977262 0.0109814143177938 -0.00648642640794902 "delta_1" 0.036 "PINN"
-0.0234871438019962 -0.0178739065804177 -0.01413312126317 -0.00869902974920189 0.000171974501596339 0.00841276103340238 0.0107130929277948 -0.00713728748813362 "delta_1" 0.038 "PINN"
-0.0240929265644878 -0.018465549015487 -0.0145412193888964 -0.00941070538590261 -0.000332312797023837 0.00777320864117625 0.0105531282051999 -0.00771792377864082 "delta_1" 0.04 "PINN"
-0.0245986404057535 -0.0190513815002724 -0.0149838544256736 -0.0100430798174894 -0.000744091697695182 0.00721651256873213 0.0105201450431892 -0.00821148154115723 "delta_1" 0.042 "PINN"
-0.0249915873073298 -0.0195646527836413 -0.0153723973067719 -0.0104324278511775 -0.000872106120084593 0.00675934213521667 0.0106277357627707 -0.00860380982054052 "delta_1" 0.044 "PINN"
-0.0252585447809729 -0.0199899146766411 -0.0156794447968488 -0.0107395600000864 -0.00103791906163486 0.0067676655056419 0.0108857295922693 -0.00888361122140928 "delta_1" 0.046 "PINN"
-0.0253923472601706 -0.0203175339614097 -0.0158518094655951 -0.0109570037544132 -0.00127300998070756 0.00656906270986568 0.0113022037475532 -0.00904330116773935 "delta_1" 0.048 "PINN"
-0.0253887935565561 -0.0205415993005154 -0.0158872120684921 -0.0110811972053754 -0.00136043563584753 0.00672617614314985 0.01187724391661 -0.00907941457004388 "delta_1" 0.05 "PINN"
-0.0252495920661222 -0.0206602566511117 -0.0158449644346138 -0.0111119849555505 -0.00134168905387877 0.00731097050607654 0.0126103928577245 -0.00899252438570207 "delta_1" 0.052 "PINN"
-0.0249814803861519 -0.0206751952979658 -0.015703658738366 -0.0110531300284527 -0.00120958208686861 0.00804231507904718 0.0134924368107502 -0.00878733973123041 "delta_1" 0.054 "PINN"
-0.0245930883118074 -0.0205018088727831 -0.0154560404026111 -0.0109102553330739 -0.00097216515948384 0.00890780822320214 0.0145128070516118 -0.008472435933542 "delta_1" 0.056 "PINN"
-0.0241574444211672 -0.0203409874616928 -0.0150021153863135 -0.0106932621404555 -0.000416425441986945 0.00989314223183813 0.0156562772802075 -0.00805950278699181 "delta_1" 0.058 "PINN"
-0.023669817014094 -0.0201031811452829 -0.0148235853979696 -0.0101453586290949 0.00029961541733281 0.010979705132463 0.0169287046218923 -0.00756291710592208 "delta_1" 0.06 "PINN"
-0.0231150509674651 -0.0198028608176989 -0.0138467508830256 -0.00949962988226793 0.000828104729092338 0.0121481198141855 0.018302294751659 -0.0069987106466566 "delta_1" 0.062 "PINN"
-0.0225111804286682 -0.019444678523491 -0.0134150491845226 -0.00895074011796104 0.00139153294844663 0.0133774902184783 0.0197398271408706 -0.00638389645180162 "delta_1" 0.064 "PINN"
-0.0218786216527874 -0.0190364168341377 -0.0129827646154372 -0.00838519438356922 0.00197471872390009 0.0146471067076253 0.0212201383741305 -0.00573558542202737 "delta_1" 0.066 "PINN"
-0.0212339503345054 -0.0185847343416682 -0.0125093639955355 -0.00779549490033882 0.0025623628243967 0.015937131920431 0.022724294203795 -0.00507023081712499 "delta_1" 0.068 "PINN"
-0.0205951715229674 -0.0181802210347877 -0.012005758163699 -0.00719984766064941 0.00314276112630829 0.0174326801677244 0.0242343852196697 -0.00440286667478984 "delta_1" 0.07 "PINN"
-0.019976791713614 -0.0177587704992208 -0.011486263606204 -0.00660427567051813 0.00370406756384656 0.0189706093086195 0.0257327299727652 -0.00374666399077438 "delta_1" 0.072 "PINN"
-0.0193880929544731 -0.0173553245249004 -0.0109572314145658 -0.00601317519998323 0.00463164602124955 0.0204881797947942 0.0272074085083696 -0.00311232901091857 "delta_1" 0.074 "PINN"
-0.018839716674583 -0.0170146752323269 -0.010431460157472 -0.00553295332426995 0.00562590812160346 0.0219749443266345 0.0286483989726133 -0.00250798948441382 "delta_1" 0.076 "PINN"
-0.0183351747486795 -0.0167236092081603 -0.00991294329615378 -0.00497219220200718 0.00605761058534104 0.0234239642044145 0.03004900204734 -0.00193918438009421 "delta_1" 0.078 "PINN"
-0.0178770871776582 -0.0164655656667835 -0.00931576399336298 -0.00446318817889269 0.00645228028791245 0.0248323277478251 0.031404627647995 -0.00140864365504446 "delta_1" 0.08 "PINN"
-0.017465751470646 -0.0161003401265043 -0.00891319935281221 -0.00401353287477813 0.00681414044506323 0.0261968607189622 0.0327149086600681 -0.00091665007291672 "delta_1" 0.082 "PINN"
-0.0170964702828957 -0.0159169599592927 -0.00857733840039876 -0.00359877894036986 0.0071447044337829 0.0275212434342686 0.0339805513685434 -0.000461477948256813 "delta_1" 0.084 "PINN"
-0.0167665355215924 -0.0157597107923959 -0.00845551850389437 -0.00320539606927905 0.00744881898367389 0.0288073691556906 0.0352056003924904 -3.96050680466243e-05 "delta_1" 0.086 "PINN"
-0.0165216802601271 -0.0155752789936469 -0.0083584480822978 -0.00269381855755635 0.00773169130670825 0.0300603503861665 0.0363929619954946 0.000353899937746043 "delta_1" 0.088 "PINN"
-0.0163777481249774 -0.0153986595199155 -0.0082739210586531 -0.00221544360823245 0.00800204808596994 0.0312842145583716 0.0375485054848664 0.000724570521948876 "delta_1" 0.09 "PINN"
-0.0162554859232442 -0.0152288642472098 -0.00812664481148995 -0.0019427998309115 0.00826587570644122 0.0324853638717078 0.0386773856627513 0.00107840424454095 "delta_1" 0.092 "PINN"
-0.0161481904990991 -0.0151114504435045 -0.0079708369391488 -0.00149652305432146 0.00903498700731487 0.0336681772817894 0.0397833300147666 0.00142134857578356 "delta_1" 0.094 "PINN"
-0.0160495852224176 -0.0149976922342554 -0.00756752478079348 -0.00119497022749204 0.00935498943252899 0.0347611525121292 0.0408731686559056 0.00175880921579592 "delta_1" 0.096 "PINN"
-0.0159546415982603 -0.0148701726534765 -0.00715325059393723 -0.000962810190046848 0.00975311407332202 0.0356627804000261 0.0419492049094563 0.00209553370397695 "delta_1" 0.098 "PINN"
-0.015858446510104 -0.0146877859932257 -0.00688090609014158 -0.000634476813978102 0.00976985299670341 0.0365530113731951 0.0430152290403499 0.00243547793138416 "delta_1" 0.1 "PINN"
-0.0157582287777644 -0.0145561740712191 -0.00702375460413085 -0.000356327277304169 0.00978082578781148 0.0374329512245031 0.0440732368855759 0.00278145070671991 "delta_1" 0.102 "PINN"
-0.0156512133901842 -0.0143625179009769 -0.00668999087033351 0.000147846250000305 0.0100354107654247 0.0383063317856708 0.0451227840091326 0.00313546785473713 "delta_1" 0.104 "PINN"
-0.0155370072354741 -0.0141189666278451 -0.00611922983276214 0.000411126204502787 0.0103962681262566 0.0391708086491359 0.0461654560447649 0.00349857281978983 "delta_1" 0.106 "PINN"
-0.0154148653791855 -0.0138382265695962 -0.0055397531703929 0.000759792486221822 0.0107788253922861 0.0400271998879932 0.0471994446732888 0.00387060917908036 "delta_1" 0.108 "PINN"
-0.0152843985211537 -0.0135325363823763 -0.00519131588488464 0.00124847462953348 0.0110606869070052 0.0408734058027814 0.0482254484824248 0.00425119601546114 "delta_1" 0.11 "PINN"
-0.0151470014876912 -0.0132024107614491 -0.0049503681399965 0.00154853420508549 0.0112965764532718 0.0417088128762667 0.0492395204094245 0.0046388997278714 "delta_1" 0.112 "PINN"
-0.0150036480564298 -0.0128494921809206 -0.00468521972845581 0.0018491548487759 0.0115388306695533 0.0425309008686555 0.0502412897772875 0.00503212243098878 "delta_1" 0.114 "PINN"
-0.0148559042352815 -0.0125044328670573 -0.00439710212938416 0.00224709763233721 0.0117865646491943 0.0433384049335511 0.051227402405045 0.00542864251214629 "delta_1" 0.116 "PINN"
-0.0147050937974114 -0.0122271387079883 -0.00408926835616652 0.00253948179809416 0.0125101063585037 0.0441275601613451 0.0522007037747764 0.00582638818504312 "delta_1" 0.118 "PINN"
-0.014666473502626 -0.0118286748911636 -0.00376353588705369 0.00284856893759378 0.0130729196897134 0.0448993137412346 0.0532022683547902 0.00622288100204423 "delta_1" 0.12 "PINN"
-0.0146546046624968 -0.0114176127211446 -0.00342195615481033 0.00324122750478706 0.0133601312390171 0.0456481788926498 0.054182785369422 0.00661591030913117 "delta_1" 0.122 "PINN"
-0.0146458389050531 -0.0109976071615512 -0.00313650647640151 0.00351194645276831 0.0136537836113586 0.0463735001431163 0.0551398085945976 0.00700315881963265 "delta_1" 0.124 "PINN"
-0.0146423871634146 -0.0105705803241729 -0.00327770133912775 0.00384797241771651 0.0139512868585169 0.0470743868930904 0.0560713121697027 0.00738252071351651 "delta_1" 0.126 "PINN"
-0.014644786842155 -0.0101446489788342 -0.00279692523152686 0.00419766169459379 0.0142507115819243 0.0477486357431152 0.0569764058440819 0.00775209209513659 "delta_1" 0.128 "PINN"
-0.0146530354183338 -0.00972282949910386 -0.00232654870100069 0.00454650158447067 0.0145497756537055 0.0486295190354585 0.0578539623507321 0.00811025550085927 "delta_1" 0.13 "PINN"
-0.0146689150226431 -0.00937462449552273 -0.00187329667230551 0.0047651886194312 0.0146057023790468 0.0495866641479694 0.058702557509277 0.00845537565599578 "delta_1" 0.132 "PINN"
-0.0146919393235624 -0.00894717574178661 -0.00143566598696021 0.00496492646328661 0.0145170448342558 0.0505184827424114 0.0595211877696579 0.00878634237366501 "delta_1" 0.134 "PINN"
-0.0147229308875668 -0.008524902838555 -0.00101668144629719 0.00514310751165525 0.0144032610719441 0.0514239142314774 0.0603104024997484 0.00910211038827374 "delta_1" 0.136 "PINN"
-0.0147618762435675 -0.0081076200841993 -0.000616922068023107 0.00549879819311216 0.0142869305397271 0.0523028549427195 0.0610683700787995 0.00940191490287944 "delta_1" 0.138 "PINN"
-0.0148081622185874 -0.0076987137165534 -0.000429124526358904 0.00592708506968809 0.0147088098109404 0.0531544891884965 0.0617956462690213 0.0096851980794687 "delta_1" 0.14 "PINN"
-0.0148623642962566 -0.00729751251838151 -0.000445794412527012 0.00629983357685948 0.0151644233158074 0.0539782429402899 0.0624926708205024 0.00995157103338631 "delta_1" 0.142 "PINN"
-0.0149227299430673 -0.00690703642610191 -0.000485878035877296 0.00642673612137756 0.0156111737585078 0.0547748566408093 0.0631577398519885 0.0102008940936285 "delta_1" 0.144 "PINN"
-0.0149886356777694 -0.00652726245820845 -0.000546841630267858 0.0065340896642887 0.0160483130891258 0.0555431649163872 0.0637940977261312 0.0104330130884624 "delta_1" 0.146 "PINN"
-0.0150611832851482 -0.00615987846791266 -0.000527054426783247 0.00659893389506727 0.0164744401647409 0.0562854020223015 0.0643996277660008 0.0106482164138041 "delta_1" 0.148 "PINN"
-0.0151380751640171 -0.00580198041598701 -0.000692012924713103 0.00653850132698852 0.0166229124568467 0.057002673087312 0.0649752563634 0.0108466276573465 "delta_1" 0.15 "PINN"
-0.0152198123336187 -0.00545861415907511 -0.000793715373063719 0.00664205524536354 0.0167249763423937 0.0576917949736026 0.0655235820707379 0.0110287043257353 "delta_1" 0.152 "PINN"
-0.0154006482097763 -0.00512743219251943 -0.000750003158206725 0.0066228464985969 0.0168143917157337 0.0583566211592885 0.0660425575086845 0.0111948709753109 "delta_1" 0.154 "PINN"
-0.0156364932467078 -0.00481006076692336 -0.00077619498574022 0.00678095484474683 0.0173202807400199 0.0589955247630137 0.066535800962248 0.0113456167424357 "delta_1" 0.156 "PINN"
-0.0158732496858467 -0.00450496274557333 -0.000905588813961744 0.0067256505646327 0.0173876039076789 0.0593488075288521 0.0670010912469197 0.0114815893676943 "delta_1" 0.158 "PINN"
-0.0161114640849643 -0.00431659357896919 -0.000995364667982002 0.00679270293255496 0.0170951007349701 0.0596269809387362 0.067441454058691 0.0116034201086407 "delta_1" 0.16 "PINN"
-0.0163497130606104 -0.00418180368623211 -0.000806048522336678 0.00677103958048209 0.0173024681047363 0.0598811762292067 0.067857593912238 0.0117118211041252 "delta_1" 0.162 "PINN"
-0.016588836685083 -0.00427371003336929 -0.000876169330369381 0.00673855030260662 0.0175031240651001 0.0601138890848106 0.0682477746694912 0.0118074726684157 "delta_1" 0.164 "PINN"
-0.0168258571151296 -0.0048096330508145 -0.00102749197969987 0.00669504183894309 0.0176971273103952 0.0603237439356102 0.0686167602363519 0.0118911363259194 "delta_1" 0.166 "PINN"
-0.0170600579909443 -0.00535354889123274 -0.000772679204572357 0.00664336315627989 0.0178853161922765 0.0605128839221968 0.0689627611454862 0.0119635085739374 "delta_1" 0.168 "PINN"
-0.0172907194689884 -0.00590205487988982 -0.00071051331402483 0.00682639354809533 0.0180671033478633 0.0606823213223133 0.0692863750448255 0.0120254587843 "delta_1" 0.17 "PINN"
-0.0175163433616079 -0.00577116783881326 -0.000862170204804724 0.00710239045080574 0.0182445884202286 0.0608323562321403 0.0695902870837544 0.0120776543138772 "delta_1" 0.172 "PINN"
-0.0177365008810221 -0.00555424399678639 -0.00101522905799789 0.00737364979786681 0.0182636007507966 0.0609640665947734 0.0698742048770821 0.0121207553733894 "delta_1" 0.174 "PINN"
-0.0179511773945077 -0.00533361110786135 -0.00111767901971949 0.00703312533674405 0.0181234955171058 0.0610772220376564 0.0701389716010737 0.012155633521062 "delta_1" 0.176 "PINN"
-0.0181581518597481 -0.00511020670181317 -0.00103353052615529 0.00660626322111746 0.017973593505232 0.0611739793605578 0.0703854930263335 0.0121828899363734 "delta_1" 0.178 "PINN"
-0.0183572862586447 -0.00488305977167902 -0.00115990689356926 0.006601281381442 0.0181416055354061 0.0612556638737736 0.0706147375178029 0.0122033719551044 "delta_1" 0.18 "PINN"
-0.0185474854642528 -0.00465119583277518 -0.0013106536043197 0.00658566403662075 0.0183723997659109 0.0613206223996733 0.0708714847378658 0.0122174917888013 "delta_1" 0.182 "PINN"
-0.0187279490093584 -0.00441393513124777 -0.00112245843792702 0.00684164179895119 0.0179609104222831 0.0613720910112266 0.0711214564783726 0.0122262023068412 "delta_1" 0.184 "PINN"
-0.0188983499004122 -0.00417232315814675 -0.00111846913489189 0.00709518112731855 0.0181061779118216 0.0614091364715684 0.0713573708942259 0.0122298847660448 "delta_1" 0.186 "PINN"
-0.0190588346175302 -0.00402875736145059 -0.00124509752863555 0.00706748332498686 0.0182800063909411 0.0614326761345039 0.0715785973378177 0.0122292312989532 "delta_1" 0.188 "PINN"
-0.0192798723189437 -0.00463019628728134 -0.00122429240496635 0.0070467208301116 0.0184526043557098 0.0614432725726518 0.0717846272341673 0.0122247388222154 "delta_1" 0.19 "PINN"
-0.0195683657215543 -0.00522929331526012 -0.00125000810510323 0.00697133515980175 0.0186238442474246 0.0616980096938989 0.071975848941302 0.0122170190927043 "delta_1" 0.192 "PINN"
-0.0198458817182334 -0.00582654367500768 -0.0011583074061553 0.0068959635066983 0.0186910865538817 0.062044975050186 0.0721545610292192 0.0122063451663474 "delta_1" 0.194 "PINN"
-0.0201099335279273 -0.00641963792377009 -0.00107569220906789 0.00672146671057827 0.0186936109461765 0.0623808464328539 0.0723198462561109 0.0121934596317516 "delta_1" 0.196 "PINN"
-0.0203612498943158 -0.00700834959031016 -0.0010529884232845 0.00675045218691694 0.0186967531395732 0.0627039356881114 0.0724719215281072 0.0121785612975613 "delta_1" 0.198 "PINN"
-0.0205984702724276 -0.0075911973148004 -0.00127415230299754 0.00703541716640654 0.0187014165792345 0.0630157761729858 0.0726132704592772 0.0121622061643933 "delta_1" 0.2 "PINN"
-0.0208220787568459 -0.00816848468919396 -0.00141037393443266 0.00684493785897411 0.0187070184747572 0.0633174259077097 0.0727419090988231 0.0121447237951649 "delta_1" 0.202 "PINN"
-0.0210317828971481 -0.00873789074854137 -0.00139650540167879 0.00655265122982895 0.0186880295090723 0.0636083354651059 0.0728597304852729 0.0121262645425863 "delta_1" 0.204 "PINN"
-0.0212258578702051 -0.00930108639874572 -0.00142736795694565 0.00649140659955993 0.0184881527625947 0.0638901636010674 0.0729662461587801 0.012107400528472 "delta_1" 0.206 "PINN"
-0.0214051984136971 -0.00941317273052744 -0.00139497016541967 0.00651050478311022 0.0187375478137262 0.0641608166302919 0.0730625200676775 0.0120882239995299 "delta_1" 0.208 "PINN"
-0.0215703984260024 -0.00918348411856518 -0.00140721004429001 0.00672780957937902 0.0188025129434378 0.0644217797975897 0.0731479499141222 0.0120690610168438 "delta_1" 0.21 "PINN"
-0.0217195455943406 -0.00894412964499181 -0.0014266428575691 0.00694327906583603 0.0189903707359191 0.0646734085109455 0.0732227097618076 0.0120501113568615 "delta_1" 0.212 "PINN"
-0.0218533473942235 -0.00869564007580614 -0.00145479333916976 0.00715664457490783 0.0191786115639777 0.0649157627177124 0.073289597460751 0.0120315804239632 "delta_1" 0.214 "PINN"
-0.0219716145394643 -0.00843848389135671 -0.00148954925980072 0.00736728281875898 0.0193667934084474 0.0651489034758361 0.0733456318754703 0.0120136196893286 "delta_1" 0.216 "PINN"
-0.022073322096632 -0.00817062488722875 -0.00153213307795985 0.00756903370219464 0.0195549524837488 0.065372774495181 0.0733924238709032 0.0119963957061201 "delta_1" 0.218 "PINN"
-0.0221603636829358 -0.00789580664192269 -0.00161221894102115 0.00752568642872498 0.0196035411859048 0.0655880372375789 0.0734291429643242 0.0119799764320065 "delta_1" 0.22 "PINN"
-0.022231113639221 -0.00761204812430749 -0.00172203001414672 0.00748503318536398 0.0191747641184378 0.0655169277484485 0.0734580605573087 0.0119646254660293 "delta_1" 0.222 "PINN"
-0.0222870432469155 -0.00731879637167043 -0.00182367271832617 0.00744568220241359 0.0189374780893646 0.0654044042398196 0.0734776357912602 0.0119502635975088 "delta_1" 0.224 "PINN"
-0.0223259257985253 -0.00764123182250831 -0.00190754869258902 0.00704812596654469 0.0189759057795145 0.0652838136696856 0.0734887727202307 0.0119370160250812 "delta_1" 0.226 "PINN"
-0.0224435930325254 -0.00816728058683691 -0.00184209658436651 0.00722820117166734 0.0190178252549854 0.0651559993639401 0.0734920783775623 0.0119250231110587 "delta_1" 0.228 "PINN"
-0.0225980852354065 -0.00868257862075894 -0.00192222118176633 0.00725712552237656 0.0190619243070209 0.0650221048313195 0.073485420409916 0.0119142601140046 "delta_1" 0.23 "PINN"
-0.0227364569928418 -0.00918769186045665 -0.00200786264748642 0.00731268453338241 0.0191302549131783 0.0648801166335958 0.0734720329929909 0.0119046598625378 "delta_1" 0.232 "PINN"
-0.0228578443886127 -0.00968026377258357 -0.00217686020599106 0.00728375943835069 0.019187552110457 0.0647323745708189 0.0734505628558465 0.011896445382887 "delta_1" 0.234 "PINN"
-0.0229626328900281 -0.0101611541449518 -0.00217324278499254 0.00725788993999787 0.0192309556585363 0.0645772866356806 0.0734203740942884 0.0118894202226272 "delta_1" 0.236 "PINN"
-0.0230515038162227 -0.0106303264723309 -0.00205776647470612 0.00723339616520446 0.0192658160684334 0.0644156461482968 0.0733830382267824 0.0118836989258474 "delta_1" 0.238 "PINN"
-0.0231247786870653 -0.0110865499332247 -0.00199359677352073 0.00708472585783249 0.0192767962298263 0.0642463993533431 0.0733376239333562 0.011879230604881 "delta_1" 0.24 "PINN"
-0.0231812271302626 -0.0115303796221098 -0.00192385039403919 0.00694069107938178 0.0192784936991272 0.0640723688431066 0.0732838567926311 0.0118759806748746 "delta_1" 0.242 "PINN"
-0.0232216431743274 -0.0119607591629211 -0.00185145336100323 0.0068551297126016 0.0192648777095269 0.0638906568901814 0.073222656419044 0.0118738382946327 "delta_1" 0.244 "PINN"
-0.0232472970088515 -0.0116834357262846 -0.00177635017744804 0.00698394347832598 0.0192371314435035 0.0637032550742384 0.0731550633728658 0.0118728759136451 "delta_1" 0.246 "PINN"
-0.0232570739444536 -0.0113654097432713 -0.00173406750085203 0.00710836060110986 0.0193895360125992 0.0635086996317572 0.0731187479801885 0.0118730271622657 "delta_1" 0.248 "PINN"
-0.0232518241900413 -0.0110406362323771 -0.00171396581895922 0.00673935282750915 0.019559178606152 0.0633080914964964 0.0730888638026468 0.0118740535837545 "delta_1" 0.25 "PINN"
-0.0232312040873397 -0.0107075822993419 -0.00170270166124575 0.00698725294857039 0.0191548076322844 0.0631019957178796 0.073052347070473 0.0118760573196968 "delta_1" 0.252 "PINN"
-0.0231964775291964 -0.0103681703901538 -0.00170041861503156 0.00705962466343868 0.0189707843342288 0.0628893688306623 0.0730076228206384 0.0118788845129213 "delta_1" 0.254 "PINN"
-0.0231465820530266 -0.0100217582219267 -0.00167176232873323 0.00703792773680079 0.0188644521714296 0.0629175617533134 0.0729557983592966 0.0118824011480449 "delta_1" 0.256 "PINN"
-0.023083254845078 -0.00967020517770611 -0.00154307625291727 0.00701494087583543 0.0187422478498167 0.0630499819050898 0.0728967905051672 0.0118865202277837 "delta_1" 0.258 "PINN"
-0.0230068618367426 -0.00931209134138566 -0.00129753237786756 0.00699126080081469 0.0187871309414402 0.0631745684505737 0.0728296829635108 0.0118912696827634 "delta_1" 0.26 "PINN"
-0.0229160402568825 -0.00919366310796788 -0.00107863642265738 0.00687438206208835 0.0189620846275492 0.0632917203307493 0.0727554681297654 0.0118964337474638 "delta_1" 0.262 "PINN"
-0.0228123462679807 -0.00958669399083212 -0.000984350050729721 0.00674787670631927 0.0190932919660379 0.0634018377711366 0.0726723979272537 0.0119017546787472 "delta_1" 0.264 "PINN"
-0.0227192333765978 -0.00996676455049772 -0.000888672614533625 0.00662346777037692 0.0187947586103721 0.0635039513749622 0.0725839708295829 0.0119072385034897 "delta_1" 0.266 "PINN"
-0.0227191566712159 -0.0103335766017865 -0.000846457135909806 0.00649966093119003 0.0184811348706406 0.0635992387972001 0.0724876063961079 0.0119127673243482 "delta_1" 0.268 "PINN"
-0.0227064313109708 -0.0106876650629956 -0.000731700408681424 0.00637788259794414 0.0181507004475667 0.0636861371551202 0.0723823331350225 0.0119180815582321 "delta_1" 0.27 "PINN"
-0.0226789714068998 -0.0110302193382753 -0.000603703916324694 0.00639417526348074 0.0179526943868524 0.0637656466072717 0.0722702205733451 0.0119230869146667 "delta_1" 0.272 "PINN"
-0.0226394592053244 -0.0113592108592594 -0.000510187524305095 0.00640472999891539 0.0181021330201396 0.0638374560134071 0.0721508358073366 0.0119276494242639 "delta_1" 0.274 "PINN"
-0.0225880739706775 -0.0116754713304913 -0.000418603616519353 0.0064708274860541 0.0182458517652828 0.0639005401192423 0.0720239256969055 0.0119315313778044 "delta_1" 0.276 "PINN"
-0.0225240400760818 -0.0119784009210123 -0.000393320110295026 0.00650755459595198 0.0183847190411016 0.0639570931771255 0.0718884631912918 0.0119346432492334 "delta_1" 0.278 "PINN"
-0.0224478327657271 -0.0122688890454052 -0.000241342598093275 0.00651394363574009 0.0185190081980261 0.0640048995515058 0.0717455679566605 0.0119368381571572 "delta_1" 0.28 "PINN"
-0.0223608205271278 -0.0124344450700031 -0.000155985910923473 0.0063619715459452 0.0186473246344908 0.0640440690437922 0.0715940952371306 0.0119378197352439 "delta_1" 0.282 "PINN"
-0.0222637153703581 -0.0120759350220601 -7.54675795028303e-05 0.00621178002709466 0.0187694668198838 0.0640280346073363 0.0714349854737316 0.0119374390974707 "delta_1" 0.284 "PINN"
-0.0221554999454072 -0.0117157173484351 2.67545656318369e-06 0.00612761185041666 0.0188854726114686 0.063737619319583 0.0712678684911633 0.0119355772329709 "delta_1" 0.286 "PINN"
-0.022038077783618 -0.0113540299854332 0.000160602025906176 0.0061031163281865 0.0188352540215724 0.0634403612889639 0.0710927323419914 0.0119318932263225 "delta_1" 0.288 "PINN"
-0.02191168417053 -0.0109913495336751 0.000200804389911213 0.00607314247489532 0.0186186355746334 0.0631363057873805 0.070908909973704 0.011926287231506 "delta_1" 0.29 "PINN"
-0.0217762557160424 -0.0106269003045506 0.000206893292632904 0.00583698466535609 0.0184004015139869 0.0628239489631335 0.0707168077634096 0.0119187297808083 "delta_1" 0.292 "PINN"
-0.0216333380001219 -0.0102644957986129 0.00026381036937384 0.00585185312497816 0.0183316519441743 0.0625051253750898 0.0705161769831385 0.0119087873127309 "delta_1" 0.294 "PINN"
-0.0214820324569595 -0.00990061777662243 0.000487521204102448 0.00595314955665283 0.0183599206643601 0.0621783306846728 0.0703069480120748 0.0118963531453191 "delta_1" 0.296 "PINN"
-0.0213242415837096 -0.00953901939751778 0.000381921333058699 0.00582586482069525 0.0183844617127729 0.0618439674866083 0.0700897054604929 0.0118812498912831 "delta_1" 0.298 "PINN"
-0.0211600793828429 -0.00979344500825519 0.000523520128449251 0.00589336340424262 0.0184035923581365 0.0615017831686189 0.0698625902752549 0.0118633005783048 "delta_1" 0.3 "PINN"
-0.0209893026500912 -0.0100592114971567 0.000665236454198581 0.00584229459468366 0.0184187275332777 0.0611518233215018 0.0696269622918658 0.0118422448099714 "delta_1" 0.302 "PINN"
-0.0208134578016822 -0.0103132486038305 0.000809201410745919 0.00591975939955314 0.0184273469004372 0.0607958026459593 0.0693824529366402 0.011817991225984 "delta_1" 0.304 "PINN"
-0.020633495014722 -0.0105594827861977 0.000960576318563389 0.00599133069114022 0.0184311024797921 0.0604302504184485 0.0691292898078484 0.0117902509127285 "delta_1" 0.306 "PINN"
-0.0205184211651407 -0.0107940323671073 0.00109809607230527 0.00599962925877762 0.0184286657714092 0.0600575969018867 0.068866508536373 0.0117589678250565 "delta_1" 0.308 "PINN"
-0.0204282285757622 -0.0110207047419771 0.00116296889522483 0.00599991246799159 0.0184206153361182 0.0596777079800214 0.0686174101385636 0.0117238857178814 "delta_1" 0.31 "PINN"
-0.0203326698120199 -0.0112374661244301 0.00126635624533256 0.00611610999293588 0.018406456563272 0.0592896739614528 0.0683908664115854 0.0116847964041654 "delta_1" 0.312 "PINN"
-0.020232754024745 -0.0114449054368772 0.00137084891749595 0.00584321383035025 0.0183853369264779 0.058893538822031 0.0681549643272318 0.0116416976596683 "delta_1" 0.314 "PINN"
-0.0201277625344382 -0.0116442093474798 0.00150414537200017 0.00612369370577937 0.018627975704295 0.0586574876875476 0.0679098109093296 0.0115944148184644 "delta_1" 0.316 "PINN"
-0.0200182901837882 -0.0118360890436457 0.00158017536674937 0.00614303031428576 0.0188863211694505 0.0586004172145199 0.0676546187929636 0.0115426578730524 "delta_1" 0.318 "PINN"
-0.0199060645677289 -0.0120025279810502 0.00168662055571134 0.00578924733076813 0.0191345380406831 0.058532995563277 0.0673900307895413 0.0114863816491904 "delta_1" 0.32 "PINN"
-0.0197914428830501 -0.0117044878100807 0.00179173144141209 0.00605943190496316 0.0193725604874779 0.0584556290724615 0.0671152588638427 0.0114255053988062 "delta_1" 0.322 "PINN"
-0.0196741272160441 -0.0114110637278106 0.00189762442122632 0.00584721328335835 0.0196013354343626 0.0583669354767511 0.0668307067383916 0.0113598087810501 "delta_1" 0.324 "PINN"
-0.0195545950539795 -0.0111232127395358 0.00200319631777768 0.00547372617560504 0.0197625169131266 0.0582688699063084 0.0665361812388536 0.0112892609247852 "delta_1" 0.326 "PINN"
-0.0194342184943916 -0.0108414751305542 0.002028049316673 0.00538678713612628 0.0195556142199363 0.0581593935154743 0.0662327386926854 0.0112137621841917 "delta_1" 0.328 "PINN"
-0.0193125227481244 -0.0105662133731077 0.00181856236747546 0.00493314871174033 0.0192619083108645 0.0580394470805026 0.0659185739230649 0.0111332633075912 "delta_1" 0.33 "PINN"
-0.0191904066698264 -0.010297136974835 0.00159352855505035 0.00487867332609304 0.0189667913967271 0.0579096709547726 0.0655953381171996 0.0110476306787205 "delta_1" 0.332 "PINN"
-0.0190685912341378 -0.0100356846865396 0.00135182202235506 0.00495436079988809 0.018669698621926 0.0577681413673417 0.0652619399108738 0.0109567464582924 "delta_1" 0.334 "PINN"
-0.0189470234292722 -0.0100069151899824 0.00109481921597498 0.0049428110227363 0.0183711970047939 0.0576162717159416 0.0649198502018324 0.0108607134399966 "delta_1" 0.336 "PINN"
-0.0188261280654787 -0.0102154562159069 0.00082145165849834 0.00480810340355642 0.0180720912445259 0.0574548784821374 0.0645673204992392 0.0107594259071641 "delta_1" 0.338 "PINN"
-0.0187062713332392 -0.010417239607205 0.000664205093473758 0.00488709013844801 0.0177713971632576 0.0572825719059179 0.0642070715797176 0.0106528612696176 "delta_1" 0.34 "PINN"
-0.0185893105240326 -0.0106134039686524 0.000593766667204454 0.00508811687578892 0.0174695603568825 0.0570996898922513 0.063836338026477 0.0105409149704121 "delta_1" 0.342 "PINN"
-0.0184729913837133 -0.0108033613337805 0.000479116144143976 0.00524055066321105 0.0171933066857131 0.05666143383765 0.0634563469231536 0.0104237817899225 "delta_1" 0.344 "PINN"
-0.0183594733691971 -0.0109880762916639 0.000423331220089862 0.00509874301625801 0.0170910719188337 0.0561623986725858 0.0630673110254677 0.0103012894355059 "delta_1" 0.346 "PINN"
-0.0182494869839219 -0.0111672031935584 -0.000121834995227665 0.00512941229434238 0.016982328575835 0.0556563958810259 0.0626703956545671 0.0101736217698417 "delta_1" 0.348 "PINN"
-0.0181416182205399 -0.0113408746537216 -0.000765600872733141 0.00524092300299484 0.0168670227515109 0.0551433953782322 0.0622645000462102 0.0100407725559849 "delta_1" 0.35 "PINN"
-0.0180383287769098 -0.0115097015514402 -0.00142070868858823 0.00515597696868286 0.0167446217723439 0.0546244984526656 0.0618497144201618 0.00990275130012645 "delta_1" 0.352 "PINN"
-0.0179467866685293 -0.0116739385660032 -0.00163830979331481 0.00507086529954126 0.016615663917269 0.0540994924779784 0.0614272602123662 0.00975965268572663 "delta_1" 0.354 "PINN"
-0.0179082261684953 -0.0118334841767017 -0.0021145760484913 0.00514476279741494 0.0164804471154896 0.0535686398673946 0.060996985119119 0.00961157968133743 "delta_1" 0.356 "PINN"
-0.0178716794680744 -0.0119885369365401 -0.00255762077269994 0.00520097050076307 0.016338909737186 0.0530328574887351 0.0605586159743678 0.00945871854103321 "delta_1" 0.358 "PINN"
-0.0178371714465784 -0.0121396563893083 -0.00310551029517525 0.00501956750748955 0.0161924178439541 0.0524910939049846 0.0601134280074528 0.00930102748297844 "delta_1" 0.36 "PINN"
-0.0178049076671426 -0.0122249391472731 -0.00366655805964433 0.0048277213687492 0.0160394722051362 0.0519447997226494 0.0596601916111172 0.00913860214356651 "delta_1" 0.362 "PINN"
-0.0177758702310219 -0.0120967029081754 -0.00415714021793367 0.00463985788564458 0.0158805980382342 0.0513934572433994 0.0592005367595382 0.00897173490318136 "delta_1" 0.364 "PINN"
-0.0177486588287016 -0.0119773518303705 -0.0042293845588286 0.00470265483202692 0.0157165566031376 0.0508391700143482 0.0587336481949409 0.00880050251276587 "delta_1" 0.366 "PINN"
-0.0177250339718614 -0.0118662045507391 -0.00423482482151305 0.00481311691752462 0.015547987563082 0.050280105112591 0.0582822347954554 0.00862498920081705 "delta_1" 0.368 "PINN"
-0.0177043737614119 -0.0117634159085407 -0.00423623667822715 0.00481056609261021 0.0153749321474901 0.04971782444502 0.0578534458981975 0.00844551225312238 "delta_1" 0.37 "PINN"
-0.0176882635198341 -0.0116705730198198 -0.00423352518960418 0.00472303187519851 0.0151965947333919 0.0491529348530528 0.0574185633480722 0.0082621178165574 "delta_1" 0.372 "PINN"
-0.0176748944887083 -0.0115847957563254 -0.0042286253708832 0.00463583920960908 0.0150147995522769 0.0486940031823384 0.0569778368382398 0.0080750680608305 "delta_1" 0.374 "PINN"
-0.017664785159532 -0.0116746173791437 -0.00421954062619845 0.00455083640539922 0.0148293394696097 0.0484236330316635 0.0565318124058212 0.00788448076348166 "delta_1" 0.376 "PINN"
-0.0176584559501447 -0.0118436777881978 -0.0042076147301624 0.00443334628033387 0.0146392891656821 0.0481458341390646 0.0560798422089271 0.007690642555582 "delta_1" 0.378 "PINN"
-0.0176560717343234 -0.0123867154507158 -0.00419169057267732 0.00436621221229982 0.0144475353269451 0.047862997859312 0.0556240780378581 0.0074937477532212 "delta_1" 0.38 "PINN"
-0.0176579782835844 -0.0129962885131076 -0.00417246129800475 0.00443320270250014 0.0142520742816146 0.0475734008907692 0.0551632128274031 0.00729408256432207 "delta_1" 0.382 "PINN"
-0.0176626757092619 -0.0135952932714272 -0.00414984770039428 0.00449821227433911 0.0140537606034938 0.0472779406002526 0.0546991563420589 0.00709173739936914 "delta_1" 0.384 "PINN"
-0.0176721828809591 -0.014076702856793 -0.00412407217637023 0.00456242219999858 0.0138542805540494 0.046977035581503 0.054231013757822 0.00688713970579419 "delta_1" 0.386 "PINN"
-0.0176853627510728 -0.014741626075199 -0.00409536162403512 0.00462653540287616 0.0136519796795425 0.0466715197248575 0.0537594371920131 0.00668033577094625 "delta_1" 0.388 "PINN"
-0.0177025720438989 -0.014846934403135 -0.00406334946721065 0.00448310603784741 0.0134485366408825 0.0463602575822926 0.0532866862408344 0.00647157724393697 "delta_1" 0.39 "PINN"
-0.0177238715696474 -0.0155513420996316 -0.00423283541895547 0.00442263820554589 0.0132439571492056 0.0460452094233571 0.0528102501003472 0.00626133061095299 "delta_1" 0.392 "PINN"
-0.0177483708014609 -0.0158691607186994 -0.00443947899856867 0.00451303214358423 0.0130383632095357 0.0457272009333618 0.0523311326120964 0.00604971164982373 "delta_1" 0.394 "PINN"
-0.0177782213866153 -0.0159815200066955 -0.00464129525148815 0.00448460243982174 0.0128325889842762 0.0454046714904539 0.0518521833330564 0.00583691001167506 "delta_1" 0.396 "PINN"
-0.0179316208057192 -0.0166939583918428 -0.00483915119183909 0.0043801787132125 0.012626869491025 0.0450796346027381 0.0513722562803299 0.00562336707947306 "delta_1" 0.398 "PINN"
-0.0185377572389464 -0.0170253893701716 -0.00503171116373269 0.00427148490965745 0.0124171625996813 0.0447513002112859 0.0508913349927215 0.00540922862010584 "delta_1" 0.4 "PINN"
-0.0191330850200325 -0.017152223521717 -0.00522675722165133 0.00415802592937564 0.0120997083551994 0.0444213795035202 0.0504096379623346 0.00519467786674012 "delta_1" 0.402 "PINN"
-0.0197151151291016 -0.0175172989269731 -0.00540210460967283 0.00415824411670562 0.0117875652880722 0.0439947036707302 0.0499292890251469 0.00498013364431823 "delta_1" 0.404 "PINN"
-0.0202889757091944 -0.0178677953952981 -0.00557900261826361 0.00412308227199876 0.0114811819393893 0.0434412689190057 0.0494491911398484 0.00476579625880826 "delta_1" 0.406 "PINN"
-0.0209282482137474 -0.0180304817296005 -0.00574938940812131 0.00412910396562838 0.0111804089008972 0.0428919601440709 0.048969973573357 0.00455191607812542 "delta_1" 0.408 "PINN"
-0.0215581567948887 -0.018085008563226 -0.00591360570276067 0.00402892793202436 0.0108871808682015 0.0423447807460358 0.0484925613893451 0.00433874865482859 "delta_1" 0.41 "PINN"
-0.0221747343413223 -0.018460845408552 -0.00608062070540849 0.00385272253527269 0.0107206682768851 0.0418044659532386 0.0480173409832122 0.00412656117325324 "delta_1" 0.412 "PINN"
-0.0227797981725085 -0.0191130250091123 -0.00625304176109287 0.00366077662077702 0.0107086270216918 0.0412669869698685 0.047544219126115 0.00391551420907394 "delta_1" 0.414 "PINN"
-0.0233717709237743 -0.0194038564903136 -0.00637207334977907 0.00353166240562475 0.0106855823256939 0.0407356440879282 0.0470745292357595 0.00370594318449763 "delta_1" 0.416 "PINN"
-0.023950867185118 -0.0196665254059202 -0.00651100260681037 0.00354590337659555 0.0104805546428768 0.0402095033860771 0.0466073971170419 0.00349808795101496 "delta_1" 0.418 "PINN"
-0.02451611384158 -0.0199150633381407 -0.00664418330536831 0.00351699446559506 0.0102680285076187 0.0396901916591358 0.0461442111909097 0.00329213549069141 "delta_1" 0.42 "PINN"
-0.025067374995047 -0.0201478440096268 -0.00677118928837805 0.00328155822095311 0.0102776111487726 0.0391769492325696 0.0456845693664999 0.00308829018737709 "delta_1" 0.422 "PINN"
-0.0256035043982371 -0.0203658666023696 -0.00694954923265967 0.00330033689812304 0.0101077168933372 0.0386703251101214 0.0452293188780213 0.00288678907383683 "delta_1" 0.424 "PINN"
-0.0261255045008743 -0.020761509237492 -0.00711954289078576 0.00319654397201818 0.00983736073923769 0.0381705067683871 0.0447787085407673 0.00268776588035843 "delta_1" 0.426 "PINN"
-0.0266307447991444 -0.0213534975154486 -0.00728164581962754 0.00305285533631783 0.00961061086985393 0.0376782752784421 0.04433375936552 0.00249157812576177 "delta_1" 0.428 "PINN"
-0.0271215449045428 -0.02194237044679 -0.00738636980266372 0.00286829210672224 0.00961125832018062 0.037193455699204 0.0438935214214343 0.00229826554812469 "delta_1" 0.43 "PINN"
-0.0276719104721257 -0.0225279500042357 -0.00738842214343949 0.00277326775450115 0.00945652661828489 0.0367159899311306 0.0434586515199323 0.00210805849691044 "delta_1" 0.432 "PINN"
-0.0282158670292618 -0.0231104783597937 -0.00743232043192232 0.00267614750007517 0.0090759504232798 0.0362471884137615 0.043052219367901 0.00192099228761022 "delta_1" 0.434 "PINN"
-0.0287458667183629 -0.0236900815577841 -0.00758344931649035 0.00249087954600791 0.00892726251606513 0.0357856174052285 0.0426620758352051 0.00173738454270098 "delta_1" 0.436 "PINN"
-0.0292609653464193 -0.0242642661197578 -0.00772481216599552 0.00214475457782681 0.00883229949070807 0.0353334169715099 0.0422776784836641 0.00155732734947053 "delta_1" 0.438 "PINN"
-0.0297608177905408 -0.0248344755554237 -0.00785647920496479 0.00220862518277287 0.00866535894076925 0.0348901007133396 0.0418987205699374 0.00138089512465993 "delta_1" 0.44 "PINN"
-0.0302462740444045 -0.0250770712749493 -0.00794682233728516 0.00224712380765357 0.00847797869073164 0.0344545236170086 0.0415262637634649 0.00120827760838688 "delta_1" 0.442 "PINN"
-0.0307166970092387 -0.0252385842478441 -0.00800069159745653 0.00187178879768291 0.00832345409928537 0.0340285185889831 0.0411605913317621 0.00103942411437048 "delta_1" 0.444 "PINN"
-0.0311699628239726 -0.0253827668435106 -0.0080448963245503 0.00149788924499683 0.00822540560332885 0.0337507451023177 0.0408008505300405 0.00087462684834191 "delta_1" 0.446 "PINN"
-0.0316094361356312 -0.0255132808549428 -0.00807987304226243 0.00112471380830481 0.0080072532207105 0.0335100954913681 0.0404479743484141 0.000713702993034148 "delta_1" 0.448 "PINN"
-0.0320318091854968 -0.0256278304896304 -0.00810743092632038 0.00115755005192852 0.00803272890119666 0.0332759595923678 0.0401016415836464 0.000556976044770404 "delta_1" 0.45 "PINN"
-0.0324396184569142 -0.0257284144471237 -0.00813615058098427 0.00123948979824906 0.00780924835277741 0.0330460453586117 0.0397640319317704 0.00040437645447396 "delta_1" 0.452 "PINN"
-0.0328305158728324 -0.0258136369198581 -0.00822156433222743 0.000850791470557555 0.00770702726027284 0.0328215153188249 0.0394318389656896 0.000255936696196023 "delta_1" 0.454 "PINN"
-0.0332057922600055 -0.0262014796374324 -0.00829554091693019 0.000463853588103413 0.00767058804750653 0.0326028737955891 0.0391078930409087 0.000111721797718306 "delta_1" 0.456 "PINN"
-0.0335652513495448 -0.026688779116367 -0.00835816873044415 7.92572261212321e-05 0.00747052480239119 0.0323899669053413 0.0387906106942142 -2.83957989073803e-05 "delta_1" 0.458 "PINN"
-0.0339090575969931 -0.027172137780447 -0.00840876433842308 -3.2770251174874e-06 0.00721512254022016 0.0321821613723092 0.0384818019309202 -0.000164204553628848 "delta_1" 0.46 "PINN"
-0.0342848415607291 -0.0276491644453309 -0.00839341084405376 8.09697243921992e-05 0.00722946281490444 0.0319804306910774 0.0381797576330313 -0.000295831551136207 "delta_1" 0.462 "PINN"
-0.0346834808183163 -0.0281196166998641 -0.00836829583051246 -0.000132798372273868 0.00725905467007548 0.0317838379292252 0.0378847927914698 -0.000423382925658304 "delta_1" 0.464 "PINN"
-0.0350678257928492 -0.028584804906888 -0.00833344376056311 -0.000517772991880605 0.00720301561175329 0.0315941839042814 0.0375990080839994 -0.000546641606763545 "delta_1" 0.466 "PINN"
-0.0354375790111354 -0.0290435390873975 -0.00828925090549049 -0.000852038415402934 0.00723809378776163 0.0314104058614285 0.0373205082246808 -0.000665870722056755 "delta_1" 0.468 "PINN"
-0.0357942937152635 -0.0294953475713575 -0.00823742664205274 -0.000927823131944616 0.0072049744910565 0.0312328094850106 0.0370494816376395 -0.000781026402835191 "delta_1" 0.47 "PINN"
-0.0361366054910193 -0.0299409538780848 -0.00820899758225935 -0.000957694597612302 0.00707946815041849 0.0310621152203034 0.0367868889073335 -0.000892089786222426 "delta_1" 0.472 "PINN"
-0.0364651794671924 -0.0302738827575864 -0.00820937568290536 -0.000982845385040343 0.00695997660003744 0.0308976105295267 0.0365302295082522 -0.000999292849207172 "delta_1" 0.474 "PINN"
-0.0367802677086733 -0.0302991441726255 -0.00819799482913353 -0.00133167061919881 0.00695850872687909 0.0307381035661606 0.0362829606902501 -0.00110255928737479 "delta_1" 0.476 "PINN"
-0.0370811133194096 -0.030312819468963 -0.00817520350236112 -0.00129109695408736 0.00703606808114232 0.0305856781025329 0.0360425173098867 -0.00120210923227686 "delta_1" 0.478 "PINN"
-0.0373698828328202 -0.03031433132286 -0.00814200759325545 -0.00125327388263541 0.00706427126610987 0.0304387779702169 0.0358091332820298 -0.00129783315719537 "delta_1" 0.48 "PINN"
-0.0376457057835946 -0.0303048932942183 -0.00809655372918761 -0.00124894112460461 0.00691535609808902 0.0302990627443935 0.035584351463736 -0.00138998934300955 "delta_1" 0.482 "PINN"
-0.0379079529631563 -0.0302839931748868 -0.00804062618051238 -0.00159026016222774 0.00693774501988265 0.0301659247298443 0.0353662552826682 -0.00147857920569936 "delta_1" 0.484 "PINN"
-0.0381583225822297 -0.0302536845230865 -0.00797493809363115 -0.00192751324461726 0.00702694174029217 0.0300380386318602 0.0351558463505571 -0.00156377041989484 "delta_1" 0.486 "PINN"
-0.0383968467596394 -0.030213758687182 -0.00787702026500769 -0.00212557275431235 0.00704354102085269 0.0299167590209942 0.034952215206244 -0.00164548720045224 "delta_1" 0.488 "PINN"
-0.0386226669890037 -0.0301635330633152 -0.00775307557977711 -0.00211455515969394 0.00701738467145296 0.0298022460311506 0.0347559395089131 -0.00172402108291389 "delta_1" 0.49 "PINN"
-0.0388373732037013 -0.0303830357282857 -0.00762120568650182 -0.00209952051616535 0.00699636924904912 0.0296673829997802 0.0345668198910607 -0.00179929706224614 "delta_1" 0.492 "PINN"
-0.0390411276366505 -0.0307494356881277 -0.00748064121140368 -0.00208267534687656 0.00699970978973208 0.0294553307091376 0.0343849527871866 -0.00187164833510754 "delta_1" 0.494 "PINN"
-0.0392334991150061 -0.0311097913525151 -0.0073315085145752 -0.00214372254118489 0.0069687259114527 0.0292504360385136 0.0342089422944507 -0.00194087822964076 "delta_1" 0.496 "PINN"
-0.0394153704128613 -0.0314648699362332 -0.00736104560176476 -0.00242932236650395 0.00696140236403653 0.0290527329399158 0.0340409069628342 -0.00200729363530993 "delta_1" 0.498 "PINN"
-0.03965390475831 -0.0318147261577761 -0.0075718262568627 -0.00270882832783426 0.00695828796329545 0.0288612385374755 0.033879208014355 -0.00207090401484297 "delta_1" 0.5 "PINN"
-0.039896321022447 -0.0321591795245431 -0.00783944487909483 -0.00279560698245729 0.00695980187032763 0.0286761003540675 0.033723514755942 -0.002131757396287 "delta_1" 0.502 "PINN"
-0.0401287798899286 -0.0324984118486817 -0.00810595323748564 -0.00275179515857027 0.00688402213174655 0.0284975234835075 0.0335743276910799 -0.00219005404186846 "delta_1" 0.504 "PINN"
-0.0403526547498434 -0.0328323694167585 -0.00836957018045537 -0.00270568285043482 0.00687314333192957 0.0283261282184172 0.0334307744017965 -0.00224578522834477 "delta_1" 0.506 "PINN"
-0.0405678914529746 -0.03315980891868 -0.00863114269577459 -0.00265775988169359 0.00686440621380424 0.028159791004051 0.033295020275232 -0.00229908635989736 "delta_1" 0.508 "PINN"
-0.0407737229865266 -0.0334828274111729 -0.00889020987341893 -0.00269808240119285 0.00690700183189852 0.0279981147866541 0.0331634470162118 -0.00234999378859853 "delta_1" 0.51 "PINN"
-0.0409724841902257 -0.0338000673882799 -0.00914910034873051 -0.00275352868935785 0.00698037391300077 0.0278436804280655 0.0330386927854917 -0.00239857629716926 "delta_1" 0.512 "PINN"
-0.0411634128732636 -0.0340732835221349 -0.00943892280189962 -0.00280152954396129 0.00704558373647135 0.0276932835727819 0.0329198174333694 -0.00244492918328996 "delta_1" 0.514 "PINN"
-0.0413463453022735 -0.034001216526959 -0.00972419829232618 -0.00295797247084262 0.00707012474403257 0.02754943972877 0.0328060570313493 -0.00248917424353401 "delta_1" 0.516 "PINN"
-0.0415218354829494 -0.0339232871488526 -0.0100045891200304 -0.00293728427388418 0.00709824580442842 0.0274099538469503 0.0326983727204182 -0.00253129746597048 "delta_1" 0.518 "PINN"
-0.041689726091382 -0.0338387378315355 -0.0101505462191562 -0.00289759062652561 0.00712435745354456 0.0272754304886127 0.0325960547878671 -0.00257124606796379 "delta_1" 0.52 "PINN"
-0.0418524858076506 -0.0337513449157152 -0.0102685501006654 -0.00291409995965841 0.00697557194197451 0.0271450418956367 0.0324981533115976 -0.00260926901362775 "delta_1" 0.522 "PINN"
-0.0420076978269375 -0.0336582111854591 -0.01040379263136 -0.00292345157183882 0.00688330935039572 0.0270195082227309 0.0324058027403847 -0.00264530664629964 "delta_1" 0.524 "PINN"
-0.0421574773987159 -0.0335606137917728 -0.0105407357776943 -0.00292330051182221 0.00689307491934432 0.0268984152377301 0.0323193012662826 -0.00267947285786972 "delta_1" 0.526 "PINN"
-0.0423014384786664 -0.0334589974624406 -0.0106793636710456 -0.00291768095550438 0.00690423624406933 0.0267818223729941 0.0322363822899261 -0.00271172307854061 "delta_1" 0.528 "PINN"
-0.0424395547516254 -0.0333538089670518 -0.0108213317141497 -0.00290359516084626 0.00691775140096895 0.0266682369210629 0.0321701937759521 -0.00274212467856389 "delta_1" 0.53 "PINN"
-0.0425721596327346 -0.0332447818612633 -0.0109698007974424 -0.00288192111786834 0.00693195422846449 0.0265593833051931 0.0321201149653577 -0.00277066153997016 "delta_1" 0.532 "PINN"
-0.0426993511220275 -0.0331323673479378 -0.0112004094804734 -0.0027777620503654 0.00694618951188508 0.0264530504898846 0.0320758124195738 -0.00279739318414143 "delta_1" 0.534 "PINN"
-0.0428231383681652 -0.033129927528448 -0.0114243759573138 -0.00265881428498216 0.00696152775462366 0.0263508405847006 0.0320353668536493 -0.00282222224328941 "delta_1" 0.536 "PINN"
-0.0429411216761684 -0.0333940849859098 -0.0116413960218873 -0.00253215754128933 0.00697754789692395 0.0262529236355281 0.0319999569679724 -0.00284539327226434 "delta_1" 0.538 "PINN"
-0.0430561483083247 -0.0336544271884867 -0.0118522408061976 -0.00233134147207026 0.0068658059863469 0.0261573819591847 0.0319676605504137 -0.00286667829786215 "delta_1" 0.54 "PINN"
-0.0431666565317343 -0.0339119013341236 -0.0120558957573782 -0.00214655989071311 0.00689904186178236 0.0260658119957212 0.0319413222894355 -0.00288623539161688 "delta_1" 0.542 "PINN"
-0.0432718016177618 -0.0341650723002425 -0.0122525408699317 -0.00194201083979673 0.00692808810335388 0.0259764100924141 0.0319194342634423 -0.0029038948585036 "delta_1" 0.544 "PINN"
-0.0433746744928531 -0.0344160837374319 -0.012441285709228 -0.00179676948443031 0.00695275943587637 0.0258902323390751 0.0319008447025958 -0.0029198838990766 "delta_1" 0.546 "PINN"
-0.0435265405016523 -0.034663864511657 -0.0126237464170604 -0.00165979433229657 0.00697292895202495 0.0258055917439772 0.031886068389487 -0.0029340713958885 "delta_1" 0.548 "PINN"
-0.0436908815278014 -0.0349086566211605 -0.0127974912894098 -0.001386034051162 0.00698900506383027 0.0258875693012481 0.0318754981438776 -0.00294648596620412 "delta_1" 0.55 "PINN"
-0.0438526416585427 -0.0351510611651935 -0.0129641444360908 -0.00125487370386901 0.00689374275383092 0.0259775841516652 0.0318685719020246 -0.00295696797619624 "delta_1" 0.552 "PINN"
-0.0440111074201142 -0.0353898925789287 -0.0131222325386675 -0.00106735392078228 0.00673069579381713 0.0260720354461688 0.0318653224937114 -0.00296569629311415 "delta_1" 0.554 "PINN"
-0.0441679509495578 -0.0356267085864621 -0.0132730261087768 -0.000977473216191682 0.00656481157883115 0.0261715468883044 0.0318653047586419 -0.00297252467001583 "delta_1" 0.556 "PINN"
-0.0443223424138475 -0.0358616378756798 -0.0134151750700966 -0.000814645876726194 0.00649303930917577 0.0262769795339794 0.0318699797322312 -0.00297755165708799 "delta_1" 0.558 "PINN"
-0.0444751223830784 -0.0360942147655923 -0.0135487618741932 -0.000591790427162731 0.0065328379124554 0.0263858555108047 0.0318777078554446 -0.00298065853856481 "delta_1" 0.56 "PINN"
-0.044625107772299 -0.0363254075018673 -0.0136742288792338 -0.000534048572884638 0.00659191701863504 0.0264999874126249 0.0318881592821113 -0.00298200075339595 "delta_1" 0.562 "PINN"
-0.0447746944410277 -0.0365543983144134 -0.0137910694483712 -0.000476000472278026 0.00665148945608185 0.0266190409978829 0.0319015974073483 -0.00298129961536158 "delta_1" 0.564 "PINN"
-0.0449221069699755 -0.0367822778278639 -0.0138399343869648 -0.000332272337727813 0.00658609904857732 0.0267419654966409 0.0319181652915791 -0.0029787274949918 "delta_1" 0.566 "PINN"
-0.0450672398838745 -0.0367422273518854 -0.013672947217249 -0.000260687652057556 0.00653182684970888 0.0268708068483899 0.0319372303188031 -0.00297416443021054 "delta_1" 0.568 "PINN"
-0.0452126113257929 -0.036649286028386 -0.0137897461075234 -6.06090720423058e-06 0.00652799500346291 0.0270027219824726 0.0319600067936694 -0.00296764085682119 "delta_1" 0.57 "PINN"
-0.0453560912904738 -0.0365541208755111 -0.0139305728003394 9.16344855756979e-05 0.00651965705728741 0.0271386818230434 0.0319846087559605 -0.00295911541959528 "delta_1" 0.572 "PINN"
-0.0454981733909969 -0.0364585322276472 -0.0140695499683645 0.000164680345917212 0.00650720604040689 0.0272798949861784 0.0320123680729387 -0.0029486212436371 "delta_1" 0.574 "PINN"
-0.045638518564364 -0.0363605066488304 -0.0142063542359441 0.00025584875259288 0.00650167382940281 0.027424708338347 0.0320413969754501 -0.00293624195299271 "delta_1" 0.576 "PINN"
-0.0457796517329725 -0.0362611316520631 -0.0143413801412706 0.000319761224469195 0.00652296376651607 0.0275726601122559 0.0320729047638817 -0.00292160492243619 "delta_1" 0.578 "PINN"
-0.0459180190144546 -0.0361597095208881 -0.0143973586318369 0.000408476969387728 0.00653696472916676 0.0275409070380669 0.0321066689596192 -0.00290512101780562 "delta_1" 0.58 "PINN"
-0.0460562659930381 -0.0360569739562768 -0.014476563425766 0.000551872901749184 0.00643979891150037 0.0274990283207174 0.0321418705765967 -0.00288649568312505 "delta_1" 0.582 "PINN"
-0.046193343348562 -0.0359524670669642 -0.0145753613519439 0.000696876504971855 0.0063815997426776 0.0274589528190108 0.0321797167061931 -0.00286591790104783 "delta_1" 0.584 "PINN"
-0.0463305865302441 -0.0358469235579495 -0.0146674415573804 0.000841636529134937 0.00634395833328982 0.0274190298459305 0.0322190297735188 -0.00284306265413569 "delta_1" 0.586 "PINN"
-0.0464661129200716 -0.0357407210097336 -0.0147538941621332 0.000872536529463286 0.00630284241701362 0.0273814212410233 0.0322588701417855 -0.00281834159624878 "delta_1" 0.588 "PINN"
-0.0466004249177261 -0.0356316149018174 -0.0148339031759233 0.000959963717742651 0.00624849646903058 0.0273434003584236 0.0323009202700262 -0.00279152529150409 "delta_1" 0.59 "PINN"
-0.0467345043614928 -0.0355222489581606 -0.0149073692979007 0.00108449845830694 0.00620791315101943 0.0273064722632771 0.0323442383891529 -0.00276258805396428 "delta_1" 0.592 "PINN"
-0.0468676652852424 -0.0354107393028813 -0.0149745549192402 0.00107102214772892 0.00614027699435782 0.0272710092978116 0.0323884772400852 -0.0027316023602157 "delta_1" 0.594 "PINN"
-0.0469992218556503 -0.0353689936225663 -0.0150350101026302 0.00124596475361882 0.00609613466036563 0.0272349993837967 0.0324337662501241 -0.00269853159943851 "delta_1" 0.596 "PINN"
-0.0471301573134757 -0.0355876037102831 -0.0150893585760967 0.00145240675082636 0.00605225759845385 0.0272015562077857 0.0325064859757056 -0.00266343319020478 "delta_1" 0.598 "PINN"
-0.0472593092762965 -0.0358083241245863 -0.0151371519372341 0.00151871300358541 0.00598444219833261 0.0271668194417546 0.0325937250494142 -0.00262630633248672 "delta_1" 0.6 "PINN"
-0.0473878996915116 -0.036031073143677 -0.0151541424560653 0.00148391820197336 0.00591850468738153 0.0271331261826393 0.0326815362743507 -0.00258715206973293 "delta_1" 0.602 "PINN"
-0.0475151241207563 -0.036257438348023 -0.014853760517954 0.0016115949198191 0.00595648135913507 0.027100130088779 0.0327695702989068 -0.00254593829664471 "delta_1" 0.604 "PINN"
-0.0476411333556084 -0.0364860293182689 -0.0145430897163024 0.0017400891903373 0.00613398210411686 0.0270659352052293 0.0328583121691034 -0.0025027852917405 "delta_1" 0.606 "PINN"
-0.0477936733757227 -0.0367185560454151 -0.0142234470706493 0.00171717953694106 0.00631033896779254 0.0270340101102898 0.0329465775420391 -0.00245766886218412 "delta_1" 0.608 "PINN"
-0.0479974667244618 -0.036953986431026 -0.0138940046727709 0.00166893428334425 0.0065352156902968 0.0272436774147109 0.033035564500818 -0.00241060934331708 "delta_1" 0.61 "PINN"
-0.0482007350938856 -0.0371933146664671 -0.013725196602316 0.00164702653733795 0.00670074884320215 0.0274797692819335 0.0331243252341541 -0.00236172472144067 "delta_1" 0.612 "PINN"
-0.0484042280330903 -0.0374364617913781 -0.0135964284159882 0.00176128512149076 0.00692887201952352 0.0277170677712706 0.0332123890745607 -0.00231080246916699 "delta_1" 0.614 "PINN"
-0.0486078603403082 -0.0376840638330134 -0.0134582924672595 0.00187553779052374 0.00687998883271734 0.0279556947636885 0.0333002393288093 -0.00225820984569189 "delta_1" 0.616 "PINN"
-0.0488126194115415 -0.0379365181436111 -0.0134230228411221 0.0017565759281839 0.00703097214483206 0.028193745929761 0.0333869290921378 -0.0022037544752442 "delta_1" 0.618 "PINN"
-0.0490157976708172 -0.0381933886312771 -0.0134205776681584 0.00171495080522299 0.00726077805863035 0.0284324167291208 0.0334738959455166 -0.00214756130966714 "delta_1" 0.62 "PINN"
-0.0492188616904039 -0.0384548368006734 -0.0134118419509046 0.00187372770865524 0.00744332755530031 0.0286707572017186 0.0335588822049729 -0.00208957534557432 "delta_1" 0.622 "PINN"
-0.0494206550350988 -0.0387215004208774 -0.0133967463025648 0.00203459033355424 0.00755166894869008 0.0289084134593143 0.0336429668918522 -0.00203003833357282 "delta_1" 0.624 "PINN"
-0.0496226431601154 -0.0389941357664829 -0.0133756992821037 0.00199711826963367 0.00766033220659312 0.029145626212272 0.0337250827291597 -0.00196884855138585 "delta_1" 0.626 "PINN"
-0.0498223569004117 -0.0392711142225195 -0.0133489900977746 0.00209933173420229 0.00776049309643301 0.029381205815469 0.0338066665007368 -0.00190605270749105 "delta_1" 0.628 "PINN"
-0.0500224523766939 -0.0395545019582206 -0.0133154773117554 0.00220088369466642 0.00784025959896328 0.0294146678374441 0.0338860562026913 -0.0018418493545427 "delta_1" 0.63 "PINN"
-0.0502205782058065 -0.0397154148184371 -0.0132755690723874 0.00219554565911761 0.00798407003993318 0.0293955362905836 0.033964451507874 -0.00177613713963299 "delta_1" 0.632 "PINN"
-0.0504167666795707 -0.0396179301110131 -0.0132303886491478 0.00215014595809349 0.00809305934266358 0.029375321088134 0.034039953301402 -0.00170907590218301 "delta_1" 0.634 "PINN"
-0.0506100977673505 -0.0395177844650292 -0.0131787943587065 0.00238291537650204 0.00820081963709707 0.0293547479410016 0.0341135241451341 -0.00164061924524812 "delta_1" 0.636 "PINN"
-0.0508028701240413 -0.0394147666352263 -0.0131207201858115 0.00250437212955212 0.0083088037671375 0.029332516850061 0.0341849343869534 -0.00157093225010093 "delta_1" 0.638 "PINN"
-0.050992136061434 -0.0393086656090569 -0.0130564597233438 0.00232864944100086 0.00841643768760147 0.0293103088805877 0.0342534765869202 -0.00150012751581492 "delta_1" 0.64 "PINN"
-0.0511788806776163 -0.0391997460405478 -0.0128541074899771 0.00237367346213346 0.00851578663718078 0.0292859912327532 0.034320113101491 -0.00142818399738212 "delta_1" 0.642 "PINN"
-0.0513631342760992 -0.0390869601166015 -0.0126410360802829 0.00246150517128763 0.00852276870138235 0.029259935333972 0.0343957648053412 -0.00135515924880445 "delta_1" 0.644 "PINN"
-0.0515427802729229 -0.0389725967192891 -0.0123616180688568 0.00255082816322438 0.0087175682043571 0.0292338246917243 0.0345023238985931 -0.00128116328839569 "delta_1" 0.646 "PINN"
-0.0517202309238953 -0.0388551288684775 -0.0121023403655807 0.00263931287970609 0.00884514021577787 0.0292067196940773 0.034605043103102 -0.00120633789043719 "delta_1" 0.648 "PINN"
-0.0518927725735123 -0.038733505256298 -0.0118345186821223 0.00272832565559467 0.00895270114870295 0.0291769653983761 0.034704291334295 -0.00113065044912194 "delta_1" 0.65 "PINN"
-0.0520613877811784 -0.038609773756433 -0.0115592473295196 0.00281684795429149 0.0090593486371251 0.0291468419219059 0.0347990080213654 -0.0010541529259552 "delta_1" 0.652 "PINN"
-0.0522252695946539 -0.0384831220531949 -0.0112755946776888 0.00290517263089207 0.00916582303878966 0.0292413719522935 0.0348901597234694 -0.000977082744237812 "delta_1" 0.654 "PINN"
-0.0523843248207532 -0.0383522596733799 -0.0109842968733846 0.00279500989595605 0.00923354495962014 0.0294921215091353 0.0349783546270492 -0.000899404517538351 "delta_1" 0.656 "PINN"
-0.052538816397476 -0.0382192324742607 -0.0106851352399282 0.00267354540986142 0.00925743897638642 0.0297380534442591 0.0350614601208905 -0.000821226177931261 "delta_1" 0.658 "PINN"
-0.0526867407896365 -0.0380827469233729 -0.0103788436258401 0.00300046218953121 0.00944037197794945 0.0299782258318391 0.035139967529102 -0.000742703884189769 "delta_1" 0.66 "PINN"
-0.0528302652905002 -0.0383090373260484 -0.0100654394747857 0.0032614080920248 0.00959268576047356 0.0302134861950829 0.0352146079158004 -0.00066372869074771 "delta_1" 0.662 "PINN"
-0.0530812315608213 -0.0386606516157886 -0.00982086569667362 0.00334465061950606 0.00963257539900875 0.0304428952275446 0.0352848023643468 -0.000584634975697094 "delta_1" 0.664 "PINN"
-0.0533346035603222 -0.0390193666817635 -0.00971814753714662 0.00343094164878677 0.00960425949084998 0.0306653954735663 0.0353502116981101 -0.000505313505983115 "delta_1" 0.666 "PINN"
-0.0535844085079802 -0.0393846150165837 -0.00961149131235328 0.00351820658607482 0.00964257661695489 0.0308819555945348 0.0354107363945997 -0.000426021887934106 "delta_1" 0.668 "PINN"
-0.0538292360877464 -0.0397569001454265 -0.00949988629928589 0.00360411953716522 0.00974682941801619 0.03109104183567 0.0354652038970695 -0.000346600930395891 "delta_1" 0.67 "PINN"
-0.0540691046575668 -0.0401356508613806 -0.00938422795262794 0.00368826275880196 0.0098473425225204 0.031293744662092 0.0355154224323613 -0.000267334493525087 "delta_1" 0.672 "PINN"
-0.0543024810171426 -0.0405206517369192 -0.00926326478890971 0.00371588836392756 0.00994375228021793 0.031352042597056 0.0355614137066078 -0.000188297256052604 "delta_1" 0.674 "PINN"
-0.0545303335237759 -0.0409126391703494 -0.00913884359524797 0.00360437004779901 0.0100369476537733 0.0313137036170972 0.0356012936674621 -0.000109507384923706 "delta_1" 0.676 "PINN"
-0.0547519598090043 -0.0413103212735506 -0.00900887608141288 0.00349147310391307 0.0101412499557606 0.0312733082624748 0.0356360408756795 -3.11546001477852e-05 "delta_1" 0.678 "PINN"
-0.0549662996459925 -0.0417133599773738 -0.00887628103292948 0.00360921413792714 0.0102360274557844 0.0312304073533957 0.0356656818078516 4.68383576078923e-05 "delta_1" 0.68 "PINN"
-0.0551733653400988 -0.0421210588800414 -0.00866067568334539 0.00394742680178273 0.0102993244238734 0.0311847918195117 0.0356897676935646 0.000124220400395026 "delta_1" 0.682 "PINN"
-0.0553724518232805 -0.0425343883463332 -0.00830734387537957 0.00418242599988938 0.0104144733792347 0.0311369695309995 0.0357082083194802 0.000201014820846826 "delta_1" 0.684 "PINN"
-0.0555633287348358 -0.0429520516190647 -0.0083042720527251 0.00426107806365494 0.010490622286623 0.0310866155777957 0.0357204366075792 0.000277143432940486 "delta_1" 0.686 "PINN"
-0.055746002002822 -0.0429929553478681 -0.00816752566732348 0.0042943498904503 0.010560182041879 0.0310348372460986 0.0357287482141897 0.000352456695433546 "delta_1" 0.688 "PINN"
-0.0559192833325834 -0.0428249562724146 -0.00773909497108582 0.00419814025922205 0.0106218965142904 0.0309798824839445 0.0357298377856261 0.000426868214220719 "delta_1" 0.69 "PINN"
-0.0560830551832512 -0.0426502080929418 -0.00731450614938911 0.00410103064505962 0.0106772526330147 0.0309223847754088 0.035756212765278 0.00050031831931349 "delta_1" 0.692 "PINN"
-0.0562374367881393 -0.0424693010317685 -0.00689373321087028 0.00432197577672855 0.0107245196675253 0.030863692827527 0.035780504813123 0.000572804014626363 "delta_1" 0.694 "PINN"
-0.0563802825433017 -0.0422819889756409 -0.00647734524895571 0.00463715086935634 0.0107987628045305 0.0308014614030088 0.0357973606105737 0.000644140237446824 "delta_1" 0.696 "PINN"
-0.0565137364970578 -0.0420882641967075 -0.00606662622600052 0.00470844250105495 0.0110453330287712 0.0307375194991104 0.0358056269607978 0.00071430473319596 "delta_1" 0.698 "PINN"
-0.0566349335237848 -0.0418893094606614 -0.00566214271200915 0.00477767129326012 0.0111568678240928 0.0306719098614188 0.0358082046723378 0.000783208828171147 "delta_1" 0.7 "PINN"
-0.0567452976640492 -0.0416846362025873 -0.00526290939601459 0.00505840819104497 0.0113390333776646 0.0306687867714923 0.0358040611109434 0.000850833571645491 "delta_1" 0.702 "PINN"
-0.0568439856136824 -0.0414736342792887 -0.00500391479080542 0.00515927917207004 0.0114920793624489 0.030783003407219 0.0357926425274402 0.000917073604850716 "delta_1" 0.704 "PINN"
-0.0569306285374391 -0.0412564064343131 -0.00487319416306686 0.00507841866207936 0.0115088346509588 0.0308873248345327 0.0357747085159006 0.00098170073584484 "delta_1" 0.706 "PINN"
-0.0570241220132865 -0.0410334106700845 -0.00473931507028569 0.00503865471409826 0.01152131513838 0.0309800075805964 0.0357488749442487 0.00104496096583467 "delta_1" 0.708 "PINN"
-0.0572428102478049 -0.0408048642032894 -0.00460269075286623 0.00510019221044844 0.0115300080122492 0.0310619324290491 0.0357165015351308 0.00110649724642954 "delta_1" 0.71 "PINN"
-0.0574493993268232 -0.0406645032034665 -0.00446314039105089 0.00515855203331628 0.0115502504287922 0.0311327883368864 0.0356769234943337 0.0011664778015065 "delta_1" 0.712 "PINN"
-0.0576435158600721 -0.0411158917438492 -0.0043221508029343 0.00525617848474669 0.0115615710771697 0.0311932198765201 0.0356300739227109 0.00122472597839055 "delta_1" 0.714 "PINN"
-0.0578250223205214 -0.0415696027149783 -0.00411866957147922 0.00538419471921281 0.0116509935464202 0.0312407743940497 0.0355771975880799 0.00128125810921675 "delta_1" 0.716 "PINN"
-0.0579936594165118 -0.0420249067290153 -0.00373099203240645 0.00567710667971144 0.0117414847359276 0.0312787234757834 0.035517156716687 0.00133593678032362 "delta_1" 0.718 "PINN"
-0.0581480924174382 -0.0424801181487449 -0.00353893511210157 0.00585281356265477 0.0118321730581883 0.0313053341121785 0.035449650226496 0.00138869941245523 "delta_1" 0.72 "PINN"
-0.0582894874324358 -0.042936409784841 -0.00354058029691307 0.0058380822140649 0.0118135151869776 0.0313203059994767 0.0353753328865645 0.00143962822525638 "delta_1" 0.722 "PINN"
-0.058415432187416 -0.0433916146953703 -0.00354930946656529 0.0059043746190317 0.0118360482819938 0.0313242946827572 0.0352951000613069 0.00148854225796665 "delta_1" 0.724 "PINN"
-0.05852625589773 -0.0438457114312489 -0.00341841121052044 0.0060366085680652 0.0117915837452698 0.0313162877834772 0.0352079419432816 0.00153555324445249 "delta_1" 0.726 "PINN"
-0.0586218086863433 -0.0442960534904533 -0.00336136312530333 0.00607900293500996 0.0117428467838598 0.031297538990491 0.0351145198317822 0.00158047055128608 "delta_1" 0.728 "PINN"
-0.0587014611440431 -0.0447449984611499 -0.00338275351911865 0.00605232045092341 0.0117024264352066 0.0312682314794896 0.0350145426953046 0.00162336547521808 "delta_1" 0.73 "PINN"
-0.0587652964449765 -0.0451903712863104 -0.00340063395685053 0.00601791113794259 0.0117900908791582 0.0312266433725199 0.0349068858005588 0.00166409358038687 "delta_1" 0.732 "PINN"
-0.0588122029980207 -0.0449307698764909 -0.003414687877489 0.00599919862226506 0.0117859295521037 0.0311745121560123 0.0347948374834133 0.00170280800167594 "delta_1" 0.734 "PINN"
-0.0588424970511505 -0.044624418635046 -0.00326284846034586 0.00593882903170428 0.0117021403614965 0.031111312634885 0.0346757278736767 0.0017393338625456 "delta_1" 0.736 "PINN"
-0.0588550616786032 -0.0443099742663673 -0.00321323594121492 0.00588005399074454 0.0115869642800914 0.0310367603276218 0.0345511808939978 0.00177368400976211 "delta_1" 0.738 "PINN"
-0.0588514011864549 -0.0439877426501911 -0.00318373860928944 0.00582182281841748 0.0115329057220079 0.0309520032972652 0.0344207961675209 0.00180582963875779 "delta_1" 0.74 "PINN"
-0.0588289657532699 -0.0436575522474385 -0.00294866449607478 0.00579058370903274 0.0114627691498084 0.0308558060535689 0.0342842947850963 0.0018358059769433 "delta_1" 0.742 "PINN"
-0.0587880638184133 -0.043319348178581 -0.00271144487546993 0.00597622482088211 0.0113344028170688 0.030748842511187 0.0341416383868085 0.00186360448839943 "delta_1" 0.744 "PINN"
-0.0587292395162662 -0.0429745033685596 -0.00269601836233924 0.00636501171946624 0.0112538060454663 0.0306316697608791 0.0339937430415582 0.00188915952130602 "delta_1" 0.746 "PINN"
-0.0586527958390659 -0.0426220038604612 -0.00274293563107875 0.0065971795462122 0.0111278467971634 0.0305034167252982 0.0338405729098554 0.00191246017647773 "delta_1" 0.748 "PINN"
-0.058702727741994 -0.0422634556056813 -0.00278473842098881 0.00648119069993924 0.0113641373278281 0.0303651220190999 0.0336830481887838 0.00193356312507104 "delta_1" 0.75 "PINN"
-0.0587664287039162 -0.0418974816273139 -0.00282240741983109 0.0063588108559437 0.0115430253598134 0.0302169921352817 0.033520303225794 0.00195244335720612 "delta_1" 0.752 "PINN"
-0.0588107036324983 -0.041525801716102 -0.00282980726405646 0.00622888452790427 0.0116394674397613 0.0300592359101111 0.0333518322859159 0.00196917096837156 "delta_1" 0.754 "PINN"
-0.058835014586748 -0.0414831951087755 -0.00281570870101211 0.00611333292504646 0.0117354750633134 0.0298906331876394 0.03317951610968 0.00198355786389062 "delta_1" 0.756 "PINN"
-0.0588394175450717 -0.0418998680158862 -0.00279225043489406 0.00634352208690925 0.0118326136509457 0.0297122297884047 0.0330018998672192 0.00199580134271091 "delta_1" 0.758 "PINN"
-0.0588244425536455 -0.0423091811061735 -0.00272635624713624 0.0066783179044505 0.0119298282076388 0.0295251931945784 0.0328207491319901 0.00200583501233739 "delta_1" 0.76 "PINN"
-0.0587883519676398 -0.0427098808017172 -0.00267590081814251 0.00650669303501161 0.0120279737071918 0.0293285474601264 0.032635088449168 0.00201371814663178 "delta_1" 0.762 "PINN"
-0.0587315511949336 -0.0431005915900737 -0.00264257728684014 0.00632860223784848 0.0121264772122132 0.0291229879080752 0.0324452560028459 0.00201940959064792 "delta_1" 0.764 "PINN"
-0.0586540853010336 -0.0434812465357513 -0.00262497687016361 0.00614575983348453 0.0122254836413342 0.028907781688984 0.0322517114663896 0.00202299978861223 "delta_1" 0.766 "PINN"
-0.0585562350555215 -0.0438510607224882 -0.00262383407179501 0.00597182726705348 0.012345178647819 0.0286838672224718 0.0320542015294627 0.00202437235026054 "delta_1" 0.768 "PINN"
-0.0584363719434429 -0.0442088899413786 -0.00263892725261505 0.00633563376640067 0.0126379018337633 0.0284512315151026 0.031853071200211 0.00202372750505163 "delta_1" 0.77 "PINN"
-0.0582957277548579 -0.0445546620697723 -0.00267098709020641 0.00626425289407584 0.0126367090264612 0.0282103393574622 0.0316485485495259 0.00202096666940539 "delta_1" 0.772 "PINN"
-0.0581342203228612 -0.0444689352722576 -0.00270807973944986 0.0060472930685328 0.012638863374867 0.0279616572576393 0.0314419367822354 0.0020160926756704 "delta_1" 0.774 "PINN"
-0.057949976705705 -0.0440042319014002 -0.00270076772777916 0.0058641060562773 0.0127436590633099 0.0277049388587498 0.031231917635498 0.0020093452156867 "delta_1" 0.776 "PINN"
-0.0577452936549721 -0.0435325100140525 -0.00269643360477079 0.00584731637422065 0.0128514643109066 0.0274406553408801 0.0310187239456625 0.00200054675915211 "delta_1" 0.778 "PINN"
-0.0575196042674921 -0.0430547464629647 -0.0026927564672925 0.00597488200829233 0.0129629878909672 0.0271685649096125 0.0308040214067014 0.00198971829319155 "delta_1" 0.78 "PINN"
-0.0572722197990012 -0.0425708426054621 -0.00269146660539776 0.00580556776990826 0.0130768415163851 0.0269760069505247 0.0305854248006598 0.00197698178396451 "delta_1" 0.782 "PINN"
-0.0570044754629924 -0.04208069718705 -0.00269143147911333 0.00578095600765904 0.0131925930373005 0.0268907286183921 0.030365081066505 0.00196232023677216 "delta_1" 0.784 "PINN"
-0.0567150827079894 -0.0415863529426306 -0.00269396053182414 0.00575519761223953 0.0132065588004371 0.026807803013613 0.0301437088356467 0.00194587830667519 "delta_1" 0.786 "PINN"
-0.0565351907194314 -0.0410872291493456 -0.00269750037688821 0.00572066111153191 0.0134274939873156 0.0267266390091865 0.0299278600024229 0.00192749142845956 "delta_1" 0.788 "PINN"
-0.0563812143079496 -0.0405831001201808 -0.00270389328533782 0.00569786007784834 0.0135604069399156 0.026647124396149 0.0297376433652783 0.00190738723261853 "delta_1" 0.79 "PINN"
-0.0562041932590582 -0.040076717929139 -0.00266261291434167 0.00566362686243882 0.0136801747029445 0.0265698643021521 0.0295474787836574 0.00188542524061409 "delta_1" 0.792 "PINN"
-0.0560059318708226 -0.0395667790642245 -0.00261652318702621 0.00563468862498739 0.0138219878252792 0.0264946314706991 0.0293571382616009 0.00186176930803874 "delta_1" 0.794 "PINN"
-0.0557844172575346 -0.0390943844141611 -0.00256752520406722 0.00559121299912102 0.0139476000907288 0.0264215583540399 0.0291668727211005 0.00183641766841942 "delta_1" 0.796 "PINN"
-0.055539302977033 -0.0393527596447427 -0.00251685929595746 0.00554973074255272 0.0140110461098064 0.0263507791591457 0.0289769351597748 0.00180945066596064 "delta_1" 0.798 "PINN"
-0.0552726245376347 -0.039594870087295 -0.00246320086589591 0.00551082124345104 0.0140859059576226 0.0261987235864221 0.0287868653951315 0.00178081197432515 "delta_1" 0.8 "PINN"
-0.0549839135412338 -0.0398204941566538 -0.00240909033736902 0.00544174214629667 0.0141792579970714 0.0258908921924379 0.0285964437388841 0.00175058097488112 "delta_1" 0.802 "PINN"
-0.0546734148970462 -0.040027858522671 -0.00246720071176965 0.00542171343887887 0.0143126987169155 0.0255800161095707 0.0284083135748532 0.00171877119697127 "delta_1" 0.804 "PINN"
-0.054341490376016 -0.0402188830365615 -0.002529032135132 0.00539063572103049 0.0144296898321608 0.0252656398690472 0.0282201124239903 0.00168541988869018 "delta_1" 0.806 "PINN"
-0.0539875457975101 -0.0403911937573722 -0.00270111549198138 0.00524147811872777 0.0144695893659099 0.0249488598315883 0.0280325785632796 0.00165078027821467 "delta_1" 0.808 "PINN"
-0.0536127728429765 -0.0405455139279343 -0.00272019745463548 0.00516468357524591 0.0145101659683835 0.0246300590867599 0.0278464523643895 0.0016144954979163 "delta_1" 0.81 "PINN"
-0.0532166919865489 -0.0406804187661227 -0.00273452332303448 0.0052221730142743 0.0147185586939016 0.0244597524139001 0.0276615224378287 0.00157683107090959 "delta_1" 0.812 "PINN"
-0.0528014440294693 -0.0403478558610328 -0.00281057032323129 0.00520154321809119 0.0148923409160795 0.0244466606294433 0.0274774600979721 0.00153787929281592 "delta_1" 0.814 "PINN"
-0.0523660686538854 -0.0397530253549108 -0.00288987682055852 0.00539753613728911 0.0149039089409428 0.0244372345622859 0.0273227901522295 0.00149744872958741 "delta_1" 0.816 "PINN"
-0.0519119893850675 -0.039157272855993 -0.00290081861262925 0.00525649782606408 0.0148453734537537 0.0244309093785804 0.0271912861625694 0.0014558060295655 "delta_1" 0.818 "PINN"
-0.0514387202874302 -0.0385611784648747 -0.00291160403639701 0.00506034512965814 0.014930963376893 0.0244286717261686 0.0270628748442001 0.00141282291915821 "delta_1" 0.82 "PINN"
-0.0509473231177033 -0.0379662738651694 -0.00308590355111726 0.00493069113877087 0.0149476138193034 0.0244298410837618 0.0269347300249057 0.0013686094825337 "delta_1" 0.822 "PINN"
-0.050438023154584 -0.0373728966271933 -0.00316972793989412 0.00486744861772026 0.01496700563244 0.0243562477992263 0.0268099878371468 0.00132308321269906 "delta_1" 0.824 "PINN"
-0.0500391718598641 -0.0367818591380191 -0.00329252448155104 0.00480243657581902 0.0149896647834931 0.0240763759475611 0.0266885674857427 0.00127649817647485 "delta_1" 0.826 "PINN"
-0.0496497738209631 -0.0361931372992907 -0.00344123594978918 0.00438647767264944 0.0150449563765582 0.0237974075499818 0.0265701514801107 0.0012287168386829 "delta_1" 0.828 "PINN"
-0.0492406753090875 -0.0356090891780421 -0.00354740059271852 0.00435849680932765 0.0151301158348642 0.0235189080797999 0.0264532319599489 0.00117981735229412 "delta_1" 0.83 "PINN"
-0.0488116206624163 -0.0350290911142852 -0.00372608295712085 0.0044686358909487 0.0152214417806624 0.0232415176316907 0.0263401174853986 0.00112983863537395 "delta_1" 0.832 "PINN"
-0.0483637841693969 -0.0344537113013448 -0.00387407747355017 0.00444879408815657 0.0153195906355308 0.0230360411622554 0.0262300185423789 0.00107871984123178 "delta_1" 0.834 "PINN"
-0.0478980998200804 -0.033885065777975 -0.00408116521377122 0.00427450906948246 0.0153243439568564 0.0230927991557199 0.0261230996364668 0.00102667257349051 "delta_1" 0.836 "PINN"
-0.0474145462416495 -0.0333235999130683 -0.0042790398664998 0.00410140260408187 0.0153203038399523 0.0231536175988956 0.0260497826776913 0.000973395871392002 "delta_1" 0.838 "PINN"
-0.0469140540470507 -0.0331641050403682 -0.00447768117451086 0.00392956249958754 0.0153195865659179 0.0232178291089586 0.025999935707274 0.000919277305602487 "delta_1" 0.84 "PINN"
-0.0463968369049417 -0.0331546107076166 -0.00472263982285592 0.00375782591860863 0.0153272105354569 0.0232865553069772 0.0259542238071189 0.000864219606418224 "delta_1" 0.842 "PINN"
-0.0458647757254811 -0.0331272470738837 -0.00496004613175816 0.003588070912802 0.015395459816661 0.0233584148683559 0.0259115063263045 0.000808147928189708 "delta_1" 0.844 "PINN"
-0.0453174848238564 -0.0330809235278651 -0.00518456584017968 0.00341830228407747 0.0154713267444453 0.0233785093112706 0.025872789874763 0.000751257533725643 "delta_1" 0.846 "PINN"
-0.0447573202259612 -0.0330160993741042 -0.00541013089975095 0.00325414329168372 0.0154729660120849 0.0231754966525575 0.0258378893879736 0.000693334615591005 "delta_1" 0.848 "PINN"
-0.0441832993646178 -0.0329327563263502 -0.00568325757464028 0.00308243100501315 0.0155822116677191 0.0229752296327876 0.0258070975232618 0.0006347048178469 "delta_1" 0.85 "PINN"
-0.0435971800022645 -0.0328319476030425 -0.0059514288197331 0.00296764221888957 0.0155550209589213 0.0227783618347883 0.0257805892027858 0.000575205989168469 "delta_1" 0.852 "PINN"
-0.0429991688498119 -0.0327123409796799 -0.00621896033263847 0.00286194697396991 0.0155301158778818 0.0225843548477005 0.025758779043461 0.000514870708399307 "delta_1" 0.854 "PINN"
-0.0423906633803026 -0.0325752255789817 -0.00647075619584148 0.00275871085083668 0.0156621820726615 0.022394221386385 0.0257396987525906 0.000453841556746526 "delta_1" 0.856 "PINN"
-0.0417731789453057 -0.0320964472749714 -0.0067227513159005 0.0026588918167354 0.0158100152337985 0.0224096671124683 0.0257247191737644 0.000391983769519556 "delta_1" 0.858 "PINN"
-0.0411462030077037 -0.031510955668973 -0.00697501857454419 0.00256094553963271 0.0158200068264767 0.0225327187218707 0.025715267821641 0.000329476820641255 "delta_1" 0.86 "PINN"
-0.0405122021249005 -0.0309359970647638 -0.00722691474638992 0.00246809691330263 0.0157617127308802 0.0226593596895286 0.025754681688106 0.000266268014375509 "delta_1" 0.862 "PINN"
-0.0398718551730419 -0.03037307563592 -0.00749035872090698 0.00253780379975932 0.0158523717747281 0.0227897695918498 0.0257979890302384 0.000202406562369096 "delta_1" 0.864 "PINN"
-0.0392670989318098 -0.0298236951186288 -0.0077652715710318 0.00263085767555793 0.0158296648681751 0.0229226985953115 0.0258458485783635 0.000137930749754702 "delta_1" 0.866 "PINN"
-0.0387188959279661 -0.0292876891382137 -0.00803979674580713 0.00253290415386953 0.0159249395422492 0.0230598782001741 0.0258979664374079 7.28220565889892e-05 "delta_1" 0.868 "PINN"
-0.038160424970169 -0.0287659632059802 -0.00831191915749652 0.00213110093383184 0.0160195060599722 0.0231994646408875 0.0259546458076656 7.20128950053817e-06 "delta_1" 0.87 "PINN"
-0.0375943914330243 -0.0282595410449 -0.00858302034897296 0.0020579879648559 0.0159362644404184 0.0232463770354083 0.0260149988454532 -5.8927227835777e-05 "delta_1" 0.872 "PINN"
-0.0370204003353261 -0.028156880138648 -0.00885167961066258 0.00198977408713108 0.0159333239761388 0.0231566129281247 0.0260798076791473 -0.000125589523444286 "delta_1" 0.874 "PINN"
-0.0364393670837708 -0.0288190962200332 -0.00913472294646334 0.00192634900176381 0.016177393645576 0.0233349623908501 0.0261494969254228 -0.000192580008483878 "delta_1" 0.876 "PINN"
-0.035852921881117 -0.0294906519733715 -0.00939164830651296 0.00186819857847342 0.0162906492958943 0.0236343107368846 0.0262228225148979 -0.000260115220033421 "delta_1" 0.878 "PINN"
-0.0352612653755586 -0.0297625140524409 -0.00964755099176029 0.00181533032438641 0.0161881682819325 0.0239332960627727 0.0263009255953373 -0.000327974032190156 "delta_1" 0.88 "PINN"
-0.0346660281111004 -0.0304782934069745 -0.00990458107801717 0.00176822881406347 0.0160872683003448 0.0241005545912918 0.0263825638977457 -0.000396028560565585 "delta_1" 0.882 "PINN"
-0.034068720895486 -0.0310741988476226 -0.010161700028172 0.0016942691128915 0.0160390771049741 0.0242603615994375 0.0264692377358202 -0.000464452821236959 "delta_1" 0.884 "PINN"
-0.0334679930186397 -0.0309425781594506 -0.0104158310724718 0.00158114809434051 0.0162410588165327 0.0244311008896498 0.0265605408436558 -0.00053309964787509 "delta_1" 0.886 "PINN"
-0.0329849218961533 -0.0315734584838283 -0.0106663845397429 0.00147139571674748 0.0164695094147982 0.0247092294369522 0.0266548756314844 -0.000601999246592866 "delta_1" 0.888 "PINN"
-0.0337076511856147 -0.0313876277554332 -0.0109138430211375 0.00149861878396851 0.0163240861249283 0.0247513648695719 0.0267542214802643 -0.000670925784016241 "delta_1" 0.89 "PINN"
-0.0344388475091879 -0.0315149015694063 -0.0111584503653037 0.00152597600649906 0.0162541113123098 0.0249198792798537 0.0268581731393751 -0.0007399096809749 "delta_1" 0.892 "PINN"
-0.0351783152831973 -0.0315658366647567 -0.0113980073596968 0.00154975356862697 0.0162122306889141 0.025089940619019 0.0269870674685675 -0.000809011045922655 "delta_1" 0.894 "PINN"
-0.0359232359780242 -0.0323184921836535 -0.0116346653623537 0.00135871980156121 0.016333913870521 0.0252606662613726 0.0271282622649427 -0.000877985073304633 "delta_1" 0.896 "PINN"
-0.0366754408177019 -0.0330744057151742 -0.011867535451857 0.000979604868833972 0.0164916738110326 0.0254341543706591 0.0272726835635198 -0.000946903661794907 "delta_1" 0.898 "PINN"
-0.0374341377366429 -0.0338313537705022 -0.0120965031675623 0.000875359640047035 0.0166168463866596 0.0257037827027184 0.0274206428233321 -0.00101563064959841 "delta_1" 0.9 "PINN"
-0.038199487942258 -0.0345893774289883 -0.0123210364167025 0.000786966001117495 0.0166960627418735 0.0261046021446483 0.027571736741782 -0.00108411432510092 "delta_1" 0.902 "PINN"
-0.038970221760193 -0.0352810391128755 -0.0125417351951524 0.000702296150838944 0.0169364096699649 0.0265082944273856 0.0277250856731202 -0.00115246873820404 "delta_1" 0.904 "PINN"
-0.0397451883550926 -0.0359398942304492 -0.0127564573028565 0.000621455302397766 0.0171067109179419 0.0267382927838415 0.0279890001955825 -0.00122023484014572 "delta_1" 0.906 "PINN"
-0.0405263359628398 -0.0366071619821358 -0.012967948712311 0.000544727772007092 0.0171601706298325 0.0268392497562191 0.0283415284328212 -0.00128764549755303 "delta_1" 0.908 "PINN"
-0.0413122745889192 -0.0372839578235709 -0.0133065143234778 0.000471264656057291 0.0170970818000464 0.0269473107393814 0.0286928527996961 -0.0013545636638047 "delta_1" 0.91 "PINN"
-0.0421023295856784 -0.0379675823993795 -0.0133750580456435 0.000401289749067502 0.0170408548281629 0.0270580206968649 0.0290426841200875 -0.00142094718987357 "delta_1" 0.912 "PINN"
-0.0428963039715211 -0.0386591520320558 -0.0135711608133389 0.000335265548036645 0.0170671332312524 0.0271750311960501 0.0293906108781694 -0.0014865970823915 "delta_1" 0.914 "PINN"
-0.0436937619770206 -0.039358233131175 -0.0137613668840594 0.000274012336165086 0.0172905365309872 0.0272950798059717 0.029735385800856 -0.00155149897674153 "delta_1" 0.916 "PINN"
-0.0444949830460117 -0.0400642728408844 -0.0139472295379011 0.000216145183129512 0.0175302871850489 0.0275224597390893 0.0300777867497823 -0.00161561867690688 "delta_1" 0.918 "PINN"
-0.0452988160825896 -0.0407779104098245 -0.0141267255986741 0.000162365479506765 0.0177867388041721 0.0279748277814349 0.0304187093592265 -0.00167884165258253 "delta_1" 0.92 "PINN"
-0.0461060173112173 -0.041498831423916 -0.0143006930155839 0.000112123076666415 0.0179956091165081 0.0284304221456111 0.0307558291760024 -0.00174098057572308 "delta_1" 0.922 "PINN"
-0.0469159124166181 -0.0422243372948854 -0.014468957580234 6.67152830839957e-05 0.0180150258064686 0.0288890409462457 0.0310890852867789 -0.00180213745967617 "delta_1" 0.924 "PINN"
-0.0477271117995124 -0.042957451491956 -0.0146317622082767 2.51733329383885e-05 0.0180466846445246 0.0291187720850576 0.0314199650623428 -0.00186209252786863 "delta_1" 0.926 "PINN"
-0.0485397760835375 -0.0436963101853209 -0.0147882173219601 -1.13255939673262e-05 0.0180904123485535 0.0292996786855271 0.0317480461545494 -0.00192069843105155 "delta_1" 0.928 "PINN"
-0.0493541861598461 -0.0444416734317195 -0.0149376717980452 -4.37500908394561e-05 0.0181457959517219 0.0294808799158799 0.0320712338842777 -0.00197797258405436 "delta_1" 0.93 "PINN"
-0.0501688347492615 -0.0451913211677291 -0.015080845456055 -7.16978620999287e-05 0.0182156444797812 0.0296620913299936 0.0323917233680546 -0.00203389061977485 "delta_1" 0.932 "PINN"
-0.0509844798462922 -0.0459462522854905 -0.0152176832910637 -9.42897930577002e-05 0.0183016953031261 0.0298412401576136 0.0327090851582856 -0.00208815937639055 "delta_1" 0.934 "PINN"
-0.0517999723993769 -0.0467060355188431 -0.0153483091567231 -0.000113925042529606 0.0184023460153628 0.0300205438802292 0.0330387423335274 -0.00214073827614236 "delta_1" 0.936 "PINN"
-0.0526163094267318 -0.0474700015362197 -0.0154686466466177 -0.000128592140845929 0.0186277806663586 0.0301979282468228 0.0334368180697755 -0.00219161424317915 "delta_1" 0.938 "PINN"
-0.0534317464354765 -0.0482390310799898 -0.0155904712796223 -0.000137949817728522 0.0189861499929931 0.030375610342718 0.03383110465162 -0.00224063173218623 "delta_1" 0.94 "PINN"
-0.0542458505374808 -0.0490119786877741 -0.0157006494815484 -0.000143266510305606 0.0191505149073858 0.0306417384690123 0.0342238951589258 -0.0022876927201642 "delta_1" 0.942 "PINN"
-0.0550587857732801 -0.0497876995509843 -0.0158042235916869 -0.00020435629890414 0.0192269375655036 0.0308291907678915 0.0346123532711335 -0.00233261898628775 "delta_1" 0.944 "PINN"
-0.0558704790455242 -0.0505669577723615 -0.0159010813181445 -0.000273155297475847 0.0193121827749048 0.031016566576803 0.0349981694123949 -0.00237541706599493 "delta_1" 0.946 "PINN"
-0.0566796654708934 -0.0513495642069572 -0.0159896800933896 -0.000340565082744049 0.0194045348811012 0.0312048906581015 0.0353811243667592 -0.00241591709133434 "delta_1" 0.948 "PINN"
-0.0574862728715251 -0.0521338998383605 -0.0160722922829919 -0.000405179606399853 0.0195230386544742 0.0313939953314182 0.0357605195574553 -0.00245401070135011 "delta_1" 0.95 "PINN"
-0.0582914217763524 -0.0529212073479639 -0.0161471971820967 -0.000468334802538939 0.0196145438488167 0.0315835933341566 0.0361352962561796 -0.00248973735199144 "delta_1" 0.952 "PINN"
-0.0590921802123638 -0.0536477193697182 -0.0160491744998732 -0.000529876657883066 0.0200049304389314 0.0317732768731016 0.0365079694896533 -0.00252283204004334 "delta_1" 0.954 "PINN"
-0.0598899083548721 -0.0543111843528761 -0.0161272626027542 -0.000588757258227268 0.0204762446817186 0.0319631140801642 0.0368758065521932 -0.00255327253463403 "delta_1" 0.956 "PINN"
-0.0606846556909053 -0.0549656980849371 -0.0161965215179458 -0.000646432264110763 0.0208239826187031 0.0324648021202081 0.0372411982087593 -0.00258080587329568 "delta_1" 0.958 "PINN"
-0.0614740887462795 -0.0556111904039069 -0.0162615498655423 -0.000700961134498579 0.021188275753389 0.0326593168940192 0.0376017632799059 -0.00260551045014282 "delta_1" 0.96 "PINN"
-0.0622584981442833 -0.0562481885015511 -0.0163189596830683 -0.000754159433405177 0.0215801400718383 0.0328283821938169 0.0379585740959789 -0.00262721307652139 "delta_1" 0.962 "PINN"
-0.0630393672296197 -0.0568750744016238 -0.0163698337962376 -0.000805041387337169 0.0220011902534201 0.0329963706522005 0.0383113890449382 -0.00264581061331263 "delta_1" 0.964 "PINN"
-0.0638148423849345 -0.0574917806944324 -0.0164130500987377 -0.000853694459669097 0.0224517280296379 0.0331607245576997 0.038659963552236 -0.0026611955069072 "delta_1" 0.966 "PINN"
-0.0645837861467109 -0.0580989560718115 -0.0164504675428072 -0.000900564094906353 0.0229341992535268 0.0333219845670656 0.0390515905626481 -0.00267326323612266 "delta_1" 0.968 "PINN"
-0.0653462540424279 -0.0586961771877794 -0.0164801320944595 -0.00094502320721046 0.0230704244165136 0.0334780671111958 0.0394935127155449 -0.0026820357011555 "delta_1" 0.97 "PINN"
-0.0661023024976637 -0.0592826639142754 -0.0164758258597106 -0.000962356971724754 0.0234911211184707 0.0338832365136761 0.0399317978666855 -0.00268726556320265 "delta_1" 0.972 "PINN"
-0.0668516312084753 -0.0598565640915478 -0.0164525954070902 -0.00088342635614036 0.0241663639528724 0.0345713683153914 0.0403665355800105 -0.0026889392632892 "delta_1" 0.974 "PINN"
-0.0675939413924118 -0.060420557103628 -0.0164502173313086 -0.000799463805434719 0.0244388798267527 0.0350560316784934 0.04079840814717 -0.0026869037633663 "delta_1" 0.976 "PINN"
-0.0683291743806276 -0.060971601772857 -0.0164443948718321 -0.000709898151010302 0.024861646315216 0.0352033064881039 0.0412264252049499 -0.00268112350902955 "delta_1" 0.978 "PINN"
-0.0690553650756709 -0.061511783803744 -0.0164143984064792 -0.000615231635843427 0.0255691794567476 0.0353465443328078 0.0416501901555719 -0.00267154532748009 "delta_1" 0.98 "PINN"
-0.0697734105514778 -0.0620396137096613 -0.01637772798222 -0.000516682286615944 0.026263002672736 0.035486333645389 0.0420704951985678 -0.00265800904014295 "delta_1" 0.982 "PINN"
-0.0704828977282379 -0.0625545567658465 -0.0163323767921862 -0.000412190780227584 0.027072595636729 0.0356239749380933 0.0424868178494755 -0.00264050201315193 "delta_1" 0.984 "PINN"
-0.0711829378374211 -0.0630560793350869 -0.0162802130606086 -0.000302679695330377 0.0275581317644276 0.0360824108739073 0.0428989898698915 -0.00261880834175936 "delta_1" 0.986 "PINN"
-0.071873716142542 -0.063677990791223 -0.0162201254603602 -0.000379306766351895 0.0277946177695001 0.0368955429589652 0.0433077933139203 -0.00259319284011253 "delta_1" 0.988 "PINN"
-0.0725542269636623 -0.0644300096948751 -0.0161527915436807 -0.000465386221662478 0.028033917494874 0.0377197866342276 0.0437119802959345 -0.00256316355329486 "delta_1" 0.99 "PINN"
-0.0732245392709281 -0.0651795047028192 -0.0160806079319239 -0.000551941301066727 0.0282759656331328 0.0385545774632368 0.0441301963220844 -0.00252893482801739 "delta_1" 0.992 "PINN"
-0.073884962339146 -0.0659236919939614 -0.0160463874436088 -0.000640596665517301 0.0285191451586213 0.0393988755892665 0.0446435973823254 -0.00249030928876535 "delta_1" 0.994 "PINN"
-0.0745333032182012 -0.0666636038155834 -0.0160056401768461 -0.000730594535746087 0.0287636262744406 0.0402521181695639 0.0451524318340377 -0.00244735919463914 "delta_1" 0.996 "PINN"
-0.0751708273867455 -0.06739884335959 -0.0159594025932139 -0.000821476575060487 0.0290089820411061 0.0407192574612425 0.0456582927270295 -0.00239990679048186 "delta_1" 0.998 "PINN"
-0.0757954638226934 -0.0681294921374955 -0.0159075204349299 -0.000772338291974095 0.0290114005656605 0.0409036694279477 0.0461606242471277 -0.00234798213331346 "delta_1" 1 "PINN"
-0.0764114964251472 -0.0688543218410822 -0.0158485300630755 -0.000614253165992951 0.0289561677214234 0.041445321722791 0.0466598206883186 -0.00229151162387016 "delta_1" 1.002 "PINN"
-0.0770685303065155 -0.0695728209003226 -0.0157852600439611 -0.000452357235957823 0.0288905671753836 0.0423652341785843 0.0471542462230816 -0.00223052498603076 "delta_1" 1.004 "PINN"
-0.077713525150112 -0.0702849560647989 -0.0157152350188547 -0.000284779231265686 0.0288158335836624 0.0433135144865875 0.0476463145761574 -0.00216472408659475 "delta_1" 1.006 "PINN"
-0.0783477552007359 -0.0709895037209483 -0.0156423696826667 -0.000113403737402873 0.0287327236440267 0.0442891713027311 0.0481328330720945 -0.00209436280875751 "delta_1" 1.008 "PINN"
-0.0789691590403252 -0.0716878653820456 -0.0155602817563837 6.2327687111452e-05 0.0286392501409083 0.0452487227178739 0.0486713432317107 -0.00201940239208897 "delta_1" 1.01 "PINN"
-0.0795784184605259 -0.0723779870883134 -0.0154735662993106 0.000241482604170229 0.0285367623802235 0.0458766432566047 0.049288275893502 -0.00193984684284773 "delta_1" 1.012 "PINN"
-0.0801747862979008 -0.0730604391249352 -0.0153827204033011 0.000425869559500636 0.0284238667869416 0.0470306309353115 0.0499038230197806 -0.00185532161262163 "delta_1" 1.014 "PINN"
-0.0807565632711149 -0.0737346013452695 -0.0152858705669052 0.000503110124711159 0.0283010759674078 0.0482183992603868 0.0505150180100042 -0.00176621211267552 "delta_1" 1.016 "PINN"
-0.0813264623989649 -0.0743992592172973 -0.015183767027203 0.000524047802298644 0.0286264690858684 0.0489795618753903 0.0511250898431292 -0.00167236473523809 "delta_1" 1.018 "PINN"
-0.0818824298850847 -0.0749942240164885 -0.0150760880432285 0.00054571280870741 0.0290328440725078 0.0500693078074426 0.0517308268929186 -0.00157375534691463 "delta_1" 1.02 "PINN"
-0.082423724791721 -0.075303068068207 -0.0149598051788059 0.000570917645369318 0.0294481003508436 0.0513636810213915 0.0524525945769809 -0.00147049729487143 "delta_1" 1.022 "PINN"
-0.0829500850620402 -0.075593599282995 -0.01482035672413 0.000596513661381359 0.0298719757576364 0.0522748001217244 0.0533010021241282 -0.00136236844895165 "delta_1" 1.024 "PINN"
-0.0834616086035678 -0.0758675799041535 -0.0146745815843795 0.000486807776943321 0.030305402417937 0.0534763837158581 0.0546561319210777 -0.00124956295181818 "delta_1" 1.026 "PINN"
-0.0839581564670056 -0.0761224821231949 -0.0145241891461377 0.000467776332053194 0.0304670598332022 0.0545126662362716 0.0560436438707503 -0.00113218461428696 "delta_1" 1.028 "PINN"
-0.0844394721732367 -0.0763598328381692 -0.0143691028272256 0.00068557637007971 0.0302980156445674 0.0556422448845628 0.0574640038062215 -0.00101005715080517 "delta_1" 1.03 "PINN"
-0.0849041088297211 -0.0765779418870012 -0.0143308636264998 0.000718607859852893 0.0301177445345253 0.0567777851743898 0.0589179163827724 -0.000883258366812052 "delta_1" 1.032 "PINN"
-0.0853531246184702 -0.0767785777677059 -0.0141903178269427 0.000753381999343716 0.029926628031766 0.058353131944346 0.0604051330193278 -0.000751815167436595 "delta_1" 1.034 "PINN"
-0.0857861488894927 -0.0769595766624358 -0.0140453590699227 0.000790081958616407 0.029724211924071 0.059985048078683 0.0620277277362522 -0.000615869610224695 "delta_1" 1.036 "PINN"
-0.0862023358352206 -0.0771222334283306 -0.0138968682274345 0.000828234605596889 0.0295921080113737 0.0616379868193198 0.0636886011139914 -0.000475448661932717 "delta_1" 1.038 "PINN"
-0.0866008417961808 -0.0772651033638518 -0.0137439987028061 0.000867187224112609 0.029838038299111 0.0633115551239869 0.0653828420884257 -0.000330439702348521 "delta_1" 1.04 "PINN"
-0.0869822560638005 -0.0776450693249637 -0.0135862625932653 0.000908372490393994 0.0300767169071798 0.0650046527531654 0.0671089984233673 -0.000180915149595464 "delta_1" 1.042 "PINN"
-0.0873466927709901 -0.0781692799100331 -0.0134346543479761 0.000990538150670961 0.0303095917911922 0.0667161787552368 0.0688668231067688 -2.71389434169126e-05 "delta_1" 1.044 "PINN"
-0.0876930757119536 -0.0786818963006115 -0.0132986715405239 0.00121828898726362 0.0305342948259852 0.0683216172763323 0.0706553544245772 0.000130995701411262 "delta_1" 1.046 "PINN"
-0.0880219993651379 -0.0791822133236939 -0.0131592548525026 0.00142642577874197 0.030752032747916 0.0698713275888685 0.0725161206682445 0.000293378534558154 "delta_1" 1.048 "PINN"
-0.0883325102424146 -0.0796685740551244 -0.013016935013958 0.00125470110295867 0.0309607922253581 0.0714479144331448 0.0744297593851959 0.000459958076569747 "delta_1" 1.05 "PINN"
-0.0886250871213192 -0.080140515586808 -0.0128718862270738 0.00113212656661921 0.0307556796285278 0.0730495602114041 0.0763700628060411 0.000630839735670711 "delta_1" 1.052 "PINN"
-0.0889235234606036 -0.0805998419103167 -0.0127223764463581 0.00118109699886904 0.0304778478546757 0.0746773092915958 0.0783341329516447 0.000805644298520275 "delta_1" 1.054 "PINN"
-0.0892518887457581 -0.0810443060190336 -0.0129023438054574 0.00123079722182728 0.0301884818069293 0.0763286307110396 0.0803207599974756 0.000984435404303911 "delta_1" 1.056 "PINN"
-0.089562314949166 -0.0814747632762733 -0.0132112237792019 0.00148790564961487 0.0298849659301619 0.0780033880138316 0.0823287416265965 0.00116711492227429 "delta_1" 1.058 "PINN"
-0.0898537420126952 -0.0818909982839389 -0.0135236728010029 0.00178581717245463 0.0295704045713392 0.0797019426079451 0.0843580680270288 0.00135367013468777 "delta_1" 1.06 "PINN"
-0.0901271382549358 -0.0822919631276513 -0.0138405903271435 0.00208615782224708 0.0292421782508261 0.0814220358338349 0.0864051536798733 0.00154394152604458 "delta_1" 1.062 "PINN"
-0.0903825201395292 -0.0826774463187714 -0.0141587071979914 0.00234495076782304 0.0289027922343184 0.0831626022163032 0.088469036244152 0.00173782800931963 "delta_1" 1.064 "PINN"
-0.0906183562287215 -0.0830479535851101 -0.0144803608233255 0.00206861555130677 0.0285508165458266 0.0849230542087627 0.0905485239924921 0.00193512384738376 "delta_1" 1.066 "PINN"
-0.0908362163456551 -0.0834032773594535 -0.0148036018123223 0.00178616287519962 0.0283835543797675 0.0867030455759177 0.0926402992846098 0.00213589790678043 "delta_1" 1.068 "PINN"
-0.0910349303191818 -0.0833731477250563 -0.0144902124873574 0.00184638240683377 0.0286045740118874 0.0885008206471141 0.094745338403841 0.00234014186884168 "delta_1" 1.07 "PINN"
-0.0912152375054702 -0.0832905733374651 -0.0139264169450981 0.00216820730884326 0.0288140779484569 0.0903155884861975 0.0968608037532825 0.00254753040763525 "delta_1" 1.072 "PINN"
-0.0913759725780858 -0.0831867288754371 -0.0133544323827854 0.00249120013398341 0.0290138479441959 0.0921456054819019 0.0989843353902176 0.00275792781432363 "delta_1" 1.074 "PINN"
-0.091517283345377 -0.083061634832839 -0.0127715272912872 0.00281654063148495 0.0292028033871132 0.0939898445114746 0.101114052169467 0.00297149195804531 "delta_1" 1.076 "PINN"
-0.0916395578340148 -0.0829162670647718 -0.0121802168806739 0.00294863353825914 0.029276196520259 0.0958463260200579 0.103249045222328 0.00318788164832601 "delta_1" 1.078 "PINN"
-0.0917425898241933 -0.0827510070668058 -0.0115808721042687 0.00259793204482683 0.0288735258723571 0.0977147506959395 0.105387702786701 0.00340717529538738 "delta_1" 1.08 "PINN"
-0.091825698058918 -0.0825636154170597 -0.0109719580772252 0.00231221855014108 0.0285365415056895 0.0995929335658956 0.107526268230731 0.00362902699986358 "delta_1" 1.082 "PINN"
-0.0918904680576673 -0.0823568611707304 -0.0108259606478853 0.00265350559384403 0.028943491235756 0.101478215436239 0.109664085415353 0.00385328695437872 "delta_1" 1.084 "PINN"
-0.0919346724426242 -0.0821281506619294 -0.0111324060935694 0.0029952568467243 0.0291548663256773 0.10337056108381 0.111799783997034 0.0040801003284384 "delta_1" 1.086 "PINN"
-0.0919597814809681 -0.0819716988821753 -0.0114392456922057 0.00334037363161854 0.0289890096566745 0.105269459814451 0.113930571141037 0.00430929637775931 "delta_1" 1.088 "PINN"
-0.0919651223292106 -0.0821666419566407 -0.0117460191326957 0.00337377692313923 0.028818255548309 0.107171305087532 0.11605510701789 0.00454054834150099 "delta_1" 1.09 "PINN"
-0.0919516928805983 -0.0823455810501401 -0.0120522698948824 0.00302347037472384 0.0286419438510548 0.109073704879692 0.118171578750035 0.00477368911546917 "delta_1" 1.092 "PINN"
-0.0919172741128427 -0.0825088191947096 -0.0123581412959974 0.00285880324738885 0.028459530518437 0.1109776153783 0.12027745946093 0.00500886239113881 "delta_1" 1.094 "PINN"
-0.0918645363198596 -0.0826574958419382 -0.0126627075606081 0.00321407924126416 0.0282497841225202 0.112878748781299 0.12237117722227 0.0052457091646378 "delta_1" 1.096 "PINN"
-0.0917915023686049 -0.0827895337473801 -0.012965881169249 0.00357092507060253 0.0277820396020456 0.114777825567401 0.124451400825178 0.00548437602104631 "delta_1" 1.098 "PINN"
-0.0916990578843166 -0.0829054802257423 -0.0132685320747772 0.00392836080840131 0.0273038133705368 0.116670084117406 0.126515149532958 0.00572438841758525 "delta_1" 1.1 "PINN"
-0.0916286972161675 -0.0830065998022527 -0.0135677197212265 0.00356141212607408 0.0270014561614877 0.118556020929691 0.12856160220379 0.00596572063305149 "delta_1" 1.102 "PINN"
-0.0915758152546235 -0.0830918939804295 -0.0138668248490592 0.00308611016119675 0.0271525460064237 0.120335421591037 0.130588031657483 0.0062083716393392 "delta_1" 1.104 "PINN"
-0.0915036613212916 -0.0831612011009828 -0.0141617212929097 0.00344901159804656 0.0272657648396579 0.122005785879502 0.132592904290963 0.00645202336639538 "delta_1" 1.106 "PINN"
-0.0914126566740598 -0.0832168659359156 -0.0137206890187886 0.00381303058893878 0.0270504340095932 0.123658425294284 0.134575880078271 0.00669673492821221 "delta_1" 1.108 "PINN"
-0.0913034626685341 -0.0832542019228146 -0.0129891271107669 0.00417783846009689 0.026831119971368 0.125291932378133 0.136533290225492 0.00694208603792878 "delta_1" 1.11 "PINN"
-0.0911750734099555 -0.0832781803117255 -0.0122528780556592 0.00388442318059035 0.0266085721873777 0.126905379222061 0.138463873548294 0.00718816159705978 "delta_1" 1.112 "PINN"
-0.0910288688690468 -0.0832855487717201 -0.0115117444633817 0.00333521817507232 0.026382106843106 0.128496647182907 0.140366611184125 0.00743472855733873 "delta_1" 1.114 "PINN"
-0.090862773626823 -0.0829223535031731 -0.0107679144763539 0.00367126969349807 0.0261419418536595 0.130067672092075 0.14223810175345 0.00768179543210256 "delta_1" 1.116 "PINN"
-0.0906786478505446 -0.0824591449419576 -0.0105088862829498 0.00403782059222491 0.0256192445761274 0.131616339651328 0.1440789986737 0.00792890065989567 "delta_1" 1.118 "PINN"
-0.0904756118983614 -0.0819761841003199 -0.0105972436124629 0.00440443748199759 0.0250870151576015 0.133141033079806 0.145886620521578 0.008176006242216 "delta_1" 1.12 "PINN"
-0.090253384835308 -0.0814725814147035 -0.0106845940784787 0.00404254745601129 0.024545095419066 0.134643008263172 0.147659260601332 0.00842319435369578 "delta_1" 1.122 "PINN"
-0.0900127603278478 -0.0809479256052967 -0.0107728793018925 0.00347754230334252 0.0243651339331128 0.136119707814162 0.149395702267809 0.00867006485125386 "delta_1" 1.124 "PINN"
-0.0897525070233458 -0.0804025220435023 -0.0109202330916216 0.00384127778435184 0.0245271121878647 0.137573105941943 0.151095445727076 0.00891672983656212 "delta_1" 1.126 "PINN"
-0.0894755674332846 -0.0798378695890953 -0.011068518337232 0.00420497025537936 0.0246768666714128 0.138999218035655 0.152755847281197 0.0091627245119411 "delta_1" 1.128 "PINN"
-0.0891780906786248 -0.0792517730093529 -0.0112165841217713 0.00458426581053617 0.0244824805042125 0.140399792317367 0.15437331142113 0.00940812803859605 "delta_1" 1.13 "PINN"
-0.0888627839302365 -0.0786462107921635 -0.0113654865420406 0.00493361038409112 0.0242365423557094 0.141773499932995 0.155950690618529 0.00965260547448756 "delta_1" 1.132 "PINN"
-0.0885286604099964 -0.0784082281991225 -0.0115452635474983 0.00525011065277825 0.0239916372305813 0.143119969126859 0.15748537703063 0.00989617319463619 "delta_1" 1.134 "PINN"
-0.0881755696991691 -0.0782792059519519 -0.0117552455724516 0.00494209582033966 0.0236393001908275 0.144440498982167 0.158976435308982 0.0101389096382452 "delta_1" 1.136 "PINN"
-0.0878039599797873 -0.078136108785829 -0.0119656382027017 0.00463423736303703 0.0230892608882172 0.145729714770745 0.160420786365785 0.0103801730073688 "delta_1" 1.138 "PINN"
-0.0874139233643931 -0.0779808451279773 -0.0121761306153488 0.00462741816610501 0.0225301406136835 0.146992259093776 0.161818452583478 0.0106201000444575 "delta_1" 1.14 "PINN"
-0.0870050764949541 -0.0778124640835294 -0.0123725248943478 0.00422003678351979 0.0219640342811873 0.148225405757231 0.163169936800281 0.0108584982067508 "delta_1" 1.142 "PINN"
-0.0865770373800254 -0.0776308508902794 -0.0125964135915603 0.00430575203434069 0.0217394869894001 0.149429301472428 0.16447242594491 0.0110954724036538 "delta_1" 1.144 "PINN"
-0.0861308559062239 -0.0774369653372622 -0.0128049305349794 0.00439299068392829 0.0219420824874466 0.150602902747799 0.165725980388718 0.0113304968942108 "delta_1" 1.146 "PINN"
-0.0857532743398068 -0.0772293846953567 -0.0130439329659762 0.0044809339192724 0.0221301156782665 0.151745168245417 0.166928278157652 0.0115634830801671 "delta_1" 1.148 "PINN"
-0.0853606326984118 -0.0770103833910523 -0.0133801107750968 0.00456911987768349 0.0220570493174725 0.152858158235759 0.168079860476243 0.0117944591626506 "delta_1" 1.15 "PINN"
-0.0849496924116977 -0.0767775884248263 -0.0137154551715715 0.00465839651785105 0.0218247009688421 0.153938938765196 0.169179601814604 0.0120231384440978 "delta_1" 1.152 "PINN"
-0.0845204438386686 -0.0765333979610916 -0.014009096321272 0.00474871727426873 0.0215961177803758 0.154989128312303 0.170228771630629 0.0122498759724153 "delta_1" 1.154 "PINN"
-0.0840747861568254 -0.0762758018704752 -0.014279370118093 0.00483890276995369 0.0210779028347081 0.156007010938502 0.171221986856243 0.0124738258384776 "delta_1" 1.156 "PINN"
-0.0836112819209442 -0.0757442856634554 -0.0145498256981134 0.00493021708136687 0.0205265869156432 0.156993495685797 0.172162451101051 0.0126954086483418 "delta_1" 1.158 "PINN"
-0.0831304022718178 -0.0749589487295856 -0.0148675736943908 0.0051297894191471 0.0199702096734575 0.157947586623764 0.173050270832799 0.0129140760776167 "delta_1" 1.16 "PINN"
-0.0826323811690441 -0.0741542092473335 -0.0150875693508483 0.00511443223811026 0.0194082334907157 0.158868054086909 0.173882216961082 0.0131300343612131 "delta_1" 1.162 "PINN"
-0.0821159040888406 -0.0733302840636458 -0.0153544329850741 0.00520807134364076 0.0196306573113134 0.159758221880197 0.174661262679104 0.0133432898407773 "delta_1" 1.164 "PINN"
-0.0815829956051259 -0.0724878679219656 -0.015748229346964 0.00530145387034819 0.0199007160306344 0.16061355704349 0.175382295519066 0.0135531513690971 "delta_1" 1.166 "PINN"
-0.0810317480720708 -0.0716256305804108 -0.0161984503458861 0.00549586262944302 0.020123366988241 0.161436681454796 0.17604975328531 0.0137601557465602 "delta_1" 1.168 "PINN"
-0.0804634749013013 -0.0707442703059651 -0.016647605767744 0.00552910954276853 0.0203150067741578 0.162224735939377 0.176659969559902 0.0139634853186043 "delta_1" 1.17 "PINN"
-0.0798772257694265 -0.0698449631480942 -0.017027553118643 0.00558665178403073 0.0204532624728427 0.162981062811166 0.177215956050996 0.0141637782466239 "delta_1" 1.172 "PINN"
-0.0792733626806539 -0.0694762755668763 -0.0173522882616517 0.00568243779230748 0.0207155434222437 0.163702342420857 0.177715481663872 0.0143605531473111 "delta_1" 1.174 "PINN"
-0.0786528447110522 -0.0691395210127106 -0.0176750892923858 0.00577991955168633 0.021016141052252 0.164389807161508 0.178158707246632 0.0145534852046619 "delta_1" 1.176 "PINN"
-0.0780140093577335 -0.068793657485118 -0.0179726843476533 0.00587701929377238 0.0212020744213844 0.165043739186297 0.178546055584099 0.0147429897533783 "delta_1" 1.178 "PINN"
-0.0773584137940417 -0.0684373015177342 -0.0183138817543114 0.00597493678258876 0.021449905958253 0.165662754464886 0.1788777162317 0.0149284768246428 "delta_1" 1.18 "PINN"
-0.0766849936155014 -0.0680708592058932 -0.0186308907622825 0.00548743690537878 0.0216975927345833 0.166249524829322 0.179154834794268 0.015110489687888 "delta_1" 1.182 "PINN"
-0.0759947125355696 -0.0676942617242708 -0.0189455580297544 0.00568028760888151 0.0219447807484755 0.166800766603746 0.179375936758468 0.0152883783509381 "delta_1" 1.184 "PINN"
-0.0753495368920538 -0.067308635371703 -0.0192574108915009 0.00596402036593169 0.0220659963509657 0.167068000599466 0.179540503865581 0.01546202309867 "delta_1" 1.186 "PINN"
-0.0747285969789626 -0.0669126046299786 -0.0197339883226433 0.00637163624126746 0.0223729725641395 0.167068954180953 0.179652562135779 0.0156318307910216 "delta_1" 1.188 "PINN"
-0.0740915488368246 -0.0665069409754155 -0.0202658350544351 0.00652773796948136 0.0225540417832637 0.16700591033861 0.179709480225551 0.0157975500586215 "delta_1" 1.19 "PINN"
-0.0734392508118662 -0.0660908673909075 -0.0206072477405659 0.0065717522993709 0.0223271485569118 0.166880863777945 0.179712920731766 0.0159586388900072 "delta_1" 1.192 "PINN"
-0.0727699395381818 -0.065327920675893 -0.0204840393696624 0.00667313066564346 0.0226368566984572 0.166695350374383 0.179660972515542 0.0161156680601128 "delta_1" 1.194 "PINN"
-0.0720856672393695 -0.0643173668848085 -0.0207955612666226 0.00677472061817885 0.0226609429220357 0.166448526369173 0.17955744902683 0.0162680227871367 "delta_1" 1.196 "PINN"
-0.071385029966756 -0.0632908174925964 -0.0213563909929966 0.00687646720718593 0.0228848066033869 0.166140741806935 0.179401160298424 0.0164162964491664 "delta_1" 1.198 "PINN"
-0.0706690095548996 -0.0622472024147618 -0.0219143787648213 0.00677900853038782 0.023108392721938 0.165774971394475 0.179192603694412 0.0165600347273227 "delta_1" 1.2 "PINN"
-0.0699368018547086 -0.061189506378788 -0.0224669693363828 0.00667915835385147 0.0233302729313389 0.165348469850508 0.178933957802593 0.0166988332860722 "delta_1" 1.202 "PINN"
-0.0691891532654101 -0.0601153502445 -0.0230166143011064 0.00659138651394509 0.0235517604293068 0.164866124522903 0.178624065364068 0.0168336622600111 "delta_1" 1.204 "PINN"
-0.0684269300673701 -0.0594029386842903 -0.0233075112125587 0.00640176786302593 0.0237713658987456 0.164325446775826 0.178266063232584 0.0169632724384366 "delta_1" 1.206 "PINN"
-0.0676483766084341 -0.0589698263426934 -0.0227073581424453 0.00628222997647998 0.0239901630531738 0.164594578024341 0.177858799305692 0.0170886110291156 "delta_1" 1.208 "PINN"
-0.0668544797219572 -0.0585285876784942 -0.0232782511414227 0.00645000481833646 0.0242468594322496 0.164900403787266 0.177403271402697 0.0172091869034458 "delta_1" 1.21 "PINN"
-0.0660464653317221 -0.0580814546379138 -0.0238448185416293 0.00675300365477571 0.0245497354935373 0.165175185505482 0.17690097327969 0.0173247450376808 "delta_1" 1.212 "PINN"
-0.0652224606036975 -0.0576263688813259 -0.0241031265201879 0.00698495683710865 0.0248503176034556 0.16542097676306 0.176508351533004 0.0174359698327425 "delta_1" 1.214 "PINN"
-0.0643842897135181 -0.0571633012229167 -0.0241879812142709 0.00721497227255141 0.0251479477417599 0.165634350742388 0.176084572205414 0.0175419200229721 "delta_1" 1.216 "PINN"
-0.0636187360391416 -0.0566949666088541 -0.0242684473332584 0.00738287830904949 0.0254430411085597 0.165820228501759 0.175623013508494 0.0176435635938156 "delta_1" 1.218 "PINN"
-0.0628664369834349 -0.0562180013379323 -0.024345819166288 0.00684559689457021 0.0257356555515662 0.165973526382575 0.175118955950295 0.0177403563278731 "delta_1" 1.22 "PINN"
-0.0621018926705479 -0.0557143943982115 -0.0244270646401237 0.0063200903793259 0.0260260280036704 0.165689111096214 0.174575550629436 0.0178320137722491 "delta_1" 1.222 "PINN"
-0.0613230090587322 -0.0545989249601475 -0.0246847094625764 0.00635174720856613 0.0263132631807577 0.164708252938813 0.173994285404485 0.0179191951551886 "delta_1" 1.224 "PINN"
-0.0605321034020463 -0.0534705367069488 -0.0249400262454231 0.00639501554683353 0.0265976581628539 0.163683298401843 0.173374045476072 0.0180012624521472 "delta_1" 1.226 "PINN"
-0.0597281556465348 -0.0523306796306604 -0.0251914126150137 0.00645281019305388 0.0268801060806253 0.162617501045757 0.172719443910083 0.0180788265685486 "delta_1" 1.228 "PINN"
-0.0589114575925207 -0.0511805655772024 -0.0254404857508852 0.00652209989618058 0.0271592937610377 0.161512448017779 0.17202794368422 0.0181515827124048 "delta_1" 1.23 "PINN"
-0.0580820633038321 -0.0503056293092625 -0.0256858226418948 0.00722631863759382 0.0274362924936984 0.160830551327573 0.171366620561221 0.0182192743268327 "delta_1" 1.232 "PINN"
-0.057240982544849 -0.0498525789836943 -0.0259278475938205 0.00771021865696109 0.0277097301897042 0.160978592988779 0.170828801929246 0.0182824488957325 "delta_1" 1.234 "PINN"
-0.0563877958923167 -0.0493950415445035 -0.0261662096303708 0.00723522542268529 0.0279678025143154 0.161094018456994 0.170257243747735 0.0183406229779825 "delta_1" 1.236 "PINN"
-0.0555224419170275 -0.0489320668296704 -0.0264015706325291 0.00692763456867462 0.0281783688287794 0.161177751530609 0.169653923715419 0.0183943000019344 "delta_1" 1.238 "PINN"
-0.0546456940111504 -0.048465447446093 -0.0266339960131439 0.00706145694022897 0.028387044075885 0.161230720633661 0.169018684579469 0.0184434012069306 "delta_1" 1.24 "PINN"
-0.0537636947775197 -0.0479942351422658 -0.0268627163219577 0.00720758854783643 0.0285938898299795 0.160106731866045 0.168351863136386 0.0184874697476302 "delta_1" 1.242 "PINN"
-0.0529874458759467 -0.0475190323427039 -0.0270888102791769 0.00736616019749681 0.0287987297244071 0.158855177112236 0.167656421265607 0.0185271137697163 "delta_1" 1.244 "PINN"
-0.052200274513684 -0.0467662191712936 -0.0272251868943785 0.0075382595616027 0.0290016262886678 0.157574537024061 0.166931032275051 0.0185621822856736 "delta_1" 1.246 "PINN"
-0.05140380557883 -0.0456238119234147 -0.0265530809649235 0.00772092456999385 0.0292025233205477 0.156267376256533 0.166406646245223 0.0185924281783219 "delta_1" 1.248 "PINN"
-0.0505978780758471 -0.0444732499007541 -0.027052700171307 0.00791763382743715 0.0294002321257139 0.155095745524219 0.16585525867718 0.0186184787366147 "delta_1" 1.25 "PINN"
-0.0497824508529159 -0.043316237852888 -0.0275442280743958 0.00808521252153316 0.02959570911155 0.155122534831174 0.165271038490079 0.0186396171800895 "delta_1" 1.252 "PINN"
-0.048958198342556 -0.0428708378079654 -0.0280282080440977 0.00834737463613688 0.0297891960312067 0.15511717448395 0.164658850217936 0.0186567132401358 "delta_1" 1.254 "PINN"
-0.0481251992594425 -0.0424473977330841 -0.0283749590567065 0.00857980637625744 0.0299808756584635 0.155073936153084 0.164017613710921 0.0186693642887387 "delta_1" 1.256 "PINN"
-0.047284605530459 -0.0420229241647565 -0.0275044966044673 0.00882315608136341 0.0301698585074216 0.154865448143662 0.163346251231431 0.0186773226135788 "delta_1" 1.258 "PINN"
-0.0464347083881427 -0.0415954265608398 -0.0262620180010045 0.00907904161248574 0.030356209390425 0.153575824229573 0.16264797969613 0.0186813201787395 "delta_1" 1.26 "PINN"
-0.0455801123028781 -0.0411676852400809 -0.0264968694914527 0.00934574740404681 0.030540649394838 0.152267059650227 0.161920297095626 0.0186807016823482 "delta_1" 1.262 "PINN"
-0.0448405557692781 -0.0405578939300182 -0.0269459106707381 0.00962420012326248 0.0307225291692779 0.150945785792716 0.161303008917264 0.0186764526737482 "delta_1" 1.264 "PINN"
-0.0440950417907242 -0.0394566690736149 -0.0273872572383769 0.00962471200836035 0.0309006622779954 0.149609097152565 0.160720664043085 0.0186677856092725 "delta_1" 1.266 "PINN"
-0.0433418834685384 -0.0383515087330655 -0.0278187080927772 0.00926843827472168 0.0310770813449041 0.148259336947582 0.160105715687541 0.0186547839610673 "delta_1" 1.268 "PINN"
-0.0425839241925947 -0.0378278928453812 -0.0269418649410091 0.00891438138374379 0.0312507799419679 0.146898613490539 0.159460673185325 0.0186381054027635 "delta_1" 1.27 "PINN"
-0.0418195969446029 -0.0381600209617825 -0.0266834584992349 0.00886520042932881 0.0314222424988977 0.146432216922638 0.158783280033531 0.0186171110054578 "delta_1" 1.272 "PINN"
-0.0410496000183238 -0.0383292664848254 -0.0268303708172927 0.00952464135175868 0.0315910601173605 0.14618870020012 0.158076528194658 0.0185925022173318 "delta_1" 1.274 "PINN"
-0.0402742744151983 -0.0384068604991037 -0.0269759465441429 0.0101644339412681 0.0317555729431106 0.145904087640155 0.157338644516293 0.0185641393821115 "delta_1" 1.276 "PINN"
-0.0395120185556181 -0.0384905015745598 -0.0271194678746929 0.0107813924417524 0.0319374896568125 0.145580098219286 0.156569289724974 0.0185315118294801 "delta_1" 1.278 "PINN"
-0.0394269566594609 -0.0380163190671292 -0.0268566937849539 0.0109224890190758 0.0321360618790403 0.145215831641104 0.155772189948076 0.0184955667352878 "delta_1" 1.28 "PINN"
-0.0397262987034295 -0.037922132290215 -0.0266899891945009 0.0109298349710301 0.0323304533614374 0.144616867736974 0.154945122263958 0.0184555835180011 "delta_1" 1.282 "PINN"
-0.0400196306882254 -0.0371626635565203 -0.0270550477524909 0.010621688826203 0.0325203154256976 0.143330801641533 0.154090634184167 0.0184123234383538 "delta_1" 1.284 "PINN"
-0.0403056366469876 -0.0368470286025817 -0.0274095169566233 0.0103160492890548 0.0327069096039849 0.142038538826152 0.153207700183108 0.0183656575387921 "delta_1" 1.286 "PINN"
-0.0405847292792509 -0.0368617121171919 -0.0272670943649798 0.0100132089707676 0.0328886968949795 0.140737198705474 0.152295536395306 0.0183149503782141 "delta_1" 1.288 "PINN"
-0.0408564857833957 -0.0370706426822294 -0.0261734176520039 0.00978999105874989 0.0330680722689666 0.139431295681045 0.151358130568413 0.0182611713017284 "delta_1" 1.29 "PINN"
-0.0411227472818685 -0.0372771268161134 -0.0250841751572444 0.0100652455453656 0.033242960046943 0.138121766431631 0.15047146010625 0.0182040787931383 "delta_1" 1.292 "PINN"
-0.0413815391493613 -0.0374789503313977 -0.0243596836533975 0.0106636737615855 0.0334128949952757 0.136806206396364 0.149592615059149 0.0181432847915348 "delta_1" 1.294 "PINN"
-0.0416345811980532 -0.0376760448439717 -0.0246716629345913 0.0112371645112905 0.0335801546736089 0.135490559695926 0.148681643851004 0.0180795765339703 "delta_1" 1.296 "PINN"
-0.0418800159109485 -0.0378697124547531 -0.0249739515679426 0.0116355891525576 0.0337427260867804 0.134172668386193 0.147740873566914 0.0180122748398309 "delta_1" 1.298 "PINN"
-0.04212033586914 -0.0380607772396111 -0.0251103437557907 0.0117069119944369 0.0339023523118666 0.132854670224349 0.146768818449174 0.0179421936432441 "delta_1" 1.3 "PINN"
-0.0423546358792029 -0.0382470223115061 -0.0247324773696257 0.0116985385228221 0.0340571415222298 0.131536799567015 0.145769241273404 0.0178689931575661 "delta_1" 1.302 "PINN"
-0.042582666081703 -0.0384296867267708 -0.0248372420605723 0.0114315573732904 0.0342088382852744 0.130217856235701 0.144738755605827 0.0177924329146115 "delta_1" 1.304 "PINN"
-0.0428039965905291 -0.0386094123692653 -0.0249413294565918 0.0111667667192099 0.0343553125192123 0.129160488549921 0.143680177243687 0.0177131047239063 "delta_1" 1.306 "PINN"
-0.0430199248847833 -0.0387846346249672 -0.02479922038923 0.0109047050523066 0.034273386330586 0.128388404190759 0.142593941493574 0.0176305524442587 "delta_1" 1.308 "PINN"
-0.0432297207161576 -0.0389573642598406 -0.023906912294881 0.0106446855538351 0.0341086359705377 0.127580562477847 0.141482402150964 0.0175454384262042 "delta_1" 1.31 "PINN"
-0.0434325930622144 -0.0391260359344927 -0.023021860974644 0.0111710121575823 0.0342179071199461 0.126738523987359 0.140344102624855 0.0174574421574947 "delta_1" 1.312 "PINN"
-0.0436303127307542 -0.039292003874168 -0.0223321867683113 0.0116696386867772 0.0343244067359083 0.1258612305361 0.139180926131194 0.0173663469022129 "delta_1" 1.314 "PINN"
-0.0438229804862886 -0.0394545944980371 -0.0225554096522609 0.012140224053268 0.0344265474186833 0.124952167312678 0.137995236279033 0.0172726833689071 "delta_1" 1.316 "PINN"
-0.0440102200832171 -0.0396137886639836 -0.0227710823032281 0.0122828858924752 0.0345255441853137 0.12400815763183 0.136784631861794 0.0171760107246123 "delta_1" 1.318 "PINN"
-0.0441920717912414 -0.0397705196918279 -0.0227876604855273 0.0123375132599515 0.0346210037259121 0.123033895333533 0.13555386778622 0.0170769453603627 "delta_1" 1.32 "PINN"
-0.0443677400963272 -0.0399242891775355 -0.022021044915312 0.0123909627134384 0.0347137853975432 0.122029547905554 0.134303888018377 0.0169754154357849 "delta_1" 1.322 "PINN"
-0.0445377991260576 -0.0400746571113235 -0.0214188752623636 0.012162900158184 0.0348020663946463 0.120992663832084 0.133029447285066 0.0168707943117158 "delta_1" 1.324 "PINN"
-0.0447034773938979 -0.0402226731027695 -0.0215064513307434 0.01192596892553 0.0348877197342715 0.11992818617406 0.131739363181576 0.0167638201174728 "delta_1" 1.326 "PINN"
-0.0448652272877201 -0.040367419484072 -0.021595168435719 0.0116900412177487 0.0349682088192458 0.118833913259086 0.130431009339623 0.0166540388150238 "delta_1" 1.328 "PINN"
-0.0450209369304591 -0.0405097653596298 -0.0216839285377755 0.0114574525571607 0.0350466605608118 0.117713857617702 0.129106532650212 0.0165420285877022 "delta_1" 1.33 "PINN"
-0.0451710563458487 -0.0406493268702808 -0.0212824408658958 0.011785081744107 0.035171013374955 0.116567504370041 0.127765939124846 0.016427618787865 "delta_1" 1.332 "PINN"
-0.0453184792759196 -0.040786493751225 -0.0206465467954484 0.0121432002584796 0.0354298311440293 0.115396249381855 0.126410431755632 0.0163103053063706 "delta_1" 1.334 "PINN"
-0.0454599590778619 -0.0409209392159047 -0.0200188450023451 0.0124714800213943 0.0356754533786141 0.114200538327009 0.125043125771021 0.016191087675859 "delta_1" 1.336 "PINN"
-0.0455967180888182 -0.0410532292814128 -0.0195081779861654 0.012747749412842 0.0359063711332337 0.112981297198954 0.123664041782359 0.0160691458284542 "delta_1" 1.338 "PINN"
-0.0457283083881028 -0.0411833923527147 -0.0196337359890073 0.0127831521752724 0.0361215771717358 0.111739455757762 0.122272479669374 0.0159445953039714 "delta_1" 1.34 "PINN"
-0.0458574397734302 -0.0413104433561193 -0.0197514841216726 0.0127892677444386 0.0360557378212789 0.11047857781711 0.120872262788471 0.0158180396888044 "delta_1" 1.342 "PINN"
-0.0459812774827761 -0.0414351844007455 -0.0198604976707164 0.0125610329349404 0.0354909807258482 0.109196987725548 0.11946292931917 0.0156887842833048 "delta_1" 1.344 "PINN"
-0.046101574983991 -0.0415582970303405 -0.019894954338239 0.0126194310963919 0.0355405226739471 0.10789706494453 0.118046644951279 0.0155575416203759 "delta_1" 1.346 "PINN"
-0.0462177006489148 -0.0416799250423712 -0.0193936039044718 0.0129035874435516 0.0355851549764002 0.106580238771159 0.116625103443368 0.0154238500321873 "delta_1" 1.348 "PINN"
-0.0463297975473627 -0.041797588325456 -0.018901988384604 0.0129285531607891 0.0356269408505916 0.10524651150103 0.115195234894646 0.0152873915510946 "delta_1" 1.35 "PINN"
-0.0464383053461446 -0.0419144679049899 -0.018418117761795 0.0129512215916271 0.0356644277394077 0.103900180474127 0.113766123055166 0.0151493956179685 "delta_1" 1.352 "PINN"
-0.0465419338170496 -0.0420287367117287 -0.0179769644203499 0.0129722283513753 0.0356987258643565 0.102538632740534 0.112331584895012 0.015008442859292 "delta_1" 1.354 "PINN"
-0.0466426696348416 -0.0421417256863983 -0.0180638456311812 0.0128731609905746 0.0357288006480023 0.101164748424939 0.110895693559531 0.0148657153448467 "delta_1" 1.356 "PINN"
-0.0467401735406503 -0.0422520238101813 -0.0181522234429357 0.0125417280665596 0.035755943244635 0.0997811677755376 0.109460142435845 0.0147205992811864 "delta_1" 1.358 "PINN"
-0.0468330320395107 -0.0423612586435911 -0.0182407463098937 0.0122009778340813 0.03577935974888 0.0983864793293705 0.108024245152849 0.0145728378393032 "delta_1" 1.36 "PINN"
-0.0469232277593712 -0.0424677185395836 -0.0183297302115982 0.0120039756529084 0.0357987341954232 0.0969845210681126 0.106590895647633 0.0144233580853751 "delta_1" 1.362 "PINN"
-0.0470098221814106 -0.0425732667995433 -0.0184205627226683 0.012024267392637 0.0358142285590113 0.0955734131634354 0.10515868713647 0.0142710590656626 "delta_1" 1.364 "PINN"
-0.0470934854806342 -0.0426755334648152 -0.0183210326864141 0.0120134618103438 0.0358264230736681 0.0941579557431202 0.103731923366432 0.0141171153704184 "delta_1" 1.366 "PINN"
-0.0471744095310898 -0.0427776904784509 -0.0179758078786056 0.0118846272994904 0.0358351230979629 0.0930487419396133 0.102348600717789 0.0139605563237823 "delta_1" 1.368 "PINN"
-0.0472509371176713 -0.0428770075934095 -0.0176400035946613 0.0116541452217651 0.0358395386395705 0.0921293698707224 0.101032426340701 0.0138015452744823 "delta_1" 1.37 "PINN"
-0.0473241514937668 -0.0429748664806959 -0.0173166416712573 0.0114244954141443 0.0357988367627229 0.09122862234707 0.099725230596027 0.0136408539714612 "delta_1" 1.372 "PINN"
-0.0473957306140458 -0.0430704432606512 -0.0170037367357094 0.0111982723272903 0.0356064806791145 0.0903416478686019 0.0984286697702315 0.0134773474142876 "delta_1" 1.374 "PINN"
-0.0474641324371949 -0.0431652968121841 -0.0167026405970807 0.0109741374069585 0.0356153598188643 0.0894733517556778 0.0971434480705966 0.0133121463931456 "delta_1" 1.376 "PINN"
-0.0475293633966165 -0.0432578852414567 -0.0164145811270093 0.0107515872304371 0.0356214566134033 0.0886214682380007 0.0958690798947122 0.0131445258364205 "delta_1" 1.378 "PINN"
-0.047591846912731 -0.0433486918833761 -0.0161388748782709 0.0105321463452821 0.035624284468135 0.0877825390415672 0.0946062739951099 0.0129742994878878 "delta_1" 1.38 "PINN"
-0.0476510516782425 -0.0434375430925789 -0.0158776987894818 0.0104464492747874 0.0356229394740706 0.086963118838622 0.0933562181268677 0.0128023676411187 "delta_1" 1.382 "PINN"
-0.0477069218405346 -0.0435245619177482 -0.0156298913932986 0.0103991299247105 0.0356192609507928 0.085603987043843 0.0921184204756549 0.0126276905664147 "delta_1" 1.384 "PINN"
-0.0477609499532685 -0.0436102873308123 -0.0153961980251613 0.0102571583109679 0.0356110958550226 0.0841652052814594 0.090895947237656 0.0124511334414589 "delta_1" 1.386 "PINN"
-0.0478128391162744 -0.0436951983997148 -0.0151776018932377 0.00992307498476919 0.0355996301511445 0.0827363389531097 0.0896878120345104 0.012272513707278 "delta_1" 1.388 "PINN"
-0.0478606817894871 -0.0437765549458674 -0.0149750855051727 0.00965385787738493 0.0353998167331024 0.0813171964499633 0.088492791516722 0.0120910869228195 "delta_1" 1.39 "PINN"
-0.0479066222341984 -0.0438566221452957 -0.0147885527104892 0.00963808353389628 0.0351016886275071 0.0799128267865621 0.0873180338609436 0.0119079899153351 "delta_1" 1.392 "PINN"
-0.0479507174937834 -0.0439361737744949 -0.0147487161316732 0.0096199249970238 0.0347832036377671 0.0785196781584254 0.0862926247507962 0.0117223449158974 "delta_1" 1.394 "PINN"
-0.0479913555496432 -0.0440125848617966 -0.0148414602837816 0.00919243520749768 0.0344412021210814 0.0777786708750385 0.0852814431874873 0.0115343441231284 "delta_1" 1.396 "PINN"
-0.0480287112533258 -0.0440875802911904 -0.0149335642343512 0.00884647213383349 0.0340839876600496 0.0771974866747795 0.0842851082354645 0.0113445189243367 "delta_1" 1.398 "PINN"
-0.0480643290731921 -0.0441613339424904 -0.0150259789927107 0.0087484670996536 0.0338761959154994 0.0766265416116738 0.0833020925911789 0.0111519912653673 "delta_1" 1.4 "PINN"
-0.0480970104008869 -0.0442331841898645 -0.0151189998368956 0.00829496482386949 0.0338221156909911 0.0760658103352556 0.0823358751404557 0.0109577532359986 "delta_1" 1.402 "PINN"
-0.0481279991554338 -0.0443027078826369 -0.0151091840513233 0.00810769115302445 0.0337647559281223 0.0754869866809025 0.0813842120999557 0.0107610672506883 "delta_1" 1.404 "PINN"
-0.048155617365206 -0.0443704343216574 -0.0150301448109862 0.00757691255910142 0.033704356145654 0.0742291207441195 0.0804448461517882 0.0105619185924559 "delta_1" 1.406 "PINN"
-0.0481807487952457 -0.0444365935367222 -0.0149465134639395 0.00703719120257351 0.0336403820308613 0.0729896638422933 0.0795219330848123 0.0103609972367035 "delta_1" 1.408 "PINN"
-0.048203918828698 -0.0444866775790569 -0.0148589937934409 0.00684406512872693 0.0335724782790734 0.0717705143157521 0.0786129505302049 0.0101573761294085 "delta_1" 1.41 "PINN"
-0.04822428179592 -0.0444570050948074 -0.0144395556727983 0.0065142328736616 0.0335014817429664 0.0705714266251838 0.077718712127246 0.00995214085326985 "delta_1" 1.412 "PINN"
-0.0482419443555524 -0.0444261695883803 -0.0140101525664811 0.00608007555912071 0.0334277535667178 0.0693928676531512 0.0769562098495298 0.00974439010949937 "delta_1" 1.414 "PINN"
-0.048257190790413 -0.0443912947917993 -0.0139990169741511 0.00604993629679473 0.0333515366623125 0.0683772699792975 0.0762134037486275 0.00953431559644896 "delta_1" 1.416 "PINN"
-0.0482700061737225 -0.0443546301816071 -0.0140688992650624 0.0057809255001966 0.0332714059887788 0.0679721917722942 0.0754824393112283 0.00932244364850996 "delta_1" 1.418 "PINN"
-0.0482797783458797 -0.0443147284049601 -0.0141614935917111 0.00535693825401773 0.0331886520233394 0.067566251603532 0.0747604593138469 0.00910806810293577 "delta_1" 1.42 "PINN"
-0.0482875628909647 -0.0442719290842677 -0.0142511815484923 0.00531355869118433 0.0331280180165885 0.067164509141163 0.0740479404336929 0.00889176735546981 "delta_1" 1.422 "PINN"
-0.0482920300327414 -0.0442256170048425 -0.0141372114195339 0.00528443499676579 0.033012189767841 0.0667672287902299 0.0733453553311305 0.00867363325143108 "delta_1" 1.424 "PINN"
-0.0482939954950998 -0.0441770831378483 -0.0140204111210669 0.00510466804083443 0.0329198133435266 0.0663689449863885 0.0726493579524021 0.00845278033934518 "delta_1" 1.426 "PINN"
-0.0482939765362518 -0.044124875478009 -0.0139005206748968 0.00477319769775297 0.0326555886727649 0.0656118305210245 0.0719651750258743 0.00823037328904145 "delta_1" 1.428 "PINN"
-0.0482905222108996 -0.0440704018874547 -0.0137771597375278 0.00444116687008544 0.0323703598601348 0.0646595646115697 0.0712827449096718 0.00800539122599378 "delta_1" 1.43 "PINN"
-0.0482844454704667 -0.0440129241145817 -0.0136511389023477 0.00423330942233102 0.0320878517160619 0.0637260326558526 0.0706120242329202 0.00777876050979089 "delta_1" 1.432 "PINN"
-0.0482750680704773 -0.043952180308285 -0.0135220755138374 0.00433284426282565 0.0318136109555347 0.0628139805545005 0.0699477056796285 0.0075502621926277 "delta_1" 1.434 "PINN"
-0.0482638564538878 -0.0438895763295675 -0.013587838725202 0.00442043143374304 0.0315426801795962 0.0619175539812153 0.0692882913615387 0.00731936077909175 "delta_1" 1.436 "PINN"
-0.048250070612017 -0.0438223446690909 -0.0132548357475772 0.00446000718834805 0.0312757940976622 0.0610408893148651 0.0686360928181271 0.00708696224740233 "delta_1" 1.438 "PINN"
-0.0482326119594456 -0.0437534388182081 -0.0131395596733506 0.0041864332436452 0.0305749672086582 0.0601821595675269 0.0680411573016952 0.00685236836050197 "delta_1" 1.44 "PINN"
-0.0482124682306957 -0.0436805660143251 -0.0137240085470023 0.00399436917061902 0.0301781828108661 0.0593381042787837 0.0674800775386375 0.00661561666970981 "delta_1" 1.442 "PINN"
-0.0481892554063097 -0.0436053663561953 -0.0143395070447692 0.00376218578984266 0.0300760222414098 0.0585149967703629 0.0669229855666478 0.00637765373711254 "delta_1" 1.444 "PINN"
-0.0481628268505834 -0.0435268563538656 -0.0149866298148449 0.00353110581642779 0.0299885600384404 0.0581598362306943 0.0663663554898815 0.00613717698101814 "delta_1" 1.446 "PINN"
-0.0481335118169419 -0.0434447677950787 -0.0150488734295444 0.00332584390112856 0.0298997244229002 0.0578152096024356 0.0658104636577885 0.00589561976397562 "delta_1" 1.448 "PINN"
-0.0481010425643331 -0.0433597854823287 -0.0156643419247056 0.00323884495067983 0.0296938160232505 0.057466887836771 0.0652546019919136 0.00565197375832038 "delta_1" 1.45 "PINN"
-0.0480655080315446 -0.043272473981776 -0.0165117348047576 0.00315125147334505 0.0295499138503201 0.0571129795834935 0.0646990040560338 0.00540633180288031 "delta_1" 1.452 "PINN"
-0.0480264001628874 -0.0431817280233751 -0.0170742954269218 0.00306386098679867 0.0293238677131793 0.0567582571187533 0.0641429417203367 0.00515951051020343 "delta_1" 1.454 "PINN"
-0.0479841044493519 -0.0430864414309298 -0.0176274564464582 0.00297621978069418 0.0291039859927373 0.0563979264510124 0.063586632399276 0.0049106551416424 "delta_1" 1.456 "PINN"
-0.0479386489623568 -0.0429895602379362 -0.0187533083415587 0.0028894247217488 0.0288898970927427 0.0560348041334482 0.0630312390515764 0.00466043184389914 "delta_1" 1.458 "PINN"
-0.0478901203803554 -0.0429810854644225 -0.0194148766620845 0.00282756313839339 0.0285221747423168 0.0556716960366401 0.062476007160333 0.00440906871931257 "delta_1" 1.46 "PINN"
-0.0478396989362797 -0.0429968379688873 -0.0205670687214758 0.00292447862277556 0.0277799581178648 0.0553018604037714 0.0619172923292552 0.00415557343413702 "delta_1" 1.462 "PINN"
-0.0478017457947351 -0.0430095940160827 -0.0212164545132121 0.00302184508387127 0.0270576756439915 0.0549318960342244 0.0613619222648767 0.00390133918748586 "delta_1" 1.464 "PINN"
-0.0477606733009293 -0.0430188447925911 -0.0212792556461321 0.00311993497137242 0.0264892351825718 0.0545069094864159 0.0608014569313102 0.00364506200012365 "delta_1" 1.466 "PINN"
-0.0477159693633815 -0.0430255112194375 -0.0213360022516178 0.00321890236461941 0.0263461129186122 0.0538622531383561 0.0602436595227296 0.00338775276682705 "delta_1" 1.468 "PINN"
-0.0476675990657556 -0.0430299173941681 -0.0224428080543277 0.00309152376607558 0.026201558961123 0.0532273861490689 0.0596838862338824 0.00312955803021813 "delta_1" 1.47 "PINN"
-0.0476162422194326 -0.0430297640329266 -0.0231251549891046 0.00294861079672426 0.0260968765431555 0.0526002490718938 0.0591241595203016 0.00286957262120462 "delta_1" 1.472 "PINN"
-0.0475597764570934 -0.0430266850835636 -0.0231850946350383 0.00280550213753639 0.0259918859159644 0.0519816362774623 0.0585636180525837 0.00260896979504473 "delta_1" 1.474 "PINN"
-0.0475009663146342 -0.0430201692769564 -0.0232421583058541 0.00266114462526468 0.0258856334624342 0.0513680432602444 0.0579994670379058 0.00234682882789872 "delta_1" 1.476 "PINN"
-0.0474378072787141 -0.0430109566258986 -0.0236654787361608 0.0025146048872482 0.0257783245266198 0.0507645412418221 0.0574374842310315 0.00208400547934769 "delta_1" 1.478 "PINN"
-0.0473709167627068 -0.0429972830060223 -0.0238607997492442 0.00236793027101134 0.0254864464489701 0.0501666550080255 0.0568777150798478 0.00182033434628619 "delta_1" 1.48 "PINN"
-0.0473002558512379 -0.0429809599526076 -0.0240718614788396 0.00221947312404902 0.0252931648320305 0.0495756023529683 0.0563144727253668 0.00155540001417266 "delta_1" 1.482 "PINN"
-0.0472241759199801 -0.0429605797310779 -0.0242977182469422 0.00206877837469843 0.0251356863277246 0.0489916305089402 0.055752550465102 0.00129014450357796 "delta_1" 1.484 "PINN"
-0.0471457377090572 -0.0429377738247015 -0.024297573887603 0.00201845854650817 0.0249771933403022 0.0484140248464362 0.055189097137359 0.00102356681830032 "delta_1" 1.486 "PINN"
-0.0470623388894542 -0.0429105372143767 -0.024799552128695 0.00215813596938896 0.0248165773904103 0.0478420622422302 0.054628860059756 0.000756643469398791 "delta_1" 1.488 "PINN"
-0.0469747144298074 -0.0428794278509949 -0.0250755124630122 0.00229799590802759 0.0246545186715933 0.0472769184280093 0.0540708496291353 0.000489303221799725 "delta_1" 1.49 "PINN"
-0.0468829431169364 -0.0428452426231424 -0.025369556934967 0.00243879682265802 0.0244910422578829 0.046716899142079 0.0535440871036403 0.000221019126566835 "delta_1" 1.492 "PINN"
-0.0467869839976469 -0.0428068107737533 -0.0256799765779694 0.00243236025892735 0.0243268285320157 0.0461612394957394 0.053030676109989 -4.75386363290637e-05 "delta_1" 1.494 "PINN"
-0.0466863187508624 -0.0440607429716748 -0.0260072046027959 0.00225665153633248 0.0241606500752803 0.0456139189925659 0.0525210700482539 -0.000316231781480873 "delta_1" 1.496 "PINN"
-0.0465820378501909 -0.0450618697174894 -0.0263550084904849 0.00207560407461926 0.0239923529801539 0.0450703245497115 0.0520122395308427 -0.000585746618310287 "delta_1" 1.498 "PINN"
-0.0473135031515874 -0.0458943479103275 -0.0267207117363353 0.00189502056186353 0.023824346732957 0.0445344165750301 0.0515106652942361 -0.000855097996880038 "delta_1" 1.5 "PINN"
-0.0488913476246331 -0.04598199753274 -0.0271061435145952 0.00171235982576778 0.0236542728425456 0.0442154627030051 0.0510084998809619 -0.00112507163158884 "delta_1" 1.502 "PINN"
-0.0504875266442435 -0.0463644842619613 -0.0273505370033806 0.00152889696994274 0.0234833494905803 0.0439589511089773 0.0505112348720349 -0.00139495842640713 "delta_1" 1.504 "PINN"
-0.0521017646860018 -0.047760165560524 -0.0274277844110682 0.00134495500232346 0.0233116627611535 0.0437112343734825 0.0500224420601434 -0.00166454562647316 "delta_1" 1.506 "PINN"
-0.0537346214103864 -0.0491673868721738 -0.0282508913526076 0.00116181218380307 0.023139000352963 0.0434746602770666 0.0495370977294298 -0.00193466869858857 "delta_1" 1.508 "PINN"
-0.0553841489031175 -0.0505828467526006 -0.028456222588601 0.00101238702651996 0.0229644938958343 0.0432458271864098 0.0490597024675052 -0.00220420391788903 "delta_1" 1.51 "PINN"
-0.057052328616704 -0.052008013517598 -0.0284569374899055 0.00080066727915451 0.0227898980510484 0.0430270379170929 0.048588065318703 -0.0024739277210594 "delta_1" 1.512 "PINN"
-0.0587372088249754 -0.0534425687333608 -0.0284547189790093 0.000605855148448242 0.0226143451326657 0.0428215362868665 0.0481228265623619 -0.0027433303306154 "delta_1" 1.514 "PINN"
-0.0604392227194459 -0.0548846456350625 -0.0284492909024628 0.000450230762724768 0.0224375041536994 0.04262492397703 0.047669377664918 -0.00301214037366551 "delta_1" 1.516 "PINN"
-0.0621588042235226 -0.0563372664284922 -0.0284407940770371 0.000279569676273628 0.0222597596400496 0.0424423266701286 0.0472235604905515 -0.00328103830716157 "delta_1" 1.518 "PINN"
-0.0638942422252937 -0.057797851872573 -0.0284289518246977 0.000115482514598142 0.0220818540026345 0.0422721815865703 0.0467878796944703 -0.00354899151813833 "delta_1" 1.52 "PINN"
-0.0656465681098204 -0.059265969902409 -0.0284138448329859 0.000160634228542733 0.021903218114008 0.0417804782019395 0.0463638733283771 -0.00381682704212817 "delta_1" 1.522 "PINN"
-0.0674143056430399 -0.0607436936561614 -0.0283956131318728 9.78179687520786e-05 0.0217239974503792 0.0412887208229398 0.0459482981417487 -0.00408385113036464 "delta_1" 1.524 "PINN"
-0.0691995490739461 -0.062230354601158 -0.0283743972495734 -4.55403436037116e-05 0.0215439205135157 0.0408070656699593 0.0455483820255891 -0.00435003888724458 "delta_1" 1.526 "PINN"
-0.0710002208304705 -0.0637249276620946 -0.0286626683728652 -0.000165426637544375 0.0213639080499811 0.0403344119726414 0.045160834200308 -0.00461601060336435 "delta_1" 1.528 "PINN"
-0.0728168664051556 -0.0652263894458152 -0.0287621915842837 -0.000264689080812008 0.0211826755862184 0.0398715524916158 0.0448164213946542 -0.00488061059513806 "delta_1" 1.53 "PINN"
-0.0746489588671777 -0.0667370561014196 -0.0284792208180942 -0.00010442435368363 0.0210016210094216 0.0394182973566508 0.0445354193307423 -0.0051451276902256 "delta_1" 1.532 "PINN"
-0.0764956141180853 -0.0682549539257322 -0.0288657329355799 -8.2310702564814e-05 0.0208202946145324 0.0389763440414255 0.0442726706906305 -0.0054079312468516 "delta_1" 1.534 "PINN"
-0.0783584512365789 -0.0697810911299641 -0.0294437339785496 -0.000142694740983607 0.0208485253518989 0.0385454701365591 0.0440256979000457 -0.00566984842157546 "delta_1" 1.536 "PINN"
-0.0802361019192839 -0.07131528551458 -0.0300486892943606 -0.000202153586573717 0.0211251459571713 0.0384345748864492 0.0437939176622679 -0.00593110398873579 "delta_1" 1.538 "PINN"
-0.0821289822298434 -0.0729867207159156 -0.030676476702181 -0.000259698985784929 0.0210590286383781 0.0385258170217044 0.0435814950122397 -0.00619105869395007 "delta_1" 1.54 "PINN"
-0.084036078035129 -0.0748000056113534 -0.0313141545750597 -0.000316131177322876 0.0209562759313684 0.0386333520944406 0.0433906629985286 -0.00644956043266797 "delta_1" 1.542 "PINN"
-0.0859588788812473 -0.0766359263703507 -0.031004639791439 -0.000318339448059035 0.0208582432387701 0.0387591889040442 0.0432179191927018 -0.00670737086659009 "delta_1" 1.544 "PINN"
-0.0878944638547456 -0.0784920438210026 -0.0306896089752895 -0.000232087815447368 0.0207689740443957 0.0389024651551813 0.0430607022241709 -0.00696344322956053 "delta_1" 1.546 "PINN"
-0.0898863723550072 -0.080372099777974 -0.0303687774488521 -0.000121427828061016 0.0206867667795532 0.0385881422435812 0.0429288358719893 -0.0072185234794913 "delta_1" 1.548 "PINN"
-0.0919119802410426 -0.0822714785826766 -0.0300411453906579 1.43289730454299e-05 0.0206099103888562 0.0382718386768897 0.0428159188353598 -0.00747209458796742 "delta_1" 1.55 "PINN"
-0.0939544275857469 -0.0841931917610101 -0.0297082164864308 0.00017370813077644 0.0205395451766783 0.0379730463147201 0.0427829400718345 -0.00772390035506248 "delta_1" 1.552 "PINN"
-0.0960142018426171 -0.0861357185569975 -0.0293685143017699 0.000355692854431489 0.0204758481098892 0.0376960803491944 0.0428123165972822 -0.00797462708901198 "delta_1" 1.554 "PINN"
-0.0980874970763503 -0.0880982511415231 -0.0290914984500841 0.000566654443974191 0.0204189864921061 0.0374366588622772 0.0428625893902836 -0.0082233904961668 "delta_1" 1.556 "PINN"
-0.100179554180565 -0.0900823598116562 -0.029703781521051 0.000534721007587446 0.0203662484791787 0.0371971501030917 0.0429358077746649 -0.00847088421348685 "delta_1" 1.558 "PINN"
-0.102286190046384 -0.0920869704230496 -0.0303183051155609 0.000408438265491862 0.0203196610171235 0.0369808540012322 0.0430311489555448 -0.0087165887596857 "delta_1" 1.56 "PINN"
-0.104407750865215 -0.0941119554864742 -0.0309354581834476 0.000339910391640164 0.0202278614828271 0.0372574152906413 0.0431477790422834 -0.00896020539629043 "delta_1" 1.562 "PINN"
-0.106546489426607 -0.0961574237039069 -0.0310528118275322 0.000498516422961837 0.0200422493325247 0.0376114710755564 0.0432867603434444 -0.00920267672224363 "delta_1" 1.564 "PINN"
-0.1086979820494 -0.0982218125053458 -0.0311347622033358 0.000823896498085785 0.0198577009049541 0.0379798505197151 0.0434491393826804 -0.00944276574904997 "delta_1" 1.566 "PINN"
-0.110866028804714 -0.100306656374469 -0.0307634816560856 0.00115274006956545 0.0196729885693577 0.0383606134498304 0.0436369013303004 -0.00968138984699595 "delta_1" 1.568 "PINN"
-0.113049171076086 -0.102412046671604 -0.0305907196710392 0.00148604617376313 0.0194880163301738 0.0387527698655488 0.043846300144315 -0.00991795235637358 "delta_1" 1.57 "PINN"
-0.115245345737348 -0.104535670851518 -0.0304605608905528 0.0018240982173654 0.0193040591636783 0.0388489899457376 0.0440783485178757 -0.0101522508871071 "delta_1" 1.572 "PINN"
-0.117458210858926 -0.106679027912586 -0.0303254132450086 0.0019499527447252 0.0191209018167248 0.0388593159204342 0.0443350031820087 -0.0103848905164966 "delta_1" 1.574 "PINN"
-0.119683317341556 -0.108840753499615 -0.0301860192217136 0.00184232550026309 0.0189389249693125 0.0388973894114315 0.0446143965340333 -0.0106152813628499 "delta_1" 1.576 "PINN"
-0.121922890868197 -0.111021865112582 -0.0300424062614418 0.0017514417450708 0.0187564230255707 0.0389596195611235 0.044966005511462 -0.0108438825668452 "delta_1" 1.578 "PINN"
-0.12417629411169 -0.113160597655702 -0.0298951981551295 0.0021192005668289 0.0190200152147559 0.0390519397591227 0.0453533141817637 -0.0110698021942291 "delta_1" 1.58 "PINN"
-0.126442636597656 -0.115026405315323 -0.0297435288813082 0.00251000916459088 0.0193302775824824 0.0391726371154899 0.0457617938940507 -0.0112933462432873 "delta_1" 1.582 "PINN"
-0.128723403003311 -0.116899701790437 -0.030552286848716 0.00292166110878611 0.0194430512556244 0.0393209303183983 0.0461847320313318 -0.0115152187662959 "delta_1" 1.584 "PINN"
-0.131016500720099 -0.118779974198475 -0.0306050844213122 0.00294414944919474 0.0193246286923443 0.039496025604481 0.0466297196566474 -0.0117345231014964 "delta_1" 1.586 "PINN"
-0.133322935461485 -0.120667298544435 -0.0301845422431968 0.0029024824845969 0.0192065933414823 0.0397018861444618 0.0470909968010407 -0.0119512162618133 "delta_1" 1.588 "PINN"
-0.135642281309953 -0.122562345435892 -0.0297571990779015 0.00286271212267686 0.0190889691686641 0.0399348342770462 0.0475685190526098 -0.0121659744130999 "delta_1" 1.59 "PINN"
-0.137972917407235 -0.124464594665683 -0.0293229001224076 0.00282468432403604 0.018971778605739 0.0401997639722964 0.0480670040364028 -0.0123776705470457 "delta_1" 1.592 "PINN"
-0.14031654389175 -0.126374957670119 -0.0291698851814475 0.00278580093936143 0.0188547457630968 0.0404910673453065 0.0485787652767238 -0.0125875815252642 "delta_1" 1.594 "PINN"
-0.142671276620738 -0.128291366785269 -0.0296648590622794 0.00285374743136435 0.0187648485510996 0.0408136150793048 0.0491085077293532 -0.0127944833581046 "delta_1" 1.596 "PINN"
-0.145038568172803 -0.13021521254859 -0.0301607642109676 0.00288650395792467 0.0187325614854508 0.0411627232425094 0.0496542547064029 -0.0129986349132711 "delta_1" 1.598 "PINN"
-0.147418200911154 -0.132145975759747 -0.03048062614346 0.00332342250062467 0.0185556387958777 0.0415451380137561 0.0502168948009096 -0.0132005584102227 "delta_1" 1.6 "PINN"
-0.14980757172787 -0.13408265268267 -0.0300339090425568 0.00376447573006811 0.0183923789864179 0.0419571054208046 0.0507896928584453 -0.0133992455723734 "delta_1" 1.602 "PINN"
-0.15220812586355 -0.136028411910066 -0.0296034860724212 0.00399095517921699 0.0182784827505258 0.042392954193172 0.0513802145646691 -0.0135956483115419 "delta_1" 1.604 "PINN"
-0.154619859006462 -0.137979031911522 -0.0301044134953651 0.00397745672571537 0.0182308409144198 0.0428632155741386 0.0519855304218293 -0.0137890693842584 "delta_1" 1.606 "PINN"
-0.157042999654983 -0.139936848520376 -0.0298619465228714 0.00396524094671347 0.0185229339099786 0.0433612447196818 0.0526027061662422 -0.0139793968613563 "delta_1" 1.608 "PINN"
-0.159475629200926 -0.141901695027714 -0.0296159332125848 0.00395479855739866 0.0188259468196996 0.0438880162306949 0.0532316637912436 -0.0141671901359093 "delta_1" 1.61 "PINN"
-0.161918211790422 -0.143872570293496 -0.029364383675598 0.00394590409575124 0.0191005985329684 0.0444435409126083 0.0538751842610496 -0.0143517578066945 "delta_1" 1.612 "PINN"
-0.164371925393784 -0.14585192189686 -0.0291081695358231 0.00385894025620515 0.0189287260534596 0.0450278152481616 0.0545332043353026 -0.0145335670823059 "delta_1" 1.614 "PINN"
-0.166833409242774 -0.147834563673905 -0.0288476860698835 0.00374479939082228 0.0192720716625088 0.0456408297178523 0.0551989907560673 -0.014711833039034 "delta_1" 1.616 "PINN"
-0.169305720837169 -0.149825204487883 -0.0285830906256936 0.00363286995029288 0.0196360485763449 0.0462806611690922 0.055880112077447 -0.0148869879192629 "delta_1" 1.618 "PINN"
-0.171787384654746 -0.15182307020652 -0.0282416520656987 0.00393151468571573 0.0202338084683023 0.0469501462967781 0.0565688747873203 -0.0150594319181912 "delta_1" 1.62 "PINN"
-0.174279765271433 -0.15382714891075 -0.0277575866783215 0.00393206878741359 0.0207353491496605 0.0476473449001258 0.0572699798625216 -0.0152283548219857 "delta_1" 1.622 "PINN"
-0.176851064384051 -0.155836786878718 -0.0272676117067143 0.00393518022057204 0.0208755721129839 0.0483693545799406 0.0579804956093692 -0.015394175031298 "delta_1" 1.624 "PINN"
-0.179431873105513 -0.158083818725348 -0.0267712285982518 0.00394180813446665 0.021451138233293 0.0491189864588266 0.0587041753465387 -0.0155560834081799 "delta_1" 1.626 "PINN"
-0.182020125612382 -0.160603364031216 -0.0271201271197978 0.00399775433879102 0.0212849783026503 0.0498961821123416 0.0594352602739523 -0.0157147913651204 "delta_1" 1.628 "PINN"
-0.184619470870351 -0.163139450891779 -0.0268982483716524 0.00437022564515965 0.0212453123756645 0.0506970607287771 0.0601756210076303 -0.0158704905692276 "delta_1" 1.63 "PINN"
-0.187225667525071 -0.165690169733621 -0.0266023178200406 0.00474706365111555 0.0211053115312568 0.0515225115522977 0.0609261731380535 -0.0160223688093793 "delta_1" 1.632 "PINN"
-0.18984233687055 -0.168256470336916 -0.0263011798687549 0.0046771539113829 0.0209647966030562 0.0523753280247599 0.0616868772301613 -0.0161707278924645 "delta_1" 1.634 "PINN"
-0.192466422613208 -0.170837155040843 -0.0259967274416886 0.00456673755240755 0.0208257443299952 0.0532516212866456 0.0624567388233528 -0.0163151659690994 "delta_1" 1.636 "PINN"
-0.195098442810247 -0.173434361958019 -0.025741360421164 0.00454352317989315 0.0207981039176062 0.0541513110345404 0.0632388914472113 -0.0164560748322919 "delta_1" 1.638 "PINN"
-0.197740105374598 -0.176046159909542 -0.0253724045644949 0.00513724165566987 0.0210008194365139 0.0550704961266009 0.0640912266700244 -0.0165936173232871 "delta_1" 1.64 "PINN"
-0.200387141860039 -0.17867084142544 -0.0250535829560719 0.0056105446803032 0.0208429698708074 0.0560157596973001 0.0649551521319394 -0.0167271259511872 "delta_1" 1.642 "PINN"
-0.203042657739634 -0.18130979732069 -0.0247322334293074 0.00558097293910143 0.0206859376299746 0.0569822364801063 0.0658306278934511 -0.0168567099893224 "delta_1" 1.644 "PINN"
-0.205706895422186 -0.183962986446901 -0.0244048884032061 0.00555309561599604 0.0205300869403081 0.0579688829999663 0.0667185667482793 -0.0169828848006378 "delta_1" 1.646 "PINN"
-0.208377711200578 -0.186629174110903 -0.0240743393883781 0.00552578662587488 0.0203745298776387 0.0589765638793978 0.0676179732004218 -0.017104662554972 "delta_1" 1.648 "PINN"
-0.211056058879089 -0.189308552815099 -0.0237385506764289 0.00550006517156598 0.020327655597022 0.0600042319972802 0.0685268979562226 -0.0172232720820062 "delta_1" 1.65 "PINN"
-0.213740026147999 -0.191999626493316 -0.0233997798974147 0.00547480420941415 0.0204773505084249 0.0610527431711558 0.0694491360840725 -0.0173372074118291 "delta_1" 1.652 "PINN"
-0.216429823830774 -0.194703036543863 -0.023056232366402 0.00545102198370462 0.0203275361013169 0.0617791761270094 0.0703827813820581 -0.0174471617856437 "delta_1" 1.654 "PINN"
-0.219128515786054 -0.197419900387742 -0.0226641079517464 0.00542782855206725 0.0202364108596953 0.0624760068391632 0.0713240210118986 -0.0175536931405155 "delta_1" 1.656 "PINN"
-0.221833203701535 -0.200145850607984 -0.0221423693963791 0.00540528570327981 0.0206102067712512 0.063185031726066 0.0722776259652633 -0.017655799961439 "delta_1" 1.658 "PINN"
-0.224543848375368 -0.202885578482983 -0.021616690130624 0.00538428925926926 0.0211410410174999 0.0639102914027116 0.0732455069719711 -0.0177541087875947 "delta_1" 1.66 "PINN"
-0.227260647072135 -0.205635187245072 -0.021085335543151 0.00536394642444304 0.0216769854943242 0.0646501090381539 0.0742248074851624 -0.0178479941033139 "delta_1" 1.662 "PINN"
-0.229984022739001 -0.208394574978538 -0.0205494925967519 0.00534461559040178 0.022216261106883 0.0654028124014099 0.0752117392658791 -0.0179377057339343 "delta_1" 1.664 "PINN"
-0.232711993989844 -0.211164112521489 -0.0200074890825184 0.0053266546383991 0.0227589953235265 0.066170551317617 0.0762149399655785 -0.0180237534483843 "delta_1" 1.666 "PINN"
-0.23544710685464 -0.213944169960111 -0.0200273630647128 0.00530851359070905 0.0233054339512289 0.0669536087303637 0.0772277912679451 -0.0181055663875994 "delta_1" 1.668 "PINN"
-0.238188329209987 -0.216733447497501 -0.0201640459285091 0.00575886548256488 0.0238553450891412 0.0677561068142776 0.0782541674794999 -0.0181834239057715 "delta_1" 1.67 "PINN"
-0.240933434964898 -0.219531598058036 -0.0196827261787967 0.00633191193316796 0.0244094496400655 0.0685726362091055 0.0792931767405305 -0.018256784364971 "delta_1" 1.672 "PINN"
-0.243684247624997 -0.222337076510705 -0.0191631122666396 0.00623403475603135 0.0249656066131898 0.0694073300865696 0.0803448833509028 -0.01832606157845 "delta_1" 1.674 "PINN"
-0.246441377674468 -0.225152610947782 -0.0186399203433318 0.0061386792101501 0.0255269193499263 0.0703131685909444 0.0814093760823988 -0.0183918914503328 "delta_1" 1.676 "PINN"
-0.249202086657143 -0.227974013327653 -0.0181107685704893 0.00604423294994971 0.0260905293822005 0.0715935335350268 0.0824896368831167 -0.0184533527851476 "delta_1" 1.678 "PINN"
-0.251970548758864 -0.230449866658969 -0.0180966553027035 0.00595176501756201 0.0265723876869728 0.0728869475013463 0.0835819761632788 -0.0185110328248038 "delta_1" 1.68 "PINN"
-0.254742830117518 -0.232848833515757 -0.0178323779181475 0.00586079437199127 0.0270143216739176 0.0741971323380293 0.0846912909839093 -0.0185642707735427 "delta_1" 1.682 "PINN"
-0.257519286589147 -0.23525356344344 -0.0174317965320308 0.00617097751774387 0.0274590007285722 0.0755201780523871 0.0858129452448209 -0.0186135163464709 "delta_1" 1.684 "PINN"
-0.260302888012827 -0.237665926962313 -0.0169328538201001 0.00690755519335018 0.0279064198706029 0.076855988031773 0.0869499363874411 -0.0186596918644348 "delta_1" 1.686 "PINN"
-0.263089190855161 -0.240083736382563 -0.0164281138908428 0.00726858224663818 0.0283560963519802 0.0782083029309044 0.0881014768539217 -0.0187012269936116 "delta_1" 1.688 "PINN"
-0.265881377321279 -0.242508120832253 -0.0159205736914675 0.00717574487776962 0.0288095730520592 0.0795751566685121 0.0892715798393819 -0.0187390158593725 "delta_1" 1.69 "PINN"
-0.268678336373877 -0.244940202960362 -0.015407857334239 0.0070842303832156 0.02926517326884 0.0809536284913657 0.09045472676282 -0.0187735109633139 "delta_1" 1.692 "PINN"
-0.271480147331818 -0.247378242852026 -0.0148924175115953 0.00699522360245575 0.0297249148003975 0.0823455660843813 0.0916558943618719 -0.018804109182499 "delta_1" 1.694 "PINN"
-0.274287602638914 -0.249823359948313 -0.0143891399909746 0.00690794115038096 0.0301856879931144 0.083749002501774 0.0928873847595799 -0.0188313602725717 "delta_1" 1.696 "PINN"
-0.277098617307917 -0.252275479890432 -0.0140158800715332 0.00685449502326496 0.0306502233946715 0.085167693125336 0.0941733266041096 -0.0188546591657905 "delta_1" 1.698 "PINN"
-0.279913951803406 -0.254732847549036 -0.0136393725778532 0.00750501004097859 0.0311171975588527 0.0865977815636665 0.0954742273905085 -0.0188743026983449 "delta_1" 1.7 "PINN"
-0.282734365169272 -0.257198695343281 -0.0132596300834311 0.00747078501393317 0.0317267255017775 0.0880421121933095 0.0967883489195831 -0.0188911626106039 "delta_1" 1.702 "PINN"
-0.285559661139381 -0.259671723098494 -0.0128774405674213 0.00743808150333392 0.0323816478212018 0.089500670936463 0.0981206367642979 -0.0189044637345506 "delta_1" 1.704 "PINN"
-0.288390118649043 -0.262151344078632 -0.0124928772985169 0.00740563383572368 0.0330392769684751 0.0909724917989019 0.099468448186272 -0.0189148751351583 "delta_1" 1.706 "PINN"
-0.291223151531904 -0.264637446567697 -0.0120646037539685 0.00737348720173303 0.0337000786186812 0.0924566105442963 0.100830115398095 -0.018921518858363 "delta_1" 1.708 "PINN"
-0.2940616361451 -0.267130630873456 -0.0115704301048073 0.00734097109815712 0.0343627294947144 0.0939549257774068 0.102210651493049 -0.0189252142540686 "delta_1" 1.71 "PINN"
-0.296903910985665 -0.269631000553795 -0.0110729673723696 0.00777898007312605 0.0350275745013899 0.0954674467693772 0.103606492209622 -0.0189263534047352 "delta_1" 1.712 "PINN"
-0.299751889644327 -0.272140793180125 -0.0105736626855697 0.00772374126246622 0.0354629596584477 0.0969913536170539 0.105019801046245 -0.018924660208391 "delta_1" 1.714 "PINN"
-0.302603431082767 -0.274657953077857 -0.0100695542133551 0.00764252699415091 0.0358079718048536 0.0985143925359715 0.106447032244147 -0.0189203023489734 "delta_1" 1.716 "PINN"
-0.305458538516681 -0.277181137883449 -0.00962921503796821 0.00756354152216021 0.0361407534510061 0.0997810644902861 0.107892315573261 -0.0189127828626406 "delta_1" 1.718 "PINN"
-0.308317684435438 -0.279712579567365 -0.00928083216811859 0.00748534040127979 0.036460225280762 0.101053421256316 0.10935693620513 -0.0189028568506756 "delta_1" 1.72 "PINN"
-0.311182989437889 -0.282251878995342 -0.00892977166252096 0.0074204716811892 0.0367633892927248 0.10233498725163 0.110830741752356 -0.0188909455345421 "delta_1" 1.722 "PINN"
-0.314050849104194 -0.284799091271476 -0.00857724674678395 0.00813075220700354 0.0370568565059619 0.103621666398696 0.112322660207324 -0.0188765062739578 "delta_1" 1.724 "PINN"
-0.316923856580187 -0.287354982363575 -0.00822244452929233 0.00869714819208289 0.03778090267415 0.104911279464242 0.113831136038402 -0.0188601187232757 "delta_1" 1.726 "PINN"
-0.319799358433156 -0.289917455192987 -0.00781929339864762 0.00861459691647493 0.0385071750348431 0.106207378756521 0.115352727035504 -0.0188412487956898 "delta_1" 1.728 "PINN"
-0.322680183459421 -0.292489894259401 -0.0073519850006446 0.0085348082357608 0.039235058112908 0.107503040030637 0.116889760330025 -0.0188205763901414 "delta_1" 1.73 "PINN"
-0.325564142380463 -0.295070913063069 -0.00688204311621032 0.0084556786057105 0.0399639357577637 0.108798063467653 0.118438852447245 -0.0187983760971076 "delta_1" 1.732 "PINN"
-0.328452366772332 -0.297657915180557 -0.00641074336607816 0.00837760767312956 0.0406952173729929 0.110092273649986 0.120001396211007 -0.0187737840162358 "delta_1" 1.734 "PINN"
-0.331344556518256 -0.300256156409567 -0.00595074418150054 0.00863566013444728 0.0414278075538899 0.111381689999948 0.12157402404015 -0.0187482679119403 "delta_1" 1.736 "PINN"
-0.334238979782796 -0.302860876964759 -0.00564083202236143 0.00864601861378311 0.0421621600464677 0.112669017922896 0.123161005942491 -0.0187207346264407 "delta_1" 1.738 "PINN"
-0.337138671894898 -0.30547661325628 -0.00532913796104983 0.00881072887569578 0.042897774339655 0.113945528995218 0.124757107375324 -0.0186919568042881 "delta_1" 1.74 "PINN"
-0.340042852086578 -0.308099793333487 -0.00501777421127403 0.00897878552032272 0.0436345069664745 0.115448676354103 0.126359996119491 -0.0186622958492944 "delta_1" 1.742 "PINN"
-0.342947627096943 -0.310730891945833 -0.00490547649054185 0.00914940322304725 0.0443728099226213 0.117230088087813 0.127972117579036 -0.0186309395628578 "delta_1" 1.744 "PINN"
-0.345857673212254 -0.313372744652778 -0.00458518687752796 0.00921085553889056 0.0451109888528043 0.119029079715057 0.129589250380614 -0.0185984668512359 "delta_1" 1.746 "PINN"
-0.348770990446878 -0.31602484258508 -0.00421377732634598 0.00924716721759122 0.045851163515223 0.120841985694224 0.131213857813925 -0.0185655723570833 "delta_1" 1.748 "PINN"
-0.351686054623559 -0.318684529067218 -0.00384105014013103 0.00967459288044692 0.0465921148313806 0.122668963005303 0.132843645693852 -0.0185317434996033 "delta_1" 1.75 "PINN"
-0.354605155233525 -0.321355105704187 -0.00380587066200544 0.00965581293252016 0.0472882789273557 0.12451306918562 0.134472548557488 -0.018497451407866 "delta_1" 1.752 "PINN"
-0.357527242662951 -0.324034626563288 -0.00378398257703438 0.00957544558242662 0.0478754009358018 0.126369756288866 0.136105976388956 -0.0184621347097372 "delta_1" 1.754 "PINN"
-0.360449824321474 -0.326724230283202 -0.00376155840373904 0.00949479436152156 0.0484638282689502 0.128242111618806 0.137736950469455 -0.0184260589845637 "delta_1" 1.756 "PINN"
-0.363377786771278 -0.32942265252215 -0.00373706737287915 0.00941293731663106 0.049053169617878 0.130125599508656 0.139365177615794 -0.0183905151932799 "delta_1" 1.758 "PINN"
-0.366307194880219 -0.332131487549351 -0.0037116610088106 0.00978727274062419 0.0496433903858182 0.132023320110138 0.141069742677728 -0.0183543037490185 "delta_1" 1.76 "PINN"
-0.369240073139661 -0.334849943235902 -0.0036854180368644 0.00970273831772395 0.0502346932923754 0.133931709337658 0.142803907071325 -0.0183181840194309 "delta_1" 1.762 "PINN"
-0.372173676828409 -0.337579847844949 -0.00365871529017714 0.00961846800593635 0.0508266845024576 0.135853923733225 0.144539543521812 -0.01828171742608 "delta_1" 1.764 "PINN"
-0.375109551881357 -0.340318018423768 -0.00363008194247827 0.00953479545396663 0.0514188504788802 0.137714374308053 0.146270605748531 -0.01824549702131 "delta_1" 1.766 "PINN"
-0.378048519457315 -0.343068879373407 -0.00360090835455018 0.00945181580951771 0.052012703749577 0.138952758043023 0.148002528538112 -0.018209756242332 "delta_1" 1.768 "PINN"
-0.380986858623165 -0.345828500664385 -0.003623385821939 0.00990924482287148 0.0526077297917562 0.14017115374868 0.149730265906722 -0.0181737708567562 "delta_1" 1.77 "PINN"
-0.383929670019089 -0.348599149255398 -0.00381088408278263 0.00991880316353622 0.0532030559619543 0.14136679035649 0.15144687468795 -0.0181388916851898 "delta_1" 1.772 "PINN"
-0.386871086374808 -0.351379513613536 -0.00371555647980149 0.00981592272109322 0.0537987627982197 0.142536908420182 0.153157819647547 -0.0181039629068604 "delta_1" 1.774 "PINN"
-0.389814299670229 -0.354171617853072 -0.00361976316648804 0.00971229790358608 0.0543945724624517 0.143683528487323 0.154856181632055 -0.0180699430160274 "delta_1" 1.776 "PINN"
-0.392758924950751 -0.356974376857737 -0.00352171201576312 0.00960766039331873 0.0550009322774987 0.144856167345523 0.156541765351361 -0.0180370213357945 "delta_1" 1.778 "PINN"
-0.395703380672588 -0.359787398689981 -0.0034219962960369 0.0098679321506141 0.0557816656282339 0.146874383539945 0.158216309333201 -0.0180044313620743 "delta_1" 1.78 "PINN"
-0.398648694625887 -0.362612195267246 -0.00337084360489992 0.0097770723658035 0.0565620517247782 0.14889553067719 0.159872979143984 -0.0179733364400308 "delta_1" 1.782 "PINN"
-0.401593748602524 -0.365445269542283 -0.00333511181575896 0.00968571314372846 0.0573419352542208 0.15092282060682 0.16151258062416 -0.0179427966920867 "delta_1" 1.784 "PINN"
-0.404539331365977 -0.368291466933529 -0.00329849113748704 0.0095947222605115 0.0576630629079622 0.152949936511729 0.163134023145063 -0.0179137552808413 "delta_1" 1.786 "PINN"
-0.407483846996455 -0.371148477713947 -0.00326070554114954 0.0095039541072921 0.0579832455986036 0.15497915394739 0.164754369272493 -0.0178864102754724 "delta_1" 1.788 "PINN"
-0.410427844843902 -0.374017074872613 -0.00322261129606027 0.00978576297868483 0.0585829129507522 0.157008972798975 0.166501662459533 -0.0178598080001733 "delta_1" 1.79 "PINN"
-0.413370681291369 -0.376894439639818 -0.00318399160013716 0.00966310525431291 0.059181872084652 0.15903315798396 0.168230774557406 -0.017834878219854 "delta_1" 1.792 "PINN"
-0.416312656976258 -0.379785142393372 -0.00314427183563892 0.00954003405304482 0.0597819861861462 0.161053479106027 0.169936788159139 -0.0178121891848234 "delta_1" 1.794 "PINN"
-0.419252876428915 -0.382686360408692 -0.00310418849921912 0.00941544438905151 0.0603824955248735 0.162134951307019 0.171623380028031 -0.0177909510993427 "delta_1" 1.796 "PINN"
-0.422192829062719 -0.385598845113437 -0.00306352486411265 0.0093872888366423 0.0609824017302374 0.163184054164228 0.173284701285681 -0.0177719745130336 "delta_1" 1.798 "PINN"
-0.425129235497775 -0.388521198060778 -0.00302230376089274 0.00962622433532756 0.0615824943486287 0.164207712961241 0.174922544070238 -0.0177544875827723 "delta_1" 1.8 "PINN"
-0.428062630629749 -0.391454384361196 -0.00298054756621546 0.00952376205410965 0.0621821321926088 0.165199514308945 0.176533016623925 -0.01773900629067 "delta_1" 1.802 "PINN"
-0.430995456281246 -0.394401267560092 -0.00293821885345225 0.00942102605472772 0.0627835348753325 0.166299216595439 0.178110359589424 -0.0177268975435163 "delta_1" 1.804 "PINN"
-0.433923000308833 -0.397357556997517 -0.00289492237527256 0.00931786878854046 0.063384034206728 0.168326711137119 0.179662176160371 -0.0177161628477177 "delta_1" 1.806 "PINN"
-0.436848172304776 -0.400323966765466 -0.00285240845872403 0.00925293972159635 0.0640408054457202 0.170341454862316 0.181180822391175 -0.0177085276126167 "delta_1" 1.808 "PINN"
-0.439769591836275 -0.403302877847768 -0.00280938743640069 0.00911342626454215 0.0648334119009795 0.172348702266902 0.1826653417063 -0.0177029710411794 "delta_1" 1.81 "PINN"
-0.442686117163244 -0.406291896623703 -0.00276528556618083 0.0090061776861492 0.0656240746606434 0.174340365992226 0.184165554228787 -0.0177004261922151 "delta_1" 1.812 "PINN"
-0.445600420646199 -0.409291231135841 -0.00272072142050972 0.0089019428567465 0.066413111459009 0.176316951334387 0.185769719468793 -0.0177011416041393 "delta_1" 1.814 "PINN"
-0.448506590980136 -0.412301800045634 -0.00267667091216894 0.00879708503765886 0.0666180701435257 0.178275161490588 0.187342213237889 -0.0177041704889952 "delta_1" 1.816 "PINN"
-0.451410398773767 -0.415323328168693 -0.00263202359376635 0.0090041222743753 0.066984286975418 0.179965037396816 0.188877293344214 -0.0177110106147741 "delta_1" 1.818 "PINN"
-0.454305692874237 -0.418353631051412 -0.00258620526210651 0.00885538724445134 0.0675846640476019 0.180872456761723 0.190376873625878 -0.0177203580240126 "delta_1" 1.82 "PINN"
-0.457197998650821 -0.421397674876985 -0.00254114491146784 0.00870625918772083 0.0681837618367516 0.181745281950313 0.191836203291746 -0.0177337154259843 "delta_1" 1.822 "PINN"
-0.460083312793588 -0.423782973472232 -0.00249585076125391 0.00855646823498768 0.068783797760986 0.182582963993252 0.193257219176157 -0.0177507666899443 "delta_1" 1.824 "PINN"
-0.462960972483763 -0.425894057843204 -0.00245111961097211 0.00845273552257553 0.0693829354242976 0.183390687247519 0.194639008995766 -0.0177707470611125 "delta_1" 1.826 "PINN"
-0.465832458746361 -0.4279833127129 -0.00240476811640777 0.00852115552341648 0.0699819608714716 0.184942893174386 0.195977818926356 -0.0177951923395003 "delta_1" 1.828 "PINN"
-0.468695674404295 -0.430044230988582 -0.00235979825963295 0.00842724891495039 0.0705804681304356 0.186817724071196 0.197277575743724 -0.0178230491624471 "delta_1" 1.83 "PINN"
-0.471550427705692 -0.432080342417848 -0.0023134897106869 0.00827821253852967 0.071178766553704 0.18867018668603 0.198530781473978 -0.0178551606858338 "delta_1" 1.832 "PINN"
-0.474397717068158 -0.434089218336978 -0.0022677710357677 0.00815468960556631 0.0717763310976123 0.190494212975234 0.199809196183774 -0.017891753823326 "delta_1" 1.834 "PINN"
-0.477235201125771 -0.436070339456542 -0.00222159030270064 0.00803153060665851 0.0723746633452682 0.192289477490782 0.20116801610852 -0.0179320208470099 "delta_1" 1.836 "PINN"
-0.480063405252328 -0.438025572699384 -0.00217610068503371 0.00802509577414601 0.0729714502513619 0.194056618796338 0.202480547497494 -0.0179768466738753 "delta_1" 1.838 "PINN"
-0.482883822095153 -0.439953925993728 -0.00213030959522742 0.00787066137490944 0.0735686703096485 0.195424091951401 0.203747816139418 -0.0180268410017068 "delta_1" 1.84 "PINN"
-0.485693171691168 -0.441853942155706 -0.002084297849823 0.00771482777072674 0.0741652020381918 0.196118185562341 0.204969906371404 -0.018081244546131 "delta_1" 1.842 "PINN"
-0.488490794784055 -0.443728717000194 -0.00203957653095865 0.00755774428978995 0.0748404424550324 0.196776755061188 0.206144075148369 -0.018140708530672 "delta_1" 1.844 "PINN"
-0.491278891280585 -0.445572290342649 -0.00199372241286178 0.00740361264704914 0.0756083953442244 0.197399330369837 0.207271437933754 -0.0182046305097373 "delta_1" 1.846 "PINN"
-0.49405417560035 -0.447389910439241 -0.00194866300747321 0.00737334430489223 0.076374396307213 0.197987385259249 0.208351215084324 -0.0182739848768546 "delta_1" 1.848 "PINN"
-0.496819088607744 -0.44917896050053 -0.00190316637920518 0.00722108833403223 0.0771362591109868 0.199373798544505 0.209382639351469 -0.0183487595704637 "delta_1" 1.85 "PINN"
-0.499570600770445 -0.45093897227179 -0.00185874200477387 0.0070664392050761 0.0778959702037858 0.200994758402467 0.210367816904151 -0.0184282606250482 "delta_1" 1.852 "PINN"
-0.50231068900221 -0.452670918584591 -0.00181439557525531 0.00691139661395268 0.0786519401112808 0.202579057417972 0.211413336032783 -0.0185138709819118 "delta_1" 1.854 "PINN"
-0.505034414693738 -0.454373413736925 -0.00177080211314384 0.00675462157220741 0.0794047254824726 0.204129278316749 0.212485491501791 -0.0186045353394145 "delta_1" 1.856 "PINN"
-0.507747089850537 -0.456048415301765 -0.00172649134945524 0.00665925938459211 0.0801540488574517 0.205641368078153 0.213511386225925 -0.0187011015984461 "delta_1" 1.858 "PINN"
-0.51044615728664 -0.457694308031783 -0.00168291308189261 0.00651102543004822 0.0809009442823405 0.207106281563072 0.214482616929358 -0.0188039169173328 "delta_1" 1.86 "PINN"
-0.513128111582458 -0.459309956997625 -0.00163996683288237 0.00636126574633367 0.0816439417515984 0.207559514669652 0.215406062720549 -0.0189119767985477 "delta_1" 1.862 "PINN"
-0.515833151221255 -0.460897568610858 -0.00159773038427191 0.00621126644961367 0.0823838364692537 0.207974344711371 0.216278124069031 -0.0190267810116222 "delta_1" 1.864 "PINN"
-0.518757658367533 -0.462891555866305 -0.00155532728907948 0.00605718799222033 0.0831202320494917 0.208355174796344 0.217100935991644 -0.0191470300492693 "delta_1" 1.866 "PINN"
-0.521672983288064 -0.466144206651703 -0.0015133706619298 0.00591396508784525 0.0838524941676593 0.208694976145567 0.217874738658011 -0.0192738863011556 "delta_1" 1.868 "PINN"
-0.524580136987238 -0.469405933940989 -0.00147247365464742 0.00580588092466749 0.0842499197587099 0.208998176276515 0.218597884569392 -0.0194074279425851 "delta_1" 1.87 "PINN"
-0.527477036701339 -0.472677581102261 -0.00143223715125951 0.00585771873392904 0.0845254334075118 0.21026341120382 0.219436529478382 -0.0195467373766407 "delta_1" 1.872 "PINN"
-0.530364695937321 -0.475962135467257 -0.00139148635649555 0.00590786089302597 0.0847964399395655 0.211546520278382 0.220241650087926 -0.019693197039425 "delta_1" 1.874 "PINN"
-0.533239595771444 -0.479253522627558 -0.0013520857133581 0.00595520302044994 0.0850675879398439 0.212785864009587 0.220993078668989 -0.0198457501846641 "delta_1" 1.876 "PINN"
-0.536104890522487 -0.482557110432396 -0.00131309766331467 0.00600090631727923 0.0853368502309308 0.213984151346657 0.22169678596563 -0.0200053485753599 "delta_1" 1.878 "PINN"
-0.538958964106923 -0.485870393466775 -0.0012751933900117 0.00604434445133328 0.0856012462310751 0.215130751602854 0.222345402928176 -0.0201720633681992 "delta_1" 1.88 "PINN"
-0.541798543619446 -0.48919061140607 -0.00123749378531512 0.00608548774296469 0.0860349559412612 0.215543323860438 0.222948739224942 -0.0203447843998515 "delta_1" 1.882 "PINN"
-0.544627042763752 -0.492520723452142 -0.00120013339491654 0.00612502203182808 0.0866252528087581 0.215684694569627 0.223499450966843 -0.0205250168142296 "delta_1" 1.884 "PINN"
-0.547442866262275 -0.495859395811507 -0.00116426015891002 0.00616172509663138 0.0872163381499969 0.215787675602373 0.224001655370103 -0.0207121657444241 "delta_1" 1.886 "PINN"
-0.550243940035208 -0.499205769893637 -0.00112857749496986 0.00617428381344975 0.0878075727480907 0.215855800932009 0.224499090486357 -0.0209058932989592 "delta_1" 1.888 "PINN"
-0.553032241153501 -0.502560177566703 -0.00109381484234294 0.00590645152934055 0.0883977213610421 0.215886924769928 0.225073660780897 -0.0211072780427561 "delta_1" 1.89 "PINN"
-0.555804738116153 -0.505921756014585 -0.00105998584818912 0.00564470628025049 0.0889891250870622 0.215882732565913 0.225598469390563 -0.0213151921268265 "delta_1" 1.892 "PINN"
-0.558563656241745 -0.5092905827086 -0.00102698441402904 0.0053841638063723 0.0895801916938965 0.216429070711643 0.226072852455759 -0.0215305898837881 "delta_1" 1.894 "PINN"
-0.561305514224399 -0.512666968356069 -0.000994465593588068 0.00512661306431372 0.0901633306738399 0.217315678625456 0.226495204418065 -0.0217533320869205 "delta_1" 1.896 "PINN"
-0.564031597851161 -0.516047885058143 -0.000963395992634508 0.00487384050688267 0.0906211786826312 0.218156713937539 0.226870608050293 -0.0219827363235662 "delta_1" 1.898 "PINN"
-0.566741284058458 -0.518411673799864 -0.000933192105414538 0.00462667654572524 0.091296935675705 0.218946381799433 0.227194621993103 -0.0222198153224505 "delta_1" 1.9 "PINN"
-0.569432517769251 -0.519841287898753 -0.000902793025083448 0.004449636074491 0.0919449059196975 0.219683682720802 0.227475222388607 -0.0224636575875358 "delta_1" 1.902 "PINN"
-0.572108010776094 -0.521241101219434 -0.000874594375993909 0.00421141312957296 0.0925377224309647 0.220061376883648 0.227707083284125 -0.0227148891555937 "delta_1" 1.904 "PINN"
-0.574764762152608 -0.522611980345473 -0.000846938128454044 0.00431897410429261 0.0931296008084721 0.219902274039286 0.227893480439804 -0.0229736550805096 "delta_1" 1.906 "PINN"
-0.577403368363017 -0.523951220339333 -0.00082031148178463 0.00435501726873866 0.0937218129885893 0.219711979781907 0.228033886984394 -0.0232389828193336 "delta_1" 1.908 "PINN"
-0.580022994925276 -0.525262799784256 -0.000793889822008342 0.00431970552243799 0.094315154735392 0.219488414677362 0.228229710439794 -0.0235119958025802 "delta_1" 1.91 "PINN"
-0.582622329875627 -0.526542855869879 -0.000769471149026146 0.00428160521717358 0.0949081575022486 0.219236186475528 0.228419682535366 -0.0237915862054846 "delta_1" 1.912 "PINN"
-0.585202444791568 -0.527793021316826 -0.000745634686646679 0.00424176661168274 0.0955019760126909 0.218954192344201 0.228562055485574 -0.0240785013571684 "delta_1" 1.914 "PINN"
-0.587762741676009 -0.529014934091337 -0.000798786039552413 0.00419873742636323 0.0960966927724389 0.218638482618823 0.228658158262102 -0.0243728320294911 "delta_1" 1.916 "PINN"
-0.590300722725565 -0.530205469308823 -0.00101100135187515 0.00415350994842723 0.0966920333251378 0.218297542198659 0.228708409603337 -0.024673500079406 "delta_1" 1.918 "PINN"
-0.592818920430397 -0.531366275977024 -0.00114553188837685 0.00410594475321557 0.0972879622988052 0.217924614349061 0.228714194181411 -0.0249817226963364 "delta_1" 1.92 "PINN"
-0.595314385078766 -0.532498532685571 -0.00134688242797631 0.00405763172714657 0.0978845639340877 0.218058087743641 0.228678816507107 -0.0252965238943688 "delta_1" 1.922 "PINN"
-0.597787266792755 -0.533598434231882 -0.00155266810128696 0.0040057507436545 0.0984812072865957 0.21835518618728 0.228598917861023 -0.0256179236056393 "delta_1" 1.924 "PINN"
-0.600238669818289 -0.534672683903731 -0.00178249359554739 0.00395213062279132 0.0990798847485197 0.218600846405722 0.228477827766183 -0.0259465247556845 "delta_1" 1.926 "PINN"
-0.602984252830021 -0.535712493729243 -0.00201389140911212 0.00389532219443645 0.099679132380228 0.218795159920044 0.228319860125764 -0.026281139889957 "delta_1" 1.928 "PINN"
-0.605814658312832 -0.536725771281485 -0.00232497416608757 0.00383703620600673 0.10027867907205 0.218933484836279 0.228120787428836 -0.0266229494324881 "delta_1" 1.93 "PINN"
-0.608626079685253 -0.538957411706761 -0.0025507141972605 0.00377528871387278 0.100879208125698 0.219022666568977 0.227884023243891 -0.0269710651165345 "delta_1" 1.932 "PINN"
-0.611420511864515 -0.542517890217088 -0.00277949206996575 0.00371209008253537 0.100791822448106 0.219058118842659 0.227611085997596 -0.0273251833934982 "delta_1" 1.934 "PINN"
-0.614196375953864 -0.54608336891498 -0.00300857847469393 0.00364587519473858 0.0999275053402657 0.219003601725559 0.227301598974795 -0.0276861496536005 "delta_1" 1.936 "PINN"
-0.616952357875864 -0.549655569231868 -0.00324048849640346 0.00357752352059271 0.099046691746433 0.218471760889416 0.226959966038718 -0.0280528543297814 "delta_1" 1.938 "PINN"
-0.619688099881514 -0.553231194515906 -0.00347463708847473 0.00350678233022672 0.0992280532262182 0.217911309226033 0.226583941635088 -0.0284257729572955 "delta_1" 1.94 "PINN"
-0.62240610409892 -0.556811954624244 -0.00371049926722156 0.0034345311930124 0.0998014474761009 0.217326998172008 0.226174183465036 -0.0288050850530651 "delta_1" 1.942 "PINN"
-0.625101958188869 -0.560395028256326 -0.0039482051740346 0.00336016041743137 0.100370231906383 0.21672263646333 0.225734221725871 -0.0291895717196946 "delta_1" 1.944 "PINN"
-0.627777209948103 -0.563983076331288 -0.0041875860385967 0.0032824651029979 0.100933672612486 0.216096338336345 0.225262829996136 -0.029580494227489 "delta_1" 1.946 "PINN"
-0.630430073630953 -0.567572082640425 -0.0044345933105796 0.00320298300035027 0.101492467184465 0.21544623814721 0.22477076802944 -0.0299765326633043 "delta_1" 1.948 "PINN"
-0.633061885582962 -0.571162559520408 -0.0046870010947645 0.00312188179076178 0.102046360427715 0.214774292419081 0.224288228571063 -0.0303782201476626 "delta_1" 1.95 "PINN"
-0.635671363990056 -0.574756445093436 -0.00494236171087648 0.0030380186907849 0.102594859618712 0.21408151365862 0.22376899273025 -0.0307858767813652 "delta_1" 1.952 "PINN"
-0.638257704550371 -0.578350426178504 -0.00519823878687808 0.00295043048438781 0.103139022644354 0.213368924030301 0.223220361275013 -0.0311980382759911 "delta_1" 1.954 "PINN"
-0.640820819124047 -0.581945721416227 -0.00545678475907341 0.00286232597463953 0.103678477769723 0.212636601682098 0.222642032172304 -0.0316160308637936 "delta_1" 1.956 "PINN"
-0.643359905221756 -0.585541402267476 -0.00571675383254588 0.00277107308310087 0.104212734736476 0.211882727980989 0.222033744531072 -0.0320387674376034 "delta_1" 1.958 "PINN"
-0.645873927246991 -0.587456526542573 -0.00597904521316373 0.00267761694370572 0.104742018216281 0.211108369965369 0.221400016859121 -0.0324663166635969 "delta_1" 1.96 "PINN"
-0.64836401833116 -0.588424869894371 -0.00624253078244597 0.00258260555094758 0.105267268930445 0.210315559789936 0.220738703455385 -0.0328991047844699 "delta_1" 1.962 "PINN"
-0.650827026365036 -0.589360733929333 -0.00650822742269686 0.00248442280660255 0.105786090679797 0.209504428953517 0.220052438503105 -0.0333362075475422 "delta_1" 1.964 "PINN"
-0.653267191677628 -0.590266354567468 -0.00677578036474669 0.00238449333311419 0.105053661280077 0.208671303057352 0.219341006675291 -0.0337785181611254 "delta_1" 1.966 "PINN"
-0.655679219445596 -0.591141133711336 -0.00704549045340008 0.00228239489272153 0.104796221514267 0.207821099571208 0.218606118829975 -0.0342251339502851 "delta_1" 1.968 "PINN"
-0.658064253738051 -0.591986628888092 -0.0073165855777495 0.00217710946319427 0.105439660392601 0.206951115369999 0.217849527585401 -0.0346759969255233 "delta_1" 1.97 "PINN"
-0.660423443057898 -0.592802974262766 -0.00758894845198554 0.00207071800377523 0.106086584177782 0.206063424551428 0.217071091312769 -0.0351317173669714 "delta_1" 1.972 "PINN"
-0.662753907066256 -0.593586734928844 -0.00786412988291618 0.00196214345227197 0.106737443140864 0.205157257391427 0.216273539882096 -0.0355911537042468 "delta_1" 1.974 "PINN"
-0.665056828218925 -0.594342112581479 -0.00814058039838461 0.00185156133909758 0.107391377037502 0.204232805248044 0.215451984596122 -0.0360553154878653 "delta_1" 1.976 "PINN"
-0.667332198933145 -0.595068071987121 -0.00841865703743094 0.00173849243590274 0.108050745035644 0.203289308522748 0.214612991676637 -0.036523359765608 "delta_1" 1.978 "PINN"
-0.66958001404179 -0.595762171172712 -0.00869770272269776 0.00162347168562949 0.10871325790242 0.202326015985709 0.213759324978619 -0.0369955019702898 "delta_1" 1.98 "PINN"
-0.671895635049747 -0.596428900061334 -0.00897968226068102 0.00150566401671959 0.109379726607968 0.201346953147371 0.212885200202867 -0.0374721014902348 "delta_1" 1.982 "PINN"
-0.674617290220527 -0.597065126776037 -0.009263163609461 0.00138638071238584 0.11005048604674 0.200348524492346 0.211995344423174 -0.0379520186197063 "delta_1" 1.984 "PINN"
-0.677313011693306 -0.597672495638986 -0.00954796607830488 0.00126472705942637 0.109755064220809 0.199330957571207 0.211088771211876 -0.0384366525387703 "delta_1" 1.986 "PINN"
-0.679986285639296 -0.598250513032668 -0.00983420603196383 0.00114100131519979 0.108381103541594 0.198298302954116 0.210166411466877 -0.0389249223475746 "delta_1" 1.988 "PINN"
-0.682631539485977 -0.600448875613668 -0.0099987683736259 0.00101586025636535 0.106998515426067 0.197246985425903 0.209230159737331 -0.0394165894002484 "delta_1" 1.99 "PINN"
-0.685252514495118 -0.604215784060252 -0.0102933639715337 0.000887577317984389 0.106857663023341 0.196169614158769 0.20827619850343 -0.0399129765481437 "delta_1" 1.992 "PINN"
-0.687847483668289 -0.6079806124844 -0.0105892543760605 0.000758003057998557 0.10728868265624 0.195079785330636 0.207312175555736 -0.0404127508485347 "delta_1" 1.994 "PINN"
-0.690414958959579 -0.611745278096648 -0.0108872689259989 0.000626664297396884 0.107715377824215 0.193972982338831 0.206332416430671 -0.0409167855062568 "delta_1" 1.996 "PINN"
-0.69295584010774 -0.615508120311471 -0.0111845405080599 0.00049332684704817 0.108136676322016 0.192842788263475 0.205344691489207 -0.0414248981346513 "delta_1" 1.998 "PINN"
-0.69546959993892 -0.619266522267642 -0.0114853536006655 0.000356265873680872 0.108553532281963 0.191694237307902 0.204354770458574 -0.0419366531366585 "delta_1" 2 "PINN"


==> data/delta_1_results_time_dtNN.dat <==
-0.065179187548543 -0.057638929051123 -0.0335813396871403 -0.00355107883484373 0.0351054344928754 0.0686926612377374 0.0846930934668539 0.00127194884780846 "delta_1" 0 "dtNN"
-0.0650791557319521 -0.0577734063239291 -0.033277266373818 -0.00316445627082851 0.0357404092658903 0.0688895137190841 0.0847627361864443 0.00160586255967389 "delta_1" 0.002 "dtNN"
-0.0648229746922623 -0.057727802376331 -0.0326771087219776 -0.00246994978842963 0.036122912369588 0.0690796036537618 0.0847907887567821 0.00211742936204232 "delta_1" 0.004 "dtNN"
-0.0644292191386281 -0.0575196153492054 -0.0318045970755195 -0.00149160825030914 0.0366305022458568 0.069250990768932 0.0847648956622659 0.00278648435688601 "delta_1" 0.006 "dtNN"
-0.063920181011469 -0.0571701669224239 -0.0306840372535545 -0.000687491881405156 0.0381126304129542 0.0693895116480903 0.0846751479536467 0.0035914527369043 "delta_1" 0.008 "dtNN"
-0.063315626957378 -0.0567020009063567 -0.0294049427924418 7.50680154726346e-06 0.0398402142936237 0.0694817186617708 0.0845085495295609 0.00450947183287508 "delta_1" 0.01 "dtNN"
-0.062638071741331 -0.0561365303811103 -0.0282002750758025 0.00143096483827443 0.0407441896153999 0.0695154945523752 0.0842545027631024 0.00551724622848455 "delta_1" 0.012 "dtNN"
-0.0619081130549769 -0.0554969339027658 -0.0275057847009031 0.00281576137153927 0.0413786231440147 0.0694763870708514 0.0839025473840826 0.00659187004028277 "delta_1" 0.014 "dtNN"
-0.061145238942557 -0.0548014767845975 -0.0269309009174216 0.00352379235578548 0.0420097577418297 0.0693556854999982 0.0834439978193303 0.00771200965372582 "delta_1" 0.016 "dtNN"
-0.0603638380083521 -0.0540690883260335 -0.026047867071173 0.0047770524994839 0.042621037917056 0.0691446850160468 0.0828730698015011 0.00885898967140911 "delta_1" 0.018 "dtNN"
-0.0595790363779769 -0.0533125338548598 -0.0240491979948784 0.0064531776576473 0.0448624765276308 0.0688396836498933 0.0821871533637919 0.01001760873136 "delta_1" 0.02 "dtNN"
-0.0587952351702298 -0.0525397011206507 -0.0219807739220362 0.00815171725568054 0.0471272359619503 0.0684396314736899 0.0813869421501815 0.0111766762518531 "delta_1" 0.022 "dtNN"
-0.0580202229978162 -0.0517571516500575 -0.0199262984590732 0.00985918378699358 0.047723846134201 0.0679480458803231 0.0804771405978747 0.0123284853206406 "delta_1" 0.024 "dtNN"
-0.0572519671994404 -0.0509671261901439 -0.0193661178794601 0.0115621171032247 0.048100621338926 0.0673685118441942 0.0794651451491137 0.0134677716508273 "delta_1" 0.026 "dtNN"
-0.0564929938778226 -0.0501723642577759 -0.0186054671007048 0.0130616981566221 0.0484294990732846 0.0678955295333066 0.0783591814460639 0.0145912887181064 "delta_1" 0.028 "dtNN"
-0.0557422902563867 -0.0493719587977048 -0.0164270000374095 0.0149150690667441 0.049771033423292 0.0697790714521793 0.0771688154695873 0.0156962539397506 "delta_1" 0.03 "dtNN"
-0.0549963891319192 -0.0485666048486728 -0.0144517855778981 0.0173537195485606 0.050158218738203 0.0689097866375448 0.0759037423123831 0.016780172414016 "delta_1" 0.032 "dtNN"
-0.0542581972803733 -0.0477570491834773 -0.0131552480271475 0.0193450974248061 0.0512968790294283 0.070183624333653 0.0773807712719422 0.0178403399240037 "delta_1" 0.034 "dtNN"
-0.0535233304014707 -0.0469443909467625 -0.0118974892238096 0.0201492295861571 0.0526340238670601 0.0704802743169918 0.0802699145299121 0.018873637172493 "delta_1" 0.036 "dtNN"
-0.052794910719882 -0.0461301322932004 -0.0106831366010703 0.0211409625308734 0.053537962686881 0.0695987344418616 0.0831463787118858 0.019876990695165 "delta_1" 0.038 "dtNN"
-0.0520716412523595 -0.0454139515524322 -0.0095176957810118 0.0225442050562989 0.0540065678690441 0.0702479277241674 0.0859947824376559 0.0208465692469892 "delta_1" 0.04 "dtNN"
-0.051354523364593 -0.044952664999833 -0.00834880789930459 0.0238661000757427 0.0543533567176649 0.0707597045741042 0.0888062815386355 0.021779012710094 "delta_1" 0.042 "dtNN"
-0.050647269305614 -0.0445035874612518 -0.00659701766155973 0.0251015292421291 0.0540000048383015 0.0728406755828411 0.0915680313086251 0.0226708423649784 "delta_1" 0.044 "dtNN"
-0.0499973401024227 -0.0440664792112254 -0.00582659782055828 0.0264208719685738 0.0541293767431265 0.0748260333328942 0.0942703579770504 0.0235187539468548 "delta_1" 0.046 "dtNN"
-0.0493539506111256 -0.0436386029049578 -0.00507000193144658 0.0278384849966942 0.0546111781152192 0.0767071702057239 0.0969048738408974 0.0243200667326361 "delta_1" 0.048 "dtNN"
-0.0487181408139973 -0.0432198648604353 -0.00430329159580345 0.0286027265095172 0.0539717411926348 0.0784745699559312 0.099460774693568 0.0250721119520014 "delta_1" 0.05 "dtNN"
-0.0480850942755247 -0.0428075832993242 -0.00266182687644057 0.0293335043847776 0.0533199127197146 0.0801221301222358 0.101930558023975 0.0257731294806796 "delta_1" 0.052 "dtNN"
-0.0474569830763772 -0.0423982248437761 -0.00114505985492785 0.0300292883934151 0.0531156134988994 0.0823814650565003 0.104309049775399 0.0264215342737011 "delta_1" 0.054 "dtNN"
-0.0468299264113368 -0.0419897390817932 -0.00111154395831348 0.0305163957893498 0.0523772141968997 0.084834864447461 0.106588097757628 0.0270165163563861 "delta_1" 0.056 "dtNN"
-0.0462023433083639 -0.0415815563711998 -0.00011037664682545 0.0313045125233203 0.0512877427184807 0.0872231934598319 0.108763673065226 0.0275575901297963 "delta_1" 0.058 "dtNN"
-0.045572715981421 -0.0410623505801565 0.000290433310866534 0.0319062526246582 0.050276106957173 0.0895423792210946 0.110832137196653 0.0280450617188195 "delta_1" 0.06 "dtNN"
-0.0449387092309027 -0.040302943641652 0.00125515213042682 0.0328766713294693 0.0494011600903801 0.0917923740269363 0.112912664720618 0.0284794226613442 "delta_1" 0.062 "dtNN"
-0.0442963849887856 -0.0395388119298919 0.00234572832447644 0.0329927765688103 0.0485865752444382 0.0939722897985695 0.114986227352365 0.0288617688895678 "delta_1" 0.064 "dtNN"
-0.043644155991911 -0.0387690738851292 0.00299937728207644 0.0334929461185387 0.0478470195575462 0.0960817253980866 0.1169601439404 0.0291936487122369 "delta_1" 0.066 "dtNN"
-0.042978260176105 -0.0379916314961197 0.00303387501413033 0.033967823759833 0.0470713687831181 0.0981229677430026 0.118833565494493 0.0294770523200152 "delta_1" 0.068 "dtNN"
-0.0422944880294467 -0.037200917184113 0.00354655545242477 0.0338586231022885 0.0463436027423528 0.100096311576419 0.120606510773376 0.0297141571321368 "delta_1" 0.07 "dtNN"
-0.0415919318667287 -0.0363975814199238 0.00430389823841704 0.0348505464639708 0.045656893845609 0.10200279378061 0.122276349634892 0.0299074223625907 "delta_1" 0.072 "dtNN"
-0.040866035921416 -0.0355763411810042 0.00484450446526552 0.0348845214715575 0.0448480787495753 0.103845643510162 0.123847549390172 0.0300598789120563 "delta_1" 0.074 "dtNN"
-0.0401149627926636 -0.0347898277897445 0.00455538378876819 0.0342349815161602 0.0441020993566993 0.104291402551885 0.12531965955736 0.0301743268779514 "delta_1" 0.076 "dtNN"
-0.0393350333795982 -0.0342751015794013 0.00472359912738407 0.0344604327094539 0.0435110739830694 0.104522461118324 0.126694132241213 0.0302541408951378 "delta_1" 0.078 "dtNN"
-0.0385578659532787 -0.0337218108775648 0.00535396841294666 0.0341649318887742 0.0426865680000718 0.104627569103721 0.127972534150144 0.0303024066464995 "delta_1" 0.08 "dtNN"
-0.0377601809205841 -0.0331302430332815 0.00562529924791833 0.0325135747598556 0.0418424771593182 0.104609095502135 0.12915748655599 0.0303227038478859 "delta_1" 0.082 "dtNN"
-0.0369242939322413 -0.0324969361924726 0.00571538533298999 0.0311797055511395 0.0409813603905032 0.104473581652958 0.13025206418227 0.0303184428780167 "delta_1" 0.084 "dtNN"
-0.0360486558259135 -0.0318206930049618 0.00608389822690902 0.0295690089128493 0.0401689503269972 0.104221967143819 0.131257315550598 0.0302929897955928 "delta_1" 0.086 "dtNN"
-0.0351289746300428 -0.0310972758359994 0.00629323408884508 0.0288217103694791 0.0392766713552275 0.103859185663724 0.13217452968181 0.0302498016177387 "delta_1" 0.088 "dtNN"
-0.0341664411157595 -0.0303276371660637 0.00558673259935138 0.0283096237624716 0.0384826900149897 0.104828651557148 0.133007381863166 0.0301922418926522 "delta_1" 0.09 "dtNN"
-0.0331574259692012 -0.0295097041475865 0.00485285989133688 0.0275824005572625 0.0389242575427974 0.106203900222277 0.133758947095023 0.0301236092228848 "delta_1" 0.092 "dtNN"
-0.0321023629774555 -0.0286222321797429 0.00495652932234025 0.0266128522128105 0.0393862890534531 0.107556838517328 0.134431333895514 0.0300470383305849 "delta_1" 0.094 "dtNN"
-0.0309982266098193 -0.0274374910761095 0.00515252265737909 0.0256229515295356 0.0398705598680212 0.108889824486355 0.135159449892792 0.0299655728970973 "delta_1" 0.096 "dtNN"
-0.0298462207179727 -0.0262065245781254 0.00497145348636274 0.0246154998320584 0.0403792635538742 0.110203899480503 0.136065894601159 0.0298820161681604 "delta_1" 0.098 "dtNN"
-0.0286457584668564 -0.0249307757816954 0.00480770047844348 0.0244686185325412 0.040915956016344 0.111505344088724 0.136914583243961 0.029799232925012 "delta_1" 0.1 "dtNN"
-0.0273960120610132 -0.0236082280393388 0.00572876674797784 0.0237031744263864 0.0414802590174278 0.112794243920413 0.137705845953825 0.0297196359256571 "delta_1" 0.102 "dtNN"
-0.026097109426084 -0.0222386501971893 0.00489543067210585 0.0233470991031559 0.0406582173015215 0.114072953351163 0.138440731792261 0.0296455449292767 "delta_1" 0.104 "dtNN"
-0.0247493624226538 -0.0208239591759423 0.00398709293748123 0.0230485010580415 0.0410618650277845 0.114449444441669 0.139120888758444 0.0295791452278827 "delta_1" 0.106 "dtNN"
-0.0233527821818804 -0.0193611883024738 0.0035121660703934 0.0226276135911526 0.0414928862748701 0.11361708487349 0.139747244571153 0.0295224517811087 "delta_1" 0.108 "dtNN"
-0.0219116091626257 -0.0181343369399133 0.00366427564258986 0.0215404087515565 0.0419210110247109 0.112713316464657 0.140320608173006 0.0294769550606128 "delta_1" 0.11 "dtNN"
-0.0204232769431021 -0.0169062899336722 0.00382845497119966 0.0211288092667611 0.0423468691828507 0.111739075778886 0.140840004327718 0.0294441987419708 "delta_1" 0.112 "dtNN"
-0.0189359971933736 -0.0156326068405735 0.00401583126954397 0.0201788461312146 0.0427753861168474 0.110698164007523 0.141306845631476 0.0294255563052924 "delta_1" 0.114 "dtNN"
-0.0174048543341637 -0.0143163286201621 0.00341242363553718 0.019800261289039 0.0432055306573709 0.109592120860674 0.141719568094903 0.0294219508986731 "delta_1" 0.116 "dtNN"
-0.0158315765585001 -0.0129581148257267 0.00302493286244654 0.0187158930306236 0.0436411631435529 0.109419192155912 0.142079353188963 0.0294343554986993 "delta_1" 0.118 "dtNN"
-0.0142188490641859 -0.011559515199088 0.00167392253183074 0.0178585740937298 0.0440828099820074 0.110681963963398 0.142385478682664 0.0294633768138534 "delta_1" 0.12 "dtNN"
-0.0125671475539642 -0.0100105309902776 0.00170086254962876 0.0183458268517067 0.0431758340373297 0.111951845773609 0.142636629089143 0.0295094859065317 "delta_1" 0.122 "dtNN"
-0.0108784951190508 -0.0088543944789502 0.000853268486765368 0.0183217833053445 0.0416967194762426 0.113230861259261 0.1429208137927 0.0295730452360758 "delta_1" 0.124 "dtNN"
-0.00954391836349078 -0.00824305596189734 0.00174413919335548 0.0173306295529291 0.0428067898968043 0.114514599330256 0.143549832660431 0.029654052878634 "delta_1" 0.126 "dtNN"
-0.00996085736006591 -0.00735372832411374 0.000943528792109127 0.0170585363826983 0.0439479745353082 0.1158032950671 0.144134888863066 0.029752618688873 "delta_1" 0.128 "dtNN"
-0.0103463361794698 -0.00639553001743964 0.00200095757982055 0.0169910670183623 0.0451198016308817 0.117095877398406 0.144672290199007 0.0298684655687659 "delta_1" 0.13 "dtNN"
-0.0106994003730234 -0.00722300600947778 0.00206021647515753 0.0163672060012954 0.0463202535730534 0.11839116000713 0.145162639341865 0.0300012971314299 "delta_1" 0.132 "dtNN"
-0.0111252160246653 -0.00834568971201832 0.00313978370075219 0.0159304470604907 0.0474796050337608 0.117520283289172 0.145602966027354 0.0301508007099828 "delta_1" 0.134 "dtNN"
-0.0115308564466725 -0.00862663971542765 0.00317326994305811 0.0154223115966888 0.0480162039493458 0.116267299228984 0.145992329889895 0.0303163236413265 "delta_1" 0.136 "dtNN"
-0.0119029493441934 -0.00901502596014347 0.00408278365537418 0.0159124339270915 0.0484409555769537 0.11495616987958 0.146326574267929 0.0304973001390678 "delta_1" 0.138 "dtNN"
-0.0122429116861561 -0.00964489118073675 0.00461681568320482 0.0151020401219538 0.047275703846147 0.113588344168069 0.146605597176118 0.0306931373905672 "delta_1" 0.14 "dtNN"
-0.0125496529381324 -0.0102479678848322 0.00557867013906599 0.0146122869453901 0.0480664916196778 0.112163605330698 0.14682763119916 0.0309030672088843 "delta_1" 0.142 "dtNN"
-0.0132189955766614 -0.0108234004154601 0.00630768226705891 0.0144503622847213 0.0488467383091423 0.111649102295091 0.1469893624573 0.031126070631355 "delta_1" 0.144 "dtNN"
-0.0140426171262064 -0.0113703303007905 0.00591169720662799 0.0146311904380699 0.0496189150324207 0.112974589920804 0.147088910837804 0.0313614713298542 "delta_1" 0.146 "dtNN"
-0.0148153236131783 -0.0118888503885499 0.00511423578270676 0.0144398126179461 0.0505982060397565 0.114297384700181 0.147125829994957 0.0316085197913182 "delta_1" 0.148 "dtNN"
-0.0155370991993554 -0.0123771370101022 0.0045883761178982 0.0142615821056308 0.0521207112021558 0.115616923672813 0.147180567828048 0.031866160318154 "delta_1" 0.15 "dtNN"
-0.0162066118125281 -0.0123976844786216 0.00410883190329636 0.0144391844209921 0.05281807721117 0.11692906982711 0.147635576455552 0.032133473598973 "delta_1" 0.152 "dtNN"
-0.0168263387805572 -0.0123863038375064 0.00373882263982794 0.0161682675619385 0.0534784229363708 0.118230762393525 0.148030739725575 0.0324097177124395 "delta_1" 0.154 "dtNN"
-0.0173950566475101 -0.0125053734115255 0.00328676183698806 0.0177134749223615 0.0532660538849712 0.119520016877109 0.148364191720245 0.0326939133532127 "delta_1" 0.156 "dtNN"
-0.0179114174523475 -0.012963683662398 0.00298210392056442 0.0191648598628129 0.0539390207524296 0.120313454953479 0.148634665849254 0.0329851289850909 "delta_1" 0.158 "dtNN"
-0.0183781210547564 -0.013393836670112 0.0027059600548256 0.020754193475312 0.0548502338022868 0.118808912365412 0.148838753036207 0.0332824786564882 "delta_1" 0.16 "dtNN"
-0.0187941680470701 -0.0137961377013531 0.00237831036274117 0.0223346307978749 0.056249177663848 0.117244188805647 0.148976027718065 0.033585148922909 "delta_1" 0.162 "dtNN"
-0.0191605832385852 -0.013792668213218 0.00251024607263273 0.0239027558423158 0.0569707084854382 0.115617667716912 0.149045113938469 0.0338921511685675 "delta_1" 0.164 "dtNN"
-0.0194773134040276 -0.0137169824722698 0.00197390509756123 0.0247300702938238 0.0577038036892494 0.113932265803331 0.149043327058828 0.0342028341400096 "delta_1" 0.166 "dtNN"
-0.019745015351864 -0.0137919868169892 0.00153170829448701 0.0261547185612686 0.0584480475595477 0.112189591722994 0.148968222509514 0.0345161909224567 "delta_1" 0.168 "dtNN"
-0.0199654135521705 -0.0141594486785321 0.000916376359486937 0.026949920423154 0.0592014781962296 0.113215514456437 0.148820339062991 0.0348314273762895 "delta_1" 0.17 "dtNN"
-0.0201372470207879 -0.0144989927050257 0.000408539810489605 0.027692123644004 0.0599639253749297 0.114444809734424 0.148597715396765 0.0351478241883365 "delta_1" 0.172 "dtNN"
-0.0202633026674051 -0.0148119738597314 0.000618416986892689 0.0289426187517174 0.0607361760819941 0.115653417110002 0.14829863190704 0.0354644539183251 "delta_1" 0.174 "dtNN"
-0.0203438605246639 -0.0147501747600846 -0.000126768561362178 0.0301745114092676 0.0615189012286547 0.116838429988697 0.148325538378935 0.0357806324925125 "delta_1" 0.176 "dtNN"
-0.0203790794310615 -0.0146194376519834 -0.000270035101699317 0.0308284874137743 0.0626724590221333 0.117996108353395 0.148451538040913 0.0360953729467836 "delta_1" 0.178 "dtNN"
-0.0203717356022179 -0.0147305667109987 -0.000147047100274689 0.0305033153137247 0.0644568068998291 0.119125814636554 0.148504816365925 0.0364081196910658 "delta_1" 0.18 "dtNN"
-0.0203226929321857 -0.0150052899094714 -0.000264895235720153 0.0315444874199828 0.0662220390867524 0.120223099969734 0.148482711435914 0.0367178293028117 "delta_1" 0.182 "dtNN"
-0.0202328103422258 -0.0152539323719142 -0.000547103579527697 0.0325641114330523 0.0679672084580001 0.11857894289505 0.148385186029084 0.0370238571483983 "delta_1" 0.184 "dtNN"
-0.0201041338737027 -0.0154325808323542 -0.000991168107587592 0.0335609351745396 0.0690812883363354 0.116728108348333 0.148210298977766 0.0373251436285638 "delta_1" 0.186 "dtNN"
-0.0199381085633584 -0.0152810217500519 -0.00179726239516897 0.0345356160346165 0.0685052492258457 0.114817707574312 0.147957662068777 0.0376210626772594 "delta_1" 0.188 "dtNN"
-0.0197366535384472 -0.0151798954585449 -0.00218511957228196 0.0354852967617775 0.0702458321247383 0.112851288742373 0.147625936648337 0.0379108087757555 "delta_1" 0.19 "dtNN"
-0.0195013278746552 -0.0153915121272831 -0.00190851076314003 0.0364124268861811 0.0716307390603635 0.110828943864654 0.147214264133547 0.0381933710553061 "delta_1" 0.192 "dtNN"
-0.0192339241444995 -0.0155820897648464 -0.00198405235288546 0.0357949712500171 0.0716946096938031 0.11145915540408 0.146722265909648 0.0384678797389802 "delta_1" 0.194 "dtNN"
-0.0189364687512577 -0.0153755273510598 -0.00143290186898037 0.0353135106783861 0.0726761442259942 0.112448291442114 0.14614896816566 0.0387336040476779 "delta_1" 0.196 "dtNN"
-0.0186114603475461 -0.0154347712222401 -0.00098003021680626 0.0358398430852422 0.0743517935337387 0.113398786551614 0.145493637740622 0.0389895477415459 "delta_1" 0.198 "dtNN"
-0.0182605585331358 -0.0154460647544853 -0.00139217790816537 0.0363408847330964 0.0759987798953596 0.11430955622544 0.145077449885065 0.0392347609418697 "delta_1" 0.2 "dtNN"
-0.0178857760793475 -0.0156912153212807 -0.00210859053115131 0.0368329280837218 0.0754832811261427 0.115178684564064 0.144828612840528 0.0394685609178062 "delta_1" 0.202 "dtNN"
-0.017489958304487 -0.0160500134586782 -0.00310653544478612 0.0374978818810537 0.0766579646528396 0.116001754698416 0.144499200913046 0.039689923170183 "delta_1" 0.204 "dtNN"
-0.0170755899039708 -0.0162720094248809 -0.00290541992216997 0.0380351996856211 0.0782376648192131 0.116777331113568 0.144087659320082 0.0398980282247694 "delta_1" 0.206 "dtNN"
-0.0169576263644287 -0.0163622329103232 -0.00231980453476099 0.0380814566801634 0.0797868245466512 0.114750411601868 0.143593745855133 0.0400919589901149 "delta_1" 0.208 "dtNN"
-0.0173886349469836 -0.016464900386832 -0.00191987323361409 0.0384307550113094 0.0801393359788392 0.112610965530673 0.143017697220163 0.0402710302187436 "delta_1" 0.21 "dtNN"
-0.0178077816469019 -0.01644435230886 -0.00223090936204229 0.0385450568225605 0.0802147120764035 0.1104162502514 0.142358203235744 0.0404342027971727 "delta_1" 0.212 "dtNN"
-0.0182153954484235 -0.0167857490117821 -0.00281103200978328 0.0379783483973255 0.0816740246409312 0.10913140837411 0.141614910022012 0.0405808028381218 "delta_1" 0.214 "dtNN"
-0.0186736358502534 -0.0171706195446802 -0.003403730616516 0.0378652567017571 0.08302427096864 0.109451008876377 0.140788181580086 0.0407101281363294 "delta_1" 0.216 "dtNN"
-0.0191370939518796 -0.0173659273249809 -0.00356522065362885 0.0377126293106006 0.0818157475314147 0.109752535041207 0.139877669280593 0.0408214319638718 "delta_1" 0.218 "dtNN"
-0.0195932925017908 -0.0175510350599939 -0.00332270182962968 0.0380107352309685 0.0831725678962822 0.110033116127308 0.138883503621358 0.0409141798281653 "delta_1" 0.22 "dtNN"
-0.0200412383424149 -0.0179192892740303 -0.00280252835849149 0.0382709832144266 0.0844968446372881 0.110331615037867 0.137806412179112 0.0409874486539598 "delta_1" 0.222 "dtNN"
-0.0204830345610068 -0.0185729538459363 -0.0028859591562751 0.0384925629330821 0.0857884393393786 0.110676268117251 0.136944761340798 0.0410409488902178 "delta_1" 0.224 "dtNN"
-0.0209229401442544 -0.0188678245917322 -0.00350328530598987 0.0386728822224259 0.0862096640940613 0.111000951162246 0.136237812069335 0.0410739648667436 "delta_1" 0.226 "dtNN"
-0.0214363109051086 -0.0190794615954516 -0.00414016024538044 0.0388128087229109 0.0859094370201794 0.111302083408108 0.135446747072394 0.0410861305526692 "delta_1" 0.228 "dtNN"
-0.0219437035143976 -0.0192846907367599 -0.00441670994537902 0.0389095168195337 0.08659519514894 0.111300653876067 0.134573138849691 0.0410770414116725 "delta_1" 0.23 "dtNN"
-0.0224491184346909 -0.0196261463671207 -0.00401482226326766 0.0385464437821939 0.0860393574666238 0.111663166807518 0.133617369816684 0.0410462026952513 "delta_1" 0.232 "dtNN"
-0.0229509504993325 -0.0203445365611722 -0.00362677831089753 0.0388024465397979 0.0858078125351219 0.112003235272769 0.132578273226781 0.0409935261062003 "delta_1" 0.234 "dtNN"
-0.0234493798986979 -0.0210453890586073 -0.00377379171824888 0.0387973138236285 0.0868652574555618 0.112300889633466 0.131460167999564 0.040918763961656 "delta_1" 0.236 "dtNN"
-0.0239455377626495 -0.0212964526799441 -0.00429461594334479 0.0384364649059969 0.087894931428266 0.112496549760645 0.130260699434177 0.0408215106197168 "delta_1" 0.238 "dtNN"
-0.0244733680839296 -0.0215438820652865 -0.00500502749210729 0.0380453297803434 0.0888918778532199 0.112672605688794 0.12898216405713 0.0407019201144698 "delta_1" 0.24 "dtNN"
-0.0250526551220938 -0.0217876124796977 -0.00545553590917136 0.0376262179427221 0.0898612744485876 0.112827872090112 0.12762829097149 0.0405597352056945 "delta_1" 0.242 "dtNN"
-0.025631456208799 -0.0221403410188759 -0.00511144427251153 0.0371962794391106 0.0905802384707374 0.112960569268552 0.126197327718079 0.0403951214010032 "delta_1" 0.244 "dtNN"
-0.026208269685281 -0.0229417366655633 -0.00478669902741502 0.0370302387464926 0.0890895319351186 0.11329142420947 0.124692292084698 0.040207907312702 "delta_1" 0.246 "dtNN"
-0.0267829053135262 -0.0237491740866613 -0.00458777363047735 0.0365070964795688 0.0891906492330976 0.113672826002155 0.123337609917843 0.0399983447909843 "delta_1" 0.248 "dtNN"
-0.0273546935519371 -0.0243457963142973 -0.00535754139898115 0.0359508760451129 0.0893915722752402 0.113934688363396 0.122156860113743 0.0397664919245327 "delta_1" 0.25 "dtNN"
-0.0279236779369699 -0.0246430744543099 -0.00513144975194424 0.0353629417686254 0.088966806184546 0.114080051056145 0.120899255213711 0.0395126345948705 "delta_1" 0.252 "dtNN"
-0.028492866844437 -0.0249390433958404 -0.00513273707238826 0.0345519954960288 0.0885255774549921 0.114321262272832 0.119570322498221 0.0392368563782048 "delta_1" 0.254 "dtNN"
-0.0291518854198343 -0.0252306444372018 -0.00649186754311992 0.0341008554998272 0.0885968390719742 0.114783993201426 0.118168080793226 0.0389394567474782 "delta_1" 0.256 "dtNN"
-0.0298080519161336 -0.0258877375669472 -0.00624768693178701 0.0334277722568499 0.0892828768728052 0.114634266358583 0.116697464792489 0.0386208703691987 "delta_1" 0.258 "dtNN"
-0.030461163382055 -0.0267751252256392 -0.00645741661540844 0.0327267792286055 0.0892410450236065 0.11511956846865 0.115635699053589 0.0382812522648872 "delta_1" 0.26 "dtNN"
-0.0311098250133557 -0.0277005312446242 -0.00729803056622491 0.0320304626286245 0.0866260473674891 0.115202040402808 0.116023986191718 0.0379211388697888 "delta_1" 0.262 "dtNN"
-0.0317538320602144 -0.028612700857168 -0.00765931164575262 0.031352500655188 0.0870772358435641 0.115361964169013 0.11640276077495 0.0375407857303514 "delta_1" 0.264 "dtNN"
-0.0323919053163666 -0.0295659085631974 -0.00855731317375874 0.0307512274658465 0.0876325135529623 0.11552972226327 0.1168149037984 0.0371406392581819 "delta_1" 0.266 "dtNN"
-0.0330243137242788 -0.0305428832661638 -0.00947549068478948 0.0303963119273282 0.0881671797243556 0.11607125332514 0.117201791837295 0.0367210973085245 "delta_1" 0.268 "dtNN"
-0.0336618688177528 -0.0313364261292373 -0.0104033758891952 0.0295462712107755 0.088680759834027 0.116362339508311 0.117565228906508 0.0362829071734451 "delta_1" 0.27 "dtNN"
-0.0343844752603644 -0.0320198196452682 -0.0103671369821128 0.0286706862422652 0.0888717806801425 0.116476279419987 0.117956663527335 0.0358261302241858 "delta_1" 0.272 "dtNN"
-0.0350984695112935 -0.0329183670218047 -0.0103442813315372 0.0277721265742601 0.0863358773222498 0.116569626171922 0.118331742513482 0.0353514930642051 "delta_1" 0.274 "dtNN"
-0.0358066203492802 -0.0338129991621291 -0.0103328204940821 0.0269593252889387 0.0854507230023174 0.116993663244588 0.118680812397023 0.0348594825994281 "delta_1" 0.276 "dtNN"
-0.036697371311882 -0.0347019521006564 -0.0117607136389756 0.0259912183097515 0.0858508959908879 0.117437962854561 0.11900722911421 0.0343505531346084 "delta_1" 0.278 "dtNN"
-0.0378953283636825 -0.0352951194364691 -0.0129205111479286 0.0253928255315349 0.0862347745856861 0.117706950959587 0.119310294896353 0.0338253306783329 "delta_1" 0.28 "dtNN"
-0.0391111016203218 -0.0359154848753533 -0.0129658373305027 0.0245948428148407 0.0866010523575731 0.117798000934212 0.119590028221931 0.0332843508662947 "delta_1" 0.282 "dtNN"
-0.0403503667563404 -0.0372618815386464 -0.0134758280694944 0.0237903883171336 0.0853098903374383 0.117870485721839 0.119875537892697 0.0327279648018467 "delta_1" 0.284 "dtNN"
-0.0416098580637073 -0.038199154952711 -0.0144983367651629 0.0229726964511282 0.0828755953236493 0.117924428082068 0.120155845592179 0.0321568977911563 "delta_1" 0.286 "dtNN"
-0.042893223373188 -0.0388462451145728 -0.0152581784416226 0.021906958069565 0.0823490374394608 0.118008782076903 0.120413241490392 0.03157169855507 "delta_1" 0.288 "dtNN"
-0.0441981495050557 -0.0393648032049519 -0.0153578053363688 0.0208224682672434 0.0823353423906109 0.118336244056209 0.120650367885633 0.0309729371840713 "delta_1" 0.29 "dtNN"
-0.0455275679423094 -0.0398683442564397 -0.0154652636030814 0.0198890282725085 0.0809502860211662 0.11864262367185 0.120863548313237 0.0303609773055427 "delta_1" 0.292 "dtNN"
-0.0468799988782201 -0.0411039340324646 -0.0155815387283132 0.0193019252699954 0.0795131565359563 0.118927102577285 0.121058166482003 0.0297366006030983 "delta_1" 0.294 "dtNN"
-0.0482561079800516 -0.0422670637176147 -0.0158320247185822 0.0186798926982834 0.0780264003087269 0.119191723768836 0.121231142579934 0.0291001865913489 "delta_1" 0.296 "dtNN"
-0.0496571583815176 -0.0428367885149136 -0.0168801590596209 0.0176378326502568 0.076489603063531 0.119228681065741 0.121383688594534 0.0284523598364069 "delta_1" 0.298 "dtNN"
-0.0510836978335708 -0.043390214622678 -0.0176759842144755 0.0164575158050125 0.0751108421439038 0.119220938254514 0.12151856649916 0.0277937231523402 "delta_1" 0.3 "dtNN"
-0.0525324591520734 -0.0439259334315518 -0.0188566686216962 0.0152618391911046 0.0744157970559295 0.119193054323133 0.121632220439902 0.0271247461764842 "delta_1" 0.302 "dtNN"
-0.0540054202361198 -0.0448763758278659 -0.019908358470931 0.0140508754308408 0.0737118595971354 0.119150655845515 0.121728604888033 0.0264459109353709 "delta_1" 0.304 "dtNN"
-0.0555033667664009 -0.0460487732823412 -0.020795584569628 0.0128266045545412 0.0717579184876525 0.119091620989602 0.121805951326879 0.0257577615026118 "delta_1" 0.306 "dtNN"
-0.0570236272287027 -0.0466456710154606 -0.02095050075923 0.0115887415235585 0.0705107508828432 0.119016568678636 0.121895954102967 0.0250609432959856 "delta_1" 0.308 "dtNN"
-0.0585682389466772 -0.0472228691285927 -0.0211082966751206 0.0103402198575976 0.0684948369811406 0.11896344410022 0.12197286302695 0.0243558719773104 "delta_1" 0.31 "dtNN"
-0.0601353070814212 -0.0477802721991009 -0.0212680496819253 0.00909185737002938 0.0664569800829407 0.119102615024522 0.122031974758077 0.0236430447632781 "delta_1" 0.312 "dtNN"
-0.0617238908334538 -0.048426132591021 -0.0215452344015472 0.00810019027654174 0.0648508894923844 0.119224807910869 0.12207533424187 0.0229231096621372 "delta_1" 0.314 "dtNN"
-0.0633350761262123 -0.0491919281206505 -0.0226058404296774 0.0071223840652469 0.0648828741324027 0.11933266075707 0.122102006174386 0.0221963816527298 "delta_1" 0.316 "dtNN"
-0.0649659556696448 -0.0501376523584521 -0.0229996379923887 0.0064286369804466 0.064912023687459 0.119425591616471 0.122112604851016 0.0214634968162501 "delta_1" 0.318 "dtNN"
-0.0666187484708595 -0.0507294739666452 -0.0231500138365919 0.00537159442729851 0.0649349423308477 0.119502898696123 0.122109769693602 0.0207248680968006 "delta_1" 0.32 "dtNN"
-0.0682897133701968 -0.051299187877904 -0.0233018435199266 0.00412315915732897 0.0649543138615626 0.119567098744976 0.122091728758947 0.0199808718794523 "delta_1" 0.322 "dtNN"
-0.0699794011939117 -0.0519480430021724 -0.0234538519060657 0.00312848751446693 0.0649688872628831 0.119617251198263 0.122059451723239 0.0192321153919773 "delta_1" 0.324 "dtNN"
-0.0716875303167048 -0.0527853685221815 -0.0241571841811266 0.00213317215201891 0.0649801523034975 0.119487281754476 0.122012835082642 0.018479066274813 "delta_1" 0.326 "dtNN"
-0.0734127470873467 -0.0545431156918286 -0.0251884953459143 0.00113775382881443 0.064826211611042 0.119323026820323 0.121954397641264 0.0177221598461417 "delta_1" 0.328 "dtNN"
-0.0751538176306954 -0.0563178937163062 -0.026216949380927 0.00014086394797197 0.064055050488399 0.119148690353136 0.121883439255975 0.0169617611311961 "delta_1" 0.33 "dtNN"
-0.0769101644215736 -0.0581093015427215 -0.0270496386493972 -0.00102859311831327 0.063282486255254 0.118961548024932 0.121799617107113 0.0161984261542311 "delta_1" 0.332 "dtNN"
-0.0786793032850436 -0.0599187269902965 -0.0271434307282306 -0.00185697263033469 0.0625056857185473 0.118764239568746 0.121704136592885 0.0154325153909186 "delta_1" 0.334 "dtNN"
-0.0804633403026872 -0.061744816869587 -0.0272345006419624 -0.00285768282303056 0.061725391319529 0.11855546925866 0.121597128735645 0.0146643774425334 "delta_1" 0.336 "dtNN"
-0.0822593755376891 -0.0635914640048819 -0.0284123547036903 -0.00386201451190871 0.0609444906222849 0.118338946436074 0.121480750800091 0.0138945671695023 "delta_1" 0.338 "dtNN"
-0.0840661205943791 -0.0654556478866697 -0.0294866533747127 -0.00500731111650576 0.0601589564036692 0.118111465965859 0.121352867923357 0.0131233890682939 "delta_1" 0.34 "dtNN"
-0.0858835998828325 -0.0673413824082058 -0.0295359238502169 -0.00639209242840366 0.0593727467971982 0.117888130752671 0.121214682509539 0.0123512533493498 "delta_1" 0.342 "dtNN"
-0.0877098717594206 -0.069244101071673 -0.0297086482626689 -0.00764961626017824 0.0585843344796005 0.117855305377049 0.121094226510389 0.0115785725224087 "delta_1" 0.344 "dtNN"
-0.0895447837839862 -0.07116829848011 -0.030671713402405 -0.00841355881815309 0.0577942179477414 0.117812800807502 0.120968260101075 0.0108056358613742 "delta_1" 0.346 "dtNN"
-0.0913856811854203 -0.0731100064638052 -0.0316279382992692 -0.00980475852161466 0.0570031331400253 0.11776252768833 0.12083294273665 0.0100330937214761 "delta_1" 0.348 "dtNN"
-0.0932336653493631 -0.0746168023289538 -0.032199694452169 -0.0114037804829896 0.0564227195604866 0.117705084632153 0.120687564152381 0.00926097139219327 "delta_1" 0.35 "dtNN"
-0.0950861432440185 -0.0761036028332678 -0.0321928305840966 -0.0125041392647586 0.0563758179159508 0.117639877341502 0.120536300902903 0.00848972418305144 "delta_1" 0.352 "dtNN"
-0.0969430274521171 -0.0775840731849911 -0.0321810411854666 -0.0132172418925502 0.0563286734540857 0.11756738358532 0.120375699262723 0.00771978667176623 "delta_1" 0.354 "dtNN"
-0.0988033984466452 -0.0790602165163626 -0.0326277747285911 -0.0145340122339684 0.0562820500845026 0.117488676361803 0.120209337968831 0.00695128596430776 "delta_1" 0.356 "dtNN"
-0.100665145762518 -0.0805288516562155 -0.0343319650817461 -0.0159369501710185 0.0562351015781121 0.117403516362908 0.120035788082462 0.00618477382422498 "delta_1" 0.358 "dtNN"
-0.102528782932143 -0.0819896597653568 -0.0350718851341545 -0.0170073795512014 0.0561891266597451 0.117311066050974 0.119856361344443 0.00542060698338173 "delta_1" 0.36 "dtNN"
-0.104392321485971 -0.0834428597554215 -0.0350024314537596 -0.0176671656950573 0.0561432774737286 0.117093176598943 0.119671055905968 0.00465884314794288 "delta_1" 0.362 "dtNN"
-0.106254608812602 -0.0848887910563597 -0.0355665445416933 -0.0184737181986384 0.0560980163514216 0.116816347131722 0.119478557524153 0.00390004464329518 "delta_1" 0.364 "dtNN"
-0.108116222228458 -0.0863249933141447 -0.0364112254031859 -0.0198571066897898 0.0560533270201924 0.116533737531193 0.119281842382602 0.00314434388422331 "delta_1" 0.366 "dtNN"
-0.109976072202229 -0.0877524664768722 -0.0372422534332333 -0.0210324256936899 0.0560087154002585 0.116247609718958 0.119079713180302 0.002392089625623 "delta_1" 0.368 "dtNN"
-0.111830807381246 -0.0891705431255905 -0.0380580371496022 -0.0216352428411325 0.0559652361229002 0.115956290466876 0.118874309316864 0.00164351147041586 "delta_1" 0.37 "dtNN"
-0.113681369373798 -0.0905781997459358 -0.0379210911720782 -0.0223704005988871 0.0559237043855622 0.115662992884481 0.118663000660834 0.000898973292716109 "delta_1" 0.372 "dtNN"
-0.115527628585198 -0.0919753681052469 -0.0377766272919655 -0.0237170363376115 0.0558820733474841 0.115364253117906 0.118447208847699 0.000158577659712246 "delta_1" 0.374 "dtNN"
-0.117367311344403 -0.0933607894853528 -0.0376244277449622 -0.0244741113423699 0.0555263805669811 0.115062923903103 0.118228829924316 -0.000577173915367486 "delta_1" 0.376 "dtNN"
-0.119319038740249 -0.0947355313566144 -0.0381467715377288 -0.0254664430894265 0.054764508482256 0.114760544193725 0.118006420621154 -0.00130815538917261 "delta_1" 0.378 "dtNN"
-0.121299848133757 -0.0960981595932232 -0.0388845035216405 -0.0263125893125854 0.0540060678650315 0.114522483011986 0.11778211261786 -0.00203407737374201 "delta_1" 0.38 "dtNN"
-0.123275590195757 -0.0974493892096824 -0.0396055880281045 -0.0273204650875093 0.0532496230685358 0.114414051806961 0.117569462718486 -0.00275486597191238 "delta_1" 0.382 "dtNN"
-0.125245190861541 -0.0987868974055159 -0.0403107229642838 -0.027709652935346 0.0524963588860851 0.114302684085319 0.117367064591852 -0.00347011600156273 "delta_1" 0.384 "dtNN"
-0.127210440209971 -0.100112773889986 -0.0404451596977229 -0.0282846909766565 0.051747576267602 0.114190624320672 0.11716291293607 -0.00417954286936858 "delta_1" 0.386 "dtNN"
-0.129166692763752 -0.101423984251574 -0.0416682031132212 -0.0285357693770258 0.0510007599735461 0.114074869123211 0.116956391407383 -0.00488313181440461 "delta_1" 0.388 "dtNN"
-0.131115563522077 -0.102904389005326 -0.0423208897022378 -0.028907256656135 0.0502581614110351 0.113957777881186 0.116746761716568 -0.00558057207551473 "delta_1" 0.39 "dtNN"
-0.133056046868558 -0.105161325105768 -0.042955449566348 -0.029309993605134 0.0495198844888821 0.113838609184123 0.116538648345418 -0.00627160750687034 "delta_1" 0.392 "dtNN"
-0.134986900757013 -0.107426492418076 -0.0435148813812236 -0.0298009652980918 0.0487863890126768 0.113718169906454 0.11632666073499 -0.00695615582746716 "delta_1" 0.394 "dtNN"
-0.136906646711471 -0.109700498020382 -0.0434782939395899 -0.0305578171557029 0.0480570601733109 0.113596788649604 0.116114228305535 -0.00763399832275749 "delta_1" 0.396 "dtNN"
-0.138815895052558 -0.111982162953749 -0.0443602399214833 -0.031324735480417 0.0473319962251291 0.113474196532691 0.115899414551043 -0.00830483153787888 "delta_1" 0.398 "dtNN"
-0.140713888812907 -0.11426887985004 -0.0453455181877669 -0.032120875914015 0.0466134378970944 0.113243786560855 0.115684215363824 -0.00896863679683868 "delta_1" 0.4 "dtNN"
-0.142598084883423 -0.1165611430947 -0.0465281165817367 -0.0325672292391705 0.045897902092461 0.112949930121246 0.115469432990284 -0.00962507421955249 "delta_1" 0.402 "dtNN"
-0.144468803364386 -0.118857662844669 -0.0470660617846204 -0.0329996303651197 0.0456790675421089 0.11265719362868 0.115253840341347 -0.0102741624102066 "delta_1" 0.404 "dtNN"
-0.146325532085154 -0.121156555723394 -0.0482850738473614 -0.0338232061489901 0.0456500628928824 0.112364468728262 0.115037757792051 -0.0109155941685526 "delta_1" 0.406 "dtNN"
-0.148168535929569 -0.123457549873493 -0.0494890335657419 -0.0343810966902796 0.0456239278640761 0.112071836688776 0.114821027375825 -0.0115493220780277 "delta_1" 0.408 "dtNN"
-0.149995578580499 -0.125759004818417 -0.0502111982548938 -0.0350068017184073 0.0455990653810421 0.11178128457576 0.114605277618276 -0.0121750817192665 "delta_1" 0.41 "dtNN"
-0.151806214410606 -0.128059580392498 -0.0510453190313775 -0.0357109329385144 0.0455786456798503 0.111490983052125 0.114388678328449 -0.0127927374322322 "delta_1" 0.412 "dtNN"
-0.153599524811002 -0.130359130810627 -0.0520437452092873 -0.0364246907492116 0.0455604731706796 0.111201366051925 0.114172854737622 -0.0134023074551845 "delta_1" 0.414 "dtNN"
-0.155377514154713 -0.132284979544515 -0.0526470358116027 -0.0362711646890623 0.0455460463423341 0.110912031338825 0.113957880694296 -0.0140035179409629 "delta_1" 0.416 "dtNN"
-0.157136109447062 -0.133497922384078 -0.0537862506332761 -0.0364116643500922 0.0455335244141591 0.110624363107231 0.113749565566918 -0.0145963674566557 "delta_1" 0.418 "dtNN"
-0.158877200498823 -0.134691851592391 -0.0549324345158141 -0.0370176576647536 0.0455239261750663 0.110516368654504 0.113563493911727 -0.0151805655741199 "delta_1" 0.42 "dtNN"
-0.160598745555185 -0.13586657344377 -0.0559868467124549 -0.0376318917444628 0.0455176718867624 0.110418337269544 0.113379499905802 -0.0157561596282942 "delta_1" 0.422 "dtNN"
-0.162300433737009 -0.137021419751025 -0.0572818117907714 -0.0382860094555397 0.0455144646342757 0.110321933711829 0.113195264370144 -0.0163229293348266 "delta_1" 0.424 "dtNN"
-0.163983506369959 -0.138158110226115 -0.0584553782345699 -0.0388617275368901 0.0455141252918521 0.110225074952842 0.113012877112358 -0.0168808414539046 "delta_1" 0.426 "dtNN"
-0.16564491710663 -0.139274731549674 -0.0597460452845689 -0.0391250673236838 0.0455159963371876 0.110129252388991 0.112830253857804 -0.0174297832890924 "delta_1" 0.428 "dtNN"
-0.167286808027816 -0.140370445555026 -0.0608175241073403 -0.0393698410096657 0.0455216836650881 0.110033570313728 0.112649957575574 -0.0179695387513796 "delta_1" 0.43 "dtNN"
-0.168905601518529 -0.141447396660289 -0.0612117960303404 -0.0396817070773947 0.0451046134688472 0.109939038399567 0.112471091128143 -0.0185000922650643 "delta_1" 0.432 "dtNN"
-0.17071173685277 -0.142503440101704 -0.0623212620622866 -0.0400868500837029 0.0445242634635511 0.109846187756044 0.112292874575077 -0.0190215016161252 "delta_1" 0.434 "dtNN"
-0.172511015653254 -0.143538579235276 -0.0628748444922784 -0.0404264291929398 0.0439511220896586 0.109752925114759 0.112116791165289 -0.0195335235647413 "delta_1" 0.436 "dtNN"
-0.174286281294569 -0.144553058198001 -0.0629342695339119 -0.0406963389136217 0.0433885802338373 0.109629864951435 0.111942295745177 -0.0200360266155952 "delta_1" 0.438 "dtNN"
-0.17604201275018 -0.145546230471696 -0.0630124521530253 -0.0409015364101025 0.0428334699752151 0.109384679666389 0.111769914200154 -0.0205291043286719 "delta_1" 0.44 "dtNN"
-0.177772081926178 -0.146519121937088 -0.0627948572929364 -0.0412804599388745 0.0422869113520938 0.109142528062255 0.111598501640989 -0.0210127068623589 "delta_1" 0.442 "dtNN"
-0.179481212650468 -0.147470018924692 -0.0625561195096611 -0.041261172161857 0.0417493067260861 0.108902382561392 0.111429295419025 -0.0214866257951424 "delta_1" 0.444 "dtNN"
-0.181165369907204 -0.149125274348063 -0.0625863549666497 -0.041122440746832 0.0412210563746558 0.108666312983355 0.111262457054079 -0.0219508112806733 "delta_1" 0.446 "dtNN"
-0.182824991431188 -0.151409834169996 -0.0636945897972365 -0.0410691861142209 0.0407008895072767 0.108430783292523 0.11109671533291 -0.0224053978613824 "delta_1" 0.448 "dtNN"
-0.184461173083753 -0.153680875962724 -0.0647901637957919 -0.0409541169190497 0.0401912286834637 0.108199646218949 0.110933777453469 -0.0228500733707549 "delta_1" 0.45 "dtNN"
-0.186072032969428 -0.155938187928182 -0.065871979389539 -0.0407857707552453 0.0396884146510283 0.10797031529096 0.110771891675282 -0.0232850989794116 "delta_1" 0.452 "dtNN"
-0.187656228109989 -0.158180368712525 -0.0669395381886644 -0.0412030511826376 0.0391961769331013 0.107744851262606 0.110612999876829 -0.0237100983782429 "delta_1" 0.454 "dtNN"
-0.18921462338631 -0.160408344080556 -0.0679929409863196 -0.0416544641363463 0.0387129964264898 0.107521498254105 0.110475773704041 -0.024125389782555 "delta_1" 0.456 "dtNN"
-0.190747669955998 -0.162618452776936 -0.0690309807386418 -0.0411100947699492 0.0382394970186144 0.107301955518503 0.110346865525537 -0.0245306032239224 "delta_1" 0.458 "dtNN"
-0.192252365466791 -0.164810731571806 -0.0700513825903268 -0.0407169125768208 0.0377749892590065 0.107096108960174 0.110220035576891 -0.0249258488303345 "delta_1" 0.46 "dtNN"
-0.193731372365536 -0.166984623972762 -0.0710579548133601 -0.0419380089870814 0.0373192584043515 0.107046182947908 0.11009590552784 -0.0253111398957959 "delta_1" 0.462 "dtNN"
-0.195183242815072 -0.169138981526568 -0.0720454488166478 -0.0429745642779196 0.0368738757206744 0.106998341876244 0.109974618434215 -0.0256864259076179 "delta_1" 0.464 "dtNN"
-0.196605637345058 -0.171274029494031 -0.0730154140154671 -0.0424445048502606 0.0364373109024675 0.106951654792141 0.109855242653458 -0.0260517287065482 "delta_1" 0.466 "dtNN"
-0.19800170254896 -0.172470655186435 -0.0739683300183547 -0.0417461249036899 0.036010296470503 0.106906619493985 0.109737798402543 -0.0264070035449605 "delta_1" 0.468 "dtNN"
-0.199367196480777 -0.173256897829907 -0.0749025337435021 -0.0410415819930854 0.0355930849551541 0.106863016721137 0.109622661711528 -0.0267521464569068 "delta_1" 0.47 "dtNN"
-0.200705092371515 -0.174018138360268 -0.0758179149868539 -0.0409927476281475 0.0355053872390881 0.106820862807814 0.109510802809204 -0.0270872617296032 "delta_1" 0.472 "dtNN"
-0.202013539409247 -0.174755921632876 -0.0767144874273125 -0.0413484152357808 0.0355728024649963 0.106781363830615 0.109400924105761 -0.027412359669872 "delta_1" 0.474 "dtNN"
-0.203294205814599 -0.175467860935734 -0.0775926263911548 -0.0417097133370912 0.0356441793377281 0.106743220828815 0.109294228901978 -0.0277273501804881 "delta_1" 0.476 "dtNN"
-0.204543755362766 -0.176154373314352 -0.0784511603799785 -0.0419595669385853 0.0357176245144041 0.10670704046518 0.109189534632562 -0.0280323637397358 "delta_1" 0.478 "dtNN"
-0.205763086106868 -0.176816116572019 -0.0792889208458887 -0.0412403617909369 0.0357943410660474 0.106672712421598 0.10908672986462 -0.0283271745672096 "delta_1" 0.48 "dtNN"
-0.207004824237405 -0.177452320782476 -0.080107960842315 -0.0404741504318156 0.0358738616430411 0.106607522460408 0.108988443227706 -0.028611947842319 "delta_1" 0.482 "dtNN"
-0.208411854267808 -0.178064246335351 -0.0809056872109026 -0.0396999219386411 0.0359564327248902 0.106448167425416 0.10889134113569 -0.0288867475412908 "delta_1" 0.484 "dtNN"
-0.209788785702818 -0.178650533345523 -0.0816848741648313 -0.0391995307928704 0.0360412264403008 0.106291936138176 0.10879733345417 -0.0291515083387801 "delta_1" 0.486 "dtNN"
-0.211134322631738 -0.179211612276629 -0.0824444851772179 -0.0406095560506082 0.0361295592179974 0.106139304916947 0.108705228028063 -0.0294062716885312 "delta_1" 0.488 "dtNN"
-0.212447827790739 -0.179748690667749 -0.0831845611332496 -0.0404202885298701 0.0362206002522996 0.105989793920218 0.108616810262282 -0.0296510133692492 "delta_1" 0.49 "dtNN"
-0.213730931058799 -0.180259998040786 -0.0839065762251119 -0.0401082068331589 0.0363142320869481 0.105845304522287 0.108529930065575 -0.0298858302934297 "delta_1" 0.492 "dtNN"
-0.214980257745956 -0.180746209923137 -0.0846083119164602 -0.0397811886696715 0.0364105729822251 0.105702252876905 0.108446488793405 -0.0301107403934942 "delta_1" 0.494 "dtNN"
-0.216198395847944 -0.182263826644837 -0.0852919631741094 -0.0398177333525263 0.0365097398705753 0.105563729174091 0.108366478783482 -0.0303257839383636 "delta_1" 0.496 "dtNN"
-0.217383942070521 -0.184212791560443 -0.0859556746084744 -0.0397407769289114 0.036611490618596 0.105428649594776 0.108288817820784 -0.0305307653651244 "delta_1" 0.498 "dtNN"
-0.218537402703418 -0.186133429708665 -0.0857671694128137 -0.0387125785877935 0.0367151048068206 0.105297239938123 0.108216428340002 -0.0307259374810875 "delta_1" 0.5 "dtNN"
-0.219658512393258 -0.188026490765519 -0.0852649820232827 -0.0383295660413854 0.0368217679155093 0.105167816970715 0.108164826437552 -0.0309113887075302 "delta_1" 0.502 "dtNN"
-0.220746055380819 -0.189890342407644 -0.0856193442437203 -0.0379319030658327 0.0369315910896071 0.10504417880367 0.108115128617172 -0.0310869927126337 "delta_1" 0.504 "dtNN"
-0.221801619339811 -0.19172347371152 -0.0862535050491491 -0.0375216402420435 0.0370421800888211 0.104922133708077 0.10806719878208 -0.0312528969274727 "delta_1" 0.506 "dtNN"
-0.222822740859869 -0.19352902598302 -0.0868691436172864 -0.0370419954394208 0.0371556684673207 0.10480559466332 0.10802173375174 -0.0314090520310899 "delta_1" 0.508 "dtNN"
-0.223812203771142 -0.195302633742101 -0.0874658548038827 -0.0361711741918318 0.0372712081982193 0.10469072446926 0.107979428796824 -0.0315556012698378 "delta_1" 0.51 "dtNN"
-0.224767787145386 -0.197045655540373 -0.0880441896667814 -0.0362160374170193 0.037389857236119 0.104580956116525 0.107939308709167 -0.0316925621959989 "delta_1" 0.512 "dtNN"
-0.225690073504436 -0.198757306145919 -0.088603271280127 -0.0359082406252904 0.0375100495641072 0.104559204088046 0.10790206563538 -0.0318198916865498 "delta_1" 0.514 "dtNN"
-0.226579111521049 -0.200308507620778 -0.0904553070597104 -0.0360753025544209 0.0376322443560496 0.10457435346215 0.10786683958811 -0.03193777311311 "delta_1" 0.516 "dtNN"
-0.227434953333201 -0.200608508810978 -0.0916971847217667 -0.036006167418499 0.0375650500086375 0.104590882975647 0.107834079668499 -0.0320462003453544 "delta_1" 0.518 "dtNN"
-0.228258129839666 -0.200881910991642 -0.0920774907828991 -0.0351177906926314 0.037378692430818 0.104608884818393 0.107803279935071 -0.0321451289748539 "delta_1" 0.52 "dtNN"
-0.229047981637133 -0.201129482316247 -0.0921598596750588 -0.0342229548970101 0.0372001368233762 0.104628688239968 0.107775363570871 -0.0322347754540978 "delta_1" 0.522 "dtNN"
-0.229804149137209 -0.20135246958336 -0.0914939857419188 -0.0333201314943663 0.0370274330435134 0.104650144293935 0.107750179488386 -0.0323150875154289 "delta_1" 0.524 "dtNN"
-0.230527287822157 -0.20154943928116 -0.0916098775318213 -0.0327844232711885 0.0368625629906097 0.104672506628549 0.10772721758528 -0.0323862554037949 "delta_1" 0.526 "dtNN"
-0.231217160896262 -0.201722179721275 -0.0920585286051336 -0.0322552419661841 0.0367041676392803 0.104696815115996 0.107706920045749 -0.0324481788855565 "delta_1" 0.528 "dtNN"
-0.231874487255684 -0.201869680216083 -0.0923810549617496 -0.0317170455379947 0.0365519591081541 0.104723272674392 0.107688534977805 -0.032501044540255 "delta_1" 0.53 "dtNN"
-0.232631915407262 -0.201993077365278 -0.0924106341349802 -0.0311708622096731 0.0364073170732739 0.104748981578633 0.107673096228733 -0.0325448564465359 "delta_1" 0.532 "dtNN"
-0.233468661705335 -0.202093270902175 -0.0924299705578511 -0.0309840549945919 0.0362679243271604 0.104778553114016 0.107660086692899 -0.0325796672293763 "delta_1" 0.534 "dtNN"
-0.23427174870116 -0.202169016345078 -0.0924403178281913 -0.0310705289091817 0.0361351577547648 0.10480789511278 0.107648034403609 -0.0326055450347121 "delta_1" 0.536 "dtNN"
-0.235039401647903 -0.202221752973511 -0.0924403099274065 -0.0307605109509064 0.0360087239154394 0.104839113115296 0.10763892327682 -0.0326226078190985 "delta_1" 0.538 "dtNN"
-0.235773065920534 -0.202250299029127 -0.0924335892362721 -0.0308480844703343 0.0358877318039655 0.10487097362691 0.107632828693114 -0.0326310177488244 "delta_1" 0.54 "dtNN"
-0.236472102202447 -0.202256693955207 -0.0924161700572295 -0.0307976484206628 0.0357728374165428 0.104905221831431 0.107628394334852 -0.032630565415548 "delta_1" 0.542 "dtNN"
-0.237138197229172 -0.202241191683709 -0.092581711619401 -0.0304299414300084 0.0356630260259261 0.104939785771938 0.107626408133047 -0.0326215387499879 "delta_1" 0.544 "dtNN"
-0.237770178189402 -0.203036889735716 -0.0929185658766263 -0.0295237188861521 0.035560142798693 0.104976526302721 0.107626582669093 -0.0326039506715375 "delta_1" 0.546 "dtNN"
-0.238368305160928 -0.204419905611818 -0.0932448660730441 -0.0286146935818898 0.0354620978321966 0.104954445075553 0.107629106195027 -0.0325779858195867 "delta_1" 0.548 "dtNN"
-0.238933317812238 -0.205769101269125 -0.0925834209951888 -0.0276981654148458 0.0353690650376209 0.104921395306151 0.107634166001652 -0.0325435802025307 "delta_1" 0.55 "dtNN"
-0.239465182160628 -0.207082656593879 -0.0922111049189021 -0.0267776622090752 0.0352816940006394 0.104890801060215 0.107640041061857 -0.0325007130998467 "delta_1" 0.552 "dtNN"
-0.239963626957735 -0.208360423431395 -0.0936078595748819 -0.0258509917282936 0.0351990833778152 0.104863560231471 0.107648704867227 -0.0324497801229466 "delta_1" 0.554 "dtNN"
-0.240430766293909 -0.209605354356813 -0.0944439377545709 -0.0249207320937699 0.0351216408869516 0.104839258464036 0.107659268917122 -0.0323906379804908 "delta_1" 0.556 "dtNN"
-0.240864900715157 -0.210813965709856 -0.0947222249184667 -0.025519206231694 0.035049176336184 0.104817838082472 0.107671916442783 -0.0323234177342904 "delta_1" 0.558 "dtNN"
-0.241266716106195 -0.211987543270018 -0.0949937074289984 -0.0257920019341509 0.0349809025995853 0.104798882728402 0.107686589991494 -0.0322482509095675 "delta_1" 0.56 "dtNN"
-0.241637376778222 -0.213126897047824 -0.0952600706275826 -0.0251013929569925 0.0349171045362952 0.104782689055379 0.107702515693216 -0.0321651146239379 "delta_1" 0.562 "dtNN"
-0.241975308033936 -0.214231884447674 -0.0955204985060274 -0.0241958946589425 0.0348572316418859 0.104769790767867 0.107721422349561 -0.0320741961911317 "delta_1" 0.564 "dtNN"
-0.242282989417283 -0.215301052844424 -0.0957781100205426 -0.0239410103675819 0.0348035935363398 0.104759528806323 0.107741819363188 -0.0319755359647799 "delta_1" 0.566 "dtNN"
-0.242561291962844 -0.216228596656825 -0.0960318528718576 -0.0233170296525835 0.034752657682651 0.104752435494533 0.107763407481509 -0.0318691849151349 "delta_1" 0.568 "dtNN"
-0.242807868877717 -0.216020819084689 -0.0947443342291272 -0.0226907304629402 0.0347053006623964 0.104747373516661 0.107787913261719 -0.0317552449050536 "delta_1" 0.57 "dtNN"
-0.243024904145346 -0.215793658931032 -0.0932072793143175 -0.0220622474209051 0.0346626354551738 0.104745350614514 0.10781408218216 -0.0316338331966268 "delta_1" 0.572 "dtNN"
-0.243212317596007 -0.215548524545494 -0.0931407370380151 -0.0214310017951704 0.0346238670109877 0.104745943257819 0.107840657801769 -0.0315051405470772 "delta_1" 0.574 "dtNN"
-0.243371877789565 -0.215283189175951 -0.0933250272022075 -0.0207983241701941 0.0345895109799639 0.104749560539286 0.107870197226477 -0.0313690323584868 "delta_1" 0.576 "dtNN"
-0.243502494634922 -0.215001565933274 -0.0935053125923224 -0.020162926716331 0.0345566253407659 0.104754822075005 0.107900250281474 -0.0312258517539676 "delta_1" 0.578 "dtNN"
-0.243604032982825 -0.214701488839771 -0.0936798365703355 -0.0196418984530098 0.0345281087251809 0.104763327273733 0.10793289622777 -0.0310754381829282 "delta_1" 0.58 "dtNN"
-0.243679338377261 -0.214383236293388 -0.0938500617878351 -0.0191024989585453 0.0345026868377973 0.104774290877405 0.107966518321219 -0.030918047324006 "delta_1" 0.582 "dtNN"
-0.243726250052535 -0.214050365532735 -0.0940209086046011 -0.0190082525608557 0.0344808725882773 0.104788238449101 0.108002241114149 -0.0307537302317509 "delta_1" 0.584 "dtNN"
-0.243894810548224 -0.213698507175706 -0.0941869268110183 -0.0180062805275336 0.0344613886835041 0.104803906931522 0.108038685210596 -0.0305824101593111 "delta_1" 0.586 "dtNN"
-0.244099187395939 -0.213333367195866 -0.09435208437014 -0.0170279160179019 0.0344446261192421 0.104821463275557 0.108076615498795 -0.0304045509761858 "delta_1" 0.588 "dtNN"
-0.244274080121519 -0.212952725053564 -0.0945173704074094 -0.0163182109277036 0.0344325253278438 0.10484166909153 0.108115961201857 -0.0302199710287281 "delta_1" 0.59 "dtNN"
-0.244420430695603 -0.212556983032286 -0.0933932653498268 -0.0157468872943221 0.0344214236130231 0.104864688677202 0.108156293652892 -0.0300287909333104 "delta_1" 0.592 "dtNN"
-0.2445395400942 -0.212147020487345 -0.0916534542489782 -0.0157438657616791 0.0344129031952053 0.10488889795664 0.108198137591949 -0.0298312846400705 "delta_1" 0.594 "dtNN"
-0.244630863252072 -0.211723538194786 -0.0912552523752468 -0.0152911476596354 0.0344079499563381 0.104916844943553 0.108241324486104 -0.0296272042126297 "delta_1" 0.596 "dtNN"
-0.244694332086123 -0.211287415979256 -0.092312568598101 -0.014435597443037 0.0344027810105119 0.104945474579548 0.108289124445869 -0.0294169720864344 "delta_1" 0.598 "dtNN"
-0.24473309723147 -0.210839295517962 -0.0933506227673693 -0.0135778554212493 0.0344023140791176 0.104976142314454 0.10833749487247 -0.0292006150470775 "delta_1" 0.6 "dtNN"
-0.24474560062369 -0.210436654686801 -0.0943665536196752 -0.012718768904864 0.0344037174506906 0.105008892059684 0.108385767132972 -0.0289781282268031 "delta_1" 0.602 "dtNN"
-0.244732847265485 -0.211112068125658 -0.0953622683672695 -0.0118583513821491 0.0344060667984636 0.105043766903362 0.108435894354939 -0.0287496317338269 "delta_1" 0.604 "dtNN"
-0.244695663413019 -0.211757319478496 -0.0959099804648875 -0.0117092709543727 0.0344108219899548 0.105080927805165 0.108485299711296 -0.028515285254697 "delta_1" 0.606 "dtNN"
-0.244633922107009 -0.212372404269229 -0.0955283593895111 -0.0118416818202951 0.034416701087517 0.105119820399189 0.108535340265024 -0.0282751064676085 "delta_1" 0.608 "dtNN"
-0.244548273008337 -0.212958272658531 -0.093708173853692 -0.0116694384467357 0.0344243295106298 0.105160009564904 0.108586180969714 -0.0280291600419363 "delta_1" 0.61 "dtNN"
-0.244441094439766 -0.213513849683215 -0.091861504194179 -0.0108553928442359 0.034434332670181 0.10520272914792 0.108636913878851 -0.0277777102662917 "delta_1" 0.612 "dtNN"
-0.244310890115503 -0.214042113251373 -0.0911792326452132 -0.0100425320601838 0.0344449507690666 0.105246352006983 0.108688657580821 -0.0275206948563995 "delta_1" 0.614 "dtNN"
-0.244158428426318 -0.214541034133406 -0.0912745888947084 -0.00922754440976248 0.0344574032348947 0.105292469687741 0.108740503266911 -0.0272582958537165 "delta_1" 0.616 "dtNN"
-0.243984954300196 -0.21501251665874 -0.0913718618122206 -0.00841224440667521 0.0344700487713541 0.105339335673153 0.108792494765459 -0.0269906780177398 "delta_1" 0.618 "dtNN"
-0.243790579876932 -0.215455484577032 -0.0914739576016634 -0.00814639180388632 0.0344850610728966 0.105387943935489 0.108844556916815 -0.0267177993087872 "delta_1" 0.62 "dtNN"
-0.243575357468642 -0.215871960731936 -0.0915787771971881 -0.00814636666553692 0.0345010378487853 0.105439049912711 0.108896495585199 -0.0264396943767396 "delta_1" 0.622 "dtNN"
-0.243342141960534 -0.216261941383825 -0.0916889893159889 -0.00763021416433007 0.0345168155203597 0.105490309925962 0.108948236077274 -0.0261566236910181 "delta_1" 0.624 "dtNN"
-0.243088245536984 -0.216625185822335 -0.0918024936040189 -0.00697483824775946 0.0345338534068268 0.105542837679155 0.109000657607178 -0.0258686254278512 "delta_1" 0.626 "dtNN"
-0.242817834250759 -0.216961572390403 -0.0919201692398097 -0.00636572719417572 0.0345520608020397 0.105597151143135 0.109051540180674 -0.0255757935853519 "delta_1" 0.628 "dtNN"
-0.24252869580384 -0.217275985499123 -0.0906110644862312 -0.00566620800134232 0.0345700346167452 0.105651622834909 0.109103551120863 -0.0252782749931356 "delta_1" 0.63 "dtNN"
-0.242222014709167 -0.217116876734319 -0.088652777035541 -0.00501127943958823 0.0345892332430151 0.105708917064366 0.109154707497736 -0.0249760436661512 "delta_1" 0.632 "dtNN"
-0.241899213244466 -0.216536634745301 -0.0868905486853087 -0.00435804436383447 0.0346083738312651 0.105765975195487 0.109205768562364 -0.0246693983571242 "delta_1" 0.634 "dtNN"
-0.24155986528968 -0.215950671027199 -0.0867512602161277 -0.00369655744549902 0.0346292735452165 0.105824387369401 0.109256388341342 -0.0243581847896288 "delta_1" 0.636 "dtNN"
-0.241205690613047 -0.215358855067664 -0.0866131922879991 -0.00282644377055208 0.0346491009580746 0.105884433024538 0.10931131712849 -0.024042596615759 "delta_1" 0.638 "dtNN"
-0.240836502584833 -0.214761413150052 -0.0864784711660402 -0.00239658321965996 0.034669793586404 0.105945200070171 0.109364847489165 -0.0237228262358484 "delta_1" 0.64 "dtNN"
-0.240452352127543 -0.214159762818455 -0.0863442160273664 -0.00174297919600019 0.0346895937982599 0.10600637302576 0.10941821645814 -0.0233987856112387 "delta_1" 0.642 "dtNN"
-0.240055077322958 -0.213552817389722 -0.0862123135013348 -0.00109125409147515 0.0347105577654637 0.106069067485981 0.109472184682699 -0.0230707460844923 "delta_1" 0.644 "dtNN"
-0.239644429110218 -0.212942469635058 -0.0860825035593804 -0.000438845695000634 0.0347303312749687 0.106131180954149 0.109524651189587 -0.0227386718642135 "delta_1" 0.646 "dtNN"
-0.239220872704135 -0.212330016794265 -0.0860156283921318 0.000212874759847548 0.0347504948816892 0.106195259791077 0.109578163928419 -0.0224027840333432 "delta_1" 0.648 "dtNN"
-0.238785170362674 -0.211713060694153 -0.0858340171822525 0.000865992812085103 0.035408514285949 0.106259081441807 0.10963074163371 -0.0220630130410467 "delta_1" 0.65 "dtNN"
-0.238338679649293 -0.211093731961151 -0.0857056382329776 0.00151686866171175 0.0361437002421265 0.106324119644311 0.109681834254589 -0.0217195990221706 "delta_1" 0.652 "dtNN"
-0.238005891683391 -0.210472371945102 -0.0855848005458553 0.00216806111308521 0.0368667954842192 0.106389226308507 0.109733991884848 -0.0213723902457233 "delta_1" 0.654 "dtNN"
-0.237674748247707 -0.209849320858613 -0.0854666528565575 0.00262765054246805 0.0375767491970245 0.106454327004238 0.109784639321967 -0.0210217316127592 "delta_1" 0.656 "dtNN"
-0.237329620735433 -0.209224440939886 -0.0853503356856458 0.00334189222686243 0.038272392767537 0.106520420961273 0.109834182296456 -0.0206675670194295 "delta_1" 0.658 "dtNN"
-0.23697287884541 -0.208599143010654 -0.0852366573305412 0.00357830894686273 0.0389533934592627 0.106587316092806 0.109882430467203 -0.020310127992364 "delta_1" 0.66 "dtNN"
-0.2366040299321 -0.207973645291962 -0.0851245175868386 0.00411314426399234 0.0396204928307997 0.106654224518964 0.109931815727142 -0.0199493233196098 "delta_1" 0.662 "dtNN"
-0.236222580028536 -0.207347570436804 -0.0850161529570462 0.00478934947233522 0.0402714536190039 0.106720715469036 0.109979168022583 -0.0195853159543302 "delta_1" 0.664 "dtNN"
-0.235831014078562 -0.206722089549869 -0.0848480329944397 0.00546484256447388 0.0409060652075321 0.106787551172097 0.11002584815831 -0.0192182065112281 "delta_1" 0.666 "dtNN"
-0.23542883555822 -0.206097299435387 -0.0848044311363489 0.00613956902965063 0.0415846054980822 0.106854421944451 0.110070952868085 -0.0188480540786826 "delta_1" 0.668 "dtNN"
-0.235015905722071 -0.205473772319041 -0.084703040537712 0.00681454711428842 0.0422700661724003 0.106921019071764 0.110116560023382 -0.0184749777847486 "delta_1" 0.67 "dtNN"
-0.234594231040539 -0.204850648499335 -0.0846043506536125 0.00748805451860934 0.0429409962310987 0.106988465320536 0.110159264773832 -0.0180990531196262 "delta_1" 0.672 "dtNN"
-0.234163670598202 -0.20422921262628 -0.0845082097494987 0.00816170805810579 0.0435961107814118 0.107055619450123 0.110202457772811 -0.0177202508233683 "delta_1" 0.674 "dtNN"
-0.233724081889484 -0.203610152024569 -0.084414822326018 0.00883343031545625 0.0440544745231259 0.107122413851061 0.110242972728616 -0.0173388043292818 "delta_1" 0.676 "dtNN"
-0.23327698974871 -0.202992962079905 -0.0841188851773991 0.00950448298860951 0.0443604239664965 0.107188899778947 0.110282770231795 -0.01695472208044 "delta_1" 0.678 "dtNN"
-0.232822725327158 -0.202378329408638 -0.0819863164767038 0.0103977174038501 0.0448731939692555 0.107254056405341 0.110320712535486 -0.0165679997223648 "delta_1" 0.68 "dtNN"
-0.232360187674477 -0.201767296558938 -0.0798492820146706 0.0112476565913202 0.0454443378009608 0.107320082725922 0.110357570336217 -0.0161789627256605 "delta_1" 0.682 "dtNN"
-0.23189101672477 -0.201313172582729 -0.0779609655326658 0.0115156360113076 0.0460915719617705 0.10738536419538 0.110393280960236 -0.0157872114510111 "delta_1" 0.684 "dtNN"
-0.231417090858241 -0.201293774470461 -0.0778860818451541 0.0121837538112952 0.0467211588668859 0.107449956354734 0.11042742520068 -0.0153934117566809 "delta_1" 0.686 "dtNN"
-0.230936233627851 -0.201261376735312 -0.0778031301141415 0.0128515507843137 0.0473343199026039 0.107514035110572 0.110459465654917 -0.0149972053129308 "delta_1" 0.688 "dtNN"
-0.230450439085101 -0.201219287001768 -0.0777099821676526 0.0135183841735651 0.0479302518788165 0.107576466192152 0.110490891353512 -0.0145987996935572 "delta_1" 0.69 "dtNN"
-0.229959196060672 -0.201164254544821 -0.0776047460931684 0.0141839703667019 0.0484739744118191 0.107640883835528 0.11051997324388 -0.0141982816615689 "delta_1" 0.692 "dtNN"
-0.229464733373167 -0.201098629637508 -0.0774875552222196 0.0147892375958372 0.0485092383102885 0.107702101166566 0.1105470101324 -0.0137956527352503 "delta_1" 0.694 "dtNN"
-0.228964867271737 -0.201022853650442 -0.076762110220822 0.014788227202733 0.048541507836665 0.107724021735587 0.110572063665889 -0.0133911147257265 "delta_1" 0.696 "dtNN"
-0.228461346189736 -0.200936771838463 -0.0745749389655588 0.0147868791984263 0.0489409781338972 0.107708590391115 0.110595792796629 -0.012984500236434 "delta_1" 0.698 "dtNN"
-0.227955441430234 -0.20084106233718 -0.072390695196251 0.0147817907469588 0.0495176516942024 0.107689715818736 0.110617069596574 -0.01257609054782 "delta_1" 0.7 "dtNN"
-0.227445085289157 -0.200736282005097 -0.0702842612763226 0.0153070473521548 0.050076542361732 0.107668060101328 0.110637389999817 -0.0121658055979372 "delta_1" 0.702 "dtNN"
-0.226933453205561 -0.200622628033873 -0.07025096767699 0.0164437805302315 0.0506176853689806 0.107644404986966 0.110654793363747 -0.0117537073967211 "delta_1" 0.704 "dtNN"
-0.226418354184063 -0.200500057157617 -0.0702182813386836 0.0175833698644225 0.0511399260216316 0.107617745464022 0.110671610719633 -0.0113400068951008 "delta_1" 0.706 "dtNN"
-0.2259029596309 -0.200369954582934 -0.0701885303525308 0.0187254902029461 0.0516427078305641 0.107588269920396 0.110684214067771 -0.0109246452800102 "delta_1" 0.708 "dtNN"
-0.22538435926213 -0.200231676927138 -0.070160822975901 0.0198511492978752 0.0521272629362153 0.107555810422754 0.110696248560043 -0.0105077367478574 "delta_1" 0.71 "dtNN"
-0.224865601241881 -0.200085652717259 -0.0699324693972108 0.0198169925899179 0.0525141318682678 0.107520200344393 0.110705400268772 -0.0100891406603861 "delta_1" 0.712 "dtNN"
-0.224345202380246 -0.199933144196242 -0.0677008854793206 0.0197859382437506 0.0525303591939084 0.107481631993026 0.110712336883445 -0.00966925484783757 "delta_1" 0.714 "dtNN"
-0.223825136184107 -0.199772550349514 -0.066057592271481 0.0197592644876874 0.0525301140230506 0.107439821503155 0.110717608269181 -0.00924772160602019 "delta_1" 0.716 "dtNN"
-0.22330510906752 -0.199606917137689 -0.0657218107620525 0.019736106369916 0.0525288930686505 0.107394842858698 0.110720096422843 -0.00882485026612464 "delta_1" 0.718 "dtNN"
-0.222783275566033 -0.199434996799844 -0.0653622274961994 0.0197203698652675 0.0527458609668565 0.107347367530968 0.110719160171168 -0.00840064971396648 "delta_1" 0.72 "dtNN"
-0.222262556433207 -0.199256731480844 -0.0649765660193682 0.0197094069927082 0.0531886278399598 0.107295445781611 0.110716901520776 -0.00797518107660862 "delta_1" 0.722 "dtNN"
-0.221742532408928 -0.199073253231339 -0.0645629055617045 0.0201667715881551 0.0536125118824848 0.107242493685017 0.110712562946126 -0.007548435663669 "delta_1" 0.724 "dtNN"
-0.221223735753827 -0.198885215303994 -0.0637333587292102 0.0213866539461369 0.0539174152499855 0.107185252990065 0.110704673136179 -0.0071204312951785 "delta_1" 0.726 "dtNN"
-0.220704789302731 -0.198691482304238 -0.0614509481376069 0.0226088561238265 0.0540333802890081 0.107124400746901 0.11069545773811 -0.00669128914791274 "delta_1" 0.728 "dtNN"
-0.220187891450767 -0.198493777988859 -0.0591776742901335 0.0238348608877414 0.0541291154959731 0.107060734369387 0.110682852334913 -0.00626101329297771 "delta_1" 0.73 "dtNN"
-0.219671901288086 -0.198290962763163 -0.058761395276886 0.024945746228773 0.0542050492001283 0.106993740106417 0.110667178076168 -0.00582959004151623 "delta_1" 0.732 "dtNN"
-0.219158298191587 -0.198084874982441 -0.0587791424310331 0.0249138430393164 0.0542613737692759 0.106933310827216 0.110648994794871 -0.00539710024382057 "delta_1" 0.734 "dtNN"
-0.218647128789749 -0.197874608906072 -0.0587954293787076 0.0248797001283151 0.0542985224469328 0.106981703817211 0.110628863364884 -0.00496362666016124 "delta_1" 0.736 "dtNN"
-0.218137960636955 -0.197660210185494 -0.0582797111778186 0.0248448297277494 0.0543145467479595 0.107029043513097 0.110605677317767 -0.00452913575455644 "delta_1" 0.738 "dtNN"
-0.21763107430638 -0.197442556655173 -0.0572375882250259 0.0248075272747235 0.0545034438613512 0.107076369560943 0.110584359925618 -0.00409357258951092 "delta_1" 0.74 "dtNN"
-0.21712603287852 -0.197057152697459 -0.05724504482228 0.0247691895038108 0.0548317267815985 0.107120193277834 0.110576100980977 -0.0036571640010109 "delta_1" 0.742 "dtNN"
-0.216623708982062 -0.196574316256823 -0.0572541013354704 0.0247294268661826 0.0551396286352317 0.107164299349643 0.110564302347549 -0.00321978749327716 "delta_1" 0.744 "dtNN"
-0.216126405099256 -0.196098841221308 -0.0561619930350736 0.0247631856035089 0.0554286346203559 0.107205559925571 0.110550366819189 -0.00278141019805585 "delta_1" 0.746 "dtNN"
-0.215631057035495 -0.195629807076807 -0.0537450772952957 0.0260207965027879 0.0556988016879352 0.107245021082081 0.110533671935255 -0.00234235088976357 "delta_1" 0.748 "dtNN"
-0.215138651429472 -0.195166648730388 -0.0513310801888347 0.0272804166408243 0.0559493545882417 0.107283134356581 0.110515026008952 -0.001902340093884 "delta_1" 0.75 "dtNN"
-0.214650411068007 -0.194712017752858 -0.0489212509548047 0.0273832748607112 0.0561819045216725 0.107319040410471 0.110493450648077 -0.00146147375475027 "delta_1" 0.752 "dtNN"
-0.214165649118845 -0.194264392737002 -0.0465210085666585 0.0274443065029533 0.0563310637271053 0.107352834791477 0.110468922728871 -0.00101978078954813 "delta_1" 0.754 "dtNN"
-0.213684868572176 -0.193824515296712 -0.0455928244443171 0.0275213820345039 0.0562621935017582 0.107386522072764 0.11044142069301 -0.000577289690434454 "delta_1" 0.756 "dtNN"
-0.213207735708516 -0.193390979012364 -0.0448527723763986 0.0276130776576682 0.0561755980645591 0.107416863231139 0.110410805338312 -0.000133978524193358 "delta_1" 0.758 "dtNN"
-0.212733915696741 -0.19296547469116 -0.0448821559083494 0.0277166588134909 0.0562170484140226 0.107445508436665 0.110378727167374 0.000310033608440526 "delta_1" 0.76 "dtNN"
-0.212265456516668 -0.192546710693362 -0.0428867595543421 0.0278392878791318 0.0560987713422763 0.107472678960311 0.110343619573734 0.000754859182168868 "delta_1" 0.762 "dtNN"
-0.211801542754327 -0.192135538931739 -0.0414901943738437 0.0279774009316291 0.0566390640076107 0.107497167173922 0.110304512602711 0.00120037231478187 "delta_1" 0.764 "dtNN"
-0.211341475949396 -0.191730663337149 -0.0403316875615436 0.0281306552347771 0.0573574525144753 0.10752026983619 0.110263417387838 0.00164661271266785 "delta_1" 0.766 "dtNN"
-0.210884913013772 -0.191333051330722 -0.0391180039428771 0.0289023041255245 0.0573605760237579 0.107412032182931 0.110219247274694 0.00209383294323978 "delta_1" 0.768 "dtNN"
-0.210434011998789 -0.19094295417745 -0.03784669663861 0.0301541704770496 0.0574257252934252 0.107297650514554 0.110172109264162 0.00254151995062063 "delta_1" 0.77 "dtNN"
-0.209987352421445 -0.190559547938596 -0.035527468706396 0.0314065501100129 0.0574740378295244 0.107179919933069 0.110122350338117 0.00299010863743104 "delta_1" 0.772 "dtNN"
-0.209545895939556 -0.190183556223405 -0.0329648477642674 0.0326597807413012 0.0577273890201795 0.107058712147733 0.110068888529364 0.00343923435614354 "delta_1" 0.774 "dtNN"
-0.209110007435634 -0.189814508375724 -0.0329061712446178 0.0339128914210522 0.0576492677840648 0.106933780465832 0.110013385246783 0.00388928802691177 "delta_1" 0.776 "dtNN"
-0.208677427180318 -0.189453242869086 -0.0321702168625493 0.0338760893926018 0.057890084425483 0.106805593919628 0.109954522890711 0.00433993547251589 "delta_1" 0.778 "dtNN"
-0.208250184726449 -0.189097734981574 -0.0295391778581149 0.0338262686413928 0.0587391884249515 0.106674623176132 0.109891937779381 0.00479121787669597 "delta_1" 0.78 "dtNN"
-0.207828996133704 -0.188749176536414 -0.0268957558264371 0.0337764384584939 0.0595847090868011 0.106538479360824 0.109827294338513 0.00524341483772993 "delta_1" 0.782 "dtNN"
-0.207411952666409 -0.188407208774796 -0.0263411518915366 0.0337262412162499 0.0604156777745359 0.106400139498624 0.109759635935662 0.00569633300998645 "delta_1" 0.784 "dtNN"
-0.207000123630154 -0.18807218661041 -0.0251932691064247 0.0336754402895784 0.060417060884442 0.106257217677838 0.109688841928808 0.00614988700415343 "delta_1" 0.786 "dtNN"
-0.206602552965767 -0.18774374749594 -0.022499143781004 0.033624873730286 0.0604172793663581 0.1061117402119 0.109615270038495 0.00660422702665327 "delta_1" 0.788 "dtNN"
-0.206224314137305 -0.187422361268219 -0.0213121699612321 0.033574427654572 0.0616516899581634 0.105962158357122 0.10953796820848 0.00705936396381643 "delta_1" 0.79 "dtNN"
-0.205848989646838 -0.187106707543856 -0.0198183398641323 0.0336508401247144 0.0616780486033592 0.105809665368123 0.109458131627849 0.0075151519185008 "delta_1" 0.792 "dtNN"
-0.205479072657194 -0.186796536742192 -0.0172290411094502 0.0348567877498001 0.0614806765653665 0.105804124753743 0.109396696016705 0.00797179070612592 "delta_1" 0.794 "dtNN"
-0.205111928164905 -0.186493862178187 -0.0144921210596876 0.0360624724917922 0.0616644307263545 0.10581432985651 0.109335252724255 0.00842913619871177 "delta_1" 0.796 "dtNN"
-0.204749568243939 -0.186196880714817 -0.0117331657060393 0.0364822566922824 0.0624048376754516 0.10582294577871 0.109273638588908 0.00888723425843698 "delta_1" 0.798 "dtNN"
-0.204391499488332 -0.185905576750013 -0.00996297133364477 0.0368160155460748 0.0631477317683751 0.105830457565883 0.109208642625384 0.00934605663718536 "delta_1" 0.8 "dtNN"
-0.204036749570108 -0.185619455819351 -0.00840360115128269 0.0371718510540155 0.0638904736835739 0.10583532528991 0.109140273958903 0.00980574773957395 "delta_1" 0.802 "dtNN"
-0.203686251425069 -0.185340644080791 -0.00564074685885263 0.0375492090926273 0.0646347168623191 0.105837083400791 0.10906902001152 0.0102663467101647 "delta_1" 0.804 "dtNN"
-0.203339505908083 -0.185067331842342 -0.00285130071539452 0.0379482521490553 0.0653780628584346 0.105837413610257 0.108994535199943 0.0107276440042668 "delta_1" 0.806 "dtNN"
-0.202997324501064 -0.18479806509649 -0.000638892570184346 0.0383677140607341 0.0661235980814623 0.105835614938763 0.108917905789615 0.0111897923595816 "delta_1" 0.808 "dtNN"
-0.202658847618784 -0.184534964171011 0.00111851644545391 0.0388099067597043 0.0668674963459908 0.105832299200505 0.108837714823864 0.0116528063291596 "delta_1" 0.81 "dtNN"
-0.20232380979119 -0.184276928799751 0.00384892542288973 0.0392727332502136 0.0669358229536703 0.105826171473633 0.108756122793445 0.0121165524298157 "delta_1" 0.812 "dtNN"
-0.201994089396782 -0.184023453623339 0.00618358509132788 0.0397567209567995 0.0682249220465627 0.105818202361132 0.108670404042041 0.0125813598979492 "delta_1" 0.814 "dtNN"
-0.201668225035289 -0.183776535815172 0.00842173344034647 0.0402618030734467 0.0683666234659347 0.105808052745579 0.108582483415725 0.0130469121790183 "delta_1" 0.816 "dtNN"
-0.201345707062094 -0.183531852453347 0.0110282619209483 0.0407881517903024 0.0683888147019178 0.105651808578546 0.10849190291488 0.0135135576930257 "delta_1" 0.818 "dtNN"
-0.201027692855157 -0.183293661919189 0.0117663336816736 0.0413368923222648 0.0684115511489055 0.105475742957838 0.108397848252121 0.0139808992065776 "delta_1" 0.82 "dtNN"
-0.200712716281224 -0.183059068271027 0.0116934700796194 0.0419056943369382 0.0684334280064972 0.105297146007643 0.10830093698617 0.0144492482773933 "delta_1" 0.822 "dtNN"
-0.200401932741534 -0.182829942173152 0.0116208182083579 0.0424670360973467 0.0684575718365122 0.105115918705802 0.108202264027866 0.0149184962906604 "delta_1" 0.824 "dtNN"
-0.200095899661111 -0.182603026524784 0.0115485280149081 0.0425484677646376 0.0684805540990616 0.104930413586663 0.108100302211588 0.0153887293364732 "delta_1" 0.826 "dtNN"
-0.199792430938382 -0.182380546149341 0.0114774662894925 0.0425496590717018 0.0685046697093711 0.104741845399353 0.107994837050225 0.0158598497802836 "delta_1" 0.828 "dtNN"
-0.19949386871184 -0.182161864315561 0.0114069515246 0.0433369015689051 0.0685636292114782 0.104551668503409 0.10788732418443 0.0163321111407942 "delta_1" 0.83 "dtNN"
-0.199197546616881 -0.181947892752177 0.0113371381007774 0.0441448198521128 0.0693480431961784 0.104357404543639 0.107776717057487 0.0168054144079668 "delta_1" 0.832 "dtNN"
-0.198906876249732 -0.181736322830286 0.0112692547052086 0.0449709791943249 0.0703630593522254 0.104159795007499 0.107663520031156 0.0172795420881931 "delta_1" 0.834 "dtNN"
-0.198618353461456 -0.181528063018278 0.0112025048901856 0.0458183084856714 0.070918098149465 0.103959939596216 0.10754800024633 0.0177548107089749 "delta_1" 0.836 "dtNN"
-0.198333122864929 -0.181323662603153 0.0111362125870871 0.0466848502296215 0.0717047268556017 0.103756792389848 0.107448676703677 0.0182310631488621 "delta_1" 0.838 "dtNN"
-0.198052327715178 -0.18112200038833 0.0110719667479919 0.0475713898178314 0.0724929268206691 0.103569728359993 0.107357391543571 0.0187083199912452 "delta_1" 0.84 "dtNN"
-0.197774367853235 -0.18092266887944 0.0110086158361178 0.0482584261395809 0.073280697563316 0.103555293383011 0.107263252514411 0.0191867381482114 "delta_1" 0.842 "dtNN"
-0.197498952946728 -0.180726332149585 0.0109471553688535 0.0490951585899662 0.0740686623582878 0.103539150481808 0.107166053564651 0.0196661220870206 "delta_1" 0.844 "dtNN"
-0.197227221699166 -0.180531746759127 0.0108867939570318 0.0500302189945063 0.074623538858415 0.103521692307282 0.10706737782502 0.0201466281550522 "delta_1" 0.846 "dtNN"
-0.196958284780548 -0.180339813596699 0.0108284103743257 0.0510521329000568 0.0743147390895055 0.103501047574949 0.106965948446231 0.0206282085511959 "delta_1" 0.848 "dtNN"
-0.196691609013147 -0.1801509553354 0.0107710964878515 0.0518176942451753 0.0740018876995858 0.104215758687705 0.106862039342695 0.0211108800590808 "delta_1" 0.85 "dtNN"
-0.196429282627797 -0.179963089940538 0.0107170448380134 0.0530537122410382 0.0736865637302433 0.104978194116432 0.106755329425305 0.0215946169776845 "delta_1" 0.852 "dtNN"
-0.196168744593828 -0.179775445366902 0.0106639184248442 0.0543564275378638 0.0740075398250619 0.105201911992675 0.106645975213038 0.0220794331670366 "delta_1" 0.854 "dtNN"
-0.195909697452116 -0.179592016628157 0.0106134336209633 0.055764797318274 0.0748305586991505 0.105148801637745 0.107705583724061 0.0225654904197587 "delta_1" 0.856 "dtNN"
-0.195654822709848 -0.179408214356412 0.010563851000844 0.0570085767395794 0.0756567833852795 0.105092602695792 0.10886433290731 0.0230525584066882 "delta_1" 0.858 "dtNN"
-0.195401555452636 -0.179225766495376 0.0105176044823189 0.0575866524812252 0.0763657189307797 0.105036216329038 0.110021874750913 0.0235407801493209 "delta_1" 0.86 "dtNN"
-0.195151263459809 -0.179045089620793 0.0104731950948913 0.0587089657871056 0.076404505641696 0.104976941755037 0.111177795623141 0.024030061080889 "delta_1" 0.862 "dtNN"
-0.194901617809885 -0.178864453177098 0.0104312706535022 0.0593067560566054 0.0775636742206571 0.104915655341802 0.112333590483626 0.0245205868633418 "delta_1" 0.864 "dtNN"
-0.194655056740127 -0.178684271317572 0.0103921223634496 0.0595830185194723 0.0798260575576197 0.104851088561914 0.113486701168162 0.0250120420947463 "delta_1" 0.866 "dtNN"
-0.194409487843263 -0.178505672402314 0.0103552078436167 0.0605091535523861 0.0817768582637234 0.105346444640317 0.114639696560367 0.0255047959316505 "delta_1" 0.868 "dtNN"
-0.194167110279959 -0.178326445882398 0.0103212957178636 0.0608238666627603 0.0831456265997972 0.105188034691409 0.115790020717023 0.0259985159883425 "delta_1" 0.87 "dtNN"
-0.193925115161814 -0.178148790903692 0.0102884135601597 0.0609431715748715 0.0843420808679931 0.105450547385695 0.116940602373739 0.0264933563390096 "delta_1" 0.872 "dtNN"
-0.193683792101365 -0.177970733244925 0.0102604310887903 0.0615133719304484 0.0854836348736167 0.105350888547083 0.118089722155335 0.0269893692790863 "delta_1" 0.874 "dtNN"
-0.193445337129867 -0.177791371452263 0.0102345430888157 0.0618895085883764 0.0864361403561384 0.105248783265106 0.119238641970372 0.0274864421775747 "delta_1" 0.876 "dtNN"
-0.193207415395652 -0.177612903269404 0.0102118790388421 0.0622882182143432 0.0873707566272439 0.105143680875671 0.12038576375597 0.0279846038123803 "delta_1" 0.878 "dtNN"
-0.192969360047193 -0.177432995455688 0.010191781065123 0.0627089794048699 0.0886483746589748 0.105025612927905 0.121533424185392 0.0284838861508636 "delta_1" 0.88 "dtNN"
-0.192733006699841 -0.177253724745138 0.0101747841737977 0.0629507015694766 0.0890426444446727 0.104885999265988 0.122680264103024 0.028984163880823 "delta_1" 0.882 "dtNN"
-0.192496018559493 -0.177071921894002 0.0101607083324891 0.0636952591701754 0.0901550651766401 0.105575077849187 0.123827071007349 0.029485506330764 "delta_1" 0.884 "dtNN"
-0.192261780843135 -0.176890496563266 0.0101503268085097 0.0647893918574463 0.0914437996507402 0.10848115441325 0.124973679510066 0.029987815844632 "delta_1" 0.886 "dtNN"
-0.192027121326124 -0.176707470064011 0.0101433408173695 0.0658256385464819 0.0927372921717031 0.111322298988483 0.126119686514546 0.0304911006391428 "delta_1" 0.888 "dtNN"
-0.191791251336352 -0.176523724038229 0.0101389752901507 0.0668255101453297 0.0938644609807102 0.113829769482974 0.127266835401619 0.0309954973870035 "delta_1" 0.89 "dtNN"
-0.191556004172838 -0.176338948480803 0.0101383630551288 0.0669319124187616 0.0938758438483512 0.115179180885911 0.128413055565102 0.0315007904496454 "delta_1" 0.892 "dtNN"
-0.191321305152715 -0.176151283274298 0.0101413261869544 0.0665765649210952 0.0939927325932861 0.117857813138562 0.129559138132008 0.0320070502577126 "delta_1" 0.894 "dtNN"
-0.191085648448391 -0.175962443942423 0.0101486409831547 0.066976733772026 0.0941239262716687 0.120792438859785 0.130707901187852 0.0325143285174151 "delta_1" 0.896 "dtNN"
-0.190850031035781 -0.17577223817903 0.0101590576833994 0.0676306265598303 0.0948538436950577 0.122743727850275 0.131855128840295 0.0330223449601221 "delta_1" 0.898 "dtNN"
-0.190613185395582 -0.175579638731721 0.0101732332924089 0.0686313464764992 0.0962309252639899 0.124078712415477 0.13300495048602 0.0335313002782772 "delta_1" 0.9 "dtNN"
-0.190374320710149 -0.175385525215508 0.0101912287999444 0.0696569344710083 0.0962917485383066 0.125820178463659 0.134154701000363 0.0340411855936492 "delta_1" 0.902 "dtNN"
-0.190136698747377 -0.175189346252702 0.010212986457907 0.069901429144779 0.0970042303090508 0.12878269974484 0.135305053481019 0.0345517223278128 "delta_1" 0.904 "dtNN"
-0.189896905223269 -0.174991146254091 0.0102391640841233 0.0699899132550444 0.0975698057567974 0.131598018807573 0.136455370085756 0.0350630636247003 "delta_1" 0.906 "dtNN"
-0.189655101800836 -0.174790255191627 0.010268750876554 0.0700094659585367 0.0978721490689369 0.133025581113271 0.137607874357543 0.0355752682371037 "delta_1" 0.908 "dtNN"
-0.189412165067153 -0.174585645020623 0.010302286064112 0.0705810616603739 0.097619205631632 0.13401276145997 0.14014446169895 0.0360880382455175 "delta_1" 0.91 "dtNN"
-0.189167540766142 -0.174380936595639 0.0103403091858983 0.0716434237624719 0.0979428009816405 0.135109596758905 0.142702782043432 0.0366015680124832 "delta_1" 0.912 "dtNN"
-0.188920793651537 -0.174171644345562 0.0103821677112794 0.0727285731268823 0.0987377758041805 0.138045806715635 0.145199131249073 0.0371157215631173 "delta_1" 0.914 "dtNN"
-0.188673396726381 -0.17395983901622 0.0104278041295882 0.073401060386535 0.0995293704682056 0.140431757485042 0.147635177898998 0.0376305324734513 "delta_1" 0.916 "dtNN"
-0.188422531337268 -0.173745087764378 0.0104783532717163 0.0730376269139072 0.100031829046788 0.141979035654553 0.150004721973389 0.0381457684427016 "delta_1" 0.918 "dtNN"
-0.188168358917351 -0.173527076762107 0.0105332811590767 0.0737137039828282 0.0999830070049285 0.143453061444192 0.152308119173524 0.0386615026227423 "delta_1" 0.92 "dtNN"
-0.187913186631942 -0.173307280562398 0.0105924115164466 0.0747443569421307 0.10041845600528 0.144854919901369 0.154543101806477 0.0391777844135151 "delta_1" 0.922 "dtNN"
-0.187655030076879 -0.173083360020104 0.0106555681440996 0.0758042323112904 0.100657878031855 0.146181046193038 0.156705374752756 0.039694458108232 "delta_1" 0.924 "dtNN"
-0.187393692952294 -0.17285571757275 0.0107231709642527 0.0766959117378132 0.101411939542177 0.147665821017662 0.158797316117542 0.0402114858534727 "delta_1" 0.926 "dtNN"
-0.187129217341843 -0.172626067028713 0.0107954015545514 0.0779042972822088 0.101330434155575 0.148971818071927 0.161108294854761 0.0407289140154103 "delta_1" 0.928 "dtNN"
-0.186862003172267 -0.172391949956359 0.0108719639114875 0.0779624533146667 0.10124757599882 0.150282050875105 0.163437882701903 0.0412465296168683 "delta_1" 0.93 "dtNN"
-0.186591974726083 -0.172154841915728 0.0109536340587231 0.078301821965941 0.101568728757159 0.151566046780122 0.165698222791733 0.041764440767012 "delta_1" 0.932 "dtNN"
-0.186318102625806 -0.171914191994058 0.0110389231429013 0.0795371747139273 0.101702701065512 0.152742606870716 0.167888817719239 0.0422823908856508 "delta_1" 0.934 "dtNN"
-0.186039238479599 -0.171669330154476 0.0111295608083011 0.0797636898979688 0.101587972982235 0.153922315287414 0.170008215027043 0.0428005042926067 "delta_1" 0.936 "dtNN"
-0.185759002515413 -0.171421971342276 0.011224534732359 0.0810714952960636 0.101471251119899 0.155561952780813 0.172054484042559 0.043318738399889 "delta_1" 0.938 "dtNN"
-0.185472789768419 -0.17116918233723 0.0113242629508039 0.0824024922387763 0.102328631037534 0.156892222083424 0.174024977303937 0.0438368906323435 "delta_1" 0.94 "dtNN"
-0.185183267288659 -0.170913155978314 0.0114289249276032 0.0831679766772413 0.103337585455935 0.158224432100012 0.175920739562076 0.0443549856155143 "delta_1" 0.942 "dtNN"
-0.184889764514269 -0.170653582059257 0.0115381037945543 0.0838437696124577 0.104349010984383 0.159564377782795 0.177738164067672 0.0448730749719317 "delta_1" 0.944 "dtNN"
-0.184592326769468 -0.170390508351481 0.011652334924621 0.0845994427258924 0.104979599395878 0.160907600596877 0.179478172256953 0.0453908777877515 "delta_1" 0.946 "dtNN"
-0.184289451057925 -0.170122433255473 0.0117709611911841 0.0846405436576785 0.106382102945186 0.162255482902073 0.181271759011606 0.045908549152914 "delta_1" 0.948 "dtNN"
-0.183982614833235 -0.169851074172366 0.0118949941279763 0.0846816707106299 0.107404467324169 0.163607379865473 0.183258420374928 0.0464257324136257 "delta_1" 0.95 "dtNN"
-0.183670911854919 -0.169574930225414 0.0120228222936908 0.0849583564882459 0.108428556526136 0.165244094016071 0.185168760572721 0.0469427225895888 "delta_1" 0.952 "dtNN"
-0.183354628487537 -0.1692947668357 0.0121565293643263 0.0847650431965987 0.108516639328739 0.16789276177256 0.187003563986277 0.0474592901132467 "delta_1" 0.954 "dtNN"
-0.183033217142766 -0.169011588754919 0.0122939071107881 0.0848075079078517 0.10824558270287 0.170513037316466 0.188758486818874 0.0479750867799929 "delta_1" 0.956 "dtNN"
-0.182707203628034 -0.168723778526168 0.0124369192584457 0.0848503192760383 0.109486141569696 0.171616303734393 0.190437526008468 0.0484907064317512 "delta_1" 0.958 "dtNN"
-0.182375326123568 -0.168432103472875 0.0125852636396295 0.0848931687349713 0.110725752643041 0.172052134516214 0.192036688669935 0.0490055499958161 "delta_1" 0.96 "dtNN"
-0.18203858884304 -0.168134112862194 0.0127366100408035 0.0849367009717312 0.112370041987603 0.172424316071509 0.193555317416839 0.0495196758849553 "delta_1" 0.962 "dtNN"
-0.181696447782977 -0.167833078601715 0.0128947076074873 0.0849796529037163 0.113830025691484 0.173203144151389 0.194995494238098 0.0500331281262433 "delta_1" 0.964 "dtNN"
-0.181349074651468 -0.16752798165915 0.0130562715723579 0.0850242180945435 0.114852430498574 0.174592107740294 0.196354649522029 0.0505457206834688 "delta_1" 0.966 "dtNN"
-0.180995569022682 -0.167218518946662 0.0132245731104774 0.0850687741848285 0.115254017443971 0.175986875228184 0.197634145125195 0.0510575329551953 "delta_1" 0.968 "dtNN"
-0.18063789224607 -0.166903554628743 0.0133966839453118 0.0851124127422479 0.11583398708416 0.177387269720463 0.19919081803833 0.0515683312230673 "delta_1" 0.97 "dtNN"
-0.180273118842547 -0.16658493395957 0.0135734899290533 0.0851579204434217 0.116990427703356 0.179849085661463 0.200730319890777 0.0520780633248629 "delta_1" 0.972 "dtNN"
-0.179903092456941 -0.166261522660643 0.0137548034114297 0.0855746010066831 0.11814423544926 0.18232290427013 0.20219096249872 0.0525866970077225 "delta_1" 0.974 "dtNN"
-0.179527392513086 -0.165934333034108 0.0139423424517405 0.0852852596671605 0.119744924918308 0.184760866353659 0.2035725334675 0.0530942828488181 "delta_1" 0.976 "dtNN"
-0.179145957560307 -0.165602113219049 0.0141341285809955 0.0852954885510194 0.120443759397997 0.186534634588947 0.204875413560709 0.0536006736478167 "delta_1" 0.978 "dtNN"
-0.178758131568318 -0.16526480426088 0.0143298516538594 0.0853431875958707 0.121069784007373 0.186635255574548 0.206097834797727 0.0541056516473137 "delta_1" 0.98 "dtNN"
-0.178365285800538 -0.164923778529928 0.0145318233900402 0.0853902292283207 0.121356868016941 0.186675571356586 0.207243390638961 0.0546094051041051 "delta_1" 0.982 "dtNN"
-0.177965693042527 -0.164577071564665 0.0147374671890474 0.0851774927891651 0.122749811588383 0.187317473271595 0.20830935347547 0.0551116614364429 "delta_1" 0.984 "dtNN"
-0.177560130438604 -0.164225701087639 0.0149494509198035 0.0846331596579339 0.12449775259835 0.188755064366069 0.209296330581422 0.0556123700522745 "delta_1" 0.986 "dtNN"
-0.177147945585284 -0.163870804898251 0.0151653157124535 0.084079441685466 0.12515364013499 0.190198782083024 0.21020635660904 0.0561116459323381 "delta_1" 0.988 "dtNN"
-0.176730632809966 -0.163509945469058 0.0153862971677172 0.0835162000506124 0.126117303234826 0.191645576345156 0.21142718628943 0.0566092603572087 "delta_1" 0.99 "dtNN"
-0.176307184037428 -0.16314533543551 0.0156123176178585 0.083002872092085 0.12698254361233 0.193097044620722 0.212618632427393 0.0571050792740357 "delta_1" 0.992 "dtNN"
-0.175877308300599 -0.162774539271364 0.0158413912668437 0.0827219059795659 0.128619316688686 0.195139799765125 0.213733848277267 0.0575992286312801 "delta_1" 0.994 "dtNN"
-0.175441192883316 -0.162400129241139 0.0160765382613551 0.0835978389471663 0.129392033271654 0.19742258145287 0.214773648827345 0.0580916386328435 "delta_1" 0.996 "dtNN"
-0.174998191594113 -0.162020506284817 0.0163164863334824 0.0848075243598423 0.130725656963063 0.197861409846864 0.21573813037462 0.0585820151227282 "delta_1" 0.998 "dtNN"
-0.174549685939221 -0.161635503229129 0.0165605583815935 0.0857317634612608 0.13204521138946 0.198948523835933 0.216627147361948 0.0590705112912519 "delta_1" 1 "dtNN"
-0.174094197541691 -0.161245550977523 0.0168097453539416 0.0854755367014082 0.132887681038393 0.200422827603388 0.217442815773125 0.0595568785770364 "delta_1" 1.002 "dtNN"
-0.173632990978006 -0.16085084296392 0.0167582585026869 0.085220617350529 0.134501720394314 0.201900628171253 0.218185579225974 0.0600412586811317 "delta_1" 1.004 "dtNN"
-0.17316554382508 -0.160452646645646 0.016485027193332 0.0849678634002651 0.135677064032827 0.203383750973147 0.218855400317422 0.0605234610771712 "delta_1" 1.006 "dtNN"
-0.172692407754531 -0.160046270166809 0.0162133979874192 0.0847156286837092 0.137066353335858 0.204869370457903 0.219887729167586 0.0610035328607855 "delta_1" 1.008 "dtNN"
-0.172210798668859 -0.159637394030965 0.0159443401414069 0.084464769665566 0.138437013324797 0.206359546323584 0.220872851177002 0.0614811507311329 "delta_1" 1.01 "dtNN"
-0.171724967226413 -0.159222043940475 0.0156761996759813 0.0842156652099136 0.139793221869478 0.207326254236346 0.22178532723517 0.0619564259504413 "delta_1" 1.012 "dtNN"
-0.171231893501316 -0.158801611166993 0.0154817168404571 0.0839670244209508 0.141133195852253 0.208988589514507 0.22262854974747 0.0624294739593282 "delta_1" 1.014 "dtNN"
-0.170732731167879 -0.158376058190115 0.0156896221150229 0.0837200579491661 0.142453959576218 0.210655855907088 0.223401019770233 0.0628999472767573 "delta_1" 1.016 "dtNN"
-0.170228039129021 -0.157945468669176 0.0159026209090076 0.083474425527316 0.143663559193389 0.212330104802362 0.224106122172483 0.0633678591193943 "delta_1" 1.018 "dtNN"
-0.169717066260534 -0.15751040418135 0.0161220587068194 0.0832310974491067 0.144239559435797 0.214008736802893 0.224744853869279 0.0638330789441179 "delta_1" 1.02 "dtNN"
-0.169199539550423 -0.157068566543712 0.0163453456678646 0.0830383473582101 0.145340655508696 0.215373750362232 0.225434076305719 0.0642958672874425 "delta_1" 1.022 "dtNN"
-0.168675783426197 -0.156621235114877 0.0165747774675395 0.0842362334655558 0.146418273372286 0.216887797829816 0.226419446813805 0.0647559586051588 "delta_1" 1.024 "dtNN"
-0.168146005351242 -0.156169332888441 0.0168106212627255 0.0854522567000713 0.14747115617578 0.2184063707649 0.227338384189015 0.0652132055516389 "delta_1" 1.026 "dtNN"
-0.167610771845227 -0.155711280725774 0.017052189138977 0.0858684978108482 0.148498523948172 0.219926506638272 0.228192097526484 0.0656675437240965 "delta_1" 1.028 "dtNN"
-0.167068385761098 -0.155249077042289 0.017298910870563 0.0850607610455647 0.149502465868204 0.221448817487186 0.228981913313512 0.0661190814292334 "delta_1" 1.03 "dtNN"
-0.16652036996978 -0.154779357855898 0.0175510491762045 0.0842484430054473 0.150479843059832 0.221607787899362 0.229706175628718 0.0665676866755695 "delta_1" 1.032 "dtNN"
-0.165965506895706 -0.154305317524796 0.0178086268354696 0.0834358624382585 0.152208390908569 0.221417846384778 0.230370019523438 0.0670133320653757 "delta_1" 1.034 "dtNN"
-0.165406156609158 -0.15382538324281 0.0180735724559835 0.0826213735692696 0.152371166755967 0.223086172998891 0.231264542125954 0.0674559272641448 "delta_1" 1.036 "dtNN"
-0.164839316129556 -0.153339175631439 0.0183441176252446 0.0820124683024916 0.153262938119607 0.225093813430726 0.23229559773788 0.0678952349647624 "delta_1" 1.038 "dtNN"
-0.164267467644187 -0.152846674274832 0.018166772053289 0.0821097723060711 0.154139403367723 0.227045306089204 0.233265986902532 0.0683316111320235 "delta_1" 1.04 "dtNN"
-0.163689400188767 -0.152349767440549 0.0179166777516436 0.0822061539511709 0.154992470865994 0.227722433872791 0.23417307437799 0.0687648887685337 "delta_1" 1.042 "dtNN"
-0.163105811574897 -0.151844622685032 0.0176695662603945 0.0823041246485641 0.155820224672321 0.229598656173678 0.235018036074485 0.0691948369387744 "delta_1" 1.044 "dtNN"
-0.16251585127692 -0.1513358728131 0.0174238876609663 0.0824021416723266 0.156626233025651 0.231480205862384 0.236235511748928 0.0696213619396191 "delta_1" 1.046 "dtNN"
-0.161920577534982 -0.150819808207737 0.0171821433852425 0.0825010454577929 0.157405004758176 0.23336269657055 0.237970567600465 0.0700445909541153 "delta_1" 1.048 "dtNN"
-0.161318665820601 -0.150296535611801 0.0169425427508442 0.0833327786764813 0.158162254874551 0.23357191285596 0.239708696271423 0.0704645252110486 "delta_1" 1.05 "dtNN"
-0.160712726929019 -0.14976950091612 0.016706155297211 0.0835393869505031 0.158897741738887 0.233729096972521 0.241449056060174 0.0708810459854752 "delta_1" 1.052 "dtNN"
-0.160098697352426 -0.149235952495389 0.0164721424120969 0.0833435382066143 0.159249801414222 0.235060665866761 0.24319128027091 0.0712940789836835 "delta_1" 1.054 "dtNN"
-0.159481694369466 -0.148694689811997 0.0162409759823886 0.0831481348129801 0.158000275148381 0.236940045200876 0.24493547691916 0.0717033932698377 "delta_1" 1.056 "dtNN"
-0.158858016116076 -0.14814761313679 0.0160119349989635 0.0830069738870967 0.156740895782487 0.238753994746835 0.246681989687337 0.0721094251845918 "delta_1" 1.058 "dtNN"
-0.158227299976301 -0.147594001503168 0.0157866813933006 0.0831103077930918 0.156938616055058 0.239665696397978 0.248430921943472 0.0725117354182818 "delta_1" 1.06 "dtNN"
-0.157599932585228 -0.147033612278386 0.0155637761393809 0.0832134640908139 0.157338157913539 0.239998843702999 0.250180825476227 0.0729105954807318 "delta_1" 1.062 "dtNN"
-0.156974175833897 -0.14646751645138 0.0157243784368396 0.0833187038993572 0.157956507807963 0.240280311094654 0.251931203886425 0.0733055776908712 "delta_1" 1.064 "dtNN"
-0.156344050854538 -0.145894402317771 0.0161326880303437 0.0834233997035737 0.159908506191943 0.241189787990743 0.253682870214922 0.0736968171910271 "delta_1" 1.066 "dtNN"
-0.15570776998595 -0.145314747632241 0.0165453691714678 0.0827661015197172 0.161873470148072 0.243023389929093 0.255434966710363 0.0740845350612571 "delta_1" 1.068 "dtNN"
-0.155066050458304 -0.144727481787404 0.0169607469470833 0.0818366028685624 0.163850749536364 0.244782295988593 0.257188421898583 0.0744684412154818 "delta_1" 1.07 "dtNN"
-0.154418658112958 -0.144135231022543 0.0173804832579675 0.0816562357453307 0.165014911253729 0.246526054345465 0.258941420337637 0.0748484507167493 "delta_1" 1.072 "dtNN"
-0.153765479617161 -0.14353513930832 0.0178029010088675 0.0814786296954796 0.163745813606368 0.248063609505789 0.260693931943413 0.075224572680731 "delta_1" 1.074 "dtNN"
-0.153106760604138 -0.142928285880646 0.018229779038005 0.0813021023153373 0.162472821034209 0.249586247300927 0.262448308891338 0.0755967920738356 "delta_1" 1.076 "dtNN"
-0.152444536230336 -0.142313844221814 0.0186582458853869 0.0811278308462151 0.161196986454827 0.251024649833556 0.264199748956323 0.0759651603080835 "delta_1" 1.078 "dtNN"
-0.151774167315867 -0.141693255079069 0.0190906741638379 0.0809556803864814 0.159967471565106 0.252326698948516 0.265952031136802 0.0763297488972914 "delta_1" 1.08 "dtNN"
-0.151099003087127 -0.141065695564798 0.0190939325089001 0.0807853959268898 0.160171561591268 0.252883172850962 0.267702376074952 0.0766902414981155 "delta_1" 1.082 "dtNN"
-0.150418579457123 -0.140431178553474 0.0188892324385166 0.0806163639320008 0.160359255053124 0.253373121865004 0.26945145963702 0.0770466887915306 "delta_1" 1.084 "dtNN"
-0.14973302991888 -0.139788526136582 0.0186862784599795 0.0804498773166821 0.160535007184348 0.253797473297048 0.271200790308951 0.0773990876743309 "delta_1" 1.086 "dtNN"
-0.149042132601323 -0.139139661157042 0.0184867195066125 0.0802849631209751 0.160699698278508 0.25415834478197 0.272946867646303 0.0777476609899288 "delta_1" 1.088 "dtNN"
-0.148344474996989 -0.138483169907579 0.0182905347832134 0.0801224352524244 0.160851825781962 0.254802533741453 0.274691910474957 0.078092120892913 "delta_1" 1.09 "dtNN"
-0.147643175845235 -0.137820381804485 0.0180966290174177 0.0799621520143985 0.160995850883523 0.255930686625451 0.276435751529422 0.0784324598816092 "delta_1" 1.092 "dtNN"
-0.146935156317157 -0.13714905166534 0.0179061705108611 0.0800605279553487 0.162758805325872 0.256963615802948 0.278174049436964 0.0787685290428725 "delta_1" 1.094 "dtNN"
-0.146220795968041 -0.1364707511558 0.017717823533178 0.0802113549471507 0.164767210600511 0.257902800826373 0.279912474621856 0.0791007043325828 "delta_1" 1.096 "dtNN"
-0.145501667760863 -0.135785145799871 0.0175327551019431 0.0803628635044452 0.165964096436556 0.259396613855572 0.281646682144735 0.0794288392386003 "delta_1" 1.098 "dtNN"
-0.144776127322575 -0.135092617598702 0.0173504626575364 0.0805151478131216 0.164777589184543 0.259625947779142 0.283379001003135 0.0797525789200357 "delta_1" 1.1 "dtNN"
-0.144046584927189 -0.134392000055239 0.0171716350860928 0.0798964206502792 0.163596711985419 0.260144732274156 0.285259736132997 0.0800721809008987 "delta_1" 1.102 "dtNN"
-0.143310446237545 -0.133683796825046 0.0169956493244213 0.0808190770013147 0.162420316780628 0.260699842770644 0.28718277947156 0.0803876530198901 "delta_1" 1.104 "dtNN"
-0.142568456079807 -0.132968393576959 0.0168217621167633 0.0809725721559359 0.16178901819776 0.261776355266415 0.289102072131282 0.0806989141477349 "delta_1" 1.106 "dtNN"
-0.14182183731445 -0.132245938785953 0.016652089096615 0.0811258952681488 0.162265837425618 0.262279170139204 0.291019929866982 0.0810059874385983 "delta_1" 1.108 "dtNN"
-0.141068833775239 -0.131515629008491 0.0164842153544118 0.0812790152028486 0.162896860585178 0.262330265757471 0.292933421489868 0.0813086841277932 "delta_1" 1.11 "dtNN"
-0.140310432315134 -0.130777139551811 0.0163191825191235 0.0814334496631021 0.163528395546026 0.262298764411956 0.2948427135162 0.0816071748292988 "delta_1" 1.112 "dtNN"
-0.139546190481152 -0.130032173356989 0.0164698423299848 0.0805382435379323 0.164158245741475 0.262179247364064 0.296749401237237 0.0819015284588754 "delta_1" 1.114 "dtNN"
-0.138776620700159 -0.129279454234075 0.0169888172177122 0.0794341444798774 0.164788504666807 0.261988885553001 0.29865078667334 0.0821916707729978 "delta_1" 1.116 "dtNN"
-0.13800068717402 -0.128519018396523 0.0175098863191315 0.0783168067099123 0.165417568839411 0.263177697661576 0.300550011363583 0.0824774111404138 "delta_1" 1.118 "dtNN"
-0.137219621133356 -0.127750664740423 0.0180322977846318 0.0779175716490352 0.166047408983535 0.265439427577626 0.302442704635067 0.0827588209199037 "delta_1" 1.12 "dtNN"
-0.136432747587933 -0.126975504565266 0.0185568486018802 0.0778980313554298 0.166674390977406 0.267700737250347 0.304332003215299 0.0830360384425418 "delta_1" 1.122 "dtNN"
-0.135640346281421 -0.126192981360971 0.0190840964564787 0.078400797179156 0.167301316664195 0.269962595750831 0.306215439163339 0.083308884742813 "delta_1" 1.124 "dtNN"
-0.134841863554651 -0.125403732507522 0.0196112602904359 0.0789071307901292 0.167926456610889 0.272226327915567 0.308093165543893 0.0835775906390786 "delta_1" 1.126 "dtNN"
-0.134037104438513 -0.124605535972472 0.020140445743146 0.0794151873377649 0.168552610014294 0.274488011551751 0.309965214612951 0.0838417849277292 "delta_1" 1.128 "dtNN"
-0.133227663165431 -0.123800342971336 0.0202754832507195 0.0799243128012144 0.169173872469899 0.276332161774097 0.311830424934181 0.0841016837128731 "delta_1" 1.13 "dtNN"
-0.132412631634939 -0.122988436740825 0.0201278817818117 0.079564054550558 0.169796020760385 0.277506613627492 0.313689660029749 0.0843572934245272 "delta_1" 1.132 "dtNN"
-0.131591699250898 -0.122168194120268 0.0199849181517516 0.0806610934270562 0.170415293584006 0.278674044371584 0.315543185775944 0.0846084599979842 "delta_1" 1.134 "dtNN"
-0.130764318850811 -0.121340973132482 0.0198432142851939 0.0811455265691503 0.171033649753514 0.279834137143576 0.317388285889087 0.084855622455918 "delta_1" 1.136 "dtNN"
-0.129931613126085 -0.120506463821482 0.0197048741505643 0.081039449382985 0.171650542807958 0.280987884108501 0.319227725023241 0.0850980611695245 "delta_1" 1.138 "dtNN"
-0.129093990405339 -0.119663522778197 0.019569140300841 0.0809354400920526 0.172263756191294 0.282134487932078 0.32106033225649 0.0853363335619703 "delta_1" 1.14 "dtNN"
-0.12824971414294 -0.118815299910798 0.0194353740599785 0.0808320229781527 0.172876198205126 0.283272792392187 0.322883862352513 0.0855701865006492 "delta_1" 1.142 "dtNN"
-0.127400267337037 -0.117959701178001 0.0193055589152916 0.0805981678026848 0.173485411591223 0.284402712890347 0.324699644922685 0.0857996913981413 "delta_1" 1.144 "dtNN"
-0.126544868902241 -0.117095348547192 0.0191771479600819 0.0794801765280373 0.174092037391075 0.285526905381768 0.326505908705865 0.086024944667758 "delta_1" 1.146 "dtNN"
-0.125684526789321 -0.11622539471558 0.0190521237996435 0.0794937702746076 0.17439619187767 0.286642540934367 0.328305649381507 0.086245599588651 "delta_1" 1.148 "dtNN"
-0.124818939073069 -0.115348820832057 0.0189296073387736 0.0796874480363472 0.173415892167204 0.287748935120836 0.330095781524306 0.0864619153915216 "delta_1" 1.15 "dtNN"
-0.123946970917002 -0.114465324078076 0.01880955246649 0.0798815126326778 0.172430141108613 0.288848143585942 0.331876674966537 0.0866738098079599 "delta_1" 1.152 "dtNN"
-0.123069514753867 -0.113572575853984 0.0186914357801281 0.080076150326692 0.171442671582866 0.289937928314052 0.333649054604935 0.0868816827125062 "delta_1" 1.154 "dtNN"
-0.122185556370919 -0.11267540102513 0.0185777137860365 0.0801543748404131 0.170767773800576 0.291019268775139 0.335412451773472 0.0870847758789007 "delta_1" 1.156 "dtNN"
-0.121297777746527 -0.111770162287085 0.0184727672940203 0.0800636449851065 0.172858107170874 0.292091712871701 0.337164727638687 0.0872835158244053 "delta_1" 1.158 "dtNN"
-0.120403735562749 -0.11085954132709 0.0190642246386259 0.079974143011238 0.174963404621366 0.293154569031645 0.338907318408419 0.087477924655857 "delta_1" 1.16 "dtNN"
-0.119504205855598 -0.109941809655361 0.0196558229962717 0.0798917642750681 0.174765687233347 0.294209171184795 0.34064010933236 0.0876678002424598 "delta_1" 1.162 "dtNN"
-0.118600323011024 -0.109017504339739 0.0202478628710195 0.0810355741765783 0.17425710087415 0.295253752763442 0.342360600237026 0.087853555813766 "delta_1" 1.164 "dtNN"
-0.117689527287054 -0.108087520657056 0.0208402867078082 0.0812258532514206 0.173687803090639 0.296287380605561 0.344072607803688 0.0880345292859849 "delta_1" 1.166 "dtNN"
-0.116774505363493 -0.107150370279475 0.021432082868596 0.0809673914783879 0.173056546535206 0.297906671789719 0.345772675260144 0.0882114343030371 "delta_1" 1.168 "dtNN"
-0.115854487342979 -0.106207784111101 0.0220241466553093 0.0804741237434381 0.172360655621862 0.300187672234946 0.347460800496953 0.0883834601067656 "delta_1" 1.17 "dtNN"
-0.114929061450432 -0.105259109679677 0.0226147503568408 0.0800088647050285 0.171600318060664 0.302464682023664 0.349138410674665 0.0885512547105723 "delta_1" 1.172 "dtNN"
-0.11399912770737 -0.104304888123254 0.0228091204305821 0.0795712503091885 0.170773822597908 0.304738612052142 0.350805501416941 0.0887146707142001 "delta_1" 1.174 "dtNN"
-0.11306212956033 -0.103344588253742 0.022385501849187 0.0793026887130797 0.169878765302649 0.307008822073532 0.352457894996895 0.0888732946335784 "delta_1" 1.176 "dtNN"
-0.112123021135499 -0.102378871338796 0.0212773280074869 0.0792238714646369 0.168917037893116 0.309272405442128 0.354098565219598 0.0890275994376525 "delta_1" 1.178 "dtNN"
-0.111177816398392 -0.101407564549659 0.0201928225880406 0.0791465763506257 0.167882904961613 0.311532414554348 0.355727862260341 0.0891772744620148 "delta_1" 1.18 "dtNN"
-0.110227060512614 -0.100431091472641 0.019136724841943 0.079070150063155 0.168759178731511 0.313786893594095 0.357344704756386 0.0893226166759127 "delta_1" 1.182 "dtNN"
-0.109272491619175 -0.0994488031790655 0.0181078139510555 0.0789946543291393 0.170305533515654 0.316036388223849 0.359146448251364 0.0894633603154593 "delta_1" 1.184 "dtNN"
-0.108312867890447 -0.098461362411056 0.0173847993660237 0.0789199123837139 0.169010523242707 0.318281202656251 0.360944065097692 0.0895993477353028 "delta_1" 1.186 "dtNN"
-0.107349331954176 -0.0974691942183314 0.0180220677018242 0.0788471778950693 0.167693290331714 0.320518897712246 0.362729560560405 0.0897309463873515 "delta_1" 1.188 "dtNN"
-0.106380642521892 -0.0964728441292388 0.0186600836200633 0.0788046623574333 0.166356242647744 0.322751086101306 0.364501600348356 0.0898581768176383 "delta_1" 1.19 "dtNN"
-0.105407346714053 -0.0954709505628752 0.0192963994421268 0.0790257123021759 0.164993458483941 0.324977233538353 0.366262067928979 0.0899802871669432 "delta_1" 1.192 "dtNN"
-0.104430349548561 -0.0944646554790727 0.0199329776652638 0.0792457353218197 0.163609031919014 0.327197519766706 0.368007600668727 0.090098214212275 "delta_1" 1.194 "dtNN"
-0.103449245078298 -0.0934541473096107 0.0205655805999625 0.0794639539433991 0.162202290516215 0.329409977535132 0.369739603413402 0.0902110032775769 "delta_1" 1.196 "dtNN"
-0.102464462923947 -0.0924397338418215 0.0211986727344846 0.0796806623459646 0.160769464253391 0.331615976224212 0.371459718530253 0.0903195329565506 "delta_1" 1.198 "dtNN"
-0.101475121974397 -0.0914206501256951 0.0216876349134968 0.0798962736261438 0.159312031250939 0.333815691222195 0.373165056836092 0.0904231282453513 "delta_1" 1.2 "dtNN"
-0.100482725330803 -0.090397800289209 0.0216151630113071 0.0801110817296122 0.15791211484605 0.336008818237981 0.374857733782193 0.090522015336919 "delta_1" 1.202 "dtNN"
-0.0995054229350512 -0.0893712546692114 0.0215438481646767 0.0803238309154015 0.156322902312603 0.338193263553095 0.376534022737092 0.0906164875329417 "delta_1" 1.204 "dtNN"
-0.0985257995175746 -0.0883409653243503 0.0214748274048742 0.0805355304531656 0.154786594310096 0.340371581582028 0.378197587373426 0.090705808912302 "delta_1" 1.206 "dtNN"
-0.0975422533458561 -0.0873078379409791 0.0215014627487411 0.0807449246701772 0.153224313748971 0.342542034175532 0.379845772599635 0.0907906478709574 "delta_1" 1.208 "dtNN"
-0.0965570039378021 -0.0862719436624677 0.022054101181002 0.0817582786212312 0.151635190959217 0.344703120573613 0.381480094977445 0.0908706965276432 "delta_1" 1.21 "dtNN"
-0.0955688137649453 -0.085231684624175 0.0226032986520233 0.0821542117123825 0.149040101211232 0.346659111359908 0.383099090164494 0.0909456698099906 "delta_1" 1.212 "dtNN"
-0.0945764456080882 -0.0841896352086378 0.0231483713884268 0.0820956914077825 0.146950683061418 0.347595298102517 0.384701412343995 0.0910160462119668 "delta_1" 1.214 "dtNN"
-0.093582358681555 -0.0831449126510386 0.0236878002506615 0.082038263046927 0.145584231933689 0.348515837913716 0.386289886502607 0.0910812706666029 "delta_1" 1.216 "dtNN"
-0.0925859126989461 -0.0820969917524816 0.0242239995214752 0.0819812700384495 0.144368562048826 0.349418098495749 0.387862567349007 0.0911420397365413 "delta_1" 1.218 "dtNN"
-0.0915869439989845 -0.0810467784568123 0.024755449706563 0.0819682408968713 0.140849500521879 0.350305050087354 0.38942001241505 0.0911977835891626 "delta_1" 1.22 "dtNN"
-0.0905851695012949 -0.0799951792349385 0.025282181165784 0.0821662551423036 0.137292703613003 0.351175728837372 0.390960275381986 0.0912482734354133 "delta_1" 1.222 "dtNN"
-0.0895819748457487 -0.0789411929054467 0.0258041051831068 0.0823624037121881 0.133703884180384 0.352027144153381 0.392485104963516 0.0912941015098879 "delta_1" 1.224 "dtNN"
-0.0885756460208815 -0.077885725337794 0.0259519170020328 0.0825563844930719 0.132415378298074 0.352861192840487 0.393995772580659 0.0913347391453242 "delta_1" 1.226 "dtNN"
-0.0875680450841076 -0.076828609220069 0.0258945482281665 0.0839310259846369 0.128668000213101 0.35367893705543 0.395488423199456 0.0913708578369915 "delta_1" 1.228 "dtNN"
-0.0865593653316696 -0.075770392198335 0.0258375224894721 0.08516325445484 0.125989556400239 0.354478339320093 0.396964923352379 0.0914019237337297 "delta_1" 1.23 "dtNN"
-0.0855484894299936 -0.0747097142722606 0.0257822145578069 0.0844518275954416 0.124120289028989 0.355260460675986 0.398423800251499 0.0914276852046595 "delta_1" 1.232 "dtNN"
-0.0845364454619235 -0.0736489106832114 0.0257284498521929 0.0837086900785198 0.121615979019011 0.356022784650423 0.399865009984631 0.0914486966300861 "delta_1" 1.234 "dtNN"
-0.0835222345195197 -0.0725872177972178 0.025675696531712 0.0834971187457382 0.120263279422414 0.356767205456752 0.401291011703378 0.0914644381164604 "delta_1" 1.236 "dtNN"
-0.0825079567037432 -0.0715255410117468 0.0256234231233753 0.0836800813475777 0.116403187557703 0.357492756327044 0.40269878068148 0.0914753899399168 "delta_1" 1.238 "dtNN"
-0.0814921354042424 -0.070462997055827 0.0258005351271082 0.0842531033638414 0.11252195470935 0.358199185790786 0.40409208687163 0.0914816280163141 "delta_1" 1.24 "dtNN"
-0.0804762738102762 -0.0694007287071245 0.0264323946370117 0.0850377005232222 0.111334290426294 0.358886957674874 0.405465878488547 0.0914823285130353 "delta_1" 1.242 "dtNN"
-0.0794588944472203 -0.0683380900946762 0.0270616870876926 0.0849863695502935 0.109410702918983 0.359556178220013 0.406820110286564 0.0914783064679191 "delta_1" 1.244 "dtNN"
-0.078440188827068 -0.0672750308846801 0.0276881089476313 0.0849351426446348 0.106186807687823 0.361180044050649 0.408160458772961 0.0914694187750562 "delta_1" 1.246 "dtNN"
-0.077423567461566 -0.0662128115362346 0.0279228894408634 0.0848830073822331 0.106257063734625 0.363370626858193 0.409479605230577 0.0914550971418252 "delta_1" 1.248 "dtNN"
-0.0764048108621547 -0.0651513808059445 0.0279406165628826 0.084842294428523 0.104132274286666 0.365557210472458 0.410782746562518 0.091436233383578 "delta_1" 1.25 "dtNN"
-0.0753861361993318 -0.0640908071189519 0.0279618277902931 0.0828749605190606 0.104470815992939 0.367736105814883 0.412068165418308 0.0914120146627802 "delta_1" 1.252 "dtNN"
-0.0743684486988305 -0.0630322314890115 0.0279871412681985 0.0810679642341714 0.100781332359425 0.369911014147145 0.41333521726722 0.0913833018440146 "delta_1" 1.254 "dtNN"
-0.073350507176593 -0.0619721450390867 0.0280147926802075 0.0808047394723701 0.0991912642009645 0.372080271677174 0.414582780677519 0.091349545504356 "delta_1" 1.256 "dtNN"
-0.0723332155731948 -0.0609155020427325 0.0280361046536037 0.0769504425206082 0.0984025319121922 0.374243167651503 0.415866900816494 0.0913105585213304 "delta_1" 1.258 "dtNN"
-0.0713167619365036 -0.0598595074607169 0.0280547788235346 0.0766176925412982 0.0962396289232768 0.376401732494608 0.41732609700968 0.0912669836983545 "delta_1" 1.26 "dtNN"
-0.070300976623189 -0.0588160319840105 0.0280687785043989 0.0739787552356144 0.0950646787622342 0.378552869823894 0.418769545564077 0.0912184396193612 "delta_1" 1.262 "dtNN"
-0.0692856900328458 -0.0579352664087982 0.0280732070187768 0.0727005671147136 0.095072366395627 0.380699918206036 0.420197420827772 0.091165372928889 "delta_1" 1.264 "dtNN"
-0.0682727582968872 -0.057056911450502 0.0280696054187977 0.0718795711894934 0.0942790412701138 0.382840969558253 0.421607511060398 0.0911075610958954 "delta_1" 1.266 "dtNN"
-0.0672606988488502 -0.0561806803394751 0.0280495016041811 0.0695793680687449 0.09349098542579 0.384975426616757 0.423002133758125 0.0910447319350595 "delta_1" 1.268 "dtNN"
-0.0662501740517156 -0.0553061662923426 0.0280172967887817 0.0683342174800612 0.0935414015872091 0.387105314239575 0.424379672485773 0.0909774219403211 "delta_1" 1.27 "dtNN"
-0.065241249384248 -0.0544340346048977 0.027965925290117 0.0666315651896325 0.0935885261814943 0.389227292384151 0.425740060501417 0.0909052783835918 "delta_1" 1.272 "dtNN"
-0.0642344663246017 -0.0535645921764492 0.0285057479408509 0.0647066398864098 0.0939173813989985 0.391346007547771 0.427082992617042 0.0908289874424418 "delta_1" 1.274 "dtNN"
-0.0632292926402298 -0.0526962385125274 0.0291217633751056 0.0628590698216835 0.0938861775314321 0.393457761094897 0.428411263058653 0.0907482863105047 "delta_1" 1.276 "dtNN"
-0.0622269840439975 -0.0518316642914249 0.0297322669087742 0.0614434092471647 0.0938544031402744 0.395564814215683 0.429721228723108 0.0906627455965245 "delta_1" 1.278 "dtNN"
-0.0612266502715229 -0.0509680755640447 0.0269075747829679 0.058757939547005 0.093820931886528 0.396645173399444 0.431014610561469 0.0905732760239243 "delta_1" 1.28 "dtNN"
-0.0602300226431101 -0.0501097107424795 0.0245153642850546 0.0584403906800601 0.0937987278401671 0.397130540175761 0.43229086272792 0.0904790264720724 "delta_1" 1.282 "dtNN"
-0.0592351359778538 -0.0492537739038437 0.0218662839699233 0.056568113302752 0.0938353337251315 0.397596197084775 0.433550988629195 0.090381098095958 "delta_1" 1.284 "dtNN"
-0.0582437195695915 -0.0483996139055696 0.0197146105257817 0.0561397803963483 0.0938691071232483 0.398037351649571 0.434792057863608 0.0902791314010539 "delta_1" 1.286 "dtNN"
-0.0572557135595839 -0.0475499164783026 0.0178400929975542 0.0555075552509079 0.0939015464542335 0.398457556529129 0.436016504541854 0.0901726111407487 "delta_1" 1.288 "dtNN"
-0.0562714147037273 -0.0467031940790008 0.0157981493950343 0.0537753090647961 0.093931528475369 0.398855477287186 0.437223663427452 0.0900624603557162 "delta_1" 1.29 "dtNN"
-0.0552896882485654 -0.0458599855118973 0.0134586217761652 0.0541953856738935 0.0943240311073805 0.399231210484584 0.438415253564063 0.0899484449187653 "delta_1" 1.292 "dtNN"
-0.0543122601519586 -0.0450209482280228 0.0139003819971539 0.0513745929173632 0.094595144708014 0.399584972323558 0.439589656229592 0.0898305649380784 "delta_1" 1.294 "dtNN"
-0.0533381141295126 -0.0441859040495465 0.0128065231330829 0.0505667604998441 0.0945634222244909 0.399914117284635 0.44074489476519 0.0897091244097451 "delta_1" 1.296 "dtNN"
-0.0523692129412774 -0.0433537199825966 0.0129751542276653 0.0505156120939952 0.0945296987110356 0.400223509544952 0.441883520735176 0.0895838717302726 "delta_1" 1.298 "dtNN"
-0.0514037034886154 -0.042527076588843 0.0106105306883508 0.0495405006782217 0.0944950008471489 0.400510622882931 0.443004628358772 0.0894554725610769 "delta_1" 1.3 "dtNN"
-0.0504435462087347 -0.041704361753808 0.0101654113264926 0.049986832437198 0.0944592834012985 0.40179218137576 0.444110053854448 0.0893236831725865 "delta_1" 1.302 "dtNN"
-0.0494874817266044 -0.0408869424535279 0.00866295521516958 0.0501284334001681 0.0944213100216296 0.404115707133059 0.445195434739579 0.0891882591558131 "delta_1" 1.304 "dtNN"
-0.0485366336915636 -0.0400736811680562 0.00649318528907905 0.0476057405143036 0.0943819910960723 0.406437011284793 0.446265707038092 0.0890500110348468 "delta_1" 1.306 "dtNN"
-0.0475908133130247 -0.0392648705337346 0.00570099870218066 0.0450628935358597 0.0943408069942254 0.408753913117763 0.447317462305608 0.088908253609324 "delta_1" 1.308 "dtNN"
-0.0466501890324558 -0.0384609216558729 0.00569360378763362 0.0453780670363383 0.0942979533455439 0.411068999980783 0.448351703023427 0.0887641467561537 "delta_1" 1.31 "dtNN"
-0.0457139749682436 -0.037662959599589 0.00401043673688628 0.0458468219365175 0.094255176564737 0.413381282119352 0.449424103838588 0.0886171083922914 "delta_1" 1.312 "dtNN"
-0.0447844833591784 -0.0374220909365004 0.0014227852369415 0.046310124399594 0.0942087404735146 0.41568762288389 0.450750747829543 0.0884669188262176 "delta_1" 1.314 "dtNN"
-0.0438608065168253 -0.0400158750834743 0.00142357355311529 0.0456337881275299 0.0941612280199681 0.417991561251397 0.452064346710419 0.0883144008784999 "delta_1" 1.316 "dtNN"
-0.0449787787064433 -0.0416815713687113 0.00105066272284171 0.0447000923625024 0.0941326779433841 0.420290198715036 0.453363019664281 0.0881590442595214 "delta_1" 1.318 "dtNN"
-0.0486368823358503 -0.0416657481575577 0.000601569617490805 0.0446513451650196 0.094130765599195 0.42258635863165 0.454646078049235 0.0880015747175982 "delta_1" 1.32 "dtNN"
-0.0522638953373358 -0.0413212726358276 -0.000140170719828303 0.044601903400141 0.0941271258963877 0.42487595003707 0.455917363258538 0.087841975090998 "delta_1" 1.322 "dtNN"
-0.0558655398212573 -0.0453195538803182 0.000334835239665932 0.0445522096916263 0.0941201729821671 0.427162272760859 0.457172372117324 0.0876797571612618 "delta_1" 1.324 "dtNN"
-0.0594372897267492 -0.0492246900089839 -0.00291719491360665 0.0445019924591078 0.0941120174539667 0.428214008480697 0.458414230925435 0.0875157546221788 "delta_1" 1.326 "dtNN"
-0.0629789103991465 -0.0522580669161439 -0.0029356203354578 0.0445755777044166 0.0941010743181262 0.428462249611482 0.459639866352897 0.0873494927465013 "delta_1" 1.328 "dtNN"
-0.0664899238774983 -0.0552521014886129 -0.00223213733326411 0.0447470786918931 0.094088143629547 0.428690256772226 0.460854071422512 0.0871817378909039 "delta_1" 1.33 "dtNN"
-0.0699669862901935 -0.058209648809906 -0.00450132429349903 0.0449109434119974 0.0940727153462827 0.428898234409076 0.462052340843973 0.0870120942893748 "delta_1" 1.332 "dtNN"
-0.0734124709238109 -0.0611261883644754 -0.00674913502249197 0.044606350468433 0.094054995843427 0.42908579147893 0.463233507290418 0.0868405711223577 "delta_1" 1.334 "dtNN"
-0.0768251698985343 -0.0640024443740828 -0.00695965568454548 0.0450514062611255 0.0940354310759547 0.429254325635231 0.464401887165645 0.0866679477301274 "delta_1" 1.336 "dtNN"
-0.0802038705101218 -0.066837944551474 -0.0101366103354295 0.045351904116258 0.0940135144858263 0.429403446949276 0.465556551768052 0.0864937636430778 "delta_1" 1.338 "dtNN"
-0.0836129706714641 -0.0701110319140414 -0.0100820109175885 0.0454813682632678 0.0939893367208646 0.429531812375249 0.466694903569322 0.0863179979507219 "delta_1" 1.34 "dtNN"
-0.0871188912265515 -0.0740370881820245 -0.00955674240507776 0.0456035400284729 0.0939627504588066 0.431532400319656 0.467820305608953 0.0861413158144995 "delta_1" 1.342 "dtNN"
-0.0905930288847223 -0.0779491652685911 -0.0090382998095484 0.0457175378623629 0.0939337277888133 0.434091242117016 0.468930159968579 0.0859631658814701 "delta_1" 1.344 "dtNN"
-0.094034176862241 -0.081837747904943 -0.00852874587078656 0.0458211696554425 0.0939024804938915 0.43664469468589 0.470025443588236 0.0857844242278596 "delta_1" 1.346 "dtNN"
-0.0974401687859854 -0.0857078621189777 -0.00868708124213358 0.0459182051720572 0.0938696983961491 0.439190081572222 0.471106894990145 0.0856048267185861 "delta_1" 1.348 "dtNN"
-0.100811216553554 -0.0895545169034904 -0.0114544983163234 0.0460045477427842 0.0938334499152653 0.441727352706001 0.472324934128543 0.0854238455382477 "delta_1" 1.35 "dtNN"
-0.104144903543105 -0.093208211155102 -0.0111929070172196 0.0460836122627835 0.0937957385794169 0.444256457757252 0.47376042377677 0.0852427155463191 "delta_1" 1.352 "dtNN"
-0.107443814058265 -0.0958681662920107 -0.0109024921661618 0.0461536890071066 0.093745554901539 0.446777346624538 0.475180993770683 0.0850605818893072 "delta_1" 1.354 "dtNN"
-0.110701724786904 -0.098481201993561 -0.0125948132883265 0.0462136656765952 0.09367426546794 0.449289492619578 0.476588314034995 0.0848784108780317 "delta_1" 1.356 "dtNN"
-0.113921483288394 -0.101051605036031 -0.0137951683664916 0.0462657692063908 0.0936020078453251 0.451790461955768 0.477983339247134 0.0846956187676689 "delta_1" 1.358 "dtNN"
-0.1171044942514 -0.103576532179202 -0.0130338713650799 0.0463084126412896 0.0935276894322964 0.452980906347253 0.479364401397712 0.0845122644860481 "delta_1" 1.36 "dtNN"
-0.120242858544222 -0.106052900029194 -0.0122820111072908 0.0463428707758007 0.0934500996227512 0.453229484310247 0.480732692617189 0.0843289327420902 "delta_1" 1.362 "dtNN"
-0.123472327378485 -0.10848501279334 -0.0115380534057974 0.0463676780189084 0.0933713668752794 0.453461858714608 0.48208821297079 0.0841453467024747 "delta_1" 1.364 "dtNN"
-0.12675692931096 -0.111665958935569 -0.0127690506600426 0.0458880700564999 0.0932909982486855 0.453678574460729 0.483427624754407 0.0839618612704386 "delta_1" 1.366 "dtNN"
-0.130000283223842 -0.115339325731559 -0.0122572190563663 0.0458325842702515 0.0932089788435175 0.453880176757217 0.484753789141107 0.0837784486072298 "delta_1" 1.368 "dtNN"
-0.133205461863454 -0.118984219179977 -0.0136145332876974 0.0462098901037314 0.0931243405946316 0.454064350097942 0.486064798926491 0.0835947760130039 "delta_1" 1.37 "dtNN"
-0.136365518749948 -0.122595618384102 -0.0128959845976331 0.0463745133432214 0.0930386189039302 0.454292594993068 0.487364945783336 0.0834117551352087 "delta_1" 1.372 "dtNN"
-0.139483992577166 -0.126176359744222 -0.0121858634310883 0.0463518997229202 0.0929503702722546 0.456992563561516 0.48864969989111 0.0832288322418494 "delta_1" 1.374 "dtNN"
-0.142558933195633 -0.129721649941308 -0.0122327738760557 0.0463207646423711 0.0928607749974546 0.459675628884874 0.489919299794977 0.0830465586770824 "delta_1" 1.376 "dtNN"
-0.145589815751339 -0.132727369003603 -0.0133814535989289 0.0462813199345997 0.0927692264306728 0.462339853728771 0.491174699016091 0.0828644310394595 "delta_1" 1.378 "dtNN"
-0.148575164427071 -0.134983903540901 -0.0136874994754601 0.0462315138684755 0.0926767880457415 0.464984732470426 0.492671863260194 0.0826827487767211 "delta_1" 1.38 "dtNN"
-0.151512564692647 -0.137190494748499 -0.0130124169866435 0.0461729915536486 0.0925814250676013 0.467610237424452 0.494288870586868 0.0825021954382755 "delta_1" 1.382 "dtNN"
-0.154404367143169 -0.139348111277885 -0.012347588745403 0.046104061592467 0.0924840838993426 0.470213719401331 0.495890069521973 0.0823218007510763 "delta_1" 1.384 "dtNN"
-0.157246003824986 -0.141452494839981 -0.0116918251294216 0.0460254181258744 0.092385353137272 0.472793722701897 0.497473060218751 0.0821424609266301 "delta_1" 1.386 "dtNN"
-0.160047314220153 -0.143509877021886 -0.0113076047021501 0.0459379950661984 0.0922854648460941 0.475356189942401 0.499041403380962 0.0819642175391319 "delta_1" 1.388 "dtNN"
-0.16301960154596 -0.145515043871462 -0.0121943334727188 0.045840820329939 0.0921829833520676 0.476144869128165 0.500591745667488 0.0817864606274303 "delta_1" 1.39 "dtNN"
-0.165937983350408 -0.147469217290761 -0.0117572721058505 0.0457342341047779 0.0920957060340939 0.476526533616561 0.502127647969924 0.0816101969722792 "delta_1" 1.392 "dtNN"
-0.168808841027599 -0.149891007436331 -0.0112992846875688 0.0456173850525718 0.0920255107110489 0.476894880896063 0.503642896112034 0.0814346955996614 "delta_1" 1.394 "dtNN"
-0.171628078023834 -0.153080194327199 -0.0108538550768429 0.0454908537074785 0.0919545631317545 0.477250669387876 0.505142958545757 0.0812601649640112 "delta_1" 1.396 "dtNN"
-0.174395181252029 -0.15622321050001 -0.010530865863315 0.0457421030126426 0.0918796442229326 0.477592034958515 0.506623291890875 0.0810874911249038 "delta_1" 1.398 "dtNN"
-0.177108202490082 -0.159322387441425 -0.0102313870594506 0.0460582233428184 0.0918029004897328 0.47791997443106 0.50808388549981 0.0809154206667019 "delta_1" 1.4 "dtNN"
-0.179767811243126 -0.162371706399048 -0.00966645497766372 0.0463662931012426 0.0917248105472717 0.478235961399363 0.509529974291516 0.0807453042922536 "delta_1" 1.402 "dtNN"
-0.18237204953479 -0.16537707077135 -0.0101344156464451 0.0466683447640001 0.0916432303137674 0.480125218889936 0.510953441861265 0.0805763674709887 "delta_1" 1.404 "dtNN"
-0.184921815620481 -0.1683324676112 -0.0105628958943602 0.0469634317977273 0.0915601888707287 0.482622999321749 0.512356900757142 0.0804087033654077 "delta_1" 1.406 "dtNN"
-0.187413251893314 -0.171235455712107 -0.0100478461284292 0.0471462431884423 0.0914748554468794 0.485084153240482 0.513962891641887 0.0802430975153845 "delta_1" 1.408 "dtNN"
-0.189848957383647 -0.17312266582432 -0.00954357078166113 0.0470699735714539 0.0913877116686928 0.487509454859257 0.515666073569441 0.0800787401057847 "delta_1" 1.41 "dtNN"
-0.192222943006897 -0.174771106436162 -0.00904946106620752 0.0469938774191421 0.0912981673746001 0.489893723297466 0.517347476966805 0.0799164891379361 "delta_1" 1.412 "dtNN"
-0.194540182681533 -0.176362569289497 -0.00856693348322168 0.0469174814429072 0.0912062295450451 0.492235833160542 0.519000185265227 0.079755805866923 "delta_1" 1.414 "dtNN"
-0.196796347749856 -0.177898792823685 -0.00809537670701332 0.046841267006614 0.091113098347676 0.494538237760868 0.520628964895352 0.0795967342109862 "delta_1" 1.416 "dtNN"
-0.198991158418422 -0.179376509083439 -0.00763346288723343 0.0467642859407995 0.09101651722953 0.49679910130467 0.522231668689786 0.079440182269804 "delta_1" 1.418 "dtNN"
-0.201123628787536 -0.180798410973457 -0.00718498900627185 0.0466860678913065 0.0909187597004102 0.499013969638034 0.523805673184724 0.0792849251724399 "delta_1" 1.42 "dtNN"
-0.203280314340829 -0.1821612315459 -0.00674624151553327 0.0466081698002193 0.090818404942561 0.500821903118834 0.525354554340171 0.0791320087923887 "delta_1" 1.422 "dtNN"
-0.205487565651883 -0.183466965782994 -0.00631910858292506 0.0465302408840272 0.0907162981344271 0.501346903394143 0.526873783641783 0.0789815225119675 "delta_1" 1.424 "dtNN"
-0.207634169561433 -0.184713099644022 -0.00590261613052734 0.0464515736220927 0.090613166264862 0.501851756824825 0.528364563641688 0.0788326527993558 "delta_1" 1.426 "dtNN"
-0.2097136581717 -0.185901889037691 -0.00549710022659355 0.0463718190533108 0.0902733188143912 0.502345304373769 0.529826192726146 0.0786865396943646 "delta_1" 1.428 "dtNN"
-0.211726951260625 -0.187031776788577 -0.0051019421090488 0.0462926556559419 0.0897965493042171 0.502821604854577 0.531256539524541 0.0785422352273224 "delta_1" 1.43 "dtNN"
-0.213674250050179 -0.188101922590119 -0.00472462275293584 0.0462125441388711 0.089661181877732 0.503282109929212 0.532656096146794 0.0784005495041308 "delta_1" 1.432 "dtNN"
-0.215554798809909 -0.190157413357235 -0.00449341486126942 0.046132568696797 0.0895466608829607 0.503729464588873 0.534026547671889 0.0782614699765395 "delta_1" 1.434 "dtNN"
-0.217366185133981 -0.192287351122501 -0.00427332408190573 0.0460525029557949 0.0894459574932338 0.504157491975151 0.535363619593105 0.078124564595214 "delta_1" 1.436 "dtNN"
-0.219107686497773 -0.194353453643353 -0.0040648038669111 0.0462711524123898 0.0893421970443821 0.504570266892454 0.536668048859717 0.0779905846618573 "delta_1" 1.438 "dtNN"
-0.22078024638389 -0.196355169750284 -0.00386842568482537 0.046489188388926 0.0892371848971105 0.50496852594899 0.537939389697099 0.0778590472057736 "delta_1" 1.44 "dtNN"
-0.222381707378631 -0.198294327734431 -0.00368249499971096 0.0467004449753872 0.0891305815407347 0.505349429138193 0.539176959779208 0.0777298956916113 "delta_1" 1.442 "dtNN"
-0.223909672194945 -0.200167029115886 -0.00350877331705113 0.046907212882217 0.0890220483603927 0.505714427651835 0.540379601064025 0.0776040944150706 "delta_1" 1.444 "dtNN"
-0.225367941161866 -0.201972242711849 -0.00334627930069287 0.047107015432569 0.0889111284277552 0.506061634490668 0.54154734872361 0.0774805338938045 "delta_1" 1.446 "dtNN"
-0.226753414882728 -0.203710388097667 -0.00319629556300893 0.0473020260961801 0.0887976040766374 0.506552480000471 0.542797775102148 0.0773602933106958 "delta_1" 1.448 "dtNN"
-0.228065158001385 -0.205380927878552 -0.00305724266544671 0.0474906045202761 0.0886832840710756 0.507978258903155 0.544068247748965 0.0772429988073566 "delta_1" 1.45 "dtNN"
-0.229302473256856 -0.206983081637782 -0.00292742136987334 0.0476736135022429 0.0885673549598075 0.509337795716491 0.545296877850428 0.0771282102290144 "delta_1" 1.452 "dtNN"
-0.230463948203166 -0.208513918588197 -0.00281180778251966 0.0478507244141304 0.0884490041671944 0.510633742427457 0.546479931734078 0.077017103293887 "delta_1" 1.454 "dtNN"
-0.2315515083252 -0.209503033710195 -0.00271710011058679 0.0480226824587642 0.0883292080424865 0.511859456054998 0.547613680580946 0.0769084552908506 "delta_1" 1.456 "dtNN"
-0.232563026453186 -0.209945598887761 -0.00261139334617466 0.048188683972588 0.0882077516275845 0.513021410160295 0.548701325055326 0.0768033392545129 "delta_1" 1.458 "dtNN"
-0.233496869180599 -0.210316496306199 -0.0025298642505045 0.0478281466861334 0.088085016796383 0.514112491965897 0.549743686450995 0.0767018704817279 "delta_1" 1.46 "dtNN"
-0.234356428014441 -0.210622825750524 -0.00245704623167331 0.047173816772998 0.0879597172782686 0.515136803420391 0.550733958665913 0.0766029812708934 "delta_1" 1.462 "dtNN"
-0.235136035706519 -0.210862894399358 -0.00239695718363975 0.0465290367362994 0.0878337858824653 0.516090601177779 0.551678450664395 0.0765081032439517 "delta_1" 1.464 "dtNN"
-0.235838370870788 -0.211033112537236 -0.00234693841274969 0.0458854744461181 0.0877070091799942 0.516973009168602 0.55257131410772 0.0764161279840141 "delta_1" 1.466 "dtNN"
-0.236461344961501 -0.211134424922803 -0.00230743014613521 0.0452517280754798 0.0875779823724322 0.517785539038026 0.553412665493891 0.0763280279630286 "delta_1" 1.468 "dtNN"
-0.237005016730389 -0.211166112185973 -0.00228018377038297 0.0448125835819495 0.087446612666374 0.518526368128418 0.554205260313406 0.0762436093367614 "delta_1" 1.47 "dtNN"
-0.237469701575961 -0.211130320780931 -0.00226349268851167 0.0449641358361399 0.0873143576784428 0.519196300160041 0.554943277469801 0.0761623910650389 "delta_1" 1.472 "dtNN"
-0.237854304688432 -0.211025151690967 -0.00225541119098849 0.0451102469842213 0.0871813644123414 0.519792101718262 0.555630673163608 0.0760853533037743 "delta_1" 1.474 "dtNN"
-0.238316895132979 -0.210850880047484 -0.00226138385480823 0.0452504770714437 0.0870464692588522 0.520314372707558 0.556263776426235 0.0760115231134885 "delta_1" 1.476 "dtNN"
-0.238701339789718 -0.210606841317131 -0.00227457601071657 0.0453870094250823 0.0869104166315143 0.520763716909061 0.556842971630342 0.075941679408105 "delta_1" 1.478 "dtNN"
-0.239003204277348 -0.210291661411961 -0.00225803015783144 0.0455184517713814 0.0867738313680027 0.521138357471664 0.557366263686123 0.0758762316491502 "delta_1" 1.48 "dtNN"
-0.239223509819052 -0.209909217505388 -0.00223343156445099 0.0456443661885571 0.0866348347042427 0.521439382120764 0.557836205081704 0.0758140205955237 "delta_1" 1.482 "dtNN"
-0.239361133749325 -0.209453379243122 -0.00221807449960743 0.0457653880219755 0.0864951248964128 0.521664546472694 0.558248441106981 0.0757563133840406 "delta_1" 1.484 "dtNN"
-0.239415670912428 -0.208928752529782 -0.00221334665516615 0.0458806022987248 0.0863549702701027 0.52181425135462 0.558604102952162 0.0757023213292587 "delta_1" 1.486 "dtNN"
-0.239386258253251 -0.208331625157785 -0.00221813159391226 0.0459931477896229 0.0861967390582555 0.521888193517806 0.558905516272191 0.0756524820374321 "delta_1" 1.488 "dtNN"
-0.239273721862729 -0.207665456214044 -0.00223417337362641 0.0460999649448874 0.0860367696393594 0.521885834602435 0.559146187606419 0.0756071016053706 "delta_1" 1.49 "dtNN"
-0.239078413906776 -0.206928228041807 -0.00225856638044242 0.0462025246984628 0.0858757392761631 0.521808070271763 0.559327735668745 0.0755655486528596 "delta_1" 1.492 "dtNN"
-0.238798543837441 -0.20611912233119 -0.00229329207200957 0.0457430518016095 0.0857137968401523 0.521654607607746 0.559452036651962 0.0755285209454906 "delta_1" 1.494 "dtNN"
-0.238432800997278 -0.205631827884171 -0.00233675511793674 0.0451195212786333 0.0855524029520289 0.521423258059154 0.559516204466206 0.0754960552929944 "delta_1" 1.496 "dtNN"
-0.237983692633146 -0.205604774942713 -0.00239081674787345 0.0444929672635082 0.0853905152844455 0.521114001802772 0.559520216464092 0.0754676781893092 "delta_1" 1.498 "dtNN"
-0.237447545426491 -0.20549969561015 -0.00245423844952519 0.0438653122912342 0.0852274495849545 0.520729446607607 0.559464529322241 0.0754441733108209 "delta_1" 1.5 "dtNN"
-0.236829769350335 -0.205318026704747 -0.00252649726927645 0.0433678767591567 0.0850644293967727 0.520266004793083 0.559345310669701 0.075424471697918 "delta_1" 1.502 "dtNN"
-0.236125765060656 -0.205059775429393 -0.0026261086278454 0.0432903436771431 0.0849010094186681 0.519726290995141 0.559167081378472 0.0754098164254313 "delta_1" 1.504 "dtNN"
-0.235335467531422 -0.204721373604388 -0.00283978892173664 0.0432128433808826 0.0847378163612524 0.519109824797072 0.558927467770391 0.0754001271510022 "delta_1" 1.506 "dtNN"
-0.234460246613058 -0.20431094313828 -0.00306370963108993 0.043135760468736 0.0845728547428392 0.518414954221647 0.558619809078555 0.0753944871287682 "delta_1" 1.508 "dtNN"
-0.233498377100407 -0.203818510534546 -0.0032948465622511 0.0430592404876616 0.0844086593780474 0.517642188133647 0.558254374821331 0.075394264413377 "delta_1" 1.51 "dtNN"
-0.232454826014623 -0.203251750269826 -0.00353172498143817 0.0429938702896666 0.0842437122890292 0.516792276948809 0.557821409926556 0.0753980702658839 "delta_1" 1.512 "dtNN"
-0.231321950548532 -0.202606656160289 -0.00377763826555988 0.0430649157270429 0.0840787607978148 0.51586525914797 0.557328804994276 0.0754071770091459 "delta_1" 1.514 "dtNN"
-0.23010522701999 -0.201884707542354 -0.00403015748473479 0.0431315121129854 0.0839138372940746 0.514862607044279 0.556768251463571 0.0754215082401933 "delta_1" 1.516 "dtNN"
-0.228802984847239 -0.201085239878161 -0.00429066828911617 0.0431944190317537 0.0837488552129118 0.513781510205926 0.556144094378364 0.075440289908004 "delta_1" 1.518 "dtNN"
-0.227414035943428 -0.200208073552241 -0.00455769577433962 0.0432537992545863 0.0835831310446175 0.512623235736983 0.555453529349618 0.0754643304923748 "delta_1" 1.52 "dtNN"
-0.225941727832466 -0.199253533158429 -0.00483048005439879 0.0433094583523896 0.0834189613167643 0.511387388243808 0.554698522981285 0.0754933054101509 "delta_1" 1.522 "dtNN"
-0.224382031166035 -0.198221234557964 -0.00511088375020763 0.043361321280051 0.0832533976622692 0.510075005950466 0.553875799289983 0.0755273749238979 "delta_1" 1.524 "dtNN"
-0.222736190843586 -0.197111988604509 -0.00539707393492361 0.0434093131654998 0.0830884987042085 0.508687368674659 0.552988284925163 0.0755670806670071 "delta_1" 1.526 "dtNN"
-0.221007606024545 -0.195929470203497 -0.00567889977200919 0.0434544321933139 0.0826424120970541 0.507222898736095 0.552032249715108 0.0756115097442624 "delta_1" 1.528 "dtNN"
-0.219191338062332 -0.193974982048029 -0.00591999752748307 0.0434961270003493 0.0824929528512147 0.505683373973196 0.551014466459171 0.0756617045411645 "delta_1" 1.53 "dtNN"
-0.217293184005171 -0.191804327786451 -0.00616507401787469 0.0435345615978295 0.0823455172438212 0.504064868199732 0.549922636962072 0.0757164102194792 "delta_1" 1.532 "dtNN"
-0.215309172598289 -0.189550783441294 -0.00641765879731016 0.04357001828125 0.0821958477099719 0.502374902329791 0.548767115435627 0.075777038213817 "delta_1" 1.534 "dtNN"
-0.213238443660189 -0.187218975547413 -0.00667675145585189 0.0436020638134671 0.0818682533154829 0.500610033019989 0.547624053387301 0.0758433332766483 "delta_1" 1.536 "dtNN"
-0.211084697204861 -0.184811636136962 -0.00694063634667663 0.0436319340317457 0.0813121114152543 0.49876610466837 0.546512797985291 0.0759145627626529 "delta_1" 1.538 "dtNN"
-0.208846400381587 -0.182325805470083 -0.00656632689918712 0.0436578845497124 0.0811484033280506 0.49788319480052 0.545340896929348 0.0759913220847803 "delta_1" 1.54 "dtNN"
-0.206523935519747 -0.179762832102788 -0.00640913883430327 0.0436809128032558 0.0809847346067845 0.497014755223725 0.544105538669652 0.0760740845230223 "delta_1" 1.542 "dtNN"
-0.204119123453512 -0.177121214143834 -0.00679626588722781 0.0437022546554444 0.0808220904445733 0.496110095922743 0.542805106039317 0.0761617751218427 "delta_1" 1.544 "dtNN"
-0.201629263057371 -0.174404705678663 -0.00672493325299861 0.0437199273271303 0.0806596676811039 0.495167174625383 0.541445137651776 0.0762556628101645 "delta_1" 1.546 "dtNN"
-0.19905857716912 -0.171604673794543 -0.00638809435391363 0.0437355240665416 0.0804973771324772 0.494185621472813 0.540019030669414 0.076354715921861 "delta_1" 1.548 "dtNN"
-0.196480932085638 -0.168731093275899 -0.00663409282388328 0.0437487295805667 0.0803367985903466 0.493162921339768 0.538530208657924 0.0764596470476941 "delta_1" 1.55 "dtNN"
-0.193913502186765 -0.165778703929405 -0.0059783684459882 0.0437588709024999 0.0801758163582307 0.492101566448067 0.536978521114356 0.0765706320937298 "delta_1" 1.552 "dtNN"
-0.191269188853063 -0.162747993379366 -0.00517173573787821 0.0437668246808649 0.0800151757272874 0.490998089111973 0.535361197260263 0.0766867010139195 "delta_1" 1.554 "dtNN"
-0.188540997310866 -0.159640414747306 -0.00561948885310382 0.0437735866329905 0.0798552643254959 0.489854745546025 0.533678806506182 0.0768091518862232 "delta_1" 1.556 "dtNN"
-0.185734577248091 -0.156454571766077 -0.00451617287914008 0.0437765760570352 0.0796970657919734 0.488669990344581 0.531932401159413 0.0769369314754109 "delta_1" 1.558 "dtNN"
-0.182850341420807 -0.153193371337235 -0.00470619091618052 0.0437778612729647 0.0795388218122028 0.487441330896304 0.530119717504197 0.0770706824128614 "delta_1" 1.56 "dtNN"
-0.179884181732828 -0.149854963625028 -0.00454968393720456 0.0437772454837597 0.079381514645592 0.486170089939839 0.528241598285498 0.0772106724032245 "delta_1" 1.562 "dtNN"
-0.176841075805176 -0.146438467677518 -0.00254288906320355 0.0437612236649727 0.0792252917011077 0.484857352545744 0.526298650057079 0.0773560583528321 "delta_1" 1.564 "dtNN"
-0.173720777851305 -0.142946370845443 -0.00145496739643924 0.0431373627557008 0.0790784532763636 0.483498244070595 0.524289335947413 0.0775077782417552 "delta_1" 1.566 "dtNN"
-0.170521620626914 -0.140108715445655 -0.00193699973363426 0.042519145651241 0.0789394573512336 0.482095282535618 0.522215459332929 0.0776650033677737 "delta_1" 1.568 "dtNN"
-0.167247191413455 -0.137753344091491 -0.00178159966211333 0.0419071526091666 0.0788019654878004 0.480646469487879 0.520074783086086 0.0778283466464078 "delta_1" 1.57 "dtNN"
-0.163893457414851 -0.135337065292822 -0.00199214876902376 0.0413032733967409 0.078665054181204 0.479152437542071 0.517869142914961 0.0779980715501793 "delta_1" 1.572 "dtNN"
-0.160466885589309 -0.132862787230594 -0.000638912625736898 0.041023701423048 0.0785283944403222 0.477611197557822 0.515597039821178 0.0781731749806889 "delta_1" 1.574 "dtNN"
-0.156963948758452 -0.130327702627588 -0.000631280079830709 0.040976729096052 0.0783926108953559 0.476024576030026 0.513256977136982 0.0783545945954903 "delta_1" 1.576 "dtNN"
-0.153388300753758 -0.127735686898183 -0.000622590363935527 0.0409309602074249 0.0782573742903927 0.473236320827398 0.510852228896817 0.0785415678120772 "delta_1" 1.578 "dtNN"
-0.149738361311619 -0.125083231452203 0.00185895029554572 0.0408870136256193 0.0781231896096024 0.47006811471939 0.508381066089873 0.0787352274462839 "delta_1" 1.58 "dtNN"
-0.146013990954402 -0.122374941704804 0.00166754962714744 0.0408435999507121 0.0779898463564721 0.46683571888512 0.505842495321736 0.0789350803116842 "delta_1" 1.582 "dtNN"
-0.142219352013385 -0.119610441277026 0.00147075233752836 0.0408013361637762 0.0778574914374125 0.463536754798055 0.503237442708466 0.079140262753482 "delta_1" 1.584 "dtNN"
-0.138350034025494 -0.116669792104829 0.00302427800473992 0.0407607199991138 0.0777255561125325 0.460173375914703 0.500567074859473 0.0793518374397606 "delta_1" 1.586 "dtNN"
-0.134414514662273 -0.112339390858256 0.00303820503112673 0.0407209376711284 0.0775952581507688 0.456747499391946 0.49783041491296 0.0795694941631302 "delta_1" 1.588 "dtNN"
-0.130404612650259 -0.107937295314318 0.00301632388419826 0.0406839169901699 0.0774662651491329 0.453257945185888 0.495028157233198 0.0797928867999852 "delta_1" 1.59 "dtNN"
-0.12632599152424 -0.103456559667111 0.00306894863170248 0.040646578758714 0.0773364563128222 0.449707123753673 0.492158382303457 0.0800228152719906 "delta_1" 1.592 "dtNN"
-0.122180034256052 -0.0989050432486875 0.00308735182674147 0.0406113271879104 0.0772093133465729 0.446093410297889 0.489222292947054 0.0802582091170879 "delta_1" 1.594 "dtNN"
-0.117965273932692 -0.0942815719737355 0.005132320282633 0.0405773470014738 0.0770833108278909 0.442418758195925 0.486221096690852 0.0804997366717106 "delta_1" 1.596 "dtNN"
-0.113921380403256 -0.0895854622015593 0.00528154160616312 0.0405442987200895 0.0769579958808179 0.438685599512795 0.483153619087323 0.0807476760025577 "delta_1" 1.598 "dtNN"
-0.109881133766638 -0.084819381290532 0.00509670703398246 0.0405130347842954 0.0768342265550868 0.434890169280925 0.480022741043699 0.0810010620424375 "delta_1" 1.6 "dtNN"
-0.105781005342163 -0.0799788571806168 0.00692496355293082 0.0415591667203081 0.0767115482131923 0.431039672815255 0.476940415399116 0.0812610104548168 "delta_1" 1.602 "dtNN"
-0.101619965422719 -0.0750727823911665 0.00694727248672389 0.0439292589384888 0.0765899821546888 0.427128459792961 0.473991176980079 0.0815263850953384 "delta_1" 1.604 "dtNN"
-0.0973970079992315 -0.0720218127245253 0.0069715338716646 0.0453216123890332 0.0764701454163109 0.423161142821845 0.470978363221319 0.0817979738459402 "delta_1" 1.606 "dtNN"
-0.093116397847389 -0.0691881657880806 0.00981797368944504 0.0476661268525618 0.0763520585577079 0.419139236198873 0.467903115395843 0.0820757019402487 "delta_1" 1.608 "dtNN"
-0.0887800271330352 -0.0663200313157022 0.00965442458773702 0.049155182925765 0.0762345496149958 0.416560084694749 0.464762766182917 0.0823588789534916 "delta_1" 1.61 "dtNN"
-0.0843850310663301 -0.0634080721192909 0.0094891236719814 0.0506759231338625 0.0761188303794441 0.414385082025006 0.461558962579169 0.0826478465406291 "delta_1" 1.612 "dtNN"
-0.0799342783192269 -0.0604596648848883 0.0109753642128042 0.0521138404852415 0.0760043240723413 0.412163399889547 0.45829335838115 0.0829427537361302 "delta_1" 1.614 "dtNN"
-0.0754273111194737 -0.0557917863118798 0.0110032915941909 0.052826232352265 0.0758911682224831 0.409893314342563 0.454964509881133 0.0832437963136616 "delta_1" 1.616 "dtNN"
-0.0708675018048703 -0.0504765212471394 0.011033402301437 0.0539294892939605 0.0757799757306747 0.407575486574346 0.451570975440824 0.0835506607475288 "delta_1" 1.618 "dtNN"
-0.0662568226352134 -0.0451051298002501 0.0110651128595218 0.0539030293616279 0.0756698093910877 0.405207717702549 0.448116799240202 0.0838626369969001 "delta_1" 1.62 "dtNN"
-0.0617313435868718 -0.0396684358982853 0.0110978394819418 0.0554331127152178 0.0755615196519519 0.402790909406447 0.444598410276 0.0841806397068872 "delta_1" 1.622 "dtNN"
-0.0574642199730793 -0.0341711142383296 0.014110894721262 0.0558514064293059 0.0754553604290604 0.400323829142269 0.441017740158406 0.0845038214219163 "delta_1" 1.624 "dtNN"
-0.0531511075264719 -0.0295910617524102 0.0139627386680128 0.0569093576998941 0.0761381435037427 0.397807166118033 0.437375292440969 0.0848332203391075 "delta_1" 1.626 "dtNN"
-0.0487901211448349 -0.0270515436550296 0.0145036576037372 0.0577099063341384 0.0767498472803894 0.395239465278101 0.4336699037773 0.0851683142045142 "delta_1" 1.628 "dtNN"
-0.0443870166106324 -0.0244855845451193 0.0152402985220257 0.058466071473527 0.08037523253478 0.39262118006138 0.429904704385547 0.0855080586597874 "delta_1" 1.63 "dtNN"
-0.0399408875961527 -0.0228854086851067 0.0152768590946863 0.0590889595608441 0.081110186352606 0.389951096122633 0.426077106725792 0.0858534949752215 "delta_1" 1.632 "dtNN"
-0.035453718054038 -0.0231401403286258 0.0189814511563813 0.0596361623977804 0.0833647231800581 0.385816032045112 0.422187167823263 0.086204206075441 "delta_1" 1.634 "dtNN"
-0.0309208351926253 -0.0221023711021102 0.0188561356320398 0.0603126340910451 0.0851677627966554 0.381157871221326 0.418238292380781 0.0865606105582423 "delta_1" 1.636 "dtNN"
-0.0263693738562711 -0.0222499063272936 0.0187309393691626 0.0611930581533309 0.0902474070733588 0.37644741975466 0.414227211086954 0.0869220486560161 "delta_1" 1.638 "dtNN"
-0.0242012388146902 -0.0194805312250697 0.0195105307540115 0.0612342700050101 0.0952757581978441 0.37168978302064 0.410155663390961 0.0872882905338669 "delta_1" 1.64 "dtNN"
-0.0244305708406505 -0.0170890972857665 0.0195493323703624 0.0621056930525341 0.0983123286835124 0.366882676628853 0.406024913875398 0.0876597765939221 "delta_1" 1.642 "dtNN"
-0.0246517579361032 -0.0156405025082058 0.0237169239882882 0.0620782958027177 0.101363423450061 0.362030023759336 0.40183480737993 0.0880367029750807 "delta_1" 1.644 "dtNN"
-0.0248633611580307 -0.0158207370768522 0.02374744218685 0.0636118483203149 0.10443068699825 0.357130043658236 0.397585448821856 0.0884176390629103 "delta_1" 1.646 "dtNN"
-0.0250673996353346 -0.0159891618052006 0.023734441057381 0.0635443701716485 0.107516721580138 0.352186440515507 0.393277899897273 0.0888040061758978 "delta_1" 1.648 "dtNN"
-0.0252617216184921 -0.0161447239174948 0.0238284972901238 0.0643167672408839 0.10972065615877 0.347196482131799 0.38890893265809 0.0891942873131455 "delta_1" 1.65 "dtNN"
-0.0254472759438236 -0.0162882795515105 0.0239791184076568 0.0655310795827804 0.113732169122141 0.342164589780804 0.384803856221996 0.0895901120872577 "delta_1" 1.652 "dtNN"
-0.0256227474551667 -0.0164200906280785 0.0247351852913713 0.0663308041697717 0.116860147151526 0.337089702031534 0.380684739157507 0.0899905493310525 "delta_1" 1.654 "dtNN"
-0.0257889677823064 -0.0165386322647803 0.0260963508026437 0.0662997635252257 0.119806723478567 0.331973627919807 0.376504990988848 0.0903946554013748 "delta_1" 1.656 "dtNN"
-0.0259456966901574 -0.0166450035161103 0.0281049581825664 0.067665828070286 0.123157070437384 0.327316762431586 0.372267271609744 0.0908032899443234 "delta_1" 1.658 "dtNN"
-0.0260920989159221 -0.0167380397926045 0.028405538214632 0.0675931461300068 0.126319464525565 0.324385557488492 0.367972335477782 0.0912159850380372 "delta_1" 1.66 "dtNN"
-0.0262274594248277 -0.0168192004417114 0.0302867660612147 0.0675221191529167 0.129791863950842 0.321407032488279 0.363621415839852 0.0916334849148739 "delta_1" 1.662 "dtNN"
-0.0263534483985857 -0.0168863698647359 0.0317200147221168 0.0679952027440092 0.132689397825482 0.318379011027186 0.359211705563001 0.0920546619356362 "delta_1" 1.664 "dtNN"
-0.0264685187800642 -0.0169402948184751 0.0331456373124546 0.0676772721623298 0.13588519837139 0.315301711924408 0.354746378126245 0.0924792166717541 "delta_1" 1.666 "dtNN"
-0.0265720784860448 -0.0169812467618322 0.0332068555520173 0.0679372575180828 0.139096508009147 0.312173463077206 0.350221933825291 0.092908009138709 "delta_1" 1.668 "dtNN"
-0.0266654437908358 -0.0170079494227049 0.0355379901868949 0.0679110133300617 0.142310842465038 0.308994740079453 0.345644649992283 0.0933399954665349 "delta_1" 1.67 "dtNN"
-0.0267479054529753 -0.0170211545368046 0.0364311513261865 0.068963743486732 0.141115442074153 0.305766735082595 0.341011030672309 0.0937760310795969 "delta_1" 1.672 "dtNN"
-0.0268173247616807 -0.0170213768017351 0.0378435980407039 0.0688973968712054 0.1479784268894 0.30248658842406 0.336322113382694 0.0942153780335997 "delta_1" 1.674 "dtNN"
-0.0268766900477728 -0.0170063904825983 0.0394652668572526 0.0688337019728006 0.152001747714307 0.299156210971537 0.331578956569306 0.0946575383525223 "delta_1" 1.676 "dtNN"
-0.0269236262661954 -0.0169789780158165 0.0403995889315933 0.0693541817593991 0.150527124215441 0.293923302651351 0.32678310659542 0.0951029357054631 "delta_1" 1.678 "dtNN"
-0.0269588588574246 -0.0169369164288085 0.0404250210823695 0.0693301019552574 0.155283803311832 0.288393693254646 0.321930866112352 0.0955509040344531 "delta_1" 1.68 "dtNN"
-0.0269819225062864 -0.0168803683159429 0.0404509796676459 0.0695908504303562 0.161743617447814 0.282827970061198 0.317027361075109 0.096002344524232 "delta_1" 1.682 "dtNN"
-0.0269924725308754 -0.0168096169951804 0.0404793666147307 0.0696589536379097 0.160708535876123 0.277225793121969 0.312070805116175 0.0964564591912312 "delta_1" 1.684 "dtNN"
-0.0269907613179812 -0.0167254246954298 0.0405091031996032 0.069272290277212 0.160792949945099 0.271590165697752 0.307060612582266 0.0969121858160993 "delta_1" 1.686 "dtNN"
-0.0269765654546075 -0.0166247405274096 0.0405386334845442 0.0692570900072759 0.163226676449329 0.265917908853774 0.302001942262514 0.0973711144366741 "delta_1" 1.688 "dtNN"
-0.0269494241465529 -0.0165114291420307 0.0405710503107081 0.0692434934920567 0.161785368318719 0.260215620116473 0.296891373533213 0.0978323302383687 "delta_1" 1.69 "dtNN"
-0.0269084007998308 -0.0163823232461289 0.040603724089931 0.0692328027105089 0.16410673591164 0.254480122164899 0.292011667143604 0.0982948314701742 "delta_1" 1.692 "dtNN"
-0.0268560169272254 -0.0162391445314181 0.0406385548036327 0.0697949113830787 0.162528889071805 0.251587948133942 0.287193728117999 0.0987593803649468 "delta_1" 1.694 "dtNN"
-0.0267896690794434 -0.0160803974428021 0.0406737464910361 0.069745246872285 0.165278701336617 0.258117860839176 0.28232407598716 0.0992254478562581 "delta_1" 1.696 "dtNN"
-0.0267094968539796 -0.0159079256893 0.0407110781604839 0.0692115068538824 0.168026095907032 0.263341801998745 0.277403028727142 0.0996936138892309 "delta_1" 1.698 "dtNN"
-0.0266155221453397 -0.0157202366055069 0.0407485133574099 0.0692092347775968 0.17076373012226 0.266732348268103 0.272429475467623 0.100163105283118 "delta_1" 1.7 "dtNN"
-0.0265089599733828 -0.015517746967723 0.0407879492464426 0.0696039665725908 0.173491900458584 0.267405645088138 0.277843805155956 0.100633064582961 "delta_1" 1.702 "dtNN"
-0.0263872116661075 -0.0152987294982689 0.0408281832320323 0.0695600807544061 0.176212820483461 0.270088620010148 0.284456496742127 0.101104459563521 "delta_1" 1.704 "dtNN"
-0.026253282393655 -0.0151898960853543 0.0408696813300341 0.0692128969793422 0.171852699132007 0.275684096837395 0.291084357796216 0.101575986690548 "delta_1" 1.706 "dtNN"
-0.0261039794486431 -0.0152214812099607 0.0409126708190747 0.0692185949705406 0.175094061278354 0.281294859965966 0.297765715407427 0.102049133264765 "delta_1" 1.708 "dtNN"
-0.0259396874079103 -0.0152438244460982 0.0409566634031286 0.0694398823000091 0.173259778943999 0.28780914448847 0.304668203506093 0.102522582409893 "delta_1" 1.71 "dtNN"
-0.025762103156014 -0.0152571780961228 0.0410014082601439 0.0694040642156762 0.170917173126736 0.295097892957896 0.311580295966842 0.102995520377557 "delta_1" 1.712 "dtNN"
-0.025570778932732 -0.0152613183687667 0.0410476069343755 0.0692460407577974 0.169534458693814 0.302389624349733 0.318503850538272 0.10346865380245 "delta_1" 1.714 "dtNN"
-0.025362765097886 -0.0152561414518548 0.0410948878977311 0.0692592186302008 0.166121118803907 0.309690887337448 0.325431217238152 0.103941492839993 "delta_1" 1.716 "dtNN"
-0.0251421464176504 -0.0152401137915421 0.0411427601661094 0.0692742805485618 0.167722482345926 0.316995829308527 0.332368589839048 0.104414490119996 "delta_1" 1.718 "dtNN"
-0.0249064520937476 -0.0152157557196317 0.0411918053922956 0.0679053982522615 0.169783825115069 0.324302885665015 0.339308335872422 0.104886843251539 "delta_1" 1.72 "dtNN"
-0.0246552388346535 -0.0151802239197003 0.0412424857730657 0.0679305848855921 0.166114026231904 0.33160206435315 0.346245209377549 0.105357910328194 "delta_1" 1.722 "dtNN"
-0.0243886603441208 -0.0151349673795771 0.0412931174912639 0.0681613375540193 0.171079779589777 0.337636551691041 0.353186364481836 0.105828231034639 "delta_1" 1.724 "dtNN"
-0.0241068712747328 -0.0150807209171346 0.0403474304445393 0.0679850007985345 0.170605697070139 0.343668901924159 0.360122270269094 0.106296978923737 "delta_1" 1.726 "dtNN"
-0.0238108616929298 -0.0150151212315834 0.0384856126915691 0.0680154984174691 0.164396911473646 0.349699388817521 0.367054871222749 0.106764725519922 "delta_1" 1.728 "dtNN"
-0.0235229609982763 -0.0149393819795041 0.0369219278667638 0.0680479610782576 0.15878528302889 0.35572066735216 0.373982318489612 0.107230673685364 "delta_1" 1.73 "dtNN"
-0.0232567749733208 -0.0148520948983972 0.0369030827291561 0.0677273183544492 0.162728084881485 0.361731636067529 0.380899905657925 0.107694470998729 "delta_1" 1.732 "dtNN"
-0.0229748695229106 -0.0147542365968427 0.0342446368135768 0.0677109929904024 0.15923325125193 0.367734552866877 0.387809605746992 0.108156845402665 "delta_1" 1.734 "dtNN"
-0.0226803776992948 -0.0146449962293669 0.0343192747818153 0.0676958517740253 0.154642313234503 0.373722622530957 0.394700997720852 0.108616069532365 "delta_1" 1.736 "dtNN"
-0.0223697576411064 -0.0145251133565496 0.0320186862788545 0.0665993018905615 0.152104675761209 0.379701931784487 0.401583693297129 0.109073415359543 "delta_1" 1.738 "dtNN"
-0.0220432829908415 -0.014393540084916 0.0315078435712626 0.0666431196444699 0.151342347673561 0.385659501206549 0.408591647594253 0.109527773793594 "delta_1" 1.74 "dtNN"
-0.0217032547555167 -0.0142512560362018 0.0312928536573476 0.0666897954544667 0.148270346003021 0.39240209199575 0.415616964495586 0.109978689344037 "delta_1" 1.742 "dtNN"
-0.021346968055389 -0.014097692408827 0.0308809860873193 0.0660386282627913 0.142042492837139 0.399568715606122 0.422625362704488 0.110427187505433 "delta_1" 1.744 "dtNN"
-0.020974222733263 -0.0137316121343234 0.0309671042780976 0.06603417953008 0.137282483362681 0.406713179666128 0.429607379480873 0.110872089384275 "delta_1" 1.746 "dtNN"
-0.0205885149878964 -0.0131833196413678 0.0272782684593593 0.0660313282145847 0.135974802853204 0.413832029336454 0.436563093100264 0.111312607729037 "delta_1" 1.748 "dtNN"
-0.0201852354901813 -0.0126187363584447 0.0273734161361494 0.06502564683148 0.132933623092602 0.42092420057136 0.44349544714363 0.111749766932301 "delta_1" 1.75 "dtNN"
-0.0197676434311225 -0.0120382955168985 0.0274683962551828 0.065078549812184 0.126821314359945 0.427991041261079 0.450395945382646 0.112182219036339 "delta_1" 1.752 "dtNN"
-0.0193347071743031 -0.0114400472120786 0.0270928888181694 0.0651337560665808 0.121701209725059 0.435027704657519 0.457266122392454 0.112610883041153 "delta_1" 1.754 "dtNN"
-0.0188844421159919 -0.0108262149114953 0.0273325410772076 0.0651899234279053 0.12101775108719 0.442035067258796 0.464107076869708 0.11303501948584 "delta_1" 1.756 "dtNN"
-0.0184196327310417 -0.0101964005253146 0.0256409650461569 0.0652472592363884 0.118055002696546 0.449005900657715 0.470907995473219 0.113453746760374 "delta_1" 1.758 "dtNN"
-0.0179380574669947 -0.00955092226646648 0.0256343645128831 0.0642294944384706 0.113241355602647 0.4559415608423 0.477671898768788 0.113867452646211 "delta_1" 1.76 "dtNN"
-0.0174413106755875 -0.0111240625347842 0.0255745751590339 0.0642391421283288 0.107862125321837 0.462842931680993 0.484395614087793 0.114275571860247 "delta_1" 1.762 "dtNN"
-0.0169275304973748 -0.0128868920507512 0.0243072644519714 0.0642484753241696 0.102354882684836 0.469706634877491 0.491082650131911 0.114678803566514 "delta_1" 1.764 "dtNN"
-0.0184520093341529 -0.0144557260897233 0.0241993668774967 0.0632997012871173 0.0974518412564622 0.476531689954832 0.497722709434289 0.115075862116548 "delta_1" 1.766 "dtNN"
-0.0224455413407512 -0.0145304598978206 0.0220695238553064 0.0633598000228782 0.0935197882520611 0.482479819248035 0.504316026959339 0.115466536732755 "delta_1" 1.768 "dtNN"
-0.0264115483242406 -0.0151677659604224 0.020900502092881 0.0622803760934343 0.0884757454771985 0.488318117556439 0.510866184463097 0.115851547706721 "delta_1" 1.77 "dtNN"
-0.0303515745897691 -0.0147121854525469 0.021011419806186 0.0611977787232951 0.083871786918301 0.494102339350116 0.517361988679956 0.116229471312984 "delta_1" 1.772 "dtNN"
-0.0342676469026726 -0.0141625342297267 0.019808146877766 0.0601112793349766 0.0794329556597813 0.499839272044138 0.523810373086582 0.116601082099631 "delta_1" 1.774 "dtNN"
-0.0381551219311014 -0.0154767129381401 0.0198417685809487 0.0601360495731559 0.0749471697274076 0.50552379173801 0.530202542670218 0.11696551171827 "delta_1" 1.776 "dtNN"
-0.0421363011672082 -0.0213657293413982 0.0198807499225533 0.0581252205910255 0.0747691186053894 0.511150315819049 0.536542606859683 0.11732221518833 "delta_1" 1.778 "dtNN"
-0.04654974201254 -0.0272384539645762 0.0199239821561379 0.0577921179101059 0.07576846882169 0.516724279956462 0.542823747248441 0.117672229944102 "delta_1" 1.78 "dtNN"
-0.0509371536842025 -0.0330973625943294 0.0188458408202803 0.0572638654751012 0.076784570104409 0.522238739941029 0.549043445563664 0.118013613346636 "delta_1" 1.782 "dtNN"
-0.0552974191188449 -0.0371681750708976 0.0180232785633982 0.0552770597623987 0.0778269243745102 0.527692483699712 0.555205867329232 0.118347918560971 "delta_1" 1.784 "dtNN"
-0.0596301623047379 -0.039646751612942 0.018141153586789 0.0548555233174692 0.0788921468417341 0.533084309579311 0.561302788379405 0.118673544310412 "delta_1" 1.786 "dtNN"
-0.0639347746959293 -0.0420949327775046 0.0149432540682208 0.0525526420262885 0.0799787482562415 0.538412072672151 0.567335053758181 0.11899059448981 "delta_1" 1.788 "dtNN"
-0.0682113682728946 -0.0463572460929607 0.0156920158304521 0.0502100477095118 0.0810899959315678 0.543672225203673 0.573302117025049 0.119299398650301 "delta_1" 1.79 "dtNN"
-0.072626520221013 -0.0525164366552007 0.0148935606531414 0.0497747288352873 0.0822262843500887 0.548868897116 0.579200604120435 0.119599406821861 "delta_1" 1.792 "dtNN"
-0.07740395007289 -0.0586648527966758 0.0149118085191033 0.0498298725654063 0.0833822734664995 0.5539909721191 0.585021904385185 0.119889559631612 "delta_1" 1.794 "dtNN"
-0.0821526658204887 -0.0647992462677456 0.0148993636781203 0.0498855255075684 0.0845621366281701 0.559041173301956 0.590777920250993 0.120170676431315 "delta_1" 1.796 "dtNN"
-0.086875339912531 -0.0686475097033679 0.0132477299855234 0.0499423762967229 0.0857643047724963 0.564019850669226 0.596456721384685 0.120441956030756 "delta_1" 1.798 "dtNN"
-0.0915672587668572 -0.0715532029872232 0.0128302312090323 0.0499981334432416 0.0869910119520281 0.568925935336107 0.602061172439509 0.120703964366103 "delta_1" 1.8 "dtNN"
-0.0962308843598967 -0.0744228235908677 0.0124587163316154 0.050479057150504 0.0882397123780656 0.573754581870507 0.607651724819319 0.120955987429897 "delta_1" 1.802 "dtNN"
-0.100866550746087 -0.0794687699835932 0.012103966929934 0.0510444528884815 0.0895078487922367 0.579177861451355 0.613240115490703 0.121197035154631 "delta_1" 1.804 "dtNN"
-0.10556842808021 -0.0858674847516805 0.0122268356088888 0.0514255627295432 0.0908047733954591 0.584862676718127 0.618748998124424 0.121428343981126 "delta_1" 1.806 "dtNN"
-0.110680950230594 -0.09225560369164 0.0108165994749561 0.0514669304150177 0.0921183686585483 0.590470872587437 0.624175511716564 0.121648141703005 "delta_1" 1.808 "dtNN"
-0.115766125481144 -0.0986298515481558 0.0117315483554916 0.0515084040332942 0.0934546148304687 0.596008800128135 0.629519188717097 0.12185780625257 "delta_1" 1.81 "dtNN"
-0.120820406264797 -0.103003755502502 0.0116080077682361 0.0515508975713105 0.0948151811519988 0.60147709474349 0.634778617487587 0.122055954826873 "delta_1" 1.812 "dtNN"
-0.125847401045426 -0.106299041142743 0.0115453670132082 0.0515930601104526 0.0961945733244285 0.606861619458888 0.639951442301184 0.122242525090439 "delta_1" 1.814 "dtNN"
-0.130844047234997 -0.109555533260378 0.0118047599942137 0.0516350901469363 0.0975972997962655 0.612174981232885 0.645038657889514 0.122418054480317 "delta_1" 1.816 "dtNN"
-0.135810882302003 -0.114336157090236 0.0120742483143894 0.0516774234725845 0.0990197519512259 0.61741121358139 0.650035583016293 0.122581427979004 "delta_1" 1.818 "dtNN"
-0.140747983003006 -0.120937631213605 0.0119453212618994 0.0517210920764577 0.100462601874345 0.622563403442072 0.654943286478301 0.122733210150807 "delta_1" 1.82 "dtNN"
-0.146118626505179 -0.127529066939184 0.0126429886230426 0.0517651015864531 0.101924603286544 0.627637996844565 0.659756647904628 0.122872723884673 "delta_1" 1.822 "dtNN"
-0.151513231943945 -0.134110286668057 0.0129401320346005 0.0518086962380132 0.103409259696493 0.632627619192449 0.664476279396626 0.122999376956264 "delta_1" 1.824 "dtNN"
-0.156879271993724 -0.139803873924289 0.0132482795997655 0.0518530278041798 0.104913378980117 0.637537306445985 0.669104233993477 0.123114362682684 "delta_1" 1.826 "dtNN"
-0.162216999726637 -0.14345730071472 0.012692781588151 0.0518980561540653 0.106436142851194 0.642361172776011 0.673630184977912 0.12321564133374 "delta_1" 1.828 "dtNN"
-0.16752381033244 -0.147074121345173 0.0131144740945854 0.0519431452675566 0.107976723180698 0.647098121309045 0.678063407117325 0.123304833255121 "delta_1" 1.83 "dtNN"
-0.172800678420172 -0.150653722336414 0.0138012816554325 0.0519886120403389 0.109538096694076 0.651749447648491 0.682396982277887 0.12338066180262 "delta_1" 1.832 "dtNN"
-0.178049058893835 -0.156952915737592 0.0139197776016224 0.052034772944581 0.111117508228076 0.656305012066508 0.686625910422793 0.123442688244411 "delta_1" 1.834 "dtNN"
-0.183470384851439 -0.163704756026894 0.0140371262805513 0.0520813487701161 0.112713623288119 0.660778525453714 0.690757123583131 0.123492030646643 "delta_1" 1.836 "dtNN"
-0.189155438345747 -0.170453038431039 0.0141531877976323 0.0521269877307255 0.113691968511629 0.665155583137619 0.694784690325666 0.123527629711793 "delta_1" 1.838 "dtNN"
-0.194810035612869 -0.177190195691344 0.014974049587603 0.0521740338357213 0.112948179898066 0.669438995275125 0.698707473742318 0.123548808255827 "delta_1" 1.84 "dtNN"
-0.200438441514836 -0.182710299731945 0.0143849423387756 0.052221731960441 0.11218689054984 0.673632065203541 0.70252343315037 0.123556157093792 "delta_1" 1.842 "dtNN"
-0.206036599309154 -0.186663998970165 0.0144992818827376 0.0522699233342246 0.111403057852081 0.676934370725472 0.706234833283921 0.123549269824547 "delta_1" 1.844 "dtNN"
-0.211603555601438 -0.19057800107023 0.0150596483508294 0.0523183300348405 0.11059876827557 0.679949113865713 0.709840135877111 0.123528697170646 "delta_1" 1.846 "dtNN"
-0.217142412880647 -0.194452625316088 0.0161826123516646 0.0523666732312795 0.109776597222276 0.682852255031055 0.713333046008573 0.123493303165639 "delta_1" 1.848 "dtNN"
-0.222650554357342 -0.1995869576563 0.0173211173998371 0.0524162240675071 0.108933887511494 0.685642657475184 0.716716817462827 0.123442733869014 "delta_1" 1.85 "dtNN"
-0.228362493527647 -0.206450653766452 0.0181374650445583 0.0524656315284264 0.108073239797324 0.688328747917746 0.719990925114501 0.123378271411126 "delta_1" 1.852 "dtNN"
-0.234286055033949 -0.213308642278336 0.0185018633685603 0.0525165252576778 0.107192498988348 0.690898019200974 0.723152502335269 0.12329835452934 "delta_1" 1.854 "dtNN"
-0.240182358779674 -0.220160017458577 0.0186087018907491 0.052566005372397 0.106296665863334 0.69335848139002 0.726202032311322 0.123203896656387 "delta_1" 1.856 "dtNN"
-0.246050875074442 -0.227002925837327 0.0189064581741207 0.0526172520899859 0.105379730599451 0.695704805574276 0.729138103031869 0.123093903589069 "delta_1" 1.858 "dtNN"
-0.251891076232233 -0.232350505022829 0.0188195486929992 0.0526690353066019 0.10444522443167 0.697935013189 0.731959314637774 0.122968312892074 "delta_1" 1.86 "dtNN"
-0.257700544545092 -0.236543033130824 0.018923696341184 0.0527211974784515 0.103498596470891 0.700055721224071 0.734664757602687 0.122827972416009 "delta_1" 1.862 "dtNN"
-0.263481648274033 -0.240696022312905 0.0198191982291984 0.0527739382056907 0.102532906935664 0.702058314379414 0.737254042451368 0.122671484359622 "delta_1" 1.864 "dtNN"
-0.269230320618842 -0.24480738746157 0.0208413790327477 0.0528276960998177 0.101553145847252 0.703947573802855 0.739727767893517 0.122499810798944 "delta_1" 1.866 "dtNN"
-0.274948219099556 -0.248881507644444 0.0218781760624334 0.0528808837535207 0.10055906247254 0.70571971016877 0.742083206296077 0.122312069633921 "delta_1" 1.868 "dtNN"
-0.280910413729293 -0.254252265453628 0.022549230077731 0.052934656112259 0.0995503707914978 0.70737952957589 0.744319549815708 0.122108072839365 "delta_1" 1.87 "dtNN"
-0.287028051093669 -0.261169779798855 0.0228741289200231 0.052990287869893 0.0985286855168539 0.708920883241418 0.746436003050159 0.121888695648562 "delta_1" 1.872 "dtNN"
-0.293117587480507 -0.268083050145961 0.0230781175165409 0.0530922047349405 0.0974894289721062 0.710342879964405 0.748434170229528 0.121652893549263 "delta_1" 1.874 "dtNN"
-0.299178709359643 -0.274992839493474 0.0240386648982076 0.0542802369989159 0.0964409027333746 0.711651803923966 0.750311888178266 0.121401204086952 "delta_1" 1.876 "dtNN"
-0.30521325016007 -0.281896332814223 0.0247948706934646 0.0547176091891167 0.0953785384228647 0.712843493332228 0.752071789780327 0.121132873031375 "delta_1" 1.878 "dtNN"
-0.31121900765093 -0.288793812775548 0.0253844346543404 0.0556500257776766 0.094304922466824 0.714092951316598 0.753742352092955 0.120847992769169 "delta_1" 1.88 "dtNN"
-0.317193319715774 -0.293555915564983 0.0259853304555882 0.0570784610219017 0.093221181206502 0.716362351777771 0.75544763759685 0.120547180863295 "delta_1" 1.882 "dtNN"
-0.323138293903937 -0.297890007716455 0.0265966875278487 0.0571879882755379 0.0929974059351757 0.718521860835121 0.757032193157887 0.120229340042944 "delta_1" 1.884 "dtNN"
-0.32905270158483 -0.302182752225489 0.0272204969566761 0.0572327576507233 0.0944263224665898 0.720573174872069 0.758496206144614 0.119895151380092 "delta_1" 1.886 "dtNN"
-0.334935792645207 -0.306436135977285 0.0275162036946646 0.0574079452624852 0.0958668304488812 0.722512279784058 0.759837015443632 0.119544364601373 "delta_1" 1.888 "dtNN"
-0.340788010946648 -0.31064499992557 0.0282955382556083 0.0575109331036063 0.0973126585041859 0.724338519242377 0.761058653761854 0.11917657157097 "delta_1" 1.89 "dtNN"
-0.346942751716294 -0.314812536594061 0.029088109025218 0.0582611320409401 0.0987694516198605 0.726053196045277 0.762154713287047 0.118792325765838 "delta_1" 1.892 "dtNN"
-0.353180009731272 -0.318935984961727 0.0298307486682072 0.058999240839422 0.100236174499306 0.727653340578586 0.763129298531198 0.118391061022452 "delta_1" 1.894 "dtNN"
-0.359388938927946 -0.325584616806758 0.0305114213049698 0.0598731156974305 0.101706542073449 0.729139332800261 0.763983188121679 0.117972414115154 "delta_1" 1.896 "dtNN"
-0.365568014985426 -0.332505322449161 0.0307834595828144 0.0604427711006197 0.103186662475592 0.730514425729531 0.764712881762451 0.117537538382557 "delta_1" 1.898 "dtNN"
-0.371720502784798 -0.339423569845835 0.030852361536188 0.0610462478282047 0.104670718346344 0.731773301355097 0.765318706465759 0.117085114698504 "delta_1" 1.9 "dtNN"
-0.377844433397386 -0.346335819575065 0.0309199731991333 0.0610801310581023 0.106159563548105 0.732918298046729 0.765801008979183 0.116616119582283 "delta_1" 1.902 "dtNN"
-0.383936408020994 -0.353245686423683 0.0309871760702597 0.0611135006223729 0.107652142360587 0.733947035658793 0.766162092744574 0.116129828969647 "delta_1" 1.904 "dtNN"
-0.389999228004344 -0.360147014670125 0.0310523476491926 0.0621802675814366 0.109151213157128 0.734856194677223 0.766396173616074 0.115626279083648 "delta_1" 1.906 "dtNN"
-0.396029020243806 -0.366859103140571 0.0311163694623081 0.0622009630653243 0.110645703740053 0.73565343519936 0.766511784628437 0.115105976467285 "delta_1" 1.908 "dtNN"
-0.402030497229652 -0.3712364527334 0.0311790508384442 0.0622204560913674 0.112145997166793 0.736331170906816 0.766494106320624 0.114568025764016 "delta_1" 1.91 "dtNN"
-0.407999332056157 -0.375569389773058 0.0312405594009031 0.0622388497454518 0.113647692125865 0.736893748931835 0.766362187194785 0.114013643170686 "delta_1" 1.912 "dtNN"
-0.413936933126441 -0.379856800330615 0.0312999905559763 0.0627319534642199 0.115144477540142 0.736738310996545 0.766103624000619 0.113441573487192 "delta_1" 1.914 "dtNN"
-0.419838750078767 -0.384102350264932 0.031358347725184 0.0643114077899765 0.116642915910759 0.735841336775317 0.765723704145588 0.11285233134753 "delta_1" 1.916 "dtNN"
-0.425708579219768 -0.388303295632275 0.0314162771508879 0.0643264641208275 0.1181381306359 0.734830440147878 0.765221533746333 0.112246342691856 "delta_1" 1.918 "dtNN"
-0.431815569218849 -0.392459287382183 0.0314718615272275 0.0643425031260045 0.119629061166541 0.733696957030946 0.76459146236442 0.111622653871946 "delta_1" 1.92 "dtNN"
-0.438068987511017 -0.396570460424374 0.0315264028028134 0.0643572461624564 0.121113692737624 0.732451783347734 0.763841203280977 0.110982153190846 "delta_1" 1.922 "dtNN"
-0.444291716637115 -0.40063862582091 0.0315794154975814 0.0643706803655439 0.122595732088067 0.731091520714301 0.762970852661736 0.110324670473307 "delta_1" 1.924 "dtNN"
-0.450486052935965 -0.404660118228829 0.0316308916419309 0.0645315411573223 0.124067441323074 0.729614212065774 0.761974324954924 0.10964951658873 "delta_1" 1.926 "dtNN"
-0.456649286405753 -0.410343597922243 0.0316810623581458 0.0645471039690011 0.125535386954416 0.728026494213715 0.760859884701773 0.108957936133302 "delta_1" 1.928 "dtNN"
-0.462784197708584 -0.417226308849644 0.0317300402325263 0.064562223061153 0.126992788633029 0.726322626409715 0.759622940768664 0.108248752623798 "delta_1" 1.93 "dtNN"
-0.468886200566635 -0.424104590152823 0.0317772826912326 0.0644165700140567 0.128439079793192 0.724507388602662 0.758264635218165 0.10752281590413 "delta_1" 1.932 "dtNN"
-0.474956196026225 -0.430975847194514 0.0318227236024848 0.0645900928271402 0.129879418182383 0.722579846228363 0.756788506168816 0.106779914262909 "delta_1" 1.934 "dtNN"
-0.480993655947399 -0.437841059777902 0.0318680855485033 0.0646035190855252 0.129657802451156 0.720541935727124 0.755188566866177 0.106019623975832 "delta_1" 1.936 "dtNN"
-0.487000437793272 -0.444699786000754 0.0319112175126963 0.0646149917080114 0.128295506023591 0.718397987753423 0.75347314942716 0.105243035891144 "delta_1" 1.938 "dtNN"
-0.492972916816918 -0.451550628145641 0.0319532474055259 0.065304958329822 0.126926913997016 0.716140422061178 0.751635843205367 0.104449071530738 "delta_1" 1.94 "dtNN"
-0.49891081250497 -0.45839218579155 0.031993456065057 0.0663547127314591 0.125548604858146 0.713775496739829 0.749684089485514 0.103638171561557 "delta_1" 1.942 "dtNN"
-0.504815538176413 -0.464811730425117 0.0320321382799071 0.0663598672716383 0.124163347468338 0.711605663206363 0.747745501785685 0.102811006124184 "delta_1" 1.944 "dtNN"
-0.510684221861914 -0.468985731136536 0.0320694105997754 0.0673679266799496 0.122771517994738 0.71046711095733 0.745768258310345 0.101966544977889 "delta_1" 1.946 "dtNN"
-0.516519238912767 -0.473114011812903 0.0321055085206495 0.0673645107604355 0.12137442705292 0.70921751289753 0.743673970005627 0.101105916906871 "delta_1" 1.948 "dtNN"
-0.522317960178313 -0.477196016503888 0.0321400718999353 0.067359570513898 0.119971434363014 0.707846236114394 0.741463818155173 0.100228554308582 "delta_1" 1.95 "dtNN"
-0.528078474051833 -0.48123096332097 0.0321735161738034 0.0673540445596023 0.11856045593467 0.706362211843415 0.739135665519124 0.0993343173739575 "delta_1" 1.952 "dtNN"
-0.533804596324469 -0.485218316190846 0.0322048269488647 0.0673461305622456 0.117146549054682 0.704765353453266 0.736693139361696 0.098424174835445 "delta_1" 1.954 "dtNN"
-0.53949301526163 -0.48916088446489 0.0322353746994362 0.0678306469284757 0.11643160430648 0.703054176527235 0.734138926670528 0.09749709109501 "delta_1" 1.956 "dtNN"
-0.545595413186843 -0.493055047757403 0.0322639675820242 0.0681471353681516 0.118222193611919 0.701222916403705 0.731465711665177 0.0965539842978947 "delta_1" 1.958 "dtNN"
-0.551689767014447 -0.496899816205107 0.0322917986087716 0.0681467484507132 0.120014256962352 0.699281079561912 0.72868097166331 0.0955948547419747 "delta_1" 1.96 "dtNN"
-0.557753991017927 -0.500700896556953 0.0323170805199114 0.0681452429169792 0.121805665526326 0.697227694415402 0.725781227874167 0.0946190614107927 "delta_1" 1.962 "dtNN"
-0.563783264158005 -0.50444995017326 0.0323417811538971 0.0681421388565031 0.123599535788271 0.695061803130533 0.722776842768215 0.0936277970242306 "delta_1" 1.964 "dtNN"
-0.569779919415055 -0.508154620631942 0.0323644120327737 0.0681381491960767 0.125392904672988 0.692776767275355 0.719655803803436 0.0926198201055152 "delta_1" 1.966 "dtNN"
-0.575743191918741 -0.511809685041494 0.031457186912462 0.0693167474382108 0.127184954986627 0.690383145151915 0.71642996086681 0.0915965599193766 "delta_1" 1.968 "dtNN"
-0.581670172622329 -0.518264519099522 0.0304429676572842 0.069598254368898 0.129006434006518 0.687879108151911 0.713089715204227 0.0905576005737566 "delta_1" 1.97 "dtNN"
-0.587561533191565 -0.525052806479839 0.0293905638569618 0.0695703880596599 0.131032111223833 0.684919988119543 0.709646459264567 0.0895025219322669 "delta_1" 1.972 "dtNN"
-0.593418207984835 -0.531832820063804 0.0292360432512352 0.069541290902227 0.133064054691736 0.681000686956857 0.706096813912835 0.0884324355166672 "delta_1" 1.974 "dtNN"
-0.599239710527885 -0.538603145891368 0.0292561798892408 0.0695107189214665 0.135100888347308 0.676982515331051 0.702436933544908 0.0873463362098452 "delta_1" 1.976 "dtNN"
-0.605023887470743 -0.545362367288018 0.0292747703154226 0.0694786662047805 0.137140639972053 0.672872819875287 0.698673483296881 0.0862450044037729 "delta_1" 1.978 "dtNN"
-0.610770018390545 -0.552112641143467 0.029291700716178 0.0697434269282631 0.139186702183559 0.668676094568473 0.694811253054709 0.0851288024858693 "delta_1" 1.98 "dtNN"
-0.616477862117218 -0.558848253932166 0.0293078116613303 0.0697324180326393 0.141237461224648 0.664386828177888 0.690843596225092 0.0839968641820296 "delta_1" 1.982 "dtNN"
-0.62214956528416 -0.565575423727958 0.0293213218254423 0.0697200418332818 0.143291661381405 0.66001382295426 0.686777227047761 0.0828505690943707 "delta_1" 1.984 "dtNN"
-0.627782528683609 -0.572288218111793 0.0293352189637688 0.0697073745964453 0.145350193122522 0.655550630727945 0.682606948271041 0.081688746116798 "delta_1" 1.986 "dtNN"
-0.633374883074041 -0.578986659921416 0.0293463521339629 0.0696935860374234 0.147411324727713 0.651005116766372 0.678337108823966 0.0805124559525484 "delta_1" 1.988 "dtNN"
-0.638928815157513 -0.583332718359366 0.0293570533944697 0.0701380020454785 0.149475470644855 0.64637370585437 0.673974928514737 0.0793218998098646 "delta_1" 1.99 "dtNN"
-0.644442461943509 -0.587033957807368 0.028438883415375 0.0711974507142878 0.149873919197676 0.641661881767412 0.669510965085292 0.0781160962094512 "delta_1" 1.992 "dtNN"
-0.649915871213413 -0.590684418893342 0.0273470156315705 0.0711820001634292 0.150340277166108 0.636870366080148 0.664954386451369 0.0768964534618903 "delta_1" 1.994 "dtNN"
-0.655346233799015 -0.594287476778629 0.0262620260077284 0.0711336931013318 0.152346073381337 0.631998933724329 0.660305305635335 0.0756624574680166 "delta_1" 1.996 "dtNN"
-0.660738393391974 -0.59783936408053 0.0261934118650735 0.0710727122432708 0.154583186231542 0.627049750848924 0.655735414814126 0.0744139477646311 "delta_1" 1.998 "dtNN"
-0.666086950857796 -0.60134204548082 0.0262004867333481 0.0706008433614844 0.15682914139943 0.622691339829285 0.651086073739268 0.0731518801347843 "delta_1" 2 "dtNN"


==> data/delta_6_results_power.dat <==
-1.84278242822995 -1.05023213579979 -0.0231331212367549 -0.0129478017443003 0.0291335100160257 0.167996869454178 0.198530473980937 -0.0955943840108152 "delta_6" 0 "NN"
-1.87228926053118 -1.0865700325698 -0.0243865558142162 -0.0116179501447813 0.026871654147097 0.177024607316621 0.210473347169102 -0.0992213624598215 "delta_6" 0.05 "NN"
-1.89866572303512 -1.10692643442228 -0.0253814304992276 -0.00989783051225668 0.0261158851522434 0.184639236984702 0.221078360536979 -0.102779817251264 "delta_6" 0.1 "NN"
-1.9214784168236 -1.12697969209606 -0.0260898002932367 -0.00810307282184375 0.0241268538927402 0.192034490530952 0.230249590492539 -0.106258442390977 "delta_6" 0.15 "NN"
-1.94034954419692 -1.15778900155217 -0.0265867065703289 -0.00713341067792794 0.022412163829754 0.196916596231404 0.23785476946481 -0.109642562432232 "delta_6" 0.2 "NN"
-1.95525249489788 -1.18591405083271 -0.0268311676764955 -0.0065574352319101 0.0208362893796438 0.200310398979064 0.243880184239314 -0.112915155240334 "delta_6" 0.25 "NN"
-1.96613540196512 -1.21087315131115 -0.0286819602261821 -0.00640073764164795 0.0193614763557336 0.203247086028391 0.248232648427124 -0.116058010024996 "delta_6" 0.3 "NN"
-1.97274419418967 -1.23217945421967 -0.0352617371488875 -0.00656907531205564 0.017488888473934 0.203641551827588 0.250940364024297 -0.119053252101349 "delta_6" 0.35 "NN"
-1.97536988943798 -1.24936950553426 -0.0430120714892097 -0.00659946946685763 0.0160029636945332 0.203661453875222 0.251975272523481 -0.121883825798571 "delta_6" 0.4 "NN"
-1.9745390193567 -1.26204392619731 -0.0508463308624639 -0.00690474216313919 0.0143867726516862 0.201915105833018 0.251380046054461 -0.124534135063204 "delta_6" 0.45 "NN"
-1.97096477634418 -1.26992799287293 -0.0572427276487901 -0.00729366204478488 0.0133857269480259 0.198714227177885 0.249197707338386 -0.12699002376509 "delta_6" 0.5 "NN"
-1.96547020696302 -1.27293011307864 -0.0638256307466022 -0.00787022553099992 0.0123462907092682 0.195264607361381 0.245519587777556 -0.12923842220104 "delta_6" 0.55 "NN"
-1.95888199629647 -1.26770352070763 -0.0715807229901319 -0.00854528798776144 0.014002728571386 0.189205238916104 0.240417247542864 -0.131266803475435 "delta_6" 0.6 "NN"
-1.95194356866285 -1.26222197616843 -0.0776971075246458 -0.00916029467374557 0.0150242520063733 0.184159299346241 0.234071384675945 -0.133062685723769 "delta_6" 0.65 "NN"
-1.94524464380821 -1.2556188639861 -0.0833454279505862 -0.0098041793324124 0.0152555216878026 0.176202714912941 0.226601967246792 -0.134613293500694 "delta_6" 0.7 "NN"
-1.93918958904284 -1.24340530642485 -0.0895577997088561 -0.0106129759906678 0.0142354691974578 0.169579241514194 0.218184555852311 -0.13590610222519 "delta_6" 0.75 "NN"
-1.93402010544261 -1.22961642845493 -0.0935116101817624 -0.0112908837308228 0.011973209836354 0.161017239184554 0.209022824683565 -0.136929023805544 "delta_6" 0.8 "NN"
-1.9298505986486 -1.21530596833153 -0.0968151662709884 -0.0124519527179201 0.0104724998333834 0.153131513536224 0.199376552342913 -0.137671450923547 "delta_6" 0.85 "NN"
-1.92672349730382 -1.20142168595005 -0.100170907778725 -0.0133801547008127 0.00934971860445433 0.145124764329294 0.189447886846147 -0.138125163266158 "delta_6" 0.9 "NN"
-1.92465540393106 -1.18872408864181 -0.101527426637814 -0.0146064733544866 0.00783462336768947 0.137019313607576 0.179488037026645 -0.138285373091662 "delta_6" 0.95 "NN"
-1.92367305088903 -1.17777212278381 -0.102233423299327 -0.0160233014839094 0.0060428559150959 0.130054944465293 0.169780553623145 -0.1381515654548 "delta_6" 1 "NN"
-1.9238312597339 -1.16893996777674 -0.101055049464893 -0.0174312539136308 0.00410188710088777 0.123861613864218 0.160617255552532 -0.137728109087934 "delta_6" 1.05 "NN"
-1.92519996690102 -1.16247101831522 -0.0979999927071253 -0.0190687456589538 0.00277126297966634 0.11809151995088 0.152247006479307 -0.137024241170182 "delta_6" 1.1 "NN"
-1.92783295990658 -1.15852171338951 -0.0923372647956213 -0.0203961718320628 0.0015303968287701 0.114363494965148 0.144987579255404 -0.136053469845884 "delta_6" 1.15 "NN"
-1.93172860548729 -1.15720948901567 -0.0869904093303852 -0.0215480583806907 0.0002758375104297 0.112852146075751 0.139128932552387 -0.1348324997338 "delta_6" 1.2 "NN"
-1.93677049565677 -1.15862096959352 -0.0821181519563692 -0.0225866105180441 -0.00104662710848835 0.112793692604095 0.135002393023933 -0.133380034226627 "delta_6" 1.25 "NN"
-1.94267766974573 -1.16280645912973 -0.0775002277347514 -0.0240722940021718 -0.0033158131119071 0.115224789606597 0.132953837047224 -0.131715064828215 "delta_6" 1.3 "NN"
-1.94899907351735 -1.16974404120605 -0.0733756702141867 -0.025782942553306 -0.0064322979390341 0.120921015824362 0.133535498883341 -0.129856960403137 "delta_6" 1.35 "NN"
-1.95515051143191 -1.17928891352108 -0.0696175127197939 -0.0273046305924483 -0.00984434508776488 0.133160688116448 0.137831810195599 -0.127825378959438 "delta_6" 1.4 "NN"
-1.96052911933187 -1.19111244098742 -0.0652998000481131 -0.0288842831352137 -0.00791607419110896 0.151944086406774 0.161296194393528 -0.125641675017203 "delta_6" 1.45 "NN"
-1.9646655794152 -1.20465460728435 -0.0606004485317887 -0.0298029258635061 -0.00537617601911766 0.173970693383244 0.189266137961845 -0.123329543882814 "delta_6" 1.5 "NN"
-1.96733852368175 -1.2191236511191 -0.0583423920008802 -0.0306743084309561 -0.002340412623968 0.196910756546562 0.215160818406283 -0.120914835874359 "delta_6" 1.55 "NN"
-1.96861033639519 -1.23355257794135 -0.06333331827754 -0.0309018272918995 0.0011848664149291 0.21812067730462 0.238254969668876 -0.11842447021687 "delta_6" 1.6 "NN"
-1.96872354015208 -1.2469487450524 -0.0674636648058137 -0.0304495120865119 0.00415549051890551 0.237635208855443 0.258257199134787 -0.115884031776379 "delta_6" 1.65 "NN"
-1.96795421251783 -1.25847200713064 -0.0703817153244617 -0.0290911436536083 0.00781623071233539 0.254269487673283 0.27509629757593 -0.113316199551087 "delta_6" 1.7 "NN"
-1.96652291124191 -1.26757663324313 -0.070931488637232 -0.027211227229064 0.0109910508602844 0.268322618439261 0.288778710935217 -0.110740438786793 "delta_6" 1.75 "NN"
-1.9645954937807 -1.27310470601635 -0.0671321313785985 -0.0247854098029188 0.014430931733913 0.278986066046185 0.299289606434575 -0.108173383372885 "delta_6" 1.8 "NN"
-1.96231977409374 -1.27066075988666 -0.0696510528976687 -0.0209818439565176 0.0198378270282821 0.286386131983702 0.306670447327833 -0.105630588447257 "delta_6" 1.85 "NN"
-1.95986436797306 -1.26833959716296 -0.071285746814991 -0.0167669093928966 0.0262130284765761 0.292114568781394 0.311121083077736 -0.103127877109419 "delta_6" 1.9 "NN"
-1.95739485798432 -1.26620436160215 -0.0716486607558096 -0.0120927398857491 0.0321885148285905 0.294847328964646 0.313145885828036 -0.100683852301581 "delta_6" 1.95 "NN"
-1.95506113429008 -1.26430222221518 -0.070607361931544 -0.00704468598635088 0.0374118485520606 0.295761851216735 0.313438066682921 -0.0983219641440633 "delta_6" 2 "NN"
-1.95297217374235 -1.26267137279332 -0.068188400512898 -0.00184913660178998 0.0416780889152711 0.294637554057109 0.312632549515666 -0.0960725822527602 "delta_6" 2.05 "NN"
-1.95119644035595 -1.26134885454036 -0.0647403147064363 0.00383571130192728 0.0448275645229885 0.292424961546157 0.311069171494124 -0.0939747394631254 "delta_6" 2.1 "NN"
-1.94978819183547 -1.25986649845626 -0.0596829016152498 0.00934410587814061 0.0467441031016219 0.289610344818448 0.308848073542492 -0.0920774270631161 "delta_6" 2.15 "NN"
-1.94878682560797 -1.25378503929262 -0.0537803909143922 0.0148922114948903 0.0473131358167078 0.286670775760255 0.305978828126016 -0.0904398853756844 "delta_6" 2.2 "NN"
-1.94820683285783 -1.24784337409961 -0.0468676222750944 0.0199813077704676 0.0497996224761825 0.283084852672861 0.302516510272237 -0.0891310948856906 "delta_6" 2.25 "NN"
-1.9480403910769 -1.24223133690159 -0.0394166053532888 0.0243240100291094 0.0509886290261472 0.278316253743494 0.298450438713667 -0.0882286882231272 "delta_6" 2.3 "NN"
-1.94822955377494 -1.23704849529664 -0.0322960192516909 0.0265920614492902 0.0496633281735805 0.272411105546878 0.293634798327681 -0.0878162138391607 "delta_6" 2.35 "NN"
-1.94867610245062 -1.23232146903563 -0.0259831435712277 0.0272200361431522 0.0483460857547485 0.264661912280086 0.287731496876392 -0.0879791806309978 "delta_6" 2.4 "NN"
-1.94923906642512 -1.22800328709742 -0.0216245140972415 0.025277184253049 0.0506312770926082 0.255814058393655 0.280367893718506 -0.0888015279990057 "delta_6" 2.45 "NN"
-1.94973724391323 -1.22398505922956 -0.0195250522062901 0.0201571678218246 0.0587582845162643 0.245026594469982 0.271306859581311 -0.0903588178293929 "delta_6" 2.5 "NN"
-1.94997450473968 -1.22009866732002 -0.0357843934725536 0.0128127493193354 0.0655983510614279 0.233783737507649 0.260509088354136 -0.0927114826760678 "delta_6" 2.55 "NN"
-1.94975400473894 -1.21612900401321 -0.0553339532352125 0.00511670166456235 0.0702567083513705 0.221238628270441 0.248115146356871 -0.0958980698834305 "delta_6" 2.6 "NN"
-1.94887340007261 -1.21183201511491 -0.0579663938904978 -0.00360292189875044 0.0727692099652609 0.207752612499035 0.234367061464075 -0.0999207025542837 "delta_6" 2.65 "NN"
-1.9471796323438 -1.20694812985933 -0.0527842640587201 -0.0131984637873828 0.0721341212786805 0.194444520946122 0.219579568685246 -0.104742043683584 "delta_6" 2.7 "NN"
-1.94453899055359 -1.20123775546551 -0.0580826786851218 -0.024567908839179 0.0682064938481307 0.179015253011008 0.204103531606021 -0.110263434342839 "delta_6" 2.75 "NN"
-1.94087573813246 -1.1944848003833 -0.0708552096090254 -0.0278747822629914 0.061417727817308 0.164579608818163 0.188245485698992 -0.116313472868069 "delta_6" 2.8 "NN"
-1.93616803142028 -1.18652011465966 -0.0793354687623689 -0.028646362202039 0.0520106842167376 0.149650286507201 0.172262265709886 -0.122625010096688 "delta_6" 2.85 "NN"
-1.9304582696828 -1.17724235909183 -0.0922471991092957 -0.0313903433355651 0.0415858367393944 0.134345142138158 0.156367959905031 -0.128819447690365 "delta_6" 2.9 "NN"
-1.9238461701186 -1.16662601420398 -0.104282483571087 -0.0331492901120919 0.0297626417926359 0.118765295606664 0.140684456091522 -0.134405333279276 "delta_6" 2.95 "NN"
-1.91649659707163 -1.15473201444524 -0.116679095859099 -0.0303690735249675 0.0211555398384711 0.104533649748467 0.125332184495109 -0.138824518299873 "delta_6" 3 "NN"
-1.90862576879377 -1.14170862470075 -0.129468196349695 -0.0314288679249837 0.0270781098104038 0.0903406571674398 0.110419259615484 -0.141579593860605 "delta_6" 3.05 "NN"
-1.90049259686656 -1.12779558412905 -0.140818181116305 -0.0329896761074 0.034201093084989 0.0873510697092235 0.121039954615424 -0.142419299899734 "delta_6" 3.1 "NN"
-1.89237267217863 -1.11329593397299 -0.15017532340635 -0.03150880124274 0.033272457204641 0.0868988559934487 0.205574668055749 -0.141424672215145 "delta_6" 3.15 "NN"
-1.88454102545151 -1.09855691173948 -0.158550427296199 -0.0262154260305136 0.035467166968621 0.129544929303019 0.280316190324124 -0.138902010139252 "delta_6" 3.2 "NN"
-1.87723635183457 -1.08392388589754 -0.166346374812023 -0.021449171619436 0.0380418562837403 0.170652837577122 0.340994202374182 -0.135190817847031 "delta_6" 3.25 "NN"
-1.87062293131828 -1.06970561633412 -0.172220144465317 -0.0234342023780059 0.0401465132112602 0.205451230980636 0.387135237128503 -0.130565735650345 "delta_6" 3.3 "NN"
-1.8647858175515 -1.05614551457226 -0.175566396190087 -0.0234184074358794 0.0392268856549518 0.23215149191128 0.419576247508055 -0.125236154141208 "delta_6" 3.35 "NN"
-1.85974162645657 -1.04342315615271 -0.176423389044495 -0.0209538535446763 0.0502843738815415 0.250824110264849 0.439380612784512 -0.119382706832461 "delta_6" 3.4 "NN"
-1.85547765301336 -1.03706100242636 -0.173202385840669 -0.0177157995389534 0.0675554646319496 0.262169803527547 0.447568052211362 -0.113191031300741 "delta_6" 3.45 "NN"
-1.85200283589962 -1.03456050624782 -0.16599844014831 -0.0155404042670635 0.0874133626859661 0.266879146210951 0.445150566489505 -0.10686573328573 "delta_6" 3.5 "NN"
-1.8493967702354 -1.03294120077475 -0.155211026890058 -0.013588424283816 0.103560604114135 0.265503835584018 0.433209994526536 -0.100634724120948 "delta_6" 3.55 "NN"
-1.8478130544736 -1.03238793317699 -0.142764420856454 -0.0120990097559552 0.115518340288824 0.258465686568635 0.412951572911272 -0.0947396468197957 "delta_6" 3.6 "NN"
-1.84751494943476 -1.02841035536274 -0.129163563374221 -0.00975515277563543 0.125924980825804 0.246212094026079 0.385787125489838 -0.0894263086607455 "delta_6" 3.65 "NN"
-1.84876586046024 -1.02434834377469 -0.123598968911783 -0.00882071912848481 0.134456204665106 0.229237943980369 0.35329864410257 -0.0849321011472382 "delta_6" 3.7 "NN"
-1.85170446786801 -1.02241897289777 -0.124676618666776 -0.00835815055328304 0.141409293056912 0.208131861371675 0.317266545312912 -0.0814745252495828 "delta_6" 3.75 "NN"
-1.85646646616567 -1.02277087120324 -0.124954232873371 -0.00690435916302068 0.146374689852303 0.20274756048799 0.279602737102205 -0.0792433578733105 "delta_6" 3.8 "NN"
-1.86305172604172 -1.02547562920681 -0.125347865538349 -0.00437979282555467 0.147743340410313 0.21144499032727 0.242321360577839 -0.078386309198084 "delta_6" 3.85 "NN"
-1.8713052365449 -1.03050505249272 -0.126344074958726 -0.00353855789880542 0.14395481994511 0.216157550165032 0.226227708324483 -0.0790016528010337 "delta_6" 3.9 "NN"
-1.88090475424242 -1.03770754268687 -0.130394370276142 -0.00374071438547929 0.137404888899941 0.223950169441276 0.233886351523885 -0.0811295103018805 "delta_6" 3.95 "NN"
-1.89136432627005 -1.04679468380084 -0.140195417616368 -0.00523054324322003 0.131840098763055 0.229469159474022 0.238879289019145 -0.0847433987227921 "delta_6" 4 "NN"
-1.90208815503846 -1.05735452150729 -0.154186222102414 -0.00864594668271979 0.129355258930992 0.232307353639735 0.241251246974386 -0.0897582887260358 "delta_6" 4.05 "NN"
-1.91242568589776 -1.06886056249297 -0.160452833897609 -0.0174281446184894 0.128961262599501 0.232710185655087 0.241160591745856 -0.0960272800360705 "delta_6" 4.1 "NN"
-1.92174280350977 -1.08071636242626 -0.168289812481047 -0.035825954836828 0.128599427801965 0.231165790263504 0.2388751444091 -0.103358801897303 "delta_6" 4.15 "NN"
-1.92948904613228 -1.09231028456241 -0.177995047900555 -0.0546191745534359 0.128610303015207 0.227750525204995 0.234810288004422 -0.111527758488945 "delta_6" 4.2 "NN"
-1.93523439211258 -1.10305778526095 -0.188355557637529 -0.069017816974549 0.129175121077735 0.22310179981827 0.229504544735232 -0.120298689169812 "delta_6" 4.25 "NN"
-1.93870073736323 -1.1124599475808 -0.201703439671276 -0.0792322036482066 0.130009765091167 0.217877352671222 0.223595834540512 -0.129442589031709 "delta_6" 4.3 "NN"
-1.93975874803576 -1.12012207739694 -0.215290419358757 -0.087069208329261 0.131618705729804 0.212739620532183 0.217788525940393 -0.138752046281946 "delta_6" 4.35 "NN"
-1.93841133514785 -1.12577132914163 -0.228733932300596 -0.0942442737076634 0.132891280052074 0.208217548406198 0.212785914680617 -0.14805612834042 "delta_6" 4.4 "NN"
-1.93476944108701 -1.12132167005072 -0.24365036323875 -0.100019887639887 0.133370780321041 0.204876937003277 0.209166421489587 -0.157222326752341 "delta_6" 4.45 "NN"
-1.92902701199704 -1.11464621896522 -0.259547945073603 -0.104823268441279 0.132828578792319 0.202779418842623 0.207126587519265 -0.166160832651718 "delta_6" 4.5 "NN"
-1.92143106684099 -1.106259912508 -0.282083558950431 -0.108861882596844 0.129829573103701 0.20178681598342 0.206280701566343 -0.174812353729648 "delta_6" 4.55 "NN"
-1.91226716049498 -1.09987843487962 -0.322772956919374 -0.114656409972164 0.125353704193055 0.200945583662433 0.208505818519104 -0.183143898510975 "delta_6" 4.6 "NN"
-1.90182899733163 -1.09538759974726 -0.355480296097335 -0.117286423604263 0.120877824051955 0.198931661747113 0.211643807152998 -0.191136084920607 "delta_6" 4.65 "NN"
-1.89041908241229 -1.08922699812092 -0.376692018824538 -0.117790317356218 0.114752473287028 0.195385402405233 0.211263234629631 -0.198770951570979 "delta_6" 4.7 "NN"
-1.87833289392424 -1.08164303952006 -0.394080198542881 -0.115951928570796 0.108488667570116 0.190041970290602 0.207271857828027 -0.206028710289138 "delta_6" 4.75 "NN"
-1.86585800417785 -1.07290107410858 -0.410818737658588 -0.109181109292434 0.10091669816571 0.182953305912321 0.199732822221907 -0.212876759455937 "delta_6" 4.8 "NN"
-1.85326195189739 -1.0632742454982 -0.426569337523688 -0.100312788847496 0.0917328509474375 0.175165135599293 0.188877644189711 -0.219272086650183 "delta_6" 4.85 "NN"
-1.84079646436706 -1.05303787597024 -0.438693020538126 -0.0869733047045838 0.0797600371405611 0.166730557559704 0.175054582392833 -0.225160248175492 "delta_6" 4.9 "NN"
-1.82868783600217 -1.04245778310429 -0.447879905038868 -0.0724696693893359 0.0675034264631851 0.15844470261088 0.163704092968566 -0.230476301639246 "delta_6" 4.95 "NN"
-1.81714227923478 -1.03178978319959 -0.457276881846029 -0.0592668194748729 0.0553199543147178 0.150957476927058 0.155890969368287 -0.235150809943615 "delta_6" 5 "NN"
-1.80634422921637 -1.02127180022861 -0.465554252273385 -0.0474911891734697 0.0430555007239295 0.144054479462354 0.149488860949202 -0.239114803572435 "delta_6" 5.05 "NN"
-1.79645375403845 -1.01112859227828 -0.473193314818424 -0.0383793821192989 0.0540205699475118 0.13778786369363 0.144497080149126 -0.242300661708657 "delta_6" 5.1 "NN"
-1.78761390171062 -1.00156558553947 -0.477115823331439 -0.0444341005934197 0.0578360037445498 0.132389146046754 0.140291829661215 -0.244650785946748 "delta_6" 5.15 "NN"
-1.77995038790453 -0.992774785146958 -0.478812018356134 -0.0590576917386207 0.0592138126436144 0.127546878921193 0.136527180686008 -0.246118658539801 "delta_6" 5.2 "NN"
-1.77357221755542 -0.98492713528957 -0.481185407124287 -0.0709188601364028 0.0606721513469901 0.129371946700878 0.134419073019052 -0.246669618740686 "delta_6" 5.25 "NN"
-1.76857092273946 -0.978176693306757 -0.48080600992631 -0.0816602091511264 0.0626903318044756 0.129621752580707 0.149123740536645 -0.246282033141784 "delta_6" 5.3 "NN"
-1.76502004391156 -0.972657918878702 -0.476911674816904 -0.0899322644680939 0.0650420966679701 0.127774295688025 0.158979740380823 -0.2449461939066 "delta_6" 5.35 "NN"
-1.76297790722949 -0.968483752325814 -0.469217205790445 -0.0959630602237862 0.0670182538992199 0.12805845743866 0.163903550427957 -0.242667774081932 "delta_6" 5.4 "NN"
-1.76247777423276 -0.965743326954358 -0.459506638644811 -0.101694010607664 0.0700980469856674 0.129785889952846 0.163935767607358 -0.239458562415508 "delta_6" 5.45 "NN"
-1.76353184426171 -0.964504117389559 -0.447344324726552 -0.105452131438401 0.0718836782070769 0.126389373581571 0.159313663819293 -0.235341514991302 "delta_6" 5.5 "NN"
-1.76613132418562 -0.964805832492159 -0.432546360103486 -0.108349085754187 0.0729898511362932 0.127650922092132 0.150371525790802 -0.230345008776777 "delta_6" 5.55 "NN"
-1.7702407658473 -0.966665473209571 -0.411225366748192 -0.108779755537585 0.0716314776454572 0.128458970526925 0.137661373638398 -0.224499634495027 "delta_6" 5.6 "NN"
-1.77580103926456 -0.970073741321263 -0.389986692313377 -0.109190524051685 0.067906005445761 0.126047316519503 0.131889296935085 -0.217838405165749 "delta_6" 5.65 "NN"
-1.78273457920042 -0.975001324345451 -0.362333994002348 -0.109152433558211 0.0621653890895569 0.128628030288025 0.13416059591623 -0.210393718514201 "delta_6" 5.7 "NN"
-1.79093774774592 -0.981394671179304 -0.33061729553142 -0.107892386425729 0.0555960422909837 0.131390041245406 0.136619882539496 -0.202192186030013 "delta_6" 5.75 "NN"
-1.80029287041911 -0.989182588554425 -0.294985459457875 -0.107346395871268 0.0460724545811395 0.134057711907345 0.139316378587452 -0.193261969265013 "delta_6" 5.8 "NN"
-1.81065700472239 -0.998267103522235 -0.25019387426327 -0.105892721392398 0.0337250640559064 0.136651680913312 0.145100797771684 -0.183618971098418 "delta_6" 5.85 "NN"
-1.82187910752675 -1.00854172122084 -0.215184271899227 -0.104981122570973 0.019117333723963 0.139388675453361 0.181983611293542 -0.173276391247913 "delta_6" 5.9 "NN"
-1.83379380196809 -1.01988095356443 -0.19502095182336 -0.1039428949931 0.0038201556352917 0.141800494619611 0.223414401283074 -0.162240019120036 "delta_6" 5.95 "NN"
-1.84622750851848 -1.03214709424313 -0.168975623841034 -0.0791702768609301 0.00689593840451075 0.143262459891373 0.269364546518212 -0.1505077568653 "delta_6" 6 "NN"
-0.973035136983032 -0.168354555757502 -0.0544752193913416 -0.030989075653746 0.0142535597327572 0.0847884099924854 0.167764683144293 -0.0466854344277312 "delta_6" 0 "dtNN"
-0.972834117985044 -0.165472809912935 -0.0623089624196436 -0.0360647138534573 0.0069666174020635 0.0868214881814823 0.166487883612013 -0.0508150929059253 "delta_6" 0.05 "dtNN"
-0.973300869444401 -0.163161478717528 -0.0698344579477277 -0.0408229162668315 0.000332020503657438 0.0891730938497459 0.164503422970961 -0.0544827418286509 "delta_6" 0.1 "dtNN"
-0.97451868764033 -0.161465646732416 -0.0758117579423765 -0.045113940383799 -0.00535881720293396 0.0918051765627105 0.161711384593071 -0.0576826225720914 "delta_6" 0.15 "dtNN"
-0.976575170560958 -0.160440946634912 -0.0811920199470829 -0.0489921200092697 -0.0103236137141891 0.0946698455094546 0.158001535254521 -0.0604146204909217 "delta_6" 0.2 "dtNN"
-0.979566186275326 -0.160146608597119 -0.086213246133157 -0.0522141384060197 -0.0143541613167044 0.0971248196097529 0.153271514568132 -0.0626851232193423 "delta_6" 0.25 "dtNN"
-0.983577839399114 -0.160644443020371 -0.0904325434127606 -0.0551238780485962 -0.0174396152621585 0.100294394547893 0.147415874783145 -0.064507145893695 "delta_6" 0.3 "dtNN"
-0.988698392506545 -0.161995355204429 -0.0941837172463246 -0.0572738221612541 -0.0195667019044199 0.103511444650725 0.140341290798855 -0.0659009187927009 "delta_6" 0.35 "dtNN"
-0.99499766905383 -0.164260006147086 -0.097149992011478 -0.059204975888325 -0.0207097764385753 0.106701253706999 0.131976485323943 -0.0668934746580123 "delta_6" 0.4 "dtNN"
-1.00253285839672 -0.167483766740949 -0.0996921737919502 -0.0601812912657091 -0.0207611166649081 0.109240800609547 0.130001158593055 -0.0675187449957745 "delta_6" 0.45 "dtNN"
-1.01133522611031 -0.171701016211917 -0.101694743914727 -0.0606792751473632 -0.019825190450392 0.111187798612669 0.132157266506034 -0.0678168297415732 "delta_6" 0.5 "dtNN"
-1.02141420250113 -0.1769290562981 -0.103156536774358 -0.060560790249237 -0.0178225723249685 0.113749512067285 0.134005058029056 -0.0678334944249869 "delta_6" 0.55 "dtNN"
-1.03274169257515 -0.183157992977098 -0.104307768162099 -0.060038253109 -0.0148697680891755 0.116067710362013 0.13546495504179 -0.0676190731380404 "delta_6" 0.6 "dtNN"
-1.04526384430769 -0.190355549554012 -0.104927038224642 -0.058685690143646 -0.0108818379096324 0.117954601861785 0.136463459659212 -0.0672272125114403 "delta_6" 0.65 "dtNN"
-1.05888312859222 -0.198458916111705 -0.10555898778263 -0.0570868434589127 -0.00601033500327575 0.119337984796658 0.136931411536409 -0.0667136395390853 "delta_6" 0.7 "dtNN"
-1.0734710601458 -0.214541261489642 -0.105697682446602 -0.0551853962316929 -0.000438528914079472 0.120152584478198 0.136805422642901 -0.0661347313886425 "delta_6" 0.75 "dtNN"
-1.0888602616114 -0.228849927101084 -0.105900266675842 -0.0528202229404778 0.00555308320477232 0.120341463633784 0.136030597508901 -0.0655459634111959 "delta_6" 0.8 "dtNN"
-1.10484669528068 -0.239184339250821 -0.106204046525417 -0.0505102614842983 0.0116376435463945 0.119857989973666 0.134561901414377 -0.0650003072114455 "delta_6" 0.85 "dtNN"
-1.1211952822712 -0.249878661737986 -0.10680685385948 -0.0479303830577168 0.0181503085793684 0.118664772099778 0.132360407967877 -0.0645469685147896 "delta_6" 0.9 "dtNN"
-1.13763473455205 -0.260724281983695 -0.107945709154209 -0.0457036884218676 0.0241153838628894 0.116735628806316 0.129399016145694 -0.0642298102779821 "delta_6" 0.95 "dtNN"
-1.15386152577159 -0.271503906742216 -0.108164752367266 -0.0439894452025724 0.0298287540749345 0.114055856273338 0.125656114845937 -0.0640862617475823 "delta_6" 1 "dtNN"
-1.16954141819987 -0.28198553072824 -0.108092421391286 -0.0419092838315034 0.034818498395751 0.110618192189808 0.121120498214884 -0.0641461848781104 "delta_6" 1.05 "dtNN"
-1.18429954234662 -0.291931898025067 -0.108017705981422 -0.0399209228566745 0.0386552486648266 0.106427407343565 0.115784447180991 -0.0644307048194287 "delta_6" 1.1 "dtNN"
-1.19772442929909 -0.30110763171175 -0.108415046819402 -0.0388164116292454 0.0419097445151958 0.10149366278112 0.10964572710174 -0.0649514923029628 "delta_6" 1.15 "dtNN"
-1.20936476132634 -0.309277408618524 -0.109383119931791 -0.0378537160708735 0.0438442255823633 0.0958327435936329 0.102707376166134 -0.0657099067286991 "delta_6" 1.2 "dtNN"
-1.21874068926843 -0.316210646956109 -0.109671544862666 -0.037298574621384 0.0442395113729649 0.0894664600653108 0.0950302070494389 -0.0666967037288472 "delta_6" 1.25 "dtNN"
-1.22534979930575 -0.321677111024013 -0.110374283159157 -0.0375346502232048 0.0440136161564461 0.0824164064306194 0.0867647467459352 -0.0678914730704889 "delta_6" 1.3 "dtNN"
-1.22870576555222 -0.325449456550108 -0.111148613593166 -0.0383770786651013 0.0422920097194954 0.0747095242602452 0.0779478591593338 -0.0692630997345205 "delta_6" 1.35 "dtNN"
-1.22837549989274 -0.327289729064147 -0.111847348755947 -0.039328984786038 0.0397856142675154 0.0693142743096896 0.0755227617130406 -0.0707699382625157 "delta_6" 1.4 "dtNN"
-1.22403710663944 -0.326951298719752 -0.112077858422943 -0.0407155758326135 0.0362024492796538 0.0692978678516007 0.0754378483144218 -0.0723605915374557 "delta_6" 1.45 "dtNN"
-1.21553941202412 -0.324164888594916 -0.112153315698379 -0.0428666993253886 0.0313639626917324 0.0681763401797592 0.0742989678145034 -0.073974594089794 "delta_6" 1.5 "dtNN"
-1.20293746297658 -0.318646202811494 -0.11204956645742 -0.0448312410497066 0.0259761170460598 0.0660330744696125 0.072195903480928 -0.0755434163316827 "delta_6" 1.55 "dtNN"
-1.18650841421015 -0.310115362655703 -0.108619320683849 -0.0474684584179592 0.0191808782819742 0.0632382394381389 0.0692409290125674 -0.0769917203014378 "delta_6" 1.6 "dtNN"
-1.16672571508581 -0.296606249623875 -0.105104077044986 -0.0493472758532318 0.00967348116253341 0.0596242609199439 0.0655537437005123 -0.0782397238462263 "delta_6" 1.65 "dtNN"
-1.14423205912872 -0.272562717947937 -0.101148989725968 -0.0514339334299073 -7.9137839826271e-05 0.0556099202275672 0.0612779690665259 -0.0792070308958174 "delta_6" 1.7 "dtNN"
-1.11982384059913 -0.251113817095921 -0.0966351964883627 -0.0532815118629283 -0.00984425086306229 0.0510952536726895 0.0565500186824612 -0.0798185173104135 "delta_6" 1.75 "dtNN"
-1.09447427902695 -0.229862662158857 -0.0894785249085565 -0.0533527659143979 -0.0199473569789915 0.0462305134069415 0.0515123895363216 -0.0800125807622568 "delta_6" 1.8 "dtNN"
-1.06936417163231 -0.206418346677385 -0.0879104143698625 -0.0502521980951798 -0.0302155102370592 0.0415526937881395 0.0635832678031267 -0.0797499394610523 "delta_6" 1.85 "dtNN"
-1.04588804627217 -0.181959238478552 -0.0875462620597673 -0.0495985192063495 -0.0320191205585268 0.0367751852352856 0.0870642503308159 -0.0790217019256452 "delta_6" 1.9 "dtNN"
-1.02556153148229 -0.158050276090751 -0.0892449479713578 -0.0518511536274396 -0.0275351820001841 0.0320350619589882 0.10642462532681 -0.0778545001594874 "delta_6" 1.95 "dtNN"
-1.00985225915632 -0.136512812824024 -0.0942897732071092 -0.0617420811109015 -0.0208673183361175 0.0290422369404103 0.120212905586544 -0.0763110244738112 "delta_6" 2 "dtNN"
-0.999924595027737 -0.131204577649395 -0.0979618372981376 -0.0556992509954586 -0.00860819460956364 0.0260903792600971 0.127469072975839 -0.0744835249727694 "delta_6" 2.05 "dtNN"
-0.996390649315948 -0.148051567423821 -0.100827505394183 -0.047468802332664 0.00440963571488651 0.028597224710742 0.127943194779002 -0.0724821182409066 "delta_6" 2.1 "dtNN"
-0.999127964805941 -0.165672301054422 -0.102434583495978 -0.0408730129110983 0.00768416364503532 0.0487203998447566 0.122186388924989 -0.0704190576198401 "delta_6" 2.15 "dtNN"
-1.00723835671552 -0.183081588863731 -0.102222362203291 -0.0337502169816489 0.00881391185778113 0.0659002317512204 0.113157005673222 -0.0683917589272808 "delta_6" 2.2 "dtNN"
-1.01918589080858 -0.2001828055332 -0.10011693307148 -0.0267527588163733 0.00925532292060394 0.0800079190187802 0.119000180994294 -0.0664702217029251 "delta_6" 2.25 "dtNN"
-1.03310110194347 -0.217920423058406 -0.0997956243051348 -0.0213440513539748 0.00943541676563653 0.0912101139726115 0.117953004233212 -0.0646924477402253 "delta_6" 2.3 "dtNN"
-1.04714080214503 -0.235273817840174 -0.102424053262198 -0.0157925554686429 0.00973240894590388 0.105674911531978 0.110493343230879 -0.063068739241872 "delta_6" 2.35 "dtNN"
-1.05984372730698 -0.253025881052738 -0.105345081502793 -0.0101960065108883 0.010764056644327 0.115058842705098 0.122930465330126 -0.0615949273863406 "delta_6" 2.4 "dtNN"
-1.07032193268924 -0.269929585905669 -0.108057936491689 -0.00490793717067739 0.0135158885761517 0.125624255142532 0.135144237450533 -0.0602709462107797 "delta_6" 2.45 "dtNN"
-1.07829569761372 -0.284459248510305 -0.111201297962199 -0.00042932787064065 0.01926673689669 0.133734212296492 0.144107315693397 -0.0591163133665401 "delta_6" 2.5 "dtNN"
-1.0839695005756 -0.299673300113503 -0.114170937462034 0.00272807522254037 0.0279971429109442 0.13880291055824 0.149702749480876 -0.0581801838038318 "delta_6" 2.55 "dtNN"
-1.08787332564976 -0.312285188789769 -0.11671002434252 0.00459574443130029 0.035442582243684 0.140483121002918 0.152000417474077 -0.0575432830429592 "delta_6" 2.6 "dtNN"
-1.09061697723234 -0.325162545085108 -0.11968892066649 0.00349291655977191 0.043972737048013 0.139737334303672 0.151288645801427 -0.0573026416324709 "delta_6" 2.65 "dtNN"
-1.09282816339834 -0.334856266950599 -0.121460912371092 0.00148618166498127 0.0519291765233182 0.136872312509779 0.148057980614426 -0.0575606097739228 "delta_6" 2.7 "dtNN"
-1.09504750405601 -0.341057021290432 -0.123981085847712 -0.00290970298512128 0.0583877432905413 0.131977807791994 0.142971698061575 -0.0583904708495569 "delta_6" 2.75 "dtNN"
-1.09769379751407 -0.344568699082601 -0.124824390182774 -0.00983403527303905 0.0628898129378264 0.126146176137263 0.136796561631678 -0.0598121098631121 "delta_6" 2.8 "dtNN"
-1.10078703552309 -0.337690336392765 -0.1262502047559 -0.0197664791817828 0.0647497388489229 0.119265148691801 0.130265464048152 -0.0617576218077537 "delta_6" 2.85 "dtNN"
-1.10437198285184 -0.317224336306919 -0.126896585318524 -0.03175927353483 0.0654323967237243 0.121706378175302 0.124439296549319 -0.0640475213825919 "delta_6" 2.9 "dtNN"
-1.10840307338452 -0.276619983933707 -0.126629028533923 -0.045368786702619 0.062935040768664 0.123324446060195 0.133248138581496 -0.0663851098394052 "delta_6" 2.95 "dtNN"
-1.1127781088726 -0.286825157210876 -0.126474108490565 -0.058876293575827 0.0591529759495998 0.127511333978837 0.138303874334078 -0.0684013101451123 "delta_6" 3 "dtNN"
-1.1173606490845 -0.297291041703699 -0.118196580025704 -0.0726065323568961 0.0534769273704321 0.126903308592385 0.13870985062194 -0.0697819922126988 "delta_6" 3.05 "dtNN"
-1.12199505571746 -0.307622760937251 -0.12404565406587 -0.0699259138726385 0.0456869067831838 0.121206231981629 0.133695385337956 -0.0704505363391708 "delta_6" 3.1 "dtNN"
-1.12651365030869 -0.317459947833086 -0.120320826766692 -0.0626422353504557 0.0481094172063843 0.112428429007006 0.12771216691134 -0.0706443526263822 "delta_6" 3.15 "dtNN"
-1.13077392859922 -0.326502670894132 -0.120143328766436 -0.0582348997097601 0.0507020816563912 0.104346812882183 0.231689052186307 -0.0707882593304103 "delta_6" 3.2 "dtNN"
-1.13465429803387 -0.334521116050817 -0.132421379039857 -0.0571714315229839 0.0477696802469327 0.123785943808811 0.319470249890051 -0.0712742789277856 "delta_6" 3.25 "dtNN"
-1.13807341593147 -0.339774426517828 -0.142527556754293 -0.0591656654585391 0.039355968075669 0.187287311531783 0.389895647437341 -0.0723336447817905 "delta_6" 3.3 "dtNN"
-1.14099731886053 -0.341974241791133 -0.150409386884626 -0.0647499078412308 0.0231990843814112 0.237908823759425 0.443413575465208 -0.0740136813239364 "delta_6" 3.35 "dtNN"
-1.1434492408468 -0.343792352464426 -0.155296203420265 -0.0726214217382952 0.00930035269230611 0.27497495865352 0.481008735114224 -0.076208230775795 "delta_6" 3.4 "dtNN"
-1.14549994109281 -0.345298249611288 -0.157361493092121 -0.0821551542695873 0.0129408231946164 0.299025024322225 0.503941648402769 -0.0787062694247955 "delta_6" 3.45 "dtNN"
-1.14725754735674 -0.346576270657315 -0.156429475343801 -0.0922577265861049 0.0154406587709021 0.311218564622206 0.513771486670779 -0.081241706262186 "delta_6" 3.5 "dtNN"
-1.14885170832714 -0.347724566937922 -0.155579014988541 -0.101907064926928 0.0167538085188825 0.313095283414218 0.51235542604509 -0.0835474400361478 "delta_6" 3.55 "dtNN"
-1.15041723500365 -0.348837439740243 -0.152517761018071 -0.107684303503086 0.0199290011148239 0.306412378081697 0.501805885808001 -0.0853994260049774 "delta_6" 3.6 "dtNN"
-1.1520690246245 -0.349986330872446 -0.159656779476019 -0.107785973232519 0.0226297952840826 0.293053238587847 0.484361763856537 -0.0866528819122087 "delta_6" 3.65 "dtNN"
-1.1539042770018 -0.351228585269751 -0.166127861212747 -0.0975298653613077 0.0280735491881587 0.274822622630271 0.462173680342194 -0.0872617491051 "delta_6" 3.7 "dtNN"
-1.15598263483605 -0.352585202532997 -0.170104711647801 -0.0817320660555154 0.0344511431530625 0.25331766573874 0.437155089395554 -0.0872790717767975 "delta_6" 3.75 "dtNN"
-1.15833025156773 -0.35406049306347 -0.173076545938027 -0.0747205601927294 0.0414564745192498 0.229809492265697 0.410812348994905 -0.08684668808535 "delta_6" 3.8 "dtNN"
-1.16093338179093 -0.355624621594839 -0.174204189433395 -0.0712203350696914 0.0476100993645476 0.205196937081228 0.38420139597823 -0.0861672448766518 "delta_6" 3.85 "dtNN"
-1.16375242199219 -0.357237015833295 -0.174380706173077 -0.0705231435479603 0.0537693937216993 0.180066805630081 0.357899675374431 -0.0854786814981972 "delta_6" 3.9 "dtNN"
-1.16671565915727 -0.358833807128522 -0.173606087454315 -0.0709616138790088 0.0582592510612461 0.154681503390877 0.33202601283469 -0.0850281134010899 "delta_6" 3.95 "dtNN"
-1.16972890150279 -0.360328749719198 -0.171727757815415 -0.0725371170192739 0.0610180254424267 0.129100638612081 0.306303990877748 -0.0850444123015748 "delta_6" 4 "dtNN"
-1.17268544704119 -0.361647904317447 -0.168832187163609 -0.0743178425588105 0.0611495178281549 0.103200812366101 0.280077550921353 -0.0857317265421488 "delta_6" 4.05 "dtNN"
-1.17546864676074 -0.362701348097453 -0.164363183372921 -0.0774618558785073 0.0587926465972544 0.104960762365465 0.252370857051853 -0.0872484000458406 "delta_6" 4.1 "dtNN"
-1.17796551280149 -0.36439684517585 -0.158091549283918 -0.0819311578046751 0.0529307281195646 0.103552821948464 0.221967962867625 -0.089706693012231 "delta_6" 4.15 "dtNN"
-1.1800687363761 -0.369013071743791 -0.150513126470832 -0.0874851218770427 0.0446455772386782 0.0981041890210856 0.187564829619497 -0.093165902971092 "delta_6" 4.2 "dtNN"
-1.18168456922237 -0.373568662147747 -0.144562248039549 -0.0946105592234643 0.0347852003506166 0.0884606772600196 0.147900993117529 -0.0976358831828841 "delta_6" 4.25 "dtNN"
-1.18274261183351 -0.377877984702665 -0.148493543376895 -0.102304020704478 0.0231804770401811 0.0745207110878312 0.102105011055629 -0.103076025445263 "delta_6" 4.3 "dtNN"
-1.18318407267328 -0.381782869183425 -0.152809368720183 -0.107927686039674 0.00932824998738169 0.0629298045346187 0.0652469069634933 -0.109396162504983 "delta_6" 4.35 "dtNN"
-1.18297308922415 -0.385167004467173 -0.152174164914218 -0.100763977022818 -0.0103227503945389 0.0475137066703653 0.0534378552094001 -0.116464106944667 "delta_6" 4.4 "dtNN"
-1.18209546796154 -0.387964583097545 -0.144748126586333 -0.0981063438894458 -0.0169353703477517 0.036323844623398 0.0410722493596467 -0.124107412279817 "delta_6" 4.45 "dtNN"
-1.18055959369084 -0.390150154989326 -0.150198686568252 -0.0999169845478836 -0.0221882168631451 0.0251574957388183 0.0290959906775576 -0.13212672678728 "delta_6" 4.5 "dtNN"
-1.1783965810472 -0.391738906972334 -0.174476326437129 -0.100804635000083 -0.0270804898190051 0.0135705407388522 0.0191834773536435 -0.140301053912769 "delta_6" 4.55 "dtNN"
-1.17566372586933 -0.392771656073703 -0.181020538281908 -0.0986653040219583 -0.0410746455845674 0.00274091099243257 0.0105189240596439 -0.148406083954507 "delta_6" 4.6 "dtNN"
-1.17244327427925 -0.393315013640058 -0.188221211025794 -0.0932076134925127 -0.0471875361409455 -0.00659875435402402 0.00225245254891915 -0.156226945774269 "delta_6" 4.65 "dtNN"
-1.16883521331488 -0.402929306360225 -0.198953705615859 -0.0840635197863399 -0.0510819154275155 -0.0148997049115687 -0.000994830197868612 -0.163568964146287 "delta_6" 4.7 "dtNN"
-1.16496470728464 -0.459817422354515 -0.210406320958358 -0.0806460020669726 -0.0541131771854211 -0.0224831024032337 0.00401481158420536 -0.170272587830549 "delta_6" 4.75 "dtNN"
-1.16096738214648 -0.510995193501853 -0.221145643878024 -0.0810991430259127 -0.054561559789811 -0.0257742506289611 0.00903641748094497 -0.176213110609551 "delta_6" 4.8 "dtNN"
-1.15699069508626 -0.556107543954482 -0.231886894876212 -0.0771292326329043 -0.0497001892729071 -0.0297506173834232 0.0139143449472985 -0.181307296394548 "delta_6" 4.85 "dtNN"
-1.15318210976196 -0.595367656839732 -0.24534016431097 -0.0788977010901728 -0.0421768243261953 -0.0353007581308582 0.018508305002479 -0.185508133074863 "delta_6" 4.9 "dtNN"
-1.1498024916923 -0.628405515448204 -0.25811268216623 -0.0821451016892589 -0.0403251249996117 -0.0287018528764622 0.0226834999820342 -0.188797857864889 "delta_6" 4.95 "dtNN"
-1.14691195420684 -0.655114584796312 -0.272396752471688 -0.0851779190264019 -0.0362209251918792 -0.0213008511164314 0.0263302297420256 -0.191182505413367 "delta_6" 5 "dtNN"
-1.14454566078938 -0.676331426550806 -0.285200346542474 -0.0875419838673404 -0.0346493857385926 -0.00883416013362104 0.0293733557329388 -0.192683946064579 "delta_6" 5.05 "dtNN"
-1.14276778110447 -0.691430722638945 -0.295700197780983 -0.0886490565031726 -0.0332741399675802 0.000278134917280126 0.0317761674285664 -0.193329158956324 "delta_6" 5.1 "dtNN"
-1.14159493994608 -0.701638267752561 -0.303193108565877 -0.0867104557982179 -0.0321237734720201 0.00824241308099438 0.0335568825977504 -0.193148846778643 "delta_6" 5.15 "dtNN"
-1.14099048737262 -0.704682683572542 -0.307157330972042 -0.0822243633011106 -0.0306148029335807 0.0140887954910931 0.0347807496161052 -0.192170522301612 "delta_6" 5.2 "dtNN"
-1.14087172583944 -0.704659714197367 -0.309026635193729 -0.0764717423403809 -0.0287726273346156 0.0168127726444594 0.0373473653885519 -0.190415483535967 "delta_6" 5.25 "dtNN"
-1.14111187769539 -0.697648052074583 -0.30443129889327 -0.0732960586614904 -0.0262924736545043 0.0175726375391443 0.0368933322016769 -0.187898651989417 "delta_6" 5.3 "dtNN"
-1.14155744524473 -0.686718891132615 -0.292672174089452 -0.0722897010951731 -0.0221156468701382 0.0187490010397039 0.0364086015392493 -0.18462936383697 "delta_6" 5.35 "dtNN"
-1.14205123829208 -0.670148715742739 -0.280614406963183 -0.0721826115480146 -0.0150417955042044 0.017077539776881 0.036808911381768 -0.180617715790424 "delta_6" 5.4 "dtNN"
-1.14244300771889 -0.649221691053771 -0.268732922446769 -0.0727922562250196 -0.00610904086158115 0.0142189617931192 0.0373884631318155 -0.175871303252952 "delta_6" 5.45 "dtNN"
-1.1426204301547 -0.623009626178939 -0.255184556264032 -0.0740324286795175 -0.00336431122010961 0.0157718617807434 0.0382502546704857 -0.170404556462522 "delta_6" 5.5 "dtNN"
-1.14251144364045 -0.59487164212582 -0.239489439269498 -0.0765946123017605 0.00383921443097468 0.0217896946482354 0.0394310725086298 -0.164237784501952 "delta_6" 5.55 "dtNN"
-1.14210060177458 -0.560435626540429 -0.221785048670109 -0.0803581527706281 0.00862785025058543 0.0323680955207055 0.0409186260089491 -0.157397348248635 "delta_6" 5.6 "dtNN"
-1.1414298465372 -0.521266520659425 -0.203299870076358 -0.0852526129406659 0.0109190117131465 0.0443574751658171 0.0494032785375289 -0.149918060711086 "delta_6" 5.65 "dtNN"
-1.14059107844065 -0.478843784939404 -0.185098149049168 -0.10120770436944 0.0124652702596699 0.0557703122508535 0.061625249488777 -0.141841647056701 "delta_6" 5.7 "dtNN"
-1.13972321673274 -0.430184768606014 -0.175164778149347 -0.10432653265954 0.0121006141714628 0.0658361549747404 0.0724601441842327 -0.133211169537979 "delta_6" 5.75 "dtNN"
-1.13900655762546 -0.412793338411493 -0.149730322173294 -0.106525562126712 0.0116097986151456 0.0744398478538482 0.0815612186788031 -0.124078885107693 "delta_6" 5.8 "dtNN"
-1.13864719544606 -0.413557425435827 -0.141770702453222 -0.0999479836083772 0.00952071488423334 0.0812127950562551 0.0886363932556129 -0.114491347187391 "delta_6" 5.85 "dtNN"
-1.1388785662732 -0.41441867761005 -0.14619719223262 -0.0857529564582782 0.0141729837786038 0.0860259558236556 0.0934842823315289 -0.104498776767305 "delta_6" 5.9 "dtNN"
-1.13994833566312 -0.415583492913864 -0.14422858550591 -0.072271146303633 0.0367886686587928 0.0886288573877649 0.0959654402354819 -0.0941489875057956 "delta_6" 5.95 "dtNN"
-1.14211781535156 -0.417274428433799 -0.132329114272931 -0.0602876924902604 0.0528901791447185 0.0890316205931765 0.096067712531767 -0.0834871832278361 "delta_6" 6 "dtNN"
-0.836498726730168 -0.00908813671558684 -0.00566951892292633 0.000510432708874298 0.00542809739073147 0.0160911811180666 0.0657066609732179 -0.012788059087741 "delta_6" 0 "PINN"
-0.835033936607524 -0.0103725207971491 -0.00747072506259028 -0.00197543133234435 0.00281870207836776 0.0141731045305326 0.0636499224788508 -0.0148955124796758 "delta_6" 0.05 "PINN"
-0.833160979145821 -0.0121519209341902 -0.00925714141022915 -0.0045717441412102 0.00150613387254295 0.0124529540610363 0.0621626764613278 -0.0167062182025977 "delta_6" 0.1 "PINN"
-0.831020870031984 -0.0158900769060323 -0.0110527797213981 -0.0063341791569469 0.000524512320117576 0.0108923635944478 0.0613034052452333 -0.0182262819342555 "delta_6" 0.15 "PINN"
-0.828739815021165 -0.0203175506563849 -0.0118208479501936 -0.00795310964271445 -0.000190867111233395 0.00951237529773641 0.0609054991540264 -0.0194659815844333 "delta_6" 0.2 "PINN"
-0.826421083481777 -0.0245411870282828 -0.0128640975373583 -0.00830716696864986 -0.000586830172976449 0.00827552214468352 0.0607559817772488 -0.0204398461208571 "delta_6" 0.25 "PINN"
-0.824150666090001 -0.028262048198629 -0.0136371598940823 -0.00839033824212143 -0.000619130343164187 0.0073197595809732 0.0607670550218106 -0.0211657269626372 "delta_6" 0.3 "PINN"
-0.821997365353128 -0.0316448663463139 -0.0151537368278242 -0.00826107348089744 -0.000491572258036199 0.00663318677603231 0.0608651809743604 -0.0216644685068798 "delta_6" 0.35 "PINN"
-0.819999485279521 -0.0345305613855541 -0.0165674402071325 -0.0078257823120127 -9.14027646981008e-05 0.00615489923999579 0.0610007594450803 -0.0219594018741163 "delta_6" 0.4 "PINN"
-0.818189330819116 -0.0369491623290115 -0.0177902938131226 -0.00715959649083886 0.000517017830995892 0.00586420935036258 0.0611469860403517 -0.0220756285681157 "delta_6" 0.45 "PINN"
-0.81658055318165 -0.0389565989439362 -0.0188733091528781 -0.00623978431145744 0.00124932950189649 0.00574658010748541 0.0612915826155045 -0.02203933750896 "delta_6" 0.5 "PINN"
-0.815179495062032 -0.0407097679497165 -0.0198987135518232 -0.00520191794707603 0.00216052034937431 0.00673707836733539 0.0615771542940586 -0.021877009920474 "delta_6" 0.55 "PINN"
-0.81398658951769 -0.0421708839302116 -0.0207754714187964 -0.00397624086697079 0.00315732199589591 0.00850248488406913 0.0619164201126714 -0.021614843616027 "delta_6" 0.6 "PINN"
-0.812989022570811 -0.0433936285575169 -0.0215806653044398 -0.00260900635682337 0.00417537808893309 0.0102649449167149 0.0622813140026853 -0.0212776651599022 "delta_6" 0.65 "PINN"
-0.812171256070778 -0.0444224818160762 -0.0222241568133877 -0.00169459312627107 0.00526041122207177 0.0122164575826371 0.0626948891067186 -0.0208882252018451 "delta_6" 0.7 "PINN"
-0.811510470399191 -0.0451528096170427 -0.0227720581378891 -0.00122548001518141 0.00630199035453238 0.0140426214732469 0.0631854898964565 -0.0204660013471596 "delta_6" 0.75 "PINN"
-0.810970242948392 -0.0456539146288927 -0.0232948370740881 -0.000854890617656534 0.00722720113793196 0.0158219958986622 0.0637865281250516 -0.020026875236759 "delta_6" 0.8 "PINN"
-0.810506982638787 -0.0458521149125664 -0.0235713434095888 -0.000702087358199543 0.00809552985541895 0.0174276231004296 0.0645357587746678 -0.0195820470222424 "delta_6" 0.85 "PINN"
-0.810065786926875 -0.0456411508846047 -0.0236214676007447 -0.000264524120976439 0.00887189242042874 0.0188019738283254 0.065477009889626 -0.0191376762641859 "delta_6" 0.9 "PINN"
-0.809576610657886 -0.0449939118872941 -0.0235489064151743 -0.000144154536413144 0.00953389237103708 0.0198399998252343 0.0666643320107103 -0.0186944749253731 "delta_6" 0.95 "PINN"
-0.808959813650598 -0.0438066573191709 -0.0233825062051071 -9.43737798082545e-05 0.010056491697695 0.0206103563522928 0.0681557846984031 -0.018247852019836 "delta_6" 1 "PINN"
-0.808121291254286 -0.0420099394896893 -0.0229374387821512 -6.31442125119674e-05 0.0103820644124226 0.0210323485020493 0.0700178340071902 -0.0177884702186644 "delta_6" 1.05 "PINN"
-0.806969673028784 -0.0395920177629293 -0.0221494963492038 -8.11190034144538e-06 0.010544585703832 0.0211100547157664 0.0723172428898555 -0.0173033008529938 "delta_6" 1.1 "PINN"
-0.805409720796377 -0.0364624534895253 -0.0211698277551485 0.000217415111436137 0.01045560561724 0.0207376367544808 0.0751146405880116 -0.0167773381518695 "delta_6" 1.15 "PINN"
-0.803365485419368 -0.0325978643398355 -0.0199662177082983 0.000222932508556761 0.010133428073436 0.0200906635468316 0.0784588682795405 -0.0161962899965105 "delta_6" 1.2 "PINN"
-0.80078677095532 -0.0280294026336807 -0.0183700167033189 0.000435050130630721 0.00963411917354673 0.0191138712033757 0.0823656134603404 -0.0155495855031684 "delta_6" 1.25 "PINN"
-0.797664049668923 -0.0228965292029962 -0.0165407032492473 0.000771295654820703 0.00887534709352089 0.0177892063197997 0.086815188590084 -0.0148333771465802 "delta_6" 1.3 "PINN"
-0.794044491957556 -0.0207935624419102 -0.0145333781439624 -0.00067394660351161 0.00797015926584899 0.0161701745853159 0.0918118339806081 -0.0140545455166551 "delta_6" 1.35 "PINN"
-0.790025591394782 -0.0190408203988615 -0.0109452694162363 -0.00189187130437007 0.00689026608870436 0.0143424637036159 0.0971531354642085 -0.0132325869267177 "delta_6" 1.4 "PINN"
-0.785761333153187 -0.017107591921802 -0.00692281112023263 -0.00278869062518383 0.00611562491104534 0.0123028167546042 0.102664192848175 -0.0124010381692522 "delta_6" 1.45 "PINN"
-0.781443255649428 -0.0151784923574275 -0.00676372626308386 -0.000798033165167134 0.00551213023249297 0.0125044606067408 0.108129569142693 -0.0116064395342646 "delta_6" 1.5 "PINN"
-0.777281231374456 -0.0132088550108113 -0.00642170539429676 -0.00118127739534268 0.00630379761487398 0.0135214175972468 0.11332139618696 -0.0109055822836259 "delta_6" 1.55 "PINN"
-0.773467622764743 -0.0137342989148526 -0.00714747242307101 -0.00102381767692594 0.00887260343895946 0.0150441933218582 0.118020649444716 -0.0103603502271723 "delta_6" 1.6 "PINN"
-0.770164611130771 -0.0168950875113009 -0.00884498258414712 -0.00103120706164339 0.011608674559741 0.0170114467992796 0.122048986131557 -0.0100320672890784 "delta_6" 1.65 "PINN"
-0.767465949152887 -0.0202228212396919 -0.00928723102673534 -0.00132793943037379 0.0135756691689627 0.0193153112087825 0.125293457546993 -0.00997516462399525 "delta_6" 1.7 "PINN"
-0.765399833257645 -0.0238614074610298 -0.0117188786604039 -0.00194893488142489 0.0153066518527503 0.0217996712693037 0.127710886589732 -0.0102318408142831 "delta_6" 1.75 "PINN"
-0.76391456250649 -0.0280527031549718 -0.0144027670312581 -0.00276326646222957 0.016121046201965 0.0243801345701102 0.129346821448856 -0.0108285191423525 "delta_6" 1.8 "PINN"
-0.762895158061524 -0.0344252638580567 -0.0170710282586559 -0.00350498948802747 0.0157374989192819 0.0268895046095929 0.130317326487068 -0.0117736031414462 "delta_6" 1.85 "PINN"
-0.762177039142327 -0.0408680723024799 -0.0198461210492211 -0.00407064838390592 0.0139626471078235 0.0293170802924989 0.13079548819269 -0.0130570356159931 "delta_6" 1.9 "PINN"
-0.761562468106752 -0.0475858422485677 -0.0224377018928844 -0.00489685888911828 0.0118095292148572 0.031474788148897 0.131001465799307 -0.0146515197337985 "delta_6" 1.95 "PINN"
-0.760845512307644 -0.0549723485490501 -0.0251073345008204 -0.00645031134545671 0.00935896476258302 0.0333824345514331 0.13116691712226 -0.0165143718799984 "delta_6" 2 "PINN"
-0.759832987986266 -0.0625937062764362 -0.0275965858572937 -0.0085634623434403 0.00670385377360461 0.0349063042825412 0.131532964803871 -0.0185898351619565 "delta_6" 2.05 "PINN"
-0.758362878001385 -0.0698407043672212 -0.0296779256810672 -0.0111619775402561 0.00421990407159301 0.0361097380138476 0.132313084444895 -0.0208118730026702 "delta_6" 2.1 "PINN"
-0.756319400833956 -0.0776624340661818 -0.0318786116672529 -0.0140585406518261 0.00216463744736595 0.0368178476592186 0.133677585285687 -0.0231071754021546 "delta_6" 2.15 "PINN"
-0.753655311543033 -0.0854809317717136 -0.0336752338149785 -0.0170321451983048 0.000587351942568315 0.0370716185683979 0.135739495611952 -0.0253976725766864 "delta_6" 2.2 "PINN"
-0.750391729660763 -0.0925664280667376 -0.0357096792550056 -0.0199063987215288 -0.000738160625894269 0.0368131599548092 0.138534075301594 -0.0276039231338547 "delta_6" 2.25 "PINN"
-0.746636252600327 -0.0993917344182578 -0.0399199937990568 -0.022202926180521 -0.00175393799906942 0.0361213053020246 0.142007130525484 -0.0296477543828834 "delta_6" 2.3 "PINN"
-0.742561321802849 -0.106557985062832 -0.042798168412866 -0.0239466386290054 -0.0024970214220944 0.0349142259898947 0.146021752038025 -0.0314551729106564 "delta_6" 2.35 "PINN"
-0.738401542035598 -0.113289722669498 -0.0442482963388621 -0.0250735067984237 -0.00347188168991264 0.0332167327969382 0.150354540584549 -0.0329576207425697 "delta_6" 2.4 "PINN"
-0.734427611389987 -0.119427630769178 -0.0444999098467567 -0.0256346427669599 -0.0036934355268371 0.0311909080629659 0.154715669692913 -0.0340945671420316 "delta_6" 2.45 "PINN"
-0.730924896047722 -0.123947474626718 -0.0430527893307239 -0.025545472615078 -0.00396281344786353 0.0288259877665128 0.158782035567906 -0.0348134330002938 "delta_6" 2.5 "PINN"
-0.728142121114725 -0.127343076256155 -0.0437349423923621 -0.0248719438008678 -0.00409727161667772 0.0261154054894179 0.162211437465588 -0.0350681049189715 "delta_6" 2.55 "PINN"
-0.726309852955796 -0.130197158590586 -0.0433206828571367 -0.0234617941974214 -0.00411720740185195 0.0232417884187098 0.164691524206957 -0.0348192022902997 "delta_6" 2.6 "PINN"
-0.725520925475145 -0.131253905636658 -0.041796990495531 -0.0217827673422097 -0.00366115692914848 0.0250739188175041 0.165961449975165 -0.034025081348145 "delta_6" 2.65 "PINN"
-0.725893865753648 -0.12994345716163 -0.0391097907976247 -0.0195889605028314 -0.00329335211501314 0.0273487930563365 0.165828798807771 -0.0326454043121654 "delta_6" 2.7 "PINN"
-0.727405394099796 -0.125471059859178 -0.0353791844285749 -0.0171142816550309 -0.00251314609426823 0.0283172443434997 0.164181085849862 -0.0306255453787188 "delta_6" 2.75 "PINN"
-0.729995568508116 -0.118806944651724 -0.0304470395294556 -0.0142700791455959 -0.00143896076642513 0.0277270684899396 0.161006787213973 -0.0278908239244433 "delta_6" 2.8 "PINN"
-0.73348211113638 -0.104101283847599 -0.0244971925874101 -0.0109047308253061 0.00236746092966844 0.0257691425344102 0.156419487774505 -0.0243283233725768 "delta_6" 2.85 "PINN"
-0.737571255385878 -0.082930302686983 -0.017935241553265 -0.00722866181217707 0.00436086225432752 0.0229784251375589 0.150679353521618 -0.019772477535867 "delta_6" 2.9 "PINN"
-0.741864895986397 -0.048899206646821 -0.0115014639668739 -0.00343094378265651 0.00490647120458454 0.0193909812999632 0.144226244773396 -0.0140004634849071 "delta_6" 2.95 "PINN"
-0.745917209776976 -0.00722194659077924 -0.00189635620849049 0.000977516320774807 0.00766460038255556 0.0186541788327648 0.137719546380146 -0.00677017663876419 "delta_6" 3 "PINN"
-0.749322706678307 -0.0031825078742499 0.00293711813362241 0.00704719521733188 0.0163246298952624 0.0605904846626084 0.131768930373435 0.00206493016490757 "delta_6" 3.05 "PINN"
-0.751807840181298 -0.00579688215791729 0.00485692534963 0.0116060279164474 0.0244678306296806 0.118820052176555 0.176083413554023 0.0123875744726515 "delta_6" 3.1 "PINN"
-0.753207054412589 -0.0124032794427127 0.00480216075198814 0.0173238316718161 0.0299075026068747 0.180848650762736 0.266338742381311 0.0237495225592823 "delta_6" 3.15 "PINN"
-0.75349213042326 -0.017463218497814 0.00685356524585523 0.0224097265937815 0.0330683245308971 0.249045566357462 0.3448448940137 0.0355007245367129 "delta_6" 3.2 "PINN"
-0.75268774805755 -0.0203941530650991 0.00939821529046769 0.0265608630746603 0.0386294334923345 0.309944600882786 0.408554875134192 0.047004397647333 "delta_6" 3.25 "PINN"
-0.750879285317886 -0.0218959901649075 0.0121800662961606 0.0298205691028774 0.0493200453938957 0.359339456536056 0.457969635398157 0.0577563271742873 "delta_6" 3.3 "PINN"
-0.748234324408569 -0.0214988740832353 0.0104663581706986 0.0322295187266106 0.0635355940752294 0.396510584623682 0.494594653422361 0.0674015703648255 "delta_6" 3.35 "PINN"
-0.745012982450335 -0.0193453333619397 0.00895015954197453 0.031449614657614 0.081121853304563 0.422708647008013 0.519874539786465 0.075705437295083 "delta_6" 3.4 "PINN"
-0.741570965801438 -0.0157207917533785 0.00735311070815448 0.0304546479196719 0.0968630539222426 0.439638103393269 0.534928195872861 0.0825169098796018 "delta_6" 3.45 "PINN"
-0.738303239684685 -0.0125373791287526 0.00555017258848245 0.0301191685406386 0.11480709284076 0.448723380677504 0.540621233374881 0.087744131858567 "delta_6" 3.5 "PINN"
-0.735596506026247 -0.00955919184754328 0.0026766576365671 0.030291315887085 0.130598466383103 0.450968694592807 0.537658313007981 0.0913344701638569 "delta_6" 3.55 "PINN"
-0.733747392509204 -0.00591154457823539 -0.000541861514939845 0.0307760561715311 0.143260476693953 0.447003999480622 0.526724203602801 0.0932695614959403 "delta_6" 3.6 "PINN"
-0.732925929385009 -0.0142144616765274 0.00251565871345261 0.0311523164704196 0.158076001521321 0.437255947785845 0.508626814744598 0.0935623084581528 "delta_6" 3.65 "PINN"
-0.733156747136028 -0.0234357879035498 0.0056405232323703 0.0319515066640133 0.174826809822024 0.42204514155117 0.484373787916657 0.092260966143328 "delta_6" 3.7 "PINN"
-0.73433681782764 -0.0322464237239601 0.0083612439247166 0.0335300387799308 0.187170440820466 0.401717018766084 0.455241999643357 0.0894531601186093 "delta_6" 3.75 "PINN"
-0.7362759598193 -0.0404256240915009 0.0102324679905078 0.0351184695351074 0.193567363410064 0.376744478380199 0.422713489207918 0.0852642380251968 "delta_6" 3.8 "PINN"
-0.738728716138608 -0.047271542059647 0.0105584931542548 0.036716766237417 0.19296416920328 0.347796519753347 0.38835703181197 0.0798595100254266 "delta_6" 3.85 "PINN"
-0.741438910584033 -0.052476658546645 0.00995332156302242 0.0373804834032476 0.185092655810687 0.315819245128982 0.353612432485026 0.0734352440747498 "delta_6" 3.9 "PINN"
-0.7441665525874 -0.0557444806329042 0.00845387963520305 0.0377364780407129 0.170598338932369 0.281957923984139 0.319593914446018 0.0662091087016441 "delta_6" 3.95 "PINN"
-0.74669600596807 -0.0566265143224924 0.00629692012117333 0.0372357677263687 0.150960433103876 0.247503596528341 0.286980165041566 0.058410421638975 "delta_6" 4 "PINN"
-0.748868236712947 -0.0553307082017669 0.00378221948548907 0.0357306150725308 0.128432651373628 0.213689227130505 0.256000135455045 0.0502605325427319 "delta_6" 4.05 "PINN"
-0.750563540004156 -0.0518606215372674 0.00113395216696988 0.03398685490808 0.105006606025964 0.181553238537292 0.226543449214939 0.0419702109234971 "delta_6" 4.1 "PINN"
-0.75170412936447 -0.0466573318784222 -0.00137373307817834 0.031579395895837 0.0833708648781579 0.15175979907093 0.19831683982075 0.0337267124225804 "delta_6" 4.15 "PINN"
-0.752256230446353 -0.0403628650298975 -0.00342353369306347 0.0291254476166939 0.0646495780801546 0.125724732409361 0.171035746367544 0.0256946649906856 "delta_6" 4.2 "PINN"
-0.752220749988261 -0.0333421497027682 -0.00505199864837447 0.0256335539331629 0.0538366749588319 0.106957240963942 0.144460136183936 0.0180095686176843 "delta_6" 4.25 "PINN"
-0.751628411847203 -0.0261642484306839 -0.00625474051942898 0.0223137677154699 0.0434099469415326 0.0878277025966367 0.125312127570251 0.0107808741858674 "delta_6" 4.3 "PINN"
-0.750534820335189 -0.020198210282824 -0.00710889524488678 0.0136947244980818 0.0324758720098897 0.0689030418594436 0.12569170996668 0.00409374403399115 "delta_6" 4.35 "PINN"
-0.749014957614354 -0.0175741275140042 -0.00748853452863096 0.00659528495067407 0.0202562499965984 0.05073579958602 0.126522685038328 -0.00199306558635199 "delta_6" 4.4 "PINN"
-0.747153909166165 -0.0175028395428322 -0.00791266840538141 -0.000585636138582757 0.00858630673373062 0.032709884074416 0.127708782592696 -0.00744261976737465 "delta_6" 4.45 "PINN"
-0.745051206217818 -0.0168741485970757 -0.0106590209570301 -0.00641435195444218 -0.000252021772501276 0.0300020479874048 0.129138914883492 -0.0122435597164567 "delta_6" 4.5 "PINN"
-0.742803985046222 -0.0261212871220264 -0.0163657831453383 -0.0093537087304385 -0.0032663478193744 0.0299992225424628 0.130693006316162 -0.0164022003323344 "delta_6" 4.55 "PINN"
-0.740514762250914 -0.0359697945476549 -0.0236160230297724 -0.0116143146186469 -0.00470855656959623 0.0292692533964454 0.132248505126702 -0.019946044060919 "delta_6" 4.6 "PINN"
-0.738273513228878 -0.0441345050673982 -0.0312418540456818 -0.0119385277228998 -0.00218630038652567 0.0264558075332935 0.133688296343953 -0.0229181648783083 "delta_6" 4.65 "PINN"
-0.736162303949679 -0.0504116268052019 -0.0377624708310043 -0.0116812400321546 0.000588524845153593 0.0215929055387796 0.134901581407082 -0.0253728265958164 "delta_6" 4.7 "PINN"
-0.73424830577031 -0.0554852172538869 -0.0428241489385854 -0.0112645132827787 0.00297807538189165 0.0144960211602259 0.135793312718571 -0.0273765861390838 "delta_6" 4.75 "PINN"
-0.732575256700736 -0.0598068583232045 -0.0460621350050152 -0.0108646530680213 0.00394511822549148 0.00885304834413114 0.136286657587909 -0.028999933064345 "delta_6" 4.8 "PINN"
-0.731171710111886 -0.0623843951605476 -0.0484663412403095 -0.0124406090522278 5.82961075994426e-05 0.0119296003662633 0.136329580140956 -0.0303179032296052 "delta_6" 4.85 "PINN"
-0.730035650408696 -0.0647998526520353 -0.050359806954152 -0.0186281613817942 9.074962691491e-05 0.0156871801742884 0.135888557298266 -0.0314047845315077 "delta_6" 4.9 "PINN"
-0.72914891027165 -0.065855252866994 -0.0514054990791966 -0.0255748265026057 0.00117908241892151 0.0195202487465972 0.134962068763884 -0.0323284046382141 "delta_6" 4.95 "PINN"
-0.728463691460708 -0.0672410181376151 -0.0508555483102719 -0.0294248317730461 0.00189776904928574 0.0232174050442917 0.133570647578421 -0.0331484560741395 "delta_6" 5 "PINN"
-0.727919221564312 -0.068567508625625 -0.0538944208916443 -0.031409993333448 0.00246843251031947 0.0267890834018261 0.13175747540969 -0.0339128528108515 "delta_6" 5.05 "PINN"
-0.727434180343066 -0.0702785696416512 -0.056585607940046 -0.0323390490860489 0.00272226656259056 0.0303382811479485 0.129585784867512 -0.0346519953582608 "delta_6" 5.1 "PINN"
-0.726918973661597 -0.0768226794989242 -0.0588893588589965 -0.0328307866082254 0.00262842944236896 0.0336988311924507 0.127131518287655 -0.0353823873712557 "delta_6" 5.15 "PINN"
-0.726280279153172 -0.0837515758388814 -0.0613188836458853 -0.0327148779059101 0.00234458706041263 0.0371578133973756 0.124477362246929 -0.0361037936630093 "delta_6" 5.2 "PINN"
-0.725424726726785 -0.0890430039019128 -0.0637275392397179 -0.032608841675914 0.00128154828287741 0.040499514727083 0.121709073613534 -0.0367994820395423 "delta_6" 5.25 "PINN"
-0.724267215102634 -0.0926000009234937 -0.0661782300113485 -0.0326881300313682 0.001808215535542 0.0437836502426459 0.118905744957947 -0.0374376867799854 "delta_6" 5.3 "PINN"
-0.72273379673203 -0.0946748759532854 -0.0681722969924017 -0.0333717280078063 0.00273731139094568 0.0468484768557529 0.116134127378157 -0.0379734501229218 "delta_6" 5.35 "PINN"
-0.720772368065173 -0.09537494190451 -0.0700657616050631 -0.0343142767859259 0.00369180111616818 0.0498069616468719 0.113442873794655 -0.0383556053279875 "delta_6" 5.4 "PINN"
-0.718349688746439 -0.09516947457284 -0.071736960198403 -0.0355612467689128 0.00445435641867764 0.0523983857795718 0.110858982692802 -0.0385222087682402 "delta_6" 5.45 "PINN"
-0.715462313400912 -0.0955372076520118 -0.0726223433710986 -0.0364069317181794 0.00504967071622808 0.0547304908571653 0.10838040519934 -0.0384112880665276 "delta_6" 5.5 "PINN"
-0.712131943751495 -0.096363793922285 -0.0719030355155645 -0.0366551626468485 0.00547369904242845 0.05589564445096 0.105979272706854 -0.0379603041121449 "delta_6" 5.55 "PINN"
-0.708409564155715 -0.0964494923521824 -0.0692856230657932 -0.0362437485727352 0.00555176298961102 0.0557975303162936 0.103594059325525 -0.0371083169254962 "delta_6" 5.6 "PINN"
-0.704379085491904 -0.0949019534172999 -0.0654568450157651 -0.0348783524818437 0.00541733226498375 0.0545235299460654 0.101134355067766 -0.0358005284273332 "delta_6" 5.65 "PINN"
-0.700155499362817 -0.0910735969064627 -0.0605637958647494 -0.0325670327935148 0.00496651241219848 0.0514153673213156 0.0984782574791997 -0.0339890128616151 "delta_6" 5.7 "PINN"
-0.69587692195167 -0.0845095474547204 -0.0541487766779909 -0.0288965879028007 0.00414730033030009 0.0465389425905003 0.0954744817932155 -0.0316302411037155 "delta_6" 5.75 "PINN"
-0.691725726841211 -0.0752963620649552 -0.046045633751632 -0.0232467543831083 0.00281092579530551 0.039894401825274 0.0919425836840542 -0.0286940093133021 "delta_6" 5.8 "PINN"
-0.687897549794631 -0.0640126655067639 -0.0352355203297403 -0.0147065079613903 0.000635436086842689 0.0311259328991325 0.0876824110212475 -0.0251505202796754 "delta_6" 5.85 "PINN"
-0.684620093546809 -0.050195766701945 -0.0226434387620624 -0.00865490696925697 -0.000503967666202421 0.0205215983450064 0.0824669854902726 -0.0209809283342283 "delta_6" 5.9 "PINN"
-0.682514411142827 -0.0350087378330191 -0.0119611774668393 -0.0053654051826264 0.000176986100654197 0.0140630648359652 0.0760551634838433 -0.0161721732867466 "delta_6" 5.95 "PINN"
-0.681616570606458 -0.0195680345330747 -0.0112985323559047 -0.00348579899574974 0.00905658490794181 0.0283436414979201 0.0681933543024478 -0.0107159567374229 "delta_6" 6 "PINN"


==> data/delta_6_results_power_NN.dat <==
-1.84278242822995 -1.05023213579979 -0.0231331212367549 -0.0129478017443003 0.0291335100160257 0.167996869454178 0.198530473980937 -0.0955943840108152 "delta_6" 0 "NN"
-1.87228926053118 -1.0865700325698 -0.0243865558142162 -0.0116179501447813 0.026871654147097 0.177024607316621 0.210473347169102 -0.0992213624598215 "delta_6" 0.05 "NN"
-1.89866572303512 -1.10692643442228 -0.0253814304992276 -0.00989783051225668 0.0261158851522434 0.184639236984702 0.221078360536979 -0.102779817251264 "delta_6" 0.1 "NN"
-1.9214784168236 -1.12697969209606 -0.0260898002932367 -0.00810307282184375 0.0241268538927402 0.192034490530952 0.230249590492539 -0.106258442390977 "delta_6" 0.15 "NN"
-1.94034954419692 -1.15778900155217 -0.0265867065703289 -0.00713341067792794 0.022412163829754 0.196916596231404 0.23785476946481 -0.109642562432232 "delta_6" 0.2 "NN"
-1.95525249489788 -1.18591405083271 -0.0268311676764955 -0.0065574352319101 0.0208362893796438 0.200310398979064 0.243880184239314 -0.112915155240334 "delta_6" 0.25 "NN"
-1.96613540196512 -1.21087315131115 -0.0286819602261821 -0.00640073764164795 0.0193614763557336 0.203247086028391 0.248232648427124 -0.116058010024996 "delta_6" 0.3 "NN"
-1.97274419418967 -1.23217945421967 -0.0352617371488875 -0.00656907531205564 0.017488888473934 0.203641551827588 0.250940364024297 -0.119053252101349 "delta_6" 0.35 "NN"
-1.97536988943798 -1.24936950553426 -0.0430120714892097 -0.00659946946685763 0.0160029636945332 0.203661453875222 0.251975272523481 -0.121883825798571 "delta_6" 0.4 "NN"
-1.9745390193567 -1.26204392619731 -0.0508463308624639 -0.00690474216313919 0.0143867726516862 0.201915105833018 0.251380046054461 -0.124534135063204 "delta_6" 0.45 "NN"
-1.97096477634418 -1.26992799287293 -0.0572427276487901 -0.00729366204478488 0.0133857269480259 0.198714227177885 0.249197707338386 -0.12699002376509 "delta_6" 0.5 "NN"
-1.96547020696302 -1.27293011307864 -0.0638256307466022 -0.00787022553099992 0.0123462907092682 0.195264607361381 0.245519587777556 -0.12923842220104 "delta_6" 0.55 "NN"
-1.95888199629647 -1.26770352070763 -0.0715807229901319 -0.00854528798776144 0.014002728571386 0.189205238916104 0.240417247542864 -0.131266803475435 "delta_6" 0.6 "NN"
-1.95194356866285 -1.26222197616843 -0.0776971075246458 -0.00916029467374557 0.0150242520063733 0.184159299346241 0.234071384675945 -0.133062685723769 "delta_6" 0.65 "NN"
-1.94524464380821 -1.2556188639861 -0.0833454279505862 -0.0098041793324124 0.0152555216878026 0.176202714912941 0.226601967246792 -0.134613293500694 "delta_6" 0.7 "NN"
-1.93918958904284 -1.24340530642485 -0.0895577997088561 -0.0106129759906678 0.0142354691974578 0.169579241514194 0.218184555852311 -0.13590610222519 "delta_6" 0.75 "NN"
-1.93402010544261 -1.22961642845493 -0.0935116101817624 -0.0112908837308228 0.011973209836354 0.161017239184554 0.209022824683565 -0.136929023805544 "delta_6" 0.8 "NN"
-1.9298505986486 -1.21530596833153 -0.0968151662709884 -0.0124519527179201 0.0104724998333834 0.153131513536224 0.199376552342913 -0.137671450923547 "delta_6" 0.85 "NN"
-1.92672349730382 -1.20142168595005 -0.100170907778725 -0.0133801547008127 0.00934971860445433 0.145124764329294 0.189447886846147 -0.138125163266158 "delta_6" 0.9 "NN"
-1.92465540393106 -1.18872408864181 -0.101527426637814 -0.0146064733544866 0.00783462336768947 0.137019313607576 0.179488037026645 -0.138285373091662 "delta_6" 0.95 "NN"
-1.92367305088903 -1.17777212278381 -0.102233423299327 -0.0160233014839094 0.0060428559150959 0.130054944465293 0.169780553623145 -0.1381515654548 "delta_6" 1 "NN"
-1.9238312597339 -1.16893996777674 -0.101055049464893 -0.0174312539136308 0.00410188710088777 0.123861613864218 0.160617255552532 -0.137728109087934 "delta_6" 1.05 "NN"
-1.92519996690102 -1.16247101831522 -0.0979999927071253 -0.0190687456589538 0.00277126297966634 0.11809151995088 0.152247006479307 -0.137024241170182 "delta_6" 1.1 "NN"
-1.92783295990658 -1.15852171338951 -0.0923372647956213 -0.0203961718320628 0.0015303968287701 0.114363494965148 0.144987579255404 -0.136053469845884 "delta_6" 1.15 "NN"
-1.93172860548729 -1.15720948901567 -0.0869904093303852 -0.0215480583806907 0.0002758375104297 0.112852146075751 0.139128932552387 -0.1348324997338 "delta_6" 1.2 "NN"
-1.93677049565677 -1.15862096959352 -0.0821181519563692 -0.0225866105180441 -0.00104662710848835 0.112793692604095 0.135002393023933 -0.133380034226627 "delta_6" 1.25 "NN"
-1.94267766974573 -1.16280645912973 -0.0775002277347514 -0.0240722940021718 -0.0033158131119071 0.115224789606597 0.132953837047224 -0.131715064828215 "delta_6" 1.3 "NN"
-1.94899907351735 -1.16974404120605 -0.0733756702141867 -0.025782942553306 -0.0064322979390341 0.120921015824362 0.133535498883341 -0.129856960403137 "delta_6" 1.35 "NN"
-1.95515051143191 -1.17928891352108 -0.0696175127197939 -0.0273046305924483 -0.00984434508776488 0.133160688116448 0.137831810195599 -0.127825378959438 "delta_6" 1.4 "NN"
-1.96052911933187 -1.19111244098742 -0.0652998000481131 -0.0288842831352137 -0.00791607419110896 0.151944086406774 0.161296194393528 -0.125641675017203 "delta_6" 1.45 "NN"
-1.9646655794152 -1.20465460728435 -0.0606004485317887 -0.0298029258635061 -0.00537617601911766 0.173970693383244 0.189266137961845 -0.123329543882814 "delta_6" 1.5 "NN"
-1.96733852368175 -1.2191236511191 -0.0583423920008802 -0.0306743084309561 -0.002340412623968 0.196910756546562 0.215160818406283 -0.120914835874359 "delta_6" 1.55 "NN"
-1.96861033639519 -1.23355257794135 -0.06333331827754 -0.0309018272918995 0.0011848664149291 0.21812067730462 0.238254969668876 -0.11842447021687 "delta_6" 1.6 "NN"
-1.96872354015208 -1.2469487450524 -0.0674636648058137 -0.0304495120865119 0.00415549051890551 0.237635208855443 0.258257199134787 -0.115884031776379 "delta_6" 1.65 "NN"
-1.96795421251783 -1.25847200713064 -0.0703817153244617 -0.0290911436536083 0.00781623071233539 0.254269487673283 0.27509629757593 -0.113316199551087 "delta_6" 1.7 "NN"
-1.96652291124191 -1.26757663324313 -0.070931488637232 -0.027211227229064 0.0109910508602844 0.268322618439261 0.288778710935217 -0.110740438786793 "delta_6" 1.75 "NN"
-1.9645954937807 -1.27310470601635 -0.0671321313785985 -0.0247854098029188 0.014430931733913 0.278986066046185 0.299289606434575 -0.108173383372885 "delta_6" 1.8 "NN"
-1.96231977409374 -1.27066075988666 -0.0696510528976687 -0.0209818439565176 0.0198378270282821 0.286386131983702 0.306670447327833 -0.105630588447257 "delta_6" 1.85 "NN"
-1.95986436797306 -1.26833959716296 -0.071285746814991 -0.0167669093928966 0.0262130284765761 0.292114568781394 0.311121083077736 -0.103127877109419 "delta_6" 1.9 "NN"
-1.95739485798432 -1.26620436160215 -0.0716486607558096 -0.0120927398857491 0.0321885148285905 0.294847328964646 0.313145885828036 -0.100683852301581 "delta_6" 1.95 "NN"
-1.95506113429008 -1.26430222221518 -0.070607361931544 -0.00704468598635088 0.0374118485520606 0.295761851216735 0.313438066682921 -0.0983219641440633 "delta_6" 2 "NN"
-1.95297217374235 -1.26267137279332 -0.068188400512898 -0.00184913660178998 0.0416780889152711 0.294637554057109 0.312632549515666 -0.0960725822527602 "delta_6" 2.05 "NN"
-1.95119644035595 -1.26134885454036 -0.0647403147064363 0.00383571130192728 0.0448275645229885 0.292424961546157 0.311069171494124 -0.0939747394631254 "delta_6" 2.1 "NN"
-1.94978819183547 -1.25986649845626 -0.0596829016152498 0.00934410587814061 0.0467441031016219 0.289610344818448 0.308848073542492 -0.0920774270631161 "delta_6" 2.15 "NN"
-1.94878682560797 -1.25378503929262 -0.0537803909143922 0.0148922114948903 0.0473131358167078 0.286670775760255 0.305978828126016 -0.0904398853756844 "delta_6" 2.2 "NN"
-1.94820683285783 -1.24784337409961 -0.0468676222750944 0.0199813077704676 0.0497996224761825 0.283084852672861 0.302516510272237 -0.0891310948856906 "delta_6" 2.25 "NN"
-1.9480403910769 -1.24223133690159 -0.0394166053532888 0.0243240100291094 0.0509886290261472 0.278316253743494 0.298450438713667 -0.0882286882231272 "delta_6" 2.3 "NN"
-1.94822955377494 -1.23704849529664 -0.0322960192516909 0.0265920614492902 0.0496633281735805 0.272411105546878 0.293634798327681 -0.0878162138391607 "delta_6" 2.35 "NN"
-1.94867610245062 -1.23232146903563 -0.0259831435712277 0.0272200361431522 0.0483460857547485 0.264661912280086 0.287731496876392 -0.0879791806309978 "delta_6" 2.4 "NN"
-1.94923906642512 -1.22800328709742 -0.0216245140972415 0.025277184253049 0.0506312770926082 0.255814058393655 0.280367893718506 -0.0888015279990057 "delta_6" 2.45 "NN"
-1.94973724391323 -1.22398505922956 -0.0195250522062901 0.0201571678218246 0.0587582845162643 0.245026594469982 0.271306859581311 -0.0903588178293929 "delta_6" 2.5 "NN"
-1.94997450473968 -1.22009866732002 -0.0357843934725536 0.0128127493193354 0.0655983510614279 0.233783737507649 0.260509088354136 -0.0927114826760678 "delta_6" 2.55 "NN"
-1.94975400473894 -1.21612900401321 -0.0553339532352125 0.00511670166456235 0.0702567083513705 0.221238628270441 0.248115146356871 -0.0958980698834305 "delta_6" 2.6 "NN"
-1.94887340007261 -1.21183201511491 -0.0579663938904978 -0.00360292189875044 0.0727692099652609 0.207752612499035 0.234367061464075 -0.0999207025542837 "delta_6" 2.65 "NN"
-1.9471796323438 -1.20694812985933 -0.0527842640587201 -0.0131984637873828 0.0721341212786805 0.194444520946122 0.219579568685246 -0.104742043683584 "delta_6" 2.7 "NN"
-1.94453899055359 -1.20123775546551 -0.0580826786851218 -0.024567908839179 0.0682064938481307 0.179015253011008 0.204103531606021 -0.110263434342839 "delta_6" 2.75 "NN"
-1.94087573813246 -1.1944848003833 -0.0708552096090254 -0.0278747822629914 0.061417727817308 0.164579608818163 0.188245485698992 -0.116313472868069 "delta_6" 2.8 "NN"
-1.93616803142028 -1.18652011465966 -0.0793354687623689 -0.028646362202039 0.0520106842167376 0.149650286507201 0.172262265709886 -0.122625010096688 "delta_6" 2.85 "NN"
-1.9304582696828 -1.17724235909183 -0.0922471991092957 -0.0313903433355651 0.0415858367393944 0.134345142138158 0.156367959905031 -0.128819447690365 "delta_6" 2.9 "NN"
-1.9238461701186 -1.16662601420398 -0.104282483571087 -0.0331492901120919 0.0297626417926359 0.118765295606664 0.140684456091522 -0.134405333279276 "delta_6" 2.95 "NN"
-1.91649659707163 -1.15473201444524 -0.116679095859099 -0.0303690735249675 0.0211555398384711 0.104533649748467 0.125332184495109 -0.138824518299873 "delta_6" 3 "NN"
-1.90862576879377 -1.14170862470075 -0.129468196349695 -0.0314288679249837 0.0270781098104038 0.0903406571674398 0.110419259615484 -0.141579593860605 "delta_6" 3.05 "NN"
-1.90049259686656 -1.12779558412905 -0.140818181116305 -0.0329896761074 0.034201093084989 0.0873510697092235 0.121039954615424 -0.142419299899734 "delta_6" 3.1 "NN"
-1.89237267217863 -1.11329593397299 -0.15017532340635 -0.03150880124274 0.033272457204641 0.0868988559934487 0.205574668055749 -0.141424672215145 "delta_6" 3.15 "NN"
-1.88454102545151 -1.09855691173948 -0.158550427296199 -0.0262154260305136 0.035467166968621 0.129544929303019 0.280316190324124 -0.138902010139252 "delta_6" 3.2 "NN"
-1.87723635183457 -1.08392388589754 -0.166346374812023 -0.021449171619436 0.0380418562837403 0.170652837577122 0.340994202374182 -0.135190817847031 "delta_6" 3.25 "NN"
-1.87062293131828 -1.06970561633412 -0.172220144465317 -0.0234342023780059 0.0401465132112602 0.205451230980636 0.387135237128503 -0.130565735650345 "delta_6" 3.3 "NN"
-1.8647858175515 -1.05614551457226 -0.175566396190087 -0.0234184074358794 0.0392268856549518 0.23215149191128 0.419576247508055 -0.125236154141208 "delta_6" 3.35 "NN"
-1.85974162645657 -1.04342315615271 -0.176423389044495 -0.0209538535446763 0.0502843738815415 0.250824110264849 0.439380612784512 -0.119382706832461 "delta_6" 3.4 "NN"
-1.85547765301336 -1.03706100242636 -0.173202385840669 -0.0177157995389534 0.0675554646319496 0.262169803527547 0.447568052211362 -0.113191031300741 "delta_6" 3.45 "NN"
-1.85200283589962 -1.03456050624782 -0.16599844014831 -0.0155404042670635 0.0874133626859661 0.266879146210951 0.445150566489505 -0.10686573328573 "delta_6" 3.5 "NN"
-1.8493967702354 -1.03294120077475 -0.155211026890058 -0.013588424283816 0.103560604114135 0.265503835584018 0.433209994526536 -0.100634724120948 "delta_6" 3.55 "NN"
-1.8478130544736 -1.03238793317699 -0.142764420856454 -0.0120990097559552 0.115518340288824 0.258465686568635 0.412951572911272 -0.0947396468197957 "delta_6" 3.6 "NN"
-1.84751494943476 -1.02841035536274 -0.129163563374221 -0.00975515277563543 0.125924980825804 0.246212094026079 0.385787125489838 -0.0894263086607455 "delta_6" 3.65 "NN"
-1.84876586046024 -1.02434834377469 -0.123598968911783 -0.00882071912848481 0.134456204665106 0.229237943980369 0.35329864410257 -0.0849321011472382 "delta_6" 3.7 "NN"
-1.85170446786801 -1.02241897289777 -0.124676618666776 -0.00835815055328304 0.141409293056912 0.208131861371675 0.317266545312912 -0.0814745252495828 "delta_6" 3.75 "NN"
-1.85646646616567 -1.02277087120324 -0.124954232873371 -0.00690435916302068 0.146374689852303 0.20274756048799 0.279602737102205 -0.0792433578733105 "delta_6" 3.8 "NN"
-1.86305172604172 -1.02547562920681 -0.125347865538349 -0.00437979282555467 0.147743340410313 0.21144499032727 0.242321360577839 -0.078386309198084 "delta_6" 3.85 "NN"
-1.8713052365449 -1.03050505249272 -0.126344074958726 -0.00353855789880542 0.14395481994511 0.216157550165032 0.226227708324483 -0.0790016528010337 "delta_6" 3.9 "NN"
-1.88090475424242 -1.03770754268687 -0.130394370276142 -0.00374071438547929 0.137404888899941 0.223950169441276 0.233886351523885 -0.0811295103018805 "delta_6" 3.95 "NN"
-1.89136432627005 -1.04679468380084 -0.140195417616368 -0.00523054324322003 0.131840098763055 0.229469159474022 0.238879289019145 -0.0847433987227921 "delta_6" 4 "NN"
-1.90208815503846 -1.05735452150729 -0.154186222102414 -0.00864594668271979 0.129355258930992 0.232307353639735 0.241251246974386 -0.0897582887260358 "delta_6" 4.05 "NN"
-1.91242568589776 -1.06886056249297 -0.160452833897609 -0.0174281446184894 0.128961262599501 0.232710185655087 0.241160591745856 -0.0960272800360705 "delta_6" 4.1 "NN"
-1.92174280350977 -1.08071636242626 -0.168289812481047 -0.035825954836828 0.128599427801965 0.231165790263504 0.2388751444091 -0.103358801897303 "delta_6" 4.15 "NN"
-1.92948904613228 -1.09231028456241 -0.177995047900555 -0.0546191745534359 0.128610303015207 0.227750525204995 0.234810288004422 -0.111527758488945 "delta_6" 4.2 "NN"
-1.93523439211258 -1.10305778526095 -0.188355557637529 -0.069017816974549 0.129175121077735 0.22310179981827 0.229504544735232 -0.120298689169812 "delta_6" 4.25 "NN"
-1.93870073736323 -1.1124599475808 -0.201703439671276 -0.0792322036482066 0.130009765091167 0.217877352671222 0.223595834540512 -0.129442589031709 "delta_6" 4.3 "NN"
-1.93975874803576 -1.12012207739694 -0.215290419358757 -0.087069208329261 0.131618705729804 0.212739620532183 0.217788525940393 -0.138752046281946 "delta_6" 4.35 "NN"
-1.93841133514785 -1.12577132914163 -0.228733932300596 -0.0942442737076634 0.132891280052074 0.208217548406198 0.212785914680617 -0.14805612834042 "delta_6" 4.4 "NN"
-1.93476944108701 -1.12132167005072 -0.24365036323875 -0.100019887639887 0.133370780321041 0.204876937003277 0.209166421489587 -0.157222326752341 "delta_6" 4.45 "NN"
-1.92902701199704 -1.11464621896522 -0.259547945073603 -0.104823268441279 0.132828578792319 0.202779418842623 0.207126587519265 -0.166160832651718 "delta_6" 4.5 "NN"
-1.92143106684099 -1.106259912508 -0.282083558950431 -0.108861882596844 0.129829573103701 0.20178681598342 0.206280701566343 -0.174812353729648 "delta_6" 4.55 "NN"
-1.91226716049498 -1.09987843487962 -0.322772956919374 -0.114656409972164 0.125353704193055 0.200945583662433 0.208505818519104 -0.183143898510975 "delta_6" 4.6 "NN"
-1.90182899733163 -1.09538759974726 -0.355480296097335 -0.117286423604263 0.120877824051955 0.198931661747113 0.211643807152998 -0.191136084920607 "delta_6" 4.65 "NN"
-1.89041908241229 -1.08922699812092 -0.376692018824538 -0.117790317356218 0.114752473287028 0.195385402405233 0.211263234629631 -0.198770951570979 "delta_6" 4.7 "NN"
-1.87833289392424 -1.08164303952006 -0.394080198542881 -0.115951928570796 0.108488667570116 0.190041970290602 0.207271857828027 -0.206028710289138 "delta_6" 4.75 "NN"
-1.86585800417785 -1.07290107410858 -0.410818737658588 -0.109181109292434 0.10091669816571 0.182953305912321 0.199732822221907 -0.212876759455937 "delta_6" 4.8 "NN"
-1.85326195189739 -1.0632742454982 -0.426569337523688 -0.100312788847496 0.0917328509474375 0.175165135599293 0.188877644189711 -0.219272086650183 "delta_6" 4.85 "NN"
-1.84079646436706 -1.05303787597024 -0.438693020538126 -0.0869733047045838 0.0797600371405611 0.166730557559704 0.175054582392833 -0.225160248175492 "delta_6" 4.9 "NN"
-1.82868783600217 -1.04245778310429 -0.447879905038868 -0.0724696693893359 0.0675034264631851 0.15844470261088 0.163704092968566 -0.230476301639246 "delta_6" 4.95 "NN"
-1.81714227923478 -1.03178978319959 -0.457276881846029 -0.0592668194748729 0.0553199543147178 0.150957476927058 0.155890969368287 -0.235150809943615 "delta_6" 5 "NN"
-1.80634422921637 -1.02127180022861 -0.465554252273385 -0.0474911891734697 0.0430555007239295 0.144054479462354 0.149488860949202 -0.239114803572435 "delta_6" 5.05 "NN"
-1.79645375403845 -1.01112859227828 -0.473193314818424 -0.0383793821192989 0.0540205699475118 0.13778786369363 0.144497080149126 -0.242300661708657 "delta_6" 5.1 "NN"
-1.78761390171062 -1.00156558553947 -0.477115823331439 -0.0444341005934197 0.0578360037445498 0.132389146046754 0.140291829661215 -0.244650785946748 "delta_6" 5.15 "NN"
-1.77995038790453 -0.992774785146958 -0.478812018356134 -0.0590576917386207 0.0592138126436144 0.127546878921193 0.136527180686008 -0.246118658539801 "delta_6" 5.2 "NN"
-1.77357221755542 -0.98492713528957 -0.481185407124287 -0.0709188601364028 0.0606721513469901 0.129371946700878 0.134419073019052 -0.246669618740686 "delta_6" 5.25 "NN"
-1.76857092273946 -0.978176693306757 -0.48080600992631 -0.0816602091511264 0.0626903318044756 0.129621752580707 0.149123740536645 -0.246282033141784 "delta_6" 5.3 "NN"
-1.76502004391156 -0.972657918878702 -0.476911674816904 -0.0899322644680939 0.0650420966679701 0.127774295688025 0.158979740380823 -0.2449461939066 "delta_6" 5.35 "NN"
-1.76297790722949 -0.968483752325814 -0.469217205790445 -0.0959630602237862 0.0670182538992199 0.12805845743866 0.163903550427957 -0.242667774081932 "delta_6" 5.4 "NN"
-1.76247777423276 -0.965743326954358 -0.459506638644811 -0.101694010607664 0.0700980469856674 0.129785889952846 0.163935767607358 -0.239458562415508 "delta_6" 5.45 "NN"
-1.76353184426171 -0.964504117389559 -0.447344324726552 -0.105452131438401 0.0718836782070769 0.126389373581571 0.159313663819293 -0.235341514991302 "delta_6" 5.5 "NN"
-1.76613132418562 -0.964805832492159 -0.432546360103486 -0.108349085754187 0.0729898511362932 0.127650922092132 0.150371525790802 -0.230345008776777 "delta_6" 5.55 "NN"
-1.7702407658473 -0.966665473209571 -0.411225366748192 -0.108779755537585 0.0716314776454572 0.128458970526925 0.137661373638398 -0.224499634495027 "delta_6" 5.6 "NN"
-1.77580103926456 -0.970073741321263 -0.389986692313377 -0.109190524051685 0.067906005445761 0.126047316519503 0.131889296935085 -0.217838405165749 "delta_6" 5.65 "NN"
-1.78273457920042 -0.975001324345451 -0.362333994002348 -0.109152433558211 0.0621653890895569 0.128628030288025 0.13416059591623 -0.210393718514201 "delta_6" 5.7 "NN"
-1.79093774774592 -0.981394671179304 -0.33061729553142 -0.107892386425729 0.0555960422909837 0.131390041245406 0.136619882539496 -0.202192186030013 "delta_6" 5.75 "NN"
-1.80029287041911 -0.989182588554425 -0.294985459457875 -0.107346395871268 0.0460724545811395 0.134057711907345 0.139316378587452 -0.193261969265013 "delta_6" 5.8 "NN"
-1.81065700472239 -0.998267103522235 -0.25019387426327 -0.105892721392398 0.0337250640559064 0.136651680913312 0.145100797771684 -0.183618971098418 "delta_6" 5.85 "NN"
-1.82187910752675 -1.00854172122084 -0.215184271899227 -0.104981122570973 0.019117333723963 0.139388675453361 0.181983611293542 -0.173276391247913 "delta_6" 5.9 "NN"
-1.83379380196809 -1.01988095356443 -0.19502095182336 -0.1039428949931 0.0038201556352917 0.141800494619611 0.223414401283074 -0.162240019120036 "delta_6" 5.95 "NN"
-1.84622750851848 -1.03214709424313 -0.168975623841034 -0.0791702768609301 0.00689593840451075 0.143262459891373 0.269364546518212 -0.1505077568653 "delta_6" 6 "NN"


==> data/delta_6_results_power_PINN.dat <==
-0.836498726730168 -0.00908813671558684 -0.00566951892292633 0.000510432708874298 0.00542809739073147 0.0160911811180666 0.0657066609732179 -0.012788059087741 "delta_6" 0 "PINN"
-0.835033936607524 -0.0103725207971491 -0.00747072506259028 -0.00197543133234435 0.00281870207836776 0.0141731045305326 0.0636499224788508 -0.0148955124796758 "delta_6" 0.05 "PINN"
-0.833160979145821 -0.0121519209341902 -0.00925714141022915 -0.0045717441412102 0.00150613387254295 0.0124529540610363 0.0621626764613278 -0.0167062182025977 "delta_6" 0.1 "PINN"
-0.831020870031984 -0.0158900769060323 -0.0110527797213981 -0.0063341791569469 0.000524512320117576 0.0108923635944478 0.0613034052452333 -0.0182262819342555 "delta_6" 0.15 "PINN"
-0.828739815021165 -0.0203175506563849 -0.0118208479501936 -0.00795310964271445 -0.000190867111233395 0.00951237529773641 0.0609054991540264 -0.0194659815844333 "delta_6" 0.2 "PINN"
-0.826421083481777 -0.0245411870282828 -0.0128640975373583 -0.00830716696864986 -0.000586830172976449 0.00827552214468352 0.0607559817772488 -0.0204398461208571 "delta_6" 0.25 "PINN"
-0.824150666090001 -0.028262048198629 -0.0136371598940823 -0.00839033824212143 -0.000619130343164187 0.0073197595809732 0.0607670550218106 -0.0211657269626372 "delta_6" 0.3 "PINN"
-0.821997365353128 -0.0316448663463139 -0.0151537368278242 -0.00826107348089744 -0.000491572258036199 0.00663318677603231 0.0608651809743604 -0.0216644685068798 "delta_6" 0.35 "PINN"
-0.819999485279521 -0.0345305613855541 -0.0165674402071325 -0.0078257823120127 -9.14027646981008e-05 0.00615489923999579 0.0610007594450803 -0.0219594018741163 "delta_6" 0.4 "PINN"
-0.818189330819116 -0.0369491623290115 -0.0177902938131226 -0.00715959649083886 0.000517017830995892 0.00586420935036258 0.0611469860403517 -0.0220756285681157 "delta_6" 0.45 "PINN"
-0.81658055318165 -0.0389565989439362 -0.0188733091528781 -0.00623978431145744 0.00124932950189649 0.00574658010748541 0.0612915826155045 -0.02203933750896 "delta_6" 0.5 "PINN"
-0.815179495062032 -0.0407097679497165 -0.0198987135518232 -0.00520191794707603 0.00216052034937431 0.00673707836733539 0.0615771542940586 -0.021877009920474 "delta_6" 0.55 "PINN"
-0.81398658951769 -0.0421708839302116 -0.0207754714187964 -0.00397624086697079 0.00315732199589591 0.00850248488406913 0.0619164201126714 -0.021614843616027 "delta_6" 0.6 "PINN"
-0.812989022570811 -0.0433936285575169 -0.0215806653044398 -0.00260900635682337 0.00417537808893309 0.0102649449167149 0.0622813140026853 -0.0212776651599022 "delta_6" 0.65 "PINN"
-0.812171256070778 -0.0444224818160762 -0.0222241568133877 -0.00169459312627107 0.00526041122207177 0.0122164575826371 0.0626948891067186 -0.0208882252018451 "delta_6" 0.7 "PINN"
-0.811510470399191 -0.0451528096170427 -0.0227720581378891 -0.00122548001518141 0.00630199035453238 0.0140426214732469 0.0631854898964565 -0.0204660013471596 "delta_6" 0.75 "PINN"
-0.810970242948392 -0.0456539146288927 -0.0232948370740881 -0.000854890617656534 0.00722720113793196 0.0158219958986622 0.0637865281250516 -0.020026875236759 "delta_6" 0.8 "PINN"
-0.810506982638787 -0.0458521149125664 -0.0235713434095888 -0.000702087358199543 0.00809552985541895 0.0174276231004296 0.0645357587746678 -0.0195820470222424 "delta_6" 0.85 "PINN"
-0.810065786926875 -0.0456411508846047 -0.0236214676007447 -0.000264524120976439 0.00887189242042874 0.0188019738283254 0.065477009889626 -0.0191376762641859 "delta_6" 0.9 "PINN"
-0.809576610657886 -0.0449939118872941 -0.0235489064151743 -0.000144154536413144 0.00953389237103708 0.0198399998252343 0.0666643320107103 -0.0186944749253731 "delta_6" 0.95 "PINN"
-0.808959813650598 -0.0438066573191709 -0.0233825062051071 -9.43737798082545e-05 0.010056491697695 0.0206103563522928 0.0681557846984031 -0.018247852019836 "delta_6" 1 "PINN"
-0.808121291254286 -0.0420099394896893 -0.0229374387821512 -6.31442125119674e-05 0.0103820644124226 0.0210323485020493 0.0700178340071902 -0.0177884702186644 "delta_6" 1.05 "PINN"
-0.806969673028784 -0.0395920177629293 -0.0221494963492038 -8.11190034144538e-06 0.010544585703832 0.0211100547157664 0.0723172428898555 -0.0173033008529938 "delta_6" 1.1 "PINN"
-0.805409720796377 -0.0364624534895253 -0.0211698277551485 0.000217415111436137 0.01045560561724 0.0207376367544808 0.0751146405880116 -0.0167773381518695 "delta_6" 1.15 "PINN"
-0.803365485419368 -0.0325978643398355 -0.0199662177082983 0.000222932508556761 0.010133428073436 0.0200906635468316 0.0784588682795405 -0.0161962899965105 "delta_6" 1.2 "PINN"
-0.80078677095532 -0.0280294026336807 -0.0183700167033189 0.000435050130630721 0.00963411917354673 0.0191138712033757 0.0823656134603404 -0.0155495855031684 "delta_6" 1.25 "PINN"
-0.797664049668923 -0.0228965292029962 -0.0165407032492473 0.000771295654820703 0.00887534709352089 0.0177892063197997 0.086815188590084 -0.0148333771465802 "delta_6" 1.3 "PINN"
-0.794044491957556 -0.0207935624419102 -0.0145333781439624 -0.00067394660351161 0.00797015926584899 0.0161701745853159 0.0918118339806081 -0.0140545455166551 "delta_6" 1.35 "PINN"
-0.790025591394782 -0.0190408203988615 -0.0109452694162363 -0.00189187130437007 0.00689026608870436 0.0143424637036159 0.0971531354642085 -0.0132325869267177 "delta_6" 1.4 "PINN"
-0.785761333153187 -0.017107591921802 -0.00692281112023263 -0.00278869062518383 0.00611562491104534 0.0123028167546042 0.102664192848175 -0.0124010381692522 "delta_6" 1.45 "PINN"
-0.781443255649428 -0.0151784923574275 -0.00676372626308386 -0.000798033165167134 0.00551213023249297 0.0125044606067408 0.108129569142693 -0.0116064395342646 "delta_6" 1.5 "PINN"
-0.777281231374456 -0.0132088550108113 -0.00642170539429676 -0.00118127739534268 0.00630379761487398 0.0135214175972468 0.11332139618696 -0.0109055822836259 "delta_6" 1.55 "PINN"
-0.773467622764743 -0.0137342989148526 -0.00714747242307101 -0.00102381767692594 0.00887260343895946 0.0150441933218582 0.118020649444716 -0.0103603502271723 "delta_6" 1.6 "PINN"
-0.770164611130771 -0.0168950875113009 -0.00884498258414712 -0.00103120706164339 0.011608674559741 0.0170114467992796 0.122048986131557 -0.0100320672890784 "delta_6" 1.65 "PINN"
-0.767465949152887 -0.0202228212396919 -0.00928723102673534 -0.00132793943037379 0.0135756691689627 0.0193153112087825 0.125293457546993 -0.00997516462399525 "delta_6" 1.7 "PINN"
-0.765399833257645 -0.0238614074610298 -0.0117188786604039 -0.00194893488142489 0.0153066518527503 0.0217996712693037 0.127710886589732 -0.0102318408142831 "delta_6" 1.75 "PINN"
-0.76391456250649 -0.0280527031549718 -0.0144027670312581 -0.00276326646222957 0.016121046201965 0.0243801345701102 0.129346821448856 -0.0108285191423525 "delta_6" 1.8 "PINN"
-0.762895158061524 -0.0344252638580567 -0.0170710282586559 -0.00350498948802747 0.0157374989192819 0.0268895046095929 0.130317326487068 -0.0117736031414462 "delta_6" 1.85 "PINN"
-0.762177039142327 -0.0408680723024799 -0.0198461210492211 -0.00407064838390592 0.0139626471078235 0.0293170802924989 0.13079548819269 -0.0130570356159931 "delta_6" 1.9 "PINN"
-0.761562468106752 -0.0475858422485677 -0.0224377018928844 -0.00489685888911828 0.0118095292148572 0.031474788148897 0.131001465799307 -0.0146515197337985 "delta_6" 1.95 "PINN"
-0.760845512307644 -0.0549723485490501 -0.0251073345008204 -0.00645031134545671 0.00935896476258302 0.0333824345514331 0.13116691712226 -0.0165143718799984 "delta_6" 2 "PINN"
-0.759832987986266 -0.0625937062764362 -0.0275965858572937 -0.0085634623434403 0.00670385377360461 0.0349063042825412 0.131532964803871 -0.0185898351619565 "delta_6" 2.05 "PINN"
-0.758362878001385 -0.0698407043672212 -0.0296779256810672 -0.0111619775402561 0.00421990407159301 0.0361097380138476 0.132313084444895 -0.0208118730026702 "delta_6" 2.1 "PINN"
-0.756319400833956 -0.0776624340661818 -0.0318786116672529 -0.0140585406518261 0.00216463744736595 0.0368178476592186 0.133677585285687 -0.0231071754021546 "delta_6" 2.15 "PINN"
-0.753655311543033 -0.0854809317717136 -0.0336752338149785 -0.0170321451983048 0.000587351942568315 0.0370716185683979 0.135739495611952 -0.0253976725766864 "delta_6" 2.2 "PINN"
-0.750391729660763 -0.0925664280667376 -0.0357096792550056 -0.0199063987215288 -0.000738160625894269 0.0368131599548092 0.138534075301594 -0.0276039231338547 "delta_6" 2.25 "PINN"
-0.746636252600327 -0.0993917344182578 -0.0399199937990568 -0.022202926180521 -0.00175393799906942 0.0361213053020246 0.142007130525484 -0.0296477543828834 "delta_6" 2.3 "PINN"
-0.742561321802849 -0.106557985062832 -0.042798168412866 -0.0239466386290054 -0.0024970214220944 0.0349142259898947 0.146021752038025 -0.0314551729106564 "delta_6" 2.35 "PINN"
-0.738401542035598 -0.113289722669498 -0.0442482963388621 -0.0250735067984237 -0.00347188168991264 0.0332167327969382 0.150354540584549 -0.0329576207425697 "delta_6" 2.4 "PINN"
-0.734427611389987 -0.119427630769178 -0.0444999098467567 -0.0256346427669599 -0.0036934355268371 0.0311909080629659 0.154715669692913 -0.0340945671420316 "delta_6" 2.45 "PINN"
-0.730924896047722 -0.123947474626718 -0.0430527893307239 -0.025545472615078 -0.00396281344786353 0.0288259877665128 0.158782035567906 -0.0348134330002938 "delta_6" 2.5 "PINN"
-0.728142121114725 -0.127343076256155 -0.0437349423923621 -0.0248719438008678 -0.00409727161667772 0.0261154054894179 0.162211437465588 -0.0350681049189715 "delta_6" 2.55 "PINN"
-0.726309852955796 -0.130197158590586 -0.0433206828571367 -0.0234617941974214 -0.00411720740185195 0.0232417884187098 0.164691524206957 -0.0348192022902997 "delta_6" 2.6 "PINN"
-0.725520925475145 -0.131253905636658 -0.041796990495531 -0.0217827673422097 -0.00366115692914848 0.0250739188175041 0.165961449975165 -0.034025081348145 "delta_6" 2.65 "PINN"
-0.725893865753648 -0.12994345716163 -0.0391097907976247 -0.0195889605028314 -0.00329335211501314 0.0273487930563365 0.165828798807771 -0.0326454043121654 "delta_6" 2.7 "PINN"
-0.727405394099796 -0.125471059859178 -0.0353791844285749 -0.0171142816550309 -0.00251314609426823 0.0283172443434997 0.164181085849862 -0.0306255453787188 "delta_6" 2.75 "PINN"
-0.729995568508116 -0.118806944651724 -0.0304470395294556 -0.0142700791455959 -0.00143896076642513 0.0277270684899396 0.161006787213973 -0.0278908239244433 "delta_6" 2.8 "PINN"
-0.73348211113638 -0.104101283847599 -0.0244971925874101 -0.0109047308253061 0.00236746092966844 0.0257691425344102 0.156419487774505 -0.0243283233725768 "delta_6" 2.85 "PINN"
-0.737571255385878 -0.082930302686983 -0.017935241553265 -0.00722866181217707 0.00436086225432752 0.0229784251375589 0.150679353521618 -0.019772477535867 "delta_6" 2.9 "PINN"
-0.741864895986397 -0.048899206646821 -0.0115014639668739 -0.00343094378265651 0.00490647120458454 0.0193909812999632 0.144226244773396 -0.0140004634849071 "delta_6" 2.95 "PINN"
-0.745917209776976 -0.00722194659077924 -0.00189635620849049 0.000977516320774807 0.00766460038255556 0.0186541788327648 0.137719546380146 -0.00677017663876419 "delta_6" 3 "PINN"
-0.749322706678307 -0.0031825078742499 0.00293711813362241 0.00704719521733188 0.0163246298952624 0.0605904846626084 0.131768930373435 0.00206493016490757 "delta_6" 3.05 "PINN"
-0.751807840181298 -0.00579688215791729 0.00485692534963 0.0116060279164474 0.0244678306296806 0.118820052176555 0.176083413554023 0.0123875744726515 "delta_6" 3.1 "PINN"
-0.753207054412589 -0.0124032794427127 0.00480216075198814 0.0173238316718161 0.0299075026068747 0.180848650762736 0.266338742381311 0.0237495225592823 "delta_6" 3.15 "PINN"
-0.75349213042326 -0.017463218497814 0.00685356524585523 0.0224097265937815 0.0330683245308971 0.249045566357462 0.3448448940137 0.0355007245367129 "delta_6" 3.2 "PINN"
-0.75268774805755 -0.0203941530650991 0.00939821529046769 0.0265608630746603 0.0386294334923345 0.309944600882786 0.408554875134192 0.047004397647333 "delta_6" 3.25 "PINN"
-0.750879285317886 -0.0218959901649075 0.0121800662961606 0.0298205691028774 0.0493200453938957 0.359339456536056 0.457969635398157 0.0577563271742873 "delta_6" 3.3 "PINN"
-0.748234324408569 -0.0214988740832353 0.0104663581706986 0.0322295187266106 0.0635355940752294 0.396510584623682 0.494594653422361 0.0674015703648255 "delta_6" 3.35 "PINN"
-0.745012982450335 -0.0193453333619397 0.00895015954197453 0.031449614657614 0.081121853304563 0.422708647008013 0.519874539786465 0.075705437295083 "delta_6" 3.4 "PINN"
-0.741570965801438 -0.0157207917533785 0.00735311070815448 0.0304546479196719 0.0968630539222426 0.439638103393269 0.534928195872861 0.0825169098796018 "delta_6" 3.45 "PINN"
-0.738303239684685 -0.0125373791287526 0.00555017258848245 0.0301191685406386 0.11480709284076 0.448723380677504 0.540621233374881 0.087744131858567 "delta_6" 3.5 "PINN"
-0.735596506026247 -0.00955919184754328 0.0026766576365671 0.030291315887085 0.130598466383103 0.450968694592807 0.537658313007981 0.0913344701638569 "delta_6" 3.55 "PINN"
-0.733747392509204 -0.00591154457823539 -0.000541861514939845 0.0307760561715311 0.143260476693953 0.447003999480622 0.526724203602801 0.0932695614959403 "delta_6" 3.6 "PINN"
-0.732925929385009 -0.0142144616765274 0.00251565871345261 0.0311523164704196 0.158076001521321 0.437255947785845 0.508626814744598 0.0935623084581528 "delta_6" 3.65 "PINN"
-0.733156747136028 -0.0234357879035498 0.0056405232323703 0.0319515066640133 0.174826809822024 0.42204514155117 0.484373787916657 0.092260966143328 "delta_6" 3.7 "PINN"
-0.73433681782764 -0.0322464237239601 0.0083612439247166 0.0335300387799308 0.187170440820466 0.401717018766084 0.455241999643357 0.0894531601186093 "delta_6" 3.75 "PINN"
-0.7362759598193 -0.0404256240915009 0.0102324679905078 0.0351184695351074 0.193567363410064 0.376744478380199 0.422713489207918 0.0852642380251968 "delta_6" 3.8 "PINN"
-0.738728716138608 -0.047271542059647 0.0105584931542548 0.036716766237417 0.19296416920328 0.347796519753347 0.38835703181197 0.0798595100254266 "delta_6" 3.85 "PINN"
-0.741438910584033 -0.052476658546645 0.00995332156302242 0.0373804834032476 0.185092655810687 0.315819245128982 0.353612432485026 0.0734352440747498 "delta_6" 3.9 "PINN"
-0.7441665525874 -0.0557444806329042 0.00845387963520305 0.0377364780407129 0.170598338932369 0.281957923984139 0.319593914446018 0.0662091087016441 "delta_6" 3.95 "PINN"
-0.74669600596807 -0.0566265143224924 0.00629692012117333 0.0372357677263687 0.150960433103876 0.247503596528341 0.286980165041566 0.058410421638975 "delta_6" 4 "PINN"
-0.748868236712947 -0.0553307082017669 0.00378221948548907 0.0357306150725308 0.128432651373628 0.213689227130505 0.256000135455045 0.0502605325427319 "delta_6" 4.05 "PINN"
-0.750563540004156 -0.0518606215372674 0.00113395216696988 0.03398685490808 0.105006606025964 0.181553238537292 0.226543449214939 0.0419702109234971 "delta_6" 4.1 "PINN"
-0.75170412936447 -0.0466573318784222 -0.00137373307817834 0.031579395895837 0.0833708648781579 0.15175979907093 0.19831683982075 0.0337267124225804 "delta_6" 4.15 "PINN"
-0.752256230446353 -0.0403628650298975 -0.00342353369306347 0.0291254476166939 0.0646495780801546 0.125724732409361 0.171035746367544 0.0256946649906856 "delta_6" 4.2 "PINN"
-0.752220749988261 -0.0333421497027682 -0.00505199864837447 0.0256335539331629 0.0538366749588319 0.106957240963942 0.144460136183936 0.0180095686176843 "delta_6" 4.25 "PINN"
-0.751628411847203 -0.0261642484306839 -0.00625474051942898 0.0223137677154699 0.0434099469415326 0.0878277025966367 0.125312127570251 0.0107808741858674 "delta_6" 4.3 "PINN"
-0.750534820335189 -0.020198210282824 -0.00710889524488678 0.0136947244980818 0.0324758720098897 0.0689030418594436 0.12569170996668 0.00409374403399115 "delta_6" 4.35 "PINN"
-0.749014957614354 -0.0175741275140042 -0.00748853452863096 0.00659528495067407 0.0202562499965984 0.05073579958602 0.126522685038328 -0.00199306558635199 "delta_6" 4.4 "PINN"
-0.747153909166165 -0.0175028395428322 -0.00791266840538141 -0.000585636138582757 0.00858630673373062 0.032709884074416 0.127708782592696 -0.00744261976737465 "delta_6" 4.45 "PINN"
-0.745051206217818 -0.0168741485970757 -0.0106590209570301 -0.00641435195444218 -0.000252021772501276 0.0300020479874048 0.129138914883492 -0.0122435597164567 "delta_6" 4.5 "PINN"
-0.742803985046222 -0.0261212871220264 -0.0163657831453383 -0.0093537087304385 -0.0032663478193744 0.0299992225424628 0.130693006316162 -0.0164022003323344 "delta_6" 4.55 "PINN"
-0.740514762250914 -0.0359697945476549 -0.0236160230297724 -0.0116143146186469 -0.00470855656959623 0.0292692533964454 0.132248505126702 -0.019946044060919 "delta_6" 4.6 "PINN"
-0.738273513228878 -0.0441345050673982 -0.0312418540456818 -0.0119385277228998 -0.00218630038652567 0.0264558075332935 0.133688296343953 -0.0229181648783083 "delta_6" 4.65 "PINN"
-0.736162303949679 -0.0504116268052019 -0.0377624708310043 -0.0116812400321546 0.000588524845153593 0.0215929055387796 0.134901581407082 -0.0253728265958164 "delta_6" 4.7 "PINN"
-0.73424830577031 -0.0554852172538869 -0.0428241489385854 -0.0112645132827787 0.00297807538189165 0.0144960211602259 0.135793312718571 -0.0273765861390838 "delta_6" 4.75 "PINN"
-0.732575256700736 -0.0598068583232045 -0.0460621350050152 -0.0108646530680213 0.00394511822549148 0.00885304834413114 0.136286657587909 -0.028999933064345 "delta_6" 4.8 "PINN"
-0.731171710111886 -0.0623843951605476 -0.0484663412403095 -0.0124406090522278 5.82961075994426e-05 0.0119296003662633 0.136329580140956 -0.0303179032296052 "delta_6" 4.85 "PINN"
-0.730035650408696 -0.0647998526520353 -0.050359806954152 -0.0186281613817942 9.074962691491e-05 0.0156871801742884 0.135888557298266 -0.0314047845315077 "delta_6" 4.9 "PINN"
-0.72914891027165 -0.065855252866994 -0.0514054990791966 -0.0255748265026057 0.00117908241892151 0.0195202487465972 0.134962068763884 -0.0323284046382141 "delta_6" 4.95 "PINN"
-0.728463691460708 -0.0672410181376151 -0.0508555483102719 -0.0294248317730461 0.00189776904928574 0.0232174050442917 0.133570647578421 -0.0331484560741395 "delta_6" 5 "PINN"
-0.727919221564312 -0.068567508625625 -0.0538944208916443 -0.031409993333448 0.00246843251031947 0.0267890834018261 0.13175747540969 -0.0339128528108515 "delta_6" 5.05 "PINN"
-0.727434180343066 -0.0702785696416512 -0.056585607940046 -0.0323390490860489 0.00272226656259056 0.0303382811479485 0.129585784867512 -0.0346519953582608 "delta_6" 5.1 "PINN"
-0.726918973661597 -0.0768226794989242 -0.0588893588589965 -0.0328307866082254 0.00262842944236896 0.0336988311924507 0.127131518287655 -0.0353823873712557 "delta_6" 5.15 "PINN"
-0.726280279153172 -0.0837515758388814 -0.0613188836458853 -0.0327148779059101 0.00234458706041263 0.0371578133973756 0.124477362246929 -0.0361037936630093 "delta_6" 5.2 "PINN"
-0.725424726726785 -0.0890430039019128 -0.0637275392397179 -0.032608841675914 0.00128154828287741 0.040499514727083 0.121709073613534 -0.0367994820395423 "delta_6" 5.25 "PINN"
-0.724267215102634 -0.0926000009234937 -0.0661782300113485 -0.0326881300313682 0.001808215535542 0.0437836502426459 0.118905744957947 -0.0374376867799854 "delta_6" 5.3 "PINN"
-0.72273379673203 -0.0946748759532854 -0.0681722969924017 -0.0333717280078063 0.00273731139094568 0.0468484768557529 0.116134127378157 -0.0379734501229218 "delta_6" 5.35 "PINN"
-0.720772368065173 -0.09537494190451 -0.0700657616050631 -0.0343142767859259 0.00369180111616818 0.0498069616468719 0.113442873794655 -0.0383556053279875 "delta_6" 5.4 "PINN"
-0.718349688746439 -0.09516947457284 -0.071736960198403 -0.0355612467689128 0.00445435641867764 0.0523983857795718 0.110858982692802 -0.0385222087682402 "delta_6" 5.45 "PINN"
-0.715462313400912 -0.0955372076520118 -0.0726223433710986 -0.0364069317181794 0.00504967071622808 0.0547304908571653 0.10838040519934 -0.0384112880665276 "delta_6" 5.5 "PINN"
-0.712131943751495 -0.096363793922285 -0.0719030355155645 -0.0366551626468485 0.00547369904242845 0.05589564445096 0.105979272706854 -0.0379603041121449 "delta_6" 5.55 "PINN"
-0.708409564155715 -0.0964494923521824 -0.0692856230657932 -0.0362437485727352 0.00555176298961102 0.0557975303162936 0.103594059325525 -0.0371083169254962 "delta_6" 5.6 "PINN"
-0.704379085491904 -0.0949019534172999 -0.0654568450157651 -0.0348783524818437 0.00541733226498375 0.0545235299460654 0.101134355067766 -0.0358005284273332 "delta_6" 5.65 "PINN"
-0.700155499362817 -0.0910735969064627 -0.0605637958647494 -0.0325670327935148 0.00496651241219848 0.0514153673213156 0.0984782574791997 -0.0339890128616151 "delta_6" 5.7 "PINN"
-0.69587692195167 -0.0845095474547204 -0.0541487766779909 -0.0288965879028007 0.00414730033030009 0.0465389425905003 0.0954744817932155 -0.0316302411037155 "delta_6" 5.75 "PINN"
-0.691725726841211 -0.0752963620649552 -0.046045633751632 -0.0232467543831083 0.00281092579530551 0.039894401825274 0.0919425836840542 -0.0286940093133021 "delta_6" 5.8 "PINN"
-0.687897549794631 -0.0640126655067639 -0.0352355203297403 -0.0147065079613903 0.000635436086842689 0.0311259328991325 0.0876824110212475 -0.0251505202796754 "delta_6" 5.85 "PINN"
-0.684620093546809 -0.050195766701945 -0.0226434387620624 -0.00865490696925697 -0.000503967666202421 0.0205215983450064 0.0824669854902726 -0.0209809283342283 "delta_6" 5.9 "PINN"
-0.682514411142827 -0.0350087378330191 -0.0119611774668393 -0.0053654051826264 0.000176986100654197 0.0140630648359652 0.0760551634838433 -0.0161721732867466 "delta_6" 5.95 "PINN"
-0.681616570606458 -0.0195680345330747 -0.0112985323559047 -0.00348579899574974 0.00905658490794181 0.0283436414979201 0.0681933543024478 -0.0107159567374229 "delta_6" 6 "PINN"


==> data/delta_6_results_power_dtNN.dat <==
-0.973035136983032 -0.168354555757502 -0.0544752193913416 -0.030989075653746 0.0142535597327572 0.0847884099924854 0.167764683144293 -0.0466854344277312 "delta_6" 0 "dtNN"
-0.972834117985044 -0.165472809912935 -0.0623089624196436 -0.0360647138534573 0.0069666174020635 0.0868214881814823 0.166487883612013 -0.0508150929059253 "delta_6" 0.05 "dtNN"
-0.973300869444401 -0.163161478717528 -0.0698344579477277 -0.0408229162668315 0.000332020503657438 0.0891730938497459 0.164503422970961 -0.0544827418286509 "delta_6" 0.1 "dtNN"
-0.97451868764033 -0.161465646732416 -0.0758117579423765 -0.045113940383799 -0.00535881720293396 0.0918051765627105 0.161711384593071 -0.0576826225720914 "delta_6" 0.15 "dtNN"
-0.976575170560958 -0.160440946634912 -0.0811920199470829 -0.0489921200092697 -0.0103236137141891 0.0946698455094546 0.158001535254521 -0.0604146204909217 "delta_6" 0.2 "dtNN"
-0.979566186275326 -0.160146608597119 -0.086213246133157 -0.0522141384060197 -0.0143541613167044 0.0971248196097529 0.153271514568132 -0.0626851232193423 "delta_6" 0.25 "dtNN"
-0.983577839399114 -0.160644443020371 -0.0904325434127606 -0.0551238780485962 -0.0174396152621585 0.100294394547893 0.147415874783145 -0.064507145893695 "delta_6" 0.3 "dtNN"
-0.988698392506545 -0.161995355204429 -0.0941837172463246 -0.0572738221612541 -0.0195667019044199 0.103511444650725 0.140341290798855 -0.0659009187927009 "delta_6" 0.35 "dtNN"
-0.99499766905383 -0.164260006147086 -0.097149992011478 -0.059204975888325 -0.0207097764385753 0.106701253706999 0.131976485323943 -0.0668934746580123 "delta_6" 0.4 "dtNN"
-1.00253285839672 -0.167483766740949 -0.0996921737919502 -0.0601812912657091 -0.0207611166649081 0.109240800609547 0.130001158593055 -0.0675187449957745 "delta_6" 0.45 "dtNN"
-1.01133522611031 -0.171701016211917 -0.101694743914727 -0.0606792751473632 -0.019825190450392 0.111187798612669 0.132157266506034 -0.0678168297415732 "delta_6" 0.5 "dtNN"
-1.02141420250113 -0.1769290562981 -0.103156536774358 -0.060560790249237 -0.0178225723249685 0.113749512067285 0.134005058029056 -0.0678334944249869 "delta_6" 0.55 "dtNN"
-1.03274169257515 -0.183157992977098 -0.104307768162099 -0.060038253109 -0.0148697680891755 0.116067710362013 0.13546495504179 -0.0676190731380404 "delta_6" 0.6 "dtNN"
-1.04526384430769 -0.190355549554012 -0.104927038224642 -0.058685690143646 -0.0108818379096324 0.117954601861785 0.136463459659212 -0.0672272125114403 "delta_6" 0.65 "dtNN"
-1.05888312859222 -0.198458916111705 -0.10555898778263 -0.0570868434589127 -0.00601033500327575 0.119337984796658 0.136931411536409 -0.0667136395390853 "delta_6" 0.7 "dtNN"
-1.0734710601458 -0.214541261489642 -0.105697682446602 -0.0551853962316929 -0.000438528914079472 0.120152584478198 0.136805422642901 -0.0661347313886425 "delta_6" 0.75 "dtNN"
-1.0888602616114 -0.228849927101084 -0.105900266675842 -0.0528202229404778 0.00555308320477232 0.120341463633784 0.136030597508901 -0.0655459634111959 "delta_6" 0.8 "dtNN"
-1.10484669528068 -0.239184339250821 -0.106204046525417 -0.0505102614842983 0.0116376435463945 0.119857989973666 0.134561901414377 -0.0650003072114455 "delta_6" 0.85 "dtNN"
-1.1211952822712 -0.249878661737986 -0.10680685385948 -0.0479303830577168 0.0181503085793684 0.118664772099778 0.132360407967877 -0.0645469685147896 "delta_6" 0.9 "dtNN"
-1.13763473455205 -0.260724281983695 -0.107945709154209 -0.0457036884218676 0.0241153838628894 0.116735628806316 0.129399016145694 -0.0642298102779821 "delta_6" 0.95 "dtNN"
-1.15386152577159 -0.271503906742216 -0.108164752367266 -0.0439894452025724 0.0298287540749345 0.114055856273338 0.125656114845937 -0.0640862617475823 "delta_6" 1 "dtNN"
-1.16954141819987 -0.28198553072824 -0.108092421391286 -0.0419092838315034 0.034818498395751 0.110618192189808 0.121120498214884 -0.0641461848781104 "delta_6" 1.05 "dtNN"
-1.18429954234662 -0.291931898025067 -0.108017705981422 -0.0399209228566745 0.0386552486648266 0.106427407343565 0.115784447180991 -0.0644307048194287 "delta_6" 1.1 "dtNN"
-1.19772442929909 -0.30110763171175 -0.108415046819402 -0.0388164116292454 0.0419097445151958 0.10149366278112 0.10964572710174 -0.0649514923029628 "delta_6" 1.15 "dtNN"
-1.20936476132634 -0.309277408618524 -0.109383119931791 -0.0378537160708735 0.0438442255823633 0.0958327435936329 0.102707376166134 -0.0657099067286991 "delta_6" 1.2 "dtNN"
-1.21874068926843 -0.316210646956109 -0.109671544862666 -0.037298574621384 0.0442395113729649 0.0894664600653108 0.0950302070494389 -0.0666967037288472 "delta_6" 1.25 "dtNN"
-1.22534979930575 -0.321677111024013 -0.110374283159157 -0.0375346502232048 0.0440136161564461 0.0824164064306194 0.0867647467459352 -0.0678914730704889 "delta_6" 1.3 "dtNN"
-1.22870576555222 -0.325449456550108 -0.111148613593166 -0.0383770786651013 0.0422920097194954 0.0747095242602452 0.0779478591593338 -0.0692630997345205 "delta_6" 1.35 "dtNN"
-1.22837549989274 -0.327289729064147 -0.111847348755947 -0.039328984786038 0.0397856142675154 0.0693142743096896 0.0755227617130406 -0.0707699382625157 "delta_6" 1.4 "dtNN"
-1.22403710663944 -0.326951298719752 -0.112077858422943 -0.0407155758326135 0.0362024492796538 0.0692978678516007 0.0754378483144218 -0.0723605915374557 "delta_6" 1.45 "dtNN"
-1.21553941202412 -0.324164888594916 -0.112153315698379 -0.0428666993253886 0.0313639626917324 0.0681763401797592 0.0742989678145034 -0.073974594089794 "delta_6" 1.5 "dtNN"
-1.20293746297658 -0.318646202811494 -0.11204956645742 -0.0448312410497066 0.0259761170460598 0.0660330744696125 0.072195903480928 -0.0755434163316827 "delta_6" 1.55 "dtNN"
-1.18650841421015 -0.310115362655703 -0.108619320683849 -0.0474684584179592 0.0191808782819742 0.0632382394381389 0.0692409290125674 -0.0769917203014378 "delta_6" 1.6 "dtNN"
-1.16672571508581 -0.296606249623875 -0.105104077044986 -0.0493472758532318 0.00967348116253341 0.0596242609199439 0.0655537437005123 -0.0782397238462263 "delta_6" 1.65 "dtNN"
-1.14423205912872 -0.272562717947937 -0.101148989725968 -0.0514339334299073 -7.9137839826271e-05 0.0556099202275672 0.0612779690665259 -0.0792070308958174 "delta_6" 1.7 "dtNN"
-1.11982384059913 -0.251113817095921 -0.0966351964883627 -0.0532815118629283 -0.00984425086306229 0.0510952536726895 0.0565500186824612 -0.0798185173104135 "delta_6" 1.75 "dtNN"
-1.09447427902695 -0.229862662158857 -0.0894785249085565 -0.0533527659143979 -0.0199473569789915 0.0462305134069415 0.0515123895363216 -0.0800125807622568 "delta_6" 1.8 "dtNN"
-1.06936417163231 -0.206418346677385 -0.0879104143698625 -0.0502521980951798 -0.0302155102370592 0.0415526937881395 0.0635832678031267 -0.0797499394610523 "delta_6" 1.85 "dtNN"
-1.04588804627217 -0.181959238478552 -0.0875462620597673 -0.0495985192063495 -0.0320191205585268 0.0367751852352856 0.0870642503308159 -0.0790217019256452 "delta_6" 1.9 "dtNN"
-1.02556153148229 -0.158050276090751 -0.0892449479713578 -0.0518511536274396 -0.0275351820001841 0.0320350619589882 0.10642462532681 -0.0778545001594874 "delta_6" 1.95 "dtNN"
-1.00985225915632 -0.136512812824024 -0.0942897732071092 -0.0617420811109015 -0.0208673183361175 0.0290422369404103 0.120212905586544 -0.0763110244738112 "delta_6" 2 "dtNN"
-0.999924595027737 -0.131204577649395 -0.0979618372981376 -0.0556992509954586 -0.00860819460956364 0.0260903792600971 0.127469072975839 -0.0744835249727694 "delta_6" 2.05 "dtNN"
-0.996390649315948 -0.148051567423821 -0.100827505394183 -0.047468802332664 0.00440963571488651 0.028597224710742 0.127943194779002 -0.0724821182409066 "delta_6" 2.1 "dtNN"
-0.999127964805941 -0.165672301054422 -0.102434583495978 -0.0408730129110983 0.00768416364503532 0.0487203998447566 0.122186388924989 -0.0704190576198401 "delta_6" 2.15 "dtNN"
-1.00723835671552 -0.183081588863731 -0.102222362203291 -0.0337502169816489 0.00881391185778113 0.0659002317512204 0.113157005673222 -0.0683917589272808 "delta_6" 2.2 "dtNN"
-1.01918589080858 -0.2001828055332 -0.10011693307148 -0.0267527588163733 0.00925532292060394 0.0800079190187802 0.119000180994294 -0.0664702217029251 "delta_6" 2.25 "dtNN"
-1.03310110194347 -0.217920423058406 -0.0997956243051348 -0.0213440513539748 0.00943541676563653 0.0912101139726115 0.117953004233212 -0.0646924477402253 "delta_6" 2.3 "dtNN"
-1.04714080214503 -0.235273817840174 -0.102424053262198 -0.0157925554686429 0.00973240894590388 0.105674911531978 0.110493343230879 -0.063068739241872 "delta_6" 2.35 "dtNN"
-1.05984372730698 -0.253025881052738 -0.105345081502793 -0.0101960065108883 0.010764056644327 0.115058842705098 0.122930465330126 -0.0615949273863406 "delta_6" 2.4 "dtNN"
-1.07032193268924 -0.269929585905669 -0.108057936491689 -0.00490793717067739 0.0135158885761517 0.125624255142532 0.135144237450533 -0.0602709462107797 "delta_6" 2.45 "dtNN"
-1.07829569761372 -0.284459248510305 -0.111201297962199 -0.00042932787064065 0.01926673689669 0.133734212296492 0.144107315693397 -0.0591163133665401 "delta_6" 2.5 "dtNN"
-1.0839695005756 -0.299673300113503 -0.114170937462034 0.00272807522254037 0.0279971429109442 0.13880291055824 0.149702749480876 -0.0581801838038318 "delta_6" 2.55 "dtNN"
-1.08787332564976 -0.312285188789769 -0.11671002434252 0.00459574443130029 0.035442582243684 0.140483121002918 0.152000417474077 -0.0575432830429592 "delta_6" 2.6 "dtNN"
-1.09061697723234 -0.325162545085108 -0.11968892066649 0.00349291655977191 0.043972737048013 0.139737334303672 0.151288645801427 -0.0573026416324709 "delta_6" 2.65 "dtNN"
-1.09282816339834 -0.334856266950599 -0.121460912371092 0.00148618166498127 0.0519291765233182 0.136872312509779 0.148057980614426 -0.0575606097739228 "delta_6" 2.7 "dtNN"
-1.09504750405601 -0.341057021290432 -0.123981085847712 -0.00290970298512128 0.0583877432905413 0.131977807791994 0.142971698061575 -0.0583904708495569 "delta_6" 2.75 "dtNN"
-1.09769379751407 -0.344568699082601 -0.124824390182774 -0.00983403527303905 0.0628898129378264 0.126146176137263 0.136796561631678 -0.0598121098631121 "delta_6" 2.8 "dtNN"
-1.10078703552309 -0.337690336392765 -0.1262502047559 -0.0197664791817828 0.0647497388489229 0.119265148691801 0.130265464048152 -0.0617576218077537 "delta_6" 2.85 "dtNN"
-1.10437198285184 -0.317224336306919 -0.126896585318524 -0.03175927353483 0.0654323967237243 0.121706378175302 0.124439296549319 -0.0640475213825919 "delta_6" 2.9 "dtNN"
-1.10840307338452 -0.276619983933707 -0.126629028533923 -0.045368786702619 0.062935040768664 0.123324446060195 0.133248138581496 -0.0663851098394052 "delta_6" 2.95 "dtNN"
-1.1127781088726 -0.286825157210876 -0.126474108490565 -0.058876293575827 0.0591529759495998 0.127511333978837 0.138303874334078 -0.0684013101451123 "delta_6" 3 "dtNN"
-1.1173606490845 -0.297291041703699 -0.118196580025704 -0.0726065323568961 0.0534769273704321 0.126903308592385 0.13870985062194 -0.0697819922126988 "delta_6" 3.05 "dtNN"
-1.12199505571746 -0.307622760937251 -0.12404565406587 -0.0699259138726385 0.0456869067831838 0.121206231981629 0.133695385337956 -0.0704505363391708 "delta_6" 3.1 "dtNN"
-1.12651365030869 -0.317459947833086 -0.120320826766692 -0.0626422353504557 0.0481094172063843 0.112428429007006 0.12771216691134 -0.0706443526263822 "delta_6" 3.15 "dtNN"
-1.13077392859922 -0.326502670894132 -0.120143328766436 -0.0582348997097601 0.0507020816563912 0.104346812882183 0.231689052186307 -0.0707882593304103 "delta_6" 3.2 "dtNN"
-1.13465429803387 -0.334521116050817 -0.132421379039857 -0.0571714315229839 0.0477696802469327 0.123785943808811 0.319470249890051 -0.0712742789277856 "delta_6" 3.25 "dtNN"
-1.13807341593147 -0.339774426517828 -0.142527556754293 -0.0591656654585391 0.039355968075669 0.187287311531783 0.389895647437341 -0.0723336447817905 "delta_6" 3.3 "dtNN"
-1.14099731886053 -0.341974241791133 -0.150409386884626 -0.0647499078412308 0.0231990843814112 0.237908823759425 0.443413575465208 -0.0740136813239364 "delta_6" 3.35 "dtNN"
-1.1434492408468 -0.343792352464426 -0.155296203420265 -0.0726214217382952 0.00930035269230611 0.27497495865352 0.481008735114224 -0.076208230775795 "delta_6" 3.4 "dtNN"
-1.14549994109281 -0.345298249611288 -0.157361493092121 -0.0821551542695873 0.0129408231946164 0.299025024322225 0.503941648402769 -0.0787062694247955 "delta_6" 3.45 "dtNN"
-1.14725754735674 -0.346576270657315 -0.156429475343801 -0.0922577265861049 0.0154406587709021 0.311218564622206 0.513771486670779 -0.081241706262186 "delta_6" 3.5 "dtNN"
-1.14885170832714 -0.347724566937922 -0.155579014988541 -0.101907064926928 0.0167538085188825 0.313095283414218 0.51235542604509 -0.0835474400361478 "delta_6" 3.55 "dtNN"
-1.15041723500365 -0.348837439740243 -0.152517761018071 -0.107684303503086 0.0199290011148239 0.306412378081697 0.501805885808001 -0.0853994260049774 "delta_6" 3.6 "dtNN"
-1.1520690246245 -0.349986330872446 -0.159656779476019 -0.107785973232519 0.0226297952840826 0.293053238587847 0.484361763856537 -0.0866528819122087 "delta_6" 3.65 "dtNN"
-1.1539042770018 -0.351228585269751 -0.166127861212747 -0.0975298653613077 0.0280735491881587 0.274822622630271 0.462173680342194 -0.0872617491051 "delta_6" 3.7 "dtNN"
-1.15598263483605 -0.352585202532997 -0.170104711647801 -0.0817320660555154 0.0344511431530625 0.25331766573874 0.437155089395554 -0.0872790717767975 "delta_6" 3.75 "dtNN"
-1.15833025156773 -0.35406049306347 -0.173076545938027 -0.0747205601927294 0.0414564745192498 0.229809492265697 0.410812348994905 -0.08684668808535 "delta_6" 3.8 "dtNN"
-1.16093338179093 -0.355624621594839 -0.174204189433395 -0.0712203350696914 0.0476100993645476 0.205196937081228 0.38420139597823 -0.0861672448766518 "delta_6" 3.85 "dtNN"
-1.16375242199219 -0.357237015833295 -0.174380706173077 -0.0705231435479603 0.0537693937216993 0.180066805630081 0.357899675374431 -0.0854786814981972 "delta_6" 3.9 "dtNN"
-1.16671565915727 -0.358833807128522 -0.173606087454315 -0.0709616138790088 0.0582592510612461 0.154681503390877 0.33202601283469 -0.0850281134010899 "delta_6" 3.95 "dtNN"
-1.16972890150279 -0.360328749719198 -0.171727757815415 -0.0725371170192739 0.0610180254424267 0.129100638612081 0.306303990877748 -0.0850444123015748 "delta_6" 4 "dtNN"
-1.17268544704119 -0.361647904317447 -0.168832187163609 -0.0743178425588105 0.0611495178281549 0.103200812366101 0.280077550921353 -0.0857317265421488 "delta_6" 4.05 "dtNN"
-1.17546864676074 -0.362701348097453 -0.164363183372921 -0.0774618558785073 0.0587926465972544 0.104960762365465 0.252370857051853 -0.0872484000458406 "delta_6" 4.1 "dtNN"
-1.17796551280149 -0.36439684517585 -0.158091549283918 -0.0819311578046751 0.0529307281195646 0.103552821948464 0.221967962867625 -0.089706693012231 "delta_6" 4.15 "dtNN"
-1.1800687363761 -0.369013071743791 -0.150513126470832 -0.0874851218770427 0.0446455772386782 0.0981041890210856 0.187564829619497 -0.093165902971092 "delta_6" 4.2 "dtNN"
-1.18168456922237 -0.373568662147747 -0.144562248039549 -0.0946105592234643 0.0347852003506166 0.0884606772600196 0.147900993117529 -0.0976358831828841 "delta_6" 4.25 "dtNN"
-1.18274261183351 -0.377877984702665 -0.148493543376895 -0.102304020704478 0.0231804770401811 0.0745207110878312 0.102105011055629 -0.103076025445263 "delta_6" 4.3 "dtNN"
-1.18318407267328 -0.381782869183425 -0.152809368720183 -0.107927686039674 0.00932824998738169 0.0629298045346187 0.0652469069634933 -0.109396162504983 "delta_6" 4.35 "dtNN"
-1.18297308922415 -0.385167004467173 -0.152174164914218 -0.100763977022818 -0.0103227503945389 0.0475137066703653 0.0534378552094001 -0.116464106944667 "delta_6" 4.4 "dtNN"
-1.18209546796154 -0.387964583097545 -0.144748126586333 -0.0981063438894458 -0.0169353703477517 0.036323844623398 0.0410722493596467 -0.124107412279817 "delta_6" 4.45 "dtNN"
-1.18055959369084 -0.390150154989326 -0.150198686568252 -0.0999169845478836 -0.0221882168631451 0.0251574957388183 0.0290959906775576 -0.13212672678728 "delta_6" 4.5 "dtNN"
-1.1783965810472 -0.391738906972334 -0.174476326437129 -0.100804635000083 -0.0270804898190051 0.0135705407388522 0.0191834773536435 -0.140301053912769 "delta_6" 4.55 "dtNN"
-1.17566372586933 -0.392771656073703 -0.181020538281908 -0.0986653040219583 -0.0410746455845674 0.00274091099243257 0.0105189240596439 -0.148406083954507 "delta_6" 4.6 "dtNN"
-1.17244327427925 -0.393315013640058 -0.188221211025794 -0.0932076134925127 -0.0471875361409455 -0.00659875435402402 0.00225245254891915 -0.156226945774269 "delta_6" 4.65 "dtNN"
-1.16883521331488 -0.402929306360225 -0.198953705615859 -0.0840635197863399 -0.0510819154275155 -0.0148997049115687 -0.000994830197868612 -0.163568964146287 "delta_6" 4.7 "dtNN"
-1.16496470728464 -0.459817422354515 -0.210406320958358 -0.0806460020669726 -0.0541131771854211 -0.0224831024032337 0.00401481158420536 -0.170272587830549 "delta_6" 4.75 "dtNN"
-1.16096738214648 -0.510995193501853 -0.221145643878024 -0.0810991430259127 -0.054561559789811 -0.0257742506289611 0.00903641748094497 -0.176213110609551 "delta_6" 4.8 "dtNN"
-1.15699069508626 -0.556107543954482 -0.231886894876212 -0.0771292326329043 -0.0497001892729071 -0.0297506173834232 0.0139143449472985 -0.181307296394548 "delta_6" 4.85 "dtNN"
-1.15318210976196 -0.595367656839732 -0.24534016431097 -0.0788977010901728 -0.0421768243261953 -0.0353007581308582 0.018508305002479 -0.185508133074863 "delta_6" 4.9 "dtNN"
-1.1498024916923 -0.628405515448204 -0.25811268216623 -0.0821451016892589 -0.0403251249996117 -0.0287018528764622 0.0226834999820342 -0.188797857864889 "delta_6" 4.95 "dtNN"
-1.14691195420684 -0.655114584796312 -0.272396752471688 -0.0851779190264019 -0.0362209251918792 -0.0213008511164314 0.0263302297420256 -0.191182505413367 "delta_6" 5 "dtNN"
-1.14454566078938 -0.676331426550806 -0.285200346542474 -0.0875419838673404 -0.0346493857385926 -0.00883416013362104 0.0293733557329388 -0.192683946064579 "delta_6" 5.05 "dtNN"
-1.14276778110447 -0.691430722638945 -0.295700197780983 -0.0886490565031726 -0.0332741399675802 0.000278134917280126 0.0317761674285664 -0.193329158956324 "delta_6" 5.1 "dtNN"
-1.14159493994608 -0.701638267752561 -0.303193108565877 -0.0867104557982179 -0.0321237734720201 0.00824241308099438 0.0335568825977504 -0.193148846778643 "delta_6" 5.15 "dtNN"
-1.14099048737262 -0.704682683572542 -0.307157330972042 -0.0822243633011106 -0.0306148029335807 0.0140887954910931 0.0347807496161052 -0.192170522301612 "delta_6" 5.2 "dtNN"
-1.14087172583944 -0.704659714197367 -0.309026635193729 -0.0764717423403809 -0.0287726273346156 0.0168127726444594 0.0373473653885519 -0.190415483535967 "delta_6" 5.25 "dtNN"
-1.14111187769539 -0.697648052074583 -0.30443129889327 -0.0732960586614904 -0.0262924736545043 0.0175726375391443 0.0368933322016769 -0.187898651989417 "delta_6" 5.3 "dtNN"
-1.14155744524473 -0.686718891132615 -0.292672174089452 -0.0722897010951731 -0.0221156468701382 0.0187490010397039 0.0364086015392493 -0.18462936383697 "delta_6" 5.35 "dtNN"
-1.14205123829208 -0.670148715742739 -0.280614406963183 -0.0721826115480146 -0.0150417955042044 0.017077539776881 0.036808911381768 -0.180617715790424 "delta_6" 5.4 "dtNN"
-1.14244300771889 -0.649221691053771 -0.268732922446769 -0.0727922562250196 -0.00610904086158115 0.0142189617931192 0.0373884631318155 -0.175871303252952 "delta_6" 5.45 "dtNN"
-1.1426204301547 -0.623009626178939 -0.255184556264032 -0.0740324286795175 -0.00336431122010961 0.0157718617807434 0.0382502546704857 -0.170404556462522 "delta_6" 5.5 "dtNN"
-1.14251144364045 -0.59487164212582 -0.239489439269498 -0.0765946123017605 0.00383921443097468 0.0217896946482354 0.0394310725086298 -0.164237784501952 "delta_6" 5.55 "dtNN"
-1.14210060177458 -0.560435626540429 -0.221785048670109 -0.0803581527706281 0.00862785025058543 0.0323680955207055 0.0409186260089491 -0.157397348248635 "delta_6" 5.6 "dtNN"
-1.1414298465372 -0.521266520659425 -0.203299870076358 -0.0852526129406659 0.0109190117131465 0.0443574751658171 0.0494032785375289 -0.149918060711086 "delta_6" 5.65 "dtNN"
-1.14059107844065 -0.478843784939404 -0.185098149049168 -0.10120770436944 0.0124652702596699 0.0557703122508535 0.061625249488777 -0.141841647056701 "delta_6" 5.7 "dtNN"
-1.13972321673274 -0.430184768606014 -0.175164778149347 -0.10432653265954 0.0121006141714628 0.0658361549747404 0.0724601441842327 -0.133211169537979 "delta_6" 5.75 "dtNN"
-1.13900655762546 -0.412793338411493 -0.149730322173294 -0.106525562126712 0.0116097986151456 0.0744398478538482 0.0815612186788031 -0.124078885107693 "delta_6" 5.8 "dtNN"
-1.13864719544606 -0.413557425435827 -0.141770702453222 -0.0999479836083772 0.00952071488423334 0.0812127950562551 0.0886363932556129 -0.114491347187391 "delta_6" 5.85 "dtNN"
-1.1388785662732 -0.41441867761005 -0.14619719223262 -0.0857529564582782 0.0141729837786038 0.0860259558236556 0.0934842823315289 -0.104498776767305 "delta_6" 5.9 "dtNN"
-1.13994833566312 -0.415583492913864 -0.14422858550591 -0.072271146303633 0.0367886686587928 0.0886288573877649 0.0959654402354819 -0.0941489875057956 "delta_6" 5.95 "dtNN"
-1.14211781535156 -0.417274428433799 -0.132329114272931 -0.0602876924902604 0.0528901791447185 0.0890316205931765 0.096067712531767 -0.0834871832278361 "delta_6" 6 "dtNN"


==> data/delta_6_results_time.dat <==
-0.0680135137731024 -0.057347591678679 -0.0132638596804431 -0.00303209257459702 0.0257951096596116 0.0588036051190941 0.0655030591655921 0.0041153027854318 "delta_6" 0 "NN"
-0.11560199884519 -0.104823268441279 -0.0627369248637297 -0.0522691598748146 -0.0221700179088273 0.014459991053676 0.0208795463817517 -0.0443405429641868 "delta_6" 0.002 "NN"
-0.174560764420122 -0.163602067999401 -0.124723644251911 -0.112153584581125 -0.0796719675891127 -0.0417113996907785 -0.0346558505105388 -0.104572721505444 "delta_6" 0.004 "NN"
-0.246711006585698 -0.23549669992321 -0.200627991798945 -0.18743531214752 -0.153327753054753 -0.110654886091213 -0.102881279451309 -0.178418804711625 "delta_6" 0.006 "NN"
-0.33362652351743 -0.322081758801331 -0.291780578399544 -0.278157873866589 -0.241070669450932 -0.193832063362699 -0.185306087922058 -0.267467619113548 "delta_6" 0.008 "NN"
-0.436297503609532 -0.424356005630395 -0.399374266021627 -0.38591033416746 -0.344607736353375 -0.290461647964762 -0.28276419466906 -0.372684456301684 "delta_6" 0.01 "NN"
-0.554691079194689 -0.54229883177672 -0.524384297274624 -0.508585451802114 -0.461970398381987 -0.402354186112403 -0.395556539259462 -0.493930007395024 "delta_6" 0.012 "NN"
-0.68724523557488 -0.680690291070571 -0.662926844389568 -0.64748548761318 -0.596652540366769 -0.529594502100777 -0.522407476979367 -0.629473034958403 "delta_6" 0.014 "NN"
-0.834184244354113 -0.82847495749241 -0.813290411986231 -0.796400689025531 -0.740944690582209 -0.668452003473173 -0.660336980489027 -0.775717336626613 "delta_6" 0.016 "NN"
-0.990702457760649 -0.983466744150318 -0.966064863353369 -0.951371634627302 -0.889257205968615 -0.813200682485407 -0.804698841118245 -0.92736177729079 "delta_6" 0.018 "NN"
-1.14537967738603 -1.13763813519925 -1.12037041840832 -1.10500971351468 -1.03955670830044 -0.957523787433001 -0.949633570269102 -1.07812886052543 "delta_6" 0.02 "NN"
-1.29196203025738 -1.28353105914607 -1.26370739923481 -1.24880338318314 -1.1827237560301 -1.096908213317 -1.08941250606257 -1.22183836386132 "delta_6" 0.022 "NN"
-1.42529585262396 -1.4165379207897 -1.39581196501203 -1.38173360190026 -1.3138856863101 -1.22624621627684 -1.21895862894227 -1.35347786749509 "delta_6" 0.024 "NN"
-1.54238564824215 -1.5335065641978 -1.51324355494064 -1.49738797169902 -1.42977315995932 -1.34182960496106 -1.33458480095542 -1.46979027434858 "delta_6" 0.026 "NN"
-1.64212860805847 -1.63325606402234 -1.61270308294482 -1.59654242117752 -1.52894012350798 -1.44171043896396 -1.43439567739184 -1.56936725851188 "delta_6" 0.028 "NN"
-1.72489996850254 -1.71595360587678 -1.6959784128291 -1.67902092227233 -1.61144014653247 -1.52547110762038 -1.51802789519023 -1.65229957690574 "delta_6" 0.03 "NN"
-1.79201427511486 -1.7829877577488 -1.76344919199174 -1.74608757007822 -1.67835783919749 -1.59380159720304 -1.58621348825577 -1.71968623835556 "delta_6" 0.032 "NN"
-1.84525603734262 -1.83661310655715 -1.81725342518712 -1.799237272591 -1.73147756731238 -1.64808264844409 -1.64036053983631 -1.77316934878139 "delta_6" 0.034 "NN"
-1.88663773615435 -1.87842464155085 -1.85921941787388 -1.84109384429606 -1.77269171974318 -1.6899910940628 -1.68216318529169 -1.8145862248646 "delta_6" 0.036 "NN"
-1.91821379225108 -1.91017147795659 -1.89080496707719 -1.87202954136672 -1.8034073148941 -1.7212694804111 -1.71337619301502 -1.84574654342386 "delta_6" 0.038 "NN"
-1.94136177688271 -1.93328891287698 -1.91363941079039 -1.89417023542522 -1.82544768068459 -1.74355807839048 -1.73563963819679 -1.86830900614207 "delta_6" 0.04 "NN"
-1.95752780146707 -1.94944042236876 -1.92980800401764 -1.90978183892952 -1.8404645854513 -1.75833249711709 -1.75043175146437 -1.88372984342988 "delta_6" 0.042 "NN"
-1.96793920415213 -1.96024332284566 -1.94086916750034 -1.91841727637549 -1.84938628110249 -1.76686848664038 -1.7590196597525 -1.89324909314772 "delta_6" 0.044 "NN"
-1.9736069378367 -1.96553771848948 -1.94683207506443 -1.9228118952504 -1.85326195189739 -1.7702407658473 -1.76247777423276 -1.89790127071414 "delta_6" 0.046 "NN"
-1.97536988943798 -1.96795421251783 -1.94887340007261 -1.9238461701186 -1.85298104634306 -1.76935325736065 -1.76170391549704 -1.89854244481595 "delta_6" 0.048 "NN"
-1.97389736594762 -1.96725669485268 -1.94772714934531 -1.92230053608515 -1.84925111014577 -1.76493354987542 -1.7574240851433 -1.89586279762739 "delta_6" 0.05 "NN"
-1.96974111893065 -1.96369995960259 -1.94413364805887 -1.91696264407341 -1.84313816477987 -1.75759275178549 -1.75024224991758 -1.8904286526751 "delta_6" 0.052 "NN"
-1.96361693977067 -1.95769213148789 -1.93846948467284 -1.90975504441206 -1.83497326734455 -1.74781559536958 -1.74063845101135 -1.88269045962725 "delta_6" 0.054 "NN"
-1.95569706342707 -1.95020942855208 -1.93066577961441 -1.90082890039003 -1.82481484310928 -1.73601371075684 -1.72899774121785 -1.87300699649071 "delta_6" 0.056 "NN"
-1.94616644554392 -1.94033199583173 -1.92136645676979 -1.8882138077538 -1.81263541633903 -1.72288130827442 -1.71564542500234 -1.86167094447356 "delta_6" 0.058 "NN"
-1.93524284431227 -1.93007561943686 -1.91079907801725 -1.87362159938109 -1.79833061699056 -1.70828529976027 -1.70082651409544 -1.84890947298024 "delta_6" 0.06 "NN"
-1.92309286544962 -1.91890812163285 -1.89898126676913 -1.85912879976069 -1.78269359498761 -1.69242257491155 -1.68473712067912 -1.8349010262013 "delta_6" 0.062 "NN"
-1.90986506806368 -1.90660731491327 -1.88587125527726 -1.84209369312752 -1.76586839739621 -1.67546044628009 -1.66754800737313 -1.81979274870126 "delta_6" 0.064 "NN"
-1.89566535380907 -1.89281940783215 -1.87179530495297 -1.82401733203685 -1.74829726219774 -1.65753002675537 -1.64939114132148 -1.80369955852084 "delta_6" 0.066 "NN"
-1.88057333106974 -1.87811585156815 -1.85683527378601 -1.80601243732388 -1.73029015777748 -1.63872632976469 -1.63036400366724 -1.78670718104118 "delta_6" 0.068 "NN"
-1.86520479462706 -1.86264480757098 -1.84030711542784 -1.78577724293662 -1.71137347629841 -1.61913550640935 -1.61055295963124 -1.76888693947593 "delta_6" 0.07 "NN"
-1.84948460337265 -1.84637896077204 -1.82347804620869 -1.76472413166669 -1.69161101898333 -1.59883452024189 -1.5900357856391 -1.75029872148259 "delta_6" 0.072 "NN"
-1.8330490874175 -1.82998019268162 -1.80607395111325 -1.74377520330873 -1.67104563631124 -1.57788015550814 -1.56887186165315 -1.73098818915367 "delta_6" 0.074 "NN"
-1.81606356439164 -1.8124939505939 -1.78795867499419 -1.72279793666201 -1.64926297838931 -1.55631727124646 -1.54710654497237 -1.7109901296791 "delta_6" 0.076 "NN"
-1.79846765192384 -1.79374201084018 -1.76914786145567 -1.69969380642488 -1.62612573666314 -1.53418753423069 -1.52476304820771 -1.69033525708806 "delta_6" 0.078 "NN"
-1.78022052922495 -1.77539615916981 -1.74965546992205 -1.67594752712062 -1.60227447600468 -1.51113313632344 -1.50185651494708 -1.66905243289383 "delta_6" 0.08 "NN"
-1.76134484634632 -1.75622244293825 -1.7294982209808 -1.6518226252899 -1.57899750392353 -1.48757285356566 -1.478475542772 -1.64716690550595 "delta_6" 0.082 "NN"
-1.74184566064952 -1.73599844621476 -1.70868985061035 -1.62874904762699 -1.55547446714114 -1.46357513159148 -1.4546524358419 -1.62469998347648 "delta_6" 0.084 "NN"
-1.72173067892606 -1.71519746658074 -1.68724626888073 -1.60517621211202 -1.53148670943116 -1.43916893614175 -1.43041642207272 -1.60167156284495 "delta_6" 0.086 "NN"
-1.70100907921417 -1.6942571721326 -1.66517565226663 -1.58112767395489 -1.50574701778267 -1.41438803554508 -1.4058013420055 -1.57810350892619 "delta_6" 0.088 "NN"
-1.67986549735024 -1.67325047967842 -1.64249059403069 -1.55662871740805 -1.47864523824499 -1.3892639084374 -1.38084060459943 -1.55401903636567 "delta_6" 0.09 "NN"
-1.65815150510118 -1.65167848107501 -1.61920300818282 -1.53169964238333 -1.45100653046285 -1.36383337303025 -1.3555717848955 -1.52944298690067 "delta_6" 0.092 "NN"
-1.6358768281302 -1.62901868598874 -1.59533438147907 -1.50636628573959 -1.42286446889692 -1.33813242865708 -1.33002896387241 -1.50440027047939 "delta_6" 0.094 "NN"
-1.61305072592695 -1.60540192086729 -1.57090520953237 -1.48065714543255 -1.39424963462714 -1.31219201562359 -1.3042450595404 -1.47891635625253 "delta_6" 0.096 "NN"
-1.58969230544496 -1.581234687819 -1.54593572751709 -1.45460134232411 -1.36794521707262 -1.28604562615635 -1.27825403202171 -1.45302009651715 "delta_6" 0.098 "NN"
-1.56581870437866 -1.55653826081174 -1.52045093014627 -1.42822915432222 -1.34179391077387 -1.2597294204362 -1.25209381609512 -1.42674237971788 "delta_6" 0.1 "NN"
-1.54145367423222 -1.53190495735469 -1.49447349296425 -1.40157142892201 -1.31283808559153 -1.23328103450536 -1.22580310254508 -1.40011739312836 "delta_6" 0.102 "NN"
-1.51662567297091 -1.50724717216533 -1.46803844855692 -1.37400319819734 -1.28274752872066 -1.20673969947674 -1.19942253025468 -1.37318105101136 "delta_6" 0.104 "NN"
-1.49136300375901 -1.48217470152546 -1.44117971590206 -1.34591298967965 -1.25241855181469 -1.18014694185753 -1.17299437477392 -1.34597212717357 "delta_6" 0.106 "NN"
-1.46573687194413 -1.45672037102378 -1.41414679031684 -1.31749088662268 -1.22457832221542 -1.15365277010034 -1.14655633240076 -1.31852857428306 "delta_6" 0.108 "NN"
-1.43986697383186 -1.43091920828825 -1.38827067622358 -1.28878180588068 -1.19439964010711 -1.12737972329004 -1.12014769325497 -1.29089201974735 "delta_6" 0.11 "NN"
-1.41366786700541 -1.40481125829181 -1.36179687315258 -1.25983324695218 -1.16496965948809 -1.10117744664139 -1.09380666958044 -1.26310469328408 "delta_6" 0.112 "NN"
-1.3871834544629 -1.37843872837099 -1.33377770445495 -1.23069418168929 -1.13812918551605 -1.0750871126806 -1.06757380553443 -1.23521111036673 "delta_6" 0.114 "NN"
-1.36045251427869 -1.3518409451193 -1.30554698518672 -1.20141672322773 -1.10852460586499 -1.04915116061672 -1.04148780486244 -1.20725664510139 "delta_6" 0.116 "NN"
-1.33352145499733 -1.32506702188854 -1.27715551114416 -1.17205445705679 -1.08164981250268 -1.02340793192355 -1.01558982243262 -1.17928761321446 "delta_6" 0.118 "NN"
-1.3064371630762 -1.29816012207752 -1.24856893782351 -1.14266232181003 -1.05131320893276 -0.997898234860074 -0.989917254402761 -1.15135064596633 "delta_6" 0.12 "NN"
-1.2792484121172 -1.27120865111768 -1.2191236511191 -1.11329593397299 -1.02287478122739 -0.972657918878702 -0.964504117389559 -1.12349169094236 "delta_6" 0.122 "NN"
-1.25200536558138 -1.24492184454752 -1.18961188122003 -1.08400735286565 -0.996335254843819 -0.947718973579077 -0.939384353110978 -1.09575591061343 "delta_6" 0.124 "NN"
-1.22475311169716 -1.21851737945455 -1.16150568054342 -1.05484930299552 -0.968684559076766 -0.923116677278293 -0.914591029531464 -1.06818798367087 "delta_6" 0.126 "NN"
-1.1975419705403 -1.19076590434161 -1.1346298998157 -1.02587346402416 -0.942448958939183 -0.898879739542793 -0.890151356729402 -1.04083134854311 "delta_6" 0.128 "NN"
-1.17042426397147 -1.16400313706543 -1.1063810276224 -0.997133298747372 -0.915423083276027 -0.872226115793784 -0.866065117302193 -1.01372854045677 "delta_6" 0.13 "NN"
-1.14344322917238 -1.13788185178007 -1.07833758358463 -0.971773348230303 -0.890430751510174 -0.845102648674264 -0.842322688231787 -0.986919453449202 "delta_6" 0.132 "NN"
-1.11678685146632 -1.1119814614633 -1.05054738273893 -0.946899736719584 -0.866314991897949 -0.820300945634258 -0.814613338320733 -0.960442762066071 "delta_6" 0.134 "NN"
-1.09052208619877 -1.08633682039404 -1.02347703176 -0.922516878815662 -0.839076046484303 -0.796145612643278 -0.786511739866192 -0.934333744897984 "delta_6" 0.136 "NN"
-1.06531549448846 -1.06042590142979 -0.997733553375102 -0.898645288853144 -0.812794579452785 -0.771150419651966 -0.758927112257458 -0.908625603150037 "delta_6" 0.138 "NN"
-1.04042455834737 -1.03465358911504 -0.972338719957111 -0.875305670051111 -0.788495426236234 -0.744047329591932 -0.731891275882079 -0.883348490801166 "delta_6" 0.14 "NN"
-1.01587943938693 -1.01034131063465 -0.945983846631056 -0.852514384560114 -0.766089068843307 -0.717510197540059 -0.705433127167112 -0.858529983513618 "delta_6" 0.142 "NN"
-0.991706062942814 -0.986407456637994 -0.91862809467995 -0.830283453462176 -0.744152210817393 -0.691564715140166 -0.679576135184036 -0.834194737413718 "delta_6" 0.144 "NN"
-0.967929813562907 -0.962149957033412 -0.891683062430255 -0.808947406036894 -0.722695520272031 -0.66623436470574 -0.654340248997387 -0.81036413572228 "delta_6" 0.146 "NN"
-0.944633573671417 -0.93778074791604 -0.866704574216591 -0.787544013014256 -0.701725848203042 -0.64153714370571 -0.629744545649894 -0.78705657510454 "delta_6" 0.148 "NN"
-0.921853822725439 -0.913885551723226 -0.842376962647392 -0.765169289170547 -0.679608109698661 -0.617489555148869 -0.605801796896046 -0.764287005247566 "delta_6" 0.15 "NN"
-0.899529685308537 -0.890483182950819 -0.818609113785576 -0.742663451871888 -0.658397676662686 -0.594100766159427 -0.582521226015652 -0.74206766615334 "delta_6" 0.152 "NN"
-0.877673055133142 -0.867589162907538 -0.796029620091328 -0.719723221515219 -0.640764822817446 -0.5714869156429 -0.559910333619588 -0.720407577255583 "delta_6" 0.154 "NN"
-0.856295053365637 -0.845220248377199 -0.774450877754743 -0.698067353519772 -0.618760484229294 -0.549757801142526 -0.537970364492402 -0.699313405001053 "delta_6" 0.156 "NN"
-0.83540412127773 -0.823875323093519 -0.753445502361073 -0.678608103617968 -0.599445987408786 -0.528690455791961 -0.516703936986842 -0.678789442064911 "delta_6" 0.158 "NN"
-0.815007927595079 -0.803339105823633 -0.733021823302561 -0.659511103161866 -0.583354824403983 -0.508282115067747 -0.496109797815118 -0.658837229272862 "delta_6" 0.16 "NN"
-0.79510561080081 -0.78337190025806 -0.712940076443892 -0.639310090896254 -0.567789340882775 -0.488528317929041 -0.4761824411265 -0.639455492095046 "delta_6" 0.162 "NN"
-0.7757027347574 -0.76397898165371 -0.690834232872181 -0.62054707196784 -0.550885410416181 -0.469418764288077 -0.456916607242691 -0.620641083514544 "delta_6" 0.164 "NN"
-0.756796298783461 -0.745155918648203 -0.669277940634454 -0.601140167783553 -0.531845442073052 -0.450945279851782 -0.438302089506071 -0.602388853035285 "delta_6" 0.166 "NN"
-0.738381001384125 -0.726905645222115 -0.649833714824225 -0.581666389027565 -0.516910423577796 -0.433098235472323 -0.420329258729849 -0.584691738034606 "delta_6" 0.168 "NN"
-0.720455305822864 -0.709196329355509 -0.631431770759166 -0.565039949171638 -0.502022396461824 -0.41586416296132 -0.402985840880004 -0.56754147118055 "delta_6" 0.17 "NN"
-0.70301273784335 -0.692043634945053 -0.613607380277396 -0.549808878642294 -0.485931746705037 -0.399231119507873 -0.38625965888895 -0.550928537934335 "delta_6" 0.172 "NN"
-0.686044627483114 -0.675425362060735 -0.596353192624826 -0.532260220627342 -0.470378319263664 -0.383184292252438 -0.370135652423294 -0.534842081455804 "delta_6" 0.174 "NN"
-0.66954353308427 -0.659328578768428 -0.579658018926129 -0.518981827551116 -0.455346142634231 -0.367709332738963 -0.354600905242108 -0.519269923082815 "delta_6" 0.176 "NN"
-0.653498493510837 -0.64332034140947 -0.563506914420268 -0.50413567383546 -0.440817735327054 -0.352788282640953 -0.339639265649911 -0.504199007237406 "delta_6" 0.178 "NN"
-0.637898799130426 -0.627307527403251 -0.547886259985137 -0.488390441051412 -0.428841895572918 -0.338406863559754 -0.325231259065134 -0.489615653919933 "delta_6" 0.18 "NN"
-0.622732367608195 -0.611719327531046 -0.532781037892372 -0.475879328280896 -0.414426820645551 -0.324547432858748 -0.311363924687983 -0.475505688318899 "delta_6" 0.182 "NN"
-0.607986693866689 -0.596751073301258 -0.518174646905613 -0.458814537084456 -0.401908607190386 -0.311194169267444 -0.298017791616158 -0.461854396314673 "delta_6" 0.184 "NN"
-0.593649922969446 -0.58324861922903 -0.504050379616292 -0.446186689370828 -0.390906727343879 -0.298329794626018 -0.285175759936917 -0.448647111023238 "delta_6" 0.186 "NN"
-0.579708815967153 -0.570174994482292 -0.492968477389181 -0.436625473020673 -0.38036186041745 -0.285937570136988 -0.272823219936375 -0.435868956398972 "delta_6" 0.188 "NN"
-0.566150275475441 -0.557513610086157 -0.483074879732353 -0.425842828066405 -0.366397566047284 -0.274001931842895 -0.260941408357599 -0.423504625241471 "delta_6" 0.19 "NN"
-0.552959943543443 -0.545243625159662 -0.471743602973874 -0.412864056921296 -0.355509074464854 -0.262505634762641 -0.24951259503502 -0.411538727688476 "delta_6" 0.192 "NN"
-0.540136848592594 -0.533348172356745 -0.46151881541671 -0.400065178201621 -0.342671122156156 -0.251430190066132 -0.238521678603974 -0.399956181591731 "delta_6" 0.194 "NN"
-0.527944495972369 -0.521414640721398 -0.451043806459597 -0.388163347662034 -0.332641365014267 -0.240761347944638 -0.227949536423337 -0.388742127566959 "delta_6" 0.196 "NN"
-0.516084576769168 -0.509612205464387 -0.442228549821221 -0.376413371641105 -0.322926142486147 -0.23048349477419 -0.217779740287383 -0.377881728278485 "delta_6" 0.198 "NN"
-0.504543976826576 -0.498096078506114 -0.434267096310978 -0.366164050758247 -0.312522950688994 -0.220582020966279 -0.208000165751191 -0.367360700807705 "delta_6" 0.2 "NN"
-0.493307954049267 -0.486263162306649 -0.42547753457695 -0.356170148930402 -0.303637338276681 -0.211040656926077 -0.198591604304218 -0.357165239250295 "delta_6" 0.202 "NN"
-0.482364075144126 -0.474711660230062 -0.414205170251531 -0.347017877436576 -0.294787666415073 -0.201845717962843 -0.189542780158798 -0.347281153021328 "delta_6" 0.204 "NN"
-0.471697124330912 -0.464898429863623 -0.405335519673184 -0.338141362894038 -0.283267470457332 -0.19298297078516 -0.18083378612595 -0.337694923000412 "delta_6" 0.206 "NN"
-0.461295486649282 -0.454803541639931 -0.395736635166155 -0.327826488731823 -0.273016342023407 -0.184437812137792 -0.172454011529785 -0.328393602178644 "delta_6" 0.208 "NN"
-0.451145312900124 -0.444569244694577 -0.387376843710762 -0.320780298855864 -0.264513469059138 -0.176197533778183 -0.16438800102887 -0.31936453874546 "delta_6" 0.21 "NN"
-0.441234870784628 -0.434540066386248 -0.381027532739572 -0.311351230770902 -0.256272636920048 -0.168249236313894 -0.156622547568958 -0.310595654769338 "delta_6" 0.212 "NN"
-0.431551207044175 -0.424700173820581 -0.37396121252455 -0.302215331278443 -0.248284511738579 -0.160581153436551 -0.149145917522607 -0.302075246344754 "delta_6" 0.214 "NN"
-0.422148142103327 -0.415437533495211 -0.366357369438307 -0.293361705579138 -0.239150597737921 -0.153182828163379 -0.141944302313251 -0.293792270573212 "delta_6" 0.216 "NN"
-0.413410869432126 -0.406972333276617 -0.355886910154804 -0.287100381090215 -0.227993541524025 -0.146340818471852 -0.135009085236787 -0.285735636355005 "delta_6" 0.218 "NN"
-0.404843849570717 -0.398708487231849 -0.349634760436294 -0.278751581451653 -0.219205334063896 -0.139753921144293 -0.128322776541883 -0.277894669771065 "delta_6" 0.22 "NN"
-0.396433985846823 -0.390195864892798 -0.339150908740007 -0.268399573859033 -0.211424058138817 -0.133410021998176 -0.121878863634908 -0.270259570355895 "delta_6" 0.222 "NN"
-0.388172062137869 -0.381647072990716 -0.331232090749156 -0.260579285853106 -0.204402434945515 -0.127297289894534 -0.115664676458056 -0.262820597072104 "delta_6" 0.224 "NN"
-0.38004809166032 -0.374112165311271 -0.326179204719659 -0.252994686789286 -0.19774639363209 -0.121408468272381 -0.109670864627865 -0.255569128226153 "delta_6" 0.226 "NN"
-0.37204979740089 -0.366729896184955 -0.321259651621876 -0.24563834245608 -0.18994457241765 -0.115126892217857 -0.103887523133309 -0.248496117122127 "delta_6" 0.228 "NN"
-0.36417072568905 -0.359489566576118 -0.315367079686445 -0.238500833450433 -0.181954489472084 -0.107998733510671 -0.0983075648304726 -0.241593874691789 "delta_6" 0.23 "NN"
-0.356403302194318 -0.351959786443955 -0.306146991179441 -0.231590672842793 -0.171890988327831 -0.10237316941252 -0.0929184247445172 -0.234853990520321 "delta_6" 0.232 "NN"
-0.349085221940783 -0.343865640213297 -0.300219857404882 -0.226764470021668 -0.164156302170581 -0.0969282954943298 -0.0877142810501887 -0.228268881412947 "delta_6" 0.234 "NN"
-0.341902096760163 -0.33585907955531 -0.293668463108753 -0.218918405746645 -0.158647721340371 -0.0916580895368555 -0.0817496410060926 -0.221831363980676 "delta_6" 0.236 "NN"
-0.334820174142871 -0.32793383108606 -0.289065876134691 -0.212003684561268 -0.153311038367009 -0.086551990584769 -0.073779617010468 -0.215534844379124 "delta_6" 0.238 "NN"
-0.327832002460046 -0.320080959280473 -0.283661747772488 -0.205859126551031 -0.148136409033137 -0.0816068794802569 -0.0659511944018746 -0.209372788251271 "delta_6" 0.24 "NN"
-0.320934925138792 -0.31322835925552 -0.278367272307171 -0.199809306670149 -0.142541260538098 -0.0768139989944768 -0.0582577634046452 -0.203339226230409 "delta_6" 0.242 "NN"
-0.314120533719444 -0.307055401754871 -0.270798418593866 -0.194096422431489 -0.134794478043726 -0.0721663327331913 -0.0506961555927844 -0.19742864868049 "delta_6" 0.244 "NN"
-0.307386483091186 -0.302557116954048 -0.263185528407377 -0.188469946204745 -0.129787674385046 -0.0665851016260918 -0.0432618739873327 -0.191635432720541 "delta_6" 0.246 "NN"
-0.300726418307081 -0.29725549011397 -0.258431487090714 -0.183005480415376 -0.124910558148611 -0.062546415517614 -0.0359536230093696 -0.185954205347377 "delta_6" 0.248 "NN"
-0.294137663583248 -0.291577532621275 -0.250786708925502 -0.177696497466683 -0.11783912531476 -0.0586316009346617 -0.0287669903876674 -0.180379939905887 "delta_6" 0.25 "NN"
-0.289823619425617 -0.285673058797648 -0.246201912351181 -0.172539530049071 -0.112040841833345 -0.0548393279541805 -0.0217019699577488 -0.174908080795698 "delta_6" 0.252 "NN"
-0.285705981928793 -0.279760368640433 -0.241688386109462 -0.167528205578026 -0.1079600255904 -0.0478223673806859 -0.0147542328122641 -0.169534506549944 "delta_6" 0.254 "NN"
-0.281644864912201 -0.274771237360971 -0.237237697786437 -0.162658491402867 -0.0988968586320104 -0.0423085985390264 -0.00792102954741081 -0.164255026683771 "delta_6" 0.256 "NN"
-0.277638055620017 -0.269043759115735 -0.231003021708422 -0.157926608644168 -0.0919552471166294 -0.0384405926481083 -0.00120104874172877 -0.159065933753531 "delta_6" 0.258 "NN"
-0.273682825031512 -0.263614174750457 -0.227125126831389 -0.153328366999624 -0.0883125574370799 -0.0330736631450712 0.0054072918025454 -0.153963350325757 "delta_6" 0.26 "NN"
-0.269775834139725 -0.259166851656968 -0.220620953924197 -0.148356414417597 -0.0847648742895188 -0.0267778623312863 0.0119054874316092 -0.148943670526929 "delta_6" 0.262 "NN"
-0.265913235157098 -0.255583880086858 -0.214397901939376 -0.143175396450979 -0.0813086339127547 -0.0199725260002089 0.018294235125747 -0.144003970078695 "delta_6" 0.264 "NN"
-0.262093222648458 -0.252040101685843 -0.210140125161114 -0.139005050728952 -0.0767483652181716 -0.0140826819601862 0.0245745767637275 -0.139140802131548 "delta_6" 0.266 "NN"
-0.258312804414074 -0.24823505809695 -0.205992400391009 -0.134920505906356 -0.0687844916079585 -0.00832228993583561 0.0307474260492864 -0.134351517412121 "delta_6" 0.268 "NN"
-0.254570185675443 -0.244230790835749 -0.20177757112566 -0.129210142786874 -0.0632801017047645 -0.00268983247715493 0.0368137509344109 -0.129633552297475 "delta_6" 0.27 "NN"
-0.250862384889508 -0.240273086906076 -0.196341033847437 -0.125758050882186 -0.0597358109556325 0.00384039438364714 0.0427733370204993 -0.124984461336448 "delta_6" 0.272 "NN"
-0.247190207525503 -0.236362273058782 -0.193144729452125 -0.122359965529245 -0.0562724339624154 0.0115163999911535 0.0486271717441519 -0.120401790419519 "delta_6" 0.274 "NN"
-0.243550220066298 -0.232494517604812 -0.187367065889893 -0.115294276081363 -0.0528844956752457 0.0190890456505779 0.0543747621681551 -0.115883033182024 "delta_6" 0.276 "NN"
-0.239940955189537 -0.228669689468426 -0.183328103893738 -0.111736015694677 -0.0495703607197795 0.0265547799870388 0.0600155897714327 -0.111426332381228 "delta_6" 0.278 "NN"
-0.236359400379702 -0.224885754235307 -0.179479340837675 -0.108270222777357 -0.0426824182487098 0.0339141135581613 0.0655503700763549 -0.107029548078482 "delta_6" 0.28 "NN"
-0.232804446669136 -0.221142350431247 -0.174107642877941 -0.102706967682715 -0.0380755888918891 0.0407770097612794 0.0709781902846419 -0.102690987298014 "delta_6" 0.282 "NN"
-0.229276769428752 -0.217436855615588 -0.16735641786285 -0.0986783745364577 -0.0348139478975552 0.0461714244110734 0.0762994654695227 -0.0984092139754369 "delta_6" 0.284 "NN"
-0.225773344740713 -0.213768831796222 -0.163506354414462 -0.0955148987947818 -0.0316365974604959 0.0514421735109283 0.081512408143151 -0.0941826029831772 "delta_6" 0.286 "NN"
-0.22229520711742 -0.210137013754743 -0.160492129622287 -0.0923940548211157 -0.0285419441323034 0.0565876213060356 0.0866171409770943 -0.0900098796327039 "delta_6" 0.288 "NN"
-0.218839074444403 -0.206540586108323 -0.157496151257885 -0.0872849972151094 -0.02552564237594 0.0616098701661381 0.0916137298490567 -0.0858891766853778 "delta_6" 0.29 "NN"
-0.215405961693225 -0.202979570989867 -0.153763184738033 -0.0841376992802803 -0.0209818439565176 0.0665052834470108 0.0964995867661291 -0.0818194062643671 "delta_6" 0.292 "NN"
-0.211993309515716 -0.199451308373274 -0.147315976116695 -0.0790196178733025 -0.0154821394978955 0.0733094065394422 0.101274837395513 -0.0777992952321606 "delta_6" 0.294 "NN"
-0.20860224611645 -0.195982045785716 -0.140848954906844 -0.0748159821993194 -0.0104076961930937 0.0802289479978703 0.105939432804419 -0.0738280930842857 "delta_6" 0.296 "NN"
-0.205229838648923 -0.192836460087879 -0.136772939693171 -0.0720887719290002 -0.00778859912563157 0.0870289495057844 0.110491267204473 -0.069904802343898 "delta_6" 0.298 "NN"
-0.2018776762844 -0.189701227962542 -0.132953067812433 -0.0693840850438642 -0.00521586349712111 0.0937067367056209 0.114931248341895 -0.0660287125636766 "delta_6" 0.3 "NN"
-0.198545856767371 -0.186575765563208 -0.130334661054402 -0.0666985704877201 -0.00268847810200568 0.0994665372556847 0.11925835031199 -0.0621988708732171 "delta_6" 0.302 "NN"
-0.19524490078727 -0.183459977399204 -0.127087191717893 -0.0631515841885395 -0.000205727513512666 0.104791130236286 0.12346952415217 -0.0584146310190019 "delta_6" 0.304 "NN"
-0.191988938427762 -0.180352693829302 -0.123141998100773 -0.0593501761607181 0.00432072699956454 0.11001299342355 0.127564796770118 -0.0546748877358503 "delta_6" 0.306 "NN"
-0.188748888894794 -0.17725486874053 -0.12030172726025 -0.0565635496412576 0.0106304344350545 0.115130878069393 0.131544357037432 -0.0509793350108661 "delta_6" 0.308 "NN"
-0.185522057583455 -0.174165407223037 -0.117473446607215 -0.0538086640410008 0.0152387503347664 0.119689774142292 0.135406248300594 -0.0473274870313601 "delta_6" 0.31 "NN"
-0.182312351830848 -0.171085159081293 -0.112372279200507 -0.0510826119329083 0.0171670551684452 0.123877315120046 0.139151165906189 -0.0437190140329278 "delta_6" 0.312 "NN"
-0.179118777219646 -0.168015547457607 -0.107316244772267 -0.0474232767831225 0.0190693177564065 0.127927491288293 0.142778286282584 -0.0401534854807223 "delta_6" 0.314 "NN"
-0.175940871967274 -0.164955136513963 -0.104407960747883 -0.0440470789625352 0.020945588760963 0.132633569833543 0.146287978951264 -0.0366306908878236 "delta_6" 0.316 "NN"
-0.172779478944823 -0.161904843659054 -0.101368028107716 -0.041844632603702 0.0253746366346822 0.138614190035993 0.150702905390768 -0.0331502161411946 "delta_6" 0.318 "NN"
-0.169635119618802 -0.158865334756457 -0.0965871518603378 -0.039685008550445 0.0274975087858109 0.143556163674849 0.155509913795621 -0.029711615869298 "delta_6" 0.32 "NN"
-0.166507062370214 -0.15583670924667 -0.0909844551400277 -0.0360616545251211 0.0295894899312347 0.147897500081891 0.160173957873021 -0.0263149296653748 "delta_6" 0.322 "NN"
-0.163396521312278 -0.152818976984269 -0.0886084285020063 -0.0309109174618586 0.0343609739824386 0.152122223164623 0.164692273244132 -0.0229598197535548 "delta_6" 0.324 "NN"
-0.160304152895347 -0.149814144400473 -0.0849168169078927 -0.0281237572866846 0.0361211236586865 0.156227287773696 0.16906551070405 -0.0196463095346951 "delta_6" 0.326 "NN"
-0.157230592348714 -0.146823591898779 -0.0808131086921109 -0.0257356298480418 0.0414831985959386 0.160212965512949 0.173388172472165 -0.0163744412277188 "delta_6" 0.328 "NN"
-0.154177155733358 -0.143846139955327 -0.0760805280869756 -0.0233765969498997 0.0443045089439508 0.164076612743437 0.178036311108007 -0.0131443460092728 "delta_6" 0.33 "NN"
-0.151143484720821 -0.140884172737007 -0.0729761752300513 -0.0210478952874138 0.0462061670117789 0.167818422431663 0.18254132350526 -0.00995582812482101 "delta_6" 0.332 "NN"
-0.148130336444579 -0.137938769496971 -0.071513548583517 -0.017528397159483 0.0480866387162806 0.171435433882767 0.186903408083067 -0.00680881856393255 "delta_6" 0.334 "NN"
-0.145139952990165 -0.135007336978612 -0.0701023113937542 -0.0151516354381436 0.0497719658064723 0.174825000846582 0.191122201994013 -0.00370340392260246 "delta_6" 0.336 "NN"
-0.14217079143786 -0.132095111036321 -0.0687414866899348 -0.012802057674688 0.0517866395053637 0.178292084101689 0.195197764600767 -0.000639619142362066 "delta_6" 0.338 "NN"
-0.139224378396854 -0.129201030334678 -0.0665503215591042 -0.0109467337368007 0.0536063016906523 0.181529921161185 0.199129953562916 0.0023822894378499 "delta_6" 0.34 "NN"
-0.136301674121905 -0.126326855859101 -0.0640188542375696 -0.00818455580186672 0.0566418814752996 0.184388524917394 0.2029186160361 0.00536219488916277 "delta_6" 0.342 "NN"
-0.133405276809902 -0.123473289954483 -0.0612090237035894 -0.00532428517407002 0.060174614720183 0.186799264272674 0.206566207104146 0.00829983733033545 "delta_6" 0.344 "NN"
-0.130533082061822 -0.120642194398827 -0.0570371428606442 -0.00109135475759981 0.0617862474639026 0.189088179842375 0.210072182039266 0.011195076584215 "delta_6" 0.346 "NN"
-0.127688666307264 -0.117833812816268 -0.0532368269097369 0.000644507671756389 0.0642568942101943 0.192034490530952 0.213437822252583 0.0140479277101338 "delta_6" 0.348 "NN"
-0.124869979756222 -0.11504858777751 -0.0520688646505062 0.00235844793767559 0.0654684082651371 0.19519134496541 0.216665967073233 0.0168582865499301 "delta_6" 0.35 "NN"
-0.122079643405391 -0.112288226210868 -0.050943745629216 0.0071843760297422 0.0666401879738016 0.198212894898569 0.219754308225826 0.0196258514702838 "delta_6" 0.352 "NN"
-0.119317260038991 -0.109552242332867 -0.04928892395983 0.00930899458868639 0.0680921528520835 0.200728513558496 0.222966603790024 0.0223504841966598 "delta_6" 0.354 "NN"
-0.116585017065379 -0.106843322066279 -0.0469166446686262 0.0114083763496671 0.0711291370399351 0.202791301887927 0.226356649969433 0.0250318337834371 "delta_6" 0.356 "NN"
-0.113881249215407 -0.104161282206041 -0.0445693993959096 0.0134810509592636 0.0727384442395168 0.204946976083315 0.229614827017737 0.0276696193412285 "delta_6" 0.358 "NN"
-0.111208053027798 -0.101508198254356 -0.0422471693092971 0.0155298724320286 0.0743331042943463 0.207968722148821 0.232741381037465 0.0302637889021535 "delta_6" 0.36 "NN"
-0.108567793819578 -0.09888354496909 -0.039951162147316 0.0175533855229372 0.0759083193288355 0.210846880959875 0.235740502924537 0.032814201491571 "delta_6" 0.362 "NN"
-0.105957112290976 -0.0962885410277889 -0.0376825649617649 0.0195522910479397 0.078777583877421 0.213471473334857 0.238611951376309 0.0353209269012763 "delta_6" 0.364 "NN"
-0.103379459404246 -0.0937231577198304 -0.0354411112236166 0.0215276500217236 0.0802825942284798 0.21553106141766 0.241356119286377 0.0377834777702247 "delta_6" 0.366 "NN"
-0.100834246991517 -0.0911904700854931 -0.0336836368492663 0.0254684677996887 0.0817717277514033 0.217453336999445 0.243976894767523 0.0402017446560148 "delta_6" 0.368 "NN"
-0.0983211988938675 -0.0886880142424636 -0.0328124476033487 0.0279482860764176 0.0832440850206979 0.219503552059174 0.246473609155173 0.0425755021788149 "delta_6" 0.37 "NN"
-0.0958554239447446 -0.0862170242551173 -0.0319805262778012 0.0294521333569029 0.0846967410567858 0.222174177870961 0.248849244059535 0.0449045542894818 "delta_6" 0.372 "NN"
-0.0934306900086075 -0.0837797377040636 -0.0286219662737064 0.0323278503494479 0.0890063877764845 0.224691547617381 0.251105674596355 0.0471888637684094 "delta_6" 0.374 "NN"
-0.0910405484808235 -0.0822197239230952 -0.025145146034539 0.03418194898777 0.0945185761010406 0.22705393335797 0.253245479944035 0.0494283625046778 "delta_6" 0.376 "NN"
-0.0886834058197479 -0.0811901091906291 -0.0225781911760157 0.0381037400507054 0.0999497387968474 0.229259293126351 0.255270438593015 0.0516229522898813 "delta_6" 0.378 "NN"
-0.0863607312052737 -0.0801735981563405 -0.0205363245227764 0.0399148578286411 0.104997265941321 0.231309072458005 0.257485355657842 0.0537726753725896 "delta_6" 0.38 "NN"
-0.0840691743432253 -0.0789770141816626 -0.0185407438852599 0.0417047784470936 0.105429094862309 0.233200337145288 0.25987021091919 0.0558772307185432 "delta_6" 0.382 "NN"
-0.0818130228361162 -0.0766921293186856 -0.017814662711371 0.043319021233152 0.105846386368496 0.2349353778434 0.262145282510806 0.0579364879626211 "delta_6" 0.384 "NN"
-0.0795893606266006 -0.0748900840598267 -0.017129572425731 0.0452262211604114 0.106253477469463 0.236514030826015 0.264313524574401 0.0599505935331523 "delta_6" 0.386 "NN"
-0.0774004055696734 -0.0738103901365978 -0.0164874152647362 0.0469596563804386 0.107572314530137 0.237937275188711 0.26637631913353 0.0619191982975831 "delta_6" 0.388 "NN"
-0.0752812451954624 -0.0724528459586284 -0.0158884686711974 0.0485691875074254 0.112452251973696 0.239204938070151 0.268335806698078 0.0638427242760989 "delta_6" 0.39 "NN"
-0.0743350052541399 -0.0710984929309916 -0.0153322830485116 0.0503726494232339 0.117242791345793 0.240317154965877 0.270193257949393 0.0657209501449546 "delta_6" 0.392 "NN"
-0.0733982007151203 -0.0690033593021281 -0.0148209081456537 0.0520538697691533 0.121942867773871 0.241324535337549 0.271951853112944 0.0675539591453041 "delta_6" 0.394 "NN"
-0.0724701443817385 -0.0669195724720717 -0.0135111120359068 0.0544499728562303 0.12654798345206 0.243148744417256 0.273611853982097 0.0693418371200539 "delta_6" 0.396 "NN"
-0.0715507918096352 -0.0656000412846859 -0.0117983581906607 0.056497591875202 0.131054588582564 0.245085934465303 0.275177100824392 0.0710846247142151 "delta_6" 0.398 "NN"
-0.0706381783070309 -0.063625751060717 -0.0101053416669423 0.0581391502843107 0.133050060913195 0.246006646840438 0.276645650634934 0.0727823648269016 "delta_6" 0.4 "NN"
-0.0697455336833779 -0.0616811231922991 -0.00843305488816548 0.0597678857339631 0.133034283248995 0.24717522322822 0.27802137571552 0.0744348681981524 "delta_6" 0.402 "NN"
-0.0692108539994182 -0.0597654950140426 -0.00677792830681323 0.0613811939705542 0.134707658425292 0.248211634694584 0.279306685641158 0.0760425141801957 "delta_6" 0.404 "NN"
-0.0686890951747177 -0.0578767694817147 -0.00428049452902224 0.0628999394013059 0.138805919483105 0.249079472701638 0.280777547547438 0.0776054404007952 "delta_6" 0.406 "NN"
-0.0681825503143035 -0.0569161228358646 -0.00160642280106538 0.0645691117932727 0.142864412931832 0.24977896126139 0.28246706664706 0.0791239206077107 "delta_6" 0.408 "NN"
-0.0676878294079188 -0.055058496649763 -0.00131926295445139 0.0661426306224691 0.146881910497167 0.250313247355235 0.284069575193924 0.0805978370806328 "delta_6" 0.41 "NN"
-0.0672049847248068 -0.0532296020313887 -0.000323064535805773 0.0677042849522642 0.150859213344809 0.250682931110551 0.285584979886708 0.0820275835035693 "delta_6" 0.412 "NN"
-0.0667326828374835 -0.0514291208650656 0.00125225951462093 0.0692532699829864 0.154794398139944 0.251098477148602 0.287015575873237 0.0834132041002063 "delta_6" 0.414 "NN"
-0.0662727345747411 -0.0496589844882993 0.00281607140753504 0.0707914187155803 0.157175472146781 0.252141300989134 0.288359955195247 0.0847548534475015 "delta_6" 0.416 "NN"
-0.0658217924582204 -0.0481549916632189 0.00436597053851928 0.0723177286847603 0.156824174089942 0.255048717555379 0.289620959788023 0.0860527860616094 "delta_6" 0.418 "NN"
-0.0653810437920774 -0.04656426010538 0.00590471554254135 0.0738323853460101 0.156533003320154 0.257372897950332 0.290800822465086 0.0873073631168146 "delta_6" 0.42 "NN"
-0.0649473657432794 -0.0448742370691856 0.00743267067132358 0.0753359033859995 0.159821395230091 0.257017940894909 0.291899467263122 0.0885187086951357 "delta_6" 0.422 "NN"
-0.064521081087795 -0.0432098753785632 0.00895054760700331 0.0768285923812946 0.16299631368675 0.256607318364988 0.292918294336922 0.0896870623284101 "delta_6" 0.424 "NN"
-0.0641004564050601 -0.0415686680960577 0.0104591670435529 0.0783100799612007 0.166054881833659 0.256144643401647 0.293858213006108 0.0908129629664336 "delta_6" 0.426 "NN"
-0.0636853975659549 -0.0399518414484881 0.0114083000318792 0.0797193352021449 0.168993748095076 0.255629558584611 0.29471955234816 0.0918963155380874 "delta_6" 0.428 "NN"
-0.0633632699581637 -0.0392221014146509 0.0127619560651716 0.0810293699748899 0.170307794170976 0.255065714599643 0.295503538623784 0.0929375513046358 "delta_6" 0.43 "NN"
-0.0633438377964752 -0.0397592889769581 0.0140888920514867 0.0824643772011628 0.167996869454178 0.254454696486712 0.296307043827114 0.0939370362130818 "delta_6" 0.432 "NN"
-0.063337233874898 -0.0403341966915016 0.0153897630270426 0.0838877591866367 0.165596341140077 0.253797302551763 0.297508210963059 0.094895159908277 "delta_6" 0.434 "NN"
-0.063338451090974 -0.0406592943993146 0.0166681817015679 0.0852996120300706 0.163900463309261 0.256419465633373 0.29863375152933 0.0958121975347882 "delta_6" 0.436 "NN"
-0.0633463163257721 -0.039165300699594 0.0179209869704428 0.0866999602450531 0.166412866632143 0.259086592624355 0.299681495152667 0.0966884849290181 "delta_6" 0.438 "NN"
-0.0633606130675517 -0.0376527420270233 0.019150641680812 0.0880888128716173 0.168808992256051 0.261686662058232 0.300654216392752 0.097524442485644 "delta_6" 0.44 "NN"
-0.0633784581797724 -0.0361217751391648 0.0203558747023563 0.0894665807087547 0.171084831096603 0.264219832569586 0.301551021871031 0.0983203327574017 "delta_6" 0.442 "NN"
-0.0633974609472671 -0.0345695909286674 0.0204179369615864 0.0911738030908931 0.171935918971118 0.266686507014462 0.302372993116521 0.0990766117276312 "delta_6" 0.444 "NN"
-0.0634170939830713 -0.0329954451339215 0.0215965089756598 0.092551143882057 0.174337220172166 0.269085544331019 0.303120224679232 0.099793739976315 "delta_6" 0.446 "NN"
-0.0634364776886053 -0.0330420345928423 0.023839709943695 0.0938051596692381 0.17371346188897 0.270070073475393 0.303793552519629 0.100471964723613 "delta_6" 0.448 "NN"
-0.0634522028289176 -0.0339345656304372 0.0249577722831907 0.0948655800534404 0.173093636923277 0.269306407379636 0.304394931736791 0.101111905851868 "delta_6" 0.45 "NN"
-0.0634616654293149 -0.0348629477505535 0.0260553617127967 0.0961851133178699 0.172474113337974 0.268496910660142 0.304924199583565 0.101713938877293 "delta_6" 0.452 "NN"
-0.0634633274323154 -0.0358217147795761 0.0271317614541491 0.0974934490131882 0.169778581312536 0.267641468337522 0.305381817280226 0.102278536437407 "delta_6" 0.454 "NN"
-0.0634536985691977 -0.0368120301574498 0.0281905221424136 0.0987894214275686 0.170011653657351 0.266740603039068 0.305769883293438 0.102806141882851 "delta_6" 0.456 "NN"
-0.0636813719890605 -0.0378328058456088 0.0292135744698954 0.100073180278648 0.170630663507314 0.265796424736615 0.306086920113308 0.103297034874345 "delta_6" 0.458 "NN"
-0.0640756835160874 -0.0388789578965849 0.0287541848652666 0.101345150602294 0.170021617331367 0.264809742938414 0.306670551169033 0.103751960143188 "delta_6" 0.46 "NN"
-0.0644633073814097 -0.0399507000765608 0.0282473817964429 0.102604089680137 0.169414342585543 0.263879858414332 0.307412566660704 0.104171279546103 "delta_6" 0.462 "NN"
-0.064842813792841 -0.0401009661494011 0.0276944900342627 0.103850569751322 0.167900030737952 0.266190307722553 0.308084122054286 0.104555592520052 "delta_6" 0.464 "NN"
-0.0652113402619687 -0.0388515905024117 0.0286624726261766 0.105083877000167 0.168206755088433 0.268442590527473 0.308687025712214 0.104905356088646 "delta_6" 0.466 "NN"
-0.0655658872519621 -0.0375645827231372 0.0301192180596922 0.106303679504347 0.167605178980613 0.270637648936832 0.309222005411315 0.105221256343771 "delta_6" 0.468 "NN"
-0.0659043879797585 -0.0362407944391739 0.0315764121153334 0.107287632260631 0.167003416418275 0.272774534942672 0.309689572610156 0.10550363145316 "delta_6" 0.47 "NN"
-0.0662240191752853 -0.034876034238554 0.0330344718228704 0.106819138726604 0.167098638904865 0.274855666435569 0.310089605216527 0.105753127538398 "delta_6" 0.472 "NN"
-0.0665225719882896 -0.0335033589462846 0.0344920864924705 0.107957889611595 0.165802473805582 0.2768789295892 0.310422932621733 0.105970373076464 "delta_6" 0.474 "NN"
-0.0667988096162069 -0.0347746598843658 0.0358900276168896 0.109001762726221 0.165202424315344 0.276988188185836 0.310690266983175 0.106155844528984 "delta_6" 0.476 "NN"
-0.0670489965740216 -0.0360649142238681 0.0352327544683434 0.109551208695638 0.164602836711246 0.275866486659313 0.310892795291782 0.106310132385451 "delta_6" 0.478 "NN"
-0.0672721708768478 -0.0373707847463316 0.0345348256955961 0.110091480199886 0.164001168273189 0.274703828012532 0.311031608041459 0.106433913314186 "delta_6" 0.48 "NN"
-0.0674649210513251 -0.0386906707673506 0.0345746806292339 0.110619186716684 0.160750216592292 0.273501711693732 0.311107695427199 0.106527790177318 "delta_6" 0.482 "NN"
-0.0677575855615099 -0.0400212510671779 0.037267929741357 0.111137996620163 0.160076641843421 0.272261419531846 0.311121083077736 0.106592420178205 "delta_6" 0.484 "NN"
-0.0683460465947391 -0.0413611793787008 0.0399908141469516 0.111644808903281 0.161434471887462 0.270983158551191 0.311130934497718 0.106628304391759 "delta_6" 0.486 "NN"
-0.0689088159020417 -0.0427088790155835 0.042744856110569 0.112177526472592 0.160560200009423 0.269669792168657 0.311596199074879 0.106636217892207 "delta_6" 0.488 "NN"
-0.0694421881427163 -0.0438557134764902 0.0429772113916863 0.113151333362651 0.160617255552532 0.269149963819028 0.311999304557699 0.106616785534595 "delta_6" 0.49 "NN"
-0.0699445040735521 -0.0426514404184252 0.0422545948851697 0.113097956575261 0.160344228281131 0.271207111797917 0.31233921566379 0.106570821250292 "delta_6" 0.492 "NN"
-0.0704144415453852 -0.0413920573542305 0.0414962827229494 0.113559252798065 0.158287369906749 0.273215858345409 0.312620214610163 0.106498783384176 "delta_6" 0.494 "NN"
-0.0708480257402047 -0.0400767976801446 0.0407030087140727 0.114009444634032 0.154140268890919 0.27517797146381 0.312840861650051 0.106401353987248 "delta_6" 0.496 "NN"
-0.0712434156681183 -0.0387047872373526 0.0419361722559632 0.114031582241506 0.15210439421292 0.277090498882158 0.313002249036539 0.106279356981632 "delta_6" 0.498 "NN"
-0.0715994318361679 -0.0372736138005109 0.0433928619529547 0.113146566515198 0.151859889701785 0.278955612969658 0.313102785616155 0.106133397335445 "delta_6" 0.5 "NN"
-0.0719113839231955 -0.0382105908860603 0.044849057099321 0.113983559024416 0.150708827801235 0.280350906160019 0.313145885828036 0.10596424664369 "delta_6" 0.502 "NN"
-0.0721798922672694 -0.0396671786104291 0.0417736428044864 0.113896054170069 0.150181278856578 0.278986066046185 0.313129653042005 0.105772645645835 "delta_6" 0.504 "NN"
-0.0724034216129117 -0.0411236451365065 0.0425347415492092 0.114716442788071 0.151053567688794 0.277586652888909 0.313055246575872 0.10555925647667 "delta_6" 0.506 "NN"
-0.0725793187221299 -0.0425767531770179 0.0432917397244561 0.116065629035344 0.151928993588004 0.276154393549281 0.312923713528958 0.105324812096497 "delta_6" 0.508 "NN"
-0.0729054458225808 -0.0440227806435244 0.0432926800634817 0.116722179078452 0.151448069400003 0.274689203226706 0.312735537873646 0.105070039855798 "delta_6" 0.51 "NN"
-0.0734786046351269 -0.0454612160868577 0.0428326919066949 0.117163116675549 0.151867249924184 0.273194281656034 0.312524463724862 0.104795618526048 "delta_6" 0.512 "NN"
-0.0740069514103384 -0.0468915400463025 0.0442607747288701 0.114386596507254 0.150912193603728 0.271668453910701 0.312820172525934 0.104502338101103 "delta_6" 0.514 "NN"
-0.0744907987037079 -0.0476862413091484 0.0447468329372023 0.113619204704495 0.150150774216571 0.270130925315888 0.313058332519423 0.104191032521176 "delta_6" 0.516 "NN"
-0.0749274711906853 -0.0463358045927844 0.043934835537881 0.114312433326026 0.14813269069362 0.272122217789413 0.313239108790994 0.103862328497849 "delta_6" 0.518 "NN"
-0.0753159051788742 -0.0449167024989675 0.0429752409851227 0.113511582839057 0.146920291321445 0.274069965957401 0.313362923680917 0.10351704249216 "delta_6" 0.52 "NN"
-0.0756523901362018 -0.0434327409751115 0.0419896210388473 0.114742519439615 0.144530212203053 0.275972496087079 0.313429282664116 0.103155770475416 "delta_6" 0.522 "NN"
-0.0759377758305405 -0.0418795414620133 0.0425108140829173 0.110128635832285 0.142785355052502 0.277830252566838 0.313438066682921 0.102779436909612 "delta_6" 0.524 "NN"
-0.0761674222358518 -0.0406340170755308 0.0432494617172239 0.110333077102005 0.141503568079633 0.27964118402043 0.313391188256081 0.102388679718338 "delta_6" 0.526 "NN"
-0.0763426436239839 -0.0421011787883702 0.0439854707918137 0.109935335823266 0.138889854662046 0.280581308739814 0.313287658070337 0.10198417433352 "delta_6" 0.528 "NN"
-0.076459145263585 -0.0435546961598671 0.0402568384670374 0.1099969945535 0.137677683963296 0.279047822064495 0.313127161259113 0.101566858819722 "delta_6" 0.53 "NN"
-0.0765180502793865 -0.0449924164326401 0.0410710268835363 0.110374332714594 0.137490360190758 0.277482298109496 0.312911458111661 0.10113736965498 "delta_6" 0.532 "NN"
-0.0765155723799688 -0.0464125954847644 0.0424100312642791 0.11006176764191 0.137621102604534 0.275888794702638 0.312639317678259 0.100696458295672 "delta_6" 0.534 "NN"
-0.0769369547565392 -0.0478136289897818 0.0410414177158707 0.107953711455657 0.138069229818472 0.274266514261975 0.312310717772776 0.100244813053457 "delta_6" 0.536 "NN"
-0.0773423094987127 -0.0491926705810858 0.0417991041441632 0.106738794536965 0.138668535870414 0.272617229011436 0.312270302067507 0.0997832011373279 "delta_6" 0.538 "NN"
-0.0776927647945774 -0.0505494207092203 0.0413967162932237 0.105053187029539 0.139245203057047 0.270943165050023 0.312447420948908 0.09931221287955 "delta_6" 0.54 "NN"
-0.0779868192795651 -0.0495747848088217 0.0433114266944674 0.10286426607053 0.139799877488343 0.270697274467917 0.312566748629031 0.0988326670746935 "delta_6" 0.542 "NN"
-0.0782232604393155 -0.0479638644242302 0.0430922031105422 0.100938723387014 0.140331434454726 0.272668785961826 0.31262797940615 0.0983453151441872 "delta_6" 0.544 "NN"
-0.078400685295 -0.0462814958564324 0.0438737366146492 0.0981386229047699 0.140843534937994 0.274593028816045 0.312632549515666 0.0978510297957654 "delta_6" 0.546 "NN"
-0.0785187937252408 -0.0445266986187763 0.0430509699375309 0.0978469109388815 0.141332673266298 0.276471116259941 0.312577527654015 0.0973503760750757 "delta_6" 0.548 "NN"
-0.078575584883233 -0.0437911676229374 0.0414893175338324 0.0975353088994347 0.141800494619611 0.278300248884011 0.312464168245196 0.0968438538863177 "delta_6" 0.55 "NN"
-0.0785699195899969 -0.0467761854708236 0.0422862910323238 0.0958418988716623 0.143719433764948 0.280078930046301 0.312292013833999 0.0963323495299725 "delta_6" 0.552 "NN"
-0.0785004667272764 -0.0496808604014378 0.039785525763218 0.0955915580158364 0.144116755580778 0.278675839458852 0.312061722945297 0.0958164599074626 "delta_6" 0.554 "NN"
-0.0783660608654072 -0.0525048943269069 0.0405196306048998 0.093989273624361 0.144485567652616 0.277015173135953 0.311774963678827 0.0952968926989396 "delta_6" 0.556 "NN"
-0.0781664175190545 -0.0552455059443081 0.0409979040151605 0.0920689523373502 0.143438020107338 0.27532731050071 0.311430230833859 0.0947743952816475 "delta_6" 0.558 "NN"
-0.0783096235187115 -0.055397329613494 0.0414683634261575 0.0903001232400535 0.143790108956435 0.273612771181194 0.311028240162262 0.0942496104686613 "delta_6" 0.56 "NN"
-0.0785211627907721 -0.0537802769461464 0.0410110380238013 0.0892981518913093 0.14412107524984 0.271871480783345 0.310899698050003 0.0937232345607776 "delta_6" 0.562 "NN"
-0.0786740420889877 -0.0565261313176051 0.0412048212569389 0.0889897902586007 0.144426439012088 0.270107304453915 0.311015301387888 0.093195811791066 "delta_6" 0.564 "NN"
-0.0787667102248053 -0.0592547884932343 0.0421284255168106 0.0873793638334966 0.144710299410195 0.269419034261114 0.311069171494124 0.0926680498695193 "delta_6" 0.566 "NN"
-0.078794815611242 -0.061891287489931 0.042545162723568 0.0875044522003547 0.145585125184799 0.271398841842211 0.311062371662499 0.0921403613616128 "delta_6" 0.568 "NN"
-0.0787606008902335 -0.064434486029184 0.0431081580475514 0.0864070597406827 0.146317685394149 0.273325262783137 0.310994377024729 0.0916135840502609 "delta_6" 0.57 "NN"
-0.0786622337012196 -0.0636384435571892 0.0420628434557939 0.0865022940054052 0.146465645299433 0.275198306892488 0.310865688178797 0.0910881829231374 "delta_6" 0.572 "NN"
-0.0784998863549113 -0.0635109025053464 0.0378431283167107 0.0864714691592974 0.145599815393098 0.277017434913183 0.310676379858961 0.0905649270984428 "delta_6" 0.574 "NN"
-0.0782715547742984 -0.0660985364772876 0.0336457524860873 0.087155910382081 0.145761891297521 0.278661755588271 0.310427591051869 0.0900444790376255 "delta_6" 0.576 "NN"
-0.0779763727149565 -0.068588543677252 0.0294731471047682 0.0876637381271089 0.1467446248701 0.276953251161663 0.310118365950391 0.0895272596970708 "delta_6" 0.578 "NN"
-0.0795021854430975 -0.0705779883166494 0.0279410406447851 0.0850600805895531 0.146779305429459 0.275218340659229 0.309748872604435 0.0890138877942415 "delta_6" 0.58 "NN"
-0.0811423629280704 -0.0703537338981832 0.0257169808922882 0.08253627649766 0.146784284770742 0.273458630475254 0.309319879551354 0.088504740096777 "delta_6" 0.582 "NN"
-0.0826845669610772 -0.0704445403943095 0.022529268672247 0.0833152007864308 0.14675947332746 0.27167583862812 0.308832456622631 0.0880004104005163 "delta_6" 0.584 "NN"
-0.0841287683672938 -0.0720630236731358 0.0213805028532352 0.084576909864285 0.14670321893108 0.269870245039538 0.30881660991426 0.0875013502249148 "delta_6" 0.586 "NN"
-0.085475188343182 -0.0724530392387125 0.0183177279073752 0.0844754352859587 0.14708245759175 0.26804492346433 0.308848073542492 0.0870083090377214 "delta_6" 0.588 "NN"
-0.0867244075945489 -0.0727872722777938 0.0143859724044689 0.0851235280580889 0.147633266442029 0.268258534748788 0.308817136060186 0.086521724141402 "delta_6" 0.59 "NN"
-0.0878764063931206 -0.0739916102486036 0.0110687084511117 0.087013821508069 0.146354680385427 0.270201967690396 0.308723542896791 0.0860422419129655 "delta_6" 0.592 "NN"
-0.088929396472312 -0.073291879087798 0.0116456003058907 0.0864215709404836 0.14617839431936 0.272088474176479 0.308567213153602 0.0855700005357402 "delta_6" 0.594 "NN"
-0.0898866945545154 -0.0745456706422262 0.00783462336768947 0.0864680061072267 0.146014390258166 0.273913325996381 0.308348060789826 0.085105375082962 "delta_6" 0.596 "NN"
-0.0907461504554886 -0.0756940413866323 0.00406260321316965 0.0858944310087161 0.145898194294358 0.275679039669082 0.308067287071634 0.0846489472380093 "delta_6" 0.598 "NN"
-0.0915091473857164 -0.0752269943954308 0.000331780812270588 0.0853210350410819 0.145754539039582 0.275970075246098 0.307725309111516 0.0842009413106237 "delta_6" 0.6 "NN"
-0.092177204485658 -0.0767711334565129 -0.00335484513967022 0.0859684542523056 0.148142053733734 0.274214424223202 0.307322920401512 0.0837619316989419 "delta_6" 0.602 "NN"
-0.0927512019653658 -0.0791843527938357 -0.00372716565209996 0.0841749017731709 0.15166009699616 0.272436102406342 0.306861211469146 0.0833322905119372 "delta_6" 0.604 "NN"
-0.0933844751481664 -0.0814923747150575 -0.0050613026663997 0.0839100776904678 0.150620204597347 0.270637476989721 0.306341332873117 0.0829124362748818 "delta_6" 0.606 "NN"
-0.0940498101398951 -0.0836965336912009 -0.00862619222605943 0.0845946362826735 0.148921546230373 0.268819858229418 0.305978828126016 0.082502616126909 "delta_6" 0.608 "NN"
-0.0946188359960013 -0.0857966588836764 -0.0104556797881323 0.0852801446889777 0.148113384276141 0.26698399867189 0.305976431108283 0.0821029371209776 "delta_6" 0.61 "NN"
-0.0953298830232223 -0.0877924139132643 -0.0114668747454633 0.0859661530980427 0.149083507868551 0.265133224721646 0.305910536873072 0.0817136555450536 "delta_6" 0.612 "NN"
-0.095993829857359 -0.089683811304738 -0.012827666569027 0.0866526765652458 0.150034635993769 0.267011660483102 0.305780362331147 0.0813350110123508 "delta_6" 0.614 "NN"
-0.0965820484792321 -0.0914715452370638 -0.0162272109537543 0.0874353306051916 0.150966887990213 0.26887432463233 0.305586916415611 0.0809672575333122 "delta_6" 0.616 "NN"
-0.0973465870323381 -0.0931558127528507 -0.0143594388293373 0.0885840396837425 0.15188163106165 0.27067444234195 0.305332184152303 0.080610716172952 "delta_6" 0.618 "NN"
-0.0980146477811289 -0.0940853835681372 -0.0158060410816108 0.0897243862793973 0.152777787191571 0.272411105546878 0.305016789259941 0.0802655495397309 "delta_6" 0.62 "NN"
-0.098667416043326 -0.0938689932360497 -0.0190974130357376 0.0898590386907534 0.15365609594532 0.274082647094558 0.304640619998886 0.0799318890682559 "delta_6" 0.622 "NN"
-0.0994418804772861 -0.0953639240215133 -0.022339572326032 0.0900870034960322 0.152641819271747 0.272579543140661 0.304205004740677 0.0796096865743305 "delta_6" 0.624 "NN"
-0.100122043122397 -0.095907161286244 -0.0255336077986336 0.0907753493618826 0.150891627705838 0.270813506456378 0.303711221851917 0.0792988437877735 "delta_6" 0.626 "NN"
-0.100826825866739 -0.0959387642667023 -0.0262870223816835 0.0914614623682537 0.153768579410856 0.269031737724815 0.303159140052044 0.0789994666660177 "delta_6" 0.628 "NN"
-0.101615755449063 -0.0976086238995418 -0.0237700608255678 0.0921475589532044 0.156977180139245 0.267235135489648 0.302551139916036 0.0787117886772878 "delta_6" 0.63 "NN"
-0.102312631895102 -0.0978708405264685 -0.0268651995994837 0.0928340770064904 0.157760652238795 0.265425408501635 0.302473243414082 0.0784354940324868 "delta_6" 0.632 "NN"
-0.103051395045541 -0.0982158135738664 -0.0299131142309447 0.0925213260778129 0.158492343973412 0.263604241253596 0.302366974305835 0.0781709681535606 "delta_6" 0.634 "NN"
-0.103860844603889 -0.0998714542920016 -0.0329103906551466 0.0925269759364633 0.158566096287735 0.263679619616316 0.302197842094778 0.0779181400278083 "delta_6" 0.636 "NN"
-0.104582206047958 -0.0999972573256154 -0.0358581921577649 0.0936093920866323 0.158642339937164 0.265492596454547 0.301966360828029 0.0776765112305834 "delta_6" 0.638 "NN"
-0.105332090333234 -0.100495196083738 -0.0337717709675986 0.0946825812403354 0.157215525945441 0.267239861178188 0.301674194312928 0.0774461966230473 "delta_6" 0.64 "NN"
-0.106167556838931 -0.102134707047328 -0.0326520307698882 0.0957471486809429 0.155450326688761 0.268920352301875 0.30132066028798 0.0772266148300044 "delta_6" 0.642 "NN"
-0.106917866462313 -0.102295971212166 -0.0355209907304485 0.0968008706184584 0.153684755533183 0.270533390699095 0.30090769732977 0.0770178487686068 "delta_6" 0.644 "NN"
-0.10765196986156 -0.102761658275871 -0.0383439812089991 0.09698232083622 0.152833867794638 0.270513570152009 0.300435820991991 0.0768197927957348 "delta_6" 0.646 "NN"
-0.108514694561264 -0.104377941484899 -0.0402434625443177 0.0948921716147314 0.153509694653937 0.268783868832772 0.299906682939433 0.0766323138433906 "delta_6" 0.648 "NN"
-0.109297234353225 -0.104763809169833 -0.0404747657293729 0.0949218625345885 0.154168837154059 0.267039617635711 0.299321479614816 0.0764552239415098 "delta_6" 0.65 "NN"
-0.109998866337168 -0.104984197419343 -0.0386249447891523 0.0959679899680279 0.156704720530528 0.265283121986991 0.298680743622537 0.0762881923861598 "delta_6" 0.652 "NN"
-0.110875818415209 -0.106575066227271 -0.0391899902667743 0.0970060063017835 0.159418434698352 0.263514318884903 0.298322152198973 0.0761306657694741 "delta_6" 0.654 "NN"
-0.111692188790365 -0.107388469730622 -0.0409044459354827 0.0980353681823418 0.15954441007199 0.261733883565688 0.298161423659834 0.0759823351919234 "delta_6" 0.656 "NN"
-0.112433846651355 -0.107330036349977 -0.040957826992308 0.0990555463798526 0.159679584563326 0.260116836116818 0.297935981327269 0.0758429366055612 "delta_6" 0.658 "NN"
-0.113222498074511 -0.108700049378119 -0.0409643397168186 0.100065477167046 0.158953332466309 0.261842569601998 0.297646850047707 0.0757120681654951 "delta_6" 0.66 "NN"
-0.114073245770162 -0.110141303609663 -0.0409254263275298 0.0988749246390784 0.157745980277618 0.263496925136277 0.297295912446849 0.0755896001648896 "delta_6" 0.662 "NN"
-0.114852357382926 -0.110143691948639 -0.0408388126200073 0.101700406944275 0.158283891303754 0.265078309846871 0.296883392173686 0.075475436672093 "delta_6" 0.664 "NN"
-0.115563482759158 -0.11072636810669 -0.0407064420766849 0.103037303260587 0.158806331184706 0.26658738023604 0.296409781389194 0.0753688961772513 "delta_6" 0.666 "NN"
-0.116400503366331 -0.112188635689739 -0.0405272650039543 0.104009212818321 0.15931166292981 0.267939169632514 0.295875840766335 0.0752695237130622 "delta_6" 0.668 "NN"
-0.11721574728831 -0.113051423421947 -0.0403005073904223 0.104971052954013 0.159801124659043 0.266228600174755 0.29528200344361 0.0751768711929893 "delta_6" 0.67 "NN"
-0.117967021255657 -0.113061134157196 -0.0400262601649282 0.105921959513233 0.160277147095172 0.264501261317725 0.294628973198208 0.0750904179342805 "delta_6" 0.672 "NN"
-0.118656173446138 -0.114049927682589 -0.0410174992132174 0.106173030262773 0.160736797052832 0.262758640293673 0.293917690799682 0.075009792557603 "delta_6" 0.674 "NN"
-0.119488457629591 -0.115424145088365 -0.0404488024412428 0.104091026875688 0.161184175204631 0.261001370576195 0.293249361855423 0.0749348541619348 "delta_6" 0.676 "NN"
-0.120276323041091 -0.116083789713437 -0.0389157749080145 0.104938755685549 0.161618953721272 0.259229755670605 0.29298339066462 0.0748652739936715 "delta_6" 0.678 "NN"
-0.121003108715121 -0.11610690190748 -0.0384511601854436 0.105044744047577 0.161773701112112 0.257444722788253 0.292649618981037 0.0748006795084467 "delta_6" 0.68 "NN"
-0.121672083328536 -0.117089695034023 -0.0379388144248149 0.105756535939181 0.162023958940144 0.257578017662052 0.292248562486865 0.07474057643864 "delta_6" 0.682 "NN"
-0.122447762719876 -0.118381622670313 -0.0393932614155081 0.106464661876656 0.162281725139898 0.259063420561989 0.291781015563159 0.0746841559032412 "delta_6" 0.684 "NN"
-0.123208517078161 -0.119185716058455 -0.0391935426389571 0.107167990421808 0.162550302406515 0.260468890468001 0.291246203545853 0.0746312795023334 "delta_6" 0.686 "NN"
-0.123915121654677 -0.119229515016257 -0.0375481611834836 0.108170554242926 0.162825875694896 0.261792524344048 0.29064547821373 0.0745810720233313 "delta_6" 0.688 "NN"
-0.12456708962096 -0.119812522731304 -0.0358500183657601 0.108560220813894 0.163110265532323 0.263033185825321 0.289978996024757 0.0745336608836177 "delta_6" 0.69 "NN"
-0.125237865519849 -0.121029605810858 -0.0346644790586997 0.108490939560096 0.163403179414644 0.262526145904377 0.28924797031237 0.0744887654468965 "delta_6" 0.692 "NN"
-0.125974041813729 -0.122200440014602 -0.0362493083050673 0.109412147955599 0.163702211806268 0.260751036302335 0.288452974137328 0.0744458342953188 "delta_6" 0.694 "NN"
-0.126658997262232 -0.122364101276919 -0.0350543139203532 0.109982429869661 0.164008678569117 0.258956527812936 0.287595521485541 0.0744047281852382 "delta_6" 0.696 "NN"
-0.127292629946577 -0.122378444978493 -0.0336824619817537 0.109809778874829 0.164321116425375 0.25714134381655 0.286675385605421 0.0743647798639021 "delta_6" 0.698 "NN"
-0.127877119724854 -0.123334116554824 -0.032261460519223 0.109898997894786 0.163215297629626 0.255306868773686 0.286107678804747 0.0743253283751319 "delta_6" 0.7 "NN"
-0.128522018272372 -0.12443716024388 -0.0307923334200091 0.110376626642034 0.164960768329768 0.253453410296779 0.28557734415787 0.0742860308425527 "delta_6" 0.702 "NN"
-0.129182841878476 -0.125436557467211 -0.0317141548221471 0.111118503961299 0.165285485686475 0.251966658722844 0.284974770116754 0.0742465633940765 "delta_6" 0.704 "NN"
-0.129797037756585 -0.125473004968883 -0.0341110057051962 0.111854904977902 0.16561199215909 0.253174715375467 0.284299211372904 0.0742068500004832 "delta_6" 0.706 "NN"
-0.130364526887424 -0.125463073100722 -0.0364810781759947 0.111911009967247 0.165941712548466 0.254293562608358 0.283552159148335 0.074166447327249 "delta_6" 0.708 "NN"
-0.130885784171505 -0.126297959124244 -0.0366163775082331 0.112072102071564 0.166272062598348 0.255320469858257 0.282734525119298 0.0741254891055118 "delta_6" 0.71 "NN"
-0.131443715042555 -0.127298663954261 -0.0348579341112802 0.113684788709997 0.166599952990149 0.256256784873284 0.281848096713649 0.0740831483549849 "delta_6" 0.712 "NN"
-0.132032805757145 -0.128259266262175 -0.0330977517745543 0.114561030023862 0.166926160884866 0.256744269506014 0.280894242735404 0.07403903715835 "delta_6" 0.714 "NN"
-0.132577210828127 -0.12843385763746 -0.0313378469094898 0.114436161983409 0.166753865756368 0.254852594820365 0.27987248285327 0.0739925067125445 "delta_6" 0.716 "NN"
-0.133076575691738 -0.128397572547468 -0.0307130449472875 0.115287111913934 0.164706667487539 0.252936433848715 0.278786090437254 0.0739435958365763 "delta_6" 0.718 "NN"
-0.133533354732898 -0.128676846484784 -0.0330726393563869 0.116129705817475 0.162638015209839 0.250998767623855 0.277634463268668 0.0738917614115035 "delta_6" 0.72 "NN"
-0.133952641454886 -0.129581264658883 -0.0345070635119615 0.116965839458527 0.16205348341789 0.249040935935968 0.276606793851934 0.0738371215907595 "delta_6" 0.722 "NN"
-0.134469975429872 -0.13044715601251 -0.0327787526336367 0.117323670167625 0.164691614031879 0.247062425450522 0.275798640023717 0.073779611764327 "delta_6" 0.724 "NN"
-0.13494505200639 -0.131161981659186 -0.0310499832760133 0.118116336506388 0.167255763478289 0.245065042033412 0.274916611163308 0.0737188658952249 "delta_6" 0.726 "NN"
-0.135377489278847 -0.13109810469045 -0.0293229212476028 0.118902096916733 0.169047012390524 0.244913433274264 0.273962493717107 0.0736543464842851 "delta_6" 0.728 "NN"
-0.13576810463381 -0.130990222105981 -0.0275972378445736 0.118717005601843 0.169309269871173 0.245645829638488 0.272936712475216 0.0735854785771045 "delta_6" 0.73 "NN"
-0.136117484238537 -0.131255133865487 -0.028572094356769 0.117701462749963 0.169556614855432 0.246282815848792 0.271842383687292 0.0735121894033648 "delta_6" 0.732 "NN"
-0.13644324171098 -0.132029677571332 -0.0309018272918995 0.116645330803395 0.167799770567014 0.24682439781679 0.270680665900243 0.0734341214112651 "delta_6" 0.734 "NN"
-0.136846348435146 -0.132766787066973 -0.031420341345947 0.118835548047704 0.165634744979378 0.247271140532686 0.269452550894598 0.0733512793068293 "delta_6" 0.736 "NN"
-0.137209438791284 -0.133466242836974 -0.0297237383405888 0.119811136652696 0.164130221694642 0.246134803642361 0.268161100621565 0.073263655252125 "delta_6" 0.738 "NN"
-0.1375324636265 -0.1333373339756 -0.0280290773731229 0.118925951304907 0.164522057578486 0.244083023994753 0.266809044033236 0.0731711577810006 "delta_6" 0.74 "NN"
-0.137814831996004 -0.133158180189168 -0.0263381157216395 0.116552868095315 0.164921863098822 0.242013280506072 0.265397609110803 0.0730734209590951 "delta_6" 0.742 "NN"
-0.138058448591925 -0.132967014992387 -0.0246497380326934 0.114099423033436 0.165326811623151 0.239927123808139 0.263928337816767 0.0729700372976952 "delta_6" 0.744 "NN"
-0.138260918813805 -0.13361844014324 -0.0254334961542079 0.111624248770913 0.165741379488428 0.237825810621893 0.26276311072802 0.0728605531242751 "delta_6" 0.746 "NN"
-0.138526024614576 -0.13423210292662 -0.0277300096209215 0.109130636371809 0.166163279304901 0.235710597824266 0.261583558931197 0.072744798953406 "delta_6" 0.748 "NN"
-0.13877719063514 -0.13480826700085 -0.0290886281424518 0.108136233405817 0.166594248396806 0.233699675279486 0.260338544267182 0.0726227775929771 "delta_6" 0.75 "NN"
-0.138990780405082 -0.135066592087626 -0.027424402027987 0.110720107244715 0.167283012592954 0.234005643676697 0.259030815801555 0.0724944831178029 "delta_6" 0.752 "NN"
-0.139165230071505 -0.134815807701474 -0.0257643310565916 0.111640860867916 0.167484007283743 0.234217999342119 0.25766130234112 0.0723599269184664 "delta_6" 0.754 "NN"
-0.139302224327376 -0.134525590000067 -0.0241080301477941 0.110440443217173 0.167943700618452 0.234338463267146 0.256233474956778 0.0722192552375218 "delta_6" 0.756 "NN"
-0.139400947937664 -0.134320939092806 -0.0224562516623475 0.10919813118668 0.168411087864434 0.234367061464075 0.254749930025794 0.072071696646833 "delta_6" 0.758 "NN"
-0.139462791968083 -0.134815151983446 -0.0213972013811524 0.107911938400872 0.168887365396642 0.234306473992032 0.253213032943181 0.0719171413183691 "delta_6" 0.76 "NN"
-0.139602985140074 -0.135271875627365 -0.0236529611633732 0.106582274548338 0.169372763983242 0.233030140411034 0.251625294974399 0.0717551946821835 "delta_6" 0.762 "NN"
-0.139707280309006 -0.135692309668096 -0.0258741095137081 0.105207410275392 0.169866548785609 0.233570123342144 0.249989790487875 0.0715859121864309 "delta_6" 0.764 "NN"
-0.139775218634111 -0.135885429774291 -0.0258123753910607 0.104161781699637 0.170014880723377 0.233684115162342 0.248308368815655 0.0714092889256053 "delta_6" 0.766 "NN"
-0.139805702663547 -0.135525111950739 -0.0241844221968344 0.103545349286488 0.167790070266192 0.234157805072732 0.246585528555319 0.0712252517959086 "delta_6" 0.768 "NN"
-0.139800103807025 -0.135127673645946 -0.0225611412564143 0.103981417059283 0.165519537839631 0.233548263547762 0.245151061328743 0.0710343830228509 "delta_6" 0.77 "NN"
-0.139759860826595 -0.134693621532718 -0.0225713008585156 0.102210928030059 0.165000165482212 0.233583011523572 0.243664686475304 0.0708358895338365 "delta_6" 0.772 "NN"
-0.139684020935692 -0.134835172859217 -0.0260397364183897 0.101491641670616 0.165537837078845 0.234103548787249 0.242128476302015 0.0706300003722913 "delta_6" 0.774 "NN"
-0.13965028213725 -0.135141315292449 -0.028010248675326 0.100739013516055 0.166080331115824 0.234610902018057 0.240543585020624 0.0704159796890696 "delta_6" 0.776 "NN"
-0.139611432991781 -0.135409869473148 -0.0263982387961403 0.0999514546125342 0.166630124566503 0.232600708275738 0.2389145900237 0.0701938824748647 "delta_6" 0.778 "NN"
-0.139537636605489 -0.135641718009342 -0.0247909645619012 0.0991307906842458 0.167186849904807 0.232859692333835 0.237448857065844 0.0699638176921671 "delta_6" 0.78 "NN"
-0.1394297310164 -0.13540954041761 -0.0251376761076536 0.0982754672039066 0.166645483236304 0.233094215289244 0.237861022095432 0.0697257095829505 "delta_6" 0.782 "NN"
-0.139287097207907 -0.13490923494888 -0.0271881880422901 0.0973871059036842 0.166037338558285 0.232369795307427 0.238254828279081 0.0694798776557077 "delta_6" 0.784 "NN"
-0.13911214861065 -0.134375662896672 -0.0291981726342236 0.0964681106054435 0.165361093517303 0.230977358065306 0.238628541858185 0.0692264451777384 "delta_6" 0.786 "NN"
-0.138902581861638 -0.1338079948429 -0.0290098924341176 0.0962385798387113 0.164650240765258 0.229456153608353 0.238980282654113 0.0689650621685326 "delta_6" 0.788 "NN"
-0.138660389612272 -0.133841784964145 -0.0301881233430104 0.0945734831845497 0.164213901013897 0.227890529154096 0.239310328668 0.0686954809236635 "delta_6" 0.79 "NN"
-0.138475933558739 -0.13396675990181 -0.033657163580926 0.0935198970636291 0.164807633955109 0.22647695709815 0.239616378618907 0.0684177039464229 "delta_6" 0.792 "NN"
-0.13826789458605 -0.134055653276332 -0.0351109539236006 0.0924771409755074 0.16540680850751 0.226021603204395 0.239898558733985 0.0681313793873383 "delta_6" 0.794 "NN"
-0.138027367821674 -0.134108635328284 -0.033516085229177 0.091404565020732 0.166007860738985 0.225876931399288 0.240154654376894 0.0678366616886281 "delta_6" 0.796 "NN"
-0.13775472254379 -0.133836568483643 -0.0319242877015916 0.090305200445441 0.166614425534601 0.225693350685927 0.24038714339588 0.0675341182326149 "delta_6" 0.798 "NN"
-0.137451625928792 -0.133209294925474 -0.0303367840828895 0.0884279092481308 0.16520851893158 0.225470736264102 0.240593227240395 0.0672235441103028 "delta_6" 0.8 "NN"
-0.137117195297979 -0.132550297543639 -0.0287551988137176 0.087668827207652 0.163054519014454 0.225208446096522 0.240772887609021 0.0669053028323518 "delta_6" 0.802 "NN"
-0.136751674825715 -0.131862310606409 -0.0311314384238315 0.0868499266939753 0.163675481377919 0.224904170417655 0.240925740116361 0.0665789313063125 "delta_6" 0.804 "NN"
-0.13635588837486 -0.131381293741241 -0.0346260852763109 0.0856495765058474 0.164299448689077 0.224558930320693 0.241049133452491 0.0662444243612013 "delta_6" 0.806 "NN"
-0.135974830912479 -0.131336478416941 -0.0350488712516536 0.0844279609078731 0.164924524184479 0.224406306934567 0.241144405010078 0.0659013791854904 "delta_6" 0.808 "NN"
-0.135610697726037 -0.131256991928682 -0.0334651660038928 0.0831859530772927 0.165551511007486 0.224813553834957 0.241209847536293 0.0655500870865031 "delta_6" 0.81 "NN"
-0.13521610678771 -0.131143581388987 -0.0339324657959603 0.081923923598332 0.166180097511005 0.225206556576816 0.241245000667236 0.0651906552230922 "delta_6" 0.812 "NN"
-0.134793282771924 -0.130996251690309 -0.0355656280035134 0.0806436478108357 0.164509700549876 0.225583889351231 0.241251246974386 0.064823295389237 "delta_6" 0.814 "NN"
-0.134342468183417 -0.130439702188994 -0.0371542546860586 0.0793485442288453 0.163583444593026 0.22594617628576 0.241227772580279 0.0644486579243717 "delta_6" 0.816 "NN"
-0.133863280179791 -0.129671988809583 -0.038289388916513 0.0790562867095408 0.164217808989546 0.226293728443918 0.241173177880646 0.0640661376689148 "delta_6" 0.818 "NN"
-0.133355334714688 -0.128877632755759 -0.0367079176950075 0.0773816582261055 0.164854307648555 0.22662540857616 0.241137660503326 0.0636760230255727 "delta_6" 0.82 "NN"
-0.132821689534551 -0.128056738022828 -0.0398958178730511 0.0753774432362315 0.165489124584062 0.226938760878847 0.241160591745856 0.0632776767469669 "delta_6" 0.822 "NN"
-0.132260849559012 -0.127320623887876 -0.0430604525848026 0.0740332512921695 0.166123083299144 0.227235372155205 0.241153232624668 0.0628714669604743 "delta_6" 0.824 "NN"
-0.131700232187025 -0.127086228980452 -0.0431489741781442 0.0726775247861853 0.164676321975921 0.227514434513693 0.241118328928122 0.0624572515713855 "delta_6" 0.826 "NN"
-0.131167570887768 -0.126820301272133 -0.0415635872188739 0.0713169982438968 0.164090470197415 0.227776083228106 0.241055603036056 0.0620354484446835 "delta_6" 0.828 "NN"
-0.130609848508225 -0.126524005713792 -0.0399828060578526 0.0699501624996623 0.162599723501752 0.228020789830125 0.24096366126842 0.0616064345993693 "delta_6" 0.83 "NN"
-0.130027513350322 -0.126197407797658 -0.0384052519943703 0.0693895148359763 0.162656400245339 0.227742795704411 0.240843857101313 0.061170408632185 "delta_6" 0.832 "NN"
-0.129419344277752 -0.125788700653744 -0.0391204234846885 0.0697875562278929 0.163255947978942 0.227020647469597 0.240694785528634 0.0607273634989771 "delta_6" 0.834 "NN"
-0.1287879284051 -0.125455044269346 -0.0428311048233214 0.0675471030943708 0.163853742813544 0.226257574981561 0.240515846663301 0.0602768295937921 "delta_6" 0.836 "NN"
-0.129876391135627 -0.12504017053376 -0.0447967385792764 0.0653318968829384 0.16345766397033 0.225451354287805 0.240305574433645 0.0598190508724914 "delta_6" 0.838 "NN"
-0.132540307595112 -0.124597514715809 -0.0432184998198275 0.0631411784600703 0.162301762419492 0.224602559972295 0.240067120082574 0.0593536764454483 "delta_6" 0.84 "NN"
-0.135149127387286 -0.124128203024501 -0.0416443891270286 0.0617403606977769 0.162746262274919 0.22371170413251 0.239797761750091 0.0588812421350069 "delta_6" 0.842 "NN"
-0.137701686798687 -0.123630713252977 -0.0400749947895538 0.0603843156783279 0.16163618994116 0.222778163495845 0.239495699402802 0.0584019597347051 "delta_6" 0.844 "NN"
-0.140200648661771 -0.123108384963757 -0.0402482717874645 0.0600876074825487 0.16091281904463 0.222490935485235 0.239165881397297 0.0579162890497679 "delta_6" 0.846 "NN"
-0.142642488774593 -0.122560663179113 -0.0433267837269524 0.0577000775831467 0.161370228597569 0.22267576348505 0.238804406576983 0.0574244331656257 "delta_6" 0.848 "NN"
-0.145027509481126 -0.121988081457848 -0.0463535521888923 0.0577321663228129 0.160789091544721 0.222843542473746 0.238412520857036 0.0569260968151566 "delta_6" 0.85 "NN"
-0.147360909601711 -0.121392216536207 -0.0447861319319338 0.0583763289316482 0.159033645516291 0.222995506997313 0.23798787526318 0.0564211762058496 "delta_6" 0.852 "NN"
-0.149636587587777 -0.120771965356819 -0.0444165299170883 0.0589968465247727 0.158969320301087 0.223128151457329 0.237531080391575 0.0559095232341317 "delta_6" 0.854 "NN"
-0.151852516250519 -0.120129651171267 -0.0453519027462728 0.0595935239584482 0.159289612287989 0.223245151039907 0.237042726176587 0.0553914908675645 "delta_6" 0.856 "NN"
-0.154010474423025 -0.119465420703482 -0.0462462327201073 0.0601673349385903 0.158251617668146 0.223345440786747 0.236700707404228 0.0548671273409283 "delta_6" 0.858 "NN"
-0.15610969774677 -0.118779985963403 -0.047097539778873 0.0576060520521473 0.156614816639164 0.223427983966712 0.236341954288402 0.054337019945781 "delta_6" 0.86 "NN"
-0.158148070764514 -0.118074445240226 -0.0479091162610155 0.0565736458672748 0.155240738481436 0.223495798815894 0.235956705522006 0.0538014563724094 "delta_6" 0.862 "NN"
-0.160130649620174 -0.117349452064136 -0.0486799309215142 0.057172500109326 0.154967765762583 0.222827264067336 0.235543094617074 0.0532604186286799 "delta_6" 0.864 "NN"
-0.162056527136134 -0.116822125392198 -0.0494096695503717 0.0572141977257765 0.153140990148762 0.221690359418732 0.235100633769532 0.0527138505620713 "delta_6" 0.866 "NN"
-0.163922157874646 -0.115887081241689 -0.0500995694376403 0.0553359567899222 0.151102363046519 0.220513595501052 0.234628091390634 0.0521615582028872 "delta_6" 0.868 "NN"
-0.165726252577942 -0.115062588319524 -0.0507502140015652 0.055180548752126 0.1490345039581 0.2192961543246 0.234125669116817 0.0516035952963041 "delta_6" 0.87 "NN"
-0.167472292659161 -0.114265025007586 -0.0505986586268433 0.0556960722832736 0.148545426235442 0.218037662320192 0.233592796437843 0.0510401323508419 "delta_6" 0.872 "NN"
-0.169159470296349 -0.113880635337683 -0.0513500662553172 0.056173100006436 0.146972318598642 0.217537489694343 0.23302997844079 0.0504715132296381 "delta_6" 0.874 "NN"
-0.170787695222614 -0.112949750676531 -0.0524700922277344 0.0550296411170308 0.145411091570592 0.217616997767984 0.232437961345023 0.0498980792697095 "delta_6" 0.876 "NN"
-0.172357481236896 -0.112007594225948 -0.0529673752781459 0.0535567545997475 0.143860823633273 0.217681683469029 0.231816419105703 0.0493201428964247 "delta_6" 0.878 "NN"
-0.173871775127915 -0.111052729363474 -0.0534280227517395 0.0521064473645669 0.142320939206144 0.217731692104169 0.231165790263504 0.0487378228000097 "delta_6" 0.88 "NN"
-0.175326788480496 -0.110413372634516 -0.0531952096010465 0.0521075690304101 0.14079055902419 0.217766850164787 0.230482305366502 0.0481506901471859 "delta_6" 0.882 "NN"
-0.176721313476629 -0.109485321287151 -0.0516921090800182 0.0526740863029385 0.139269510622283 0.217786356244298 0.229766675912271 0.047558999712191 "delta_6" 0.884 "NN"
-0.178062399205301 -0.108546490817789 -0.0536544602725961 0.0532162235381342 0.137758389087052 0.217788525940393 0.229229817526019 0.0469626213776883 "delta_6" 0.886 "NN"
-0.179341032967426 -0.107597122997872 -0.0549058665634968 0.053736537876812 0.136548921741684 0.217526213941005 0.228680352214931 0.0463618644767889 "delta_6" 0.888 "NN"
-0.180567570071453 -0.106997321528723 -0.055188611949966 0.0542133500393875 0.134917256192037 0.216181764023044 0.22810267467529 0.0457567391872955 "delta_6" 0.89 "NN"
-0.18173988743875 -0.111121554966065 -0.0554365711472973 0.0515071489534089 0.133302021263603 0.214798339288968 0.227499171093509 0.0451479555613258 "delta_6" 0.892 "NN"
-0.182856086200442 -0.115220844131283 -0.0540788320677664 0.0500553848734878 0.131784186580675 0.213376393784576 0.226866446462149 0.0445356667290902 "delta_6" 0.894 "NN"
-0.183915444350783 -0.11929718794657 -0.0526182380746402 0.0502017149015722 0.130306911514484 0.212636991907562 0.226207572952887 0.043919892350817 "delta_6" 0.896 "NN"
-0.184920099352829 -0.123344819260311 -0.0548418946929765 0.0486762420922443 0.128834236600424 0.212694885715736 0.22551693917844 0.0433004407841374 "delta_6" 0.898 "NN"
-0.185870279766853 -0.127366540461434 -0.0560951195274885 0.0483946281124294 0.12736676477309 0.212739218085101 0.224796856276825 0.0426772807145082 "delta_6" 0.9 "NN"
-0.186770369480008 -0.131352670194034 -0.0561791794381098 0.0484123886539625 0.125903542988244 0.212768872810189 0.224046815647461 0.042050391041491 "delta_6" 0.902 "NN"
-0.187765293705947 -0.135302311413513 -0.0562009439371864 0.0483833016280402 0.124443492734294 0.212784027404239 0.223265396299806 0.0414200718162086 "delta_6" 0.904 "NN"
-0.189160790509184 -0.139207450649449 -0.0547866970745952 0.048139627856769 0.122987913427375 0.212785914680617 0.222453602713466 0.0407866823836103 "delta_6" 0.906 "NN"
-0.190497066104226 -0.143066492381277 -0.0533807550422321 0.0481793319622625 0.121535356757978 0.212315247177864 0.221847197524919 0.0401504505549483 "delta_6" 0.908 "NN"
-0.191774897610574 -0.146874722295135 -0.0538511097605354 0.0480041980225099 0.120085822978697 0.210872851713304 0.221229175356381 0.0395117417521693 "delta_6" 0.91 "NN"
-0.192995459616731 -0.150636705049972 -0.0561470567664548 0.0476012133282462 0.118638137704448 0.209392214232953 0.220586013156814 0.0388704838585409 "delta_6" 0.912 "NN"
-0.194160324180207 -0.154345092060892 -0.0560524890752746 0.0449779660718923 0.117193264751782 0.208849959434611 0.219913571637072 0.0382265137989914 "delta_6" 0.914 "NN"
-0.195506053186276 -0.157996565366408 -0.0559307768419643 0.0447121601573021 0.115749659202789 0.208931890762189 0.21921231170691 0.0375797958814526 "delta_6" 0.916 "NN"
-0.197123783460654 -0.161585122268332 -0.0553154106947419 0.0451986290511266 0.114309227869573 0.20900007371441 0.218482764521978 0.036930366104374 "delta_6" 0.918 "NN"
-0.198675353071749 -0.165111065645205 -0.0539733455747733 0.045660502907315 0.112870295946171 0.209057201390026 0.217722432042293 0.036278552965775 "delta_6" 0.92 "NN"
-0.200163107171809 -0.16856668053507 -0.0526426513991666 0.0458367520155456 0.111410103008929 0.209102048261899 0.216934846938248 0.035624592359629 "delta_6" 0.922 "NN"
-0.201583647114563 -0.17195363869175 -0.0536366770773606 0.0452815193283878 0.109853017158923 0.20840054516761 0.216218872966349 0.0349688919232008 "delta_6" 0.924 "NN"
-0.202937710305595 -0.175270526834022 -0.0549239330356903 0.0446685375014051 0.108534070709836 0.206958663502645 0.215638986606397 0.0343115737375309 "delta_6" 0.926 "NN"
-0.204225401830761 -0.178513644009878 -0.0546463680311937 0.0439989341039608 0.107131762711098 0.206284797650627 0.215032450998765 0.0336527293947121 "delta_6" 0.928 "NN"
-0.205785552207517 -0.181678153009422 -0.0543447101500178 0.0432705063718815 0.10570167546388 0.206418924675312 0.214399691843033 0.0329921679634974 "delta_6" 0.93 "NN"
-0.20745513627143 -0.184760646482692 -0.0540202753316621 0.0424722679631998 0.104273794112251 0.206542770968486 0.213740998145008 0.0323296964163803 "delta_6" 0.932 "NN"
-0.209050328394645 -0.187761243238457 -0.0531290692529777 0.0413585064799741 0.102847637479333 0.206653276932844 0.213051992263723 0.031665693202113 "delta_6" 0.934 "NN"
-0.210568542899115 -0.190676435686849 -0.051883042204438 0.0402756752291691 0.101424388951751 0.206374198609881 0.212336981351869 0.0310002489882322 "delta_6" 0.936 "NN"
-0.212008888748012 -0.193507657993674 -0.0506496161550084 0.039222476909939 0.100003916247393 0.205024974134468 0.211802297393777 0.0303337617350132 "delta_6" 0.938 "NN"
-0.213371676591961 -0.194470638382954 -0.0524972195391479 0.0382000887968994 0.0985856081492298 0.204696985222892 0.211301309640599 0.0296665509371624 "delta_6" 0.94 "NN"
-0.214656511420409 -0.194421599277539 -0.0520638796983969 0.037209301717179 0.0971714901354684 0.204882515092463 0.21077755983015 0.0289987350506059 "delta_6" 0.942 "NN"
-0.215864452760966 -0.194331963801616 -0.0516095473768614 0.0362473013996004 0.0957601314004098 0.205056908511488 0.210229824164764 0.0283302107909385 "delta_6" 0.944 "NN"
-0.217138501524653 -0.194201062456094 -0.0511363384627416 0.03530244016831 0.0943522430898096 0.205076952112778 0.209655233712496 0.0276609251654703 "delta_6" 0.946 "NN"
-0.218634688207651 -0.194029636095044 -0.050643094194552 0.0344119466396211 0.0929504404836091 0.203876375350207 0.209226602581132 0.026990904758139 "delta_6" 0.948 "NN"
-0.220043253880834 -0.195633728816856 -0.0501320280499535 0.0335381060484845 0.0915519712292733 0.203494967260874 0.208855996761232 0.0263203490239559 "delta_6" 0.95 "NN"
-0.221361844818048 -0.198200274997633 -0.0496031482440005 0.0326946510675052 0.0901587885267573 0.203706742874521 0.208463720042718 0.0256495351361436 "delta_6" 0.952 "NN"
-0.222592537928016 -0.200667222609589 -0.0488310791385689 0.0318791963628269 0.0887725443383456 0.203909627328355 0.208051335722463 0.0249785769220842 "delta_6" 0.954 "NN"
-0.223733257685495 -0.203033293956333 -0.0477158392411826 0.0307933222689433 0.0873904788522869 0.203606925765397 0.207736702678292 0.024308026599329 "delta_6" 0.956 "NN"
-0.224785793661474 -0.205300487359034 -0.0479130816473892 0.030333811772263 0.0860161568655318 0.202566919808026 0.207514216668674 0.0236376171319838 "delta_6" 0.958 "NN"
-0.22574719825435 -0.205393741045903 -0.0473176029022923 0.0289286380672447 0.0841124787456833 0.202114193616453 0.207272412204432 0.0229677589018631 "delta_6" 0.96 "NN"
-0.226620847140463 -0.20523410487782 -0.0467063867167034 0.0268859165690183 0.0814899518282441 0.202312606976 0.207010860808614 0.0222981244663791 "delta_6" 0.962 "NN"
-0.227406491641409 -0.205021760957238 -0.0460814051541201 0.0264431138462268 0.0788752183117305 0.202498383084562 0.206844851645282 0.0216288547940093 "delta_6" 0.964 "NN"
-0.228099958605931 -0.204755920159862 -0.0454411251809559 0.0252914757957918 0.0771564886190366 0.202464344157981 0.20674223923556 0.0209601551070263 "delta_6" 0.966 "NN"
-0.228918300397477 -0.204443256246081 -0.0447877451966335 0.0231443993814473 0.0759901592435059 0.201590292416332 0.206623769013197 0.0202922788921336 "delta_6" 0.968 "NN"
-0.229793308239371 -0.204080920461969 -0.0441209189349241 0.0214499217472327 0.074830010199914 0.200686875907375 0.206490174470154 0.0196252592699001 "delta_6" 0.97 "NN"
-0.230569930507541 -0.204565549830568 -0.0434421565183347 0.0219452110270369 0.0736753540384972 0.199756144769662 0.206340400408971 0.0189596676659337 "delta_6" 0.972 "NN"
-0.231247424837819 -0.206366621787974 -0.0427502898051737 0.0209274309749006 0.0725249991205831 0.199805960177984 0.206272045562576 0.0182955669889954 "delta_6" 0.974 "NN"
-0.231827112894342 -0.208060919685078 -0.0441928325421541 0.0188685461761648 0.0713772368591161 0.19989848265119 0.206247633805657 0.0176327939450749 "delta_6" 0.976 "NN"
-0.232311561668848 -0.20964804960721 -0.043228073467578 0.0168181013825961 0.0702323275996636 0.199977133118322 0.206208137140658 0.0169714770329806 "delta_6" 0.978 "NN"
-0.232702195339018 -0.211127321149522 -0.0422769842660573 0.0173208822051362 0.0690901513711851 0.200038480812402 0.206150760067027 0.0163115867633706 "delta_6" 0.98 "NN"
-0.23299452309033 -0.212495265377185 -0.0413398523006469 0.0151286146142855 0.067948300537269 0.199786968121195 0.206075320412361 0.015653438757143 "delta_6" 0.982 "NN"
-0.233190847176069 -0.213410349996585 -0.0404169137406792 0.0131511898707835 0.0668078614466754 0.198997333568753 0.205984010913823 0.0149969551623369 "delta_6" 0.984 "NN"
-0.233293041793177 -0.212816880214617 -0.0395070853052784 0.0129292519440094 0.0656668579224113 0.19818326665334 0.20587698847443 0.0143428640268033 "delta_6" 0.986 "NN"
-0.233303603053993 -0.212164141142746 -0.0386114213327557 0.0127300577422886 0.0645262105322781 0.197340167435776 0.205752683376804 0.0136909578769092 "delta_6" 0.988 "NN"
-0.233219783759423 -0.211454192657576 -0.0377305507808862 0.0124040213467251 0.0633842082003704 0.196468936661952 0.205610687581272 0.0130416448108886 "delta_6" 0.99 "NN"
-0.233044083816415 -0.210684955658486 -0.0368633063200771 0.010662359528482 0.0615425038781856 0.195567352758012 0.205481783846403 0.0123947550407889 "delta_6" 0.992 "NN"
-0.232779474661866 -0.209865839116722 -0.0360109421613053 0.0090309723503823 0.0588980046444274 0.194633877627434 0.205416442703843 0.0117503522606766 "delta_6" 0.994 "NN"
-0.232562330441055 -0.208988643349105 -0.03680827604743 0.00780282352455508 0.0562713515297735 0.193836923318315 0.205331554307538 0.0111085547686797 "delta_6" 0.996 "NN"
-0.232381955252877 -0.208054755197519 -0.0376064426181588 0.00830496245050683 0.0537931554162094 0.193644601960244 0.205227546994617 0.0104693799317666 "delta_6" 0.998 "NN"
-0.232105071281468 -0.207065884697034 -0.0367532106313736 0.00878872742008174 0.0528257116171356 0.193431202522642 0.205103779982523 0.00983313687871373 "delta_6" 1 "NN"
-0.231729614366762 -0.207254999744337 -0.0358994470011901 0.00925293165502883 0.0518790348080229 0.193198030896077 0.204961642810533 0.00920019720742301 "delta_6" 1.002 "NN"
-0.231261529925705 -0.207813243369919 -0.0350417682339514 0.00872511240261176 0.0509533186403929 0.192942904189215 0.204800628441449 0.00857061986671584 "delta_6" 1.004 "NN"
-0.230700874462704 -0.20826539956991 -0.0341842469020645 0.00725118237255784 0.0500468456408767 0.192666975685808 0.204618229626078 0.00794439881693607 "delta_6" 1.006 "NN"
-0.230047060778364 -0.208608048150861 -0.0333258946685965 0.0057906172877622 0.0491621862760716 0.192368606580317 0.204413539797192 0.00732184936261049 "delta_6" 1.008 "NN"
-0.229302231974237 -0.208844785521801 -0.0324675263301397 0.0045584070965573 0.0475172578726122 0.192046061361274 0.204184236596224 0.00670276125724505 "delta_6" 1.01 "NN"
-0.22846626759349 -0.20897346176141 -0.0316083828724795 0.00491422984026746 0.0453559132777623 0.191698002335844 0.203930620377857 0.00608727193512376 "delta_6" 1.012 "NN"
-0.2275429814601 -0.208996603823474 -0.0334791107179411 0.00495409287836213 0.04440472865606 0.191323370420526 0.203649772954836 0.00547527764380739 "delta_6" 1.014 "NN"
-0.226532537145469 -0.208915693490975 -0.0335078886184543 0.00517606279893479 0.0438319669345584 0.190922577234055 0.203344617503977 0.00486715353838033 "delta_6" 1.016 "NN"
-0.225437473594466 -0.20773897655567 -0.0355197043153755 0.00541263640274725 0.0432506345401378 0.190205092505186 0.203014739450872 0.00426344343718931 "delta_6" 1.018 "NN"
-0.224255552568053 -0.206253868251445 -0.0373386027520601 0.00339889249890124 0.0425820256002196 0.1892003566477 0.202660114255431 0.00366400312708835 "delta_6" 1.02 "NN"
-0.222991308419199 -0.204716333199337 -0.036649968757991 0.00119515269401305 0.0420468314292693 0.188162488285992 0.202276173009256 0.0030689439113305 "delta_6" 1.022 "NN"
-0.221646914678922 -0.203119849513209 -0.0362164455050368 0.000542204972169058 0.0414642487847005 0.187090624540445 0.201863773531584 0.00247808485655929 "delta_6" 1.024 "NN"
-0.220220140858043 -0.201473332548574 -0.036957722918769 0.000677474366731046 0.0408567520093661 0.18598402228074 0.201421630898679 0.00189172950336016 "delta_6" 1.026 "NN"
-0.218717957980906 -0.199776180755785 -0.0387535024360985 0.00112068622293926 0.0402434902534669 0.184843011800173 0.200945583662433 0.001309781985281 "delta_6" 1.028 "NN"
-0.217138414360495 -0.198031821423135 -0.0400357192340547 0.00157732070449434 0.0396630907446571 0.183667089467025 0.200438011384235 0.000732350993518714 "delta_6" 1.03 "NN"
-0.215603477645201 -0.196239604445163 -0.0393769151592517 0.00196519439975718 0.0390032137120122 0.182457897956795 0.199896867380341 0.000159621122431415 "delta_6" 1.032 "NN"
-0.214046369035887 -0.194395579449175 -0.0396850431393112 0.000112175182968688 0.0383755063656308 0.181215211566711 0.199323665744263 -0.000408334423997212 "delta_6" 1.034 "NN"
-0.212405149000463 -0.192500959702261 -0.0399105356229754 -0.00172294420833441 0.0377429035254913 0.179938425053988 0.198717267032148 -0.000971155277402177 "delta_6" 1.036 "NN"
-0.210686627770303 -0.190845849928907 -0.0393071943883158 -0.00123875132030493 0.0371075835151363 0.178626170885984 0.198076611744332 -0.00152866839152088 "delta_6" 1.038 "NN"
-0.208892502259181 -0.189950764084538 -0.039472809418214 -0.000621206680735065 0.0364693963581038 0.177277118780869 0.197399616736874 -0.00208119578907938 "delta_6" 1.04 "NN"
-0.207022111837732 -0.188959286838448 -0.0396220814947807 5.21795994623542e-06 0.0358282831501957 0.175890656265262 0.196681702210862 -0.00262880419007394 "delta_6" 1.042 "NN"
-0.205078160379343 -0.187871990078755 -0.0399247504569588 -0.000696225846053888 0.0351858257802435 0.174465934999919 0.195924199493084 -0.00317134402786038 "delta_6" 1.044 "NN"
-0.20306044787219 -0.186692893428212 -0.0397078120120687 -0.00174142872864791 0.0347642469700401 0.173003658919077 0.195124099037124 -0.00370872441874003 "delta_6" 1.046 "NN"
-0.20096894008993 -0.185419831339535 -0.039167285556983 -0.00206851600484959 0.0343372091368743 0.171506441858318 0.194285256096583 -0.00424078540295023 "delta_6" 1.048 "NN"
-0.198809363001491 -0.184060363416644 -0.0386348737933588 -0.00133964396980668 0.0332488133217437 0.169971910115994 0.193403966401042 -0.00476753624881592 "delta_6" 1.05 "NN"
-0.196584783813051 -0.182607455719592 -0.039001451336623 -0.00060852850270221 0.0325964696264317 0.168400761647953 0.192482107400299 -0.00528858556298623 "delta_6" 1.052 "NN"
-0.194296054470794 -0.18106686510984 -0.0384816525837993 0.000125276125241269 0.0320133779859566 0.166792576408037 0.191516506239592 -0.00580395660429688 "delta_6" 1.054 "NN"
-0.191940859113203 -0.179438681970447 -0.0380913383717799 -0.000953288374373695 0.0312974459879398 0.165143749232209 0.190524939549192 -0.00631380859598913 "delta_6" 1.056 "NN"
-0.189521617916313 -0.177309147198676 -0.0375923463946902 -0.00194327104597591 0.031049885933143 0.163456749933716 0.189528394761624 -0.00681829762057351 "delta_6" 1.058 "NN"
-0.187038949518746 -0.174827994990942 -0.0380326453840032 -0.0021987181395251 0.0300004030262198 0.16172879842058 0.188483331794678 -0.00731741139523697 "delta_6" 1.06 "NN"
-0.184500418403153 -0.172308386062211 -0.0393324130126611 -0.00378337307690479 0.0295879395001983 0.159960447764448 0.187388728501233 -0.00781112146496036 "delta_6" 1.062 "NN"
-0.181907231823055 -0.169755355998502 -0.041220068236099 -0.00309240782627529 0.0288666675283979 0.158153557642668 0.18624287011154 -0.00829913964305413 "delta_6" 1.064 "NN"
-0.179257100825788 -0.167167215211042 -0.0431431454528388 -0.00231232617601862 0.0280604138309445 0.156309669972057 0.185046925511901 -0.00878128078305606 "delta_6" 1.066 "NN"
-0.176552449034205 -0.164547984482467 -0.0451024671348947 -0.00291177995047276 0.0278393954867914 0.154426223375975 0.183799463617357 -0.00925779061547018 "delta_6" 1.068 "NN"
-0.173789322353922 -0.161891926017452 -0.0470965539260508 -0.00359933761915299 0.0278398839380218 0.152506481647163 0.18249871602806 -0.00972850226114343 "delta_6" 1.07 "NN"
-0.170977662616097 -0.159199996842433 -0.0491225681781295 -0.00368016405465588 0.0267280395795189 0.150967408870156 0.181144947795685 -0.0101934256007849 "delta_6" 1.072 "NN"
-0.168138290013797 -0.156481698579507 -0.0511826284246115 -0.00294631481291285 0.0262851907902542 0.149385089758569 0.179736131214071 -0.0106526500232636 "delta_6" 1.074 "NN"
-0.165319922974622 -0.153735875033277 -0.053276420904989 -0.00222135643547849 0.0258811651938334 0.147762180373843 0.178269809089921 -0.0111066259062733 "delta_6" 1.076 "NN"
-0.162449631024612 -0.150964954047601 -0.0554025059136742 -0.00193989956695473 0.0254905379850858 0.146100316602529 0.17674777674254 -0.0115550273286339 "delta_6" 1.078 "NN"
-0.159526828066624 -0.148167318111068 -0.0575615395346512 -0.00171286283431082 0.02489579717466 0.144398909284152 0.17516559158635 -0.0119978132899391 "delta_6" 1.08 "NN"
-0.15655209448096 -0.145337952738981 -0.0597513860606029 -0.00280578881710936 0.0243042691813413 0.142659680778226 0.173524851687722 -0.012434793245637 "delta_6" 1.082 "NN"
-0.153524329941566 -0.142539651334121 -0.0619717671552049 -0.00359309370068917 0.0245477794678424 0.140878916360433 0.171823420603223 -0.0128659250376223 "delta_6" 1.084 "NN"
-0.150458101625155 -0.140102891193963 -0.0642187782258055 -0.0042601032441324 0.0242779996600035 0.139055808872893 0.170061626262682 -0.0132913984561959 "delta_6" 1.086 "NN"
-0.147348345226751 -0.137598667629612 -0.066491962666805 -0.00554962723625352 0.0237309157228119 0.137189819127934 0.168236777341862 -0.0137115075907956 "delta_6" 1.088 "NN"
-0.144197067840552 -0.135025367666094 -0.068223990818137 -0.0054676095075995 0.0231882133778005 0.135281745349534 0.166349706559256 -0.0141260997363764 "delta_6" 1.09 "NN"
-0.140998852360101 -0.132386731252905 -0.0679049778699459 -0.00523082701627231 0.0226483343879105 0.133335516959144 0.164398978981098 -0.0145353845388643 "delta_6" 1.092 "NN"
-0.137759720070975 -0.129686959263532 -0.0675044272976719 -0.00500050824102338 0.0222204122700391 0.131348465169011 0.162382514522784 -0.0149394405465989 "delta_6" 1.094 "NN"
-0.134484366827083 -0.128838991372091 -0.0678168827008616 -0.00477837755068988 0.0217937661343096 0.129322984241262 0.16030347082658 -0.0153380958066429 "delta_6" 1.096 "NN"
-0.131178037369655 -0.128801862780744 -0.0700028195547553 -0.00456231015739195 0.0215343122447003 0.127258663674796 0.158158841273125 -0.015731364233349 "delta_6" 1.098 "NN"
-0.133017522628444 -0.126739771067532 -0.0722094203882315 -0.00435213469634155 0.0216294994962322 0.125152526623859 0.155949468561753 -0.0161191272126314 "delta_6" 1.1 "NN"
-0.135057099373933 -0.123861740696974 -0.0744330721743782 -0.00545307514512738 0.0211429560079883 0.123005689165595 0.153672534525247 -0.0165015492891395 "delta_6" 1.102 "NN"
-0.137064325220424 -0.121049390574426 -0.0766741100868973 -0.00662577464068403 0.0210225168444034 0.120817661533582 0.151328488576872 -0.0168790829171753 "delta_6" 1.104 "NN"
-0.13903844372417 -0.120757146943634 -0.0786216654000165 -0.00761552153211986 0.021071415174109 0.118592688216892 0.148914577957298 -0.0172515649320331 "delta_6" 1.106 "NN"
-0.14098159596641 -0.122144801846056 -0.0771118793913463 -0.00721667691613226 0.0206332418027526 0.116329473794863 0.146433990790532 -0.0176193269817836 "delta_6" 1.108 "NN"
-0.142890603977015 -0.123517965196796 -0.0755271279299805 -0.00682838976201383 0.0201975992748188 0.114031118437033 0.143886866180851 -0.0179820581228699 "delta_6" 1.11 "NN"
-0.144768534035577 -0.125955526180564 -0.0772568193979928 -0.00645139572390208 0.0197663753887204 0.111693435392769 0.141270616889517 -0.0183401255753558 "delta_6" 1.112 "NN"
-0.146640679123946 -0.128507575308546 -0.0793791154565584 -0.00608603300730537 0.0194568054679232 0.109319494524593 0.138585770589963 -0.0186934176603436 "delta_6" 1.114 "NN"
-0.14866468959514 -0.131032647841782 -0.0791702768609301 -0.00707572396665623 0.019200588311467 0.106907567407806 0.135832870426263 -0.0190421559512892 "delta_6" 1.116 "NN"
-0.150653303957086 -0.133526617692503 -0.0772901001083048 -0.0068643593628207 0.0189445998128067 0.104457914492162 0.133011173069362 -0.0193860674819495 "delta_6" 1.118 "NN"
-0.152603082279969 -0.135988835334168 -0.0754192536854639 -0.00665651291218294 0.0186915688547356 0.101976627281063 0.130118555044329 -0.0197254378420912 "delta_6" 1.12 "NN"
-0.154518136281945 -0.138416419564994 -0.0764547916947238 -0.00741861447203973 0.0184398557126231 0.0994611887081875 0.127157328520746 -0.0200605147337428 "delta_6" 1.122 "NN"
-0.156397207522962 -0.140810730871031 -0.075319906823863 -0.00832959009017253 0.0181209770009512 0.0969123941948418 0.124127582592978 -0.0203917294334478 "delta_6" 1.124 "NN"
-0.158241324184416 -0.143169872485653 -0.0732530889457776 -0.0092276141227059 0.0177562209266369 0.0943300601155284 0.121032130725092 -0.0207190802618416 "delta_6" 1.126 "NN"
-0.160047602186103 -0.145493228067902 -0.0709824583327401 -0.00937991150206263 0.0173956321933765 0.091714462707202 0.117870788704953 -0.0210422490206583 "delta_6" 1.128 "NN"
-0.161819258766532 -0.147224129401124 -0.0700100467405522 -0.00912797268094201 0.0170394206832862 0.0890671521240383 0.114641328318546 -0.0213616184854019 "delta_6" 1.13 "NN"
-0.163553691553975 -0.148534933896665 -0.0683201784816134 -0.00888654584700088 0.0166889846760083 0.0863901324315548 0.111344007302973 -0.0216769000825807 "delta_6" 1.132 "NN"
-0.16525094365066 -0.149830129261506 -0.0653348334106152 -0.00916989326584106 0.0163439243718108 0.0836841191454591 0.107975391914332 -0.0219884955234625 "delta_6" 1.134 "NN"
-0.166912031330007 -0.15111053943766 -0.0626433282751218 -0.0089517071784847 0.0161014573284182 0.0809484796077036 0.104539874194138 -0.0222967778243342 "delta_6" 1.136 "NN"
-0.16853692654648 -0.152376651567147 -0.059879420537698 -0.00873728468379364 0.0159146018886406 0.0781855245209084 0.101040587562453 -0.0226016773920769 "delta_6" 1.138 "NN"
-0.170127607955012 -0.153629507129917 -0.0571802544100479 -0.00852527270703995 0.0157302933961682 0.0749474855954368 0.0974790126203984 -0.0229036641715093 "delta_6" 1.14 "NN"
-0.171682013655019 -0.154870683970236 -0.0537423477711889 -0.00831561564389538 0.015779035346448 0.0713554980915894 0.0938549517389018 -0.0232025345019197 "delta_6" 1.142 "NN"
-0.173202385840669 -0.156099316064438 -0.0512397409915262 -0.00810862737049522 0.0153713290766185 0.0677111088716691 0.0901660522215368 -0.0234986137155725 "delta_6" 1.144 "NN"
-0.174688595080667 -0.157315669799619 -0.0492484575866485 -0.00790332679020422 0.0151966560772965 0.0640173971488651 0.0864143628154483 -0.0237917260206022 "delta_6" 1.146 "NN"
-0.176139093992572 -0.158521740020082 -0.0463009758508188 -0.00920815143798492 0.0149310594331575 0.0602734811779015 0.0825992915362082 -0.0240819172364125 "delta_6" 1.148 "NN"
-0.177554377423447 -0.160036235745997 -0.0433682607977892 -0.0110219743305808 0.0146589595389194 0.0564769024408274 0.0787216598520888 -0.024369614343327 "delta_6" 1.15 "NN"
-0.17893574957917 -0.161943386881513 -0.0436570326871244 -0.0107954862728952 0.0143935038931549 0.0526288107316821 0.0747895486084427 -0.0246548325471577 "delta_6" 1.152 "NN"
-0.180378133947664 -0.163800053127177 -0.0421961622043661 -0.0101942950634131 0.0141335533781977 0.0487297745621478 0.0707963440964137 -0.0249384326854534 "delta_6" 1.154 "NN"
-0.181806577008863 -0.165605088161501 -0.0399454097689054 -0.0100987539814283 0.0138791436350394 0.0447839519984985 0.0667489277175966 -0.0252196733147759 "delta_6" 1.156 "NN"
-0.183194766321097 -0.167359230312403 -0.0377176831714472 -0.0101260974254027 0.0135318555974668 0.0407902327358027 0.0626464567304934 -0.0254992778753126 "delta_6" 1.158 "NN"
-0.18454338987419 -0.169062186349488 -0.0386875582487307 -0.00990727435761696 0.0133857269480259 0.0403021532818284 0.0584886589473359 -0.0257770885613668 "delta_6" 1.16 "NN"
-0.185852405004818 -0.170712154646885 -0.0368744963675645 -0.00968998381702568 0.013147880230069 0.0407002923578498 0.0542751613205832 -0.0260532097869245 "delta_6" 1.162 "NN"
-0.187122945745138 -0.172309282252647 -0.036461026432032 -0.00898006335836943 0.0129162133797236 0.0404272244470681 0.0500100581916088 -0.0263282523056394 "delta_6" 1.164 "NN"
-0.188353033866529 -0.173851850191482 -0.037268933533172 -0.00603229183134024 0.0125132911761963 0.0407753263197694 0.0457387840204779 -0.0266015065078575 "delta_6" 1.166 "NN"
-0.189543467182415 -0.175339548560921 -0.0360371012484948 -0.00358270471652355 0.0124703481831475 0.039408545334281 0.0418385623626329 -0.0268742327564664 "delta_6" 1.168 "NN"
-0.190694938579242 -0.17677081524424 -0.038023079338108 -0.00114385155643104 0.0122564412653782 0.0375292508159024 0.0422000038678294 -0.027145546519078 "delta_6" 1.17 "NN"
-0.191810205383002 -0.178147008755035 -0.0396263397629391 -0.000401133221632266 0.0119263065828757 0.0371621735863865 0.0425504940571659 -0.0274166745298623 "delta_6" 1.172 "NN"
-0.19288711096444 -0.179469460404053 -0.0403912576878296 -0.000551271933343145 0.0116651455606558 0.0373780542475497 0.0428916119032913 -0.0276871884607632 "delta_6" 1.174 "NN"
-0.193927167807902 -0.180735118164353 -0.0411442620977507 -5.41696987443885e-06 0.0122754792158495 0.0375891303428935 0.0432219333517243 -0.027957250525149 "delta_6" 1.176 "NN"
-0.194931981232642 -0.181948467600256 -0.0418873489017393 3.02824264389878e-05 0.0128489884945973 0.037795329651847 0.0435404887284342 -0.0282274419715253 "delta_6" 1.178 "NN"
-0.195899434695565 -0.183105796241127 -0.042619661528267 5.67438728485969e-05 0.0128312229520111 0.0379956236217139 0.0438491126564737 -0.0284973291034935 "delta_6" 1.18 "NN"
-0.196830372552912 -0.184208545021806 -0.0433412829390483 7.44282899965976e-05 0.0124456599172742 0.0381904115534645 0.0441456621417696 -0.0287675624326587 "delta_6" 1.182 "NN"
-0.197724476385549 -0.185253991828868 -0.0464124999399034 -4.97099749742214e-05 0.0124567746855662 0.0383802135674728 0.0444315343479896 -0.0290379649709691 "delta_6" 1.184 "NN"
-0.198581985560114 -0.186242892418498 -0.0496826564554547 -0.000953841439850001 0.0123459486687881 0.0385631733293194 0.044703216855461 -0.0293087114226915 "delta_6" 1.186 "NN"
-0.199406619796942 -0.187177788414187 -0.0529801856110386 -0.00104497471332987 0.0124642069971219 0.0387398160460375 0.0449651026597968 -0.0295805911912583 "delta_6" 1.188 "NN"
-0.200198365515001 -0.188059287474712 -0.0563049020720428 -0.00296589631606481 0.0131541824660109 0.0389982989751476 0.0452133969178076 -0.0298536626030407 "delta_6" 1.19 "NN"
-0.200956336854852 -0.188885387748238 -0.0596545023083568 -0.00359854497929613 0.0131253340451684 0.0420808267518495 0.0454495279925744 -0.0301274384772278 "delta_6" 1.192 "NN"
-0.201681279073718 -0.189659822522596 -0.0628329968413468 -0.00342919271018982 0.013609089237539 0.0438622465810365 0.0462625009666962 -0.0304028146094626 "delta_6" 1.194 "NN"
-0.202372588313254 -0.190381331389216 -0.0636191647186866 -0.00545789816589304 0.013478584700876 0.0455836468114933 0.0498554684127526 -0.0306790660945529 "delta_6" 1.196 "NN"
-0.203030829590751 -0.191047832568267 -0.0643933773866143 -0.0056608290347796 0.013347647234295 0.0467185243679098 0.0534219654250974 -0.0309573833082936 "delta_6" 1.198 "NN"
-0.203656481837214 -0.191662071985543 -0.0662407029739229 -0.00567552931361071 0.013215329098744 0.0499085709856355 0.0569671265563927 -0.0312374765550545 "delta_6" 1.2 "NN"
-0.204251471809607 -0.192221881617012 -0.070216825716011 -0.0054661209210658 0.0132344084341951 0.0530594888545335 0.0604882405799851 -0.0315193722677105 "delta_6" 1.202 "NN"
-0.204815352267779 -0.192731334127845 -0.074221621467349 -0.00577412531999033 0.0149539932599683 0.0561775099193387 0.0639770046384496 -0.0318039689771261 "delta_6" 1.204 "NN"
-0.205349295181057 -0.193190785197168 -0.0782555589631815 -0.00582681796633699 0.0166282751411528 0.0592607359686785 0.0674305726128011 -0.0320907427287825 "delta_6" 1.206 "NN"
-0.205853588333177 -0.193600112105755 -0.0823185660520278 -0.00525426496920911 0.0182582795533524 0.0623039548203024 0.0708483344879727 -0.0323803225204481 "delta_6" 1.208 "NN"
-0.206331688438119 -0.193960978712527 -0.0856106284594218 -0.00499902268441732 0.0192258493727429 0.0653047502151889 0.0742314395156574 -0.0326727894289684 "delta_6" 1.21 "NN"
-0.206777108118263 -0.194273974431607 -0.0864300139139071 -0.00516527659679233 0.0190822000373153 0.0682605411420218 0.0775850561978051 -0.0329677896763748 "delta_6" 1.212 "NN"
-0.207194303462947 -0.194537183720839 -0.090787617990816 -0.00532443617594336 0.0189251689740789 0.0711657145012814 0.0809012515488794 -0.0332665525612872 "delta_6" 1.214 "NN"
-0.207582767236166 -0.194751564710869 -0.0953927875499851 -0.00547771819507348 0.0187544166869353 0.0740302217544144 0.0841798246130425 -0.033567733887833 "delta_6" 1.216 "NN"
-0.208054513292377 -0.195520368377833 -0.100019887639887 -0.00562374338211069 0.0185716873796321 0.07685340857044 0.0874109700694459 -0.0338729812973646 "delta_6" 1.218 "NN"
-0.208515803085126 -0.196441973753001 -0.104670078543052 -0.00576473530276445 0.0183744908634167 0.079628323820514 0.0905949924097653 -0.0341819665017665 "delta_6" 1.22 "NN"
-0.208959018554116 -0.1973547526855 -0.107851729859067 -0.00589941608455402 0.0181654008816219 0.0823544689564928 0.0937375375666165 -0.0344946645233492 "delta_6" 1.222 "NN"
-0.209382299500867 -0.198258066890126 -0.111318685876909 -0.00598951963776428 0.0179426375757908 0.0850279539418448 0.0968397839991337 -0.0348121213225421 "delta_6" 1.224 "NN"
-0.209786368558712 -0.199151655993792 -0.116325209746431 -0.00577350799423693 0.017706843439145 0.0876479528490703 0.0998983229450561 -0.0351334833167981 "delta_6" 1.226 "NN"
-0.210169166774769 -0.200034564651928 -0.121341301302079 -0.00555634565634577 0.0174585033524058 0.0902128891624345 0.102899335634078 -0.0354595903446183 "delta_6" 1.228 "NN"
-0.210532685233394 -0.200905791480011 -0.12636667939688 -0.00558536906909968 0.0172488036852125 0.092730797241829 0.105851903648942 -0.0357898293452591 "delta_6" 1.23 "NN"
-0.210876132952944 -0.201502267795593 -0.129535489093767 -0.00630770516696844 0.017893680255809 0.0951948013032378 0.108745803768979 -0.0361247106161649 "delta_6" 1.232 "NN"
-0.211201644727481 -0.201405553294606 -0.132974637307487 -0.00659127484224842 0.0184826533275695 0.0976040726239646 0.111586317082664 -0.0364649799360501 "delta_6" 1.234 "NN"
-0.211508516325811 -0.201274210670417 -0.138123105521633 -0.00668684648783702 0.0190082907690416 0.099953332335021 0.114378713841024 -0.0368102771024077 "delta_6" 1.236 "NN"
-0.211799925653265 -0.201111976172884 -0.141221803175648 -0.00677892080315601 0.0194748304637566 0.102241466718024 0.117115413285895 -0.0371612785121605 "delta_6" 1.238 "NN"
-0.212071965497058 -0.200917931640119 -0.143162449570128 -0.0068657270710728 0.0198718990123262 0.104467712507932 0.119788615685495 -0.0375180995313389 "delta_6" 1.24 "NN"
-0.21232747180388 -0.200692464962959 -0.145089354069635 -0.0068141241650661 0.0197201125392678 0.106634994753154 0.122398300946355 -0.0378801134877151 "delta_6" 1.242 "NN"
-0.212721054103166 -0.200436077992075 -0.146117102442212 -0.00660660614075959 0.0195614791911937 0.108741531767596 0.124942350991859 -0.0382481558061612 "delta_6" 1.244 "NN"
-0.213140731564081 -0.201188817037228 -0.147362486357699 -0.00639968763007903 0.0193958017165535 0.110784881017302 0.127421318133826 -0.038622208236881 "delta_6" 1.246 "NN"
-0.213543382675652 -0.20205744461927 -0.148686098805531 -0.00619299932275552 0.0192227900545102 0.112761894565175 0.129840350937279 -0.0390020121316191 "delta_6" 1.248 "NN"
-0.213931694510573 -0.202909023340855 -0.149984087508321 -0.00598794347345022 0.0190444455207306 0.114676647684369 0.132195955553376 -0.0393886990606079 "delta_6" 1.25 "NN"
-0.214306730081727 -0.203743698571769 -0.150606856020723 -0.00578406974032764 0.0188576698314338 0.116522134154869 0.134478861656618 -0.0397814100083437 "delta_6" 1.252 "NN"
-0.214667961670161 -0.204561160104265 -0.150530429749293 -0.00558134002995136 0.0186655365978223 0.118299816586978 0.136687453589037 -0.0401816787388684 "delta_6" 1.254 "NN"
-0.215013866871534 -0.205040034591159 -0.152181907466332 -0.00537955303622095 0.0184653786797918 0.120009612840996 0.138822212164908 -0.0405886457032205 "delta_6" 1.256 "NN"
-0.215345504874803 -0.204758987127222 -0.153020035648905 -0.00528275153727231 0.0182587378842195 0.121646081329954 0.140880469462009 -0.0410023656485143 "delta_6" 1.258 "NN"
-0.215662463346378 -0.204459274541888 -0.152564023046484 -0.00556113759893173 0.018044205451909 0.123209085281427 0.142863084541839 -0.0414236364585105 "delta_6" 1.26 "NN"
-0.215963270397144 -0.206766102747439 -0.152597471617914 -0.00584622083236497 0.0178227849760989 0.124700056735792 0.14477537172757 -0.0418515963988924 "delta_6" 1.262 "NN"
-0.216248408346748 -0.209791543380047 -0.153157296378395 -0.00613573000172563 0.017594554542355 0.126114337614699 0.14662377743975 -0.0422872934355853 "delta_6" 1.264 "NN"
-0.21666016500016 -0.213682427610359 -0.153686873704677 -0.00643302658966538 0.0171447120633595 0.127456251790368 0.148390854718408 -0.0427304730565713 "delta_6" 1.266 "NN"
-0.221522522746499 -0.214833940894424 -0.154186222102414 -0.00673549639895366 0.0166384314073111 0.128722787832071 0.150072623078537 -0.0431811532728586 "delta_6" 1.268 "NN"
-0.226393393727541 -0.215398226783848 -0.154656950847108 -0.00681445470570752 0.0161184953424394 0.129908367377722 0.151663643911238 -0.0436403327278167 "delta_6" 1.27 "NN"
-0.231235081802792 -0.217239325727443 -0.155097968449684 -0.00664370865457609 0.0155885132141065 0.131013236558081 0.153166015026275 -0.0441072103408785 "delta_6" 1.272 "NN"
-0.236049857161625 -0.21831996086804 -0.155513588888175 -0.00647448325543387 0.0150457269750963 0.132036388453871 0.154575065537328 -0.0445826941186832 "delta_6" 1.274 "NN"
-0.240829640644487 -0.218691575120662 -0.155901133841615 -0.00630734455390503 0.0144902698300594 0.132977075976999 0.155895091488214 -0.0450662857750367 "delta_6" 1.276 "NN"
-0.245577461415013 -0.219043366170239 -0.156080015293164 -0.00646559772677113 0.0140893412221307 0.133840861378357 0.157123960100956 -0.045557718780757 "delta_6" 1.278 "NN"
-0.250286051511493 -0.222084893845696 -0.155085848752885 -0.00742064690621369 0.0141994705357334 0.134620072264412 0.158255639720339 -0.0460577755740144 "delta_6" 1.28 "NN"
-0.254955043877499 -0.226223778944476 -0.154073107821401 -0.00775916282068001 0.0143269905598765 0.135312397767218 0.159290462454706 -0.0465662038284657 "delta_6" 1.282 "NN"
-0.259585329901341 -0.230327756143829 -0.153042502800974 -0.00776803175113294 0.0144528045473977 0.135910886477813 0.160225423789663 -0.0470840505338608 "delta_6" 1.284 "NN"
-0.264173845378652 -0.23439436119954 -0.1519958361706 -0.00777463369459774 0.0145264793681059 0.136420410070978 0.161055534377683 -0.047610936172726 "delta_6" 1.286 "NN"
-0.268712138254583 -0.238415041595685 -0.153783279005417 -0.00777973024612555 0.0143447282894392 0.136845711770024 0.161783356781273 -0.0481461665604672 "delta_6" 1.288 "NN"
-0.273203535715953 -0.242392552206081 -0.156812123112928 -0.00790252394292212 0.0144874953771267 0.137188907630657 0.162409468729813 -0.0486908708400831 "delta_6" 1.29 "NN"
-0.277643189124629 -0.246327260726604 -0.156588987063983 -0.00797085378029061 0.0146288593894843 0.137443764495075 0.162927355982581 -0.0492446843792212 "delta_6" 1.292 "NN"
-0.282026758646946 -0.250218359387995 -0.155484554030544 -0.00785610397940828 0.0147714746748542 0.137604283060818 0.163334703001973 -0.0498070128894155 "delta_6" 1.294 "NN"
-0.286358483367538 -0.254069121261784 -0.154368211737671 -0.00880662288381084 0.0147097659105131 0.137661373638398 0.163633059160538 -0.0503791091450783 "delta_6" 1.296 "NN"
-0.290631193404138 -0.257876907986161 -0.153243341325662 -0.00911157691701292 0.0146361224777778 0.137620152282923 0.163831995183817 -0.0509601565745917 "delta_6" 1.298 "NN"
-0.294844906556755 -0.261637060934205 -0.152111568112403 -0.00941812123603569 0.0147318398698522 0.137485445882821 0.163935767607358 -0.0515511655667544 "delta_6" 1.3 "NN"
-0.298993181209756 -0.265349232998076 -0.150974057236538 -0.00972636290503348 0.014827419518651 0.137260396778289 0.163930225966121 -0.0521517499805809 "delta_6" 1.302 "NN"
-0.303072631564616 -0.269014265966864 -0.149831871285338 -0.00992980923300979 0.0149228377147926 0.136945101391511 0.1638058881535 -0.0527616083861735 "delta_6" 1.304 "NN"
-0.307088410146346 -0.272637625428584 -0.149397604671131 -0.0101671184616065 0.0150187825132515 0.136528503994966 0.163567639591829 -0.053381644844276 "delta_6" 1.306 "NN"
-0.3110325980462 -0.276214770568586 -0.149560386296602 -0.01011947127355 0.0151130774546712 0.136005420963226 0.16321887601688 -0.0540108764599691 "delta_6" 1.308 "NN"
-0.314907971001701 -0.279744028772829 -0.149702568729243 -0.0100742927402224 0.0152263090581296 0.135376094761134 0.162752569394483 -0.0546501840764138 "delta_6" 1.31 "NN"
-0.318707972235989 -0.283219492567757 -0.150500690861498 -0.0100335111853613 0.0148885203708898 0.134648899059738 0.162168910895388 -0.0552988572594666 "delta_6" 1.312 "NN"
-0.322425118222526 -0.286644020888299 -0.153376274730335 -0.00999551793434383 0.0144337331935485 0.133823879516175 0.161460769072357 -0.0559569544889995 "delta_6" 1.314 "NN"
-0.326067594619325 -0.290021275504389 -0.153232897776 -0.00996301661408272 0.0145848944185688 0.132896432726018 0.160623519806868 -0.056625551177644 "delta_6" 1.316 "NN"
-0.329627066509242 -0.2933508049927 -0.152140201024828 -0.00993365343127506 0.014732211892193 0.131864935617807 0.159668521821965 -0.0573036212686464 "delta_6" 1.318 "NN"
-0.333107490029712 -0.296628097409721 -0.151052069924743 -0.0103561274266198 0.0148766897403027 0.130723489551287 0.158592635419527 -0.0579922861616143 "delta_6" 1.32 "NN"
-0.336504610036595 -0.299851338243762 -0.15014217993295 -0.0109798671256293 0.01501876414036 0.129473092742024 0.157395348303673 -0.0586909324958334 "delta_6" 1.322 "NN"
-0.339811805734853 -0.303016563957703 -0.150146197077587 -0.0117131541853763 0.0147210146904364 0.128117909196034 0.15607639139497 -0.0593987939915928 "delta_6" 1.324 "NN"
-0.343029391253211 -0.306131167153427 -0.150129845607533 -0.0122421665686075 0.0147205620177113 0.126659522814089 0.15461761901842 -0.0601170636283303 "delta_6" 1.326 "NN"
-0.346156825666582 -0.309189971670743 -0.150094199621016 -0.0128806159410627 0.0139491084684191 0.125094831964847 0.153025601959419 -0.0608445050424621 "delta_6" 1.328 "NN"
-0.349196692948343 -0.312198304308404 -0.150037254666534 -0.0130171601598624 0.0138791081697071 0.123419864182131 0.151299486235291 -0.0615823266420162 "delta_6" 1.33 "NN"
-0.352145446535538 -0.315149583477675 -0.149962790690972 -0.0130701923119506 0.0135027032857733 0.121627416336754 0.149449218785725 -0.0623300734417583 "delta_6" 1.332 "NN"
-0.354994363003199 -0.318036998537544 -0.149868343680932 -0.0132041408144853 0.0135578140337226 0.119726727690995 0.147471266295978 -0.0630874279841377 "delta_6" 1.334 "NN"
-0.357751889140174 -0.320865762207968 -0.149754980824475 -0.0131885077174821 0.0136120199085181 0.117715579379489 0.145360065802364 -0.0638553577201775 "delta_6" 1.336 "NN"
-0.360410937941775 -0.323638206102428 -0.149622174511666 -0.013254817108059 0.0136645232495625 0.115598102224422 0.143111839389516 -0.0646329440202035 "delta_6" 1.338 "NN"
-0.362970163335115 -0.326353540912953 -0.150665560230647 -0.0133251054000176 0.0127971451434534 0.11337243104709 0.140718297808986 -0.0654198744059631 "delta_6" 1.34 "NN"
-0.365437512874513 -0.329010812783269 -0.152656209392055 -0.0137524446710187 0.0125631541003436 0.111030227830753 0.138188768553588 -0.0662168303281353 "delta_6" 1.342 "NN"
-0.367803069317373 -0.331604180988922 -0.151734456248942 -0.0145128213220428 0.0119537774007631 0.108569524834984 0.1355232015949 -0.0670228549673753 "delta_6" 1.344 "NN"
-0.370067755477884 -0.334130449322967 -0.150825187819784 -0.0152777282869082 0.0119901820697386 0.10599549022952 0.132721564062304 -0.0678389776761069 "delta_6" 1.346 "NN"
-0.372228944368532 -0.336044673712781 -0.149923390163623 -0.0160474258868282 0.0120248373203926 0.103309849305841 0.129785889952846 -0.068664572658264 "delta_6" 1.348 "NN"
-0.374289401728531 -0.337766519127225 -0.149033329375844 -0.0168199511300112 0.012055692250468 0.100516164883227 0.126705992123978 -0.0694993523645116 "delta_6" 1.35 "NN"
-0.376248813842146 -0.339398190854244 -0.148156305798293 -0.0172563652827334 0.0117134381899042 0.0976089138971337 0.123477359027808 -0.0703442445586822 "delta_6" 1.352 "NN"
-0.378111620829668 -0.34094242828388 -0.147858558819024 -0.0174196415542424 0.0111292436942716 0.0945863620024641 0.120108949372554 -0.0711981145283991 "delta_6" 1.354 "NN"
-0.37987128102119 -0.342400759467774 -0.147552807901994 -0.0180138992233796 0.0102907814927271 0.0914431900789494 0.116600525433657 -0.0720617770226013 "delta_6" 1.356 "NN"
-0.381523241386112 -0.343769209669738 -0.147225750753045 -0.0199435742676632 0.010006886036053 0.0881869851860717 0.112953382529432 -0.072934167909288 "delta_6" 1.358 "NN"
-0.383071828268264 -0.345045537321834 -0.146880197174451 -0.0207313959760992 0.00850343875907156 0.0841187248807267 0.109164150138012 -0.0738150785780236 "delta_6" 1.36 "NN"
-0.384523071969717 -0.3462304379838 -0.147777403803639 -0.0213637963148681 0.0085603494191292 0.079768116869662 0.10522497534057 -0.0747055734897138 "delta_6" 1.362 "NN"
-0.385873154095 -0.347327152828473 -0.151667983419353 -0.021616797640385 0.00861157127292134 0.0752768295316724 0.101137435089678 -0.0756042720358935 "delta_6" 1.364 "NN"
-0.387124675661315 -0.348338107228043 -0.155608027298494 -0.0218742330858595 0.00865810117683741 0.0706419911587735 0.0969084462713061 -0.0765125743490257 "delta_6" 1.366 "NN"
-0.388270515377817 -0.349259444435578 -0.156999497148409 -0.0221374052434977 0.00809264726553105 0.0658621291158341 0.0925369732372534 -0.0774293623089679 "delta_6" 1.368 "NN"
-0.389310847189912 -0.350093900188298 -0.156282487120777 -0.0224028250641206 0.00750166754262249 0.0609338319804671 0.0880241083215241 -0.0783543161353915 "delta_6" 1.37 "NN"
-0.390255932588804 -0.350836927405441 -0.155572601960939 -0.0226727329826399 0.00686292771638886 0.0558508821809771 0.0833659192829557 -0.0792882648520781 "delta_6" 1.372 "NN"
-0.391102048372097 -0.351491258194075 -0.154869602473001 -0.0256455746535575 0.00526435500754352 0.0506210981030124 0.0785608231267538 -0.0802295041290613 "delta_6" 1.374 "NN"
-0.391852637302753 -0.352060538296489 -0.154175091653636 -0.0263480124405292 0.00514099772761933 0.0452489705931498 0.0736027446270739 -0.081179436764643 "delta_6" 1.376 "NN"
-0.392505433505819 -0.352545159087211 -0.153489306329502 -0.0267031874883021 0.00494334630632098 0.0397346745495293 0.0685022077126507 -0.0821369622685653 "delta_6" 1.378 "NN"
-0.393055850697841 -0.352943701107316 -0.152813171757345 -0.0270622619359963 0.00430289661667738 0.0340769428505689 0.0632603775209675 -0.0831019420899451 "delta_6" 1.38 "NN"
-0.393511709047864 -0.353256299884543 -0.152148222663428 -0.0295367515056287 0.00366216175650536 0.0282693062834483 0.0578779297213834 -0.0840753697361811 "delta_6" 1.382 "NN"
-0.393872568052981 -0.353480755246158 -0.156575293807633 -0.030344243645643 0.00247125614749844 0.0223144448153616 0.0523517126550304 -0.0850555966677336 "delta_6" 1.384 "NN"
-0.394144877189413 -0.353623137965043 -0.157341247487906 -0.0308973361597048 0.00151970555669989 0.0188164381439418 0.0466782715619347 -0.0860435368369405 "delta_6" 1.386 "NN"
-0.394324919776272 -0.353684565077192 -0.156668129846833 -0.0319591884082824 0.00146901989204395 0.0188124392131536 0.0408557838773214 -0.0870389430085368 "delta_6" 1.388 "NN"
-0.394413133665316 -0.354096930347007 -0.155974394979108 -0.0324229175332071 0.000632509847938834 0.018802587828233 0.0348927828493091 -0.0880404759427657 "delta_6" 1.39 "NN"
-0.394406215737722 -0.355590916026059 -0.155262064053254 -0.0325044212882268 -0.00026864168408669 0.0184178595204015 0.0289607852538234 -0.0890492764415227 "delta_6" 1.392 "NN"
-0.39431222116785 -0.3570313649667 -0.154531978612578 -0.0327127798231379 -0.00146612603661112 0.0180770029650695 0.0229924177773229 -0.0900639932635414 "delta_6" 1.394 "NN"
-0.394248255663332 -0.358412536922894 -0.153784630331084 -0.0353973933231934 -0.00287299274210295 0.0168940245207088 0.0187433737240306 -0.0910850042534904 "delta_6" 1.396 "NN"
-0.394226799682644 -0.359735892242643 -0.158567556033047 -0.0359938621315048 -0.00320008955225182 0.0160543348338501 0.0187133372366183 -0.0921128430666175 "delta_6" 1.398 "NN"
-0.394122944557319 -0.361005082499008 -0.162045305803489 -0.0367981750878513 -0.0046811109593935 0.016017136107312 0.0186777235779749 -0.0931461706408737 "delta_6" 1.4 "NN"
-0.393941685291638 -0.362225627144955 -0.161412259247321 -0.0376017587733116 -0.00541742746719232 0.0159740251726759 0.0186367420429624 -0.0941859808501449 "delta_6" 1.402 "NN"
-0.393690275489821 -0.363396054849372 -0.160780106339713 -0.0390700742841064 -0.00882432902630992 0.0159258551977609 0.018589107029051 -0.0952309506612384 "delta_6" 1.404 "NN"
-0.393364643468319 -0.364517917077394 -0.160149065046568 -0.0400866160485998 -0.00975273112638686 0.0158701554770709 0.0185369889144833 -0.0962806944502909 "delta_6" 1.406 "NN"
-0.392966081556355 -0.365580052464176 -0.159520275580973 -0.0436605014929496 -0.00978286008245366 0.0158087836219679 0.0184788326586446 -0.0973359711283221 "delta_6" 1.408 "NN"
-0.392489193891503 -0.366587646655403 -0.162575673402949 -0.0435382312270758 -0.00981483359956015 0.0157406398716023 0.0184148751999842 -0.0983953676818582 "delta_6" 1.41 "NN"
-0.39194012182981 -0.367545953641584 -0.161626196279986 -0.0485755972145476 -0.00985015127731459 0.0156665915485021 0.0183467878281461 -0.0994602234682705 "delta_6" 1.412 "NN"
-0.39132510801997 -0.366942958073271 -0.160661799161511 -0.0552218231507342 -0.0101218375630141 0.0155869155389458 0.01827231176594 -0.100529369048287 "delta_6" 1.414 "NN"
-0.390649016592621 -0.365841711085979 -0.159680557079812 -0.059897244718254 -0.0110042801847957 0.0155014249002616 0.0181921723081343 -0.1016025552942 "delta_6" 1.416 "NN"
-0.389909256215334 -0.364674504078482 -0.165616505769475 -0.0656668562828893 -0.011639264224682 0.0154091112329603 0.0181060111968701 -0.102680125535059 "delta_6" 1.418 "NN"
-0.389103409487143 -0.363440500856408 -0.165986787247181 -0.0709262575301075 -0.0116730722467439 0.0153110057036828 0.0180132190983503 -0.103760709589861 "delta_6" 1.42 "NN"
-0.388229564572891 -0.362136352116242 -0.166206356877683 -0.0774110571775708 -0.0117088008923008 0.0152062519507153 0.0179160734699718 -0.104844762941837 "delta_6" 1.422 "NN"
-0.387297731453787 -0.360764363984149 -0.166426489873625 -0.0817135598100203 -0.0117474810436433 0.015094795783988 0.0178126453377754 -0.105932144151263 "delta_6" 1.424 "NN"
-0.386310835311184 -0.361137623621251 -0.166740447342574 -0.0894206703267661 -0.012191442291373 0.0149780116164604 0.0177040850421126 -0.107022043161821 "delta_6" 1.426 "NN"
-0.385283567977022 -0.362460934372849 -0.16599844014831 -0.0944396582326679 -0.0129648870360368 0.0148542692452746 0.0175906883310907 -0.108115368605731 "delta_6" 1.428 "NN"
-0.38461179843282 -0.363747459607567 -0.167061437139488 -0.0996350110925945 -0.0131391060275579 0.0147252618410427 0.0174701082212286 -0.109210379834674 "delta_6" 1.43 "NN"
-0.383890911840685 -0.364997888888551 -0.16726831067576 -0.0998717869095924 -0.0131748170544927 0.0145899262740805 0.0173446272823576 -0.110308025672762 "delta_6" 1.432 "NN"
-0.38312691612882 -0.366205648202195 -0.16898263416145 -0.100136396882088 -0.0132118625346781 0.0144493306952779 0.0172122119715179 -0.111407479505908 "delta_6" 1.434 "NN"
-0.382320830622759 -0.365290880020152 -0.170937893848003 -0.100428111237502 -0.0136077409883421 0.0143016677459387 0.0170743572410919 -0.11250811768305 "delta_6" 1.436 "NN"
-0.38147107355567 -0.363541002631983 -0.171735830509482 -0.100748687567533 -0.0142524121512654 0.0141479397490121 0.0169310294528721 -0.113610532156281 "delta_6" 1.438 "NN"
-0.380575846254146 -0.361734761459635 -0.170836928505363 -0.101092455854221 -0.0148904074795801 0.0139874435986218 0.0167831073945025 -0.11471370055327 "delta_6" 1.44 "NN"
-0.379634852030708 -0.362495954445186 -0.17438047370483 -0.10146257326131 -0.0155211958482842 0.013821348736863 0.0166286867915022 -0.1158172475834 "delta_6" 1.442 "NN"
-0.37910241671955 -0.36438069473346 -0.175003392632755 -0.101854029763371 -0.0161449543498902 0.0136499143162127 0.0164693983996119 -0.116921946039004 "delta_6" 1.444 "NN"
-0.37866454344605 -0.366240492512424 -0.174121988921572 -0.101087416554761 -0.0166174535958477 0.013472522208426 0.0163042091217374 -0.118026233430484 "delta_6" 1.446 "NN"
-0.378193814498809 -0.364751928260476 -0.174760219806531 -0.100662833177513 -0.0168524147523136 0.013289226725302 0.016132502504562 -0.11913103637674 "delta_6" 1.448 "NN"
-0.377688555981048 -0.363056736326147 -0.174422008565446 -0.100566810443604 -0.0170777323693161 0.0131012314558406 0.0159548218378436 -0.120235409442094 "delta_6" 1.45 "NN"
-0.377501884210596 -0.365751733126313 -0.18145130665737 -0.0996402401756749 -0.0172952528388093 0.0129056473086337 0.0157727252164676 -0.121338800314067 "delta_6" 1.452 "NN"
-0.377624064108155 -0.367494538380321 -0.18912571469255 -0.0986769564341472 -0.0175029680166434 0.0127047081443157 0.0155849749789976 -0.122441726459286 "delta_6" 1.454 "NN"
-0.377721093873415 -0.365868052703606 -0.194581195682275 -0.0976695272581711 -0.0177012141056211 0.0124977877604414 0.0153922100409496 -0.123542600091415 "delta_6" 1.456 "NN"
-0.37826860717583 -0.368828771293514 -0.19431990363908 -0.0966246231609702 -0.0180287777630941 0.0123095389679376 0.0151942040811325 -0.124642207941636 "delta_6" 1.458 "NN"
-0.379098049282117 -0.369661994255281 -0.200112358902641 -0.0955451306453625 -0.0184728812804237 0.0121250921538234 0.0149904615880954 -0.125740271110185 "delta_6" 1.46 "NN"
-0.380247983728902 -0.371434110010333 -0.206984866464719 -0.0944377471668929 -0.0189077464202776 0.0119366572988246 0.0147813253086265 -0.126835721426128 "delta_6" 1.462 "NN"
-0.381902604068391 -0.373380994313306 -0.213888241194057 -0.0933013322569627 -0.0193323362602129 0.0117437835482431 0.0145661684601656 -0.127929794216427 "delta_6" 1.464 "NN"
-0.384059206486126 -0.376414825088293 -0.217331023536859 -0.0921393052889465 -0.0197501275319547 0.0115457694212421 0.0143467588372054 -0.12902040200263 "delta_6" 1.466 "NN"
-0.386592645087735 -0.377825404240063 -0.216509393992855 -0.0909496318978693 -0.0201564792296863 0.0113440469966368 0.0141224454867664 -0.130108322663896 "delta_6" 1.468 "NN"
-0.39004734102416 -0.382953144842022 -0.216971139492041 -0.0897400827694703 -0.0202919063082637 0.011136979082972 0.01389245223792 -0.131193208896809 "delta_6" 1.47 "NN"
-0.393960355074841 -0.38593640127688 -0.22283894878885 -0.0884989046822016 -0.020266304981332 0.0109260634226968 0.0136579042597109 -0.132273606006228 "delta_6" 1.472 "NN"
-0.398413816517138 -0.38989563601509 -0.228718977428788 -0.0872416891958476 -0.0202322025490081 0.0107097450068313 0.0134184902010498 -0.133350689617614 "delta_6" 1.474 "NN"
-0.403775958974946 -0.396428757227955 -0.234475634374216 -0.0859666752610027 -0.0201852480763175 0.0104900155018751 0.0131731468800947 -0.134422942780804 "delta_6" 1.476 "NN"
-0.409484763217513 -0.399257563775624 -0.233029676526583 -0.0846821287443618 -0.0201297424621706 0.0102664656762245 0.012923874716165 -0.135491277648732 "delta_6" 1.478 "NN"
-0.415875941735349 -0.407282563693594 -0.231555861729786 -0.0833871264369117 -0.02012973908127 0.0100392656324103 0.0126692306936311 -0.136555280338788 "delta_6" 1.48 "NN"
-0.422643323577435 -0.410845032815508 -0.230055110431775 -0.0820820464714123 -0.0203371759696233 0.00980678062130769 0.012409894636527 -0.137613584540991 "delta_6" 1.482 "NN"
-0.429937737629845 -0.420354449855152 -0.231393822405181 -0.0807747672054528 -0.0205353139753032 0.00957037253143922 0.0121470247292464 -0.138667287855981 "delta_6" 1.484 "NN"
-0.437259192773966 -0.424844825603091 -0.236087922837765 -0.0794596863864925 -0.0207225785547771 0.00932920341456978 0.0118793927054091 -0.13971458856937 "delta_6" 1.486 "NN"
-0.445365101626807 -0.431852550865596 -0.240776280551849 -0.0781427344212577 -0.0208988370592492 0.00908349944419051 0.0116127322005641 -0.140756108118156 "delta_6" 1.488 "NN"
-0.453443376917036 -0.441429236840143 -0.24141359808039 -0.076828551822361 -0.0210648730011862 0.00883502447226248 0.0113417280705399 -0.141791536287709 "delta_6" 1.49 "NN"
-0.461490771106256 -0.446734521057122 -0.239370419175669 -0.0755782416239463 -0.0208968737193854 0.00858282952098066 0.011066247067627 -0.142819603594294 "delta_6" 1.492 "NN"
-0.470098872056527 -0.452014727364227 -0.237301983735433 -0.074338516650527 -0.0206017985680197 0.00832688866610576 0.0107867218909617 -0.143841454112797 "delta_6" 1.494 "NN"
-0.478812018356134 -0.461495343837742 -0.235211332994969 -0.0730915122004958 -0.0202968926542639 0.00806774140909505 0.0105032082645371 -0.144856578277178 "delta_6" 1.496 "NN"
-0.487482616009026 -0.471443679238449 -0.233098429658257 -0.0718667540041752 -0.020300415074431 0.0078041680959563 0.0102161001929408 -0.14586400567971 "delta_6" 1.498 "NN"
-0.496111721421222 -0.478697100020434 -0.230976178885155 -0.0724386276353484 -0.020626957759761 0.0075363490055198 0.00992517628703915 -0.146864316561186 "delta_6" 1.5 "NN"
-0.504690646579506 -0.4848366377232 -0.23435970847874 -0.0730001500055711 -0.0209544204796026 0.00726484221500945 0.00963031501971323 -0.147855841953624 "delta_6" 1.502 "NN"
-0.513554628926223 -0.490947365178081 -0.23777960655596 -0.0735521428382921 -0.0211644718584234 0.00699021961483537 0.00933085799472388 -0.148839248990798 "delta_6" 1.504 "NN"
-0.522600909144077 -0.497213595545661 -0.239128950400215 -0.0740931773355276 -0.0206508134700853 0.00671289488801885 0.00902835909465027 -0.149814387867703 "delta_6" 1.506 "NN"
-0.531577173159591 -0.506881277984367 -0.236672395407775 -0.0746239330198017 -0.0201265800333963 0.00643169313744962 0.00872220739526963 -0.150779840277946 "delta_6" 1.508 "NN"
-0.540491166174619 -0.516474150715684 -0.23420849639029 -0.0751451603590135 -0.0195923796919415 0.00614766558315205 0.00841219421761386 -0.151737142950353 "delta_6" 1.51 "NN"
-0.549328870019306 -0.525979721534776 -0.23172964466591 -0.0750713289780061 -0.0191188677844464 0.00586039407430872 0.00809973613916204 -0.152684420973648 "delta_6" 1.512 "NN"
-0.558090831230668 -0.535402622012994 -0.22924237708199 -0.075602996189772 -0.0190137310421333 0.00556929180072419 0.00778406029657452 -0.153622748669286 "delta_6" 1.514 "NN"
-0.566777799410639 -0.542558873991527 -0.226754950229835 -0.0761216707465584 -0.0188984426354208 0.00527548266955535 0.00746554224580054 -0.154551365017757 "delta_6" 1.516 "NN"
-0.575378806297108 -0.54925815425244 -0.224263482361754 -0.0766304282834721 -0.0187730029204374 0.004978256452568 0.00714356369739411 -0.155469007156052 "delta_6" 1.518 "NN"
-0.583892623436042 -0.555906188237875 -0.22177697456984 -0.0771271953612988 -0.0186360646953635 0.00467935859572244 0.00681748844805052 -0.156376582496605 "delta_6" 1.52 "NN"
-0.592320107093393 -0.562505351735864 -0.219284409022062 -0.077611946735193 -0.0186898666289839 0.00437752282266413 0.00648896501280838 -0.1572727223254 "delta_6" 1.522 "NN"
-0.600651753431076 -0.569049064745385 -0.218720571632903 -0.0779726803946714 -0.01832851156503 0.00407335871559567 0.00615854145453754 -0.158158080249354 "delta_6" 1.524 "NN"
-0.609095569070209 -0.575541818637001 -0.221030144860653 -0.0778054653391381 -0.0181589106809755 0.00376601385516884 0.00582469495243809 -0.15903271013727 "delta_6" 1.526 "NN"
-0.617564136929674 -0.581975162402744 -0.223355287698292 -0.0782030811278216 -0.0179781675545482 0.00345533923375396 0.00548895780149106 -0.159895249128675 "delta_6" 1.528 "NN"
-0.625916300391639 -0.588355933168513 -0.222960868473195 -0.0785900057025072 -0.0177868916444227 0.00314260199326744 0.00515138745945554 -0.160746713539409 "delta_6" 1.53 "NN"
-0.634150552009163 -0.595081382978782 -0.220394462186019 -0.0789664311693843 -0.017584941006581 0.00282793120947744 0.00481068575615828 -0.161585319739795 "delta_6" 1.532 "NN"
-0.642266391517936 -0.603254905326421 -0.217836194153741 -0.0793338678540415 -0.0173720183407609 0.00251212380286658 0.00446764557264356 -0.162412408493223 "delta_6" 1.534 "NN"
-0.650265529549447 -0.611293216756772 -0.215290419358757 -0.0796896407703792 -0.0171492207112189 0.00219285796081314 0.00412209933566299 -0.163227033972408 "delta_6" 1.536 "NN"
-0.658135241997056 -0.619185906438129 -0.212759113238577 -0.07947215034695 -0.0169156684007498 0.00187185628684516 0.00377516318073168 -0.164027881893631 "delta_6" 1.538 "NN"
-0.665884609640014 -0.62694262862841 -0.210244329412618 -0.0796511467109864 -0.0170270801697481 0.00151101667827636 0.0034272167108983 -0.164815868821159 "delta_6" 1.54 "NN"
-0.673501602799228 -0.634557393636261 -0.20774486182209 -0.0800356916397073 -0.017156455497232 0.00114987912790621 0.00307718782625022 -0.165590998541959 "delta_6" 1.542 "NN"
-0.680981654346186 -0.642025520080836 -0.205256244729998 -0.0804071487265401 -0.0172862880890093 0.000787485138511457 0.00272529453757397 -0.166351969756779 "delta_6" 1.544 "NN"
-0.688324965183659 -0.649352197458946 -0.202781685917761 -0.0807666984354558 -0.0174159388310142 0.000424405657484805 0.00237244891990751 -0.167100275928085 "delta_6" 1.546 "NN"
-0.695528892242794 -0.656523399078393 -0.200322211332984 -0.0811124938183913 -0.017546542770291 6.09529374916429e-05 0.00201655806244849 -0.167833731234821 "delta_6" 1.548 "NN"
-0.702597865840305 -0.663544505867796 -0.197883350830318 -0.0814455017704377 -0.0176779096734655 -0.000304011556425454 0.00166094537585659 -0.168553327099454 "delta_6" 1.55 "NN"
-0.709525947999607 -0.670404139515951 -0.195466972515837 -0.0806577997998597 -0.0178089806932176 -0.000669829111499931 0.00130408986841979 -0.169258688309386 "delta_6" 1.552 "NN"
-0.716313998588508 -0.677097796690863 -0.193069852410231 -0.079682569921543 -0.017258278655947 -0.00103581458686186 0.000946252764716493 -0.169948283008575 "delta_6" 1.554 "NN"
-0.722950601832882 -0.683634880513392 -0.190695595377764 -0.0799226671899201 -0.0174110304497732 -0.00140241922436601 0.000586974412946306 -0.170623557217631 "delta_6" 1.556 "NN"
-0.729433027161645 -0.690010369051078 -0.190800323091455 -0.0801511482695491 -0.0175633618228122 -0.00176919759262262 0.000227577680010138 -0.1712832805192 "delta_6" 1.558 "NN"
-0.735767646662795 -0.696223905446766 -0.192704728177278 -0.0803715953276265 -0.0177156640911594 -0.00213605914653625 -0.000132885164334851 -0.171927908688192 "delta_6" 1.56 "NN"
-0.741954538166052 -0.702275029547033 -0.194651216419778 -0.0805804441490009 -0.0178678960266245 -0.0020983971312466 -0.000494606253560237 -0.172557543316606 "delta_6" 1.562 "NN"
-0.747988907582717 -0.708154117996171 -0.196637086691112 -0.0807800640417697 -0.0180199414845992 -0.00173477618663009 -0.000855760448737031 -0.173170736648391 "delta_6" 1.564 "NN"
-0.753872596200853 -0.713862785702676 -0.196405273028673 -0.0809699335079406 -0.0172943573821001 -0.00192764009899971 -5.68907099844917e-05 -0.173768514756607 "delta_6" 1.566 "NN"
-0.759597868221904 -0.719392586893429 -0.194283480241039 -0.0806192688497777 -0.0174671031563841 -0.00227560920827308 0.000876152404045261 -0.174349102651596 "delta_6" 1.568 "NN"
-0.765165530782838 -0.724753744253765 -0.192191993728453 -0.0808314632255153 -0.0176407611474513 -0.00217227780168805 0.00181447095796194 -0.174913589293569 "delta_6" 1.57 "NN"
-0.77057411124204 -0.729945832283725 -0.190134123419399 -0.0810296850290614 -0.0178146919513071 -0.00246099364085772 0.00275919993944318 -0.175461717157389 "delta_6" 1.572 "NN"
-0.775818919935907 -0.734966583314302 -0.188111839230555 -0.0812161816685762 -0.0180129090637307 -0.00281711511974803 0.00370967034193881 -0.175992187078384 "delta_6" 1.574 "NN"
-0.780907624044779 -0.739816179041869 -0.186119878228935 -0.0813879898984577 -0.018161273913474 -0.00317337438357779 0.00466364758324933 -0.176506347188921 "delta_6" 1.576 "NN"
-0.785841090453603 -0.74448819062217 -0.184161355589763 -0.0815469997794018 -0.0176505306711132 -0.00338548945794703 0.00562519931863692 -0.177002940228311 "delta_6" 1.578 "NN"
-0.790614816263408 -0.748989133093774 -0.182232498838923 -0.0816936126146771 -0.0175045437424095 -0.0032232281443888 0.00659039032607955 -0.177482993708519 "delta_6" 1.58 "NN"
-0.795227511860147 -0.753309057637404 -0.180334041074595 -0.0814740753462633 -0.0176962541341797 -0.00264184703335624 0.00756155357744759 -0.177945327217824 "delta_6" 1.582 "NN"
-0.799672545673011 -0.757452158715249 -0.178470267292938 -0.0802126196199693 -0.0178886072177215 -0.00205387800521617 0.00853714979923792 -0.178389225932777 "delta_6" 1.584 "NN"
-0.803951341589901 -0.761423089608386 -0.176648508084484 -0.0789528738920078 -0.018080748137333 -0.00145752911963504 0.00951700524364929 -0.178815104546597 "delta_6" 1.586 "NN"
-0.80806959332863 -0.76522213856295 -0.174860668256335 -0.0785229670392911 -0.0182726148101346 -0.000852865212133125 0.0105471123239758 -0.179223123861001 "delta_6" 1.588 "NN"
-0.812022703139782 -0.76885190451034 -0.173104695059008 -0.0785985523907609 -0.0182420433747799 -0.00024161706934922 0.011646208515983 -0.179612378657392 "delta_6" 1.59 "NN"
-0.815823127329577 -0.772312051858488 -0.171383921494882 -0.0786653381581938 -0.0175574248728543 0.000957775746150524 0.0127482539685779 -0.179983940523645 "delta_6" 1.592 "NN"
-0.819456507241316 -0.775596449468898 -0.169696073786441 -0.0787218846891176 -0.0177669444484262 0.00230855275369435 0.0138523802310133 -0.180336377096991 "delta_6" 1.594 "NN"
-0.822927445622568 -0.778704290756497 -0.168048530165349 -0.078769117319233 -0.0179759987709307 0.00365542506165806 0.0149595024486664 -0.180670567221446 "delta_6" 1.596 "NN"
-0.826234715896504 -0.781644534966427 -0.166443776236947 -0.0788071077215957 -0.018183555649029 0.00500064619615492 0.0160681615795903 -0.180985948322049 "delta_6" 1.598 "NN"
-0.829374798645936 -0.784413263575714 -0.164880511744526 -0.078836542047568 -0.0183904134800856 0.00634364964105938 0.017177484147985 -0.181281661717452 "delta_6" 1.6 "NN"
-0.832351393458507 -0.787020028849283 -0.163348901272048 -0.0788898432459706 -0.0186661639988902 0.00768561162474035 0.0182891874305555 -0.181558605743266 "delta_6" 1.602 "NN"
-0.835169226696178 -0.789457762102417 -0.162995602637868 -0.0788674050550404 -0.0189538783354002 0.00902148982570394 0.0194010598457424 -0.181815449046131 "delta_6" 1.604 "NN"
-0.83782732289884 -0.791735675464676 -0.165404845335578 -0.0788694056890997 -0.019007995371999 0.0103541374223377 0.0205133982553576 -0.18205325262584 "delta_6" 1.606 "NN"
-0.840329972038953 -0.793847790627454 -0.16784900421422 -0.0788612930744134 -0.0192114472446493 0.0116825555017273 0.0216263853602148 -0.182271708967125 "delta_6" 1.608 "NN"
-0.842671947569642 -0.795801549073472 -0.170311589454729 -0.0788429984846345 -0.0194130237207421 0.0130052309197641 0.02273961286297 -0.18247002214242 "delta_6" 1.61 "NN"
-0.844851857865127 -0.79759560291991 -0.172803390653586 -0.0788163455112558 -0.0196128637397445 0.0139009805754711 0.0238537491481088 -0.182649154641848 "delta_6" 1.612 "NN"
-0.846866102478267 -0.799227265124047 -0.17531437659254 -0.0787808167892132 -0.019812212794586 0.0147033442331175 0.0249669416673501 -0.18280802261979 "delta_6" 1.614 "NN"
-0.848725656193075 -0.800708441090492 -0.177850289389208 -0.0787372325224063 -0.0200104281341408 0.0155099030767627 0.0260799494783381 -0.182947148355239 "delta_6" 1.616 "NN"
-0.850430398632303 -0.802037291928024 -0.180331063007903 -0.0780358488643353 -0.0202071212836795 0.0163192350456156 0.0271925535842794 -0.183066175420134 "delta_6" 1.618 "NN"
-0.851978482493769 -0.803210994524057 -0.179416990959103 -0.0769511750530388 -0.0198989155530312 0.0171330242358702 0.0283037087210529 -0.183163928693918 "delta_6" 1.62 "NN"
-0.853378380952849 -0.804230986753375 -0.178544980523356 -0.0768260777445422 -0.0196240047237343 0.0179491467619111 0.0294134507058417 -0.183241856883609 "delta_6" 1.622 "NN"
-0.854623138455931 -0.805106782175399 -0.177706623017919 -0.0766879156754623 -0.0190901451780816 0.0187686444997529 0.0305212275070796 -0.183299262808124 "delta_6" 1.624 "NN"
-0.85572041146139 -0.80583832705934 -0.176908959400956 -0.0765369232249714 -0.0190736719759996 0.0195912182743221 0.0316273297559257 -0.183337120621455 "delta_6" 1.626 "NN"
-0.856661166683928 -0.806427921313142 -0.176152545762258 -0.0763747003717699 -0.0193293315951065 0.0204183905161629 0.0327319370719481 -0.183354524068397 "delta_6" 1.628 "NN"
-0.857451047847002 -0.806883920121138 -0.175441274083332 -0.0761998015993443 -0.0195808511557198 0.0212454789172941 0.0338352065620067 -0.183350771663324 "delta_6" 1.63 "NN"
-0.858089926215188 -0.807207511767945 -0.174773825485613 -0.0760119082211016 -0.0198288533002297 0.0220765824907266 0.0349349976526698 -0.183326155764379 "delta_6" 1.632 "NN"
-0.858585272280626 -0.80738967230794 -0.174147826175886 -0.0754449319079507 -0.0200714615586646 0.0229072864126137 0.0360327262744673 -0.183280369364215 "delta_6" 1.634 "NN"
-0.859127273028967 -0.808031173244153 -0.173561114163955 -0.0742817071287902 -0.0203094477791863 0.0237417089506565 0.0371270796263166 -0.18321476884055 "delta_6" 1.636 "NN"
-0.859568999772982 -0.809294823524176 -0.173011542654449 -0.073401288337953 -0.0205428607199208 0.0245779579307784 0.0382616547287298 -0.18312824620566 "delta_6" 1.638 "NN"
-0.859870164823278 -0.810439487269959 -0.172501271581241 -0.0732731364223163 -0.0207710260489588 0.0254151640852093 0.0394108202481853 -0.183020329818289 "delta_6" 1.64 "NN"
-0.860034180228876 -0.811460318305232 -0.172035264740525 -0.0731371503542586 -0.0209245933999451 0.0262535119310588 0.0405524516885059 -0.182892141406499 "delta_6" 1.642 "NN"
-0.860058224618802 -0.812354748665655 -0.17161533343286 -0.0729933242962973 -0.0209228832182037 0.0272645896057884 0.0416891390737621 -0.182743270235995 "delta_6" 1.644 "NN"
-0.859937086801316 -0.813123442273133 -0.171236412689749 -0.0728411526038467 -0.0211256153198297 0.0284665066413909 0.0428201400522994 -0.182573187824044 "delta_6" 1.646 "NN"
-0.859681605157512 -0.813758663998596 -0.170893435204989 -0.0720709828341888 -0.0213269775487781 0.029656685523797 0.043945000038655 -0.182382652870451 "delta_6" 1.648 "NN"
-0.859288410015107 -0.81426384423529 -0.170587309349862 -0.0707982699219984 -0.0215246785267714 0.0308368464118913 0.0450633018422253 -0.18217008018672 "delta_6" 1.65 "NN"
-0.858765512236346 -0.814645242600788 -0.170319197127226 -0.0695127725012914 -0.0217208270070942 0.0320032430297794 0.0461734008197776 -0.181937463946716 "delta_6" 1.652 "NN"
-0.858112466928152 -0.814904683206688 -0.170098141438211 -0.0682110886843739 -0.021913122103508 0.0331597394968199 0.0472773879474324 -0.181683833492709 "delta_6" 1.654 "NN"
-0.857330863859606 -0.815037320258843 -0.169915517659172 -0.0674636648058137 -0.0221016662104901 0.0343007614732527 0.0483729835889732 -0.181409020037489 "delta_6" 1.656 "NN"
-0.8564190822532 -0.815047850520743 -0.169774818455199 -0.067295715793472 -0.0222869384453104 0.0354298107137703 0.0494606900532206 -0.181113783842242 "delta_6" 1.658 "NN"
-0.85538182752801 -0.814925240944127 -0.169668184073192 -0.0671184783792763 -0.022469913857321 0.0365437294412962 0.0505402153153445 -0.180797510908618 "delta_6" 1.66 "NN"
-0.854215540745487 -0.814675039450484 -0.169598652024897 -0.0669335671626294 -0.022492522403496 0.0376446212759405 0.0516115788147911 -0.180460942856079 "delta_6" 1.662 "NN"
-0.852931614060461 -0.814292079738408 -0.169564898297859 -0.0663232765968216 -0.0219996924351965 0.0387312681661516 0.0526753663854154 -0.18010353754311 "delta_6" 1.664 "NN"
-0.851523704557729 -0.813786596770973 -0.169569820424258 -0.0648969291573023 -0.0215005399031217 0.03980428339262 0.053729670799747 -0.179724659484322 "delta_6" 1.666 "NN"
-0.849994814102103 -0.813155658775271 -0.169615926114278 -0.0637579987573569 -0.0215114877647506 0.0408646502310224 0.0547751986117004 -0.179325315558247 "delta_6" 1.668 "NN"
-0.848348881252278 -0.81240517948659 -0.169698936372451 -0.0633520676762525 -0.021690605406579 0.0419092083149353 0.0558106724602421 -0.178905230518001 "delta_6" 1.67 "NN"
-0.846584105540611 -0.8115284604763 -0.169816364109701 -0.0629357862235734 -0.0218807716295176 0.0429385250626608 0.0568349768366025 -0.178465551594968 "delta_6" 1.672 "NN"
-0.844704391564922 -0.810527171986806 -0.169965810883496 -0.0625098308299357 -0.0220674930644532 0.0439505690532771 0.0578507343629631 -0.178005141817445 "delta_6" 1.674 "NN"
-0.842713626942592 -0.809249665124431 -0.17015019451402 -0.0620746009253932 -0.0222503320815205 0.0449476241654341 0.0588550074678702 -0.177523638985925 "delta_6" 1.676 "NN"
-0.840616159147725 -0.807012601240044 -0.17100616869101 -0.0616306686162539 -0.0224289757349668 0.0459269912527667 0.0598497470801591 -0.177022081580281 "delta_6" 1.678 "NN"
-0.838412879574086 -0.804691448204159 -0.172988628395465 -0.0605662592548057 -0.022604173650546 0.0468914785613772 0.0608332668635723 -0.176500014302068 "delta_6" 1.68 "NN"
-0.836110246588763 -0.802284499533274 -0.174923323220009 -0.0603465026230082 -0.0227757408534114 0.0478391199296653 0.0618055080594351 -0.17595836628785 "delta_6" 1.682 "NN"
-0.833701276209461 -0.799802992755173 -0.17680091104294 -0.0601207554221316 -0.0229430511647202 0.0487706692766701 0.0627664278373914 -0.175396345727206 "delta_6" 1.684 "NN"
-0.831182246747381 -0.797247103137667 -0.178606827921185 -0.0597587668089675 -0.0228512072549123 0.049686195872876 0.0637144790906305 -0.174813143614913 "delta_6" 1.686 "NN"
-0.82856596300642 -0.794622497596023 -0.180343890597221 -0.0592693781678957 -0.0229738093519557 0.0505831083940218 0.0646504251331534 -0.174211084612667 "delta_6" 1.688 "NN"
-0.825852192379362 -0.791922629974153 -0.182018220476465 -0.0587707190550044 -0.0230903375299164 0.0514612318831291 0.0655732865839271 -0.173589254132403 "delta_6" 1.69 "NN"
-0.823043400474105 -0.789149747956725 -0.1836367095326 -0.0570241440546884 -0.02320160531518 0.0523211388204492 0.0664841560641514 -0.17294736282165 "delta_6" 1.692 "NN"
-0.820147502865638 -0.78630720273007 -0.185195974112328 -0.0552059681304984 -0.0233064475663504 0.0531610496819335 0.0673828476812226 -0.172286414831782 "delta_6" 1.694 "NN"
-0.817164371120135 -0.78339897214503 -0.186688076981273 -0.0544211689842881 -0.0234061385682783 0.0539832702408709 0.068267817177752 -0.171605395407565 "delta_6" 1.696 "NN"
-0.814086446890239 -0.78042955358259 -0.188100003509438 -0.0541884393674391 -0.023321020481079 0.0547879901267898 0.0691401358127866 -0.170905039900862 "delta_6" 1.698 "NN"
-0.810917052516126 -0.777397247261403 -0.189438236512074 -0.0539491331122834 -0.0234126778082835 0.0555729075144633 0.0699975762367329 -0.170184987310128 "delta_6" 1.7 "NN"
-0.807661803606217 -0.774302949742203 -0.190707539271286 -0.053008767340387 -0.0235102378746663 0.0563396613749285 0.0708399873512087 -0.169444952720042 "delta_6" 1.702 "NN"
-0.804324794339914 -0.771148788677214 -0.191913282807667 -0.0519125314578313 -0.0234664931339719 0.0570848837982678 0.0716690558904631 -0.168686825355708 "delta_6" 1.704 "NN"
-0.800909929644483 -0.767937257998912 -0.193055820964428 -0.0501249488234579 -0.0231178833192317 0.0578102550853317 0.0724811538640044 -0.167909663767267 "delta_6" 1.706 "NN"
-0.797425130768587 -0.764669787408541 -0.194125245198666 -0.0489689637209657 -0.0227271064033139 0.058514635934626 0.073278782648396 -0.167114318241145 "delta_6" 1.708 "NN"
-0.793860235312654 -0.761350059212668 -0.195113847028208 -0.0487033576850071 -0.0227213750377031 0.0591976437210002 0.0740619895761538 -0.166299837125211 "delta_6" 1.71 "NN"
-0.790218159084184 -0.757977308243217 -0.196018905529663 -0.0473333184660856 -0.022263152987949 0.059859652495647 0.0748308335687748 -0.16546607914932 "delta_6" 1.712 "NN"
-0.786496918457484 -0.754551132878754 -0.196854388878237 -0.0459766611506298 -0.0223876397674551 0.0605017929861016 0.0755820322597567 -0.164613666638999 "delta_6" 1.714 "NN"
-0.782703935488406 -0.751074682998945 -0.197626360932292 -0.0443401267451291 -0.0222424235375899 0.0611241975661256 0.0763173690431047 -0.163742876160886 "delta_6" 1.716 "NN"
-0.778847931682671 -0.74755077046534 -0.198335082742434 -0.0432966324849282 -0.0223177564371906 0.0617234285575199 0.0770357020524943 -0.162854406083037 "delta_6" 1.718 "NN"
-0.774926586936745 -0.743977577586962 -0.198964045296883 -0.0419684002381704 -0.022387450307081 0.0623015365544612 0.0777358251842193 -0.161947590365217 "delta_6" 1.72 "NN"
-0.77094262812739 -0.740362959549288 -0.199509242172187 -0.0406292438837674 -0.0223534356318685 0.0628572889105381 0.0784195675387211 -0.161022558622381 "delta_6" 1.722 "NN"
-0.766892640906375 -0.736697495006712 -0.199972100819759 -0.0393051101120179 -0.0224522843614791 0.0633878349931609 0.0790846408632158 -0.160079578911038 "delta_6" 1.724 "NN"
-0.762778713840548 -0.732988603692895 -0.200369302064988 -0.0373734575977638 -0.0221828811323995 0.0638972892524095 0.0797341762948567 -0.159118975496228 "delta_6" 1.726 "NN"
-0.758601366176497 -0.729237717748696 -0.200703734411767 -0.0355314215495897 -0.0222689119029257 0.0643814724319698 0.0803660216572171 -0.158141252380792 "delta_6" 1.728 "NN"
-0.754366700397926 -0.725446131491164 -0.20097042480096 -0.0335665162165975 -0.0223491289227408 0.0648472234740425 0.0809778122035083 -0.157145667961025 "delta_6" 1.73 "NN"
-0.750074468892795 -0.721612140390567 -0.201161306981989 -0.0315846217267919 -0.0223053551488791 0.0652879934687969 0.0815715237691639 -0.156132099761504 "delta_6" 1.732 "NN"
-0.745734299241303 -0.717743435417782 -0.201269203957672 -0.0306902708615842 -0.0222635668342048 0.0657064354237988 0.0821459782626885 -0.155101684917404 "delta_6" 1.734 "NN"
-0.741337483833349 -0.713829547501183 -0.201297620831856 -0.0290879632025307 -0.0223242625116912 0.0661005843743681 0.0827011302202971 -0.154053757782569 "delta_6" 1.736 "NN"
-0.7368892210498 -0.709874650743533 -0.201264503503489 -0.0286153013898081 -0.0223056291994103 0.0664702299546811 0.0832359210387015 -0.152989783046073 "delta_6" 1.738 "NN"
-0.73238624899197 -0.70588740199307 -0.201160964017308 -0.02852317983391 -0.0199263110670085 0.0668141493508099 0.0837497094865862 -0.151909011642372 "delta_6" 1.74 "NN"
-0.727835442130782 -0.701865064230497 -0.200996009128635 -0.0280673578725623 -0.0173486686081672 0.0671329683236694 0.0842446558903995 -0.15081137292424 "delta_6" 1.742 "NN"
-0.723238075680548 -0.697806381172255 -0.2007631617023 -0.0268784359962915 -0.0147607330981985 0.067428565162571 0.084720407641105 -0.149696906695061 "delta_6" 1.744 "NN"
-0.718594443374104 -0.693711603521744 -0.200450275897276 -0.0268519937415864 -0.0121570679541225 0.067698229430033 0.0851741450208916 -0.148565985629749 "delta_6" 1.746 "NN"
-0.713902104069986 -0.689576241747753 -0.200062740313583 -0.0268442168903129 -0.0101447846982063 0.0679454860084259 0.0856077903584553 -0.147418015786395 "delta_6" 1.748 "NN"
-0.709169261281257 -0.685411334994017 -0.199606904721638 -0.026831695332351 -0.00927835948681244 0.0681673476551301 0.0860184635306014 -0.146254678663386 "delta_6" 1.75 "NN"
-0.704391633112463 -0.681210539734896 -0.199091089408312 -0.0268143161156653 -0.0068309006057925 0.0683639014904442 0.0864077584167373 -0.145075284846213 "delta_6" 1.752 "NN"
-0.699572936450785 -0.676986837090924 -0.198518788421382 -0.0267925506903894 -0.00437979282555467 0.0685336954008831 0.0867741135043423 -0.143880363386413 "delta_6" 1.754 "NN"
-0.694714396548557 -0.672728186973091 -0.197876271803428 -0.0267663820252194 -0.00192383382706041 0.0686892096899867 0.0871197260277616 -0.142669705105238 "delta_6" 1.756 "NN"
-0.689816771101796 -0.668433114107377 -0.197165964192896 -0.0267350661888351 0.000539605196105519 0.0692057394170826 0.087440776806462 -0.141442840564755 "delta_6" 1.758 "NN"
-0.684877314112953 -0.664104993909123 -0.196494725820622 -0.0266997549542701 0.00300235983892971 0.0697095179885423 0.0877405842228554 -0.140200354113185 "delta_6" 1.76 "NN"
-0.679900720784379 -0.659744670196541 -0.197149773183662 -0.0265892502406269 0.00546531459819155 0.0702009595903432 0.0880450270360689 -0.138942642025753 "delta_6" 1.762 "NN"
-0.674891358708503 -0.655359994897341 -0.197784977842081 -0.0265567914734832 0.00775553210659985 0.0706787665965627 0.0883715771490536 -0.13767006204747 "delta_6" 1.764 "NN"
-0.669845597336659 -0.650562936652306 -0.198393613143558 -0.0264096702851937 0.00837347723740323 0.0711427905923272 0.0886776419872481 -0.136381957124977 "delta_6" 1.766 "NN"
-0.664761344722247 -0.645233116390831 -0.19897577961255 -0.0263451205161522 0.00898700261908592 0.071593793955232 0.0889596154266536 -0.135078719973051 "delta_6" 1.768 "NN"
-0.659645304509762 -0.639844191162091 -0.19952737389612 -0.0262760342923899 0.0102092768775743 0.072030459688365 0.0892195280665569 -0.133761191039336 "delta_6" 1.77 "NN"
-0.654497503991785 -0.634410383398116 -0.200050469245211 -0.0262032423771256 0.0123587209485767 0.0724540270059009 0.0894590867650533 -0.132428886797559 "delta_6" 1.772 "NN"
-0.649312942668264 -0.628922108828831 -0.200542764541341 -0.0261391073566337 0.0145033346887562 0.0728640366017461 0.0896760983603595 -0.131082250275127 "delta_6" 1.774 "NN"
-0.644101251350178 -0.623389845500607 -0.201003286793703 -0.0260513430180049 0.0166475143467824 0.0732595167138876 0.0898706915252445 -0.129720918048446 "delta_6" 1.776 "NN"
-0.638860921011468 -0.6178164853524 -0.20143000907445 -0.0259602062678881 0.0187843041969309 0.0736382592339508 0.0900424776867506 -0.12834461013022 "delta_6" 1.778 "NN"
-0.633590746880824 -0.61219682641932 -0.201819850518704 -0.0258708703035792 0.0209076353855235 0.0740019457066496 0.0901906169983508 -0.126954733979228 "delta_6" 1.78 "NN"
-0.628285571562095 -0.606535974949157 -0.202165946500746 -0.0257767553161127 0.0230222856083526 0.0743507829117573 0.0903151419207127 -0.12555024027535 "delta_6" 1.782 "NN"
-0.622948117700546 -0.600832894327636 -0.202469568209043 -0.0256775666270578 0.0251299394938433 0.074684456538423 0.0904148101833224 -0.124132215853795 "delta_6" 1.784 "NN"
-0.617590648735046 -0.595090656054663 -0.202729937349029 -0.0255755296790815 0.0272299174770527 0.075002239589778 0.0904904426445932 -0.122700536192639 "delta_6" 1.786 "NN"
-0.612395528900494 -0.589307856675473 -0.202949048545913 -0.0254697167519591 0.0278576564540028 0.075304298856059 0.0905408701760197 -0.121254913682413 "delta_6" 1.788 "NN"
-0.607183303699796 -0.583673464008958 -0.203124774896294 -0.0253599194477737 0.0283798360319473 0.0755901694681635 0.0905677020337614 -0.119796035958707 "delta_6" 1.79 "NN"
-0.601945281197623 -0.579138314393393 -0.203252298479633 -0.025270459184357 0.0288953466260088 0.0762901364755724 0.0905702350831517 -0.118323522238616 "delta_6" 1.792 "NN"
-0.596689155801168 -0.574582317718566 -0.203330309241315 -0.0251269250089633 0.0294037910590125 0.0786435997187569 0.090548084926465 -0.116837210484048 "delta_6" 1.794 "NN"
-0.591411414018734 -0.570007852800134 -0.203351613919331 -0.025003752025748 0.0299050143530354 0.0816161863574578 0.0904991763882186 -0.115337752973275 "delta_6" 1.796 "NN"
-0.586104963854265 -0.565406218345438 -0.203316699437077 -0.0248768487199521 0.030399570761258 0.0840472984251077 0.0904247054806471 -0.11382507389147 "delta_6" 1.798 "NN"
-0.580772742040399 -0.560770775834111 -0.203228757430594 -0.0247459123889797 0.0308853721485706 0.084311232105212 0.0903234064738838 -0.112299819429542 "delta_6" 1.8 "NN"
-0.575408971299256 -0.556106121200508 -0.203086449379667 -0.0245537541213948 0.0315658205590186 0.0876185071392994 0.0919470529400055 -0.110761809192646 "delta_6" 1.802 "NN"
-0.570028859531705 -0.551414123578817 -0.202884642031933 -0.024379048442289 0.0331757606556753 0.0887556146462831 0.0951431733815142 -0.109210527795801 "delta_6" 1.804 "NN"
-0.564632405542613 -0.546705839693601 -0.202628712517626 -0.024278087644282 0.0347765365531147 0.0897890173838265 0.0983644470399767 -0.107647426801086 "delta_6" 1.806 "NN"
-0.559211593389525 -0.541869002482512 -0.202304030771451 -0.0241734488951553 0.0363634465939753 0.0896531643462628 0.101610708266716 -0.106070957645145 "delta_6" 1.808 "NN"
-0.55377089638046 -0.535864667883494 -0.201916724097881 -0.0240359826295315 0.0379301823464284 0.0903533569041151 0.104879519051757 -0.1044822531831 "delta_6" 1.81 "NN"
-0.548295137572761 -0.529833248899394 -0.201461228037201 -0.023881576416605 0.0384338092622714 0.0935349838115331 0.10816857863565 -0.102881062846368 "delta_6" 1.812 "NN"
-0.542798295523996 -0.523782245221404 -0.200939437663947 -0.023723362078921 0.0385175495720538 0.0967197140954226 0.11147369987627 -0.101267352625157 "delta_6" 1.814 "NN"
-0.537283346317333 -0.517709736567586 -0.200349154843078 -0.0233135738493707 0.0386015918194613 0.0999039553217105 0.114795436138932 -0.0996422440604191 "delta_6" 1.816 "NN"
-0.531754177829578 -0.511620862489027 -0.199695750381544 -0.0231944893869164 0.0386848043654893 0.103088527947378 0.118143743804544 -0.0980052686149385 "delta_6" 1.818 "NN"
-0.526206128175057 -0.505508748883502 -0.198168212017708 -0.0230717113924817 0.0387682149444764 0.106270082223876 0.12151383500252 -0.096356637706207 "delta_6" 1.82 "NN"
-0.520631231917864 -0.499370925325536 -0.19549626658402 -0.0228946730046534 0.0388508924525282 0.109454926474716 0.124903594624992 -0.0946956565437953 "delta_6" 1.822 "NN"
-0.515163850370245 -0.493215188937996 -0.192782051154821 -0.0225811512508221 0.0389345961098102 0.112644722106859 0.128310402777586 -0.0930228436358785 "delta_6" 1.824 "NN"
-0.509766147571441 -0.487040185130827 -0.190017330532884 -0.0222643145691553 0.0390206760190188 0.115834704401502 0.131728901868502 -0.09133840551708 "delta_6" 1.826 "NN"
-0.504348103505145 -0.481311360456519 -0.187210751343582 -0.0220891510855065 0.0391104307932506 0.119023049870974 0.135165301723256 -0.0896422773481263 "delta_6" 1.828 "NN"
-0.49890794173107 -0.476541120167647 -0.184359708642559 -0.0219523101496435 0.0392035456235404 0.122205910888566 0.138625994875228 -0.0879355255832813 "delta_6" 1.83 "NN"
-0.493435048653062 -0.471744983480755 -0.181471803587841 -0.0218115220687094 0.0389876218005767 0.12538797469557 0.142106467569171 -0.086217194529302 "delta_6" 1.832 "NN"
-0.487939970198674 -0.466914310307502 -0.178551952358942 -0.0215290097427246 0.0385635938607878 0.1285662509379 0.145600542022261 -0.0844877274893285 "delta_6" 1.834 "NN"
-0.482433143902503 -0.462050013222988 -0.175596229744332 -0.0210241641071657 0.0381375051708595 0.131741515757891 0.149106241883542 -0.0827475970390975 "delta_6" 1.836 "NN"
-0.476911674816904 -0.45716792656978 -0.172596753985895 -0.0208757265613777 0.0384443258353399 0.134915916041038 0.152626110701703 -0.0809963540973369 "delta_6" 1.838 "NN"
-0.471371273669075 -0.452261819248008 -0.169548750052961 -0.0207238271419137 0.0387399304435939 0.138086643999682 0.156164350902133 -0.0792334489438697 "delta_6" 1.84 "NN"
-0.465805842978702 -0.447344324726552 -0.166453943603355 -0.0205134666683907 0.0392517910653147 0.141252943706738 0.15972067696842 -0.0774602729346034 "delta_6" 1.842 "NN"
-0.460208184541628 -0.442397349978587 -0.16332342200634 -0.0201447302225457 0.0399646880106435 0.144413265222131 0.163293001266424 -0.0756761997837589 "delta_6" 1.844 "NN"
-0.454593963651567 -0.43667796894901 -0.161620059563703 -0.0198615297613257 0.039556820019217 0.147567859803561 0.166874422096267 -0.0738821926184798 "delta_6" 1.846 "NN"
-0.44896608755663 -0.430484146440484 -0.160380968992277 -0.0196350917923869 0.0398044286977282 0.150715442046385 0.170466429826411 -0.0720774116225766 "delta_6" 1.848 "NN"
-0.443325977059978 -0.424285351445297 -0.159064955776654 -0.0193977028919166 0.0400400144193833 0.153861296115312 0.174069989190214 -0.0702621456491651 "delta_6" 1.85 "NN"
-0.437670228659722 -0.418073780079492 -0.157662570328372 -0.0191717337033781 0.0402638939530828 0.156996294909445 0.177688852368448 -0.0684367059729014 "delta_6" 1.852 "NN"
-0.431986683139757 -0.411842988303323 -0.156171202391037 -0.0189357248450407 0.0404745990228967 0.160123645454417 0.181325364706264 -0.0666005227544063 "delta_6" 1.854 "NN"
-0.426272144057426 -0.405585715564567 -0.15460015750492 -0.0186414396104319 0.0406714989124348 0.163241410328971 0.184970107626401 -0.0647546853268212 "delta_6" 1.856 "NN"
-0.42054653115955 -0.399320818920361 -0.152939447465868 -0.0182260654645554 0.0402806535958589 0.166351130435995 0.188622854045175 -0.0628985260542498 "delta_6" 1.858 "NN"
-0.414805883621682 -0.393046240569406 -0.151202616012994 -0.0179859545489678 0.0390405529711608 0.169457133268613 0.192281272290824 -0.0610323843151056 "delta_6" 1.86 "NN"
-0.409129402657219 -0.386767982939987 -0.149377500142598 -0.0174771342354889 0.0377786896798253 0.172556321410858 0.195950939683832 -0.059156634290548 "delta_6" 1.862 "NN"
-0.403534065248023 -0.380477697343545 -0.147468191778086 -0.0170773412358198 0.0364946680533476 0.175649616629472 0.199634607279475 -0.0572707511930411 "delta_6" 1.864 "NN"
-0.397917673802684 -0.374167165896529 -0.145476917957963 -0.0168861299192138 0.0351860838494171 0.178729085270632 0.203330731376111 -0.055375762575295 "delta_6" 1.866 "NN"
-0.392288637410037 -0.368989011309194 -0.143387035488796 -0.0166931679452479 0.0338548693503178 0.181796532126551 0.207030305913018 -0.0534707349230595 "delta_6" 1.868 "NN"
-0.386650027905312 -0.363915263030545 -0.141205746362882 -0.016284894114563 0.0325042463111296 0.184847158549602 0.210735790927815 -0.0515560029644143 "delta_6" 1.87 "NN"
-0.380991009421528 -0.358811107697862 -0.138938232626541 -0.0157653199433736 0.0327257651923415 0.187888166955066 0.214442710862243 -0.0496318923555392 "delta_6" 1.872 "NN"
-0.375312110758882 -0.353683321625033 -0.136583746514255 -0.0153660650762725 0.0329358184196495 0.190925215717783 0.218160158559966 -0.0476980361862542 "delta_6" 1.874 "NN"
-0.36960005219395 -0.348539990839654 -0.13414180697777 -0.0149042270477554 0.0331328437047417 0.193951666516408 0.221889209643117 -0.0457553371271044 "delta_6" 1.876 "NN"
-0.363866951220338 -0.343372249603084 -0.131613153360408 -0.0146275695218687 0.0333171733204655 0.196967657819736 0.225625680936716 -0.0438032553918486 "delta_6" 1.878 "NN"
-0.358120931899306 -0.338182413802786 -0.128996407536953 -0.0142671948996155 0.033488173077879 0.199967046095624 0.229363733661524 -0.0418419637406783 "delta_6" 1.88 "NN"
-0.352363215932201 -0.332963476954519 -0.126287597076507 -0.0139079333521661 0.0321860715687405 0.202947811866354 0.233101118964517 -0.039872084129724 "delta_6" 1.882 "NN"
-0.346588702981884 -0.3277062958046 -0.123481124402696 -0.013474342848283 0.0305127058200332 0.205919255766792 0.23684140039482 -0.0378923843489146 "delta_6" 1.884 "NN"
-0.34079836843884 -0.32243048936953 -0.120585095899036 -0.0129073016499669 0.0297963404195825 0.208881800815891 0.240586324509172 -0.0359040373262142 "delta_6" 1.886 "NN"
-0.334973041553523 -0.316722649099343 -0.117605047648667 -0.0125512539732411 0.0305364625144557 0.211833400689723 0.244341944177726 -0.0339069703603635 "delta_6" 1.888 "NN"
-0.329124339887941 -0.310416608557187 -0.114532508992836 -0.0120786005368657 0.031293280854884 0.214775261767376 0.248099242281135 -0.0319006619584534 "delta_6" 1.89 "NN"
-0.323264982739778 -0.304105362363845 -0.111371123317615 -0.0116059974204069 0.0320685789388291 0.217902312581339 0.251855753293635 -0.0298858676316128 "delta_6" 1.892 "NN"
-0.317393285432473 -0.297793525950837 -0.108128064985048 -0.0110677858931516 0.0320434847499054 0.221438365716685 0.255610426250635 -0.0278623907303734 "delta_6" 1.894 "NN"
-0.311510871389959 -0.29146291119347 -0.104790674312405 -0.0105301089208409 0.0301697918287294 0.224995883715693 0.259363059963289 -0.0258298468434642 "delta_6" 1.896 "NN"
-0.305611704882024 -0.285113516466821 -0.101366988730622 -0.00999520697292078 0.028263283120926 0.228567866809354 0.263118594552919 -0.0237893311184541 "delta_6" 1.898 "NN"
-0.299681230092941 -0.278742591305103 -0.0978522825772652 -0.00952427462996253 0.0275626208705835 0.23215149191128 0.266879146210951 -0.0217396182185671 "delta_6" 1.9 "NN"
-0.293726331591836 -0.272373853698769 -0.0942442737076634 -0.00920599396791533 0.0277281294320288 0.23574361663292 0.270640672739084 -0.019682156309946 "delta_6" 1.902 "NN"
-0.287756778479292 -0.265999808482505 -0.09055605432546 -0.00869849732365791 0.0278824953373981 0.239348343715455 0.274400422077213 -0.0176159732717103 "delta_6" 1.904 "NN"
-0.281773851867923 -0.259619953160675 -0.0867796976428536 -0.00834949980276867 0.0280228206859454 0.242967004875348 0.278151565194965 -0.0155412016307478 "delta_6" 1.906 "NN"
-0.275781418925752 -0.253230764327005 -0.0812680647254433 -0.00799969548024282 0.028150233806191 0.246600535108774 0.281897870167811 -0.0134583115919608 "delta_6" 1.908 "NN"
-0.269817045790092 -0.24681919085238 -0.0754741928088274 -0.007649482932507 0.0275088817699158 0.250247940323938 0.285644165433894 -0.0113669582608401 "delta_6" 1.91 "NN"
-0.263920771377837 -0.240391948948879 -0.0697143357156369 -0.00729772589658206 0.0254501411396697 0.253900655362345 0.28939402174152 -0.00926780599684818 "delta_6" 1.912 "NN"
-0.258003496386491 -0.233963336834668 -0.0637790597927621 -0.00694582539239852 0.0233571308076519 0.257561859652428 0.293142560862142 -0.0071603874708692 "delta_6" 1.914 "NN"
-0.252064219908629 -0.227924136960935 -0.0578794517149435 -0.00659401164676698 0.0230663058808309 0.26123312576912 0.296883552776666 -0.00504472895721905 "delta_6" 1.916 "NN"
-0.246115698108475 -0.222380292303102 -0.0534038936214323 -0.00624078154960206 0.0265418409268179 0.264918123191519 0.300617018748409 -0.00292136769833473 "delta_6" 1.918 "NN"
-0.240150155105888 -0.216806490899662 -0.0470356877971074 -0.00624631669417153 0.0281970164040064 0.268616939636738 0.304341788099925 -0.000789164683027131 "delta_6" 1.92 "NN"
-0.234165032182895 -0.211207973209694 -0.0406626887022075 -0.00590744700147372 0.0261288433798514 0.272322417144478 0.308064558119007 0.00135064777799477 "delta_6" 1.922 "NN"
-0.22815535838917 -0.205591502996776 -0.0362111282965936 -0.0051780737842374 0.0240259507236156 0.276031786743004 0.311783821727257 0.00349795521343838 "delta_6" 1.924 "NN"
-0.222121909088552 -0.199953698164786 -0.0316003199688488 -0.00482204149827803 0.0239481461367859 0.27974895113101 0.315500321431409 0.0056534280625385 "delta_6" 1.926 "NN"
-0.216065446119899 -0.194281936895399 -0.0257550046836759 -0.00466642119145311 0.0240866359239429 0.283474471097291 0.319209285352029 0.00781659095899343 "delta_6" 1.928 "NN"
-0.209996152326853 -0.188576713935217 -0.0197992517329304 -0.00464504212282679 0.0248317842962225 0.287214450101497 0.322909865588652 0.00998780885870043 "delta_6" 1.93 "NN"
-0.203907772350643 -0.182837137662423 -0.0173215847846044 -0.00431216393697254 0.0259879207275537 0.290959609365415 0.326596724190971 0.0121668543730432 "delta_6" 1.932 "NN"
-0.197799652751406 -0.177068559481307 -0.0140052308612262 -0.00339558395495332 0.0244241349360227 0.294710508846482 0.330277199296541 0.0143536715192917 "delta_6" 1.934 "NN"
-0.191677695682502 -0.171277845199753 -0.0111976135518738 -0.00191816771012354 0.0265865682028554 0.29846358188866 0.333949370621494 0.0165480447399234 "delta_6" 1.936 "NN"
-0.185526702335341 -0.165469981176168 -0.0108045979202456 -0.00150961962124174 0.0283823781033806 0.302222541342533 0.337618776244534 0.0187498989669585 "delta_6" 1.938 "NN"
-0.179360796468875 -0.159628875361622 -0.0104090252510051 -0.000416799528706879 0.0268299179919542 0.305988242378682 0.341279294303697 0.0209596652621398 "delta_6" 1.94 "NN"
-0.173178151273408 -0.153749520597553 -0.00982648479928683 0.00111155254474671 0.0249122178945738 0.309752849026519 0.344929306908615 0.0231773700524935 "delta_6" 1.942 "NN"
-0.166977100600045 -0.147843498427942 -0.00914006097985898 0.00224019156393052 0.0299668400132345 0.3126065555736 0.348567083764173 0.0254024164891902 "delta_6" 1.944 "NN"
-0.160757711416251 -0.141901308963818 -0.0088835059743535 0.00344108419855294 0.0323695732883866 0.315444920074444 0.352192994286058 0.027635404767312 "delta_6" 1.946 "NN"
-0.15451043383753 -0.135937160183794 -0.00862620035612505 0.00472308694413348 0.0326985032673912 0.318260100166493 0.355806646577813 0.0298753058897969 "delta_6" 1.948 "NN"
-0.148240419822494 -0.129904379405917 -0.00812836365872904 0.00624009214238486 0.033069775920475 0.321056582186913 0.359413086313888 0.0321231751527951 "delta_6" 1.95 "NN"
-0.141948449686534 -0.123399048923367 -0.00781969798555304 0.00666700140447851 0.0328496942477079 0.323839228485465 0.363009760879276 0.0343789210421486 "delta_6" 1.952 "NN"
-0.1356414225193 -0.116886317186663 -0.00750906328194179 0.00792913833450815 0.0394483689084177 0.326608818109317 0.366595194714336 0.0366414465155561 "delta_6" 1.954 "NN"
-0.129315190047008 -0.110359619903649 -0.00707693328718551 0.00870137866182641 0.0460286363905213 0.329364099724835 0.370167457599201 0.0389123643187797 "delta_6" 1.956 "NN"
-0.122981494235745 -0.103819768377566 -0.00681570738412207 0.00927993725865373 0.0525987828935222 0.332101314780425 0.373726444766342 0.041190522745169 "delta_6" 1.958 "NN"
-0.116627252257331 -0.097268002440658 -0.00655397558259185 0.00985330355791858 0.0559275758991813 0.334812225367869 0.377271921903386 0.043475440236984 "delta_6" 1.96 "NN"
-0.110250126699019 -0.0907053984185771 -0.00625230221918893 0.0113637187272277 0.0600378562501467 0.337509829155854 0.380804478827426 0.0457685483079347 "delta_6" 1.962 "NN"
-0.103849085057889 -0.0841389342174566 -0.00543195041018651 0.0116368400685465 0.0661158782882385 0.340188968738556 0.384325052647867 0.0480688800582614 "delta_6" 1.964 "NN"
-0.0974219784802779 -0.0775656477221549 -0.00516670389188578 0.0115543361556194 0.0722363083496091 0.342858210264082 0.387832784985172 0.0503771092364371 "delta_6" 1.966 "NN"
-0.0909860457595819 -0.0709840808880555 -0.00436039211259798 0.0130415111738074 0.0783895138601265 0.345514650594547 0.39132282284356 0.0526927171062103 "delta_6" 1.968 "NN"
-0.0845320080804832 -0.0643933260667513 -0.00463521493722563 0.0138373752369816 0.0845807399678895 0.34814916251481 0.394799767513747 0.0550155714328349 "delta_6" 1.97 "NN"
-0.078062659721378 -0.0628041247749314 -0.00436770023878252 0.0141379145190632 0.0908052630472271 0.350764472692059 0.398262800659119 0.0573461129807159 "delta_6" 1.972 "NN"
-0.0715679424287226 -0.0615843235843245 -0.00341951709489119 0.0155799822788647 0.0942129609903768 0.353362250113477 0.40171550861598 0.0596838907062538 "delta_6" 1.974 "NN"
-0.0709004805441391 -0.0587021873062523 -0.00302353745487838 0.0152130494043637 0.0973297183456436 0.35594665109097 0.405155868813229 0.0620293393471095 "delta_6" 1.976 "NN"
-0.0734637143103847 -0.055352200606019 -0.0028760142351596 0.0157433450976474 0.103850623609583 0.358514161097616 0.408588392866798 0.0643827107821915 "delta_6" 1.978 "NN"
-0.0760349047133517 -0.0490679616290508 -0.00234811275118896 0.0171170311244895 0.110357403799775 0.361070497991066 0.412194381254834 0.0667433744880724 "delta_6" 1.98 "NN"
-0.0786110974719114 -0.0445375510172985 -0.00156100544571691 0.0176168313814083 0.116860766693369 0.363614399550165 0.415790016503693 0.0691116145996869 "delta_6" 1.982 "NN"
-0.0811951240156006 -0.0387904218278701 -0.00128214811186544 0.0181114351286186 0.12336572079061 0.366134352328922 0.419376028405431 0.0714869860977664 "delta_6" 1.984 "NN"
-0.0837880095780048 -0.0321843399932744 -0.00100355423583076 0.0183603421007632 0.129866697496271 0.368639931287333 0.422949915611488 0.0738703598129099 "delta_6" 1.986 "NN"
-0.0868600971679556 -0.0303690735249675 0.000131915566177754 0.0191493202890684 0.135125658342553 0.371128149696159 0.426510579256869 0.0762612382654116 "delta_6" 1.988 "NN"
-0.0899461344123358 -0.0315153442362412 0.000697841621572604 0.0195595682373592 0.137738565454044 0.373605680016845 0.43005391193903 0.0786598721938569 "delta_6" 1.99 "NN"
-0.0930481484567658 -0.0343003988220865 0.00164425117227451 0.0200292393706641 0.141782268518338 0.37607109929055 0.433586279732718 0.08106621762489 "delta_6" 1.992 "NN"
-0.0961656978106096 -0.0371216800076484 0.00193931239337408 0.0206679762548104 0.148209379854807 0.378523472206992 0.437102110843532 0.0834800149469477 "delta_6" 1.994 "NN"
-0.0992993751291438 -0.0399772565725227 0.00343899813557447 0.0213554593083572 0.154665591468892 0.380957348719589 0.440604876442885 0.0859012684808675 "delta_6" 1.996 "NN"
-0.102445981994193 -0.0428653043942322 0.00478541062653925 0.0218994806193896 0.161152183229729 0.383380438321144 0.444094418678336 0.0883306770010573 "delta_6" 1.998 "NN"
-0.105608661703741 -0.0457880379959275 0.00497947214818462 0.0223050283621272 0.16766522817507 0.387135237128503 0.447568052211362 0.0907676416315636 "delta_6" 2 "NN"
-0.121155315189761 -0.0989145974630885 -0.0153216648460264 0.0263302297420256 0.0474836464631765 0.147415874783145 0.167764683144293 0.0232116635043402 "delta_6" 0 "dtNN"
-0.126884608734704 -0.103938652258905 -0.0220727854138838 0.0211881848069395 0.0424044463400954 0.141311030285697 0.16140168715422 0.0176214290596432 "delta_6" 0.002 "dtNN"
-0.144968331384187 -0.121845138474239 -0.0399718295510767 0.00403790178517749 0.0259859144722836 0.122587548607895 0.142355131271471 -3.55418580457422e-05 "delta_6" 0.004 "dtNN"
-0.177340424180942 -0.154746620680602 -0.0712203350696914 -0.0280455657280778 -0.00352602194513363 0.0893156686062437 0.108703301578224 -0.0316530662322634 "delta_6" 0.006 "dtNN"
-0.225661722246164 -0.20357916394574 -0.117655947033753 -0.0750799331187535 -0.0490657286949912 0.0398474513738236 0.0587979203600981 -0.0788783693528966 "delta_6" 0.008 "dtNN"
-0.290909422752981 -0.269325349711213 -0.180151722869775 -0.138031499128502 -0.109964929416277 -0.0267889301232374 -0.00833089176908164 -0.142735510034564 "delta_6" 0.01 "dtNN"
-0.37287323166532 -0.35178098266063 -0.25933093078138 -0.219408215423047 -0.187428547723532 -0.110332097595686 -0.0924163977552439 -0.22314522147016 "delta_6" 0.012 "dtNN"
-0.469617412667741 -0.449015301765227 -0.35406049306347 -0.315432787713245 -0.28041617196818 -0.208795316832009 -0.191468830994246 -0.318434980247826 "delta_6" 0.014 "dtNN"
-0.577221453629354 -0.557133156802713 -0.46027006788733 -0.422723469779607 -0.383874418390755 -0.318209007461413 -0.301502758078548 -0.425067134482337 "delta_6" 0.016 "dtNN"
-0.690097091162459 -0.670547582794659 -0.572663590588258 -0.53483488563724 -0.494944089465698 -0.432847328518706 -0.416776463368141 -0.537798874919044 "delta_6" 0.018 "dtNN"
-0.801690320567594 -0.782729701078279 -0.685245803007108 -0.648116506373021 -0.607518221488275 -0.546124495447004 -0.530704680392002 -0.650408803447789 "delta_6" 0.02 "dtNN"
-0.905777853900503 -0.887451480895943 -0.791834228745365 -0.754597201987925 -0.71650305003971 -0.651764876547585 -0.636990495325701 -0.756771563428566 "delta_6" 0.022 "dtNN"
-0.99747683261466 -0.979830407131342 -0.889034918975327 -0.849793577771047 -0.814252458583694 -0.74489235744588 -0.730756664854938 -0.851927093551341 "delta_6" 0.024 "dtNN"
-1.0738229223471 -1.05658730022272 -0.969595036448359 -0.930382715552643 -0.899707349541071 -0.822568226503024 -0.80906043710806 -0.932668983345627 "delta_6" 0.026 "dtNN"
-1.1337467553168 -1.11606886166305 -1.03636074915537 -0.995164265096835 -0.96982099371947 -0.883745224338544 -0.870856607859573 -0.99763584383518 "delta_6" 0.028 "dtNN"
-1.17764222354783 -1.15952719901953 -1.08738146218987 -1.04683555045996 -1.02469704417228 -0.928865059705724 -0.916579951171696 -1.04696336497611 "delta_6" 0.03 "dtNN"
-1.20686190792796 -1.18832286996473 -1.12254869433342 -1.08462080455163 -1.05659246439165 -0.959294081465972 -0.947590301638993 -1.08179195865489 "delta_6" 0.032 "dtNN"
-1.22322947903007 -1.20428071401453 -1.14615777095342 -1.11267793904113 -1.07570748865394 -0.976874590192308 -0.965655755122276 -1.10380247676631 "delta_6" 0.034 "dtNN"
-1.22870576555222 -1.20936476132634 -1.15802357656202 -1.13103502856711 -1.0839695005756 -0.983577839399114 -0.972834117985044 -1.11486686678294 "delta_6" 0.036 "dtNN"
-1.22518336823062 -1.20547174831622 -1.16375242199219 -1.13979915859821 -1.08323934207407 -0.981299776578416 -0.971021278732047 -1.11682649154965 "delta_6" 0.038 "dtNN"
-1.2144750876645 -1.1943088964941 -1.15674925062325 -1.13994833566312 -1.07479597083567 -0.97175781723664 -0.961931373793372 -1.11136829254336 "delta_6" 0.04 "dtNN"
-1.19807583029094 -1.1773731017673 -1.14948292503822 -1.13511052624603 -1.0583839628157 -0.956447018427333 -0.947064253237576 -1.09997374495848 "delta_6" 0.042 "dtNN"
-1.17713270243769 -1.15963384816392 -1.13469779251554 -1.11971760027165 -1.03748347767361 -0.936631959064813 -0.927680290977757 -1.08390433743116 "delta_6" 0.044 "dtNN"
-1.15270527514242 -1.14244065897058 -1.11781452271679 -1.09906661491045 -1.0145897286477 -0.913369619325836 -0.904843171740283 -1.06421338892127 "delta_6" 0.046 "dtNN"
-1.12565353171847 -1.1225431951084 -1.09925268763562 -1.07747763895641 -0.989894442819171 -0.887533564806915 -0.879372646732023 -1.0417727855135 "delta_6" 0.048 "dtNN"
-1.1019359747166 -1.09899698367755 -1.08015015222593 -1.05194802859799 -0.963251573066731 -0.859824782388462 -0.851992976728851 -1.01728551502131 "delta_6" 0.05 "dtNN"
-1.07878309977345 -1.07533700588797 -1.05938089483501 -1.0268855755541 -0.935225094877208 -0.830831617840671 -0.823318459679958 -0.991327975634119 "delta_6" 0.052 "dtNN"
-1.05448376722046 -1.05086220809171 -1.03554506623288 -1.00022339342626 -0.906274800828432 -0.801007492524072 -0.793810005066221 -0.964358489759199 "delta_6" 0.054 "dtNN"
-1.02954800560616 -1.02638821121942 -1.01137321557082 -0.971742986966143 -0.876749991358583 -0.770731212095158 -0.763847248634289 -0.936741192925051 "delta_6" 0.056 "dtNN"
-1.00412520168937 -1.0012637800696 -0.987783195241407 -0.942181248722808 -0.84694164736753 -0.74030544954759 -0.733727572844312 -0.908772051984217 "delta_6" 0.058 "dtNN"
-0.978427090140085 -0.975145745091744 -0.96245512149947 -0.915000304769453 -0.816936676686141 -0.709959855072761 -0.703685232337903 -0.880679457004852 "delta_6" 0.06 "dtNN"
-0.952627104542146 -0.949595665317149 -0.938311404142817 -0.884524150758759 -0.785669734651455 -0.679886258990513 -0.673918597107952 -0.852641468934435 "delta_6" 0.062 "dtNN"
-0.926929171082283 -0.924826865308687 -0.913173400621402 -0.857549768613602 -0.754804299041564 -0.650240620586289 -0.644575181404732 -0.824802499390613 "delta_6" 0.064 "dtNN"
-0.902177683123288 -0.900014785726049 -0.888637983953902 -0.830585193378007 -0.724464102730231 -0.621134698938905 -0.61576722404965 -0.79727369703609 "delta_6" 0.066 "dtNN"
-0.878665654096084 -0.875051969813128 -0.864667292388554 -0.800384740322361 -0.694738947658535 -0.592655532545308 -0.587561779971101 -0.770135137125755 "delta_6" 0.068 "dtNN"
-0.855382592081321 -0.851427624432539 -0.839696423410539 -0.771784783371847 -0.665689721195056 -0.564880183874081 -0.560022809250518 -0.74345116371121 "delta_6" 0.07 "dtNN"
-0.832391014890489 -0.82852400114724 -0.816183395908488 -0.743919649182809 -0.637369601223641 -0.537863118206721 -0.533239960802896 -0.71727295429022 "delta_6" 0.072 "dtNN"
-0.809736562692378 -0.8059519843875 -0.792805717204205 -0.718924210262051 -0.609818832484711 -0.51163887454152 -0.507249753557973 -0.691635855903544 "delta_6" 0.074 "dtNN"
-0.787444995054016 -0.783696541426825 -0.769294611001852 -0.692135500275294 -0.583068964547899 -0.486235444937838 -0.482086582407254 -0.666563152537271 "delta_6" 0.076 "dtNN"
-0.765534736688552 -0.761809207909374 -0.746632562008438 -0.665101730973082 -0.557130094312803 -0.461675800461349 -0.457770201312662 -0.642072148653308 "delta_6" 0.078 "dtNN"
-0.744028678964868 -0.740311789451138 -0.724476800083696 -0.640915570459771 -0.532015510049328 -0.437975014505592 -0.434313714856407 -0.61817664697161 "delta_6" 0.08 "dtNN"
-0.722941420382458 -0.719218909917346 -0.702240043539819 -0.61738263741172 -0.50773440138308 -0.415374539179652 -0.411719618926989 -0.59488500364985 "delta_6" 0.082 "dtNN"
-0.702280590520512 -0.698537305613439 -0.680688532881818 -0.592824187679157 -0.484289535004705 -0.393283973225331 -0.389989172329447 -0.572200040933389 "delta_6" 0.084 "dtNN"
-0.682049003566539 -0.678269846132208 -0.659609250021151 -0.569006281181399 -0.46167920880205 -0.371164817832847 -0.369122864524435 -0.550120944464393 "delta_6" 0.086 "dtNN"
-0.662244976567721 -0.658415632525262 -0.638806617656997 -0.545929270963517 -0.43989339066982 -0.351302981507126 -0.346538362019236 -0.528647059839188 "delta_6" 0.088 "dtNN"
-0.642876793474503 -0.638977454653575 -0.618480705996883 -0.524178205176163 -0.41892744764936 -0.330777696423674 -0.323986400727408 -0.507776377116087 "delta_6" 0.09 "dtNN"
-0.623942676349886 -0.619958930164546 -0.59856913896384 -0.502505168139195 -0.398770673072645 -0.31220187580845 -0.302093652418057 -0.487506799195937 "delta_6" 0.092 "dtNN"
-0.605450364238394 -0.601362809492027 -0.579103037847953 -0.481582274888849 -0.379418613035366 -0.294544676776105 -0.280857080331846 -0.467833761776394 "delta_6" 0.094 "dtNN"
-0.587392853494603 -0.583187574099058 -0.559991637103742 -0.461399297981221 -0.35975125437772 -0.277699719636554 -0.260272506636406 -0.448751039607755 "delta_6" 0.096 "dtNN"
-0.569769317135342 -0.565429378421299 -0.541324143539652 -0.441951799577541 -0.340041827413239 -0.261607224587289 -0.24033728457596 -0.430252986705353 "delta_6" 0.098 "dtNN"
-0.552576950705453 -0.548087654162138 -0.52306908320266 -0.423228238423325 -0.320920495455091 -0.246392791165812 -0.221046536264616 -0.412334120365499 "delta_6" 0.1 "dtNN"
-0.53581681353298 -0.531163190954044 -0.505228322267129 -0.405217516733377 -0.302380892930789 -0.231659151527334 -0.202393103232882 -0.394989409975988 "delta_6" 0.102 "dtNN"
-0.519488941148299 -0.514656586637805 -0.487688078609048 -0.387906924235069 -0.284417091239807 -0.216006811298158 -0.184370009622573 -0.378213973622127 "delta_6" 0.104 "dtNN"
-0.503596446489267 -0.498572203958839 -0.470318854182067 -0.371286397859135 -0.268506853263564 -0.198017560488138 -0.166971880060917 -0.362002431861636 "delta_6" 0.106 "dtNN"
-0.488135676537344 -0.482906580322818 -0.453395276870177 -0.355343038112349 -0.254597792437816 -0.180607348184146 -0.150191422986505 -0.346348296927612 "delta_6" 0.108 "dtNN"
-0.473105216699805 -0.467661566378233 -0.436915293155091 -0.340067665588448 -0.24138373145277 -0.164779540266064 -0.134026404392732 -0.331245124835259 "delta_6" 0.11 "dtNN"
-0.458505964915642 -0.452833403061216 -0.420881223882644 -0.325449456550108 -0.228849927101084 -0.150334573423949 -0.118469813061411 -0.316687081791516 "delta_6" 0.112 "dtNN"
-0.444333146888428 -0.438425177767487 -0.405292373286845 -0.311477126199419 -0.215286531664419 -0.136512812824024 -0.103519455658987 -0.302668189761519 "delta_6" 0.114 "dtNN"
-0.430589905945322 -0.424434665004816 -0.390150154989326 -0.298137907918281 -0.200839803733014 -0.123307658541298 -0.0891639350716257 -0.289182856446687 "delta_6" 0.116 "dtNN"
-0.417274428433799 -0.410864697601216 -0.375455587438499 -0.285418854016826 -0.186923973325251 -0.110709819062958 -0.0753992241850511 -0.276225558280864 "delta_6" 0.118 "dtNN"
-0.404389599674103 -0.397716371775436 -0.361208967592221 -0.273308308605786 -0.17617238020971 -0.0987103511252465 -0.0622187979041988 -0.263790986248829 "delta_6" 0.12 "dtNN"
-0.391933366292078 -0.384989727665764 -0.347407126628345 -0.261794355155632 -0.16700162896132 -0.0873032823178383 -0.0496155247547873 -0.251872746191033 "delta_6" 0.122 "dtNN"
-0.379904888796615 -0.372685485925829 -0.334051751484514 -0.250865889380185 -0.158420175044755 -0.0764798294332926 -0.0375840510691092 -0.240464097740351 "delta_6" 0.124 "dtNN"
-0.368303160571927 -0.360800024321164 -0.321139044723032 -0.240510890701912 -0.146893299405182 -0.0662327915339077 -0.0261181783816616 -0.229558641363142 "delta_6" 0.126 "dtNN"
-0.357124931868568 -0.349335637232082 -0.308669499692609 -0.230636877907439 -0.135723302609938 -0.0550945498063901 -0.0152132143395284 -0.219149847091504 "delta_6" 0.128 "dtNN"
-0.346371805326102 -0.338289111356856 -0.296643132156775 -0.22041223847134 -0.128621820047793 -0.043554720751077 -0.0046768330730409 -0.209231135924769 "delta_6" 0.13 "dtNN"
-0.336041295276381 -0.327660427989857 -0.285058523325631 -0.21048349719231 -0.122420201231635 -0.0325096341432857 0.00558919723317575 -0.199795717670614 "delta_6" 0.132 "dtNN"
-0.326131307265613 -0.317449891714273 -0.273913267488717 -0.2024565006014 -0.113706214703312 -0.0219526601161275 0.0153281786125118 -0.190836619568812 "delta_6" 0.134 "dtNN"
-0.316641890045105 -0.307654873006041 -0.263205351026737 -0.194940015628105 -0.105365639495377 -0.0118741841162934 0.02454534086991 -0.182346452643717 "delta_6" 0.136 "dtNN"
-0.307568680978473 -0.298272847186759 -0.252931226823813 -0.187922819482618 -0.100812721928311 -0.00227183495900019 0.033246992728249 -0.174317420449431 "delta_6" 0.138 "dtNN"
-0.298908136767158 -0.289300593382114 -0.24308944587475 -0.181391734500635 -0.0949450106540004 0.00686399910068936 0.0414421311537519 -0.166741533933034 "delta_6" 0.14 "dtNN"
-0.290659730433807 -0.280736244384076 -0.233676484959895 -0.175171947047379 -0.0890922172893618 0.0155395607410966 0.049136421286864 -0.159611179356739 "delta_6" 0.142 "dtNN"
-0.282817606672007 -0.272575948790785 -0.224689965295962 -0.169192533585042 -0.0864553235134473 0.0237612208708308 0.0563375625991697 -0.152917786951913 "delta_6" 0.144 "dtNN"
-0.275378688077972 -0.264816374401635 -0.216126377501597 -0.163663551108919 -0.0824202837454424 0.0291957517293154 0.0630548843528772 -0.14665291003136 "delta_6" 0.146 "dtNN"
-0.268340034157588 -0.25745323594901 -0.207980877925311 -0.158127307493859 -0.0801192095683453 0.0340245529796935 0.0692961650905874 -0.140807652736814 "delta_6" 0.148 "dtNN"
-0.261694645738618 -0.250481608360937 -0.200249120499358 -0.153296646172726 -0.0782233896428586 0.0383894247504682 0.0750720372274276 -0.135372279811899 "delta_6" 0.15 "dtNN"
-0.255438692668687 -0.243895949491851 -0.192927905759827 -0.149546532301387 -0.0752616572517155 0.0423031939947881 0.0803894908746672 -0.130337097980822 "delta_6" 0.152 "dtNN"
-0.249565521183576 -0.237689932093688 -0.186009577651148 -0.145758847155668 -0.0731589813345424 0.0457759771848548 0.0852593244203148 -0.12569196600071 "delta_6" 0.154 "dtNN"
-0.244067918482224 -0.231856439805544 -0.179490248967064 -0.142267057399829 -0.0715458654540587 0.0488228848827825 0.0896911123593492 -0.121426508069617 "delta_6" 0.156 "dtNN"
-0.238940258493931 -0.226389951339468 -0.17336527126948 -0.139140349371065 -0.0708527994611273 0.0514556614989184 0.0936960196160865 -0.117530182695163 "delta_6" 0.158 "dtNN"
-0.234176236723979 -0.221282368155327 -0.168092432157356 -0.136363125084474 -0.070631791140546 0.0552275047209555 0.0972846772850088 -0.113991971364018 "delta_6" 0.16 "dtNN"
-0.229765507421494 -0.216526936669127 -0.163078720167872 -0.133917749009429 -0.0703936370338492 0.059912426816466 0.100691116158609 -0.110800278090766 "delta_6" 0.162 "dtNN"
-0.225701796663084 -0.212113097004713 -0.157995128508552 -0.132188925906558 -0.0705158308939146 0.0642483000358047 0.104024712571237 -0.107942965655437 "delta_6" 0.164 "dtNN"
-0.221973724467448 -0.208031916684994 -0.153530996970239 -0.130596152560418 -0.0713142730687302 0.0682463463820718 0.10698379409497 -0.105407336924289 "delta_6" 0.166 "dtNN"
-0.218572689197563 -0.204273206361218 -0.149197891091186 -0.128420526171246 -0.0717260767498054 0.0719187673389233 0.109579635393042 -0.103180707472938 "delta_6" 0.168 "dtNN"
-0.215487860770526 -0.20082682810043 -0.145208829774894 -0.127145849665376 -0.0717005998810771 0.0752795187309535 0.111827042085104 -0.10124994406297 "delta_6" 0.17 "dtNN"
-0.21270844563405 -0.197681026455413 -0.14155556222829 -0.126123015427587 -0.0729720331969852 0.0783372177709666 0.113738985999944 -0.0996018359287283 "delta_6" 0.172 "dtNN"
-0.210225117277944 -0.194826004743383 -0.13833428969633 -0.125656803915555 -0.0736329004325629 0.0811063301733638 0.115330093262891 -0.0982229474671163 "delta_6" 0.174 "dtNN"
-0.208023783445653 -0.192247717389572 -0.135242680311107 -0.125046132249584 -0.0750389870031803 0.0820354261232945 0.1166151414031 -0.0970989372540684 "delta_6" 0.176 "dtNN"
-0.206092039975137 -0.189935174013551 -0.13266951540063 -0.123598535674714 -0.07624704768811 0.0815955449989074 0.117610378249686 -0.0962153162445466 "delta_6" 0.178 "dtNN"
-0.204418738370161 -0.187874775355462 -0.13116578982732 -0.122514612142766 -0.0779370563890627 0.080902987110877 0.1183280383044 -0.0955574064305559 "delta_6" 0.18 "dtNN"
-0.202987860732166 -0.1860501077247 -0.130291895451233 -0.121663565959571 -0.0796939453270198 0.0799757964971072 0.118786157625562 -0.0951104303040464 "delta_6" 0.182 "dtNN"
-0.20178829489055 -0.184450992776456 -0.130586601872227 -0.120537656747619 -0.0815048308995655 0.0788320508595084 0.119000180994294 -0.0948594988722568 "delta_6" 0.184 "dtNN"
-0.200803343985191 -0.183060493699156 -0.130949081431692 -0.119882470155058 -0.0833567514100211 0.0774896105225567 0.118986735783815 -0.0947897822004481 "delta_6" 0.186 "dtNN"
-0.200021094932761 -0.181866716934122 -0.131513362549866 -0.118754240590569 -0.0848762187547786 0.0759677266938554 0.118762406741031 -0.0948863406975492 "delta_6" 0.188 "dtNN"
-0.199426352755613 -0.180852010934328 -0.131332592705321 -0.117735694725226 -0.0864551116154542 0.0751924362446064 0.118343134831106 -0.0951343811916419 "delta_6" 0.19 "dtNN"
-0.199004008301785 -0.180003711337729 -0.132369969386133 -0.11676988195874 -0.0883835306991876 0.0762099391040013 0.117907050037776 -0.0955185012591595 "delta_6" 0.192 "dtNN"
-0.198739112787506 -0.179305750701124 -0.133035104471515 -0.11629522153491 -0.090314428609837 0.0770997224644194 0.117699857497019 -0.0960241015002075 "delta_6" 0.194 "dtNN"
-0.198615401410137 -0.178741121744834 -0.133949096694252 -0.115940581115403 -0.0921878164106268 0.0778761308943891 0.117346655702349 -0.0966365914903113 "delta_6" 0.196 "dtNN"
-0.198619346464023 -0.178296047534529 -0.134888761008344 -0.115742057213919 -0.0940742412912275 0.0785524268049494 0.116860703916946 -0.0973416912711142 "delta_6" 0.198 "dtNN"
-0.198735985015353 -0.17795759729544 -0.135583317373843 -0.114928990384248 -0.0959315062790415 0.0791413269392568 0.116259195608281 -0.0981257331818743 "delta_6" 0.2 "dtNN"
-0.198949851252722 -0.17770974835143 -0.135807440221048 -0.116180863953176 -0.0977526162852788 0.0796576439890287 0.115555646336018 -0.0989754499767724 "delta_6" 0.202 "dtNN"
-0.199247862069321 -0.177535353614303 -0.137590431053773 -0.116110808538714 -0.0995308949778857 0.0801130805107624 0.114762775834609 -0.099877319775885 "delta_6" 0.204 "dtNN"
-0.199613871785142 -0.178798714756374 -0.138407619958922 -0.115941782035141 -0.101259055064821 0.0797477140496463 0.113895979716002 -0.100818990921696 "delta_6" 0.206 "dtNN"
-0.200033882128594 -0.18134872665353 -0.139204409394279 -0.117431458997864 -0.102933906637181 0.0775185022959375 0.112967756435357 -0.101788190528909 "delta_6" 0.208 "dtNN"
-0.200495068162801 -0.182973558641178 -0.139409138569758 -0.118312643943481 -0.104309855719429 0.0752695996097171 0.111987915907303 -0.102773584246649 "delta_6" 0.21 "dtNN"
-0.200982917262652 -0.185717067001339 -0.140704694846473 -0.118642015313199 -0.103788448495798 0.0730121818610215 0.110969516981923 -0.103764500763751 "delta_6" 0.212 "dtNN"
-0.201487666416434 -0.187645406606012 -0.141393217301045 -0.11860691072878 -0.103308199992538 0.0707622656308394 0.109922303343403 -0.104751133917618 "delta_6" 0.214 "dtNN"
-0.201995800767591 -0.190067810861606 -0.142032954739769 -0.119478716812727 -0.102857392179346 0.0685263539359909 0.108855272785823 -0.105724005062227 "delta_6" 0.216 "dtNN"
-0.2024935578337 -0.191567830369276 -0.143472242336482 -0.11996413185572 -0.102781671700647 0.0663167599486107 0.107780239846495 -0.106674359008827 "delta_6" 0.218 "dtNN"
-0.202972535066526 -0.194412863636509 -0.143664848774667 -0.120478608791129 -0.10291353794378 0.0641393880439697 0.106703816304067 -0.107594014642523 "delta_6" 0.22 "dtNN"
-0.203421334118138 -0.19561211810333 -0.143991092258251 -0.121044190306951 -0.103058823169189 0.0641088225153792 0.105674911531978 -0.108475615534553 "delta_6" 0.222 "dtNN"
-0.203830316905325 -0.196132317811663 -0.144997399401179 -0.121561738870339 -0.102667603595783 0.0647684514281642 0.10515214877702 -0.109312787078455 "delta_6" 0.224 "dtNN"
-0.204570927953853 -0.198959814594296 -0.14537770401883 -0.122111107606198 -0.101983492910259 0.0654739252779153 0.104644958129118 -0.110099651364751 "delta_6" 0.226 "dtNN"
-0.207069689206799 -0.200333693430602 -0.145690341330522 -0.122657736787005 -0.101267851571585 0.0662298107976026 0.104157887485127 -0.110831377864094 "delta_6" 0.228 "dtNN"
-0.209490451140803 -0.200491177424051 -0.146243763548067 -0.123193099525111 -0.100516667704273 0.067036522235807 0.103694335625597 -0.1115036764508 "delta_6" 0.23 "dtNN"
-0.211827138052023 -0.20201243964458 -0.146557004589864 -0.123900119203851 -0.099722950259443 0.0678970114436782 0.103259594425819 -0.112112484893516 "delta_6" 0.232 "dtNN"
-0.21407206046159 -0.204668110140283 -0.14695373847006 -0.124207460782233 -0.100009489689482 0.0688117679148433 0.102854060917967 -0.112654785417698 "delta_6" 0.234 "dtNN"
-0.216217090650503 -0.205001678430769 -0.148186629345132 -0.124675428416535 -0.100462947469944 0.0697812744856869 0.102483429685362 -0.113127525581057 "delta_6" 0.236 "dtNN"
-0.218259401030654 -0.20615817238413 -0.148858869425512 -0.12511146511074 -0.0995538578294405 0.068714542696352 0.102145699049905 -0.113529268079883 "delta_6" 0.238 "dtNN"
-0.220193834613835 -0.207395125760138 -0.149434359777766 -0.12551347577493 -0.0993211395833962 0.067274156596549 0.101842558544365 -0.113858456283893 "delta_6" 0.24 "dtNN"
-0.222016362081133 -0.208512684139041 -0.149910111109867 -0.125878071500362 -0.0988443113526689 0.0659002317512204 0.101574225388369 -0.114114453225389 "delta_6" 0.242 "dtNN"
-0.223723366527196 -0.210728604377724 -0.149942061669026 -0.126111709136246 -0.0982158486970098 0.0645959722553701 0.101343029129392 -0.114296842756146 "delta_6" 0.244 "dtNN"
-0.225349988439985 -0.212947691331366 -0.150561860748677 -0.126488643520468 -0.0975415051382974 0.0633589306716876 0.101146634525489 -0.11440559103899 "delta_6" 0.246 "dtNN"
-0.227045490508097 -0.215076203743822 -0.15073640683438 -0.126730812611386 -0.0968223177993029 0.0621909024848125 0.100986880287797 -0.114440961404171 "delta_6" 0.248 "dtNN"
-0.228625905477659 -0.217111316542449 -0.150810472011399 -0.126471935389733 -0.0957719998189214 0.0610888661953277 0.100861017197757 -0.114403580771024 "delta_6" 0.25 "dtNN"
-0.230089344079404 -0.219051092140591 -0.150781917011317 -0.126154427909906 -0.0942806291563337 0.0609592114897618 0.100769337501638 -0.114294633811289 "delta_6" 0.252 "dtNN"
-0.231437909081102 -0.220894361228287 -0.15092249852268 -0.126310770397855 -0.0927275228581744 0.0626794611958236 0.101175712128032 -0.114115530467654 "delta_6" 0.254 "dtNN"
-0.232670542730186 -0.221495833923695 -0.15043470269142 -0.125360433502765 -0.0914231917774049 0.0644476880158877 0.101648329158688 -0.1138679811151 "delta_6" 0.256 "dtNN"
-0.233787675916041 -0.221869981489794 -0.1501178899882 -0.125481570060958 -0.0908465767656293 0.0662567158999268 0.102143683676263 -0.113553990011268 "delta_6" 0.258 "dtNN"
-0.234790230018446 -0.222122616375297 -0.14970658984776 -0.125556260691889 -0.0901544094484173 0.0681052439817856 0.102660685151921 -0.113175357434556 "delta_6" 0.26 "dtNN"
-0.235679239618266 -0.222259436075296 -0.149206476782857 -0.125586156862067 -0.0893491332868392 0.0699855398598553 0.103197343834745 -0.112734287240209 "delta_6" 0.262 "dtNN"
-0.23645621219967 -0.222310026639487 -0.149382535008733 -0.125464003163066 -0.0884326312650942 0.0718970328246121 0.103751732722089 -0.112232990508732 "delta_6" 0.264 "dtNN"
-0.237121390411424 -0.223695965537567 -0.148184245989918 -0.124399623593426 -0.0874079771521438 0.0738318043961766 0.104321570327066 -0.111673955978778 "delta_6" 0.266 "dtNN"
-0.237803083559223 -0.224999101809715 -0.147178942962861 -0.124286241574792 -0.086275382385868 0.0741258685591458 0.104904161073901 -0.111059620229498 "delta_6" 0.268 "dtNN"
-0.238497011757287 -0.226216369271514 -0.146337691991789 -0.124071803067155 -0.085039050607214 0.0737015277712016 0.105497628839115 -0.110392843414332 "delta_6" 0.27 "dtNN"
-0.239089483933352 -0.227352298211413 -0.145418915260921 -0.123174899112154 -0.0837012090317351 0.0733163240201565 0.10609888901777 -0.109676098204207 "delta_6" 0.272 "dtNN"
-0.239582515162217 -0.22840682406117 -0.145372927165985 -0.122596618124429 -0.0822662945134098 0.0729687676776176 0.106707847957892 -0.108912045159249 "delta_6" 0.274 "dtNN"
-0.239978037406629 -0.228797399940233 -0.145000693239848 -0.121307528149904 -0.0807346036087647 0.0726550477163611 0.107322462046872 -0.108103148498825 "delta_6" 0.276 "dtNN"
-0.240277475472938 -0.228316624474118 -0.142647258262696 -0.120840536007186 -0.0791088123904115 0.0723746345469402 0.10793986372006 -0.107251972314822 "delta_6" 0.278 "dtNN"
-0.240482999414648 -0.227740478943692 -0.141016477142081 -0.120454901283618 -0.077161100201693 0.0721236135369105 0.108559460902297 -0.106361219669129 "delta_6" 0.28 "dtNN"
-0.240596213230227 -0.227072541553135 -0.139747105314248 -0.120041036779569 -0.074872526979794 0.0728435576594616 0.109179360729225 -0.105433404393135 "delta_6" 0.282 "dtNN"
-0.240620181421035 -0.226315112914598 -0.139073114666905 -0.119229269868045 -0.0727784147594006 0.0751856226978285 0.110160414230691 -0.10447130658902 "delta_6" 0.284 "dtNN"
-0.240556920921802 -0.226647251312269 -0.138976004885975 -0.117816488245994 -0.0717377796569151 0.0775209190935902 0.111216788447339 -0.103477323950131 "delta_6" 0.286 "dtNN"
-0.240516301681447 -0.227318314752881 -0.137552601384149 -0.117281431927006 -0.0696938204631758 0.0798470007877355 0.112260265162805 -0.102453957323475 "delta_6" 0.288 "dtNN"
-0.240545177027685 -0.227925140168444 -0.134906807303404 -0.116722019651012 -0.067574875026626 0.0821591401127639 0.113289756977171 -0.101403272391766 "delta_6" 0.29 "dtNN"
-0.240496428134132 -0.228472170913716 -0.133154784206104 -0.11614040837481 -0.0659141654324346 0.084454006906607 0.114305022092102 -0.100327524803184 "delta_6" 0.292 "dtNN"
-0.24037090807491 -0.228959108057597 -0.132452581500543 -0.114286169589582 -0.0645051799490873 0.0867292842558939 0.115302909218223 -0.0992290243490103 "delta_6" 0.294 "dtNN"
-0.240169854427158 -0.228806874884235 -0.13174726237263 -0.11374823927318 -0.0631068231634241 0.0889832989085285 0.116283318039596 -0.0981099795751942 "delta_6" 0.296 "dtNN"
-0.2398973926661 -0.22773402798365 -0.131033727657038 -0.11320788005627 -0.0617188232759558 0.0896019014284216 0.117242881121376 -0.0969724454030847 "delta_6" 0.298 "dtNN"
-0.239551950635033 -0.226589432572755 -0.130155066835243 -0.112660189610689 -0.0594020397412662 0.0896479458420402 0.118182175847666 -0.0958185645267041 "delta_6" 0.3 "dtNN"
-0.239139261855007 -0.225377673611291 -0.12954324894051 -0.110808362669758 -0.0569752177914884 0.089698222490972 0.119101135888273 -0.094650150519326 "delta_6" 0.302 "dtNN"
-0.238657668209696 -0.224102550656447 -0.128853665374925 -0.108908793860643 -0.0556670813643885 0.0897502707693458 0.119998064974091 -0.0934689533819332 "delta_6" 0.304 "dtNN"
-0.238110218447757 -0.224161132723867 -0.12811473334974 -0.107778933831009 -0.0550782624334755 0.0898044287331941 0.120872939301899 -0.0922766552285387 "delta_6" 0.306 "dtNN"
-0.237669864672658 -0.224421119127146 -0.127377803091217 -0.106958296837918 -0.054488355237797 0.0898584090777783 0.121725679091244 -0.091074729318783 "delta_6" 0.308 "dtNN"
-0.237263296837013 -0.224637629837163 -0.126633973831043 -0.106126989594527 -0.0535666593421114 0.0899089394379207 0.122554300840456 -0.0898649957023088 "delta_6" 0.31 "dtNN"
-0.236797086764393 -0.22480931912698 -0.125815064962764 -0.103820162686319 -0.0511165310999263 0.0910717164872897 0.123358970442491 -0.0886489295024678 "delta_6" 0.312 "dtNN"
-0.236272149638885 -0.224938562261738 -0.125139114223289 -0.102198844120384 -0.0486892815186521 0.0933743101791376 0.124207273716003 -0.0874280760044973 "delta_6" 0.314 "dtNN"
-0.235692413994395 -0.224017912048754 -0.124039763392562 -0.101279334665372 -0.0462852727066928 0.0956366700782205 0.125330645855337 -0.086203807446466 "delta_6" 0.316 "dtNN"
-0.235053339728764 -0.22257118361342 -0.122962306746511 -0.100351751140855 -0.0439075782683394 0.0978559079224557 0.126419058559733 -0.084977342931864 "delta_6" 0.318 "dtNN"
-0.234360340120598 -0.221069543836388 -0.122168126717336 -0.0991459203569437 -0.0415594693151159 0.100028604441758 0.127477660102113 -0.0837496826249396 "delta_6" 0.32 "dtNN"
-0.233611347183646 -0.219519447580563 -0.121478436977994 -0.0979810887241126 -0.0392407061239998 0.102157835350472 0.128501853768717 -0.0825219067372157 "delta_6" 0.322 "dtNN"
-0.232809209036928 -0.218264109123289 -0.120581952282796 -0.097038865206151 -0.0384604663608248 0.104239419436531 0.129494548017856 -0.0812952072632712 "delta_6" 0.324 "dtNN"
-0.231979666659017 -0.218305743925119 -0.119788889113955 -0.0961113661404385 -0.0378223152771104 0.106274742937023 0.130453162667347 -0.0800705196535484 "delta_6" 0.326 "dtNN"
-0.231348399725282 -0.218314428258692 -0.118997739843833 -0.0951869821505098 -0.0354029934642786 0.107419498700036 0.131378748405167 -0.0788490400433372 "delta_6" 0.328 "dtNN"
-0.230666841103166 -0.218287328792621 -0.118208197905673 -0.0942941796207709 -0.0342856669862366 0.107520723589412 0.132271342934613 -0.0776316274263313 "delta_6" 0.33 "dtNN"
-0.229936915619725 -0.218226076226234 -0.117492207378975 -0.0925448898746025 -0.0332042988117821 0.107606296212938 0.133130190949097 -0.0764188825827929 "delta_6" 0.332 "dtNN"
-0.229158913425568 -0.21790447050523 -0.116858387345533 -0.0901932437311073 -0.0317180652072248 0.107675514274939 0.133956495647183 -0.0752115527411042 "delta_6" 0.334 "dtNN"
-0.228332905181429 -0.216266633483534 -0.116004832304623 -0.0887312089906168 -0.0295334745603966 0.10772673173632 0.134749969296069 -0.0740104168470805 "delta_6" 0.336 "dtNN"
-0.227458146011712 -0.214584215171929 -0.115070164283451 -0.0872496542164996 -0.0273903226692456 0.107759444977138 0.135511635534638 -0.0728159083559524 "delta_6" 0.338 "dtNN"
-0.226538201503949 -0.212861346192653 -0.114289542277508 -0.0864510456568853 -0.0252885793554184 0.107773377119652 0.136239835862255 -0.071628883692217 "delta_6" 0.34 "dtNN"
-0.22557216395313 -0.211098248002661 -0.113855975236308 -0.0856691120329505 -0.0232308890009093 0.108131949614166 0.136936249707891 -0.0704499426811002 "delta_6" 0.342 "dtNN"
-0.224560328717245 -0.210516169147207 -0.113596224005065 -0.0833505909204373 -0.0220950465976166 0.110030667601053 0.137599974634554 -0.069279604804238 "delta_6" 0.344 "dtNN"
-0.223691834892045 -0.210383509700362 -0.112959834476501 -0.0805055802226293 -0.0218929610318808 0.111875600223811 0.138230048347115 -0.0681181562947931 "delta_6" 0.346 "dtNN"
-0.222867167147179 -0.210221890175024 -0.112297717599689 -0.0798062735453069 -0.0217053089011865 0.113668692809719 0.138902529153643 -0.0669661274020429 "delta_6" 0.348 "dtNN"
-0.221997703664467 -0.210028661406218 -0.111607137043985 -0.0791255368436072 -0.0206933700765197 0.11540685517371 0.139755637803437 -0.0658237338581328 "delta_6" 0.35 "dtNN"
-0.221085549233762 -0.20980415900752 -0.110856614968466 -0.0784589448338742 -0.0177901188367778 0.117093236363111 0.140572072762828 -0.0646913957667719 "delta_6" 0.352 "dtNN"
-0.22013091130389 -0.208454872678572 -0.10926512869776 -0.0778104429640532 -0.0157198687137877 0.118726096286374 0.141353821537855 -0.0635696112470658 "delta_6" 0.354 "dtNN"
-0.219132164201738 -0.206654761556086 -0.108587607438594 -0.0771782767790412 -0.0149354473293317 0.120306754379457 0.142099550604583 -0.0624583819909729 "delta_6" 0.356 "dtNN"
-0.218092172455311 -0.20481937346165 -0.107908457883989 -0.0754322939493894 -0.0131101245424071 0.121837205420029 0.142808658524945 -0.0613583061225189 "delta_6" 0.358 "dtNN"
-0.217009160653429 -0.202950327596151 -0.107225665361227 -0.072889174074671 -0.0113332138927874 0.122855156871436 0.143481471987919 -0.0602695107311406 "delta_6" 0.36 "dtNN"
-0.21588472382845 -0.201543012458322 -0.106538855216364 -0.0717880145094053 -0.00960575481695525 0.122778816754375 0.144119940116075 -0.0591919892576684 "delta_6" 0.362 "dtNN"
-0.214808292038016 -0.2013026278793 -0.10584850155679 -0.0712667610918236 -0.00792583428015936 0.12267557370259 0.14472258906778 -0.0581259140233887 "delta_6" 0.364 "dtNN"
-0.213874015731786 -0.201032488547976 -0.105153691201908 -0.0707612497703504 -0.00709470805633194 0.122546415459143 0.145290482669043 -0.0570713450585253 "delta_6" 0.366 "dtNN"
-0.212898913598211 -0.200733976974554 -0.104455461543243 -0.0702723972734937 -0.00717199139455027 0.122389424307298 0.145823937713588 -0.0560285755454177 "delta_6" 0.368 "dtNN"
-0.211883035582282 -0.200406516586479 -0.103753760707555 -0.0697992796337582 -0.00726773690225446 0.122204620596914 0.146324312102197 -0.0549977995837738 "delta_6" 0.37 "dtNN"
-0.2108268533528 -0.199559717225685 -0.101918374393629 -0.069341778395194 -0.00580034020329423 0.121993602528391 0.146789713308287 -0.0539789211107178 "delta_6" 0.372 "dtNN"
-0.209729902176006 -0.197676045078848 -0.101141892140372 -0.0688979846146763 -0.00363749867360075 0.121838160128685 0.147219649311365 -0.0529721950752191 "delta_6" 0.374 "dtNN"
-0.208591630494903 -0.195760755585484 -0.100364369063764 -0.0675633182028114 -0.00239926806488322 0.123161094528096 0.147614895597683 -0.0519773750628612 "delta_6" 0.376 "dtNN"
-0.207412200948154 -0.193812921875578 -0.09958554628173 -0.064974809085784 -0.00120036503001841 0.124433073319868 0.147976311923361 -0.0509946307091038 "delta_6" 0.378 "dtNN"
-0.206192013532918 -0.191833886466582 -0.0988582880556229 -0.0641182927926157 0.000235128714654032 0.125653080287769 0.148303920669662 -0.0500238123784963 "delta_6" 0.38 "dtNN"
-0.204931347976986 -0.191249393849981 -0.098627907904663 -0.0637885101875661 0.00162295915687616 0.126826561007326 0.148596813342198 -0.0490649048558607 "delta_6" 0.382 "dtNN"
-0.203893238573711 -0.190880718264737 -0.0984889804460131 -0.0634733140498871 0.00296248013442013 0.127950044847473 0.148855951989231 -0.0481180360433161 "delta_6" 0.384 "dtNN"
-0.202824260812417 -0.190481510582169 -0.0978874176062925 -0.0631717686982272 0.00425375090951219 0.129026403759612 0.149216785692445 -0.0471832063074438 "delta_6" 0.386 "dtNN"
-0.20171518215239 -0.190053968100805 -0.0962442053073743 -0.0624536419233843 0.0054954808319051 0.130055224036054 0.149642255622399 -0.0462603162681606 "delta_6" 0.388 "dtNN"
-0.200565574445407 -0.189594700947012 -0.0952224909580331 -0.0618999791979357 0.00551758140894931 0.131040275842615 0.150032420137636 -0.0453492586769175 "delta_6" 0.39 "dtNN"
-0.199375953655046 -0.187823124070476 -0.0944880027550049 -0.061779507426229 0.00513940065634966 0.131977807791994 0.150386721338604 -0.0444498560974601 "delta_6" 0.392 "dtNN"
-0.198145395670899 -0.185840101120039 -0.0937498613234011 -0.0595801612368971 0.00625362618015801 0.132872863387878 0.150705861456364 -0.0435619954863121 "delta_6" 0.394 "dtNN"
-0.196876066261569 -0.18382576349416 -0.0930090755081209 -0.0586342604652899 0.00746387153979067 0.132486312434624 0.150990232297699 -0.042685605532278 "delta_6" 0.396 "dtNN"
-0.195566306935884 -0.181783566553485 -0.0922668371474418 -0.0580529177913308 0.00862785025058543 0.132065964009718 0.151240000932403 -0.0418207071653928 "delta_6" 0.398 "dtNN"
-0.194217723166334 -0.180254727209989 -0.0915224545268782 -0.0579020478628383 0.0097467249146701 0.13161287972846 0.151454990483988 -0.0409671111842327 "delta_6" 0.4 "dtNN"
-0.192968408237844 -0.179783720034642 -0.0907758634326072 -0.0577605263592943 0.0108198704911985 0.131129517275967 0.15163468012969 -0.0401248529111433 "delta_6" 0.402 "dtNN"
-0.191804411716523 -0.179281379540717 -0.090027219814979 -0.0576274636241315 0.0114843691847111 0.130615750956861 0.151778741542268 -0.0392936310710547 "delta_6" 0.404 "dtNN"
-0.190600104166021 -0.178749898797166 -0.0883426498867276 -0.0575034866584324 0.0115381845049484 0.130071877925745 0.151888100939026 -0.0384732782338811 "delta_6" 0.406 "dtNN"
-0.189356698723775 -0.178187031801242 -0.0875084892392467 -0.0565807206052091 0.0120163965714719 0.129497439335481 0.151959758219672 -0.0376637452776314 "delta_6" 0.408 "dtNN"
-0.188073481133197 -0.177133822713914 -0.086669335614923 -0.0539877478687006 0.0130691684317724 0.130194522387149 0.151997967800428 -0.0368648302249746 "delta_6" 0.41 "dtNN"
-0.186749240255149 -0.175088824308997 -0.085824462769874 -0.0533351365378524 0.0144082326527855 0.130875938514202 0.152000417474077 -0.0360763613083699 "delta_6" 0.412 "dtNN"
-0.185387429786805 -0.17301524010694 -0.0849734119974641 -0.0533243827945177 0.0151386013665872 0.131516422547987 0.151968148020693 -0.0352982366698877 "delta_6" 0.414 "dtNN"
-0.183987145238879 -0.170914978820991 -0.0847809820103942 -0.0533201543056376 0.0151014433124684 0.132115797280944 0.151899533138517 -0.0345303832579317 "delta_6" 0.416 "dtNN"
-0.182547014661219 -0.168787337420751 -0.0846832965120546 -0.0533240198796409 0.0157612851279387 0.132676550353261 0.151795345838765 -0.0337725613343584 "delta_6" 0.418 "dtNN"
-0.181067558289898 -0.167714695866103 -0.0839124051818401 -0.0525296076285843 0.0167605815689601 0.133198037037222 0.151655378877742 -0.033024530411974 "delta_6" 0.42 "dtNN"
-0.179800349782163 -0.167106317201004 -0.0819314936914259 -0.0516989870826898 0.0175155904788353 0.13368252594794 0.15147821140692 -0.0322861930091797 "delta_6" 0.422 "dtNN"
-0.178498200889818 -0.166465826678541 -0.0808294424045614 -0.0508737923458332 0.0178641712542355 0.13412946106058 0.151288645801427 -0.0315574076216117 "delta_6" 0.424 "dtNN"
-0.17715682620989 -0.165794825238831 -0.0800721905163045 -0.0492685153174323 0.0188967543152757 0.134540647314451 0.151255858053269 -0.0308379064759781 "delta_6" 0.426 "dtNN"
-0.175776363941825 -0.165091160367973 -0.0793148772019473 -0.0492435727039948 0.0192100748804009 0.134917449194702 0.151187563635213 -0.0301277553336756 "delta_6" 0.428 "dtNN"
-0.174357591266069 -0.163472007600185 -0.0785578307869504 -0.0493252913732735 0.0203146744065663 0.135256583351399 0.151082552640618 -0.0294265278594436 "delta_6" 0.43 "dtNN"
-0.172899625638964 -0.161340076933629 -0.0778002784466341 -0.0493580999147322 0.0210814746119906 0.134539039335122 0.150942806756911 -0.0287342184434498 "delta_6" 0.432 "dtNN"
-0.171403355216817 -0.15918159362114 -0.0770422948907949 -0.0493917826136236 0.0217280152348541 0.133734212296492 0.150766944926163 -0.0280505743837455 "delta_6" 0.434 "dtNN"
-0.169868914583153 -0.156998588602477 -0.076284175559782 -0.0494280830528757 0.0221587099350165 0.132898334604228 0.150554807857045 -0.0273754542767643 "delta_6" 0.436 "dtNN"
-0.168296161585873 -0.154791870818263 -0.0755245292758631 -0.0477272656813876 0.0226281890587051 0.132032830227966 0.150306425662519 -0.0267085831222491 "delta_6" 0.438 "dtNN"
-0.166768973614376 -0.153961056084228 -0.0733890422333013 -0.0451697484500213 0.0228366659064984 0.131138088253283 0.150021633868245 -0.0260500424853 "delta_6" 0.44 "dtNN"
-0.165366253450368 -0.153215173224444 -0.0724542174924505 -0.0453144133484353 0.0230189759007046 0.130213939718854 0.149702041978695 -0.0253994498649908 "delta_6" 0.442 "dtNN"
-0.16392573670874 -0.152435873096374 -0.0718551728052337 -0.0455534323511464 0.0241142328301382 0.129760480181815 0.149346205500931 -0.0247567246394636 "delta_6" 0.444 "dtNN"
-0.162446448995422 -0.151625902585134 -0.0717682134573104 -0.0457944421471449 0.0253128062189345 0.129927187235836 0.148953500246515 -0.0241218303576545 "delta_6" 0.446 "dtNN"
-0.160930365731612 -0.150783667968258 -0.071230426370794 -0.0460346550815127 0.0257635450634157 0.130060741139307 0.148526268098719 -0.0234943715266924 "delta_6" 0.448 "dtNN"
-0.159375240856428 -0.148742792408018 -0.0702821055817636 -0.0455943552518076 0.0261003694629609 0.130160712992863 0.148060919495796 -0.0228742538688285 "delta_6" 0.45 "dtNN"
-0.157783905151499 -0.146528230908031 -0.0693281544121844 -0.0443215416901512 0.0264088561975939 0.130227908270301 0.147559771206019 -0.0222613607293451 "delta_6" 0.452 "dtNN"
-0.156155087125662 -0.144291190551942 -0.0683689177552906 -0.0417890931898728 0.0266906585533402 0.130262524796209 0.147023086831427 -0.0216554706969127 "delta_6" 0.454 "dtNN"
-0.154490446363051 -0.142033351233792 -0.06698243111492 -0.0414210352427824 0.0269465527784354 0.130265464048152 0.146452069404476 -0.0210565261269775 "delta_6" 0.456 "dtNN"
-0.152789108864474 -0.139940639468817 -0.0662512230643554 -0.0417658154789171 0.0271788222691158 0.130235470133725 0.145844511208724 -0.0204643350416884 "delta_6" 0.458 "dtNN"
-0.151213126556222 -0.139093955034326 -0.065457203739151 -0.0420994904066934 0.0273863677056363 0.130173668352429 0.145201886731563 -0.0198788989993046 "delta_6" 0.46 "dtNN"
-0.149675950036539 -0.13821672869499 -0.0644766731783906 -0.0414198016470262 0.0289289296268024 0.130079120786305 0.144524286269408 -0.0192997472784222 "delta_6" 0.462 "dtNN"
-0.148102215704742 -0.137308987866372 -0.0634915946932298 -0.0407474725164567 0.0278540006520466 0.129953109572184 0.143993157043287 -0.0187269676195964 "delta_6" 0.464 "dtNN"
-0.146491771793292 -0.136369614690431 -0.0625023214351756 -0.0401825102946441 0.0278770439652696 0.129795207289471 0.143436760676623 -0.0181604005298381 "delta_6" 0.466 "dtNN"
-0.144846074431701 -0.135187068232705 -0.0615069396604163 -0.0394217099640396 0.0279975428346537 0.128716071108072 0.142846016968322 -0.0175998993146667 "delta_6" 0.468 "dtNN"
-0.143165326623586 -0.132921666540827 -0.0605065597331484 -0.0387694237278188 0.0280990849572142 0.127555470466012 0.142220784627742 -0.0170451295008539 "delta_6" 0.47 "dtNN"
-0.141449883201964 -0.130637381410779 -0.0595020974747583 -0.0381230738411641 0.0281817933266659 0.126370435906753 0.141560667066102 -0.0164962144085899 "delta_6" 0.472 "dtNN"
-0.139700366583431 -0.12833291441247 -0.0585295141295787 -0.0381999336228948 0.0282673637831253 0.125160463053117 0.140864893187193 -0.0159530152056657 "delta_6" 0.474 "dtNN"
-0.137916761508433 -0.12601132499174 -0.0578449765724248 -0.0386278876498642 0.0305917948360098 0.123926600317472 0.140135476433552 -0.0154153450794722 "delta_6" 0.476 "dtNN"
-0.136136635874435 -0.124322267173507 -0.0571633886959606 -0.0390477057326595 0.0313477555433588 0.122691994668535 0.139371234005491 -0.0148830243692243 "delta_6" 0.478 "dtNN"
-0.134514582753456 -0.123364985052901 -0.0564848776724282 -0.0367510260841826 0.0314792658696352 0.122397095094492 0.138571440970466 -0.0143561419075768 "delta_6" 0.48 "dtNN"
-0.13285750269188 -0.122378410841321 -0.0558105669054944 -0.0349912903031985 0.0315960768369752 0.122071418558987 0.13773850824514 -0.0138343224137713 "delta_6" 0.482 "dtNN"
-0.131166769887576 -0.121362693173736 -0.0551396899440024 -0.0343855255078866 0.0316969754321579 0.121714976664499 0.136872312509779 -0.0133175586706386 "delta_6" 0.484 "dtNN"
-0.129443921563506 -0.120317417975823 -0.0541533726775307 -0.0337848487334594 0.031783610407536 0.121327775280372 0.135974145742297 -0.0128058702818576 "delta_6" 0.486 "dtNN"
-0.127688259213145 -0.118390531398708 -0.0527726989090334 -0.0339119413741711 0.0316761835520327 0.120908989482383 0.135043198544217 -0.0122989370896429 "delta_6" 0.488 "dtNN"
-0.125901356780455 -0.116068499374683 -0.0523618741487821 -0.0344177059615366 0.0319165790351563 0.120458284935335 0.13408055365187 -0.0117968132885579 "delta_6" 0.49 "dtNN"
-0.124083756764893 -0.11373049892292 -0.0520809319539384 -0.0349143910877936 0.0319662219734944 0.119976089606719 0.133084949680873 -0.0112994999545476 "delta_6" 0.492 "dtNN"
-0.122233773687158 -0.111377348043913 -0.0518031492673842 -0.0335561244689652 0.0320036591679929 0.119464629742287 0.132058781663996 -0.0108065769192613 "delta_6" 0.494 "dtNN"
-0.120357279329317 -0.109246705884398 -0.0511937336772801 -0.0337227113406732 0.0320302281899725 0.11892118615026 0.131002924977721 -0.0103182658070772 "delta_6" 0.496 "dtNN"
-0.118670300646465 -0.108237897264017 -0.0505494424642747 -0.0338873217328004 0.0320470477033259 0.118346021619086 0.129916657612216 -0.00983444489769904 "delta_6" 0.498 "dtNN"
-0.116953077638404 -0.107201251920951 -0.0499107529623772 -0.0340499118550911 0.0320548982552271 0.117739519894495 0.128800741827925 -0.00935493532232988 "delta_6" 0.5 "dtNN"
-0.115205212762165 -0.106138732663842 -0.0495713613984078 -0.0338893885910133 0.0320549375318695 0.117040891315874 0.127732158813167 -0.00887971744043072 "delta_6" 0.502 "dtNN"
-0.11342858648495 -0.105047744101035 -0.0486456341900917 -0.0326847746792145 0.0337793907727927 0.115631563616397 0.126703131697365 -0.00840862266786405 "delta_6" 0.504 "dtNN"
-0.111622936076164 -0.103058197130172 -0.0480188567596674 -0.0302759534963908 0.0359384165222345 0.114206833719671 0.125642616808258 -0.00794165018583782 "delta_6" 0.506 "dtNN"
-0.109789095975327 -0.100717544303359 -0.0480430583120915 -0.0308174741553875 0.036541582225456 0.112766090735457 0.124552233055855 -0.00747879361959311 "delta_6" 0.508 "dtNN"
-0.107927686039674 -0.0983641016604262 -0.0473206785451532 -0.0311302306773575 0.0353973633283301 0.111311542793422 0.123432909718648 -0.00701998250124389 "delta_6" 0.51 "dtNN"
-0.106040542055628 -0.0959991315894381 -0.0463074949756527 -0.0300414582400206 0.0341336013311947 0.109843376407216 0.122285042921178 -0.00656521119771988 "delta_6" 0.512 "dtNN"
-0.104228866020185 -0.0943321653116325 -0.0455581344091101 -0.0289455438107348 0.0328793017145276 0.108922623836989 0.121108674447968 -0.00611426211679468 "delta_6" 0.514 "dtNN"
-0.102509341792819 -0.0933058623892814 -0.0450705131722577 -0.0280643081029904 0.0334803169999052 0.10815711018698 0.119904743441067 -0.00566731090271419 "delta_6" 0.516 "dtNN"
-0.100763977022818 -0.0922549869669079 -0.0446519386144981 -0.0269383171519497 0.0356100443230432 0.107359789621809 0.118675150364643 -0.00522408206796092 "delta_6" 0.518 "dtNN"
-0.0989911212277695 -0.0911819886375383 -0.0440730458855989 -0.0256254986544862 0.0368699054828761 0.106532013004635 0.117417382632405 -0.00478474090403317 "delta_6" 0.52 "dtNN"
-0.0971938990165744 -0.0895006997864525 -0.0434411413278309 -0.0246711873979987 0.0369108530066649 0.105671719566765 0.116136402473967 -0.0043490111372635 "delta_6" 0.522 "dtNN"
-0.0953721067345105 -0.0871756790513306 -0.0425923952887468 -0.0239678015901649 0.0369493959168534 0.104781086567819 0.114830108423915 -0.00391717788586793 "delta_6" 0.524 "dtNN"
-0.0935271000441037 -0.0848433587702566 -0.0420146608224023 -0.0231971624762206 0.036985897520601 0.103861112509735 0.113500875531787 -0.00348902587737167 "delta_6" 0.526 "dtNN"
-0.0916592905300467 -0.0825027532384801 -0.0416231498441233 -0.0220601126701906 0.0370205529927201 0.102908815718466 0.11214870082792 -0.00306455872946056 "delta_6" 0.528 "dtNN"
-0.0899226881487487 -0.0811017108585848 -0.0409782001870966 -0.0214273004309677 0.0370551775150205 0.101925817412826 0.110775375648585 -0.00264373958994696 "delta_6" 0.53 "dtNN"
-0.0882319996655402 -0.0801195920660998 -0.0403209357885776 -0.020995386826812 0.0376496633504445 0.100910574862221 0.109381326589815 -0.00222662236021219 "delta_6" 0.532 "dtNN"
-0.0865201966871059 -0.0791160283937615 -0.0396508688664017 -0.0196352271566749 0.0371240867067582 0.0998639977235486 0.107966942478277 -0.00181305975823363 "delta_6" 0.534 "dtNN"
-0.0847857905507807 -0.0779779503169892 -0.0389658707359904 -0.0188184473894475 0.0371598215828191 0.0987870942768198 0.106534065707372 -0.00140312897332714 "delta_6" 0.536 "dtNN"
-0.0830301479159918 -0.0757036973751717 -0.0382694435770147 -0.0177506207808754 0.0371979167329919 0.0976778233077692 0.10508323939929 -0.000996908098735185 "delta_6" 0.538 "dtNN"
-0.0812553449970456 -0.0734237393730552 -0.0376296621763174 -0.0166198901645269 0.0372368625231896 0.0965395242027365 0.103615248579697 -0.000594327234482309 "delta_6" 0.54 "dtNN"
-0.0794611873308895 -0.0711386251659077 -0.0368958520178433 -0.0167063974785062 0.0372772678026905 0.0951133446162271 0.102132912036609 -0.00019541535123583 "delta_6" 0.542 "dtNN"
-0.0778108865257954 -0.0698967925605954 -0.0361677164382456 -0.0163858621914353 0.0379300961744389 0.0935575894331917 0.100634764228046 0.00019984549048228 "delta_6" 0.544 "dtNN"
-0.0762062124690533 -0.0690102826366454 -0.0354451283322266 -0.0152599372729421 0.0399363941317961 0.09200098199925 0.099123042304429 0.000591542793416282 "delta_6" 0.546 "dtNN"
-0.0745813566975682 -0.0681056290995196 -0.0348141819165724 -0.0141357363949286 0.0419086842540053 0.0904417013827495 0.0975979626599393 0.000979524869675548 "delta_6" 0.548 "dtNN"
-0.0729404883726669 -0.066474880689592 -0.0343443626742278 -0.0135752243635067 0.0419680966262695 0.0889165883612196 0.0960618319895969 0.00136398202412687 "delta_6" 0.55 "dtNN"
-0.0712813106149778 -0.0642781926148854 -0.0338811278974049 -0.0124798928416929 0.0406830728126837 0.0876978264373667 0.0945139186666272 0.00174460747915531 "delta_6" 0.552 "dtNN"
-0.0696059153770813 -0.0620786752406328 -0.0332151088487886 -0.012542339232325 0.0394130894785691 0.0864506446846977 0.09295764782382 0.00212140923244086 "delta_6" 0.554 "dtNN"
-0.0680296686748324 -0.0608072263743945 -0.0332698137654153 -0.0123692524076288 0.0385773436846254 0.0856789808608056 0.0913933557912743 0.00249449916398761 "delta_6" 0.556 "dtNN"
-0.0665570048607923 -0.0600536281167825 -0.0326990552703877 -0.0112913429583651 0.040556859779091 0.0849771529959802 0.0898216875611502 0.00286377959510479 "delta_6" 0.558 "dtNN"
-0.0650678143863663 -0.0592855602479062 -0.0320962101150555 -0.0102151498601485 0.0425046410625883 0.0846325752463728 0.0882432391598007 0.0032293879308876 "delta_6" 0.56 "dtNN"
-0.0635634202953045 -0.0574687983344934 -0.0314520297850788 -0.0102201741945827 0.0442505989311173 0.0836482713134518 0.0866589817606783 0.00359118034220159 "delta_6" 0.562 "dtNN"
-0.0620447437189079 -0.0553802705592096 -0.030838711054347 -0.00935487533500701 0.0444006424654904 0.0829526486197705 0.0850712729840338 0.00394912964568722 "delta_6" 0.564 "dtNN"
-0.0605137055226546 -0.0537040552975796 -0.0308282364182715 -0.00826646733986836 0.0445574464542384 0.0820791059106012 0.0836088916730434 0.0043030487427649 "delta_6" 0.566 "dtNN"
-0.0591858346004263 -0.0531091991225972 -0.0299538980818135 -0.00841951253489504 0.0444734153465645 0.0814445710869921 0.0831818847470145 0.00465293542939854 "delta_6" 0.568 "dtNN"
-0.0578666172495629 -0.0525041566608406 -0.0290344979415103 -0.00698363379464606 0.0432104047054233 0.0801806807738712 0.0829304288628487 0.00499885804672437 "delta_6" 0.57 "dtNN"
-0.0565350617187421 -0.0509647566237185 -0.0288069985180792 -0.00723413049763322 0.0434928371035053 0.0786975077710884 0.0826643773433154 0.00534058627699398 "delta_6" 0.572 "dtNN"
-0.0551918465860877 -0.0490126888620958 -0.0291159377448331 -0.00623535816571319 0.0452398984415712 0.07760260630259 0.0823532718442203 0.00567831856087922 "delta_6" 0.574 "dtNN"
-0.0538361350204458 -0.0478843528009698 -0.0281545530091052 -0.00524248696698959 0.0454284850865545 0.077274941010221 0.0819953576108746 0.00601210160936579 "delta_6" 0.576 "dtNN"
-0.0526855933480643 -0.0474531030412215 -0.0273232113133087 -0.00425666179374107 0.045623957599044 0.0772837670735781 0.0818370969131045 0.00634167609772803 "delta_6" 0.578 "dtNN"
-0.0515508408405914 -0.0468056197533582 -0.0274741314879268 -0.0032757824020283 0.0458269081328688 0.0763860176099765 0.0816649700305129 0.00666701297394212 "delta_6" 0.58 "dtNN"
-0.0504063099500933 -0.0450124193494993 -0.0264286646969258 -0.00230197196913084 0.046036532830839 0.0754674593288646 0.0814430427375245 0.00698777522771126 "delta_6" 0.582 "dtNN"
-0.0492523241235423 -0.043728243993485 -0.0261116832489678 -0.00238728093794549 0.0462530339499059 0.0756373375951028 0.0811743683628985 0.00730438128914279 "delta_6" 0.584 "dtNN"
-0.0481785311524638 -0.0434653665328617 -0.025800610271872 -0.00180198940823018 0.0464769046054243 0.0756466750957328 0.0810198877591495 0.00761629624545103 "delta_6" 0.586 "dtNN"
-0.0472487097805423 -0.0430611401211078 -0.0254979834085685 -0.000713745326357818 0.0467082135154162 0.0747712165002367 0.0809586090235878 0.00792374617649167 "delta_6" 0.588 "dtNN"
-0.046309704230693 -0.0414459279407886 -0.0252021533569475 0.000144992793451149 0.046948984705083 0.0738765464213477 0.0808440802671258 0.00822683514058026 "delta_6" 0.59 "dtNN"
-0.0453635209925978 -0.0409514862414097 -0.0248509790737153 0.00147089752874319 0.0471983269947009 0.0741103201084335 0.0806798391927285 0.00852533785837109 "delta_6" 0.592 "dtNN"
-0.0444852992391365 -0.0406559956841641 -0.0244433723557612 0.00242162813906832 0.0474554539877863 0.0745591843725109 0.0804659936595137 0.00881920606395216 "delta_6" 0.594 "dtNN"
-0.0437613183819456 -0.0403450199289447 -0.0243602490292549 0.00231995216084036 0.0477207547397795 0.0737127231506093 0.0804990825848617 0.0091082958760697 "delta_6" 0.596 "dtNN"
-0.0430326924394966 -0.0400205428565108 -0.0240961772093847 0.00222742686427413 0.0479939801734861 0.0728481255974892 0.0805084817403032 0.00939242914203129 "delta_6" 0.598 "dtNN"
-0.0422968551647969 -0.0396809016134598 -0.0234181755348609 0.00339172953144573 0.0482732894047606 0.0726877828943663 0.0804655496259532 0.0096715259908499 "delta_6" 0.6 "dtNN"
-0.0417145534209797 -0.0387495495216723 -0.0225616813443439 0.00280514065287485 0.0481629334793551 0.0736793138103056 0.0803698203016132 0.00994569334291123 "delta_6" 0.602 "dtNN"
-0.041196366429735 -0.0387833501644337 -0.021759911197706 0.00347335542386584 0.0463010133764878 0.0732329791085286 0.080238062880692 0.0102148759763674 "delta_6" 0.604 "dtNN"
-0.0406720434072179 -0.0385702408246127 -0.0219088537758336 0.00429842058433338 0.0445335897411069 0.0724055075705808 0.0803831823897323 0.0104790192738354 "delta_6" 0.606 "dtNN"
-0.0402408910737309 -0.0378195630386748 -0.021523579131606 0.00511303508532601 0.0426270727503922 0.0715582254830905 0.0804733197867694 0.010738150428383 "delta_6" 0.608 "dtNN"
-0.0399206056149464 -0.0377749609638515 -0.0208540153539076 0.00690013891863728 0.0422760187751228 0.0724838427857851 0.0805111397074344 0.0109919304433343 "delta_6" 0.61 "dtNN"
-0.0395975636811627 -0.0373537290732013 -0.0206663039045445 0.00871114218492675 0.0405668564770293 0.0733365131205083 0.0804972782465337 0.0112402638899907 "delta_6" 0.612 "dtNN"
-0.0393543386163187 -0.0369349630551687 -0.020422563129048 0.00955559744623846 0.0387140354638763 0.0725574559285445 0.0804324674516695 0.011483082506335 "delta_6" 0.614 "dtNN"
-0.039215746614532 -0.0366134894539836 -0.0200746306522162 0.00901724225157197 0.0395516781324956 0.0724431240904426 0.0806464222922837 0.0117204371051576 "delta_6" 0.616 "dtNN"
-0.0390757465978733 -0.0362776074617167 -0.0197371401402487 0.0098568600661002 0.0381630727122679 0.0728364383091817 0.0808272968048288 0.0119521458064945 "delta_6" 0.618 "dtNN"
-0.0389876492100625 -0.0361846808662281 -0.0194084371961282 0.0100164230619189 0.0362498234735968 0.0732351013898251 0.0809560934249267 0.0121785517568424 "delta_6" 0.62 "dtNN"
-0.039006976918883 -0.0363551615823108 -0.0190886926394389 0.0113054269364771 0.035844368715463 0.0736397759177305 0.0810313833438705 0.0123992738401231 "delta_6" 0.622 "dtNN"
-0.0390238721069482 -0.0358070611552221 -0.0188578944025847 0.0114897639319712 0.0361344115360789 0.0740476031665109 0.0810584584194416 0.0126141318552411 "delta_6" 0.624 "dtNN"
-0.039040552347847 -0.0352592086941934 -0.0184792719341318 0.012002856484819 0.0352802649174794 0.0744589356490033 0.0812529422922428 0.0128230056112984 "delta_6" 0.626 "dtNN"
-0.0391183524924628 -0.0355013193668769 -0.0178982381405954 0.012714743043583 0.0353481503084723 0.074872161123851 0.0815291000943495 0.0130257656027512 "delta_6" 0.628 "dtNN"
-0.0392654282345966 -0.0358227961881459 -0.0166802910260641 0.0134158912436511 0.0358526107474239 0.0745726306202548 0.0817536438312459 0.0132224265832599 "delta_6" 0.63 "dtNN"
-0.0394126527659673 -0.03614337705823 -0.0165798162365498 0.0139646152699902 0.0354251794983407 0.0740179170645315 0.0819275215117999 0.0134130488641098 "delta_6" 0.632 "dtNN"
-0.0395595920009646 -0.0359025971118996 -0.0164879270661101 0.0147815448258569 0.0360234505212761 0.0751461129418288 0.0820503653943107 0.0135976912732017 "delta_6" 0.634 "dtNN"
-0.0397050087290778 -0.0355655189501132 -0.0164032473481822 0.0148448040518235 0.0369390278554514 0.0762289187256656 0.0821446311952341 0.0137761722090516 "delta_6" 0.636 "dtNN"
-0.0398510062952848 -0.035228011346039 -0.0163266218079982 0.0141042682834498 0.0367698099032396 0.0763252637425264 0.0825196764285128 0.0139483161465554 "delta_6" 0.638 "dtNN"
-0.0400091523417674 -0.0348930315583007 -0.0162580992253023 0.0127209425634853 0.0383410009795484 0.0757614335587413 0.0828436579857066 0.0141139781001794 "delta_6" 0.64 "dtNN"
-0.0402505726452178 -0.0350332718564692 -0.0155846407808196 0.0128449513737998 0.0390905153756551 0.0751709599098431 0.0831162083614286 0.0142730591967905 "delta_6" 0.642 "dtNN"
-0.0404932731947163 -0.0353427658145016 -0.0149679502328877 0.0121902491333055 0.0383879196044149 0.0756405055909665 0.0833415003933531 0.0144253421136152 "delta_6" 0.644 "dtNN"
-0.0407369822130945 -0.0356509709114359 -0.0151217070681751 0.011801708466177 0.0393945480062772 0.0767652740619953 0.0835176376354451 0.0145710578998867 "delta_6" 0.646 "dtNN"
-0.0409797958789428 -0.0359587760240401 -0.0145195551445382 0.0130142155470339 0.0402008477483318 0.077845768883722 0.0837114575527728 0.0147101862930921 "delta_6" 0.648 "dtNN"
-0.0412233344067692 -0.036265140876836 -0.0140788486138219 0.0132714327448393 0.0398839579361699 0.0775194684575606 0.0841316761545057 0.0148427841455507 "delta_6" 0.65 "dtNN"
-0.0414655934747907 -0.0365707061121012 -0.014133061411693 0.0128670839706221 0.0406604990529932 0.077012382522364 0.0845024963652788 0.0149685283886358 "delta_6" 0.652 "dtNN"
-0.0417099823625477 -0.0364596843592326 -0.0141838322571022 0.0123709719381331 0.0414221058071079 0.0773316567719979 0.0848265743668225 0.0150873072307125 "delta_6" 0.654 "dtNN"
-0.0419551777071274 -0.0363307483924469 -0.0142317879529217 0.0123471372459124 0.0419181160340358 0.0778177177368009 0.0851026859915863 0.015198998714092 "delta_6" 0.656 "dtNN"
-0.0422017804198298 -0.0362083604074819 -0.0142780834979834 0.0121364219988196 0.0421749173268597 0.0783411822501709 0.0853335673365698 0.0153033993806734 "delta_6" 0.658 "dtNN"
-0.0424492162446395 -0.036090077843852 -0.014190225182807 0.0126662038902222 0.0425835428461614 0.0794048822227416 0.0855185237873713 0.0154006123009435 "delta_6" 0.66 "dtNN"
-0.0426983583625964 -0.0359785128753853 -0.0135044563470115 0.0123860618488517 0.0433553021598547 0.0793488564505623 0.0859549178831815 0.0154908156432981 "delta_6" 0.662 "dtNN"
-0.0429477126945295 -0.0358737030156939 -0.0134228865180299 0.0125981697274686 0.04341387941707 0.0797754872482186 0.0863700674282996 0.015573907564881 "delta_6" 0.664 "dtNN"
-0.0431971163265725 -0.0357743192418716 -0.0144338167912941 0.0111271781247642 0.0438370966945161 0.0802704856598133 0.0867394679370622 0.0156499232893767 "delta_6" 0.666 "dtNN"
-0.0434479538640606 -0.0356824501758608 -0.0146119897235162 0.0106449136908705 0.0442650036480106 0.0807651548146155 0.0870636326789456 0.0157184837099398 "delta_6" 0.668 "dtNN"
-0.0437011674508736 -0.03559863537944 -0.0145486831616999 0.0105599962533349 0.0448988520245577 0.0812602616851323 0.0873444403967503 0.0157795663467537 "delta_6" 0.67 "dtNN"
-0.0439985016342217 -0.0355241742913039 -0.0157753267647444 0.011284525310127 0.0454276691588368 0.0817531063429973 0.08758166637043 0.0158328278531995 "delta_6" 0.672 "dtNN"
-0.0443075343770114 -0.0355400953145655 -0.0154794693508098 0.0119749556914956 0.0455582578472882 0.0817133371718245 0.0877909718430707 0.015878471221976 "delta_6" 0.674 "dtNN"
-0.0446178378478119 -0.0358039686656975 -0.0157925554686429 0.0116303225784695 0.0459941305944818 0.082585189853799 0.0882404053268326 0.0159165658924189 "delta_6" 0.676 "dtNN"
-0.0449279882619169 -0.0360680364993917 -0.0157423836235576 0.012392920958083 0.0464310735165354 0.0832252525602741 0.0886465793492237 0.0159471363053894 "delta_6" 0.678 "dtNN"
-0.045239313194821 -0.0363308882883535 -0.0156794267915158 0.0116537422573728 0.0468730434911389 0.083714636056895 0.0890100547670707 0.0159703325655135 "delta_6" 0.68 "dtNN"
-0.0455513451255325 -0.0365940799029132 -0.0156662558281138 0.010933384568767 0.0473149577894623 0.0842035737006461 0.0893304367976662 0.0159858362635031 "delta_6" 0.682 "dtNN"
-0.0458645684483854 -0.0368582275978733 -0.0158407098715747 0.0102327357731157 0.047758084786413 0.0846880482046237 0.0896111237683173 0.0159933754527513 "delta_6" 0.684 "dtNN"
-0.0461810533556366 -0.0371233964424438 -0.0154314359385528 0.00955058417725485 0.0482005669625374 0.0844509092704446 0.0898503292919195 0.0159929398094373 "delta_6" 0.686 "dtNN"
-0.0465004492849621 -0.0383038884745908 -0.0153302569738009 0.00965183850218054 0.0486431262767943 0.0841597550174071 0.0900502613822516 0.0159844605077818 "delta_6" 0.688 "dtNN"
-0.0468197465008791 -0.0402919949130013 -0.0152195541995475 0.00866658040435198 0.0490842957949738 0.0839324966833184 0.0902742884884404 0.0159680536353587 "delta_6" 0.69 "dtNN"
-0.0471422167914606 -0.041511740102355 -0.0171161598417763 0.0089974021112289 0.0495244728055411 0.0847561591359258 0.09066130566256 0.0159436341182192 "delta_6" 0.692 "dtNN"
-0.0474653938252201 -0.0430491439525629 -0.0165061807547195 0.00929367134732351 0.0492475389761543 0.0855415315416161 0.0910076495180383 0.0159115810606131 "delta_6" 0.694 "dtNN"
-0.0477902486284341 -0.0433613314138819 -0.0158787692990225 0.00942864205907767 0.0494819669362316 0.0862889463280518 0.0913151343490075 0.015871764085701 "delta_6" 0.696 "dtNN"
-0.0481181088291194 -0.0436755818696959 -0.0152489137952214 0.00906722097873458 0.0502424753714699 0.0869986427239322 0.0915843639452998 0.0158237839153313 "delta_6" 0.698 "dtNN"
-0.0502224261526153 -0.0453567966303603 -0.0149878592670485 0.00871841336840751 0.0509863125329701 0.0871120806185801 0.0918154321753815 0.015767563324764 "delta_6" 0.7 "dtNN"
-0.0523703473169512 -0.0465426176205214 -0.0162064641961935 0.00838096595363802 0.0517097558098056 0.0868716965622129 0.0920099429813244 0.0157030052452089 "delta_6" 0.702 "dtNN"
-0.0545034887075494 -0.0478498253741197 -0.0163551726486432 0.0080553423789167 0.0521390585778199 0.0866142675769075 0.0921700567044885 0.0156301828404763 "delta_6" 0.704 "dtNN"
-0.0566205225423242 -0.0481909659519921 -0.0157940779863425 0.00774111926209864 0.0523276616563043 0.0863411554509013 0.0922958674811534 0.0155491910136743 "delta_6" 0.706 "dtNN"
-0.0587232367389466 -0.0485332644685434 -0.015875786352047 0.00757962564561965 0.0527252411707885 0.0860549806003164 0.0923883739244029 0.0154602391257697 "delta_6" 0.708 "dtNN"
-0.0608080670881117 -0.0493985971458906 -0.0160259467235533 0.00739899451829662 0.0534001944260629 0.0864775026300344 0.0926223175850509 0.0153635052419334 "delta_6" 0.71 "dtNN"
-0.0628766381272291 -0.0497323121963749 -0.0158972172546576 0.00715343747492692 0.0538133394066622 0.0869201306679694 0.0928646330236338 0.0152585604029779 "delta_6" 0.712 "dtNN"
-0.0649256575375083 -0.0500708135430321 -0.0157484372167132 0.00728592525121474 0.0542217572540733 0.0873530776077442 0.0930728908059197 0.0151453851566617 "delta_6" 0.714 "dtNN"
-0.0669567312187133 -0.0504194177094861 -0.0158106069885646 0.0073850451266152 0.0546233796903224 0.0877992196172863 0.0933359667588833 0.0150235494144864 "delta_6" 0.716 "dtNN"
-0.0689686112729311 -0.0507758633948157 -0.0157598799723023 0.00736009796441384 0.0550167264850325 0.0882994155818428 0.0936273703878177 0.0148934934647615 "delta_6" 0.718 "dtNN"
-0.0709576728417306 -0.0511397290074282 -0.0159890311809244 0.00705882842127503 0.0554030512226347 0.0887650622166301 0.0939044934036226 0.0147550155606016 "delta_6" 0.72 "dtNN"
-0.0729264971750098 -0.0523057488669738 -0.0162260236979759 0.00676894412362528 0.0553567588666353 0.0889763648260133 0.0941680919685861 0.0146084131619746 "delta_6" 0.722 "dtNN"
-0.0748738580506735 -0.0526808934602356 -0.0164698167409409 0.00648808347268492 0.0548218509017826 0.0893555129461159 0.0944183218796606 0.0144539290414945 "delta_6" 0.724 "dtNN"
-0.0767993622370011 -0.0530593220021764 -0.0167216630530027 0.00621718192276755 0.0542927672794566 0.0897239462768575 0.094655881336261 0.0142914331177571 "delta_6" 0.726 "dtNN"
-0.0787006797796866 -0.053443252358448 -0.0169799751624641 0.00595653809076213 0.0537690663951933 0.0900782053317897 0.0948776206607751 0.0141208179317175 "delta_6" 0.728 "dtNN"
-0.080579409603515 -0.0538334560349309 -0.0175606088417511 0.0057040338052512 0.0542948918560963 0.0904183239098999 0.0950809864090876 0.0139416346346672 "delta_6" 0.73 "dtNN"
-0.082434288320388 -0.0542294101013989 -0.0183319076654958 0.00627411490085084 0.0548971118491992 0.0907432608663687 0.0952680679242546 0.0137541784287645 "delta_6" 0.732 "dtNN"
-0.0842622629469086 -0.0546321582144691 -0.0186382113987891 0.00607499909163767 0.0554839757876783 0.0910522114147552 0.095435319258107 0.0135582863393546 "delta_6" 0.734 "dtNN"
-0.0861344988101227 -0.0560592207211504 -0.0189549478348031 0.00585447893666224 0.0560547876665024 0.0911243313932828 0.0955846456351797 0.0133541926242338 "delta_6" 0.736 "dtNN"
-0.0882292837129189 -0.0585130375337038 -0.0192827107537684 0.00539296393230115 0.0566116956188868 0.090920292487737 0.0957131514538092 0.0131422362361303 "delta_6" 0.738 "dtNN"
-0.0903031263717406 -0.0609736023026034 -0.0196205456872431 0.00457692115599972 0.0571533011741107 0.090710336466157 0.0958247035872204 0.0129225419604548 "delta_6" 0.74 "dtNN"
-0.0923557329027441 -0.0634411385572542 -0.0199968341385262 0.00437642232847824 0.057679189642086 0.0904988391759893 0.0959172288351349 0.0126949719368178 "delta_6" 0.742 "dtNN"
-0.094386094604994 -0.0659128817983879 -0.0205972861732724 0.00428712882324478 0.0581896320901338 0.0902836857126563 0.0959894936666446 0.0124590930612866 "delta_6" 0.744 "dtNN"
-0.0963931844710867 -0.0683881774493744 -0.0212206513069724 0.00453381211114257 0.0583106670821312 0.0900668128978019 0.0960395524919377 0.0122151043568258 "delta_6" 0.746 "dtNN"
-0.0983753649866643 -0.0708661032408091 -0.0218678853342364 0.0042267050589111 0.0579494339809268 0.0898524211399496 0.0960657342405986 0.0119628772238374 "delta_6" 0.748 "dtNN"
-0.100335037292707 -0.0733449923733562 -0.0225359789836397 0.00390436814993644 0.0575914333387406 0.089641848435051 0.096067712531767 0.0117025952545463 "delta_6" 0.75 "dtNN"
-0.102269104442368 -0.0758252945406969 -0.0232248720565171 0.00356683791649393 0.0572378016394446 0.0894347624593808 0.0960459096276913 0.011434419022692 "delta_6" 0.752 "dtNN"
-0.104177196841955 -0.0779716211034898 -0.0250645406037572 0.00332593715492457 0.0568853482585137 0.089234591752718 0.0959989930386478 0.0111586988279122 "delta_6" 0.754 "dtNN"
-0.106060026159868 -0.0788149290039583 -0.0255881348978463 0.00317531915551261 0.0565351383863231 0.0890413311914731 0.0959595013021011 0.0108755907647685 "delta_6" 0.756 "dtNN"
-0.107915163206437 -0.0796321989857268 -0.0259669468637667 0.00316739957081102 0.0561866000814708 0.0888561952398139 0.0959654402354819 0.0105847637898555 "delta_6" 0.758 "dtNN"
-0.109744210072044 -0.0804232148731481 -0.0263520689518423 0.00372780118375093 0.0560408550878112 0.0886817668828337 0.0959460306185633 0.0102859652210352 "delta_6" 0.76 "dtNN"
-0.111545168036411 -0.0811882288470557 -0.0269335066925094 0.00300650635214228 0.0564548469497249 0.0885174214597975 0.0958987782815466 0.00997932461515451 "delta_6" 0.762 "dtNN"
-0.113319114995252 -0.0819273654943751 -0.0277233910488062 0.0026338449764336 0.0568536207604924 0.0885710662444639 0.0958257194288537 0.00966490825757647 "delta_6" 0.764 "dtNN"
-0.115064125786505 -0.0826426483660463 -0.0285252804185516 0.0025128278648715 0.0572339369457924 0.0886152685246155 0.0957257912445957 0.00934287823432032 "delta_6" 0.766 "dtNN"
-0.116781351864099 -0.0833322779311246 -0.0289666799254548 0.0023971598300726 0.0575989921711633 0.0886363932556129 0.0955966200319156 0.00901334764452804 "delta_6" 0.768 "dtNN"
-0.118468226523363 -0.0839963537395487 -0.0291689760710151 0.00229642104256966 0.0573839590740116 0.0886334334754026 0.0954389319567028 0.00867718343672353 "delta_6" 0.77 "dtNN"
-0.120125342323143 -0.0846357129391732 -0.02935951506132 0.0022316619070587 0.057111401699751 0.0886075766890286 0.0952552415241785 0.00833370534379574 "delta_6" 0.772 "dtNN"
-0.121754566039513 -0.0862059351288824 -0.0295388769014542 0.00217275186524979 0.0568192505904181 0.0885561938305968 0.0950437714826442 0.00798295374322889 "delta_6" 0.774 "dtNN"
-0.123678332040109 -0.0886676734458578 -0.0297060952066054 0.0021168970056159 0.056507371517296 0.0884768891505925 0.0948015011565444 0.00762488685979876 "delta_6" 0.776 "dtNN"
-0.125594509085975 -0.09112653945598 -0.0300885213837664 0.00206583239497138 0.0561777345770511 0.0883707511968119 0.0945282959114713 0.00725944146010988 "delta_6" 0.778 "dtNN"
-0.127482444954186 -0.0935801072424992 -0.0309075043999836 0.00201912271759175 0.0558291093783481 0.0882349520387986 0.0942219847289221 0.006886830937931 "delta_6" 0.78 "dtNN"
-0.129343264739774 -0.0960274483383172 -0.0311207694229279 0.00197607594599392 0.0554605817158917 0.0880700190345045 0.0938837246243278 0.00650707066630433 "delta_6" 0.782 "dtNN"
-0.131174719878799 -0.0984690125166985 -0.0314380734023439 0.00193800831743673 0.0550726264540328 0.0878770930166322 0.0935121593918662 0.0061208417223944 "delta_6" 0.784 "dtNN"
-0.132976927865008 -0.100902011123123 -0.031899684471094 0.00190276070660234 0.0546665524346275 0.0876880916921399 0.093108545603912 0.00572820481325387 "delta_6" 0.786 "dtNN"
-0.13475029973013 -0.103325828197966 -0.0323658723535512 0.00212426959380818 0.0547888772678438 0.0877292679009432 0.0926701961001111 0.00532911192239949 "delta_6" 0.788 "dtNN"
-0.13649264447291 -0.10574010022818 -0.0328375460918783 0.00184492063358777 0.0550264825312111 0.0877853272227662 0.0921991666579052 0.00492317889510209 "delta_6" 0.79 "dtNN"
-0.138206006898812 -0.108143433178917 -0.0333132807723143 0.00182051168936748 0.0552467368250248 0.0878595598896434 0.0916943846139593 0.00451076487732123 "delta_6" 0.792 "dtNN"
-0.13988762046992 -0.109948598735577 -0.0337949780959744 0.00180095476881004 0.0554505454775477 0.0879489724776545 0.0911526655299526 0.00409142442551426 "delta_6" 0.794 "dtNN"
-0.141539801675965 -0.110562188331024 -0.0342808330307665 0.00129792578410348 0.0556362777587303 0.0880551359522734 0.090575712768082 0.00366565089095412 "delta_6" 0.796 "dtNN"
-0.143158863570403 -0.111150452425365 -0.0347720095316065 0.00125093067882909 0.0558054129171655 0.0876003036184088 0.0899641533557325 0.0032339732331345 "delta_6" 0.798 "dtNN"
-0.144748586420131 -0.111713168680113 -0.0352675443810223 0.00120956061661082 0.0559574786527313 0.0868265142311844 0.0899828399151084 0.00279626043311497 "delta_6" 0.8 "dtNN"
-0.146305736861388 -0.112250217763814 -0.0357688062043824 0.00117145752745684 0.056092525666484 0.0860180433960369 0.0900800074553654 0.00235312870554547 "delta_6" 0.802 "dtNN"
-0.14783052676078 -0.112762084653689 -0.0362740531216552 0.00113687723675648 0.0562107133572214 0.085171549870529 0.0901954282457862 0.0019040607719358 "delta_6" 0.804 "dtNN"
-0.149323600267747 -0.113250110946287 -0.0367831630809238 0.00114901247462273 0.0562602234695011 0.0851840188214192 0.0903287159529491 0.00144920071921463 "delta_6" 0.806 "dtNN"
-0.150784354970515 -0.113712137823402 -0.0372960054462269 0.00119731077676677 0.0556839605817281 0.0853569121499089 0.0904789429930186 0.000988237359522771 "delta_6" 0.808 "dtNN"
-0.152213212033896 -0.114150860925452 -0.0388286290798423 0.00124791340945773 0.0550896390836084 0.0855047721787443 0.0906460710432202 0.000521533919837788 "delta_6" 0.81 "dtNN"
-0.153610662524972 -0.11456632016624 -0.0408186696900896 0.00130015802082595 0.054476854686053 0.0846264975892597 0.0908288052746273 4.92384448429913e-05 "delta_6" 0.812 "dtNN"
-0.154974167971573 -0.114956972616559 -0.0423952475233685 0.00146763206843048 0.0538456429179887 0.0837085097591368 0.091029124305166 -0.000428242201735696 "delta_6" 0.814 "dtNN"
-0.156432641802094 -0.117011392504599 -0.0429486585026275 0.00177100625027504 0.0531961994029333 0.0829958738901535 0.0912456182109247 -0.000910339944725839 "delta_6" 0.816 "dtNN"
-0.158076826136009 -0.119308231977399 -0.0435059882437779 0.0015938876905861 0.0525286378360427 0.082257017323611 0.0914779602712408 -0.00139747275556833 "delta_6" 0.818 "dtNN"
-0.159687299071647 -0.121589623392139 -0.0440666358907489 0.00153543457786043 0.0518427114026578 0.0813505949908173 0.0917236947494702 -0.00188931380872796 "delta_6" 0.82 "dtNN"
-0.16126778785776 -0.123853370287632 -0.0446307410275421 0.00105425930417324 0.0514988546981925 0.0804036165535202 0.0919836779666099 -0.00238641808732139 "delta_6" 0.822 "dtNN"
-0.162812779620216 -0.126099341486336 -0.0451974968180646 0.00131000633104006 0.0515123895363216 0.0797557640816633 0.092254421423811 -0.00288850859504017 "delta_6" 0.824 "dtNN"
-0.164325641174014 -0.128325656831136 -0.0457681302383685 0.00156260871145586 0.0515088427407669 0.0797773820607965 0.0925382245919917 -0.00339546437799618 "delta_6" 0.826 "dtNN"
-0.165805863629296 -0.13053178662687 -0.0463413721236469 0.00180617641784686 0.0514879645539463 0.0797903923085534 0.0928317308200393 -0.0039067311209038 "delta_6" 0.828 "dtNN"
-0.167252281042168 -0.132716167454539 -0.0469182252472919 0.00188005468881969 0.0514500358566116 0.0797884958773598 0.0931372522173184 -0.00442218253835049 "delta_6" 0.83 "dtNN"
-0.16866617571335 -0.134877516909617 -0.0474981974613987 0.00195500815293059 0.0513950006652683 0.0797759240358813 0.0934526499568593 -0.00494146338667635 "delta_6" 0.832 "dtNN"
-0.17004476641598 -0.137018751905977 -0.0480810095177857 0.00203228418753931 0.0513229190428464 0.0797496395413029 0.0937760714797298 -0.00546455164661322 "delta_6" 0.834 "dtNN"
-0.171390312338153 -0.139133855562508 -0.0483321734429865 0.00179698186583033 0.0512342651219247 0.0797079042756983 0.0941070301386338 -0.00599160264507835 "delta_6" 0.836 "dtNN"
-0.172702826198962 -0.139925876339201 -0.048219623143011 0.00186457865654677 0.0507273736525558 0.0796502658482363 0.094444046799024 -0.00652270788706232 "delta_6" 0.838 "dtNN"
-0.173980704445458 -0.140250859673023 -0.0480973890208444 0.0019883234720518 0.0499835831762294 0.0795758422875343 0.094785242251106 -0.00705800644403291 "delta_6" 0.84 "dtNN"
-0.175224422740631 -0.140548572003005 -0.0487987396659613 0.00201551119113952 0.049214649297493 0.0794837988788171 0.0951298869306025 -0.00759688663318888 "delta_6" 0.842 "dtNN"
-0.176434509405488 -0.140822441036207 -0.0495379002148058 0.001853812873154 0.0484213142470276 0.079372632908179 0.0954799506395172 -0.00813917557642166 "delta_6" 0.844 "dtNN"
-0.177611187791183 -0.141071673658574 -0.0502790058530529 0.0013652862734358 0.0476040352276714 0.0792443459877186 0.0958315162609786 -0.00868447553615271 "delta_6" 0.846 "dtNN"
-0.178752850980613 -0.141295669111051 -0.0510240784351292 0.00127794698601824 0.0467621499493942 0.0790963328652459 0.0961849748735331 -0.0092322523995031 "delta_6" 0.848 "dtNN"
-0.179860713592298 -0.141495301727504 -0.0517729853058051 0.00132457160786204 0.0458956647686395 0.078929247827338 0.0965390719041106 -0.00978316349486668 "delta_6" 0.85 "dtNN"
-0.180934394901267 -0.141669086155534 -0.0525239473120303 0.000988531008184967 0.0450052546883248 0.0787397325693089 0.0968924057623683 -0.0103368584372132 "delta_6" 0.852 "dtNN"
-0.181974248151293 -0.141820462208801 -0.0532787021891294 -0.000492687875449649 0.0440891639163141 0.078527964686069 0.0972424701813661 -0.010893773008732 "delta_6" 0.854 "dtNN"
-0.182980078130391 -0.141948286832694 -0.054035032467324 -0.00112447597670196 0.0431490471206044 0.0782942974431913 0.0975892304962525 -0.0114534054765495 "delta_6" 0.856 "dtNN"
-0.183952094845137 -0.142050648801594 -0.0547935248899425 -0.00140391993316735 0.0421830416217139 0.0780358027075136 0.0979307129005511 -0.0120157322359039 "delta_6" 0.858 "dtNN"
-0.184890913520662 -0.14222007433655 -0.0555535769022207 -0.00133853686285224 0.0411925543284937 0.0777547348066985 0.0982676536084544 -0.0125799999889126 "delta_6" 0.86 "dtNN"
-0.185929215377098 -0.144138988504402 -0.0563149463720657 -0.0012663967748785 0.0402671322991071 0.0774511395532791 0.098600367531696 -0.0131460033095507 "delta_6" 0.862 "dtNN"
-0.187114110834434 -0.146030243363729 -0.0570634365858882 -0.00119142731828326 0.0401017403742803 0.0771223253919313 0.0989241427167014 -0.0137138518136207 "delta_6" 0.864 "dtNN"
-0.188262450872086 -0.147891881214563 -0.0576723738107817 -0.00111230283777997 0.0398775720612541 0.0767695893579206 0.0992406169557114 -0.014283321364033 "delta_6" 0.866 "dtNN"
-0.189379218130705 -0.149723842313404 -0.0582819664760171 -0.00211973460927628 0.0378660291523314 0.076477599477762 0.0995468702524913 -0.0148548522306692 "delta_6" 0.868 "dtNN"
-0.190457606683829 -0.151527467310409 -0.0588915439067319 -0.00316621214820434 0.0362260031075798 0.0767523381757982 0.0998407959265806 -0.0154282049580133 "delta_6" 0.87 "dtNN"
-0.191503125363299 -0.153301726897754 -0.0595011470853812 -0.00422133947964465 0.0359538396929837 0.0770456723750399 0.100124557682689 -0.0160032425343704 "delta_6" 0.872 "dtNN"
-0.192513689807905 -0.155045367576841 -0.0601114033185192 -0.00528408551412385 0.0357051700226612 0.0773570653837894 0.100394456821086 -0.0165794984391109 "delta_6" 0.874 "dtNN"
-0.193489278415843 -0.156757984541912 -0.0607221780520101 -0.00598601786541941 0.035174857392088 0.0776874394259228 0.100650588190052 -0.0171568234493626 "delta_6" 0.876 "dtNN"
-0.194428594484602 -0.15843727986638 -0.0613323668880832 -0.00585360008475655 0.0343682316099936 0.0780340975627605 0.100894007837902 -0.0177346746027834 "delta_6" 0.878 "dtNN"
-0.19533382286367 -0.160085095690465 -0.0619425774924046 -0.00571456422102445 0.0328999039517892 0.0783963466852031 0.101121717374536 -0.0183130913338662 "delta_6" 0.88 "dtNN"
-0.196203081449147 -0.161699783985237 -0.0625523369796371 -0.0055712267761816 0.0317328217884583 0.0787730630368726 0.101470425692703 -0.0188923310509607 "delta_6" 0.882 "dtNN"
-0.197038714358177 -0.163282341871688 -0.0631607475645326 -0.00542029668910204 0.0305467874898504 0.0791633128827409 0.10182112406856 -0.0194721389798293 "delta_6" 0.884 "dtNN"
-0.197839149206008 -0.164354958370896 -0.0637688111430775 -0.00526489712436828 0.0298551781775889 0.0795645353720682 0.102160774962993 -0.0200526752864315 "delta_6" 0.886 "dtNN"
-0.198604633553508 -0.164303578618574 -0.0636305633825289 -0.00510276826457179 0.0288144461756406 0.0799756419799296 0.102485907806319 -0.0206336912275013 "delta_6" 0.888 "dtNN"
-0.199336400442139 -0.164227176553975 -0.0635522251380432 -0.00552381666748392 0.0268738833383932 0.0803992814837178 0.102798060826211 -0.0212148598831984 "delta_6" 0.89 "dtNN"
-0.200033092115268 -0.164125036873038 -0.0643615658871113 -0.00667483857311957 0.0256312408106802 0.0808313495456621 0.103096032443881 -0.0217957426242087 "delta_6" 0.892 "dtNN"
-0.20069528997117 -0.16399637766338 -0.0651709692807605 -0.00783283679844871 0.0247478693536176 0.0812723106280662 0.103378336258722 -0.0223760887854488 "delta_6" 0.894 "dtNN"
-0.201323173370124 -0.163841998990325 -0.0659802854235914 -0.00899590500975855 0.0231606202760171 0.0817206504811667 0.103645964520831 -0.0229558658990806 "delta_6" 0.896 "dtNN"
-0.201915613326923 -0.163661762348273 -0.0667867667336091 -0.0101636799784928 0.0217520603291228 0.0821750598424311 0.103894933613764 -0.0235350853157376 "delta_6" 0.898 "dtNN"
-0.202476136143094 -0.163457609136778 -0.0679962949071419 -0.0113371031626732 0.0204373138226897 0.0826326212616335 0.104124299354612 -0.0241140867177944 "delta_6" 0.9 "dtNN"
-0.203000777869017 -0.16322830184953 -0.0685944463875268 -0.0118352852581972 0.0190890418501666 0.0830329074817715 0.104334919559593 -0.0246924493431578 "delta_6" 0.902 "dtNN"
-0.203492992984844 -0.162974559470876 -0.0691982680446426 -0.011570994063434 0.0177749334023198 0.0824675899785472 0.104522539905261 -0.0252701356967021 "delta_6" 0.904 "dtNN"
-0.203950302960069 -0.162695123569262 -0.0699978250143695 -0.0120475516978302 0.0165226845144792 0.081874922107658 0.104691502996806 -0.0258468209155038 "delta_6" 0.906 "dtNN"
-0.20437407141527 -0.162391049831658 -0.0707954342468051 -0.0135534267698239 0.0165061476240782 0.081253449035517 0.104836986183906 -0.0264219949282988 "delta_6" 0.908 "dtNN"
-0.204763305239056 -0.162062131784871 -0.0715916568469264 -0.0150571371144435 0.0165181335516875 0.0806079369762049 0.104960762365465 -0.0269955499431339 "delta_6" 0.91 "dtNN"
-0.205120359158205 -0.161707641404868 -0.0723848305523821 -0.015966589765691 0.0165548751145712 0.0799342438908366 0.105062389785321 -0.0275673191655619 "delta_6" 0.912 "dtNN"
-0.205443537282691 -0.162536543107647 -0.0730491991330073 -0.0165068232260699 0.0156297879898927 0.0792352238307255 0.105138991418044 -0.0281375646833291 "delta_6" 0.914 "dtNN"
-0.205855818879525 -0.163752498786165 -0.0732702823699432 -0.0170462311747018 0.0153295193577965 0.0785100028279646 0.105188215838048 -0.0287063625817338 "delta_6" 0.916 "dtNN"
-0.206375943728039 -0.164935479539062 -0.0734831216719092 -0.0175848432891232 0.0152680206418764 0.0777574552763582 0.105212148613647 -0.0292735039595969 "delta_6" 0.918 "dtNN"
-0.20686196716345 -0.166084429589023 -0.0738786159403374 -0.0194125254154156 0.0151977370531914 0.0769795417915291 0.10520908686607 -0.0298387228791457 "delta_6" 0.92 "dtNN"
-0.20731389684149 -0.167197805421762 -0.0744540880686269 -0.0200318206962738 0.0151182276402093 0.0761764216300467 0.105177830803888 -0.0304017199009594 "delta_6" 0.922 "dtNN"
-0.207731397660094 -0.168277390483284 -0.0750248045691766 -0.0196138840339998 0.014317675115058 0.0753497905495344 0.105121140792409 -0.0309621903412501 "delta_6" 0.924 "dtNN"
-0.208114507015141 -0.169322215506122 -0.0755927624560333 -0.0197304096682456 0.0130436164221301 0.0744998956624696 0.105036381634371 -0.0315198574424616 "delta_6" 0.926 "dtNN"
-0.208461879816999 -0.17033039444258 -0.0761571263213571 -0.0206507029780614 0.01300622189712 0.0746658967385114 0.10492231130805 -0.0320748468492639 "delta_6" 0.928 "dtNN"
-0.20877580559091 -0.171305552717737 -0.0767173873815936 -0.0228272481644036 0.012961711608102 0.0750970804920199 0.104778102306589 -0.0326272322540161 "delta_6" 0.93 "dtNN"
-0.209056375894127 -0.172246093768867 -0.0764468324100114 -0.0230591129145034 0.0129078277128031 0.0755192574223515 0.104661595629659 -0.0331769401874244 "delta_6" 0.932 "dtNN"
-0.209303689736914 -0.173151929555216 -0.0772518090976951 -0.0243234904593357 0.0122067598668884 0.0759322222136745 0.104682421523431 -0.0337239941626386 "delta_6" 0.934 "dtNN"
-0.209517379062582 -0.174024266257567 -0.0780511397385594 -0.0255893592723505 0.0114763736773454 0.0763344407634905 0.104675131667319 -0.0342679961294912 "delta_6" 0.936 "dtNN"
-0.209696251119614 -0.174861670371684 -0.0788458089323334 -0.0268558503374604 0.0114680102946599 0.0767250767405576 0.104638183563422 -0.0348087525568605 "delta_6" 0.938 "dtNN"
-0.209843056833249 -0.175665909963502 -0.0794698911688336 -0.0281224918391132 0.0114525900092891 0.0771042122811403 0.104571988736157 -0.0353459587280509 "delta_6" 0.94 "dtNN"
-0.209955907736636 -0.176435040530333 -0.0800076281228703 -0.0293880378384019 0.0107841132219855 0.0774700212604036 0.104477578896703 -0.0358792173753272 "delta_6" 0.942 "dtNN"
-0.210035876236343 -0.176532902381811 -0.0805418499451289 -0.0306530908774346 0.0106224013411812 0.0778206722587509 0.104352117652844 -0.0364090056667752 "delta_6" 0.944 "dtNN"
-0.210081464144984 -0.175911323544 -0.0810720193481542 -0.0319174197703198 0.0106523718270896 0.07815352101245 0.10419278312663 -0.03693510369448 "delta_6" 0.946 "dtNN"
-0.210095871621795 -0.175262599168642 -0.081597599990706 -0.0331809132774824 0.0102783803102799 0.0784667568203465 0.104003617117758 -0.0374576434918229 "delta_6" 0.948 "dtNN"
-0.210075984650351 -0.174586451737978 -0.082119376268879 -0.0344444301856852 0.0103573316477459 0.0787605946367598 0.103778597384458 -0.0379763369357261 "delta_6" 0.95 "dtNN"
-0.210025488708589 -0.173883229465503 -0.0826362920675227 -0.0357056445871803 0.0104714299328322 0.0790327451184796 0.10352106875769 -0.0384911615273582 "delta_6" 0.952 "dtNN"
-0.209941994165529 -0.173153906295964 -0.0831481888365091 -0.0369653875693701 0.0106252522011996 0.0788819234639988 0.103230630119293 -0.0390017797987692 "delta_6" 0.954 "dtNN"
-0.209826215396574 -0.172398532184597 -0.0834449510576043 -0.0380130563399326 0.0107306267341195 0.0779147173375627 0.102907869067421 -0.0395077400228833 "delta_6" 0.956 "dtNN"
-0.209677202411928 -0.171616591641685 -0.0833580014960864 -0.0388862225707349 0.0107311211072232 0.0769289084493165 0.102553591689899 -0.0400092649015613 "delta_6" 0.958 "dtNN"
-0.209496063237002 -0.170807122621537 -0.083333957086244 -0.0401127137741311 0.0107256535263471 0.0759255433430306 0.102162937564174 -0.0405061169557187 "delta_6" 0.96 "dtNN"
-0.209282398268262 -0.169971178195691 -0.084117432305903 -0.0411700581871353 0.0107169171436033 0.0749040940470083 0.101738935598225 -0.0409985073742559 "delta_6" 0.962 "dtNN"
-0.209038348344165 -0.169109178338669 -0.0848940118811535 -0.0405272410282909 0.0105970433020462 0.0738654016102518 0.101279215159923 -0.0414863868123642 "delta_6" 0.964 "dtNN"
-0.208762358036624 -0.168220853187941 -0.0856636245664119 -0.0410291189773497 0.0100707185671531 0.0728102241696746 0.100784589145882 -0.0419696554642501 "delta_6" 0.966 "dtNN"
-0.208454897724064 -0.167308819322616 -0.0864259712549366 -0.0412394790305566 0.00946994156332404 0.0717380448572071 0.100255835330638 -0.0424482957987876 "delta_6" 0.968 "dtNN"
-0.208116437033501 -0.166367970136667 -0.0854647788570857 -0.04171402582831 0.00836266983114042 0.0706533898921413 0.0996915505994409 -0.0429217397314058 "delta_6" 0.97 "dtNN"
-0.207746968003385 -0.165402165139471 -0.0843876274926358 -0.0427768814650142 0.00806677791987198 0.0695559342101 0.0990945042444562 -0.0433899168110732 "delta_6" 0.972 "dtNN"
-0.207345528400176 -0.164410762311866 -0.0851712263877005 -0.0442733762233174 0.00726706706738489 0.0684484373204006 0.0984641951691236 -0.0438527163467928 "delta_6" 0.974 "dtNN"
-0.206913261889097 -0.164718878724222 -0.0859846074576163 -0.0458923308661436 0.00621635536923781 0.0673287628842429 0.0978001859517574 -0.0443103119771827 "delta_6" 0.976 "dtNN"
-0.206450033593562 -0.165079544146346 -0.0867688259468611 -0.0474928170094238 0.00515532321005308 0.0661999616917608 0.09710134340904 -0.0447625781590367 "delta_6" 0.978 "dtNN"
-0.206061993081506 -0.165409878261175 -0.0869550911054073 -0.0490741130636274 0.00472077089709455 0.065234232725039 0.0963677074302849 -0.0452097507812519 "delta_6" 0.98 "dtNN"
-0.205766693693767 -0.165711874915268 -0.0875150652346972 -0.0506374502601301 0.00466307630752838 0.0652469069634933 0.0956341415077762 -0.0456514959967163 "delta_6" 0.982 "dtNN"
-0.205441285325059 -0.165984976424161 -0.0877072635162974 -0.0521796472248974 0.00437894633772395 0.0652295113769623 0.0950271839065431 -0.0460878754015787 "delta_6" 0.984 "dtNN"
-0.205086711751666 -0.166230126688217 -0.0875655043784507 -0.0514461654965219 0.00346731046792237 0.0651808882195031 0.0943854768109786 -0.0465184510896062 "delta_6" 0.986 "dtNN"
-0.204700562710795 -0.166445718076774 -0.0874305281398222 -0.0524861456377845 0.0025458022617586 0.065100110065951 0.0937083034405393 -0.0469430566507506 "delta_6" 0.988 "dtNN"
-0.204286491434449 -0.166632717427603 -0.0873073870145942 -0.0539306318461912 0.00161431717704985 0.0649843136404098 0.092993585528266 -0.0473619529380806 "delta_6" 0.99 "dtNN"
-0.203840227477053 -0.166790151546893 -0.0871937875006665 -0.0552932291212469 0.000671803273279536 0.0648341250972622 0.0922426431329921 -0.0477747910313592 "delta_6" 0.992 "dtNN"
-0.203364452016038 -0.166921109203905 -0.0876885076373403 -0.055948124769404 0.00118738626852266 0.0646453609865709 0.0914530868968404 -0.0481820284077113 "delta_6" 0.994 "dtNN"
-0.202860537098325 -0.167024701568365 -0.0884668843198116 -0.0570708471331867 0.000327417487149595 0.0644198670305813 0.0906280268796893 -0.0485833669698739 "delta_6" 0.996 "dtNN"
-0.202325778799279 -0.167101032477408 -0.0892372273769646 -0.0581751414792344 -0.000541577015767292 0.0641562197991357 0.0897661781881398 -0.0489788494481238 "delta_6" 0.998 "dtNN"
-0.201764841516558 -0.167152653006885 -0.0899981893159882 -0.059258026405105 -0.00142029619905615 0.0638553295462818 0.0888677022307036 -0.0493683795170443 "delta_6" 1 "dtNN"
-0.201173783925314 -0.16717824337902 -0.0907492472809365 -0.060413646729772 -0.00231092308175362 0.0635165058820657 0.087935398810699 -0.0497516589761886 "delta_6" 1.002 "dtNN"
-0.200554364092933 -0.16717618924109 -0.0914925584017119 -0.0616461615921908 -0.00321009308049602 0.0631402705822401 0.0869702425234724 -0.0501286663143636 "delta_6" 1.004 "dtNN"
-0.19990700613096 -0.167148992409145 -0.0910946368437684 -0.0628530901487032 -0.00411923978001427 0.0627239512132478 0.0859710114036354 -0.050499327277365 "delta_6" 1.006 "dtNN"
-0.199231279029555 -0.167097474330787 -0.090947479628904 -0.0633732249239327 -0.00355629505912969 0.0622665397825892 0.0849399030247833 -0.0508636856663358 "delta_6" 1.008 "dtNN"
-0.198527635047533 -0.1657776109129 -0.0903370370662546 -0.0643411920769763 -0.00376385492333375 0.0617689016423986 0.0838731218046214 -0.0512218428630883 "delta_6" 1.01 "dtNN"
-0.197794609264831 -0.16443186469266 -0.0904325434127606 -0.0653516254376409 -0.00459394562350968 0.061227934234257 0.082772985240215 -0.0515737515792061 "delta_6" 1.012 "dtNN"
-0.197036310093205 -0.163059489250351 -0.0910970961580895 -0.0661931732662233 -0.0054331263212376 0.0605878354188931 0.0816404137227471 -0.0519197869899325 "delta_6" 1.014 "dtNN"
-0.196250975208611 -0.161661572353721 -0.0917493899999982 -0.0670778581790858 -0.00628201968845798 0.0593538041530071 0.0804787452347853 -0.0522593133545872 "delta_6" 1.016 "dtNN"
-0.195439554620046 -0.160239203198361 -0.092492670320088 -0.0679332894204192 -0.00713986095122687 0.0581200066440029 0.0792870596300657 -0.052592266647584 "delta_6" 1.018 "dtNN"
-0.194600107832943 -0.158792757151964 -0.09322590337645 -0.0687553776101275 -0.00800658616689742 0.0568857696859577 0.0780675919527796 -0.0529186265535452 "delta_6" 1.02 "dtNN"
-0.193734121952191 -0.157320237824464 -0.0933129330645266 -0.0695476057738045 -0.00888188257368938 0.0556530748947743 0.0768224057518372 -0.0532383995007062 "delta_6" 1.022 "dtNN"
-0.192842382814102 -0.155822383679123 -0.0925790630438545 -0.0702811364100318 -0.00908521862277689 0.0544218711592075 0.0755475429833641 -0.0535517206105892 "delta_6" 1.024 "dtNN"
-0.191923830279018 -0.154300618019297 -0.0926314980347951 -0.0709080361831091 -0.00783379531917983 0.0531915564431846 0.0742449591258634 -0.0538586188478583 "delta_6" 1.026 "dtNN"
-0.190980124151768 -0.152754736583478 -0.0934591288703395 -0.0715047114604368 -0.00842744142827534 0.0519622389198604 0.0729170182892271 -0.0541592560874154 "delta_6" 1.028 "dtNN"
-0.190010503597047 -0.151184888482617 -0.0942075666445306 -0.0720708134480548 -0.00922584234711088 0.0507344985530387 0.0715635129824959 -0.0544533866951606 "delta_6" 1.03 "dtNN"
-0.18901727076673 -0.149591695409417 -0.0939743799977675 -0.0718214149220509 -0.00983742977527635 0.0495121289108311 0.0701876245783379 -0.0547410930661364 "delta_6" 1.032 "dtNN"
-0.187998757451795 -0.14797625163833 -0.0937418089528562 -0.0709866514989383 -0.00976213922600588 0.0482926004224942 0.0687887707556747 -0.0550223822902195 "delta_6" 1.034 "dtNN"
-0.186956596848978 -0.146336905374739 -0.0939739980271033 -0.0720330880178424 -0.00971001377665948 0.0470806144072851 0.067372621612489 -0.0552966752844805 "delta_6" 1.036 "dtNN"
-0.185889286396909 -0.144915717730418 -0.0933857805520391 -0.07321109119694 -0.00968514597781356 0.045873616438276 0.0659344649982607 -0.0555642901252258 "delta_6" 1.038 "dtNN"
-0.184796207895443 -0.144698282030745 -0.0935532335769083 -0.0736372040491331 -0.00968791651079282 0.044673480385059 0.0644774120902636 -0.0558253291354163 "delta_6" 1.04 "dtNN"
-0.183681345442538 -0.144461637148763 -0.0935808275484367 -0.0739084489123087 -0.0102685044619778 0.0434774678540955 0.0630008295328643 -0.0560801521322686 "delta_6" 1.042 "dtNN"
-0.182543165680993 -0.144208243387315 -0.0930521404903304 -0.0741745860387103 -0.011009489761582 0.042287263092299 0.0615072515355122 -0.0563285213736722 "delta_6" 1.044 "dtNN"
-0.181602796234832 -0.143940671066083 -0.0925001770367948 -0.0744350388235513 -0.0113999442487609 0.0411026548946893 0.0599963001989721 -0.0565706257729386 "delta_6" 1.046 "dtNN"
-0.180663424875423 -0.143657221889775 -0.0928263753894147 -0.0746896459280031 -0.00999557639664239 0.0399263049759744 0.0584710036076697 -0.0568061965056235 "delta_6" 1.048 "dtNN"
-0.179703448589201 -0.143357889412597 -0.0935612763771685 -0.0749381706681121 -0.0101469618046917 0.0387580259246516 0.0569349299303348 -0.0570352551550609 "delta_6" 1.05 "dtNN"
-0.178722813969315 -0.143045193503282 -0.0942750977751197 -0.0751812482103801 -0.0103255095304475 0.0375979625815246 0.0553872015983377 -0.0572575728860221 "delta_6" 1.052 "dtNN"
-0.177721054220222 -0.142717385415588 -0.0949694221718382 -0.0755365488918918 -0.0105358361086607 0.0364462912504924 0.0538288133892875 -0.0574733611306842 "delta_6" 1.054 "dtNN"
-0.176698057430506 -0.142373793478166 -0.0956420270178091 -0.0756479569435781 -0.0108325014394609 0.0353036061114815 0.0522588468988521 -0.0576825958649509 "delta_6" 1.056 "dtNN"
-0.175654679629739 -0.142016050233788 -0.0963408262525226 -0.0758000463765316 -0.011507027891953 0.0357658803403449 0.0506793288820404 -0.057885577503241 "delta_6" 1.058 "dtNN"
-0.174592309945148 -0.141644851999005 -0.0969187638050286 -0.0760897788492564 -0.0121904228578102 0.0362869648657922 0.0490912973466457 -0.0580824725766758 "delta_6" 1.06 "dtNN"
-0.173511676929608 -0.141262906080049 -0.0970468023749087 -0.0760258668014184 -0.0128794353858035 0.0369693736503176 0.0474949207625366 -0.0582733590319162 "delta_6" 1.062 "dtNN"
-0.172412372678901 -0.140866972238289 -0.0969377415328703 -0.0763632423626827 -0.0135760868267524 0.0379047933332913 0.0458930743403423 -0.0584577713461393 "delta_6" 1.064 "dtNN"
-0.171294879389644 -0.140459902828473 -0.0970968009296811 -0.0767091043367867 -0.0142784917182296 0.0377385888688566 0.0442898715730835 -0.0586356312671632 "delta_6" 1.066 "dtNN"
-0.170158542801358 -0.139810816441583 -0.0972486715356062 -0.0767377274415724 -0.0133255033055522 0.0372071755708605 0.0426821609280585 -0.0588073175275919 "delta_6" 1.068 "dtNN"
-0.169005029265874 -0.137962430029785 -0.0979680986238849 -0.0767921418935587 -0.0137439103924888 0.0381983619103691 0.04107417542768 -0.0589727243307182 "delta_6" 1.07 "dtNN"
-0.167831630256121 -0.136095950025073 -0.0986959830701534 -0.0766809544777094 -0.0142573852898458 0.037858098041929 0.041687235229957 -0.059131858601649 "delta_6" 1.072 "dtNN"
-0.166642104231635 -0.134212221123585 -0.098782397582152 -0.0768805012829685 -0.0147675843587707 0.0361561341302763 0.0426424486109657 -0.0592849496277583 "delta_6" 1.074 "dtNN"
-0.165435958568353 -0.132311010499121 -0.0986959562662924 -0.0767771297746758 -0.0152729226890049 0.0360092460387126 0.0435992465864824 -0.0594323556704708 "delta_6" 1.076 "dtNN"
-0.164214178179742 -0.130392648437367 -0.0986072177639716 -0.0766882782372826 -0.0157756436505254 0.0346216537575665 0.0445590985274709 -0.0595738207578589 "delta_6" 1.078 "dtNN"
-0.162977795474118 -0.128458028335889 -0.099339258947269 -0.0767514933386673 -0.016275739219777 0.0330102702932704 0.0455207855215485 -0.059709524574482 "delta_6" 1.08 "dtNN"
-0.161726340633888 -0.126509321959874 -0.100076852145379 -0.0763505381229694 -0.0168876265588849 0.03198530048266 0.0464849303259894 -0.0598391588442998 "delta_6" 1.082 "dtNN"
-0.16045915291773 -0.124543065303334 -0.10079945968246 -0.0768731667676317 -0.0175823302660094 0.0329773621937148 0.0474521296398129 -0.0599625991449453 "delta_6" 1.084 "dtNN"
-0.159176453544202 -0.122561739150052 -0.0996434051086206 -0.0767576056629333 -0.0183046465730861 0.0345021878009109 0.0484209991500798 -0.0600802076768489 "delta_6" 1.086 "dtNN"
-0.157877947201959 -0.120564395980666 -0.100417745315907 -0.0765498097483013 -0.0182480393060027 0.0360302303627571 0.049389604631458 -0.0601923154744759 "delta_6" 1.088 "dtNN"
-0.156566240933841 -0.118553104568271 -0.10117648884043 -0.0763130441122883 -0.0187381272020537 0.0375619194976455 0.0503586985902347 -0.0602988762344616 "delta_6" 1.09 "dtNN"
-0.155242178159955 -0.117398388886462 -0.101921205368024 -0.0760459934491977 -0.0192290567590896 0.0390976485671082 0.0513294474723799 -0.0603999478818178 "delta_6" 1.092 "dtNN"
-0.153904972298788 -0.117304061758362 -0.10265094571375 -0.0763638791532361 -0.0197235155419404 0.0403449011866293 0.052299140129122 -0.0604956843327408 "delta_6" 1.094 "dtNN"
-0.152556260009008 -0.117703212069763 -0.103364685612325 -0.076399966766437 -0.0202195395649551 0.0408119753273501 0.0532690556300587 -0.0605860338287835 "delta_6" 1.096 "dtNN"
-0.15119449835286 -0.118089589837035 -0.103642603446354 -0.0761164608447946 -0.0207173082215064 0.0412762297950953 0.0542980543988228 -0.0606708812230018 "delta_6" 1.098 "dtNN"
-0.150053293406399 -0.118470410654699 -0.103674364982833 -0.0758251742368019 -0.0212164134613269 0.0417360483907572 0.0554512693843575 -0.0607503941021247 "delta_6" 1.1 "dtNN"
-0.148954738144856 -0.118845479083194 -0.104188019106147 -0.0755192743426041 -0.0217173780401885 0.0421931832883039 0.0566057878746202 -0.0608245483448601 "delta_6" 1.102 "dtNN"
-0.147845883887261 -0.119217948541557 -0.104123910195368 -0.075208884087083 -0.0222227725238373 0.0426450887312341 0.0577589758419017 -0.0608936643886106 "delta_6" 1.104 "dtNN"
-0.146728001245485 -0.119577870425467 -0.104530785588743 -0.0749360888802517 -0.022731586017765 0.0430926902411731 0.058911524173517 -0.0609578460580712 "delta_6" 1.106 "dtNN"
-0.145601162121642 -0.119923947101608 -0.105308141084638 -0.0745470236647914 -0.0226979092061264 0.0435348218389686 0.0600624040043515 -0.06101735505206 "delta_6" 1.108 "dtNN"
-0.144467358394766 -0.119545251842445 -0.106069936700673 -0.0737003095287823 -0.0237705927384293 0.043972737048013 0.0612112509026519 -0.0610717725475391 "delta_6" 1.11 "dtNN"
-0.143326570064252 -0.119834623079079 -0.106816112953948 -0.0730177915401025 -0.0242998637599896 0.0444048636855033 0.0623575304049998 -0.0611217051683522 "delta_6" 1.112 "dtNN"
-0.142178672598489 -0.120121192612519 -0.107233676984319 -0.0722897010951731 -0.0248341664508731 0.0457432786151828 0.0635013724813381 -0.061166874244076 "delta_6" 1.114 "dtNN"
-0.141024986655625 -0.120397617559172 -0.107446118382839 -0.0719495641843393 -0.0253790360863586 0.0474931429992556 0.0646432000422771 -0.0612073969168881 "delta_6" 1.116 "dtNN"
-0.139861602363354 -0.120664638529936 -0.107684290032081 -0.0718943297096666 -0.0261116221146401 0.0492429851009903 0.0657810984014238 -0.0612434090788524 "delta_6" 1.118 "dtNN"
-0.138694735998432 -0.120925492622842 -0.108155039141676 -0.070986925986964 -0.0268489563768075 0.0509901454042214 0.066915993159123 -0.0612747938652333 "delta_6" 1.12 "dtNN"
-0.137519382063476 -0.121187037591419 -0.108046620500749 -0.0699620906393781 -0.0275895001739669 0.0527354413360013 0.0680455812760958 -0.0613020497116478 "delta_6" 1.122 "dtNN"
-0.136339923022039 -0.1214458061932 -0.108860062282672 -0.0688870687026584 -0.0291283295811513 0.0544771744255383 0.06917168453101 -0.0613252753893895 "delta_6" 1.124 "dtNN"
-0.135156811766323 -0.120533770249398 -0.109711028870439 -0.0682112151832497 -0.0290827343170138 0.0554537623142124 0.0702909511958956 -0.0613448268469624 "delta_6" 1.126 "dtNN"
-0.133970148616839 -0.1208182249645 -0.110544688071183 -0.067052488681365 -0.0298351787492537 0.056007585076967 0.0714055848722048 -0.0613602154463727 "delta_6" 1.128 "dtNN"
-0.132779323694539 -0.121099789761438 -0.110526916902163 -0.065754397903508 -0.0305909369356381 0.0565536909123058 0.0725140461662264 -0.0613717638658792 "delta_6" 1.13 "dtNN"
-0.131585877943766 -0.121369981261765 -0.110960042533852 -0.0653788502563959 -0.0313505812185411 0.0570932277251445 0.0737443394133257 -0.0613794042169559 "delta_6" 1.132 "dtNN"
-0.130388377132803 -0.121630681962839 -0.110811306594122 -0.0656269287283626 -0.0321130601616314 0.0576253195858277 0.0750444593660216 -0.0613830313250899 "delta_6" 1.134 "dtNN"
-0.129186295578758 -0.121637044721878 -0.111381372724862 -0.0649986654180661 -0.0332063472000501 0.058149541240885 0.0763377767295128 -0.0613835600669752 "delta_6" 1.136 "dtNN"
-0.127983485941758 -0.121048581332819 -0.110984854474543 -0.0643565589057569 -0.0347239154873411 0.0586649984805356 0.0776242321328517 -0.0613805622364234 "delta_6" 1.138 "dtNN"
-0.126778506347188 -0.120461866441989 -0.11190942302764 -0.0643065217968487 -0.0362214053805314 0.0591714539448994 0.0789020620515131 -0.0613744077803781 "delta_6" 1.14 "dtNN"
-0.125614439112237 -0.119081272268605 -0.112340790970386 -0.0631821485407664 -0.0362511716694558 0.0596699106194095 0.0801713750860786 -0.0613652255433775 "delta_6" 1.142 "dtNN"
-0.125086222364521 -0.117741034765435 -0.112200905478948 -0.0636127422616752 -0.035968904921685 0.060158797137546 0.0814316485671589 -0.0613530694348819 "delta_6" 1.144 "dtNN"
-0.125323752544563 -0.117982181190479 -0.112663047581039 -0.064414697877757 -0.0367479513919026 0.0610922995375149 0.0826837551133135 -0.0613378040562563 "delta_6" 1.146 "dtNN"
-0.125563476603389 -0.118144969065489 -0.113578273241649 -0.0644423353100956 -0.0375284503142996 0.0629594516399732 0.0839252683981231 -0.0613194890197148 "delta_6" 1.148 "dtNN"
-0.125803112332979 -0.11859994711193 -0.113024243222398 -0.0647727288667028 -0.0383104168274313 0.0648168653128898 0.0851578450287787 -0.0612983779102505 "delta_6" 1.15 "dtNN"
-0.126045487350182 -0.119161866581216 -0.112972457327812 -0.0651947003832347 -0.0390948226394906 0.0666650491706009 0.0863791503304314 -0.0612746391323908 "delta_6" 1.152 "dtNN"
-0.126285902912027 -0.119652119237772 -0.113236465585885 -0.0649630979922646 -0.0398802762946038 0.0685020558242959 0.0875893546769455 -0.0612489606209544 "delta_6" 1.154 "dtNN"
-0.126521264506479 -0.119775049083594 -0.113052588910556 -0.0645066513856632 -0.0411299027012408 0.070327653656713 0.0887878808242932 -0.061220639355332 "delta_6" 1.156 "dtNN"
-0.126754592368446 -0.120473469606668 -0.112863216295288 -0.0645119655126463 -0.0423819860141719 0.0721407771780531 0.0899728078641067 -0.0611902539512023 "delta_6" 1.158 "dtNN"
-0.126992554739209 -0.121166234666028 -0.113656399042923 -0.064512467191749 -0.041548651561313 0.0737227682550923 0.0911467124788656 -0.0611578160573958 "delta_6" 1.16 "dtNN"
-0.127234661009898 -0.121710254669633 -0.113551374845821 -0.0645102956361598 -0.0400615811500349 0.0742950246717881 0.0923068937801552 -0.0611232685149771 "delta_6" 1.162 "dtNN"
-0.127481418920302 -0.122169227127392 -0.112705944208872 -0.0645038136655277 -0.0388720228570385 0.0748562334353683 0.0934543741949441 -0.0610869821812198 "delta_6" 1.164 "dtNN"
-0.127731235117341 -0.122610657280258 -0.113006928745925 -0.0644929401944596 -0.037022270454885 0.0754043392382135 0.0945881501370183 -0.0610486316747584 "delta_6" 1.166 "dtNN"
-0.127981374517537 -0.123078923681857 -0.113119389041475 -0.0647117244758881 -0.0348978988911499 0.0759390130007183 0.0957069522846403 -0.0610090551999635 "delta_6" 1.168 "dtNN"
-0.128230930192769 -0.12374600436352 -0.112888799709624 -0.0659524679755918 -0.0347624409458396 0.0764602325453027 0.0969719014064296 -0.0609674662519206 "delta_6" 1.17 "dtNN"
-0.128489917702858 -0.124395501027993 -0.112515621881371 -0.06719349883232 -0.0345798932459969 0.07696827449296 0.0982676358884635 -0.0609251462434407 "delta_6" 1.172 "dtNN"
-0.128753803050305 -0.125016264983999 -0.112094331435288 -0.0684315203930086 -0.0332741399675802 0.0774620453332027 0.0995489470673967 -0.0608814569987102 "delta_6" 1.174 "dtNN"
-0.129024550451841 -0.125436928851636 -0.112161964665387 -0.0696046867748756 -0.0318387439184269 0.0779405119355377 0.100812449464606 -0.0608364784668354 "delta_6" 1.176 "dtNN"
-0.129303946618209 -0.125841113336141 -0.111906757187869 -0.0704891843634402 -0.0323631646950879 0.0784063970374421 0.10205855407477 -0.060790938198632 "delta_6" 1.178 "dtNN"
-0.129588117126848 -0.126227409094835 -0.111645275091074 -0.0713696205126861 -0.0315446372255337 0.0788565268446736 0.103287510376223 -0.060744119745089 "delta_6" 1.18 "dtNN"
-0.12988135469948 -0.126596751463246 -0.111377919136924 -0.0718180910102345 -0.0325267933379125 0.0792913246772061 0.104498264033247 -0.0606970647425052 "delta_6" 1.182 "dtNN"
-0.130182914970141 -0.127120432056741 -0.111415395279744 -0.0720065809706472 -0.03147995198136 0.0803834148706095 0.105689699345525 -0.0606489893191729 "delta_6" 1.184 "dtNN"
-0.130493946728913 -0.127704556432214 -0.111725088203508 -0.0730356837801662 -0.032316197573139 0.0821525049170773 0.106861694774013 -0.0606001139911934 "delta_6" 1.186 "dtNN"
-0.130813066407247 -0.128270527346141 -0.111438829120432 -0.0740410346477098 -0.0326204722111991 0.0839011254417321 0.108014234073327 -0.0605514394875577 "delta_6" 1.188 "dtNN"
-0.13114133207398 -0.128819634432224 -0.11114698400983 -0.0750255146001892 -0.0330673513503426 0.08562770908883 0.109145737361685 -0.0605026064095234 "delta_6" 1.19 "dtNN"
-0.131470360713479 -0.129222444645148 -0.110849842077164 -0.0759893209750904 -0.0341428226482943 0.0873314270170591 0.110256637399601 -0.0604533980138827 "delta_6" 1.192 "dtNN"
-0.131808315850763 -0.129549461416925 -0.110546585218369 -0.0769136784432831 -0.0345476664808735 0.0890138578295938 0.11134592252048 -0.0604045381787493 "delta_6" 1.194 "dtNN"
-0.132154635182116 -0.12985910436184 -0.110555437174692 -0.0778616399159064 -0.0341645858673665 0.0906723118538793 0.112414684436672 -0.0603553778593882 "delta_6" 1.196 "dtNN"
-0.13251600461989 -0.130152285268031 -0.110559832866362 -0.0779923479304641 -0.0334773124348589 0.0923083481584601 0.113461249768202 -0.0603065887234045 "delta_6" 1.198 "dtNN"
-0.132896462849834 -0.130427175464955 -0.110240781670004 -0.0776464865060859 -0.0329632164422589 0.0939199231419723 0.114486516203603 -0.0602582746628637 "delta_6" 1.2 "dtNN"
-0.133289354736243 -0.130771557392074 -0.109914553827248 -0.0775086086017526 -0.0333799462346732 0.0948870411250133 0.115486539708459 -0.0602101325609933 "delta_6" 1.202 "dtNN"
-0.133690236858985 -0.131230366759266 -0.109868500189147 -0.0783054824692853 -0.0340469090947421 0.0953046340169921 0.116463446485166 -0.0601631141494975 "delta_6" 1.204 "dtNN"
-0.134093983779406 -0.131580488887743 -0.109750918578228 -0.0794442221250691 -0.0340657223639269 0.0957023930767746 0.117416492276216 -0.0601162279961064 "delta_6" 1.206 "dtNN"
-0.134508844513276 -0.131950845399605 -0.109412243605822 -0.080569183790054 -0.0330805249209352 0.0960797008973857 0.118344923387146 -0.0600709060371917 "delta_6" 1.208 "dtNN"
-0.134934507424812 -0.132329114272931 -0.109293040523642 -0.081684080862265 -0.0320933774857171 0.0964385100900889 0.11924893036085 -0.0600264539966163 "delta_6" 1.21 "dtNN"
-0.13537408921499 -0.132715983072948 -0.109204734743412 -0.0816286312762404 -0.0311144582381488 0.0967766396432397 0.12012854217245 -0.0599827343479741 "delta_6" 1.212 "dtNN"
-0.135825309522873 -0.133107016226416 -0.108856789962849 -0.0815628741566146 -0.0301485165183273 0.0970925600872106 0.120986919538514 -0.0599405562017695 "delta_6" 1.214 "dtNN"
-0.136280446223177 -0.13333051331779 -0.108501970149461 -0.0814863587939954 -0.0294617978184912 0.0973885636495355 0.122008053293147 -0.0598988985079724 "delta_6" 1.216 "dtNN"
-0.136742519532321 -0.133509919889195 -0.108139941712096 -0.0814015633174865 -0.0291041326267654 0.0976621348880269 0.123002390174665 -0.059859194134174 "delta_6" 1.218 "dtNN"
-0.137210986893681 -0.133672571780109 -0.107771334411521 -0.0816870043548197 -0.0287597291868682 0.0979152490153608 0.123967829513892 -0.0598209684899489 "delta_6" 1.22 "dtNN"
-0.137691713254472 -0.133817020458459 -0.107396668476816 -0.081342051261897 -0.0284280973947619 0.0981466232952559 0.124904662191585 -0.0597842163016224 "delta_6" 1.222 "dtNN"
-0.138183593107669 -0.133973305781633 -0.107015755844968 -0.0811261887829757 -0.0281166617803619 0.0983556509490293 0.125812471196909 -0.059749736244238 "delta_6" 1.224 "dtNN"
-0.138678661207466 -0.134316398181265 -0.107249230353634 -0.0812147491260549 -0.0278248818106395 0.0985438160361687 0.126691085301752 -0.059716865371592 "delta_6" 1.226 "dtNN"
-0.13917473757473 -0.134642236989901 -0.106865805148409 -0.0810107709477191 -0.0276584547134571 0.0987096249279815 0.127541055897884 -0.0596861341691531 "delta_6" 1.228 "dtNN"
-0.139671337849904 -0.134949321129485 -0.106475501894884 -0.0815397749873019 -0.0282924574455917 0.0990017710747775 0.12836098977049 -0.0596571409017363 "delta_6" 1.23 "dtNN"
-0.140169434874425 -0.135239913588508 -0.106078841361704 -0.0825033932058166 -0.0289283996966092 0.100311041162114 0.129149980533614 -0.0596299879936797 "delta_6" 1.232 "dtNN"
-0.140676782335098 -0.135512054399616 -0.10567526383939 -0.0834734482537502 -0.0295658831650942 0.101587641797662 0.12990913240682 -0.0596054182680954 "delta_6" 1.234 "dtNN"
-0.141189905947849 -0.135767309243424 -0.105265155698267 -0.0844455678942004 -0.030204297480769 0.102828865087964 0.130637773645355 -0.0595831547719391 "delta_6" 1.236 "dtNN"
-0.141703724636342 -0.13600523648616 -0.104849134132723 -0.0846899812731127 -0.0290935367641758 0.104037303987266 0.131332621822533 -0.0595638492721151 "delta_6" 1.238 "dtNN"
-0.14221171345889 -0.136225314417182 -0.104427387201602 -0.0844404449677121 -0.0279086359574989 0.105210004252166 0.131997916619341 -0.0595471649275138 "delta_6" 1.24 "dtNN"
-0.142709808570915 -0.136429385929278 -0.104112328471848 -0.0845558394916048 -0.0267484663439916 0.106348358812652 0.132630041826095 -0.0595327026472787 "delta_6" 1.242 "dtNN"
-0.14320522871237 -0.136614951948173 -0.104510023039206 -0.0851936798966222 -0.0259135383546365 0.107451193633302 0.133230995992154 -0.0595213086934898 "delta_6" 1.244 "dtNN"
-0.143702816999058 -0.136783634314393 -0.105074294929231 -0.0858232867003061 -0.0257763624498955 0.108518749027179 0.133799753561446 -0.0595126421631087 "delta_6" 1.246 "dtNN"
-0.144197767827252 -0.136934738481629 -0.105320203763068 -0.0864436398555611 -0.0256554733791945 0.109551925372043 0.134336706395544 -0.0595066724818511 "delta_6" 1.248 "dtNN"
-0.144684937835353 -0.136966748846248 -0.105736376257595 -0.0870543345748844 -0.0255515198355192 0.11054762514345 0.134838780089267 -0.0595043361502032 "delta_6" 1.25 "dtNN"
-0.145161214049073 -0.136971198382256 -0.105509035340317 -0.0867811132552055 -0.0254538010219463 0.111507066048788 0.135309235584266 -0.0595044603662253 "delta_6" 1.252 "dtNN"
-0.145622152605666 -0.136960793423901 -0.105947385503701 -0.086485022900313 -0.0253657904578755 0.112428429007006 0.135744794269177 -0.0595086478580113 "delta_6" 1.254 "dtNN"
-0.146073899682884 -0.13693385724295 -0.106264748795362 -0.0862345069040862 -0.0252908903648157 0.112759550899028 0.13614624760639 -0.0595162676431713 "delta_6" 1.256 "dtNN"
-0.14651473246786 -0.136890938599803 -0.105936894877929 -0.0859200808390754 -0.025228794071166 0.112696792278575 0.136514642434788 -0.0595271005830137 "delta_6" 1.258 "dtNN"
-0.146949527008245 -0.136832069929828 -0.106607370847043 -0.0856237061138481 -0.0251814485839823 0.112608693807205 0.136848539156079 -0.0595417317579396 "delta_6" 1.26 "dtNN"
-0.147365306354271 -0.136757721017682 -0.107131464632789 -0.0853436638543841 -0.0251432794272395 0.112494387806032 0.137149798245666 -0.0595596018902594 "delta_6" 1.262 "dtNN"
-0.147763347595541 -0.136750629123725 -0.106685989492153 -0.0850811527346083 -0.0251100846878054 0.112352969462815 0.137415936426647 -0.0595813062461584 "delta_6" 1.264 "dtNN"
-0.148141280676819 -0.136813952744011 -0.106363340820052 -0.0854515741179502 -0.0250831275565977 0.112184128473732 0.137648282293799 -0.0596069898125187 "delta_6" 1.266 "dtNN"
-0.148499287281086 -0.136860929180416 -0.106445478805227 -0.0865371419355818 -0.0250653041149094 0.111989325258419 0.137844849903836 -0.0596362735644502 "delta_6" 1.268 "dtNN"
-0.148844286017846 -0.136892466549126 -0.10661677698734 -0.0870558635898778 -0.0254611212084039 0.111767618634839 0.138005702541465 -0.059670291117824 "delta_6" 1.27 "dtNN"
-0.149169220202291 -0.136907700449909 -0.107419709534803 -0.086713578946181 -0.0261075548452913 0.111519838144412 0.138133310347267 -0.0597080143033023 "delta_6" 1.272 "dtNN"
-0.149474000528225 -0.136908086165307 -0.107181352667457 -0.0868359345857659 -0.0267551277640594 0.111245365401202 0.138224444085997 -0.0597504994002356 "delta_6" 1.274 "dtNN"
-0.149752040994596 -0.136893364154401 -0.107478714446441 -0.0872427062460219 -0.0274037646526059 0.110945572215443 0.13828126161052 -0.0597970973867166 "delta_6" 1.276 "dtNN"
-0.150002165414759 -0.136809811856343 -0.107785973232519 -0.087650515071767 -0.028053488021877 0.110619466025977 0.138430976698933 -0.0598475038033349 "delta_6" 1.278 "dtNN"
-0.150229561090784 -0.13665272591948 -0.108100552927527 -0.087617002977476 -0.0287033453222619 0.110265780111134 0.138557373697027 -0.0599024848324486 "delta_6" 1.28 "dtNN"
-0.150435073326913 -0.136482274068237 -0.107941214755133 -0.0874141451109287 -0.0293537151361383 0.109886947450016 0.138646350705893 -0.059961967454249 "delta_6" 1.282 "dtNN"
-0.150616937947978 -0.136297289924621 -0.107809029803615 -0.0884234988256454 -0.0300047277989883 0.109481216092428 0.13869713950949 -0.0600265168953244 "delta_6" 1.284 "dtNN"
-0.150772369988398 -0.136097911830461 -0.108284045876664 -0.0881683267910195 -0.0306558889967244 0.109048848041934 0.13870985062194 -0.0600960969806588 "delta_6" 1.286 "dtNN"
-0.150895808645309 -0.135884951319429 -0.108007708221662 -0.0877547220672247 -0.0313070375166251 0.108591165581537 0.138684758031798 -0.0601700544114888 "delta_6" 1.288 "dtNN"
-0.150987275037721 -0.135658222493935 -0.107688200780911 -0.0873405245011889 -0.0319578696681295 0.108108405506474 0.138621345527729 -0.0602492227705911 "delta_6" 1.29 "dtNN"
-0.151054756392313 -0.135417734118024 -0.107329229110393 -0.0871703093749515 -0.0326088929571537 0.107599699183571 0.138519498791407 -0.0603331916137788 "delta_6" 1.292 "dtNN"
-0.151094323857954 -0.135259158115277 -0.107093571283109 -0.0874182089129087 -0.0332593995281685 0.107066316725235 0.138381346468495 -0.0604216804390217 "delta_6" 1.294 "dtNN"
-0.151108485178987 -0.135160234851573 -0.107407088116376 -0.0872144332096227 -0.0339097311407006 0.106506630291282 0.138206400929254 -0.0605156799573352 "delta_6" 1.296 "dtNN"
-0.151086554852891 -0.135046620269896 -0.107050929395839 -0.0868093564648396 -0.0345584816053981 0.105922241413255 0.137993047383317 -0.0606143080812521 "delta_6" 1.298 "dtNN"
-0.151038013887159 -0.13492052775285 -0.106674078782111 -0.087045115986799 -0.0352073288465643 0.105714043021001 0.13774110795334 -0.0607187377576933 "delta_6" 1.3 "dtNN"
-0.150952745622543 -0.13478109407652 -0.106309956504152 -0.0865682667711984 -0.035247468497841 0.105794594182034 0.1374516473678 -0.0608285483636474 "delta_6" 1.302 "dtNN"
-0.150838229031395 -0.134629042946448 -0.105912880847759 -0.0865171744171138 -0.0351195901541439 0.10583273863476 0.137124231147332 -0.0609433286193341 "delta_6" 1.304 "dtNN"
-0.150696860364416 -0.134464008570734 -0.105679040203798 -0.086014367495194 -0.0350199928173107 0.105829598389515 0.136759071371944 -0.0610639668222854 "delta_6" 1.306 "dtNN"
-0.150526259297737 -0.134255259821203 -0.10659893920857 -0.0857383688684171 -0.03495112492432 0.105783181760706 0.136356907471722 -0.0611897938640178 "delta_6" 1.308 "dtNN"
-0.150322596661848 -0.133951768932792 -0.107224159227089 -0.0853690149793225 -0.0349103178815298 0.105696933052877 0.135918357801766 -0.0613213738456543 "delta_6" 1.31 "dtNN"
-0.15008554013548 -0.133637096541236 -0.106641225175326 -0.0853382082552521 -0.0348984696947721 0.105569645929173 0.135442504618443 -0.0614579411618098 "delta_6" 1.312 "dtNN"
-0.149815262600034 -0.133309831794338 -0.106051909993955 -0.0853004154144253 -0.0349171754774262 0.10540008200829 0.134930333278081 -0.0616000109328996 "delta_6" 1.314 "dtNN"
-0.149515779999693 -0.132972270919357 -0.105454540762538 -0.0849975754679588 -0.0349648879467415 0.105188322453874 0.134380110397609 -0.0617481004553358 "delta_6" 1.316 "dtNN"
-0.149185873861776 -0.132623347652719 -0.104850108978745 -0.0849287575934252 -0.0350424442573947 0.104933727616606 0.133793973808191 -0.061901626027497 "delta_6" 1.318 "dtNN"
-0.148828496862828 -0.132262662758659 -0.105288892337392 -0.0843186953407403 -0.035151873908595 0.104637082801418 0.13317018395141 -0.0620614716156124 "delta_6" 1.32 "dtNN"
-0.148439446395056 -0.131890719710128 -0.106156141124718 -0.0837054799836275 -0.0354308835889507 0.104300121430329 0.132511468529529 -0.0622270223811668 "delta_6" 1.322 "dtNN"
-0.148015193391045 -0.131561329043864 -0.106785821167552 -0.0830883289986023 -0.0371305901127359 0.103920875880157 0.131814651297308 -0.0623978672093158 "delta_6" 1.324 "dtNN"
-0.147562797557126 -0.131534329992783 -0.106482040212306 -0.0828580462249122 -0.0384137535101448 0.103502238953107 0.131083847170882 -0.0625746316038711 "delta_6" 1.326 "dtNN"
-0.147080357049886 -0.131533916869361 -0.107052569417836 -0.0818436654440087 -0.0380650188335787 0.103043446006439 0.130318322679734 -0.0627567722899695 "delta_6" 1.328 "dtNN"
-0.146565002679849 -0.131329966447048 -0.10765624062816 -0.0812161816753445 -0.0377125335673987 0.102544057629825 0.129517726194313 -0.0629448011387157 "delta_6" 1.33 "dtNN"
-0.146025635559774 -0.13136777342363 -0.108168567480632 -0.0805872102073238 -0.0373564248553473 0.102002949938508 0.128681389513349 -0.0631390286658507 "delta_6" 1.332 "dtNN"
-0.145456221173474 -0.131562919635333 -0.107531136890693 -0.0799535605782808 -0.0369924697447845 0.10142090987377 0.127810256857844 -0.0633387024476966 "delta_6" 1.334 "dtNN"
-0.144856695367459 -0.131588106705554 -0.10717892340738 -0.0804076841856962 -0.037063799435888 0.100799681528617 0.126903308592385 -0.0635446924004037 "delta_6" 1.336 "dtNN"
-0.14422858550591 -0.131623779753391 -0.107684303503086 -0.0797580503615514 -0.0374337641455322 0.100136959357612 0.125963402480336 -0.0637564429407703 "delta_6" 1.338 "dtNN"
-0.143568334750467 -0.131664082067558 -0.108202196177986 -0.0791043486597208 -0.0386876298490955 0.099436520966496 0.124989167452145 -0.063973599226912 "delta_6" 1.34 "dtNN"
-0.142883764348067 -0.132002494323921 -0.108727570401275 -0.078447057499109 -0.0412190664531256 0.0986972490846907 0.123982492194447 -0.0641967924642699 "delta_6" 1.342 "dtNN"
-0.142172098345052 -0.132719944795211 -0.109266493696619 -0.0777865293100283 -0.0438045247692354 0.0979209905760723 0.122943685606808 -0.0644251934169953 "delta_6" 1.344 "dtNN"
-0.141433618970088 -0.133430119937911 -0.109816957129217 -0.0771229309295542 -0.0439105164287747 0.0971051207800753 0.121871649698159 -0.0646597013910142 "delta_6" 1.346 "dtNN"
-0.140665574160685 -0.134133742330547 -0.110378896811514 -0.0765946123017605 -0.0431873471278212 0.0962506458367465 0.120767851009185 -0.0648998354147693 "delta_6" 1.348 "dtNN"
-0.139870206468074 -0.134830364834409 -0.110192450118641 -0.0767605469799832 -0.0424621143218151 0.0953590615267594 0.119631202772653 -0.0651453315837433 "delta_6" 1.35 "dtNN"
-0.139286760673235 -0.135521230825754 -0.109526203139026 -0.0765318358649354 -0.0425817956569885 0.0944285385741497 0.118461760401394 -0.0653970560867226 "delta_6" 1.352 "dtNN"
-0.138976445007455 -0.134866692364213 -0.109201584020055 -0.0758457251334125 -0.0455698878095196 0.0934626249244512 0.117262509627639 -0.0656540180506383 "delta_6" 1.354 "dtNN"
-0.139637755550107 -0.135322582695719 -0.110126802997874 -0.0751557830752413 -0.0483418313516273 0.0924584440250318 0.116031260271335 -0.0659170351800319 "delta_6" 1.356 "dtNN"
-0.14029438107769 -0.135957892048083 -0.111055087825753 -0.0758638703788144 -0.0473535921507438 0.0914204009646669 0.114771604948597 -0.0661850926029394 "delta_6" 1.358 "dtNN"
-0.140943498211718 -0.135519295439194 -0.111727611955362 -0.0755800458794096 -0.0463718292290611 0.0903474954891841 0.1134826560879 -0.0664581797342741 "delta_6" 1.36 "dtNN"
-0.141587995713384 -0.134575371888192 -0.112019263372725 -0.0748700424828189 -0.047244959410695 0.0892398028190202 0.112163280104201 -0.0667370654747196 "delta_6" 1.362 "dtNN"
-0.142226252544613 -0.134880485859352 -0.112007764220072 -0.0741567223204611 -0.0480966764955272 0.0879605218792732 0.110816121409971 -0.0670208041819375 "delta_6" 1.364 "dtNN"
-0.14286166766956 -0.134968014338028 -0.111988791214402 -0.075034850429696 -0.0479821925457372 0.0866188090351125 0.109439370472546 -0.0673103556036601 "delta_6" 1.366 "dtNN"
-0.143492310479836 -0.134307636575 -0.111962412960176 -0.0739142174080216 -0.0478668856485926 0.0852587703646128 0.108033916371497 -0.0676050533342842 "delta_6" 1.368 "dtNN"
-0.144119494473468 -0.133635323454973 -0.112421472609675 -0.0742116361005748 -0.0487133299119145 0.0838802864761379 0.10660120103142 -0.0679046455723321 "delta_6" 1.37 "dtNN"
-0.144744320185499 -0.133743856864807 -0.113936699935458 -0.0745806902126209 -0.0477280060376351 0.0824852394376643 0.105141907919748 -0.0682095534684792 "delta_6" 1.372 "dtNN"
-0.145363860490722 -0.133973509164689 -0.113641377145527 -0.0753686747436184 -0.0485499151680808 0.0810737442611573 0.103656795487951 -0.0685186406609857 "delta_6" 1.374 "dtNN"
-0.145982604695478 -0.133800677940079 -0.114600411691553 -0.0746198810193439 -0.0493913028131232 0.0796446554382175 0.102145592292863 -0.0688330050285245 "delta_6" 1.376 "dtNN"
-0.146596842120724 -0.13434527792711 -0.115197041289192 -0.073867195498404 -0.0517859601752479 0.0781995459554283 0.10061034722079 -0.0691517111019616 "delta_6" 1.378 "dtNN"
-0.147208013542463 -0.134736635263935 -0.115920648593282 -0.0759333163857838 -0.0511392909734285 0.0767387047307497 0.0990491581724822 -0.0694748794382084 "delta_6" 1.38 "dtNN"
-0.14781589656365 -0.135342611288511 -0.115763118092959 -0.0749899911339877 -0.0515555090808925 0.0752606597763599 0.0974635432705251 -0.0698032996081107 "delta_6" 1.382 "dtNN"
-0.148420050042825 -0.136187205666702 -0.115599187965746 -0.0740458280876202 -0.0513964965603372 0.0737677810352633 0.0958531956506026 -0.070135355583753 "delta_6" 1.384 "dtNN"
-0.149023275357912 -0.137050667140135 -0.115550914521439 -0.073826141819851 -0.0525143113182525 0.072260200707525 0.0942193213216029 -0.0704722642667008 "delta_6" 1.386 "dtNN"
-0.149624089784137 -0.138029493995342 -0.115254309736466 -0.0730533333160801 -0.0542576531495529 0.0707392410409773 0.092563327863433 -0.0708135316289039 "delta_6" 1.388 "dtNN"
-0.150221982475778 -0.139149109532894 -0.116646066027644 -0.0731858253545909 -0.0531752518039164 0.0692047344990432 0.0908851554969659 -0.0711582351705184 "delta_6" 1.39 "dtNN"
-0.150819560233372 -0.141208919425873 -0.116205577056917 -0.0735784165784065 -0.0521164897565281 0.0676563471546812 0.0891867169602352 -0.0715071078203334 "delta_6" 1.392 "dtNN"
-0.151414441272033 -0.142862289730572 -0.116113943040382 -0.0740689158625181 -0.0510819154275155 0.0660957658201617 0.0874672899192215 -0.0718594426583665 "delta_6" 1.394 "dtNN"
-0.152009976231291 -0.144401572677067 -0.116645211310239 -0.0743497534518361 -0.0527230384515534 0.064520297446877 0.0857268595370797 -0.0722152993094472 "delta_6" 1.396 "dtNN"
-0.152606477202609 -0.14628722480344 -0.116484510877995 -0.0747285881734076 -0.0538544995767318 0.0629330019149541 0.08396621553529 -0.0725752119214239 "delta_6" 1.398 "dtNN"
-0.15320158079685 -0.147527429954562 -0.115944500676078 -0.0751031725598249 -0.0536496388322732 0.0613338705458266 0.0821859974998451 -0.0729381231996591 "delta_6" 1.4 "dtNN"
-0.153794736014867 -0.149992271522225 -0.115399946506008 -0.0745723811015593 -0.0534424673134541 0.0597228063344746 0.0803865756719588 -0.0733048565783107 "delta_6" 1.402 "dtNN"
-0.154946160224346 -0.150713988943468 -0.115808143129657 -0.074355152115662 -0.0533219557968314 0.0581011591992386 0.0785686469945164 -0.0736745092123016 "delta_6" 1.404 "dtNN"
-0.15761412970184 -0.152325248441695 -0.115512161747629 -0.0748038047689779 -0.0539192272197178 0.056469804832066 0.076734188786389 -0.0740465624756687 "delta_6" 1.406 "dtNN"
-0.160293913472787 -0.153950562576791 -0.115212044786997 -0.0741181868877758 -0.0534517579391083 0.0548277902884797 0.0748841957429964 -0.0744217846388386 "delta_6" 1.408 "dtNN"
-0.162968364657352 -0.155583963816202 -0.114850194354465 -0.073436974500634 -0.0529688093922944 0.053175245424536 0.0730175886239233 -0.0747990237665337 "delta_6" 1.41 "dtNN"
-0.165670854083819 -0.156639324927334 -0.115266116676905 -0.0727648784521246 -0.0531960712493075 0.051512572538402 0.0711342014068894 -0.0751794335057857 "delta_6" 1.412 "dtNN"
-0.168738167691351 -0.157360393440701 -0.11485642493535 -0.0721081413909417 -0.0524903225114037 0.0498392542774611 0.0692356409166373 -0.0755621419479463 "delta_6" 1.414 "dtNN"
-0.171796432854979 -0.157958669520141 -0.11440646820665 -0.0725543995640217 -0.0518236564752527 0.0481594564749201 0.0673230121143693 -0.0759467428257895 "delta_6" 1.416 "dtNN"
-0.174842863584574 -0.15855752317532 -0.113954649084493 -0.0720728321397854 -0.0510946759784306 0.046344768859941 0.0653945339119564 -0.076334024286499 "delta_6" 1.418 "dtNN"
-0.177872959342846 -0.15966618260868 -0.113498972027902 -0.0722094332672583 -0.0503640027378802 0.0444863917231597 0.063453287775759 -0.0767223284704561 "delta_6" 1.42 "dtNN"
-0.18089281612222 -0.163127834640475 -0.113496822092851 -0.0733800786125776 -0.04964936766162 0.0426141082537623 0.061500184378543 -0.0771124507551467 "delta_6" 1.422 "dtNN"
-0.183890990169981 -0.166565370007205 -0.113083409003605 -0.0738319178384114 -0.0493126895536096 0.0407287723704077 0.0595350520319564 -0.0775041235951523 "delta_6" 1.424 "dtNN"
-0.186865038857492 -0.168766656685612 -0.11268486676813 -0.0730189077351173 -0.0486749843064823 0.0388300665627765 0.0575591177258186 -0.0778968620503989 "delta_6" 1.426 "dtNN"
-0.189819010802248 -0.170404462442505 -0.112285379248749 -0.07220509609463 -0.0486721227377577 0.0369189509016232 0.0555721677695893 -0.0782913742647556 "delta_6" 1.428 "dtNN"
-0.192743895544399 -0.172027111253413 -0.111882854675542 -0.0711288047874792 -0.0479010404012363 0.0349950507327519 0.0535742363601324 -0.0786863969196625 "delta_6" 1.43 "dtNN"
-0.195641465404653 -0.173645189545208 -0.111478323775888 -0.0708455877980176 -0.0473129291556562 0.0330591253229851 0.0515656965731339 -0.0790824665327223 "delta_6" 1.432 "dtNN"
-0.198508234958434 -0.17525032594516 -0.111874020046506 -0.0719204417504288 -0.0467626774900908 0.0311117565579782 0.0495469027352338 -0.0794795412022365 "delta_6" 1.434 "dtNN"
-0.201340714814724 -0.17683953644666 -0.113764534488801 -0.0723429682479372 -0.0460827250734512 0.0291556139187206 0.0475199785633693 -0.0798762913808133 "delta_6" 1.436 "dtNN"
-0.204205955206185 -0.178412363386262 -0.113756781473381 -0.0725554346244889 -0.0454002339253747 0.0271903284820858 0.0454859561418255 -0.0802738774813729 "delta_6" 1.438 "dtNN"
-0.207197581328523 -0.179965786983064 -0.113735301789072 -0.0717463332341878 -0.0453132025336421 0.0252206007229914 0.0434447915084404 -0.0806712411717565 "delta_6" 1.44 "dtNN"
-0.210141383075838 -0.182077621830115 -0.113705597853874 -0.0709372834320527 -0.0445210508316062 0.0232435665009196 0.0413972054467182 -0.0810681514932563 "delta_6" 1.442 "dtNN"
-0.213045479314323 -0.18515969735757 -0.113675691148812 -0.0701278338596129 -0.0437278284527934 0.0212592829204121 0.0393432782788532 -0.0814655575891377 "delta_6" 1.444 "dtNN"
-0.215900553374697 -0.188207708584534 -0.113635967657438 -0.0693179901740045 -0.0439524622535091 0.0192703257441338 0.0372833731820372 -0.0818618629803772 "delta_6" 1.446 "dtNN"
-0.218708678189938 -0.191222166915026 -0.1135904106997 -0.0685078574201027 -0.0432867513467809 0.0172736201681509 0.0352164106730082 -0.0822582484676661 "delta_6" 1.448 "dtNN"
-0.221468443646793 -0.194196508543774 -0.113529677195327 -0.0679917764818057 -0.0426193305015662 0.0152729577973336 0.0331457098632371 -0.0826536223130152 "delta_6" 1.45 "dtNN"
-0.224175026974047 -0.197137598454001 -0.113770472430686 -0.0696121090410369 -0.0422873157984278 0.0132705327857978 0.0310710014365276 -0.0830478415548537 "delta_6" 1.452 "dtNN"
-0.226828689145163 -0.200042301421298 -0.114778869519614 -0.070734666673082 -0.0421222914685746 0.0112642000232448 0.0289928383927311 -0.0834411911524343 "delta_6" 1.454 "dtNN"
-0.229429052832383 -0.202911012653035 -0.116013141509741 -0.0699392545693671 -0.042207061189091 0.00925891154302794 0.0269130664816359 -0.0838325867569988 "delta_6" 1.456 "dtNN"
-0.231970334035143 -0.205739708602892 -0.118309822328823 -0.0691447679927446 -0.0415733579322394 0.0072537105274546 0.024830045779257 -0.0842227816029044 "delta_6" 1.458 "dtNN"
-0.23445979253597 -0.208528391792552 -0.120616007127974 -0.0689283200778289 -0.0409229224869847 0.00524630896685818 0.0227460456272424 -0.084611423392931 "delta_6" 1.46 "dtNN"
-0.236884363887528 -0.211278670267834 -0.122933003156241 -0.0694497046668617 -0.0405315683075567 0.00324044032490622 0.0206596075169627 -0.0849977892690061 "delta_6" 1.462 "dtNN"
-0.239252672923334 -0.213987081878489 -0.122819250687132 -0.0699684953021443 -0.0405264849596687 0.00123491346285909 0.0185720091695987 -0.0853830717018567 "delta_6" 1.464 "dtNN"
-0.241557567461491 -0.215833994448238 -0.122404236621795 -0.0704853786781596 -0.0405567755260647 -0.000768519547320823 0.0164846419317721 -0.0857655226146878 "delta_6" 1.466 "dtNN"
-0.243805212242162 -0.217277887175358 -0.121972642496148 -0.0700289052079004 -0.0401868662907089 -0.00277040863170797 0.0143960305433057 -0.0861458878676341 "delta_6" 1.468 "dtNN"
-0.245987909209531 -0.218667111643068 -0.122549168905075 -0.0692567545648947 -0.0395543835076467 -0.00476800287780565 0.0123085088574391 -0.086523896510336 "delta_6" 1.47 "dtNN"
-0.248109065236031 -0.21999731689399 -0.123471448271852 -0.0684852020955579 -0.0390606598180598 -0.00675933966143116 0.0102244687614381 -0.0868985499955954 "delta_6" 1.472 "dtNN"
-0.250163211685867 -0.221272782648319 -0.124381302089196 -0.0696766763311265 -0.0397114192367494 -0.00874640602278998 0.00814234454292739 -0.0872708569573491 "delta_6" 1.474 "dtNN"
-0.252146042591585 -0.22249020887095 -0.125276979967757 -0.0714280891018992 -0.0396634502370958 -0.010725618780159 0.0060621774413252 -0.0876395767942404 "delta_6" 1.476 "dtNN"
-0.254068554383711 -0.22364157679444 -0.125362553887303 -0.0711564327538562 -0.0394333868173102 -0.0126997207929338 0.00398390153737327 -0.0880054531898769 "delta_6" 1.478 "dtNN"
-0.255927560961545 -0.224728244149683 -0.125345591896769 -0.0704127860743241 -0.0389481862991365 -0.014669335082768 0.00190876303553811 -0.0883685333355953 "delta_6" 1.48 "dtNN"
-0.257716184110654 -0.225745774999184 -0.125325575517965 -0.0696693225809091 -0.0382701804130225 -0.0132095946891857 -0.000162825503201569 -0.0887277853970657 "delta_6" 1.482 "dtNN"
-0.259438635454765 -0.226699146515586 -0.125307496921007 -0.0689277499708039 -0.0392704639083369 -0.0118800143698998 -0.00223152357993373 -0.0890839917106921 "delta_6" 1.484 "dtNN"
-0.261087328910198 -0.227582880017933 -0.125925336303558 -0.0687623634514183 -0.0386796321705225 -0.0136676463689798 -0.00429500964196894 -0.0894358574478656 "delta_6" 1.486 "dtNN"
-0.262668000082162 -0.228406179060046 -0.128256708191872 -0.0701766653525051 -0.0381182876280168 -0.0154538092497241 -0.0063518097695181 -0.0897837651344059 "delta_6" 1.488 "dtNN"
-0.26418293968534 -0.229160981340938 -0.130608627554495 -0.0715758841506149 -0.0384758846728164 -0.017237441657354 -0.0044513469273415 -0.0901281124224139 "delta_6" 1.49 "dtNN"
-0.265628082015503 -0.230326857785208 -0.13191036946522 -0.071092088812858 -0.0389267076538482 -0.0190198942633724 -0.00229181300230685 -0.0904675234264768 "delta_6" 1.492 "dtNN"
-0.267180876817524 -0.23256710432321 -0.132661560530059 -0.0709184553152141 -0.0392040253297603 -0.0208003202229363 -0.000147707555929522 -0.0908031486252826 "delta_6" 1.494 "dtNN"
-0.268732922446769 -0.234768508021444 -0.133394052299293 -0.0723747506715546 -0.0396043498603142 -0.0215467350325658 0.00198502413977319 -0.0911346671187349 "delta_6" 1.496 "dtNN"
-0.270219985425117 -0.236940043129435 -0.134107571484261 -0.0733808048503231 -0.0391020533533418 -0.0208057090008215 0.00410361302037288 -0.0914615227760163 "delta_6" 1.498 "dtNN"
-0.27163804980566 -0.239074315829576 -0.134802272316337 -0.0734008428799978 -0.0384857610320083 -0.0205179718716957 0.00620514194923771 -0.0917842914045191 "delta_6" 1.5 "dtNN"
-0.272993214725133 -0.241177128140952 -0.135477186826167 -0.0727301611072896 -0.0380098057175512 -0.0205748227202367 0.00828463836890592 -0.0921018227444476 "delta_6" 1.502 "dtNN"
-0.274288363464043 -0.243243159224255 -0.136127244611432 -0.0720611446393447 -0.0375101110982043 -0.0203734743569607 0.0103474720671937 -0.0924143642340634 "delta_6" 1.504 "dtNN"
-0.275521898335597 -0.245274108202803 -0.136755083951855 -0.0713946687663133 -0.0386133510417183 -0.0196189444865875 0.0123846164007002 -0.0927222990619603 "delta_6" 1.506 "dtNN"
-0.276690124871485 -0.247267444745288 -0.137360841169018 -0.0707306330557499 -0.0380967016813198 -0.0188627029974916 0.0144037303974116 -0.093024647828676 "delta_6" 1.508 "dtNN"
-0.277794881216419 -0.249231225074487 -0.137943771748338 -0.0710192946755361 -0.0382271239479197 -0.0181050181732858 0.0163997090066994 -0.0933226162355866 "delta_6" 1.51 "dtNN"
-0.278831689216047 -0.251155365563696 -0.138314334453514 -0.0730774793538584 -0.0379310157398474 -0.0173459635526104 0.0183806654214367 -0.0936150081747271 "delta_6" 1.512 "dtNN"
-0.279804911515442 -0.253028642816823 -0.138327909165213 -0.0739259794773734 -0.0379642041422281 -0.0165849410919753 0.020336025749355 -0.0939028580669219 "delta_6" 1.514 "dtNN"
-0.28072051864891 -0.253091443061294 -0.138333859448666 -0.07330267337771 -0.0374647480641322 -0.015822946142261 0.0222718149627594 -0.0941854290300795 "delta_6" 1.516 "dtNN"
-0.281572092144875 -0.25307665209561 -0.139972988198519 -0.0736020189007522 -0.0381376164418775 -0.0150600605511105 0.0241792104097946 -0.0944620764146554 "delta_6" 1.518 "dtNN"
-0.282365205189465 -0.252982802770287 -0.139484474555366 -0.074931078181621 -0.0382347776683258 -0.0142962052660913 0.0260581155992821 -0.0947336278318231 "delta_6" 1.52 "dtNN"
-0.283095011280079 -0.252816018144877 -0.138452573072748 -0.0762362141027388 -0.0378785761911369 -0.0135308046557707 0.0279143854150643 -0.0949990219501974 "delta_6" 1.522 "dtNN"
-0.28376533859196 -0.252576152178888 -0.138354908152649 -0.0759360522325495 -0.0374773396797857 -0.0127642047269505 0.0297429474810373 -0.0952592202519274 "delta_6" 1.524 "dtNN"
-0.284368664288742 -0.252269454919978 -0.138367225123429 -0.0765523931865654 -0.0370727861373581 -0.0119958421378634 0.03154993881894 -0.095514363796082 "delta_6" 1.526 "dtNN"
-0.284907401511583 -0.251896361852509 -0.138373300766318 -0.0775510490406228 -0.0366635667634769 -0.0111015393510465 0.0333336323620239 -0.0957632044980728 "delta_6" 1.528 "dtNN"
-0.285395483122976 -0.25145483175765 -0.138379636877989 -0.0791151822276231 -0.0361462170923703 -0.00949199250339383 0.0350844369550494 -0.0960073266419672 "delta_6" 1.53 "dtNN"
-0.28582196830593 -0.252092435383642 -0.138389862383169 -0.0789652547260593 -0.0355793350890307 -0.00829840836281281 0.0368046482105688 -0.0962450451181622 "delta_6" 1.532 "dtNN"
-0.286512236467215 -0.253989986096872 -0.13840743293537 -0.0797714249151784 -0.0351968384938197 -0.00751378486620191 0.038493834324246 -0.0964778612777693 "delta_6" 1.534 "dtNN"
-0.287211319427993 -0.255858924193216 -0.140324733426455 -0.080578277747588 -0.0348094601749612 -0.00672938858834027 0.0401521355088654 -0.0967049440693884 "delta_6" 1.536 "dtNN"
-0.287861929989184 -0.257701428882794 -0.143093628288712 -0.0813861305616167 -0.0344181179786737 -0.00594379539657564 0.0417880767281558 -0.0969256422493991 "delta_6" 1.538 "dtNN"
-0.288458351357404 -0.259520102855188 -0.143699578990565 -0.0811842598570541 -0.03402338670473 -0.00515662172405396 0.043394036685954 -0.0971407556357813 "delta_6" 1.54 "dtNN"
-0.289001301893843 -0.26131426161943 -0.143864603150045 -0.0830050657356253 -0.033623437434623 -0.00436869729291711 0.0449715201955838 -0.09735060623534 "delta_6" 1.542 "dtNN"
-0.289492013861934 -0.263081364015476 -0.144000793956357 -0.0838166966943573 -0.033219358743158 -0.00357974053315746 0.0465154225536404 -0.0975542971737267 "delta_6" 1.544 "dtNN"
-0.289932373854528 -0.264795895609645 -0.144109142885525 -0.083085496601468 -0.0327948942310259 -0.00278978909409178 0.0480200810354852 -0.0977531293066647 "delta_6" 1.546 "dtNN"
-0.290328998670421 -0.264060081035991 -0.144185680354366 -0.0824605560882485 -0.0323439536477761 -0.00199991271959366 0.0494942242340297 -0.0979460123563191 "delta_6" 1.548 "dtNN"
-0.29067837786667 -0.263266394005875 -0.144233409340306 -0.0832668482183192 -0.0318878518498228 -0.00120923590771882 0.05093922520809 -0.0981332963794758 "delta_6" 1.55 "dtNN"
-0.290982609384813 -0.262416494875541 -0.144251218917447 -0.0842096320267418 -0.031426910447591 -0.00041737836821254 0.0523536901070303 -0.0983152603368288 "delta_6" 1.552 "dtNN"
-0.2912398628077 -0.261505612475859 -0.144523151858793 -0.0851812596088788 -0.0309628959965118 0.000373996130107024 0.053739101305009 -0.0984909230995488 "delta_6" 1.554 "dtNN"
-0.291445534524055 -0.260545304726927 -0.147489937015888 -0.0861545981315168 -0.0304933743035721 0.00116769167595365 0.055088850146344 -0.0986615469483083 "delta_6" 1.556 "dtNN"
-0.291599054405667 -0.259530865342627 -0.149866341416062 -0.0877160107611261 -0.0300203943308123 0.00196168189098767 0.0564023232620086 -0.0988262699308301 "delta_6" 1.558 "dtNN"
-0.291934108210158 -0.261134816049815 -0.14815192176993 -0.0890052370132927 -0.0295425949987268 0.00275679892899228 0.0576838947457157 -0.0989858305746364 "delta_6" 1.56 "dtNN"
-0.292482486304761 -0.263106305296584 -0.146409336779374 -0.0893393614921512 -0.0290603023867986 0.00355136905784381 0.0589298095676396 -0.0991408344019046 "delta_6" 1.562 "dtNN"
-0.292997072675875 -0.26505329701537 -0.144643045900929 -0.0912994025143568 -0.0285721918264823 0.00434724361490058 0.0601471374477365 -0.0992899848848972 "delta_6" 1.564 "dtNN"
-0.293472557924616 -0.266980370896778 -0.143516042099042 -0.0921265703766858 -0.0280799370634965 0.00514245623087151 0.061327052790193 -0.0994341258345386 "delta_6" 1.566 "dtNN"
-0.293910187817802 -0.268890235675642 -0.146430026161569 -0.0936550151025392 -0.0275832630723082 0.0059386121160967 0.0624729680757605 -0.0995725211553496 "delta_6" 1.568 "dtNN"
-0.294304229952114 -0.270515553791837 -0.149517184636225 -0.0935221557779039 -0.0270829713449 0.00673587477857318 0.0635843870219155 -0.0997060568561893 "delta_6" 1.57 "dtNN"
-0.294658807302187 -0.269527238936178 -0.151319118423369 -0.0939629961088917 -0.0264041026375921 0.00753368264414767 0.0646612791911707 -0.0998345463463739 "delta_6" 1.572 "dtNN"
-0.294981052799448 -0.268499671413705 -0.151295212623472 -0.0949432785660902 -0.0259378762514026 0.00833289482372768 0.0657015117621249 -0.0999578377274938 "delta_6" 1.574 "dtNN"
-0.295267425346053 -0.267443205676084 -0.151273475462439 -0.0953228305623007 -0.0255314157904654 0.00913126116027962 0.0667126281123762 -0.100076369791633 "delta_6" 1.576 "dtNN"
-0.295521411075927 -0.266345654042282 -0.15125232668038 -0.0958754310600862 -0.0250341693053706 0.00993037840041555 0.0676851377953769 -0.100190192146883 "delta_6" 1.578 "dtNN"
-0.295746847634546 -0.265318445370448 -0.151229492972626 -0.0968379110368545 -0.0245101399524885 0.0107289910737323 0.0686225572814019 -0.100299863842258 "delta_6" 1.58 "dtNN"
-0.296320899463907 -0.267554601022454 -0.151236904764584 -0.0972392926904388 -0.0239806601636217 0.0115285565298952 0.0695223755125207 -0.100405069472286 "delta_6" 1.582 "dtNN"
-0.297006549121497 -0.269776549520336 -0.151376804371465 -0.0983320740038194 -0.0234479705792231 0.0123285012833506 0.0703921289999503 -0.10050485579494 "delta_6" 1.584 "dtNN"
-0.297659952124569 -0.27198986250676 -0.151141667826732 -0.0989328588294387 -0.0229105609309815 0.0131295250889384 0.0712254376625756 -0.100600277391318 "delta_6" 1.586 "dtNN"
-0.298282987493669 -0.274183624250346 -0.151118106977889 -0.0997112608490851 -0.0223684597742759 0.0139304418957191 0.0720159337341553 -0.100691572893997 "delta_6" 1.588 "dtNN"
-0.298881547896862 -0.276187090514979 -0.151092900039397 -0.100360255382907 -0.0218224686697196 0.0147319349395948 0.0727762927576734 -0.100778078951161 "delta_6" 1.59 "dtNN"
-0.299457122385729 -0.275276071633878 -0.151936080517869 -0.10123629506989 -0.0212699260564089 0.0155335169064249 0.073497702426887 -0.100861122810278 "delta_6" 1.592 "dtNN"
-0.300001551186629 -0.274338553045558 -0.151036716293612 -0.101985435663321 -0.0207138863672189 0.0163343641164003 0.0741851770724544 -0.100939690326292 "delta_6" 1.594 "dtNN"
-0.300525635930185 -0.273374681839261 -0.151001687098144 -0.102952066755557 -0.0201524507973887 0.0171349908148005 0.0748398072635164 -0.101014736696276 "delta_6" 1.596 "dtNN"
-0.301020997482198 -0.27239007940002 -0.150968978279868 -0.103857828714725 -0.0195866314647 0.0179367578071923 0.0754565234993931 -0.101086209186654 "delta_6" 1.598 "dtNN"
-0.301608277184464 -0.273246719761912 -0.15112694299663 -0.10439773376942 -0.0190172738931349 0.0187387618168784 0.0760380485031655 -0.101153214634049 "delta_6" 1.6 "dtNN"
-0.302605088432236 -0.275793274199195 -0.154142336921038 -0.105753950186753 -0.0184435463418634 0.0195411766641096 0.0765764422365374 -0.101217004568542 "delta_6" 1.602 "dtNN"
-0.303582371038157 -0.278325486412421 -0.155509224708423 -0.106614902993247 -0.0178650107067312 0.0203436439406753 0.0770807584550166 -0.101276419554297 "delta_6" 1.604 "dtNN"
-0.3045383503468 -0.28084418680581 -0.154619032394106 -0.106724639318908 -0.0172810312476158 0.0211459882656417 0.0775469155390436 -0.101332799895519 "delta_6" 1.606 "dtNN"
-0.305475738958583 -0.283347959898554 -0.15369506305693 -0.107009163576298 -0.0166923839138352 0.0219474620810181 0.0779842674743509 -0.101386283387676 "delta_6" 1.608 "dtNN"
-0.306393831119533 -0.283021037196137 -0.154327676447229 -0.107278252390279 -0.0160989913676465 0.0227486401028624 0.0783814998366763 -0.101436183460482 "delta_6" 1.61 "dtNN"
-0.30729374793003 -0.282359035803112 -0.157203362096246 -0.108320063166683 -0.0155021831565161 0.0235508274015874 0.0787369186198079 -0.10148334240957 "delta_6" 1.612 "dtNN"
-0.308169854275953 -0.281680341636213 -0.159173216660375 -0.109342433413033 -0.0149008388422687 0.0243525185235729 0.0790561326467216 -0.101527210860725 "delta_6" 1.614 "dtNN"
-0.309026635193729 -0.280993613644285 -0.158885237111922 -0.109529077856618 -0.0142946250086166 0.0251544968575032 0.079341086314944 -0.101568538674306 "delta_6" 1.616 "dtNN"
-0.309979620639633 -0.282345914741009 -0.15858887263044 -0.109162944086808 -0.0136849325064006 0.0259318682617632 0.0795883631726166 -0.101606873365185 "delta_6" 1.618 "dtNN"
-0.311357418882377 -0.285200346542474 -0.157828712930534 -0.10981459191482 -0.0130698920115609 0.0267055796927158 0.0798045277997899 -0.101641775757755 "delta_6" 1.62 "dtNN"
-0.312719507555824 -0.288037229152015 -0.157973749294044 -0.110555272313526 -0.0124500364663905 0.0274777892715466 0.0799797420005737 -0.101674540375119 "delta_6" 1.622 "dtNN"
-0.314069216918475 -0.290862771506278 -0.157368348324221 -0.110866856408977 -0.0118259168937439 0.0282490730438356 0.0801135756716107 -0.101704483829004 "delta_6" 1.624 "dtNN"
-0.315403626115889 -0.293680676238187 -0.156187744061877 -0.110527472719298 -0.0111977417622946 0.0290194930707385 0.0802069913943715 -0.101733293558738 "delta_6" 1.626 "dtNN"
-0.316725007272475 -0.293448228655975 -0.156964861382661 -0.111033956668946 -0.0105664621953767 0.0297884186150527 0.0802604370865287 -0.101759751000482 "delta_6" 1.628 "dtNN"
-0.318026043539592 -0.293173412250503 -0.156609926049133 -0.111543914678562 -0.00993000706465796 0.0305543542748092 0.0802914759570941 -0.101783356142159 "delta_6" 1.63 "dtNN"
-0.319304690408836 -0.292894113258957 -0.156248193608132 -0.111713492123211 -0.00928947029495952 0.0313199612285228 0.0802795294704284 -0.101804902809092 "delta_6" 1.632 "dtNN"
-0.32057038982478 -0.292618592605508 -0.157109830529147 -0.110821252517949 -0.008644645967127 0.0320840336936582 0.0802313999636306 -0.10182408153093 "delta_6" 1.634 "dtNN"
-0.321902426611623 -0.294374411655673 -0.159290203626237 -0.111146512231613 -0.00799569724808469 0.0328468490984417 0.0801359887301265 -0.101842112235089 "delta_6" 1.636 "dtNN"
-0.323691014078157 -0.297477070484939 -0.159986110669997 -0.111448295355872 -0.0073420835072292 0.0336091609153668 0.0800062330597502 -0.101858340126186 "delta_6" 1.638 "dtNN"
-0.325464050880197 -0.300569108744482 -0.158511246312884 -0.111727202936116 -0.00668470608364147 0.0343689204057325 0.0798375976585763 -0.101872505873725 "delta_6" 1.64 "dtNN"
-0.327220220451545 -0.303646951540549 -0.15769016470558 -0.111247030423451 -0.00602363450198473 0.0351269390608963 0.0796436675683454 -0.10188548441298 "delta_6" 1.642 "dtNN"
-0.328965324356647 -0.306718682108662 -0.159138416930551 -0.110259922755466 -0.00535881720293396 0.0358841187024705 0.0794075088164989 -0.101897365984235 "delta_6" 1.644 "dtNN"
-0.330691460976414 -0.307686804203061 -0.158410738616026 -0.109137416844572 -0.00469020964426536 0.036638833469228 0.0791308040733067 -0.101907250191475 "delta_6" 1.646 "dtNN"
-0.332403319410102 -0.307886150173727 -0.1576698845514 -0.108171547709834 -0.00401690311580216 0.0373926158174178 0.0788117658867131 -0.101916312967021 "delta_6" 1.648 "dtNN"
-0.334098343712349 -0.308087086621242 -0.157716520775643 -0.107871014296415 -0.00333962547316435 0.0381447379401838 0.0784546734255045 -0.101923255815792 "delta_6" 1.65 "dtNN"
-0.335788173217237 -0.308295557053857 -0.158621031594673 -0.108191569191979 -0.00265752248694995 0.0388959704769545 0.0780663469472094 -0.101930033503623 "delta_6" 1.652 "dtNN"
-0.337471282162594 -0.308515218382678 -0.156833350027349 -0.108518085460686 -0.00197274740038356 0.0396451850486906 0.0776481588230071 -0.101935438924604 "delta_6" 1.654 "dtNN"
-0.339318822028862 -0.311478664350432 -0.155817158428867 -0.108847800955481 -0.00128496747316287 0.0403924536994134 0.0771900245671748 -0.101939834807328 "delta_6" 1.656 "dtNN"
-0.341471781642569 -0.314728567150287 -0.157040860478609 -0.107592507250267 -0.000593841424206931 0.0411380126538348 0.0766874832797191 -0.101943588317884 "delta_6" 1.658 "dtNN"
-0.343611764381627 -0.317971336248319 -0.156331364088746 -0.105945987055747 0.000101635815996981 0.0418818962886803 0.076145050394449 -0.101946500720035 "delta_6" 1.66 "dtNN"
-0.345731920401412 -0.321201956075321 -0.155181842485842 -0.105633537121862 0.000800654953337809 0.0426232582857622 0.0755642967500139 -0.101949208709362 "delta_6" 1.662 "dtNN"
-0.34783709698084 -0.324419160870802 -0.154343224531856 -0.105294993534389 0.0015037871803264 0.043364261018103 0.0749627813843938 -0.101951068176075 "delta_6" 1.664 "dtNN"
-0.349928946014137 -0.326948947935414 -0.152828481063374 -0.104994989373186 0.00221012315314573 0.0438783222404169 0.0743256575432962 -0.101951695846174 "delta_6" 1.666 "dtNN"
-0.35201407247156 -0.327665483657767 -0.151625609726818 -0.105245325812105 0.00292025322389022 0.0444079801113881 0.0736492364655188 -0.101952022737734 "delta_6" 1.668 "dtNN"
-0.354089807019549 -0.328391815670003 -0.152036639295052 -0.10550084728297 0.00363276216684838 0.0452026938932409 0.0729298804143097 -0.101951975570023 "delta_6" 1.67 "dtNN"
-0.356152789089581 -0.329131865550377 -0.151783425644477 -0.105000636632335 0.00434904689867066 0.0459975566993732 0.0721666604946654 -0.101952403058601 "delta_6" 1.672 "dtNN"
-0.358207073109853 -0.329889061059551 -0.151231015283948 -0.103211299421271 0.00506792695659763 0.0467908594516532 0.0713785227910222 -0.101952474629195 "delta_6" 1.674 "dtNN"
-0.360245531856114 -0.330660137257533 -0.152314641487661 -0.102721339826697 0.0057908173222464 0.0475837021181817 0.070563045745148 -0.101951701484002 "delta_6" 1.676 "dtNN"
-0.362274190921952 -0.332139043866801 -0.153394189491215 -0.102207554589408 0.00651699740012091 0.0483749548962822 0.0697150570475156 -0.101950632458128 "delta_6" 1.678 "dtNN"
-0.364583360339521 -0.335397104409324 -0.154296080305553 -0.101668548042123 0.00724629322662673 0.0491643238629371 0.0688307533184025 -0.101949546720279 "delta_6" 1.68 "dtNN"
-0.366995720479697 -0.338640181120746 -0.15471444530128 -0.101422713562656 0.00793421961627838 0.0499466884538197 0.0678983702004015 -0.101948963563513 "delta_6" 1.682 "dtNN"
-0.369396577464405 -0.341854537560179 -0.155117910152426 -0.10162864377709 0.00849265269441768 0.0506686083510274 0.0669334486982711 -0.101948434027264 "delta_6" 1.684 "dtNN"
-0.371781051560099 -0.345040470598006 -0.155502741434786 -0.101048702771421 0.00901501411006755 0.0513886427893382 0.0659448307091859 -0.10194658704929 "delta_6" 1.686 "dtNN"
-0.374157498807382 -0.348215839035149 -0.155875518830515 -0.101216954599303 0.00826277485767424 0.0521059893464696 0.0649311300021438 -0.101945999995273 "delta_6" 1.688 "dtNN"
-0.376522238651633 -0.351366819178803 -0.156737002664808 -0.101423119558173 0.00875672287452967 0.0528216016142181 0.0638824104744629 -0.101945522321573 "delta_6" 1.69 "dtNN"
-0.378867660174684 -0.354496177495722 -0.15776670223718 -0.10163460524674 0.00948311947967539 0.0535344276476191 0.0627994095469901 -0.101944983885009 "delta_6" 1.692 "dtNN"
-0.381199759488928 -0.356363965414236 -0.158762702740678 -0.101853226390254 0.0102128947172943 0.054245513378779 0.0616754972927014 -0.101945156822179 "delta_6" 1.694 "dtNN"
-0.383514479165205 -0.35767627359104 -0.159271706045452 -0.0996277976740174 0.0109455871314175 0.0549552534529009 0.0605200414574476 -0.101945151990945 "delta_6" 1.696 "dtNN"
-0.385821242232756 -0.359007314224504 -0.159853317503171 -0.0969251857081961 0.0116801022095782 0.0556629739957699 0.0593422419739609 -0.101945460905985 "delta_6" 1.698 "dtNN"
-0.388117358554291 -0.36035924984366 -0.160595138483156 -0.0950731532726314 0.0124167793490013 0.0563685419391632 0.058858204172605 -0.10194571566935 "delta_6" 1.7 "dtNN"
-0.390403907621997 -0.361731636347663 -0.161410887941478 -0.0952145327574063 0.0131568113652188 0.0569154274950714 0.0596073942512232 -0.101945695896369 "delta_6" 1.702 "dtNN"
-0.392678586000153 -0.363122853517263 -0.162218604933116 -0.0953610880813516 0.0138991920259575 0.0567026003949749 0.0603548459297298 -0.101946603142026 "delta_6" 1.704 "dtNN"
-0.394945720905457 -0.364538688083657 -0.163018754924434 -0.0955148425379485 0.014470985541705 0.0574866816214022 0.0611012703300823 -0.101948337810497 "delta_6" 1.706 "dtNN"
-0.397207210301022 -0.365993287402803 -0.163878129876041 -0.0928564962270348 0.0149983238194701 0.058269733530581 0.0618452758121715 -0.101950825084712 "delta_6" 1.708 "dtNN"
-0.399453123657469 -0.367483766970014 -0.164907060140184 -0.0905936612204619 0.0155230258535378 0.059051682202575 0.0625864969799946 -0.101953602464708 "delta_6" 1.71 "dtNN"
-0.401692734789981 -0.369000408291142 -0.16600124764254 -0.0896584420448121 0.016044932272266 0.0598323286767739 0.0633257727609696 -0.101955792735386 "delta_6" 1.712 "dtNN"
-0.404094954895353 -0.371458878133592 -0.167171221103262 -0.0887003890797178 0.016564954501701 0.0606106336961554 0.0640636349440414 -0.101958659095356 "delta_6" 1.714 "dtNN"
-0.406556824568356 -0.374339972300632 -0.16841798515496 -0.0881466642545141 0.0170816773008268 0.0613885920091961 0.0647983000040274 -0.101961549559558 "delta_6" 1.716 "dtNN"
-0.409003287646986 -0.37719679128199 -0.169744403120308 -0.0882426946638466 0.0175967827842378 0.0621639009985638 0.0655320421510226 -0.101965653618616 "delta_6" 1.718 "dtNN"
-0.411432373178394 -0.380022821395216 -0.171140891897298 -0.0883443447896001 0.0179435397151633 0.0629374851139515 0.0662638023544473 -0.101970171737596 "delta_6" 1.72 "dtNN"
-0.413850363159898 -0.382819175052424 -0.172598802867413 -0.0883325057314841 0.0186157452090883 0.0637089869906798 0.0669928838310233 -0.101974346850787 "delta_6" 1.722 "dtNN"
-0.416251288541192 -0.385585530854278 -0.173879993381835 -0.0855014133615795 0.0191206462423533 0.0644791726864146 0.0677203250960425 -0.101979269164714 "delta_6" 1.724 "dtNN"
-0.41863504903635 -0.388313934706946 -0.174541637222476 -0.0826512493726739 0.0196231720170584 0.0652475960099345 0.0684440305558596 -0.101984543255277 "delta_6" 1.726 "dtNN"
-0.421009487320781 -0.391008999249033 -0.174849328351023 -0.0812657281841869 0.0201229255278743 0.065990480386808 0.0691658734411476 -0.101990880510073 "delta_6" 1.728 "dtNN"
-0.423369581960159 -0.393665929969717 -0.175126283109935 -0.0801373528641102 0.0206201521405861 0.0666589868078605 0.0698850233613894 -0.101997045247227 "delta_6" 1.73 "dtNN"
-0.425711824193027 -0.396290262278734 -0.175373321991189 -0.0801888956567191 0.0211140110573959 0.0673243307406496 0.0706022524065103 -0.102002956862345 "delta_6" 1.732 "dtNN"
-0.428049873376722 -0.398884598958141 -0.175591654279824 -0.0787471258022219 0.0216053171305813 0.0679875285521812 0.0713174913564426 -0.102009434763366 "delta_6" 1.734 "dtNN"
-0.430369713028838 -0.401448904181439 -0.175785528646204 -0.0766431183952889 0.0223287988294794 0.0686477992625862 0.072030306518283 -0.102016012807282 "delta_6" 1.736 "dtNN"
-0.432675904031575 -0.403980980350743 -0.175951243705999 -0.0785050466169714 0.0230731914425727 0.0693057328351379 0.07274085340061 -0.102023734509851 "delta_6" 1.738 "dtNN"
-0.434970126959614 -0.406472653399505 -0.17687765798386 -0.078666291436166 0.0238204093660552 0.0699609059904601 0.0734478642337794 -0.102031574949322 "delta_6" 1.74 "dtNN"
-0.437253089428757 -0.408926986198892 -0.177835768348211 -0.0761647241336285 0.0245681288039933 0.0706137299505162 0.0741518683130078 -0.102039380229007 "delta_6" 1.742 "dtNN"
-0.439534539676242 -0.411346640096623 -0.178791996323799 -0.0736479212455969 0.0252476377056592 0.071263423880686 0.0748537568316614 -0.102047388670239 "delta_6" 1.744 "dtNN"
-0.441810867242503 -0.413729177608852 -0.179748969983953 -0.0713223267891625 0.024483605147205 0.0719096736445155 0.0755534643045903 -0.102055462121346 "delta_6" 1.746 "dtNN"
-0.444077148091897 -0.416081853952165 -0.180704090157416 -0.0713408905579683 0.0249526080423254 0.0725525281516032 0.0762499274101304 -0.102062931272565 "delta_6" 1.748 "dtNN"
-0.446335385557096 -0.418397303558835 -0.181659663890046 -0.0713650192939278 0.0254180595666833 0.0731925296242502 0.0769445420594999 -0.102071055463766 "delta_6" 1.75 "dtNN"
-0.448579789838539 -0.420682150306318 -0.182613963748102 -0.0713957204015974 0.0258798061496889 0.073830460871492 0.0776369314670206 -0.102079043312161 "delta_6" 1.752 "dtNN"
-0.450820140913925 -0.422934119333659 -0.183567784329173 -0.071258193713799 0.0263371796040741 0.0744652146533785 0.0783246481268942 -0.102087767211747 "delta_6" 1.754 "dtNN"
-0.453055562494511 -0.425150143273179 -0.184520031518461 -0.0695209638848215 0.0267933615332989 0.0750974295643049 0.0790097738511945 -0.10209626529041 "delta_6" 1.756 "dtNN"
-0.455284483795947 -0.42732889594305 -0.185471707683068 -0.0715276998873738 0.029466002579297 0.0757268078239967 0.0796918902615189 -0.10210373856057 "delta_6" 1.758 "dtNN"
-0.457514571735837 -0.429468675862876 -0.18642275835057 -0.0715849954415729 0.0313692007062906 0.0763522940914443 0.0803716800255896 -0.102111546723429 "delta_6" 1.76 "dtNN"
-0.459740498060906 -0.431579350402906 -0.187958027501389 -0.0716487302517128 0.03395468569447 0.0769742824934047 0.081048390548693 -0.102118701354573 "delta_6" 1.762 "dtNN"
-0.461962568870872 -0.433658847258249 -0.190678934899457 -0.0717180163890359 0.0349125997774906 0.0775928184978781 0.0817232319868719 -0.102126175456875 "delta_6" 1.764 "dtNN"
-0.464179111794732 -0.435698919385368 -0.19184658471399 -0.0702162327165738 0.0366617519970461 0.078208932183591 0.0823942512474765 -0.102133040554171 "delta_6" 1.766 "dtNN"
-0.46638933701372 -0.437711847882943 -0.192617789997752 -0.0681403467883754 0.0383473180899694 0.0788925399135255 0.0830620540350607 -0.102139216464885 "delta_6" 1.768 "dtNN"
-0.468597628795721 -0.439695156042157 -0.193389940781906 -0.0660465783668043 0.0393605267329827 0.0796241114549292 0.083726008658176 -0.102145549547863 "delta_6" 1.77 "dtNN"
-0.470810801643545 -0.441643053438503 -0.194161501797512 -0.0639336638127537 0.0401439326853587 0.0803536144991863 0.0843866891720589 -0.102151033627842 "delta_6" 1.772 "dtNN"
-0.473029144717871 -0.443557880023572 -0.194934007554264 -0.0618054962990393 0.0409277576142905 0.081079243081032 0.0850458720720272 -0.102156519605333 "delta_6" 1.774 "dtNN"
-0.475242747837837 -0.445442291346481 -0.195707293968912 -0.063098003825913 0.0437386637293651 0.0818019440144209 0.0857186653224308 -0.102161136678361 "delta_6" 1.776 "dtNN"
-0.477457085651109 -0.447298451624088 -0.196479140737385 -0.0653515335898964 0.0452287567897606 0.0825216694640886 0.086388801559917 -0.102164300925204 "delta_6" 1.778 "dtNN"
-0.479667511642789 -0.449128586147659 -0.196952735350953 -0.0676188684042849 0.0469834474824489 0.0832386666405476 0.0870557071993325 -0.102167319806764 "delta_6" 1.78 "dtNN"
-0.481876424273112 -0.450924826462439 -0.196864435666398 -0.069446791035316 0.0476031008577383 0.0839522158266873 0.0877181046120834 -0.10216875681903 "delta_6" 1.782 "dtNN"
-0.484088498605864 -0.452689229980276 -0.197813329244548 -0.0675282609925305 0.048052436177914 0.0846633769699037 0.0883778050327163 -0.102170194845784 "delta_6" 1.784 "dtNN"
-0.486306291756752 -0.454428534770881 -0.198764688141053 -0.0655888309846415 0.0511406681085647 0.0853720094498596 0.0890337129458603 -0.102170652240459 "delta_6" 1.786 "dtNN"
-0.488527900926552 -0.456139854447079 -0.199714572271515 -0.063630347562587 0.0522595673765011 0.0860768316831302 0.0896870547107586 -0.102169506425333 "delta_6" 1.788 "dtNN"
-0.490754557354238 -0.458520506343713 -0.200665152273528 -0.0622477460127377 0.0530451962105108 0.0867776988115235 0.0903369699580631 -0.102167852909103 "delta_6" 1.79 "dtNN"
-0.49297461204627 -0.46161215916474 -0.20192458732757 -0.0623343692009304 0.0538299296426508 0.0892636825494343 0.0909838494499425 -0.10216506608648 "delta_6" 1.792 "dtNN"
-0.495203493074535 -0.464737825863135 -0.202710588039471 -0.0624291839077434 0.0546129275731599 0.0899412188337229 0.0938466975133112 -0.102160184921573 "delta_6" 1.794 "dtNN"
-0.497431638936936 -0.467891411369343 -0.203520946339546 -0.0625308147832073 0.0566913344809516 0.091138212636969 0.0977502670178718 -0.102154158730675 "delta_6" 1.796 "dtNN"
-0.49990613825423 -0.471071329526334 -0.204476077562899 -0.0626401833202613 0.0581570246680266 0.0924215758729438 0.101674245863001 -0.102146419591191 "delta_6" 1.798 "dtNN"
-0.502395384785356 -0.474278789636982 -0.205431451931578 -0.0627575042872077 0.0585964325328602 0.0930716943189214 0.105616143036285 -0.1021379757553 "delta_6" 1.8 "dtNN"
-0.504891740182092 -0.477520475646306 -0.20638919093452 -0.0623460398202513 0.0590320174825089 0.0939050396285622 0.109572421896199 -0.102127771477301 "delta_6" 1.802 "dtNN"
-0.507398150476265 -0.480785793552577 -0.207347738476339 -0.0630129062260282 0.060037413463748 0.0945108589391012 0.113541095735441 -0.102115409103702 "delta_6" 1.804 "dtNN"
-0.509915271476468 -0.484080250008395 -0.208306824030434 -0.0631519874334886 0.0626452918200511 0.0951133837031263 0.117521839499067 -0.10210213872303 "delta_6" 1.806 "dtNN"
-0.512440342463673 -0.487390771200693 -0.209268296680694 -0.0632979221004858 0.0635841879760601 0.0957125034081332 0.121520993325783 -0.102086087148285 "delta_6" 1.808 "dtNN"
-0.514977007938351 -0.490719237500312 -0.210231733294515 -0.0618068738830742 0.0671683568945483 0.0976356139841932 0.125539385588578 -0.102068553240913 "delta_6" 1.81 "dtNN"
-0.517520644741163 -0.494051629420407 -0.211196238242015 -0.0598389924433267 0.0678126072733729 0.101449925994158 0.129572449328568 -0.102048732749516 "delta_6" 1.812 "dtNN"
-0.52007415195096 -0.495735142425333 -0.212164027708027 -0.057848010573073 0.06824458339501 0.105051814062283 0.133611619444749 -0.102026533537459 "delta_6" 1.814 "dtNN"
-0.522635997370323 -0.497417421134442 -0.213134350018335 -0.0558369403829833 0.0686719213906142 0.108676567411277 0.137662686518633 -0.102002911631968 "delta_6" 1.816 "dtNN"
-0.525203078548513 -0.499088229550692 -0.214107181127647 -0.0538030609015641 0.0690954964061654 0.11232429698079 0.141725769653606 -0.101976779789763 "delta_6" 1.818 "dtNN"
-0.527777223667358 -0.500753070344829 -0.215729625118364 -0.0524198365788243 0.0695139347557869 0.115993053810464 0.145803921271332 -0.101948825280294 "delta_6" 1.82 "dtNN"
-0.530354657483135 -0.502404096059689 -0.216057981569926 -0.052541943603444 0.0709756899406293 0.119679350394569 0.149897132971822 -0.101918088786733 "delta_6" 1.822 "dtNN"
-0.532934908795711 -0.504045582723846 -0.217037942203178 -0.0526711864063824 0.0729969969661247 0.12338717805265 0.153998226036312 -0.101883979973821 "delta_6" 1.824 "dtNN"
-0.535530491382667 -0.505680100496511 -0.218020325507375 -0.0528079172796257 0.0737365759705813 0.127110363926036 0.158107230145651 -0.101848046234389 "delta_6" 1.826 "dtNN"
-0.538122524936828 -0.507304222133117 -0.219006751521347 -0.0529523364670373 0.0744734411100793 0.130857218667 0.162222796624995 -0.101808584832934 "delta_6" 1.828 "dtNN"
-0.540718909199564 -0.510903694165338 -0.219996345250445 -0.0547929414024937 0.0752070805721433 0.134624401845258 0.166345536303914 -0.101767293244794 "delta_6" 1.83 "dtNN"
-0.543311807776067 -0.514614881609218 -0.220990028200964 -0.0566391016293011 0.0759370660338904 0.13840886989682 0.170484617918104 -0.101722861597058 "delta_6" 1.832 "dtNN"
-0.546152005095091 -0.518337828044515 -0.221986942101453 -0.0584729152971546 0.0766635476785784 0.142209472476412 0.174635256325737 -0.101675376796501 "delta_6" 1.834 "dtNN"
-0.549077020221867 -0.522066184422821 -0.222988144390699 -0.0592346713882321 0.0773868645443651 0.146024718497149 0.178788287246362 -0.101625371269802 "delta_6" 1.836 "dtNN"
-0.551997089522348 -0.525793051796867 -0.223991967994685 -0.0571383176669817 0.0781064772908105 0.149859690269337 0.182946205261228 -0.101571926241238 "delta_6" 1.838 "dtNN"
-0.554914001140699 -0.529510016869791 -0.224999525905627 -0.0550126305623015 0.0798229771024772 0.153713849025383 0.187109113926748 -0.101514501103739 "delta_6" 1.84 "dtNN"
-0.557828545283327 -0.533227341935791 -0.226011979033679 -0.0541821926583352 0.0821381912348196 0.157585086773228 0.191277825216024 -0.101454064069493 "delta_6" 1.842 "dtNN"
-0.560747743950052 -0.536946270863666 -0.227029279153087 -0.0543888927520308 0.0837987806153327 0.16147108379515 0.195460427613004 -0.101390101411906 "delta_6" 1.844 "dtNN"
-0.563667221971287 -0.540575987842918 -0.228051028941402 -0.0546037696238447 0.084496605204879 0.165368766293188 0.199647598872128 -0.101323354834257 "delta_6" 1.846 "dtNN"
-0.566578836402575 -0.542478241644732 -0.229078389328115 -0.0548272196509605 0.085190114561952 0.169281670098743 0.20383742651718 -0.101252697580638 "delta_6" 1.848 "dtNN"
-0.569472582107003 -0.544374884219851 -0.230110860843836 -0.0550582922063025 0.0858794301954526 0.173210130354655 0.20802794741165 -0.101178163090875 "delta_6" 1.85 "dtNN"
-0.572362574213276 -0.546266767469135 -0.231699587305928 -0.055297469415698 0.0865646839326066 0.177156845327768 0.212219690680959 -0.101100252537067 "delta_6" 1.852 "dtNN"
-0.575245749484717 -0.548147511862347 -0.234705135796502 -0.0555447957739974 0.0872465362424807 0.18111735695001 0.216417823479665 -0.101017599791335 "delta_6" 1.854 "dtNN"
-0.578125611749233 -0.550024231775278 -0.233822128284611 -0.0558003210286461 0.0879242291359851 0.185088398163872 0.220624884173477 -0.100931656248093 "delta_6" 1.856 "dtNN"
-0.580994112717129 -0.551896840817635 -0.234291720774112 -0.056063725649604 0.0885991435308797 0.189069752604058 0.224834557485645 -0.100841349353941 "delta_6" 1.858 "dtNN"
-0.583850829792457 -0.553760912856006 -0.235351629805997 -0.0563353802154367 0.089446880785257 0.19306306250459 0.229044240851047 -0.100746699774854 "delta_6" 1.86 "dtNN"
-0.586687039943585 -0.555617195433753 -0.236418669967403 -0.0566150341111298 0.0899369768810965 0.197073327199532 0.233250552028415 -0.1006484962152 "delta_6" 1.862 "dtNN"
-0.589503586639724 -0.559078899782727 -0.237491259825612 -0.0558144917006436 0.0905984808473163 0.201097567289261 0.237457654386356 -0.100545226470004 "delta_6" 1.864 "dtNN"
-0.592325750168778 -0.562861043040121 -0.238570569992207 -0.0534823944282294 0.0912559165039333 0.205130569260598 0.241667958578772 -0.100438369067613 "delta_6" 1.866 "dtNN"
-0.595404328271684 -0.566616492351604 -0.239657185262958 -0.0511286288769668 0.0919101271656571 0.209170473056933 0.245884548498347 -0.100326581635471 "delta_6" 1.868 "dtNN"
-0.598460630380547 -0.570339914227093 -0.240748702259604 -0.0487430497807395 0.0925597100152583 0.213221083651495 0.250102967917135 -0.100209689306575 "delta_6" 1.87 "dtNN"
-0.601499040208402 -0.574034648031575 -0.241849166656103 -0.0463308533606872 0.0932050787704167 0.217281142211288 0.254316521212886 -0.100088790873384 "delta_6" 1.872 "dtNN"
-0.604523193497026 -0.577711911850072 -0.242956404264729 -0.0448625472258692 0.0938469740636976 0.221357703879762 0.258527247880408 -0.0999622389110578 "delta_6" 1.874 "dtNN"
-0.607532894183425 -0.581370256167452 -0.244070605207182 -0.0451228184962413 0.0944849435241101 0.225441320055806 0.262733739467486 -0.099831712920924 "delta_6" 1.876 "dtNN"
-0.610512193470887 -0.585004921183135 -0.245194352649204 -0.0453908965057618 0.0951176696026537 0.229531338922924 0.266941868410931 -0.0996958608187315 "delta_6" 1.878 "dtNN"
-0.613455017289566 -0.588605929462461 -0.246325231824628 -0.045667811605614 0.0978419762133544 0.233626534492693 0.271155256292527 -0.0995548139862407 "delta_6" 1.88 "dtNN"
-0.61636732897284 -0.592165660747376 -0.247464889941379 -0.0459536519093395 0.0986701862630637 0.237727967614684 0.275366367391961 -0.0994093426522936 "delta_6" 1.882 "dtNN"
-0.619260928983262 -0.594890890276412 -0.248612360461266 -0.0440183200073294 0.0990032887205473 0.24184350800222 0.279574369940601 -0.0992576840762205 "delta_6" 1.884 "dtNN"
-0.622132803117728 -0.596908343793332 -0.249768420780714 -0.0419723271553591 0.0993322369746682 0.245968552162547 0.283775018303976 -0.0991010141415876 "delta_6" 1.886 "dtNN"
-0.624979177624936 -0.598909164247475 -0.250932770691048 -0.0398893589535154 0.101522305690031 0.250096435047526 0.287970526469424 -0.0989390884759069 "delta_6" 1.888 "dtNN"
-0.627790750833793 -0.600896611503456 -0.252106128302474 -0.0377703210126628 0.102116201513022 0.254227324553169 0.292163369163041 -0.0987714311518032 "delta_6" 1.89 "dtNN"
-0.630558650950222 -0.602862648092986 -0.253289176075566 -0.0356176369533965 0.10270570324877 0.258363358511554 0.296357642736725 -0.098598409511314 "delta_6" 1.892 "dtNN"
-0.633290885186975 -0.604798701185309 -0.254468015020146 -0.03398909844613 0.103290005348407 0.262504829993564 0.300550701222273 -0.0984195685360769 "delta_6" 1.894 "dtNN"
-0.63599456788174 -0.60670492546352 -0.253335480253089 -0.0342571241636175 0.103869988771068 0.266657704342435 0.304740549738476 -0.0982346114976868 "delta_6" 1.896 "dtNN"
-0.638677748059906 -0.60859669690426 -0.25264491604587 -0.0345333740050804 0.104445171892604 0.270813507605119 0.308920597739873 -0.098044381332323 "delta_6" 1.898 "dtNN"
-0.641322776366132 -0.610473626841161 -0.254844989117225 -0.0348169480049647 0.105016066569165 0.274822622630271 0.313095283414218 -0.0978476440827032 "delta_6" 1.9 "dtNN"
-0.643931604594385 -0.612324475281596 -0.257178956564196 -0.035110080784215 0.106326265216101 0.278698130496478 0.317261000196155 -0.0976452880746496 "delta_6" 1.902 "dtNN"
-0.646489410434646 -0.614149085415958 -0.259487039505195 -0.0354110302709837 0.107043794359889 0.28256301057554 0.321426362346437 -0.0974367608827968 "delta_6" 1.904 "dtNN"
-0.649007192419512 -0.616247105760404 -0.261752688794996 -0.0343766682738336 0.107344494781023 0.286415879787666 0.325592088216914 -0.0972215374125388 "delta_6" 1.906 "dtNN"
-0.651493754204284 -0.619431546139258 -0.263115012024363 -0.0316567735357962 0.107640028485421 0.290264205694256 0.329751141486901 -0.0970003299818597 "delta_6" 1.908 "dtNN"
-0.654058268696251 -0.622574219493168 -0.264391160351295 -0.0289153876286532 0.107929195456036 0.29411157382617 0.333902425055451 -0.096772311440488 "delta_6" 1.91 "dtNN"
-0.656677583561056 -0.625675704543139 -0.265679986340987 -0.0261576152941432 0.108343495601214 0.297957365571944 0.338044368179783 -0.0965385912123206 "delta_6" 1.912 "dtNN"
-0.659241507571722 -0.628724283796958 -0.266979797347458 -0.0233749365317033 0.108881731939632 0.301800096047456 0.342179188582939 -0.096297842626896 "delta_6" 1.914 "dtNN"
-0.661756548370251 -0.631710500759824 -0.268291401388871 -0.0233152412395879 0.109415661312981 0.305634076235818 0.34630693198931 -0.096050212891921 "delta_6" 1.916 "dtNN"
-0.664235063168486 -0.634643821007979 -0.26961502386567 -0.0236023288999707 0.109944917391239 0.309455725706919 0.350432618434484 -0.0957962931895732 "delta_6" 1.918 "dtNN"
-0.666668964311963 -0.637525663473733 -0.270950212602037 -0.02389800224195 0.110469501409826 0.313271625762067 0.354553882705428 -0.0955347940192503 "delta_6" 1.92 "dtNN"
-0.669062953081803 -0.64036400585663 -0.272297635723964 -0.0242009929135675 0.111479308291218 0.317084820434592 0.358664504161412 -0.0952666642001483 "delta_6" 1.922 "dtNN"
-0.671410200999654 -0.643157640145443 -0.273658236199352 -0.0245123466079346 0.114263908126791 0.320897025626922 0.362769057195507 -0.0949921933229915 "delta_6" 1.924 "dtNN"
-0.673689755416332 -0.645894265269537 -0.275032475829655 -0.024831310342744 0.11453490111084 0.324706518012877 0.366866520305259 -0.0947099511124743 "delta_6" 1.926 "dtNN"
-0.6759216657548 -0.648572898445309 -0.276419977622014 -0.0251578954599944 0.114801139495212 0.328506942944779 0.370952183441316 -0.0944209816420254 "delta_6" 1.928 "dtNN"
-0.67810615780738 -0.651184306013242 -0.277820598672857 -0.0254929968352802 0.115063093528209 0.332297261332492 0.375033622052229 -0.0941241372137598 "delta_6" 1.93 "dtNN"
-0.680252267294209 -0.653743944789886 -0.279235383842221 -0.025836220082238 0.115320259330016 0.336080975921885 0.379104947877913 -0.0938202210661262 "delta_6" 1.932 "dtNN"
-0.682350256032522 -0.65624981977812 -0.280663357202454 -0.0261871366691709 0.115572410590238 0.339863411240914 0.383170883977747 -0.0935089401744925 "delta_6" 1.934 "dtNN"
-0.684395930631726 -0.65870207814017 -0.282104735295946 -0.0265467864534629 0.115818573888309 0.343643073251752 0.387227090757066 -0.0931899320298471 "delta_6" 1.936 "dtNN"
-0.686376350514742 -0.660894890285295 -0.283559469945444 -0.0269132866477099 0.116059713165602 0.347420047947708 0.391271188077665 -0.092863779324851 "delta_6" 1.938 "dtNN"
-0.68830234312033 -0.662327039733947 -0.285029928123158 -0.0260060489650575 0.117176693382902 0.351190279307327 0.395311354612946 -0.0925294490401092 "delta_6" 1.94 "dtNN"
-0.690177292113176 -0.663725579091481 -0.286515494545917 -0.0233338249423491 0.118740795217645 0.354949452669317 0.399346603416326 -0.0921869053891885 "delta_6" 1.942 "dtNN"
-0.692007194881644 -0.66509445266491 -0.286259906013544 -0.0206609694209208 0.120104592149419 0.35870260780765 0.403375841827247 -0.0918372119597691 "delta_6" 1.944 "dtNN"
-0.693787895492523 -0.666419118378477 -0.285729250564038 -0.0179923343537292 0.120895055683541 0.36245317572474 0.407397871471175 -0.0914789887703828 "delta_6" 1.946 "dtNN"
-0.695516528782822 -0.66769395763761 -0.285585921345954 -0.0153301545746318 0.121133316321684 0.366200814689804 0.411409004073811 -0.091113306442823 "delta_6" 1.948 "dtNN"
-0.697183454751597 -0.668914340009962 -0.287001078446441 -0.014659839266759 0.121367052116863 0.369947708924982 0.415405100749755 -0.0907395005593332 "delta_6" 1.95 "dtNN"
-0.698787064189017 -0.670096838252832 -0.288422441549593 -0.0150135335796021 0.121595006821022 0.373686647676383 0.419390432788919 -0.0903566791574325 "delta_6" 1.952 "dtNN"
-0.700334514199359 -0.671250356958332 -0.289848945957 -0.0153740041004837 0.121819451948997 0.377417919179093 0.423367368948864 -0.0899662550362596 "delta_6" 1.954 "dtNN"
-0.701837508222669 -0.672362142976697 -0.291278543309976 -0.0157430226023643 0.122037785716672 0.381141855996182 0.427338267431222 -0.0895666649563894 "delta_6" 1.956 "dtNN"
-0.703285363972723 -0.673430210343042 -0.292709652339007 -0.0161193304148387 0.122252308202722 0.384864064262798 0.431301522258128 -0.0891590059458312 "delta_6" 1.958 "dtNN"
-0.704682683572542 -0.67444516970833 -0.294144900736422 -0.0165043471989174 0.122643983592838 0.388582502174269 0.43525704689954 -0.0887433088329865 "delta_6" 1.96 "dtNN"
-0.70602408118499 -0.675406861212918 -0.295582044628408 -0.0168958304174841 0.123054877608509 0.39229983476813 0.439228474799105 -0.0883184578609825 "delta_6" 1.962 "dtNN"
-0.70729675913804 -0.676331426550806 -0.297023735353515 -0.0172948101550354 0.123982485598892 0.396012228250903 0.443235660939493 -0.087885239145243 "delta_6" 1.964 "dtNN"
-0.708507791269282 -0.677216495164617 -0.298466978489612 -0.017701292430196 0.126285727142147 0.399718754649212 0.447235012386906 -0.0874423971762582 "delta_6" 1.966 "dtNN"
-0.709667586420561 -0.678062650850161 -0.299913981899233 -0.0181150340561012 0.126636130032361 0.40341516169305 0.451224298749932 -0.0869911423011988 "delta_6" 1.968 "dtNN"
-0.710776524764555 -0.678868186547686 -0.301361784521391 -0.0185362578961334 0.126843618868243 0.407110559722002 0.455201207180495 -0.086531113908141 "delta_6" 1.97 "dtNN"
-0.711830541369545 -0.679616979907776 -0.302811077859001 -0.0189652363541927 0.127046401601605 0.41080544222221 0.459170879806458 -0.0860616310899992 "delta_6" 1.972 "dtNN"
-0.712831139779741 -0.680311178055222 -0.304258279382057 -0.0194019762471203 0.127243857707308 0.414495541093518 0.463134757196912 -0.0855835493152768 "delta_6" 1.974 "dtNN"
-0.71376774904043 -0.680961504121269 -0.305703441893626 -0.0198457125558075 0.127436097557987 0.418186131764218 0.467093439385128 -0.0850954966741089 "delta_6" 1.976 "dtNN"
-0.714640110923494 -0.68157514678753 -0.307149565407492 -0.0194690977332583 0.127624452901696 0.421869036992704 0.471042871171286 -0.084598075949229 "delta_6" 1.978 "dtNN"
-0.715455764306454 -0.682148838961771 -0.30859518169852 -0.0167069768434964 0.127808016518608 0.425545346614843 0.474981733098432 -0.0840916792454853 "delta_6" 1.98 "dtNN"
-0.716215620636685 -0.682681255544026 -0.310039482252795 -0.0139092464417825 0.127987521272506 0.429219391427758 0.47890481044133 -0.0835754512578142 "delta_6" 1.982 "dtNN"
-0.716921217612456 -0.683156800963216 -0.311483152732642 -0.0110778519768715 0.128163015529641 0.432890314587771 0.482814874717163 -0.0830501929092515 "delta_6" 1.984 "dtNN"
-0.71757153122077 -0.683577582052332 -0.31292491590723 -0.00821437157866622 0.128333565135508 0.43656163492212 0.486715984742736 -0.0825146417519041 "delta_6" 1.986 "dtNN"
-0.718169174620416 -0.683951517261354 -0.314362366117602 -0.00747709647762795 0.128557203983706 0.440230518092906 0.490608504619319 -0.0819695410730625 "delta_6" 1.988 "dtNN"
-0.718701801492803 -0.684703236949139 -0.31579604896688 -0.00790615464542421 0.130560046686097 0.443895644451833 0.494495678300289 -0.0814146073762166 "delta_6" 1.99 "dtNN"
-0.719214356676766 -0.685442417953412 -0.317224336306919 -0.00834118936411166 0.130888111078558 0.447555241776339 0.498373616010816 -0.080849172088287 "delta_6" 1.992 "dtNN"
-0.719697959970813 -0.686112118190543 -0.318647144136675 -0.0087835422664343 0.131212381948434 0.451212943792132 0.502238333830397 -0.0802747851875062 "delta_6" 1.994 "dtNN"
-0.720120710731574 -0.686714570247882 -0.319324348838985 -0.00923223044844756 0.131532059063444 0.454867410939436 0.506092986055736 -0.079690031791877 "delta_6" 1.996 "dtNN"
-0.720478741957494 -0.687248334041803 -0.321127613916576 -0.00968863594905789 0.131846777836242 0.458522119751096 0.509936189901016 -0.0790944641068802 "delta_6" 1.998 "dtNN"
-0.720780385634344 -0.687717689112278 -0.322886276294793 -0.00856663293943161 0.132157266506034 0.462173680342194 0.513771486670779 -0.0784892965126315 "delta_6" 2 "dtNN"
-0.0155085249839431 -0.0110503003721139 -0.00227486436548752 0.00295041326829359 0.00917066937541255 0.017450690341033 0.0237642605872077 0.0031402318793523 "delta_6" 0 "PINN"
-0.019592762966858 -0.0150772100031116 -0.00675075126073654 -0.00121003801613329 0.00540250349943516 0.0130683498645188 0.0205145383617062 -0.00100178703343596 "delta_6" 0.002 "PINN"
-0.0329069551658567 -0.0283641867634739 -0.020802319573884 -0.014879740214671 -0.0097553748177619 -0.00254822557863088 0.00942067881891751 -0.0146513160127088 "delta_6" 0.004 "PINN"
-0.0572834517164509 -0.0527341329196096 -0.0454378679637713 -0.0395824137061607 -0.035212276655439 -0.0282187239937812 -0.0112078157407618 -0.0396015692536298 "delta_6" 0.006 "PINN"
-0.0943421592424816 -0.0897906156431625 -0.0829591400855199 -0.0776530560149977 -0.073253634799002 -0.0637910922520355 -0.0428809123345175 -0.0774081069988261 "delta_6" 0.008 "PINN"
-0.145044290752989 -0.143994076842979 -0.137741420649323 -0.130595777478925 -0.123140322470112 -0.108740884442759 -0.08666799453517 -0.129015888265896 "delta_6" 0.01 "PINN"
-0.21471206275654 -0.213137698681167 -0.206057803630226 -0.19473971859188 -0.185542596923251 -0.166139199121238 -0.142784280263834 -0.194283793374871 "delta_6" 0.012 "PINN"
-0.299626704147932 -0.296442891010069 -0.287156027854705 -0.270667961015321 -0.258256168368657 -0.234848126134841 -0.210206810993839 -0.271498718495405 "delta_6" 0.014 "PINN"
-0.394098335318538 -0.387982426878756 -0.376314599063455 -0.354746130639671 -0.341971356516924 -0.312118520045228 -0.28635577491676 -0.357109350948816 "delta_6" 0.016 "PINN"
-0.4914360493209 -0.482662268017607 -0.46821317880296 -0.441816933916188 -0.42957621144685 -0.393652499695315 -0.367109250847631 -0.445892274171818 "delta_6" 0.018 "PINN"
-0.585048976847386 -0.575714148462141 -0.556354121244294 -0.526911626508835 -0.514256920779082 -0.47397365334705 -0.447155870458176 -0.531683837595635 "delta_6" 0.02 "PINN"
-0.668671317698137 -0.658764726820717 -0.634563278228707 -0.603303818500236 -0.590157027438179 -0.54748927582745 -0.521031872054104 -0.608459512979604 "delta_6" 0.022 "PINN"
-0.737506771666461 -0.727010844803973 -0.698068522442011 -0.665784022619776 -0.651754235815198 -0.609366022121291 -0.583888243786814 -0.671409750101158 "delta_6" 0.024 "PINN"
-0.7887438363085 -0.777647066758761 -0.744048815021344 -0.71076764536978 -0.696080920950987 -0.656233031106507 -0.632322959841609 -0.717531768645575 "delta_6" 0.026 "PINN"
-0.821518863146743 -0.809801967006696 -0.771623001659673 -0.738343418982026 -0.722919542066231 -0.686498515953378 -0.66463961021966 -0.745720957431505 "delta_6" 0.028 "PINN"
-0.836498726730168 -0.824150666090001 -0.781443255649428 -0.748234324408569 -0.731171710111886 -0.700155499362817 -0.680723170229099 -0.756427259835924 "delta_6" 0.03 "PINN"
-0.835341414612334 -0.822353125350249 -0.775174021007416 -0.741192192796263 -0.725400396137391 -0.698344632426952 -0.681616570606458 -0.751157711481931 "delta_6" 0.032 "PINN"
-0.820210458496077 -0.806581020627489 -0.755001038243541 -0.721143526231475 -0.705633850203422 -0.682934119199631 -0.669109841417194 -0.732008468739869 "delta_6" 0.034 "PINN"
-0.793442050740356 -0.779184094930425 -0.723302440168957 -0.688930679995479 -0.674379634773451 -0.656120179635145 -0.645096896859471 -0.701307632936194 "delta_6" 0.036 "PINN"
-0.75732457983246 -0.742462176824082 -0.682425912695079 -0.646902817453543 -0.634801879494901 -0.617091702536566 -0.611679989027475 -0.66138416837726 "delta_6" 0.038 "PINN"
-0.713981322110495 -0.698557662932136 -0.634558046326178 -0.598543249259354 -0.587647712585338 -0.571334925667087 -0.566798745495737 -0.614431304303911 "delta_6" 0.04 "PINN"
-0.665326131886389 -0.649400485796413 -0.581689377048795 -0.545080110514444 -0.535360944184262 -0.518100040411567 -0.512142878844916 -0.562443935542648 "delta_6" 0.042 "PINN"
-0.613028745655106 -0.596686046703668 -0.525571551318781 -0.48826437287673 -0.480139942738037 -0.460521033299252 -0.454463309122342 -0.507187578443044 "delta_6" 0.044 "PINN"
-0.558548023666049 -0.541883074716766 -0.467737656994564 -0.430328350994373 -0.424912740062535 -0.401457728678213 -0.395304932539715 -0.450200429346405 "delta_6" 0.046 "PINN"
-0.503119890056834 -0.486255665064789 -0.40950064621055 -0.373893521173008 -0.367828650491633 -0.342243247293048 -0.33598899779753 -0.392804473147548 "delta_6" 0.048 "PINN"
-0.447797040129678 -0.430862074868931 -0.351970932770682 -0.319594518253925 -0.310816920257167 -0.283993107299824 -0.277648116508241 -0.336109963882675 "delta_6" 0.05 "PINN"
-0.393454768815941 -0.376601547726535 -0.296084740676011 -0.264881314881391 -0.255461409298281 -0.227644766889537 -0.221207541350463 -0.281048460174601 "delta_6" 0.052 "PINN"
-0.340812921474483 -0.324199421387597 -0.242596588289556 -0.212544698200698 -0.202127429159734 -0.173968797257875 -0.167441174461706 -0.228376782521231 "delta_6" 0.054 "PINN"
-0.290468321934864 -0.274253190950291 -0.1922975493064 -0.162337359825715 -0.152042689173785 -0.123563288630312 -0.116959588829488 -0.178696790463644 "delta_6" 0.056 "PINN"
-0.242879122407212 -0.227238144459547 -0.15130021411239 -0.115600463800716 -0.105687044242606 -0.0769038770962284 -0.0702220090193799 -0.132480422484577 "delta_6" 0.058 "PINN"
-0.198406285689102 -0.183505764000678 -0.108151551217512 -0.0727889239236921 -0.0634081335816951 -0.0343358362955809 -0.0275794817071615 -0.0900707652297432 "delta_6" 0.06 "PINN"
-0.157325535774797 -0.143322504908787 -0.074043255455445 -0.0343193835695337 -0.0250069339832544 0.00392168440349971 0.0107371575069797 -0.0517010444842621 "delta_6" 0.062 "PINN"
-0.119814616352271 -0.106871148559464 -0.040352791952956 -0.000295107046337173 0.00903695712331187 0.0377378725212628 0.0446101871660102 -0.0175145179494144 "delta_6" 0.064 "PINN"
-0.0859801363951515 -0.0742429500337229 -0.011173471773719 0.0298366928693152 0.0386520267030748 0.0670721971851014 0.0740013949972945 0.0124333603414335 "delta_6" 0.066 "PINN"
-0.0558732095867283 -0.0454672505323681 0.0119690070815385 0.0556321552525251 0.0638745639772024 0.0919718521081268 0.0989492200872429 0.0381680912151031 "delta_6" 0.068 "PINN"
-0.0294796664123103 -0.0205172812327848 0.0331594540610287 0.0771502604418474 0.0849810838362077 0.112558873011297 0.119573452300076 0.059778127126874 "delta_6" 0.07 "PINN"
-0.00672572882964634 0.000693278754490934 0.0515034139432507 0.0938298788319812 0.10190355034277 0.129008266013125 0.136058680830162 0.0774079706573769 "delta_6" 0.072 "PINN"
0.0125068483454791 0.0183046512496483 0.0654274407354889 0.106706481420986 0.115295795407197 0.141548326327135 0.14863675646919 0.0912565385071336 "delta_6" 0.074 "PINN"
0.028134163391425 0.0324997850311866 0.0750535777932627 0.11613618488368 0.124943255922067 0.150464817391664 0.157582849466491 0.101569123987911 "delta_6" 0.076 "PINN"
0.0404942165338032 0.0434922798685457 0.0817913186021983 0.122160481629737 0.131474849653705 0.156078098836141 0.163216441544148 0.108625770506573 "delta_6" 0.078 "PINN"
0.0496288590372344 0.0515293526075215 0.0859071911793098 0.12596018540901 0.134935064847736 0.158730075976172 0.165888293176436 0.112732756719011 "delta_6" 0.08 "PINN"
0.0558895779743326 0.0574521572823248 0.0876824110212475 0.126188625638017 0.135739495611952 0.158782035567906 0.165961449975165 0.114217243968596 "delta_6" 0.082 "PINN"
0.0595153596858591 0.0605474508180686 0.0874157910859572 0.124283129580876 0.133938973004584 0.156605061552255 0.163808187559466 0.113421743312283 "delta_6" 0.084 "PINN"
0.0607559817772488 0.0612915826155045 0.0854110645229677 0.12037000747124 0.130287768793285 0.152577400873295 0.159796477508425 0.110692653636411 "delta_6" 0.086 "PINN"
0.0595647035371283 0.0597014835896347 0.0819644373004513 0.11525172526823 0.125262702734394 0.147059747313548 0.154292636465049 0.106370762757464 "delta_6" 0.088 "PINN"
0.0559732588843075 0.0565021214394312 0.0773598565236977 0.108953265543545 0.118758498922819 0.140396425645359 0.147643098079428 0.100783256958605 "delta_6" 0.09 "PINN"
0.0511172695661743 0.0519159600719902 0.0718643491380752 0.10072835871348 0.111110775220061 0.132900699325961 0.140168270236484 0.0942388738674356 "delta_6" 0.092 "PINN"
0.0454026246674421 0.0462488889778804 0.0657287571226134 0.0928819163094449 0.103119658529503 0.124859926754675 0.132154291046218 0.0870226449792899 "delta_6" 0.094 "PINN"
0.0390799023411399 0.0401752050324564 0.0591832581325222 0.084125629996353 0.0948322333072709 0.116528868617656 0.123853144536715 0.0793915081967069 "delta_6" 0.096 "PINN"
0.0324617592967215 0.0334668040008421 0.0524305617495586 0.0751848858660401 0.0867412664780411 0.108124483373962 0.115498263173285 0.0715702053413411 "delta_6" 0.098 "PINN"
0.0257140845470851 0.0269606781394563 0.0465432489496427 0.0672532278105289 0.078687917951638 0.0998281555725882 0.107263345113851 0.0637494196150034 "delta_6" 0.1 "PINN"
0.0189981844497263 0.0204758657753392 0.0414438363778904 0.0582017271465093 0.0712065810055522 0.0917804208414127 0.0992878127346121 0.0560861495829593 "delta_6" 0.102 "PINN"
0.012474814194458 0.0140110399503418 0.034842237485207 0.0499070667807694 0.0639013960742956 0.0840895787583618 0.0916813141966869 0.0487052728859435 "delta_6" 0.104 "PINN"
0.00624039626968348 0.00772281730218238 0.0285963061604114 0.0427033535080562 0.0570208252842366 0.0768355908820092 0.0845255494972671 0.0417019670580926 "delta_6" 0.106 "PINN"
0.000363977680693073 0.00181296922102664 0.0229308291301982 0.0351672208170375 0.0505115181518407 0.0700696294391221 0.077869174272491 0.0351458717263488 "delta_6" 0.108 "PINN"
-0.00510500815518816 -0.00367590340645563 0.0174674555902884 0.0283773649333586 0.044724587428557 0.0638221968062062 0.0717427439084182 0.029082478567943 "delta_6" 0.11 "PINN"
-0.0101353718893705 -0.00871590901959018 0.0124794871201439 0.0225809827178851 0.0393488023751425 0.0581092969154421 0.0661576888311637 0.0235369556941582 "delta_6" 0.112 "PINN"
-0.0147143905442244 -0.0132949748621452 0.00736154871507855 0.0171196959268677 0.0339383202788323 0.0529240240841292 0.0611119932026963 0.0185171710011798 "delta_6" 0.114 "PINN"
-0.01884575583537 -0.0174198634252878 0.00371453296101176 0.0124624019292163 0.0289332421202664 0.0482495568272471 0.0565888124736608 0.014017516286673 "delta_6" 0.116 "PINN"
-0.0225371764055637 -0.0210958409985896 -0.000512831400569236 0.00789659041826274 0.0249253277942516 0.0443097438369895 0.0525645564750779 0.0100217347914347 "delta_6" 0.118 "PINN"
-0.0258138484744182 -0.0243466575091438 -0.00406973846949821 0.00405798344663022 0.0213754877635842 0.040932193379846 0.0490092172438907 0.00650553936155054 "delta_6" 0.12 "PINN"
-0.0286990247242046 -0.0272111233931399 -0.00750180634319653 0.000486232955374422 0.0180887141951657 0.0379986612802814 0.0458872630926368 0.00344010224491276 "delta_6" 0.122 "PINN"
-0.0312238070646444 -0.0297134670881407 -0.0105373808868195 -0.00208315235443779 0.0152690627753959 0.0354737321957173 0.0431610062718774 0.000793542708132656 "delta_6" 0.124 "PINN"
-0.0334130339446073 -0.0318874751119125 -0.0131274388490337 -0.00422788706241262 0.012880598705857 0.0333199300254023 0.0407902176609883 -0.00146843638731977 "delta_6" 0.126 "PINN"
-0.0353039729245904 -0.033759703168012 -0.0154013171129853 -0.00614823343187876 0.0109754819180894 0.0315025001540692 0.0387444005543649 -0.00338088547077929 "delta_6" 0.128 "PINN"
-0.0369211678522582 -0.0353610549721098 -0.0172384518058545 -0.00805823701567743 0.00956835565782643 0.0299833566447492 0.0369849987131853 -0.00497817861223976 "delta_6" 0.13 "PINN"
-0.0382971589126915 -0.0367193079863062 -0.0181811448250941 -0.00932946831175285 0.00813337093709454 0.0287296653076203 0.0354803797840825 -0.00629401835499935 "delta_6" 0.132 "PINN"
-0.0394603232808526 -0.0378635154977434 -0.0194847889506361 -0.0102983005206344 0.00695657940470118 0.0277059758868967 0.0341983685334647 -0.00736037569258297 "delta_6" 0.134 "PINN"
-0.0404383275655346 -0.0388214781460936 -0.0202311085367676 -0.0109985525033562 0.00604161874873332 0.0265291308914175 0.0331101211494261 -0.00820696135361656 "delta_6" 0.136 "PINN"
-0.0412551576065744 -0.0396197882718621 -0.0207369649333899 -0.0114593826913951 0.00544757614571045 0.0254074765928598 0.0321883074981733 -0.00886113701211165 "delta_6" 0.138 "PINN"
-0.0419303427350939 -0.0402778796645075 -0.0211111816862617 -0.0118747724103295 0.00503952096240257 0.0244269809873376 0.031410398968192 -0.00934840305130638 "delta_6" 0.14 "PINN"
-0.0424877797989824 -0.0408179779399611 -0.0213712192486422 -0.0122933114199376 0.00479211075435537 0.0235658510036892 0.0307536916749604 -0.00969187069629467 "delta_6" 0.142 "PINN"
-0.042942920889929 -0.0412588810515171 -0.021473233445841 -0.0125527966141529 0.00429258920286402 0.0228047626509663 0.0301993552728825 -0.00991278383063936 "delta_6" 0.144 "PINN"
-0.0433120716680071 -0.0416125387007694 -0.0215412925864354 -0.0123557202965764 0.00404946354257307 0.0221291860549688 0.0297956966458155 -0.0100299946944514 "delta_6" 0.146 "PINN"
-0.043609291920147 -0.0418946619643817 -0.0215385623468498 -0.0124417163990652 0.00391657160958891 0.0215222925055164 0.0294943445148868 -0.0100604425947725 "delta_6" 0.148 "PINN"
-0.0438491514589981 -0.0421188224342552 -0.0216328423106646 -0.0122602480424959 0.00369663258704145 0.0209715809965598 0.0292494962630971 -0.0100185168857504 "delta_6" 0.15 "PINN"
-0.0440408943584878 -0.0422966155727097 -0.0215689294946509 -0.0118519150728055 0.00383884642576438 0.0204650210410839 0.0290501481855563 -0.0099173146940101 "delta_6" 0.152 "PINN"
-0.0441926915144406 -0.0424346832965316 -0.0212985902986844 -0.0112477284192852 0.00345343378497953 0.0203201135174074 0.0288868650442972 -0.00976842264010227 "delta_6" 0.154 "PINN"
-0.0443136395748162 -0.0425419751763094 -0.0208604563034304 -0.0106049734883051 0.00308446701914533 0.0205104400317891 0.0287491490520605 -0.00958196350127978 "delta_6" 0.156 "PINN"
-0.0444111307527136 -0.0426265567247101 -0.0203786769696784 -0.00993324250508032 0.00290134844341261 0.0207229361874067 0.0286296718020734 -0.00936706876613939 "delta_6" 0.158 "PINN"
-0.04448983954741 -0.0426895294228775 -0.0199457829686719 -0.00935900733074202 0.00335157910415895 0.0209492062469882 0.028521890082259 -0.00913141213499437 "delta_6" 0.16 "PINN"
-0.0445545241626647 -0.0427420180441936 -0.0195329667020583 -0.00864286341168063 0.00389056730197757 0.0211845028274428 0.0284192810996865 -0.00888169969657782 "delta_6" 0.162 "PINN"
-0.0446126352370799 -0.0427849050750549 -0.0191019763194633 -0.00791914730531096 0.00355709735950338 0.0214232955488444 0.0283172443434997 -0.00862331011487574 "delta_6" 0.164 "PINN"
-0.0446631912681816 -0.0428219910892125 -0.0186594022557617 -0.00719175220208212 0.00319907698988064 0.0214483409032921 0.028210905472306 -0.00836082027332507 "delta_6" 0.166 "PINN"
-0.044711510987998 -0.0428558414946384 -0.0182104322326296 -0.00646827853529053 0.00284080693864075 0.0210849544833143 0.0280973424433917 -0.00809839341909529 "delta_6" 0.168 "PINN"
-0.0447575685089447 -0.0428893531852633 -0.0177598645375066 -0.00575077972625349 0.00337572981475454 0.0207137643528694 0.0279755030548284 -0.00783958241240892 "delta_6" 0.17 "PINN"
-0.0448035558897433 -0.0429223983392677 -0.01731341932578 -0.00516576405629288 0.00395858272246519 0.0203327723311801 0.0278411981553116 -0.00758741826070885 "delta_6" 0.172 "PINN"
-0.0448514989496301 -0.0429580820599241 -0.0168741485970757 -0.00445069895076144 0.00416101556048498 0.0199406594377773 0.0276935389457965 -0.00734447610442702 "delta_6" 0.174 "PINN"
-0.0449042705473176 -0.0429975567715023 -0.0165035320052273 -0.00375216945111934 0.00398252781434116 0.0195355341949593 0.027618690071216 -0.00711283953993588 "delta_6" 0.176 "PINN"
-0.0449593123614505 -0.0430388897310179 -0.0160612549097138 -0.00310282191455125 0.00400510925557551 0.0191161843253325 0.0275474287703857 -0.00689355736936971 "delta_6" 0.178 "PINN"
-0.0450187072536881 -0.0430855662658518 -0.0158886673125836 -0.00246038473791488 0.00391470056242854 0.0186816404443337 0.0274570683790879 -0.00668787366019409 "delta_6" 0.18 "PINN"
-0.0450819149410673 -0.0431373366041568 -0.0156572339438215 -0.00187070625836483 0.00411401721255378 0.0185051510522272 0.0273482484473945 -0.00649666623671972 "delta_6" 0.182 "PINN"
-0.0451494641747722 -0.0431914445848249 -0.0152140854873116 -0.00160040017483432 0.00429302255001696 0.0187336103170519 0.0272198268160119 -0.00632056671234429 "delta_6" 0.184 "PINN"
-0.0452200818895364 -0.0432517027957202 -0.01479719178701 -0.00124824591792094 0.00462511192699921 0.0189423767276439 0.0270709657788477 -0.0061601054170677 "delta_6" 0.186 "PINN"
-0.0452930773894346 -0.0433136549773186 -0.0145630639715882 -0.00117129305362595 0.00459337512207902 0.0191329801836359 0.026902860617709 -0.00601562420849821 "delta_6" 0.188 "PINN"
-0.045370368905804 -0.0433791791606783 -0.0142121575599914 -0.00114114957978828 0.00471722055613988 0.0193013369569166 0.026713838921253 -0.00588720349029083 "delta_6" 0.19 "PINN"
-0.0454492829677958 -0.0434462952731831 -0.0138782721441533 -0.000736994119510337 0.00482451567496917 0.0194507922889083 0.0265054192808002 -0.0057744203235315 "delta_6" 0.192 "PINN"
-0.0455301614952002 -0.0435186742104421 -0.0135642489165754 -0.000402742499051922 0.00491529324054113 0.0193450706526933 0.0262779474870874 -0.00567679348123147 "delta_6" 0.194 "PINN"
-0.0456121551123395 -0.043590440976794 -0.0132688735519341 -0.000893498868061893 0.00499280273155556 0.0189485331514566 0.0260317800625158 -0.00559398198982035 "delta_6" 0.196 "PINN"
-0.0456940120398766 -0.0436632501874886 -0.0129914061600832 -0.00131085627684135 0.00505473750178631 0.0189773089144498 0.0257670759749614 -0.00552560165478002 "delta_6" 0.198 "PINN"
-0.0457738933764963 -0.0437367734737771 -0.0127325704602531 -0.00104088757400567 0.00510647934685293 0.0189973375349594 0.0254870748932382 -0.00547114020085106 "delta_6" 0.2 "PINN"
-0.0458521149125664 -0.0438066573191709 -0.0124916826595314 -0.000794795265928849 0.00541930399222801 0.0190056682936838 0.0251887408330692 -0.00543001163984047 "delta_6" 0.202 "PINN"
-0.0459283457118324 -0.0438766228023308 -0.0122679507057206 -0.00101817646559521 0.00560064643279268 0.0190068669859496 0.0249391972791374 -0.00540117535370071 "delta_6" 0.204 "PINN"
-0.0460020499332219 -0.0439419551104651 -0.0120598236507705 -0.00103310455913852 0.00580917308102835 0.0190004381788701 0.0247224748200975 -0.00538383362659477 "delta_6" 0.206 "PINN"
-0.0460696671779866 -0.0440052703287925 -0.0118684755710712 -0.0013307933387624 0.00607265162614856 0.0189880820995348 0.0244906004525458 -0.00537698722529603 "delta_6" 0.208 "PINN"
-0.0461341572989847 -0.0440646367402006 -0.0117292363733562 -0.00169590255854035 0.00612407062718423 0.018911357323906 0.0242459557980671 -0.00537993531681681 "delta_6" 0.21 "PINN"
-0.046190052382155 -0.0441177864532464 -0.0116038077583298 -0.0017615573131452 0.00636731416379788 0.0188796381339559 0.0239887922698694 -0.00539170663017842 "delta_6" 0.212 "PINN"
-0.0462398948269678 -0.0441642116596241 -0.0114914604603465 -0.00184753083030398 0.00650016231047112 0.0188446337471559 0.0237190788167723 -0.00541168076818483 "delta_6" 0.214 "PINN"
-0.0462829124639178 -0.0442042585215275 -0.0113908736398297 -0.00195107969440311 0.00662030014934623 0.0188041817583395 0.0234384119135377 -0.00543888900250599 "delta_6" 0.216 "PINN"
-0.0463166232208643 -0.0442354912883194 -0.0113005243699527 -0.00194438463672264 0.00669229669847859 0.0187618238232555 0.0231468678057211 -0.00547235528943431 "delta_6" 0.218 "PINN"
-0.0463410851401621 -0.0442608339913991 -0.0112191853571151 -0.00193916348216339 0.00685380700231064 0.0187183357179511 0.0228465841294567 -0.00551098580189809 "delta_6" 0.22 "PINN"
-0.0463570240458264 -0.0442751600280584 -0.0111456650206678 -0.00195586146296711 0.00688709283221789 0.0186710821596116 0.0225394591724311 -0.00555391535251273 "delta_6" 0.222 "PINN"
-0.0463606773577527 -0.0442814444527874 -0.0111881116478341 -0.00191928522269424 0.00702673344903604 0.0186048387514587 0.0222246668408329 -0.00560025197693437 "delta_6" 0.224 "PINN"
-0.0463526522079782 -0.0442771515058354 -0.011230732471215 -0.00174767311748081 0.00708143645986159 0.0181035093176349 0.0219029481937767 -0.00564943193847745 "delta_6" 0.226 "PINN"
-0.0463353624409562 -0.0442617806093893 -0.011269078778363 -0.00151657442983733 0.00724043466015278 0.0175981304416547 0.021576909466527 -0.00570077141770953 "delta_6" 0.228 "PINN"
-0.0463034918703921 -0.0442360915071904 -0.0113045389112737 -0.00129234358849306 0.00718744517907199 0.0174125967893742 0.021244823993567 -0.00575365163950413 "delta_6" 0.23 "PINN"
-0.0462633644807843 -0.0441977531254665 -0.0114447641619508 -0.00147685027825151 0.00729608440030127 0.0173758423009321 0.0209076491707931 -0.00580729601697816 "delta_6" 0.232 "PINN"
-0.0462073262478248 -0.044150390802984 -0.0118358448780211 -0.00169952397223005 0.0072869355989722 0.0173393607052439 0.020643401413011 -0.0058609251516671 "delta_6" 0.234 "PINN"
-0.0461400658214843 -0.0440890323099319 -0.0122185833556538 -0.00192806540130963 0.00724713660746834 0.0173055802223221 0.0204045402676739 -0.00591383433464608 "delta_6" 0.236 "PINN"
-0.0460607577099503 -0.0440190384590097 -0.0125940264113585 -0.00216176787985944 0.00718164976069835 0.0172728109638735 0.0201623003673248 -0.00596574732127733 "delta_6" 0.238 "PINN"
-0.0459671360339411 -0.0439359699225472 -0.0128414454308112 -0.0023630320833421 0.00708524988459114 0.017242516699962 0.0199178301118699 -0.00601612076024057 "delta_6" 0.24 "PINN"
-0.0458599052704201 -0.0438404411266901 -0.0129612065187759 -0.00240039816410376 0.0070037688387341 0.017214487255101 0.0196688181116458 -0.00606479550619416 "delta_6" 0.242 "PINN"
-0.0457400580435798 -0.0437325770194356 -0.0131178927025635 -0.00244025394588099 0.00707600598751501 0.0168009525070826 0.0194164733254847 -0.00611167166035274 "delta_6" 0.244 "PINN"
-0.0456077426365924 -0.0436147548842929 -0.0129058758034959 -0.00248248373712279 0.00714231038777491 0.0167627867237372 0.0191619574379374 -0.00615612426509766 "delta_6" 0.246 "PINN"
-0.0454648108866815 -0.0434843325736201 -0.0126949700787774 -0.00252521678325734 0.00720283044604719 0.0167258218879631 0.018904413564551 -0.00619797774374844 "delta_6" 0.248 "PINN"
-0.0453072659507375 -0.0433447431933019 -0.0129396734964748 -0.00256797865404901 0.00711454910476517 0.0166924027366692 0.0186463687642376 -0.00623681618065805 "delta_6" 0.25 "PINN"
-0.0451374291494621 -0.0431926117709351 -0.0131765120128036 -0.00252923817949058 0.00701218872322751 0.0166616331242283 0.018385628481416 -0.00627266466629414 "delta_6" 0.252 "PINN"
-0.044957238164492 -0.043032082585429 -0.0133930158478821 -0.00265419198976802 0.00675221721571007 0.0166339685939471 0.0182515250666339 -0.00630556026611442 "delta_6" 0.254 "PINN"
-0.0447644224198785 -0.0428612044629761 -0.013432664262983 -0.00272209608517093 0.00678337039852406 0.016607461285445 0.018233029011865 -0.0063356340783123 "delta_6" 0.256 "PINN"
-0.0445587615697889 -0.0426780646665897 -0.0132679368978184 -0.0029742759707222 0.00665664572918101 0.0163668498175935 0.0182151804332181 -0.00636278941995162 "delta_6" 0.258 "PINN"
-0.0443448869168106 -0.0424854380583961 -0.013077131011146 -0.00322397654368323 0.00657595484111528 0.0160118262720126 0.018198917845065 -0.00638712562035243 "delta_6" 0.26 "PINN"
-0.0441197761162024 -0.0422872108209484 -0.0129375751258235 -0.00344632625797137 0.00660216292846194 0.0156571594107577 0.0181820853761018 -0.00640863328129726 "delta_6" 0.262 "PINN"
-0.0438862329868586 -0.0420783316615786 -0.0127705087471909 -0.00324474845459455 0.00662549351153341 0.0153024057808647 0.0181653055680701 -0.00642723831017403 "delta_6" 0.264 "PINN"
-0.0436420940924328 -0.0418627565521837 -0.0126031400978895 -0.00318756913721574 0.00664700291175491 0.0149660400864732 0.0181485462649191 -0.0064431782619439 "delta_6" 0.266 "PINN"
-0.0433889976975972 -0.0416400590931554 -0.0124351067237563 -0.00329207584804114 0.00666576629530469 0.0148798390763818 0.0181325511242802 -0.00645670503311897 "delta_6" 0.268 "PINN"
-0.0431273437938541 -0.0414112610549504 -0.012268599626335 -0.00339439675741782 0.00656202826590102 0.0147890734391117 0.0181146672923325 -0.00646818671186428 "delta_6" 0.27 "PINN"
-0.0428573073784965 -0.0411722876414828 -0.012135411321057 -0.00349340693086353 0.00642687462993485 0.0146919927962679 0.0180961286422061 -0.00647762262265189 "delta_6" 0.272 "PINN"
-0.0425793748964114 -0.0409303587674364 -0.012299828474246 -0.00359125930170223 0.00628654991634026 0.0145898227351253 0.0180743062180672 -0.00648548568736208 "delta_6" 0.274 "PINN"
-0.0422953345664361 -0.0406818161304087 -0.0126441644383712 -0.00366925410193364 0.00614247886873676 0.0144825051177367 0.0180513114864079 -0.00649156185715079 "delta_6" 0.276 "PINN"
-0.0420062093969503 -0.0404295861446057 -0.0130995357067302 -0.00384269190658415 0.00613743752356055 0.0144098023336781 0.0180260369144355 -0.00649626108248723 "delta_6" 0.278 "PINN"
-0.0417091712563129 -0.0401734611601441 -0.0135495838340034 -0.00405712443568218 0.00613146472924353 0.0143852912470795 0.0179985190505666 -0.00649979337478688 "delta_6" 0.28 "PINN"
-0.0414088867401035 -0.0399110122610352 -0.0139966300189844 -0.00426476237360984 0.00612262288708965 0.0142260041983094 0.017968984850111 -0.00650256620625647 "delta_6" 0.282 "PINN"
-0.0411003460896538 -0.0395778682292965 -0.0144380904483244 -0.00444843872798129 0.00610923453426437 0.0139985204609528 0.0179348714430327 -0.00650464151023393 "delta_6" 0.284 "PINN"
-0.040788711538758 -0.0392407042810362 -0.0144559609361753 -0.0043508821370255 0.0060929686732788 0.0138623580536562 0.0178967288661231 -0.00650655495066876 "delta_6" 0.286 "PINN"
-0.0404738169803813 -0.0388960998753983 -0.0141965473408575 -0.00425958027375828 0.00607443620749681 0.0137196612491655 0.0178535881289678 -0.00650851382724347 "delta_6" 0.288 "PINN"
-0.0401543178696997 -0.0385482415510463 -0.0139392274340976 -0.00435685393334018 0.00597965561984293 0.0135699346962744 0.0178073415692227 -0.00651060209138454 "delta_6" 0.29 "PINN"
-0.0398322868348673 -0.0381945227859641 -0.0137044992114123 -0.00424276810550261 0.00598106996285086 0.0134142728689958 0.017756604923296 -0.00651287198981661 "delta_6" 0.292 "PINN"
-0.0395065909689285 -0.0378377408719439 -0.0138591719980828 -0.00412676228141351 0.00599603877294352 0.0133362950365264 0.0177014942516658 -0.00651559788909095 "delta_6" 0.294 "PINN"
-0.0391812561952449 -0.0374775135425558 -0.0140150723746281 -0.00430662120991077 0.00582217434372656 0.0132755703143113 0.017641480171668 -0.00651921842202824 "delta_6" 0.296 "PINN"
-0.0388669644652584 -0.0371131399960969 -0.0141726081008738 -0.00447952410994334 0.00540046387834425 0.0130698828539694 0.0175766395550371 -0.00652397918881803 "delta_6" 0.298 "PINN"
-0.0385520822173365 -0.0367462234999613 -0.0143320527613485 -0.00461263129956813 0.00522994413899092 0.0128107904999709 0.0175035875667391 -0.00653001750737611 "delta_6" 0.3 "PINN"
-0.0382362543957492 -0.0363782481433415 -0.0144911964642622 -0.0046211321182239 0.00520096990175833 0.0125455991734218 0.0174260344456619 -0.00653768097227499 "delta_6" 0.302 "PINN"
-0.0379211107531716 -0.0360070054403115 -0.0148039595571667 -0.00452457040063403 0.0051680391762845 0.0123447384178628 0.0173420619617057 -0.00654685213649443 "delta_6" 0.304 "PINN"
-0.0376049434253136 -0.0356339978850948 -0.0152499347682351 -0.00448834389978714 0.00513108037587973 0.0121428194986773 0.0172542630333258 -0.00655774073154152 "delta_6" 0.306 "PINN"
-0.037289542652008 -0.0352601310838563 -0.015528315702057 -0.00445892037336948 0.00508985943772666 0.0119348553525369 0.0171580776343617 -0.00657045600663202 "delta_6" 0.308 "PINN"
-0.0369746038153954 -0.0350028191949355 -0.0152713354898967 -0.00443504199263423 0.00504481428790704 0.0117192157344952 0.0170570515831 -0.0065851830707806 "delta_6" 0.31 "PINN"
-0.0366597486099193 -0.0347646192108321 -0.0153288556171394 -0.00441830106873142 0.00499538591134829 0.0114995873016009 0.0169491274739759 -0.006602090178557 "delta_6" 0.312 "PINN"
-0.0363454787166426 -0.0345275680636977 -0.0154420221786609 -0.00455422676703854 0.00494025741475068 0.0112709069167306 0.0168344187944786 -0.00662153101490353 "delta_6" 0.314 "PINN"
-0.0360330565939584 -0.0342931307859072 -0.0154234060034583 -0.00468216430118751 0.00488151348266108 0.0110374555736036 0.0167116043231343 -0.00664351035926168 "delta_6" 0.316 "PINN"
-0.0357225441338436 -0.0340629327383327 -0.0154101036929558 -0.00480084116151092 0.004730456701872 0.0107968919753767 0.0165826503335523 -0.00666806655203436 "delta_6" 0.318 "PINN"
-0.0354139215876395 -0.0338351756484579 -0.0154026636139334 -0.00491159543489983 0.0045600633145042 0.0105485751548777 0.0164475655693846 -0.00669502342778649 "delta_6" 0.32 "PINN"
-0.0351060160494869 -0.0335939153551044 -0.0154014681639196 -0.00501239430689071 0.00432326752355894 0.0104348640590299 0.0163061727062681 -0.0067246503778316 "delta_6" 0.322 "PINN"
-0.0348016991341383 -0.033230967906892 -0.0154071728481734 -0.00510415215401139 0.00390706333395652 0.0104421146630228 0.0161583467704035 -0.00675684927637965 "delta_6" 0.324 "PINN"
-0.0344960557994942 -0.0328697682266039 -0.0154176843647135 -0.00532515295556268 0.0038382943740185 0.0104500427689035 0.016003419092108 -0.00679174770926597 "delta_6" 0.326 "PINN"
-0.0341935504842988 -0.0325103750592228 -0.0157719030063999 -0.00540846416211915 0.00385956025850098 0.010458723441085 0.0158411759419863 -0.00682966892392471 "delta_6" 0.328 "PINN"
-0.033914950675324 -0.0321527915224273 -0.0159488324915689 -0.00541235838117426 0.00368457844881775 0.010468881578189 0.0156718693467978 -0.00687030937717628 "delta_6" 0.33 "PINN"
-0.0336441477384872 -0.0317966426321185 -0.0157117901543249 -0.00542292490821228 0.00359968372282771 0.0104789306956701 0.0154958823512591 -0.00691379547512661 "delta_6" 0.332 "PINN"
-0.0333758440982602 -0.031443560475568 -0.0155193111326223 -0.00543978183563976 0.00350743844712131 0.0104902723959892 0.0153126359114252 -0.00695990894943261 "delta_6" 0.334 "PINN"
-0.0331107701154448 -0.0310917646619678 -0.0155598529142963 -0.00546254556873993 0.00340951551410884 0.0105029650607468 0.0151244696565653 -0.00700881545844876 "delta_6" 0.336 "PINN"
-0.0328480896172951 -0.0307526440007772 -0.0156073083062694 -0.00549130766283079 0.00330420648886254 0.0105158539993134 0.0149294297271455 -0.00706030167311988 "delta_6" 0.338 "PINN"
-0.0325876709787781 -0.0305977553692603 -0.0156607346773247 -0.00552735007900274 0.00319363377113391 0.0105301477275164 0.014728242518267 -0.00711448117658496 "delta_6" 0.34 "PINN"
-0.0323302490562652 -0.0304473341338163 -0.0157193187658607 -0.00556879283752798 0.00307576357295425 0.0103681712087084 0.0145198147839944 -0.00717123706053153 "delta_6" 0.342 "PINN"
-0.0320744449552941 -0.0306204153062877 -0.0157830120827117 -0.00555557697444065 0.00295261060488672 0.0103558397095093 0.0143053432164381 -0.00723057108360674 "delta_6" 0.344 "PINN"
-0.0318200442860308 -0.0309417215019033 -0.0158527693297255 -0.00551813012307978 0.00282346115865417 0.0103790494528488 0.0140847162886938 -0.00729235717246356 "delta_6" 0.346 "PINN"
-0.0315707605328153 -0.0307431927708952 -0.0159283430279068 -0.00573252430121107 0.00244718672852551 0.0103517440856211 0.0138573468298464 -0.00735654627834407 "delta_6" 0.348 "PINN"
-0.031874797798853 -0.0308284175711456 -0.016180471352932 -0.00577729985941922 0.00203877979125178 0.0101219254396268 0.0136266493366342 -0.00742273739773052 "delta_6" 0.35 "PINN"
-0.0322561249890038 -0.0306539878797217 -0.0160943085428137 -0.0056911602852695 0.00177450815632874 0.00988274789066679 0.0133897283699023 -0.00749098955826072 "delta_6" 0.352 "PINN"
-0.0326383713492945 -0.03048211224082 -0.0161850977345263 -0.00559518533366077 0.00167845543478207 0.00987012808156185 0.0131469152977671 -0.00756115458735465 "delta_6" 0.354 "PINN"
-0.0330218678132258 -0.0303122342613114 -0.0162820626827429 -0.00563878391905182 0.00158385275858075 0.00987552976683326 0.0128987437814724 -0.00763332481543908 "delta_6" 0.356 "PINN"
-0.0334059314689213 -0.0303259068284488 -0.0163820445424269 -0.00549511119664392 0.00149096988303588 0.0098829025334316 0.0126451855245898 -0.00770733877676882 "delta_6" 0.358 "PINN"
-0.0337928228708643 -0.0301113041513918 -0.0164861331683718 -0.0053634993786208 0.00140033972997611 0.00989249626974908 0.0123867761769176 -0.00778283490121381 "delta_6" 0.36 "PINN"
-0.0341786871023483 -0.0298757396713806 -0.0165956139993573 -0.00517145308359468 0.00128850909461076 0.00990297016959474 0.0121237092645152 -0.00785982682621943 "delta_6" 0.362 "PINN"
-0.0345653145031599 -0.0296564525859874 -0.0167092262444891 -0.00500334224363397 0.00110488438715972 0.00991434748345676 0.0118575608563068 -0.00793781644396859 "delta_6" 0.364 "PINN"
-0.034952153647178 -0.0296448820389743 -0.0166409205469442 -0.00503214109537509 0.000975126075925536 0.00992849235566029 0.0115867596110791 -0.00801685984388203 "delta_6" 0.366 "PINN"
-0.0353391723653232 -0.0294469360246221 -0.0164635676006659 -0.00486692631788932 0.000839065847004439 0.00994344738311426 0.0113121896140896 -0.00809677090813925 "delta_6" 0.368 "PINN"
-0.0357258878431987 -0.0298625671177335 -0.0165749125354636 -0.00490712404136018 0.000698586443604321 0.00970158695610479 0.0110340321658117 -0.00817738315297734 "delta_6" 0.37 "PINN"
-0.0361153098582999 -0.0303276785810147 -0.016821334718653 -0.00492417463517414 0.000552332391661969 0.00943810423048219 0.0108294200423815 -0.00825872859161657 "delta_6" 0.372 "PINN"
-0.036502807941679 -0.0307929421803625 -0.0170670201619099 -0.00480773462506279 0.000322714226178689 0.00925711640887017 0.0108540233186744 -0.00834027893843803 "delta_6" 0.374 "PINN"
-0.0368889114866783 -0.0312583158077618 -0.0173139849701374 -0.00482470036557259 6.03604433443428e-05 0.00896257865695649 0.0108793687354994 -0.00842212816588102 "delta_6" 0.376 "PINN"
-0.0372745520481613 -0.0315895021532243 -0.0175611465226908 -0.00507244390507211 -4.03743625604358e-05 0.00866703907786281 0.0109047142328201 -0.00850376464309329 "delta_6" 0.378 "PINN"
-0.0376582619242086 -0.0318885189578589 -0.0177276247676028 -0.00514582221794613 -0.000133008606631346 0.00836739255589503 0.0109321147579357 -0.00858494809615624 "delta_6" 0.38 "PINN"
-0.0380418365973711 -0.0321874431559258 -0.0178651394135085 -0.00509465686862098 -0.000252130266879536 0.00835265792790174 0.0109605810102937 -0.0086657002549196 "delta_6" 0.382 "PINN"
-0.0384219900844024 -0.0324846979173538 -0.0177376342998169 -0.00511542809923426 -0.0004247110506026 0.00837408406997064 0.0109903113712692 -0.00874562735771068 "delta_6" 0.384 "PINN"
-0.0388028025022041 -0.0327807268453999 -0.0175443445922641 -0.00529553801601401 -0.000601988571940604 0.00839661375607614 0.0110204865323077 -0.00882490316644098 "delta_6" 0.386 "PINN"
-0.0391817008475048 -0.0330754420221256 -0.0173571534363582 -0.00568943544241374 -0.000781568395486376 0.0083952571981053 0.0110519041656932 -0.0089030494913427 "delta_6" 0.388 "PINN"
-0.0395572213210247 -0.0333665950165664 -0.0171746702634833 -0.00591299067834805 -0.000964106807729959 0.00809262928413756 0.0110840303826621 -0.00897986598239697 "delta_6" 0.39 "PINN"
-0.0399306877361368 -0.0336563930003014 -0.0169979508172819 -0.00593445583993413 -0.00112738707609794 0.00778938236002213 0.0111180432655532 -0.009055045649452 "delta_6" 0.392 "PINN"
-0.0402996549515332 -0.0339429156786063 -0.0168260864099424 -0.00595790103967508 -0.000994760859317823 0.00748488195396313 0.0111530332853874 -0.00912839219956896 "delta_6" 0.394 "PINN"
-0.0406662535214921 -0.0342282840108233 -0.0167997978163075 -0.00611837843765795 -0.00085721124699234 0.00718064155686549 0.0111890447775901 -0.00919977964291133 "delta_6" 0.396 "PINN"
-0.0410299775338614 -0.0345100854537524 -0.0172339651007883 -0.00629201532707002 -0.000574431259561248 0.00687591187862158 0.0112270163373468 -0.00926893384189231 "delta_6" 0.398 "PINN"
-0.0413904361971382 -0.0347884041280754 -0.0171996949973459 -0.0064680720350877 -0.000497533395911187 0.00656943536775256 0.0112661582152331 -0.00933567495449539 "delta_6" 0.4 "PINN"
-0.0417469003609039 -0.0350637496195442 -0.0170126513347011 -0.0066445683346702 -0.000500419217877246 0.00626433926799452 0.0113067347378958 -0.009399945201596 "delta_6" 0.402 "PINN"
-0.0420988400694453 -0.0353339858552406 -0.016829123140792 -0.00674096206455499 -0.000517890466155468 0.00610643460579696 0.011347748074212 -0.00946142064850734 "delta_6" 0.404 "PINN"
-0.042446136982092 -0.0355995763123169 -0.0166495881080327 -0.00678639878873388 -0.000480079716888016 0.00589935713618206 0.0113903890138468 -0.00951973091379106 "delta_6" 0.406 "PINN"
-0.0427882366670214 -0.0358612594368494 -0.0164718916893127 -0.00682533696539889 -0.000323262888626719 0.00581501850796806 0.0114347654488881 -0.0095749815519723 "delta_6" 0.408 "PINN"
-0.0431258771359579 -0.0361171399095326 -0.0166417549351803 -0.00685581035072158 -0.000367634075975842 0.00572833067513467 0.0114799800565272 -0.00962666418828998 "delta_6" 0.41 "PINN"
-0.0434565588911699 -0.0363703258714478 -0.0168113118201513 -0.00688046029841693 -7.65450652637778e-05 0.00564064160119593 0.0115275277638112 -0.00967475680571563 "delta_6" 0.412 "PINN"
-0.0437848589398826 -0.0366178412738464 -0.0166122059677528 -0.00689556850510509 -0.000106376677005526 0.00555026040726536 0.0115759909342572 -0.00971901419961212 "delta_6" 0.414 "PINN"
-0.0441065381794131 -0.0368579792894584 -0.0164175629167583 -0.0069030888090974 3.17933407029125e-05 0.00545788151962123 0.0116255399469266 -0.00975952144310176 "delta_6" 0.416 "PINN"
-0.0444216535256394 -0.0370934186643309 -0.0166108625749921 -0.00690293251237017 0.000116010067915062 0.00536429115913106 0.0116768122737135 -0.00979580530546586 "delta_6" 0.418 "PINN"
-0.044729968025097 -0.0373222234164664 -0.0166633877654488 -0.00715482870342032 0.000177021514345399 0.0052708594515366 0.0117287342870231 -0.00982781642845396 "delta_6" 0.42 "PINN"
-0.0450588755431325 -0.0375442801374585 -0.0166545285911631 -0.00741244086818171 0.000272482519237172 0.00517564631499534 0.0117820650712408 -0.00985542383364229 "delta_6" 0.422 "PINN"
-0.0453840924409303 -0.0378617472077586 -0.0169211518353007 -0.0076643869424875 0.000372244090483753 0.00507970185200124 0.0118367458496843 -0.00987845399764301 "delta_6" 0.424 "PINN"
-0.0457009210459286 -0.0382435201510763 -0.0166739109453556 -0.00771523506427507 0.000488959124947175 0.00498307283818389 0.0118923172171167 -0.00989660023173479 "delta_6" 0.426 "PINN"
-0.0460112773023061 -0.0386196129547526 -0.0164271968117701 -0.00780815254604994 0.000453019950789835 0.00518342867659105 0.0119494688605112 -0.00990993174551716 "delta_6" 0.428 "PINN"
-0.0463144729027148 -0.0389876592467414 -0.0161831381814864 -0.00806524998832447 0.000546867093874082 0.00560745348412273 0.0120085526548256 -0.00991843697324091 "delta_6" 0.43 "PINN"
-0.0466104433919291 -0.0393488959904341 -0.0159398955572488 -0.00831870791443878 0.000436663536079407 0.00603572707355082 0.012067720998405 -0.00992181080404881 "delta_6" 0.432 "PINN"
-0.0468991538114487 -0.0397025584765472 -0.0156975062949697 -0.00851149440759968 0.000370041095254958 0.006466823282821 0.012127436862245 -0.00991990890807353 "delta_6" 0.434 "PINN"
-0.0471794566097614 -0.0400505941357531 -0.015605028835985 -0.00857644892251974 0.000453835491351584 0.00690170824021852 0.0121883349398085 -0.00991267608681355 "delta_6" 0.436 "PINN"
-0.0474505238636783 -0.0403908866925223 -0.0157661542031403 -0.00863871020031637 0.000549478087995547 0.00733835319506448 0.0122505965638383 -0.0099000481729701 "delta_6" 0.438 "PINN"
-0.0477136354176763 -0.040721812481853 -0.0158168960373772 -0.00869838659627165 0.000495477302786318 0.00777721824603583 0.0123135324738444 -0.00988202890078472 "delta_6" 0.44 "PINN"
-0.0479700927213313 -0.0410457555104717 -0.0159460047459967 -0.00875635924272855 0.000277437505186717 0.00821664293324742 0.0123776093740255 -0.0098584963549271 "delta_6" 0.442 "PINN"
-0.0482162715176974 -0.0413619548994595 -0.0158604745898457 -0.00881076184630247 0.000113109088575758 0.00840493262760356 0.0124418273289002 -0.00982930981629407 "delta_6" 0.444 "PINN"
-0.0484547954073978 -0.0416708560233211 -0.0155672219830577 -0.00880428270264544 0.000180007786451331 0.00890624449705912 0.0125074037755812 -0.00979462593316683 "delta_6" 0.446 "PINN"
-0.0486850429161636 -0.0419696401616269 -0.0152712091907964 -0.00891112439866493 0.000282379764812934 0.00941191477205094 0.0125721395317752 -0.009754205859592 "delta_6" 0.448 "PINN"
-0.0489058550220225 -0.0422619564807666 -0.015198848731855 -0.00895811844334138 6.12958495528337e-05 0.00992106610990484 0.0126389320484133 -0.00970817945098915 "delta_6" 0.45 "PINN"
-0.0491168681583148 -0.0425454286078236 -0.0153981006522496 -0.00900173300245166 -0.000156581616332141 0.0104349747253527 0.0127342316240182 -0.00965637438879874 "delta_6" 0.452 "PINN"
-0.0493185738183388 -0.0428207466150756 -0.0152740877721084 -0.00904159408287752 -0.000371109503300548 0.0108856679956113 0.0128517041599103 -0.00959872246040622 "delta_6" 0.454 "PINN"
-0.0495114840903229 -0.043087959167607 -0.0149498580724788 -0.00907964096066061 -0.000572395854529617 0.0111296072062033 0.0129721107217164 -0.00953537980981866 "delta_6" 0.456 "PINN"
-0.04969517798311 -0.0433456380985271 -0.0146239340449318 -0.00913041289759842 -0.000460010214627937 0.0115690838657549 0.0130913944254148 -0.00946646726041972 "delta_6" 0.458 "PINN"
-0.0498705733579401 -0.0435953487573288 -0.014356142363686 -0.009239579525402 -0.000336607764760855 0.011957543003833 0.0132128734995601 -0.00939183957555846 "delta_6" 0.46 "PINN"
-0.0500361536428796 -0.0438348550803843 -0.0144850600328651 -0.00925781243905444 -0.000200749416216395 0.0121198874760783 0.0133349293743555 -0.00931164276949419 "delta_6" 0.462 "PINN"
-0.0501919729052299 -0.0440689261585636 -0.0146071561167966 -0.00920401462843967 -5.52999190932546e-05 0.0125775758933738 0.0135676789814425 -0.00922564882594488 "delta_6" 0.464 "PINN"
-0.050338597643525 -0.0442917788758603 -0.0143424674940721 -0.00922790203431534 0.000101556116720136 0.0131487241471688 0.0140936006781041 -0.00913424750133415 "delta_6" 0.466 "PINN"
-0.0504747699675525 -0.0445072682295927 -0.0143929544719812 -0.00924976902374286 0.000269007282858391 0.0132584746197379 0.0146213369790095 -0.0090372324965366 "delta_6" 0.468 "PINN"
-0.0506020567606461 -0.0446722693683419 -0.0144367639998938 -0.00922042245748345 0.000448259850251764 0.0134603783950854 0.0151463265729227 -0.00893463238479653 "delta_6" 0.47 "PINN"
-0.0507193064477215 -0.044709098202994 -0.0144378285567109 -0.00928661410700016 0.000637530978966128 0.0139585758688553 0.0156717771167266 -0.00882683402750227 "delta_6" 0.472 "PINN"
-0.0508283816575484 -0.0447359648075817 -0.0140609275343895 -0.00930141297728659 0.00083824760125939 0.0140849091253105 0.0161963803874722 -0.00871368332183325 "delta_6" 0.474 "PINN"
-0.0509272273791977 -0.0447534065162957 -0.0136827256937581 -0.00931453194953236 0.00105054165211382 0.0143193907505852 0.0167189251823303 -0.00859520822894173 "delta_6" 0.476 "PINN"
-0.0510178783563286 -0.0447604320591924 -0.0133029376186388 -0.00932518681660932 0.00117178078883096 0.0148244143338304 0.0172393582746815 -0.00847155814508983 "delta_6" 0.478 "PINN"
-0.0510980841518697 -0.0447596475616454 -0.0132691957181887 -0.00933524492916438 0.00120312221233421 0.0154340495595136 0.017756729213117 -0.00834297165344479 "delta_6" 0.48 "PINN"
-0.0511693112034987 -0.0447501635916165 -0.0132586510065262 -0.00934171501037762 0.00123065007127821 0.0160473553869084 0.0182701208129716 -0.00820932371423631 "delta_6" 0.482 "PINN"
-0.0512301863127178 -0.0447315556917262 -0.013244914224096 -0.0093483104570492 0.00125450531508142 0.0166649203123094 0.0188048210808676 -0.00807073518639117 "delta_6" 0.484 "PINN"
-0.0512807881792771 -0.0447040349884785 -0.0131192372240797 -0.00903391876128112 0.00129843123774531 0.0172858411338409 0.0193577813088598 -0.00792742665453957 "delta_6" 0.486 "PINN"
-0.0513243688995186 -0.0446679092497304 -0.0131148288274456 -0.0086648170659579 0.00152078165823744 0.0179105760625813 0.0199088126386242 -0.00777945578537961 "delta_6" 0.488 "PINN"
-0.0513580020156361 -0.0446226372481505 -0.0131806711262902 -0.00852360816054276 0.00174782962769759 0.0183602750780493 0.02045683783911 -0.00762683933584677 "delta_6" 0.49 "PINN"
-0.0513821634287333 -0.0445676346602731 -0.0131539503983206 -0.00849627810283182 0.0019783290494918 0.018721128148937 0.0210001674894511 -0.00746967394635779 "delta_6" 0.492 "PINN"
-0.0513987776841749 -0.0445059099498305 -0.0129997754606834 -0.00822883792990114 0.00221408452749772 0.0190722801246361 0.021540303492586 -0.00730823401508372 "delta_6" 0.494 "PINN"
-0.0514040008870151 -0.0444344084152983 -0.012981554649906 -0.00794146394615802 0.00252657913002785 0.0194149118869844 0.0220753432795834 -0.00714266037994207 "delta_6" 0.496 "PINN"
-0.0514004992588212 -0.0443559086335424 -0.012959268663886 -0.00766455079246919 0.00287432900718987 0.0198714796509822 0.0226040329254878 -0.00697271063354595 "delta_6" 0.498 "PINN"
-0.0513889852781148 -0.0442685395716155 -0.012932064947994 -0.00751206678977923 0.00322135528802148 0.0205134393186186 0.0231280321258204 -0.00679899012688749 "delta_6" 0.5 "PINN"
-0.0513679792617937 -0.0441731195093574 -0.0127717224172214 -0.00730507576177752 0.00328774897349493 0.0211590603453611 0.0236470266157073 -0.00662121272262753 "delta_6" 0.502 "PINN"
-0.0513392523735332 -0.0440681419195462 -0.0126466582827298 -0.00727227283234422 0.00358229617311234 0.0218057184211897 0.0242051540820332 -0.00643960243912345 "delta_6" 0.504 "PINN"
-0.0513004462234334 -0.0439564656975137 -0.0125780136348792 -0.00701513349082816 0.00388093263849476 0.0224532425460222 0.024765039222818 -0.00625422791423541 "delta_6" 0.506 "PINN"
-0.0512540269508502 -0.0438357784179815 -0.0125069517145515 -0.00671069026614401 0.00418318505093407 0.0231024450591428 0.0253191528909844 -0.00606539064843576 "delta_6" 0.508 "PINN"
-0.0512113629914918 -0.0437067025667505 -0.0124320428874425 -0.00655226204642156 0.00449104233652986 0.0235116106380334 0.0258666249632225 -0.005872965002597 "delta_6" 0.51 "PINN"
-0.0511794333292653 -0.0435724376206791 -0.0123240560715512 -0.00638961027612073 0.00480216075198814 0.0238493624184405 0.0264080895135594 -0.00567726257828719 "delta_6" 0.512 "PINN"
-0.0511388925941737 -0.0434278758291126 -0.0122766115005583 -0.00613691295927066 0.00511755288379689 0.0241767786924577 0.0269429429996981 -0.00547823573040759 "delta_6" 0.514 "PINN"
-0.0510904825758142 -0.0432772167375171 -0.0121945611570786 -0.0058192644743259 0.00543705769522329 0.0244928963209371 0.0274712516116515 -0.00527613300805885 "delta_6" 0.516 "PINN"
-0.0510337555092241 -0.0431601602506814 -0.0121090886272263 -0.00566954227973659 0.00575802560302041 0.024974295365974 0.0279912801921978 -0.00507088138247559 "delta_6" 0.518 "PINN"
-0.0509685609010483 -0.0431867198877752 -0.0120188569181708 -0.00558857145729319 0.0060829633124001 0.0256347728297988 0.0285034888797677 -0.00486265944536607 "delta_6" 0.52 "PINN"
-0.0508961694779171 -0.0432065659607883 -0.0117531465117015 -0.00547820727886217 0.00641087297906406 0.0262953041988316 0.0290391828436478 -0.00465152539871415 "delta_6" 0.522 "PINN"
-0.0508150885050886 -0.0432190816458246 -0.0116572270703874 -0.00535239184573533 0.00674094929863323 0.0269543422724827 0.0295944875600902 -0.00443765746645552 "delta_6" 0.524 "PINN"
-0.0507256864445103 -0.0432245103650335 -0.0116602963069112 -0.00527614828357337 0.00707443601454827 0.0276128453564322 0.0301424003311155 -0.00422118076297111 "delta_6" 0.526 "PINN"
-0.0506285103837111 -0.0432226129774812 -0.0116350241015948 -0.00517136296948617 0.00740991715113304 0.0282105203707985 0.0306820717058152 -0.00400209447254342 "delta_6" 0.528 "PINN"
-0.050522617105749 -0.043214575127783 -0.0115322002511754 -0.00506559090093239 0.00774683368763607 0.0285222263558365 0.031214298533818 -0.00378062282118092 "delta_6" 0.53 "PINN"
-0.0504090897632522 -0.0431987157116795 -0.0114254138429365 -0.00494477246199476 0.00808402215811665 0.0288207630485418 0.0317389864596134 -0.00355659163629362 "delta_6" 0.532 "PINN"
-0.0502879091742072 -0.043176089712646 -0.0113169474782012 -0.00472992843323272 0.00842521442912136 0.0291085803123221 0.0322543791449619 -0.00333031273940378 "delta_6" 0.534 "PINN"
-0.0501601620870993 -0.043148562638833 -0.0112049727974306 -0.00451357751528991 0.0087650830021746 0.0293817966800012 0.0327610003487055 -0.00310180765598544 "delta_6" 0.536 "PINN"
-0.0500236558915561 -0.0431136657033626 -0.0110917759212028 -0.00429735729301417 0.00910759999384247 0.0299757733418329 0.0332578642425936 -0.00287116580908957 "delta_6" 0.538 "PINN"
-0.049879807692371 -0.0430726239483092 -0.0109751971695086 -0.00407877580246363 0.00945044590360833 0.0306422673835569 0.0337694750869593 -0.00263858478074166 "delta_6" 0.54 "PINN"
-0.049728247237621 -0.0430240436832405 -0.0107715584193875 -0.00368482423689287 0.00979490398490535 0.0313064474971776 0.0343123167199264 -0.00240393837249246 "delta_6" 0.542 "PINN"
-0.0495699163601953 -0.0429693866714141 -0.0105097928415138 -0.00364513007634693 0.0101389461063227 0.031968192049725 0.03484664068684 -0.00216756873573444 "delta_6" 0.544 "PINN"
-0.0494033734898183 -0.0429084401767749 -0.0104111031244225 -0.00342879760528692 0.0104841475415197 0.0326277661816534 0.035372413906529 -0.00192927605483897 "delta_6" 0.546 "PINN"
-0.0492295620160761 -0.0428400918243368 -0.0103105012175844 -0.00321141914244549 0.0108269079442205 0.0330170819130129 0.0358900948248722 -0.00168918788027855 "delta_6" 0.548 "PINN"
-0.0490493906112135 -0.0427667701391535 -0.0102065384589741 -0.00299307508405744 0.0111713218777625 0.0332809234832343 0.0363979222076865 -0.00144747744625948 "delta_6" 0.55 "PINN"
-0.0488623653160136 -0.0426865343657038 -0.0100998746830723 -0.00277585873005315 0.0115143341160154 0.0335310839705563 0.0368951871598018 -0.00120429439087865 "delta_6" 0.552 "PINN"
-0.0486672582846157 -0.0426026520812586 -0.00987173161930954 -0.00253499170555693 0.0118828343186492 0.0337662638095058 0.0373829880687004 -0.000959631701656811 "delta_6" 0.554 "PINN"
-0.0484651056689449 -0.0425095965139463 -0.00977724399372693 -0.00216294723299371 0.0123762623351387 0.034086049114944 0.0378594622329351 -0.000713632172981186 "delta_6" 0.556 "PINN"
-0.0482562273864736 -0.0424081414082449 -0.00973356690234617 -0.00194747464436107 0.0128761051412727 0.0347530861486711 0.0383441037275589 -0.000466344716105903 "delta_6" 0.558 "PINN"
-0.0480403463295109 -0.0421212645608154 -0.00966138541752204 -0.00179163515330172 0.0132827487057158 0.0354174776330589 0.0388725519405497 -0.000217813695472326 "delta_6" 0.56 "PINN"
-0.0478180188766774 -0.0418276007923832 -0.00953640420702273 -0.00168463571922184 0.0136346088978568 0.0360790784394096 0.0393915134656346 3.20530153623645e-05 "delta_6" 0.562 "PINN"
-0.0475893046993897 -0.0415284771893585 -0.00938993191627091 -0.00146488645794196 0.0139967812504666 0.0367387643875421 0.0399005901142577 0.000282975036448416 "delta_6" 0.564 "PINN"
-0.0473541935856236 -0.0412227163280181 -0.00926104889009638 -0.00124624774080351 0.0143715319518201 0.037306841449996 0.0403991926159484 0.000534803199434735 "delta_6" 0.566 "PINN"
-0.0471116740987826 -0.0409121199018249 -0.00912999300935791 -0.00102666626946057 0.0146113304905753 0.0375315115898598 0.0408878677094575 0.000787449095220469 "delta_6" 0.568 "PINN"
-0.0468628267015637 -0.040595210233726 -0.00902442450632979 -0.000631711041561012 0.0151573631617858 0.0377412765699692 0.0413642288130227 0.00104076727638125 "delta_6" 0.57 "PINN"
-0.0466076514474472 -0.0402736067721211 -0.00898425163409444 -0.000408951980329531 0.0155687157208865 0.0379350617740726 0.0418303470003181 0.00129497372110394 "delta_6" 0.572 "PINN"
-0.0463469753293289 -0.0399474758212339 -0.00884454446545813 -0.00018453998641621 0.0159905681253376 0.0381133608877726 0.0422854792337937 0.0015497516100733 "delta_6" 0.574 "PINN"
-0.0460793528379926 -0.0396155276956336 -0.00863840972442531 3.48810878321171e-05 0.0164270113025967 0.0385140499640895 0.0427321789369444 0.00180521612572649 "delta_6" 0.576 "PINN"
-0.0458067439008886 -0.0392781788977763 -0.00880196459286098 6.65735175162663e-05 0.0168739291891831 0.0391748958672493 0.0432430213574351 0.00206113602155893 "delta_6" 0.578 "PINN"
-0.0455280312695386 -0.0389371514355724 -0.0087866223441968 0.000285750993543554 0.0173324765102624 0.039831548879848 0.0437441851200593 0.0023174329855098 "delta_6" 0.58 "PINN"
-0.0452428371210187 -0.0385901680090024 -0.00857730269210566 0.00050499615628552 0.0176902963540826 0.0404834231520923 0.0442338549278358 0.00257390448718331 "delta_6" 0.582 "PINN"
-0.0449524683532803 -0.0382378065442652 -0.00827671200377167 0.000723549005243296 0.0178043762141772 0.0411307592340995 0.0447123190235803 0.002830515271746 "delta_6" 0.584 "PINN"
-0.0446566673806988 -0.0378820696823043 -0.00797295243885809 0.0011491801311474 0.0185878277220856 0.0415778698934006 0.0451792273762444 0.00308692697395984 "delta_6" 0.586 "PINN"
-0.0443545658083898 -0.0375223448606183 -0.00789892009313009 0.00139733398154551 0.0192807087489145 0.041746177646707 0.0456356182388395 0.00334349966098118 "delta_6" 0.588 "PINN"
-0.0440795384609867 -0.0371580367222214 -0.00799234533133819 0.00162588771302419 0.0197250511368381 0.0418984572662318 0.0460797439165483 0.00360000439327539 "delta_6" 0.59 "PINN"
-0.0438039260414582 -0.036789354083655 -0.00782820863131795 0.0015941382510487 0.0200675312421312 0.0420348199171641 0.0465126776799785 0.00385641490204629 "delta_6" 0.592 "PINN"
-0.0435222570926448 -0.0364178741550565 -0.00766280478021975 0.00181167764062951 0.0204166419588975 0.0421556312018143 0.0469330169396291 0.00411241543938092 "delta_6" 0.594 "PINN"
-0.0432357471510674 -0.0360415883355264 -0.00741856557352916 0.00202789541666193 0.0206658590954256 0.0423869714504885 0.0473739724246336 0.0043678345384048 "delta_6" 0.596 "PINN"
-0.0429443910829226 -0.0356625316076603 -0.00731891024684317 0.00224414446563526 0.0206901898847165 0.0430265851390939 0.0478536730344961 0.00462264428953839 "delta_6" 0.598 "PINN"
-0.0426478319305977 -0.0352799876080439 -0.00716236093410483 0.00245906700068454 0.0215095825577807 0.0436612759566011 0.0483210848765259 0.00487656925944771 "delta_6" 0.6 "PINN"
-0.0423477169774146 -0.0350432273500871 -0.00711035464297682 0.00267385313938084 0.0218881054104284 0.0442896737576488 0.048777102198609 0.00512968779769704 "delta_6" 0.602 "PINN"
-0.0420410220274146 -0.0348708724440514 -0.00697359720491164 0.00308619366494767 0.022275147748869 0.0449123425774773 0.0492211788007024 0.00538207916233952 "delta_6" 0.604 "PINN"
-0.0417305418228396 -0.0346942565886723 -0.00680072658206277 0.00327057469435643 0.0226711092122857 0.0455284508564691 0.0496537808279456 0.00563349120324369 "delta_6" 0.606 "PINN"
-0.041416664594774 -0.0345143122769809 -0.00656970009958302 0.00331251540179611 0.0230765445767799 0.0456706124848822 0.0500734833623249 0.00588369151308243 "delta_6" 0.608 "PINN"
-0.0410981823493153 -0.034330451784894 -0.00633521811174576 0.00352458843002523 0.0234897714695427 0.0457644897722986 0.0504797559259031 0.0061324913382925 "delta_6" 0.61 "PINN"
-0.0407763795248421 -0.0341438713344007 -0.00620522020644199 0.00373453555008385 0.0239132994824592 0.0458391798171953 0.0508717540349797 0.00637975337914411 "delta_6" 0.612 "PINN"
-0.0404499166102985 -0.03395263522592 -0.00612997711363994 0.00394430226779374 0.0245478094106397 0.045897199476824 0.0512497180748888 0.0066253694729899 "delta_6" 0.614 "PINN"
-0.0401204088289737 -0.0337579939306473 -0.00596893755029648 0.00415157317254955 0.0252387789741074 0.0459367506583319 0.0516130659513663 0.00686922984489962 "delta_6" 0.616 "PINN"
-0.0397855119997085 -0.0335603309747095 -0.00587677954780463 0.00435726081543286 0.0259380350822641 0.0459587536668455 0.052040849530034 0.00711130729142565 "delta_6" 0.618 "PINN"
-0.0394475056057422 -0.0333594013577442 -0.00573847509228176 0.00456326475227242 0.026644817942749 0.0465175542514369 0.0524678482795546 0.00735154989356768 "delta_6" 0.62 "PINN"
-0.0391082860045524 -0.033156798721083 -0.00556697150882834 0.00466630395670498 0.0268161713733355 0.0471020224802199 0.0528825862392148 0.0075897642159887 "delta_6" 0.622 "PINN"
-0.0387648813792313 -0.0329507483503414 -0.005395514294949 0.00496893636434381 0.0275622703378091 0.0476762504242534 0.0532818925116274 0.0078255567616328 "delta_6" 0.624 "PINN"
-0.0384185361754816 -0.0327419438388067 -0.00531915327618859 0.00517118780251191 0.0279689343287828 0.0482417619317816 0.0536674107196147 0.00805889206686582 "delta_6" 0.626 "PINN"
-0.0380694164230013 -0.0325310431924536 -0.00522113211952135 0.00536938631734507 0.0287574339329649 0.0487967116418166 0.054037017298445 0.0082894672308136 "delta_6" 0.628 "PINN"
-0.0377185083849602 -0.0323168779297567 -0.00512513921446422 0.00556700494788842 0.0295523118823988 0.0493135154503967 0.054391735634626 0.00851740390141673 "delta_6" 0.63 "PINN"
-0.0373635493331352 -0.0320995525232197 -0.00503062771513108 0.00576096032727591 0.0303504558895147 0.0493236399947716 0.0547304908571653 0.00874238949148061 "delta_6" 0.632 "PINN"
-0.0370071337795997 -0.0317491048787367 -0.00491512148142303 0.00595303291811811 0.0299552523111133 0.04931507371842 0.0550544013719931 0.00896448775490958 "delta_6" 0.634 "PINN"
-0.0366488456636129 -0.0313344650967934 -0.00478142975212592 0.00559480562424253 0.0298062148679515 0.0492890485179214 0.0553645800658593 0.00918370821916325 "delta_6" 0.636 "PINN"
-0.0362887096563377 -0.0309198228890623 -0.00475904932895177 0.00544597716728668 0.0303691430481037 0.0492440316841942 0.0556564949261376 0.00939960245853259 "delta_6" 0.638 "PINN"
-0.0359267225117461 -0.0305057597171915 -0.00467393273404937 0.00581630369989106 0.0309444163151678 0.0491791298310713 0.0559322582193236 0.00961188066297498 "delta_6" 0.64 "PINN"
-0.0355640835180961 -0.0300916375485413 -0.00457099991960608 0.00617964673788385 0.0315301410116708 0.0490943158726505 0.0562454909622894 0.00982034987268678 "delta_6" 0.642 "PINN"
-0.0351999638441636 -0.0296776254141062 -0.00445530775264436 0.00653809963952234 0.0321278035780959 0.0489894753489759 0.0565783972090772 0.0100249651750239 "delta_6" 0.644 "PINN"
-0.0348346890185594 -0.0292648184008298 -0.00437217569609416 0.00689181096340752 0.0327355948326671 0.0492479581702203 0.0568934709772697 0.010225618710165 "delta_6" 0.646 "PINN"
-0.0344678315810972 -0.02885424441104 -0.00428970345860624 0.00723705867996993 0.0327700285642778 0.0497082654271648 0.057194077028647 0.01042238725787 "delta_6" 0.648 "PINN"
-0.0341007144778738 -0.0284443357578675 -0.004205157451039 0.00684109497883445 0.0322891413115796 0.050156628453095 0.0574760658760194 0.0106150271842326 "delta_6" 0.65 "PINN"
-0.0337327155732925 -0.0280359101269241 -0.00421353232382327 0.00615315197454058 0.0317898609807943 0.0505914367480673 0.0577421869045491 0.0108034277313855 "delta_6" 0.652 "PINN"
-0.0333642314208319 -0.0276296318195312 -0.00414671811800782 0.0062735026658578 0.0312731983956525 0.0510111651690723 0.0579892676076887 0.0109871864734756 "delta_6" 0.654 "PINN"
-0.0330022974209995 -0.0272251772876932 -0.00408471918478936 0.00652567500456214 0.0309530847404192 0.0514152040246549 0.0582168341103795 0.0111661351483791 "delta_6" 0.656 "PINN"
-0.0326682786098033 -0.0268231424827302 -0.0040244741648181 0.00676983412972976 0.0310840282914614 0.051802736388139 0.0584238060409228 0.0113400382789712 "delta_6" 0.658 "PINN"
-0.0323352305737385 -0.0264237315530927 -0.00396952238781212 0.00700712755875177 0.0312035794745045 0.0519366509982497 0.0586119536003769 0.0115087954917858 "delta_6" 0.66 "PINN"
-0.0320012321610695 -0.0260275108607327 -0.00391575836245694 0.00723688766046671 0.0314427911929198 0.0517703191962988 0.0587804139352373 0.0116726017036313 "delta_6" 0.662 "PINN"
-0.0316669357946445 -0.0256346427669599 -0.00392760422472027 0.00746146327666097 0.0320610436723465 0.0515845037207538 0.0589291342160039 0.0118313304416331 "delta_6" 0.664 "PINN"
-0.0313334217046844 -0.0252453052345413 -0.00442477051646639 0.00767131287135003 0.0326893431812578 0.0513773404352684 0.0590578499862922 0.0119847509252757 "delta_6" 0.666 "PINN"
-0.031000409112235 -0.0248583371198723 -0.00435664466748398 0.0078897742985633 0.0333263921955427 0.0513212469082563 0.0591657530430569 0.0121326451280349 "delta_6" 0.668 "PINN"
-0.0306682934658274 -0.0244759936638645 -0.00429416529904525 0.00809079185175832 0.0333974134702932 0.05206240962576 0.059251624186756 0.0122746886060671 "delta_6" 0.67 "PINN"
-0.0303369932118288 -0.0240977476088892 -0.0042366497524734 0.00828239463492841 0.0328047580161328 0.0528025267576244 0.0593152114165276 0.0124105715095787 "delta_6" 0.672 "PINN"
-0.0300072303214748 -0.0238970543678616 -0.00418354559317879 0.00844141838171253 0.0321939077524511 0.0535398779786298 0.0594274208627996 0.0125403022541221 "delta_6" 0.674 "PINN"
-0.0296778823921121 -0.0237069861521476 -0.00413630348884941 0.00841109875121993 0.0324095262135797 0.0542745792922867 0.0595337530936575 0.0126639754016521 "delta_6" 0.676 "PINN"
-0.0293496781351749 -0.0235181103285542 -0.0040936684425138 0.00837696754586204 0.0326202746944877 0.0546909659802195 0.0596180399850159 0.012781631648842 "delta_6" 0.678 "PINN"
-0.0290228131903932 -0.0233294621856912 -0.00453307436799877 0.0083392807400573 0.0328160289557355 0.0548710331456799 0.0596805143900423 0.0128930585464456 "delta_6" 0.68 "PINN"
-0.0286977845908201 -0.0231400517299487 -0.00479563202965938 0.00768752358784641 0.032996031694744 0.055029348544162 0.0597207732353922 0.0129982248711903 "delta_6" 0.682 "PINN"
-0.0283750980955569 -0.0232537369373029 -0.00465561338952836 0.00777389798329486 0.0331566310721141 0.0556013417829817 0.0597358795211689 0.0130965488308366 "delta_6" 0.684 "PINN"
-0.0280549599523494 -0.0237373425494534 -0.00452086907162164 0.00787429437570231 0.0332991706052457 0.0563548117296093 0.0597263445628375 0.013187971334127 "delta_6" 0.686 "PINN"
-0.0277353104779363 -0.0239577257387522 -0.00439305185857997 0.00796982033643856 0.0334229546381855 0.0566140127835302 0.0596903459192188 0.0132723274982101 "delta_6" 0.688 "PINN"
-0.0274189249828912 -0.0243397647379222 -0.00427142340120001 0.0080910025998161 0.0335267980623901 0.0571844330755418 0.0596300454848362 0.0133497619814812 "delta_6" 0.69 "PINN"
-0.0271055355044875 -0.0247191038829366 -0.00415416552061809 0.00814629001189082 0.0333809563092538 0.0578143874225234 0.0599810987177771 0.0134202700038519 "delta_6" 0.692 "PINN"
-0.0267943342017787 -0.0248719438008678 -0.004311876469141 0.00822827950107807 0.0336530791499241 0.0584332699404964 0.0606624177372828 0.0134838843715118 "delta_6" 0.694 "PINN"
-0.0264854038670741 -0.0245367386803665 -0.00458571567200838 0.00830576977864217 0.0337314594354516 0.0582478021814681 0.0613350306547991 0.0135404747076215 "delta_6" 0.696 "PINN"
-0.0265831959163543 -0.0243539031144455 -0.00457318547414598 0.00803397053221944 0.0337597446076985 0.0579980260113366 0.0619976339927233 0.0135898072477537 "delta_6" 0.698 "PINN"
-0.0270452225362476 -0.0250055600342005 -0.00457048398182569 0.00826361050660296 0.0337674844628635 0.0582096368154281 0.0626499618791019 0.0136314727545191 "delta_6" 0.7 "PINN"
-0.0275053347353134 -0.0249711706583005 -0.00457332711051439 0.00850683278586928 0.0337528201158657 0.0587264880161504 0.0632913445478704 0.0136655844994854 "delta_6" 0.702 "PINN"
-0.0279609708600679 -0.0247783350532682 -0.00458444666308011 0.00856261140562187 0.0337158003426024 0.0585456801091532 0.0639213043853009 0.0136921264857959 "delta_6" 0.704 "PINN"
-0.0284132903405836 -0.0247009247356331 -0.00460242454221904 0.00861473640608645 0.0336577855335025 0.0590200260314199 0.0645376485813698 0.0137110547032546 "delta_6" 0.706 "PINN"
-0.0288619284817484 -0.0247012167749314 -0.00462556420770699 0.00866198078187719 0.0335788250891562 0.0594757425044852 0.0651417115184159 0.0137225809758298 "delta_6" 0.708 "PINN"
-0.0293861695737114 -0.0244154659235114 -0.00488224513061741 0.00870369884431887 0.0334796268668163 0.0599128201117312 0.0657338676383579 0.0137268400198601 "delta_6" 0.71 "PINN"
-0.0299176859064791 -0.0241343279574598 -0.00546394562813091 0.0087412567329217 0.0333522649125637 0.0603598150574378 0.0663118857558767 0.0137234841552188 "delta_6" 0.712 "PINN"
-0.0304428899376696 -0.0238572966475302 -0.00547855332482139 0.00838833258687721 0.0325425917703717 0.0608592555889982 0.0668754579179722 0.01371226142229 "delta_6" 0.714 "PINN"
-0.0309655446215713 -0.0245180404144136 -0.00550155249450945 0.00761962173448161 0.0317143076916897 0.0613868553037833 0.0674229310861052 0.01369320083612 "delta_6" 0.716 "PINN"
-0.0314817782826791 -0.0253065590085177 -0.00553189282599886 0.00771097009787847 0.0313762188232374 0.0619016601035995 0.0679553602520424 0.013666338752715 "delta_6" 0.718 "PINN"
-0.0319917671260701 -0.0260916407986211 -0.00557098173190151 0.00779439126418802 0.0319786292185533 0.0623990932771514 0.0684717400662733 0.0136314478099703 "delta_6" 0.72 "PINN"
-0.0324977086794822 -0.0268708383422707 -0.00561630921683443 0.00786948572910984 0.0323878887910931 0.0628851296446213 0.0689706737680658 0.0135890422120167 "delta_6" 0.722 "PINN"
-0.0329952387244656 -0.027522140027582 -0.00567056213017458 0.00793861736643542 0.0321244541875014 0.0633538842112338 0.069453280443879 0.0135392263107639 "delta_6" 0.724 "PINN"
-0.0334861540065323 -0.0277903479601238 -0.00572189121369604 0.00800011849854354 0.0318380229019048 0.0638082227820271 0.0699202226115561 0.0134821458810154 "delta_6" 0.726 "PINN"
-0.033970074206827 -0.0280590311293103 -0.00579966051914638 0.00805222380295545 0.031526939915185 0.0642469293021377 0.0703678936590739 0.0134174092333123 "delta_6" 0.728 "PINN"
-0.0344495933637698 -0.0283271788799666 -0.0058764101712665 0.00809813670714077 0.031190002369895 0.0646696382102252 0.0707986494802386 0.0133447507662842 "delta_6" 0.73 "PINN"
-0.0349213147707064 -0.0285948652655867 -0.00595935950356452 0.00769916152743866 0.0308283962392943 0.0650765668127653 0.0712091026249455 0.0132644706080928 "delta_6" 0.732 "PINN"
-0.0353876582851296 -0.0288626530018858 -0.00605013968526336 0.0069334192879722 0.0304400934907394 0.0654665743197864 0.0716003742980809 0.013176335834831 "delta_6" 0.734 "PINN"
-0.0358573913722664 -0.0291300437460367 -0.0061478589371875 0.00691673823008165 0.0300280775266633 0.0658395460306596 0.0719734451972289 0.0130808861165242 "delta_6" 0.736 "PINN"
-0.0363931215576596 -0.0293959549338263 -0.00625252572333357 0.00689591482071406 0.0294657872686881 0.0661957972876515 0.0723827711254323 0.0129783308520035 "delta_6" 0.738 "PINN"
-0.0369189160003158 -0.0299600514286797 -0.00636397586726467 0.00687083935007604 0.0284794930935339 0.0665354774294766 0.0727831666663523 0.0128688756131403 "delta_6" 0.74 "PINN"
-0.0374358833513029 -0.0307459069002605 -0.00637697344148613 0.00684187618990317 0.0281745662010419 0.0668572825764495 0.0731633050802252 0.0127524066769631 "delta_6" 0.742 "PINN"
-0.037942933459153 -0.0315231630743826 -0.00660677920416974 0.00680831407269611 0.02796163108662 0.0671979658798756 0.0735222635553687 0.0126287692587485 "delta_6" 0.744 "PINN"
-0.0384412052499705 -0.032289576353927 -0.00673757121944984 0.00677124610496849 0.027745852561732 0.0677184659841223 0.0738589986811882 0.0124979471150991 "delta_6" 0.746 "PINN"
-0.0389308631236356 -0.033045308889438 -0.00687587746802609 0.00672924941216824 0.0275279145646526 0.0682188834712369 0.0741741345875204 0.0123599244519018 "delta_6" 0.748 "PINN"
-0.0394128465816226 -0.0337897099283071 -0.00702039301993496 0.00668527809560659 0.0273089970982955 0.0687000047712643 0.0744666250845261 0.0122151045611465 "delta_6" 0.75 "PINN"
-0.0398844594832883 -0.0345234615819834 -0.00716964438488821 0.00575186022929963 0.0270883920444213 0.0691304878072336 0.0747382836156918 0.0120636780651954 "delta_6" 0.752 "PINN"
-0.0403479531147184 -0.0352082396532123 -0.00732436409798054 0.00597726792758047 0.0268670794423251 0.0693327754189259 0.0749872935120564 0.0119061568366074 "delta_6" 0.754 "PINN"
-0.040800035771247 -0.0355094545200183 -0.00748677546395227 0.00625636645656247 0.0266437537738798 0.0695169977708028 0.075214484115057 0.0117427191369608 "delta_6" 0.756 "PINN"
-0.0412426864259217 -0.0358076869925323 -0.00765224790692098 0.00604384656940526 0.0262998420335161 0.0696833517186171 0.0754188049123603 0.0115730023964267 "delta_6" 0.758 "PINN"
-0.0416745658663518 -0.036103436943145 -0.00782443439136105 0.00573845386685434 0.0251585396592793 0.0698330769407798 0.0755984281453459 0.0113971425945588 "delta_6" 0.76 "PINN"
-0.0420986377727506 -0.0363989554245769 -0.00810246925499247 0.00551711247859765 0.023998884537209 0.0699660193782783 0.0757571398969923 0.0112152190429663 "delta_6" 0.762 "PINN"
-0.0425126588455915 -0.0366928802518478 -0.00856998031240153 0.00545241847903899 0.0228197573158504 0.0700804575441887 0.0758917039071838 0.0110271842363269 "delta_6" 0.764 "PINN"
-0.0429176444026989 -0.0369836930716754 -0.00873802008565472 0.00538288888512484 0.0216262284531061 0.0701767980116523 0.0760031864552193 0.0108337017278365 "delta_6" 0.766 "PINN"
-0.0433253430217426 -0.0372741301061865 -0.00891081076155054 0.00503944651938903 0.0208467784526102 0.0702563833209802 0.0760927840346766 0.0106347392995278 "delta_6" 0.768 "PINN"
-0.0437694490982357 -0.0375592811991006 -0.0090888128797908 0.00483888346810146 0.0210285557040946 0.0703176772823872 0.0761594594703006 0.0104311491219138 "delta_6" 0.77 "PINN"
-0.0442001019518794 -0.0378429613245905 -0.00927289542256626 0.00478964002661619 0.0214538345779955 0.0703633614967487 0.0762036332504112 0.0102227075684263 "delta_6" 0.772 "PINN"
-0.0446167973376685 -0.038377236198933 -0.00946147479160719 0.00474565050860287 0.0218775233379871 0.0703920307764447 0.0762240925710358 0.0100095244732018 "delta_6" 0.774 "PINN"
-0.0450223235540776 -0.0390226101173765 -0.00962822991747891 0.00470474552204081 0.0216737227150656 0.0704028276930337 0.0762221631540201 0.00979134427245543 "delta_6" 0.776 "PINN"
-0.0454171532316203 -0.0396516255932544 -0.00958144604698974 0.00466930704615054 0.0203542261080303 0.0703982613760035 0.0761976439570251 0.00956832392515716 "delta_6" 0.778 "PINN"
-0.0457999778295546 -0.0402618196121631 -0.00979827024222868 0.00463971129567919 0.0202472836887094 0.0703758270872161 0.076149522429265 0.00934103149734217 "delta_6" 0.78 "PINN"
-0.0461703302402547 -0.040855344942313 -0.0102599057657127 0.00450483079919084 0.0200618079850651 0.0703356356154403 0.0760787163251657 0.00910939566438752 "delta_6" 0.782 "PINN"
-0.0465297768821054 -0.0414284797170497 -0.0104705729369388 0.0038221955708897 0.0199527313786715 0.0702810093227988 0.0759880725629813 0.00887423543156138 "delta_6" 0.784 "PINN"
-0.0468756002064141 -0.0419806753292471 -0.0106857960214126 0.00373736792351453 0.01963702190942 0.070210852750237 0.0758758816091321 0.00863559574270454 "delta_6" 0.786 "PINN"
-0.0472082844290531 -0.0425132468974527 -0.0109039348472624 0.00365029737030209 0.019523774355416 0.0701233997501873 0.0757412241158479 0.00839377093859095 "delta_6" 0.788 "PINN"
-0.0475293188897457 -0.0430260930429096 -0.0111251832311093 0.00356376214962784 0.0191797286347184 0.0700210570626223 0.0756323382314459 0.00814838523869774 "delta_6" 0.79 "PINN"
-0.0478395133874836 -0.0435214182816992 -0.0113513211394323 0.00347416996339756 0.0186522051159783 0.0699026682159578 0.0755188906924238 0.0078996554274775 "delta_6" 0.792 "PINN"
-0.0481390689181336 -0.0439968439900884 -0.0114166568605912 0.00338245042516594 0.0178422828201963 0.0697689977870115 0.0753815733175731 0.00764754984569844 "delta_6" 0.794 "PINN"
-0.048428531348754 -0.0443171770572008 -0.011638074891737 0.00283846905246654 0.0174312864322753 0.0696196211753817 0.0752215093306596 0.00739257317444199 "delta_6" 0.796 "PINN"
-0.0487067648596726 -0.0445793334800857 -0.0120463687723819 0.00206452390762113 0.0173116670402318 0.0694551895799489 0.0750395076498782 0.00713504107724163 "delta_6" 0.798 "PINN"
-0.0489745282231726 -0.0448378207258289 -0.0121240524473887 0.00165972565925943 0.0171907928970737 0.0692765955338486 0.0748351539104697 0.00687547276764538 "delta_6" 0.8 "PINN"
-0.0492297202181891 -0.0450890238576203 -0.0123712816843393 0.00156831867510654 0.0170703822910225 0.0691753317866479 0.0746091450667545 0.00661403816436792 "delta_6" 0.802 "PINN"
-0.0494739621998344 -0.0453368525041786 -0.0126188972009911 0.00147746670354076 0.0169471593816061 0.0691473901948312 0.0743615735704932 0.00635037417283489 "delta_6" 0.804 "PINN"
-0.0497089363539311 -0.0455799218188326 -0.0126135621980954 0.000905152431906697 0.0168252052652815 0.0690947108310529 0.0740924107161327 0.00608500467486024 "delta_6" 0.806 "PINN"
-0.0499347188337953 -0.0458200786574117 -0.012862847501464 0.000792622764241968 0.0167002806356076 0.0690167514749067 0.0738015633848643 0.00581726824372168 "delta_6" 0.808 "PINN"
-0.0501518306090503 -0.0460548913930037 -0.0131126297223974 0.000677343501477634 0.0165766342930705 0.0689165014334554 0.07348994692823 0.00554793203870022 "delta_6" 0.81 "PINN"
-0.050359806954152 -0.0462858753569342 -0.0135753804675809 0.000326948114733439 0.0164528172396285 0.0686747203610492 0.073158412284515 0.00527702686559111 "delta_6" 0.812 "PINN"
-0.050560177680627 -0.0465108634442348 -0.0136171536262618 1.0344298918552e-05 0.0163278219571226 0.0683747352334274 0.0728064346765649 0.00500495367691582 "delta_6" 0.814 "PINN"
-0.0507502682540169 -0.0467291326963761 -0.0138708866308604 -0.000829521766178898 0.0162010045725574 0.0680627738732682 0.0724353459941278 0.00473222192840275 "delta_6" 0.816 "PINN"
-0.0509299709883486 -0.0469399918148283 -0.0141269138936244 -0.001724563295882 0.0161350722921896 0.0677387453911888 0.072046965283753 0.0044587855618904 "delta_6" 0.818 "PINN"
-0.0511020587696176 -0.0471461370011812 -0.0143843620781228 -0.00182825070344683 0.0164323029632396 0.0674045530453173 0.0716378831344799 0.00418454382579277 "delta_6" 0.82 "PINN"
-0.0512662043201 -0.0473454722678717 -0.0146245731428596 -0.00193254164731638 0.0164920223001354 0.0670577150784135 0.0712097903323325 0.00390941955935214 "delta_6" 0.822 "PINN"
-0.0514237745459833 -0.0475406647353092 -0.0145351990005753 -0.0020366375682549 0.0163685813939721 0.0666987074273393 0.0707655164708081 0.00363336464263275 "delta_6" 0.824 "PINN"
-0.0515746551804181 -0.0477298463072893 -0.0149216312798551 -0.00214212808986314 0.0162455793902575 0.0663280360363228 0.0703024734399531 0.003356606923803 "delta_6" 0.826 "PINN"
-0.0517205886436258 -0.0479126933447618 -0.014884819215765 -0.00224810704575007 0.0161227320692833 0.0659461176476677 0.0698218345416579 0.00307942732494314 "delta_6" 0.828 "PINN"
-0.0518590943691304 -0.048086492759275 -0.0151941726442492 -0.00219095260897173 0.015998197694603 0.0655541142667817 0.0693261503038662 0.00280236394537506 "delta_6" 0.83 "PINN"
-0.0519895494048466 -0.048252336168068 -0.0154746768587378 -0.00199930690348027 0.0158740989669686 0.0651504760927784 0.0688145932017934 0.00252557449601029 "delta_6" 0.832 "PINN"
-0.0521129102777966 -0.0484101452941665 -0.0162272509963808 -0.00202569259273688 0.0157517476102325 0.0647382200951712 0.0682869796065608 0.00224912828575251 "delta_6" 0.834 "PINN"
-0.0522294601620084 -0.0485608819885504 -0.0164955056435747 -0.00211756162887433 0.0156947099281691 0.0643162334325653 0.0677438957544785 0.00197248034079176 "delta_6" 0.836 "PINN"
-0.0523414491616683 -0.0487037641849153 -0.0169452221559724 -0.00220963131364404 0.0157502958729379 0.0638824400912383 0.067186008278211 0.00169579777133172 "delta_6" 0.838 "PINN"
-0.05245022446359 -0.048838940134319 -0.0171951250700991 -0.00230132637767377 0.0156759685666787 0.0634396154603807 0.066612987688728 0.00141908633041344 "delta_6" 0.84 "PINN"
-0.0525532501049741 -0.0489665347308661 -0.0174471121972719 -0.00238994516552238 0.0155496521304094 0.062986401693242 0.0660258925610957 0.00114245869666326 "delta_6" 0.842 "PINN"
-0.0526530476701255 -0.0490860534652588 -0.0177009106213498 -0.00248204412283182 0.0154212694325556 0.0625221952880035 0.0654250237672638 0.000866167056849365 "delta_6" 0.844 "PINN"
-0.0527464674543936 -0.0491937598204284 -0.0179568738554853 -0.0025727247480728 0.0152934390637622 0.0620498889014369 0.0648247392197152 0.00059075939166313 "delta_6" 0.846 "PINN"
-0.0528334867268332 -0.0492922541809586 -0.0185051764980633 -0.00270008970614888 0.0151659337035208 0.0615680035357946 0.064233190470568 0.000316383122693021 "delta_6" 0.848 "PINN"
-0.0529165007189365 -0.0493796205006223 -0.0187821593140128 -0.00287719725454438 0.0150366862511973 0.0610780898665089 0.0636258935644034 4.2411462768111e-05 "delta_6" 0.85 "PINN"
-0.0530104904242341 -0.0494600090599409 -0.0190607333018318 -0.00305636823421129 0.0149092738841623 0.0605797557028811 0.0630034797591819 -0.000230818995891735 "delta_6" 0.852 "PINN"
-0.053111093986987 -0.0495306140728484 -0.0190030345037665 -0.00295210393942613 0.0147808607440735 0.060071923099734 0.0623662020231976 -0.000503848959354516 "delta_6" 0.854 "PINN"
-0.0532087936204992 -0.0495919264387603 -0.0192688389784037 -0.00306532108172308 0.0146524499357763 0.0595553720833499 0.0617129813607602 -0.000776502303591466 "delta_6" 0.856 "PINN"
-0.0533006915794656 -0.0496433229988591 -0.0195460575113819 -0.00317782080361129 0.0145244727835907 0.0590287847581545 0.0610467712302261 -0.00104847365642907 "delta_6" 0.858 "PINN"
-0.0533864404102811 -0.0496253138556293 -0.0198317442617847 -0.00328913058696501 0.0143958351569951 0.058493632887588 0.0603675241959134 -0.00131962694824834 "delta_6" 0.86 "PINN"
-0.0534664548116972 -0.0495838225244478 -0.0201191979853788 -0.00340021476762731 0.0142662637677415 0.0579491711039444 0.0596777277042724 -0.00158960109130743 "delta_6" 0.862 "PINN"
-0.0535389984479755 -0.0495369504942755 -0.0204082897157869 -0.00351172462337035 0.0141369341193911 0.0573983973728478 0.0589740844230289 -0.00185844166336071 "delta_6" 0.864 "PINN"
-0.0536041839481753 -0.0494850926634471 -0.0206979661851844 -0.00362268707170998 0.0140073876807696 0.056840045580119 0.0582593154291291 -0.00212632304101805 "delta_6" 0.866 "PINN"
-0.0536633914464488 -0.0494314964969165 -0.0209910358624946 -0.00373312727427555 0.0138786081313271 0.0562718659679304 0.0575320607329819 -0.0023936918979658 "delta_6" 0.868 "PINN"
-0.0537173395297492 -0.0502158463704852 -0.0212850021280098 -0.00384364385725988 0.0137495740831773 0.0556903136902935 0.0567923814139066 -0.00266048020361674 "delta_6" 0.87 "PINN"
-0.0537642741956526 -0.0511022584508523 -0.0215799313280174 -0.00380573112795035 0.0138427935643066 0.0550765305165422 0.0560409251551055 -0.00292682532468209 "delta_6" 0.872 "PINN"
-0.0538067637818609 -0.052493980664774 -0.0218767655992831 -0.00382995590793567 0.0140073153953 0.0544203505695562 0.0552798799179812 -0.00319219768768494 "delta_6" 0.874 "PINN"
-0.0553625321894413 -0.0526452264325854 -0.0221747002646816 -0.00392002446466877 0.013881324050896 0.0537472753692743 0.0545089208262912 -0.00345666382871503 "delta_6" 0.876 "PINN"
-0.057034892511385 -0.0536626305722798 -0.022473925646855 -0.00372222762057484 0.0137561803938057 0.0531044546309465 0.0537289858503074 -0.00371974531607881 "delta_6" 0.878 "PINN"
-0.0586840133248545 -0.0538260721460337 -0.0227761039053724 -0.00352380749857373 0.0136320094501517 0.0524265405572353 0.05293955929554 -0.00398180916351526 "delta_6" 0.88 "PINN"
-0.0603103166650567 -0.0540019381085566 -0.0230782401476326 -0.00358417456208471 0.0135059567011503 0.0516904020131852 0.0521407872115627 -0.00424309652356194 "delta_6" 0.882 "PINN"
-0.0619110367624343 -0.0550989457501214 -0.0233814093176954 -0.00370058173209298 0.0133811287798262 0.0509511635852067 0.0514356116897403 -0.00450364325619955 "delta_6" 0.884 "PINN"
-0.0634898022429304 -0.056184650422435 -0.0236867076037076 -0.00381660391698824 0.0132557454256647 0.0501939704206145 0.0507952640604985 -0.00476370361405813 "delta_6" 0.886 "PINN"
-0.0650416624647878 -0.0572566022288423 -0.0239937299091245 -0.00393433710611479 0.013130663448766 0.0494308881581829 0.0501468247269516 -0.00502309634012255 "delta_6" 0.888 "PINN"
-0.0665652823492462 -0.0583155601274128 -0.0243015170077 -0.00404949407175481 0.0130043746011546 0.0486933724320233 0.049491068784786 -0.00528178711917213 "delta_6" 0.89 "PINN"
-0.0680569149064518 -0.0593622732801224 -0.0246099860549607 -0.00416416757536098 0.0128773110828286 0.0479176720793426 0.0488259753361553 -0.00553957574047213 "delta_6" 0.892 "PINN"
-0.0695187376954305 -0.0603947392391937 -0.0249199305882063 -0.00427955860089357 0.0127822405448275 0.0471105674911596 0.0481526879541578 -0.00579611646706743 "delta_6" 0.894 "PINN"
-0.0709494352902125 -0.0614148796673102 -0.0250623764567672 -0.00439436702941198 0.0127143623280966 0.0463133295949887 0.0474746776116179 -0.0060516388945171 "delta_6" 0.896 "PINN"
-0.0723495636978626 -0.0624197188501909 -0.0252350750696911 -0.00443433461914122 0.0125816260899558 0.0454523409929148 0.0467869957074973 -0.00630646766728971 "delta_6" 0.898 "PINN"
-0.0737209906631526 -0.0634125893698068 -0.0255364879660207 -0.00460457091474775 0.0124490366251261 0.0445838979383741 0.0460916490296872 -0.00656074050160843 "delta_6" 0.9 "PINN"
-0.0750584578097122 -0.0643913990289262 -0.0258388696218733 -0.00473761716153642 0.0123168005807159 0.0437992500796398 0.0453894100787398 -0.00681466765645382 "delta_6" 0.902 "PINN"
-0.0763624953777151 -0.0653582143412503 -0.0261434453970423 -0.00485198582154456 0.0121835922544828 0.043136010594603 0.0446775489870028 -0.00706799686293888 "delta_6" 0.904 "PINN"
-0.0776298770072368 -0.0663097180576295 -0.0264496884479813 -0.00496598603096721 0.0120489654292346 0.0423252326718324 0.0439585357967578 -0.0073206431545205 "delta_6" 0.906 "PINN"
-0.0788597090233223 -0.067247205889239 -0.0267563821327934 -0.00507792122574235 0.0119147159859339 0.0415097002927345 0.043230742135635 -0.00757237773474576 "delta_6" 0.908 "PINN"
-0.0800529535988275 -0.0681713709194995 -0.02706507668569 -0.00519228000878746 0.0117797452346192 0.0406884465804742 0.0425111203231754 -0.00782291941633114 "delta_6" 0.91 "PINN"
-0.0812109982429445 -0.0690811115111825 -0.0273748440082514 -0.00530435329012435 0.0116464194335049 0.03986345140009 0.0417868561407819 -0.00807277281913392 "delta_6" 0.912 "PINN"
-0.0823332725454686 -0.0699771075850957 -0.027685853948113 -0.00541874355898719 0.0117794670926505 0.0390490594232169 0.0410569766705065 -0.00832188476666353 "delta_6" 0.914 "PINN"
-0.0834196033108121 -0.0708614017734899 -0.0279986579606312 -0.00553135992867937 0.0117001822252549 0.0384682289780538 0.0403188353718198 -0.00857056976279741 "delta_6" 0.916 "PINN"
-0.0844667728037245 -0.0717319849713969 -0.0283124176440513 -0.00564396428127856 0.0115682739988405 0.0378863277979442 0.0395752263840008 -0.00881882678371246 "delta_6" 0.918 "PINN"
-0.0854728090078183 -0.0725883186152858 -0.0286277691892675 -0.00575468631566167 0.0114381390877568 0.0373037685539257 0.0388236512230147 -0.00906658299098132 "delta_6" 0.92 "PINN"
-0.0864392106473089 -0.0734289564827688 -0.0289443138933627 -0.00586589136061555 0.0113068075220668 0.0365359949943045 0.0380649018503605 -0.00931365618407094 "delta_6" 0.922 "PINN"
-0.0873664172340147 -0.0742553542166429 -0.0292615585414073 -0.00597494165489632 0.011175415554626 0.0357111520531355 0.0373000804408323 -0.00955969635995966 "delta_6" 0.924 "PINN"
-0.0882530937935986 -0.0750687698833632 -0.0295805843365129 -0.00608653450869823 0.0110413114622554 0.0351368173858788 0.0365282151967283 -0.00980476665534639 "delta_6" 0.926 "PINN"
-0.0891078223084101 -0.0758672837408034 -0.0299011858768821 -0.00619721521033312 0.0109085848841471 0.0346488074529754 0.0357501875966026 -0.010049007000312 "delta_6" 0.928 "PINN"
-0.0899572932678923 -0.076654709354617 -0.0299206496584612 -0.00622620795190509 0.0107740898947479 0.0341219784532465 0.034968262335815 -0.0102924329603719 "delta_6" 0.93 "PINN"
-0.090766644778876 -0.0774276744851876 -0.0299253430635241 -0.0061848953608139 0.010640161148607 0.0336510725603729 0.0341794202146715 -0.0105355878018955 "delta_6" 0.932 "PINN"
-0.0915364085087917 -0.0781873837067444 -0.0302320884778619 -0.00614923693608815 0.0105063645058743 0.0331938477282598 0.0333988946880317 -0.0107780664757109 "delta_6" 0.934 "PINN"
-0.0922667561882156 -0.0789288499474619 -0.0305368442528625 -0.00611803725385451 0.0103891618383184 0.0326090150759095 0.0332378006670835 -0.0110198315151212 "delta_6" 0.936 "PINN"
-0.0929598837966634 -0.0796550820922972 -0.0308420689762465 -0.00609079217410835 0.0102578211447837 0.0320142140262396 0.0330923725209551 -0.0112607716532665 "delta_6" 0.938 "PINN"
-0.0936149578428607 -0.080366117728351 -0.031146452977843 -0.00606923856147779 0.010128328070803 0.0317386561148438 0.0330062688288455 -0.0115006343890907 "delta_6" 0.94 "PINN"
-0.0942325359496716 -0.0810630762607125 -0.0314491596377605 -0.00605270773656841 0.00999738854015608 0.0312563257332605 0.0329642241690671 -0.0117392224506085 "delta_6" 0.942 "PINN"
-0.0948121226122525 -0.0817496831460454 -0.0317498282768509 -0.00604110839670924 0.00986720504889627 0.0307760561715311 0.0329245725673608 -0.0119768588219902 "delta_6" 0.944 "PINN"
-0.0953524675373858 -0.0824231960918929 -0.0320493122248215 -0.00610795772995987 0.0097386817358468 0.030806957661659 0.0328856850091712 -0.012213659548773 "delta_6" 0.946 "PINN"
-0.0958522924270855 -0.0830800235902163 -0.0323488772103055 -0.00619880320230171 0.00960875405501516 0.0307142200959338 0.0328489838075967 -0.0124495734170006 "delta_6" 0.948 "PINN"
-0.0963141056758627 -0.0837203637066224 -0.0326443521085222 -0.00629071286233895 0.00947903357127577 0.0303541575770687 0.0328773158257227 -0.0126846674684622 "delta_6" 0.95 "PINN"
-0.0967391955805641 -0.084345418419224 -0.0329392419631276 -0.00639497006512868 0.00934973925801996 0.029996322120196 0.0329232818144822 -0.0129187783206203 "delta_6" 0.952 "PINN"
-0.0971284379625734 -0.084953102084214 -0.0332311381272056 -0.00649958510169002 0.00922039377380057 0.0296545930402792 0.0329697022684921 -0.0131516034801514 "delta_6" 0.954 "PINN"
-0.097479644598379 -0.0855463860861367 -0.033196018992206 -0.00660499916120172 0.00909266263214914 0.0298465840492284 0.0330144323008748 -0.0133829705243893 "delta_6" 0.956 "PINN"
-0.097792942608931 -0.0861268879953898 -0.0333952703036045 -0.00670851959372742 0.00896528780677031 0.0300366504695211 0.0330609252965073 -0.013612812013577 "delta_6" 0.958 "PINN"
-0.0980690844447141 -0.0866945094419127 -0.0337186690597124 -0.00681109035007199 0.00883986938208459 0.030187682394573 0.0331054506256074 -0.01384128996753 "delta_6" 0.96 "PINN"
-0.0983082244676217 -0.0868436122663123 -0.034041402711133 -0.00691163445776932 0.00864962049470408 0.0299539887384148 0.0331493615660279 -0.0140684269092071 "delta_6" 0.962 "PINN"
-0.0985123031367512 -0.0869076743171475 -0.0343648495396948 -0.00701142582904812 0.00852075737386826 0.0297203837545166 0.0331920670000729 -0.0142941340857699 "delta_6" 0.964 "PINN"
-0.0986806354452257 -0.0869395883988497 -0.0346885673207326 -0.00711116863323802 0.00839287395478894 0.029487295086015 0.033232618960751 -0.0145186200592566 "delta_6" 0.966 "PINN"
-0.0988166086417666 -0.086936698682389 -0.0350125203104588 -0.00720771904130701 0.00833888581673758 0.0292542267491454 0.0333025252343235 -0.0147414456326245 "delta_6" 0.968 "PINN"
-0.0989174831194375 -0.0869019012264318 -0.0353359846255286 -0.00733212674971695 0.00821781400100563 0.0290215472725848 0.0333975569477969 -0.0149624855690352 "delta_6" 0.97 "PINN"
-0.0989828357497573 -0.0868354753988987 -0.0356600419084864 -0.00747714237499475 0.00809573294007704 0.0289041473269618 0.0334882216939956 -0.0151814605549003 "delta_6" 0.972 "PINN"
-0.099015080268809 -0.0867350099055684 -0.0354302783264804 -0.00762279819893341 0.00789025050068737 0.0290715567347248 0.0335778401410787 -0.0153982337914034 "delta_6" 0.974 "PINN"
-0.099015652579975 -0.0866049258521056 -0.0350386344292004 -0.00776586986014172 0.00776788879480328 0.0292320571238032 0.0336636676053848 -0.0156132316211523 "delta_6" 0.976 "PINN"
-0.0989853508614829 -0.0864439755329833 -0.0351810287903662 -0.00790730045637933 0.00708199812553167 0.0293874602679252 0.0337462358762748 -0.0158261073233746 "delta_6" 0.978 "PINN"
-0.098925153638536 -0.0862531062887251 -0.0353132753937131 -0.00804638909222777 0.00632716157735325 0.0295367463307439 0.033824481438675 -0.0160369179730332 "delta_6" 0.98 "PINN"
-0.0988351682549924 -0.0865923901754484 -0.0354334215170127 -0.00818448530728955 0.00600714592556328 0.0296783891754218 0.0338988873935444 -0.0162456942472898 "delta_6" 0.982 "PINN"
-0.098712498600396 -0.0871481588093044 -0.0355418218792849 -0.00831944584422473 0.00552324407969951 0.0298141710618971 0.0339687416442127 -0.0164521706556476 "delta_6" 0.984 "PINN"
-0.0985635649045808 -0.08769625285982 -0.0358530793274991 -0.00845362167115071 0.00483574186431224 0.0299290777908903 0.034034282663594 -0.0166560644609902 "delta_6" 0.986 "PINN"
-0.0983916978682462 -0.0882363838507518 -0.0361681332183298 -0.00858567808596844 0.0047107603710157 0.0297943950302733 0.034094315308395 -0.0168570363505396 "delta_6" 0.988 "PINN"
-0.0983328692665544 -0.088765584718153 -0.0363353055540951 -0.00871556602861812 0.00459273565010609 0.0296584963083291 0.034151452833693 -0.0170554910166724 "delta_6" 0.99 "PINN"
-0.0982500685629093 -0.0892823698808765 -0.0362301231526823 -0.00884277545108525 0.00393115763337359 0.0295226466211618 0.0342023181773827 -0.0172508775730001 "delta_6" 0.992 "PINN"
-0.0981465443403269 -0.089788053726938 -0.0364350059090591 -0.00896715743212917 0.00342927409997429 0.0293849647307276 0.0342506348843921 -0.0174435140907426 "delta_6" 0.994 "PINN"
-0.098021622279671 -0.0902803130310552 -0.0366339591798731 -0.00908996054663835 0.00319723316466969 0.0292448788675697 0.0342931740806194 -0.0176333601026307 "delta_6" 0.996 "PINN"
-0.0978720733182237 -0.0899216090309531 -0.0368278118714191 -0.00920900288940363 0.00306346115580669 0.0291032848268118 0.034330047250464 -0.0178201810049327 "delta_6" 0.998 "PINN"
-0.0977025454480738 -0.0894535133591043 -0.0370164880821433 -0.00932510937675435 0.00274782822063435 0.0289592044131206 0.0343608915395621 -0.018004048448958 "delta_6" 1 "PINN"
-0.0975142656439956 -0.0889638539450091 -0.0372002634824494 -0.00928560347402896 0.0024399246728527 0.0288128848822331 0.0343866578941296 -0.0181842307459345 "delta_6" 1.002 "PINN"
-0.0973052782820281 -0.0884540462526098 -0.037017880600235 -0.00923955958125822 0.00233604782105157 0.0286644876387712 0.0344062732008541 -0.0183608886468057 "delta_6" 1.004 "PINN"
-0.097079610461634 -0.0886371735576597 -0.0364861179134217 -0.00918720153393027 0.00202087479351731 0.02851480349198 0.034421046073227 -0.0185338045506598 "delta_6" 1.006 "PINN"
-0.0968893084514582 -0.0892379012342599 -0.0365575779565639 -0.0091320997616553 0.00132662412819662 0.0283642451930843 0.0344328109389738 -0.01870308925229 "delta_6" 1.008 "PINN"
-0.0968339968791874 -0.0898241613100668 -0.036859957339421 -0.00907174142381661 0.00125572456760048 0.0282111289812492 0.0344372740955972 -0.0188687293576224 "delta_6" 1.01 "PINN"
-0.0967601986701081 -0.0903949975110496 -0.0371607845164214 -0.00932384737985648 0.00118525152485971 0.0280556930088689 0.0344358338422297 -0.0190306189587966 "delta_6" 1.012 "PINN"
-0.0966711968012439 -0.0905568083294739 -0.0374588111065122 -0.009970962845674 0.00111729056388332 0.0278978613111562 0.0344284664271568 -0.0191888002332058 "delta_6" 1.014 "PINN"
-0.0965674967461534 -0.0899866736747095 -0.0377562441539429 -0.0105180983128133 0.000838920795198206 0.0278198949893311 0.0344134876292377 -0.0193428093576987 "delta_6" 1.016 "PINN"
-0.0964492106607211 -0.0894033027048455 -0.0380499239274514 -0.0106707773478273 5.33484642359916e-05 0.0278199207181467 0.0343957111998325 -0.0194925153130389 "delta_6" 1.018 "PINN"
-0.0963418627024528 -0.0888098435034226 -0.0378917294069798 -0.0111356183598887 -0.000212445264041072 0.0278104902968543 0.0343909033552383 -0.0196375598599949 "delta_6" 1.02 "PINN"
-0.0964165557471848 -0.0892244080649971 -0.0374343772458268 -0.0112315551635956 -0.000287941689113946 0.0277945782058133 0.0343796246557 -0.0197781459743496 "delta_6" 1.022 "PINN"
-0.0964744782504297 -0.089810376920179 -0.0369790684804761 -0.0112704189084255 -0.000362219573648237 0.0277699393389681 0.0343608982193759 -0.0199142624753153 "delta_6" 1.024 "PINN"
-0.0965170304183238 -0.0903732381856983 -0.0365209400933078 -0.0114877490091581 -0.000430505624327449 0.0277379747566131 0.0343365193937282 -0.0200457944882483 "delta_6" 1.026 "PINN"
-0.0965408549643056 -0.0904955194791919 -0.0363680327560136 -0.0115177793159301 -0.000494916528644529 0.0276977352195376 0.0343038314173159 -0.020172741329928 "delta_6" 1.028 "PINN"
-0.0965490427823332 -0.0899578484324919 -0.0364488451790983 -0.0117084406042012 -0.000555726585250937 0.0276481280700533 0.0342661422485842 -0.0202949081040929 "delta_6" 1.03 "PINN"
-0.0965415903921185 -0.0894152256374623 -0.0367211344104972 -0.0120963887433034 -0.000612359530409723 0.027593043231446 0.0342206844276187 -0.020412461933049 "delta_6" 1.032 "PINN"
-0.0967051146574396 -0.0888677722006639 -0.037000609496604 -0.011729982017231 -0.000865662335983619 0.0275284786047025 0.0341679134007324 -0.0205248242048331 "delta_6" 1.034 "PINN"
-0.0968538044699647 -0.0883133455446572 -0.0372768853589617 -0.0122331611517383 -0.000905160381879488 0.0274561299275216 0.0341104346368573 -0.0206317985870033 "delta_6" 1.036 "PINN"
-0.0969776706763277 -0.0886134803196588 -0.0375498244384812 -0.0127240554277328 -0.000940766942758686 0.027376945232445 0.0340464328159036 -0.0207332672045384 "delta_6" 1.038 "PINN"
-0.0970801766633724 -0.0890430039019128 -0.0378194010962797 -0.0130794054166177 -0.000973424776568921 0.0272901864095787 0.0339766816919174 -0.0208295368095531 "delta_6" 1.04 "PINN"
-0.0971604300321629 -0.0894426240839343 -0.0380839144765566 -0.013612462663799 -0.00100301852863405 0.0271968710656441 0.0339011587425122 -0.0209205677203638 "delta_6" 1.042 "PINN"
-0.0972160122245449 -0.0898110832827625 -0.0383458297617818 -0.0139871893567802 -0.00102998403960841 0.027096745340877 0.0338182579334931 -0.0210063212054094 "delta_6" 1.044 "PINN"
-0.0972487005690463 -0.0898837552159741 -0.0386025990574003 -0.0140026588623554 -0.00105436134458514 0.0269876283142139 0.0337306746031758 -0.021086684706575 "delta_6" 1.046 "PINN"
-0.0972552904817987 -0.0894415363375387 -0.0388540523677843 -0.0140124413527419 -0.00107563956164314 0.0268722069327945 0.0336359879285126 -0.0211614327482488 "delta_6" 1.048 "PINN"
-0.0972392908984951 -0.0889957678109785 -0.0391007452217497 -0.0136676119063752 -0.00109435623311693 0.0267502874081422 0.0335363168775464 -0.0212303923366188 "delta_6" 1.05 "PINN"
-0.0971980087620747 -0.0885437404332698 -0.0389239971172082 -0.01394036334738 -0.00111226355861094 0.0266216562391124 0.0334310484427476 -0.0212934104969132 "delta_6" 1.052 "PINN"
-0.09719056731773 -0.0880884085120646 -0.0386440093508325 -0.0140093372208734 -0.0013561143112647 0.0264874979839456 0.0333211110253222 -0.021350399160284 "delta_6" 1.054 "PINN"
-0.0972053500873287 -0.0876298439516878 -0.0383697828903733 -0.0139963856411608 -0.00160506974491847 0.0263467907330446 0.0332058092583669 -0.0214014077000901 "delta_6" 1.056 "PINN"
-0.0971886528329562 -0.0871718177473162 -0.0380996223684251 -0.0145895332616024 -0.00185767695475525 0.0262000515576357 0.033086879820637 -0.0214465946618439 "delta_6" 1.058 "PINN"
-0.0971404737128116 -0.086709864605953 -0.0378301796438576 -0.0150460373838969 -0.00211349668360705 0.0260483187757965 0.0329622178695474 -0.0214860866760365 "delta_6" 1.06 "PINN"
-0.0970614609876264 -0.0862439288189183 -0.0375626055923828 -0.014487951330767 -0.00253113832297625 0.0258884429330801 0.0328323565712236 -0.0215197203151476 "delta_6" 1.062 "PINN"
-0.0969472522530288 -0.0857721567632121 -0.0372969083419621 -0.0138829277216194 -0.00263510472106676 0.0257247693128908 0.0326976060775523 -0.0215470054263357 "delta_6" 1.064 "PINN"
-0.0968017361127904 -0.0856429865481316 -0.0370336222028622 -0.0138397157859849 -0.00261155994425288 0.0255548328217385 0.0325596032469455 -0.0215680642457696 "delta_6" 1.066 "PINN"
-0.0966229271861643 -0.0856356483203067 -0.0367745229233898 -0.0137907481125991 -0.00225059379383641 0.0253809212903253 0.0324179737842336 -0.0215826878338119 "delta_6" 1.068 "PINN"
-0.0964141060238664 -0.0855975935724258 -0.0365231313041519 -0.0137392484788299 -0.00162801870552109 0.025202308666852 0.0322720981131961 -0.0215910969878005 "delta_6" 1.07 "PINN"
-0.0961714213419644 -0.0855266599646165 -0.0367863924493468 -0.0138259106904186 -0.00107765540326965 0.0250197161998114 0.0321233887592589 -0.0215930513474567 "delta_6" 1.072 "PINN"
-0.0958979068561012 -0.0854195178983352 -0.0376431241239317 -0.013604998348073 -0.00105697382367276 0.0248323268610326 0.0319724805522223 -0.0215888772424275 "delta_6" 1.074 "PINN"
-0.0955902580149171 -0.0852799670376196 -0.0383554821087511 -0.0135301837823999 -0.00103314627412243 0.0246415175394206 0.0318166505585 -0.0215785733358672 "delta_6" 1.076 "PINN"
-0.0952507026212506 -0.0851071366455507 -0.0389867756496678 -0.0136608237972968 -0.000738860687950815 0.0244448393724623 0.0316576077819226 -0.0215620501547735 "delta_6" 1.078 "PINN"
-0.0948818988841911 -0.0849014460487321 -0.039117704430345 -0.014008268728795 -0.000532932025386179 0.0242456736986798 0.0314957711178407 -0.0215392386205189 "delta_6" 1.08 "PINN"
-0.0944826413677591 -0.0846614342771024 -0.039925833141697 -0.0140095967340004 -0.000102243334397567 0.0240409535008077 0.0313314614460201 -0.0215098043492434 "delta_6" 1.082 "PINN"
-0.0940504918424394 -0.0843909904324489 -0.0401022171813585 -0.0139920979639945 0.000370707949627791 0.0238345148462222 0.0311651400492199 -0.0214734771088705 "delta_6" 1.084 "PINN"
-0.0935868046489086 -0.0840867180607412 -0.0407859998573286 -0.013957608976503 0.000449691300879351 0.0236257481111863 0.0309969054318002 -0.0214308506220045 "delta_6" 1.086 "PINN"
-0.0930937115044781 -0.0837515758388814 -0.0409774870696217 -0.0139077218610604 0.000140150081350487 0.0234140214216789 0.0308274188413034 -0.0213819199696585 "delta_6" 1.088 "PINN"
-0.0925719542413086 -0.083384074588889 -0.0408257549944158 -0.0138408389050131 -0.000161097264969601 0.0231995669395257 0.0306551397758241 -0.0213265925440327 "delta_6" 1.09 "PINN"
-0.0920202324837569 -0.082985668253857 -0.0411316179468337 -0.0136026520246539 0.000176621128649135 0.0229824309097519 0.0304820917508966 -0.0212648174054573 "delta_6" 1.092 "PINN"
-0.0914409256942719 -0.0825557921963536 -0.0418185997323091 -0.0132985132598551 1.92252368497181e-05 0.0227612227837166 0.0303071069100733 -0.0211968529014071 "delta_6" 1.094 "PINN"
-0.0908311338509455 -0.082094596315589 -0.0424900998295425 -0.0135424593382376 0.000115462864342719 0.0225396717300392 0.0301307136057982 -0.0211224935821195 "delta_6" 1.096 "PINN"
-0.0901929015585359 -0.0816083361546238 -0.0425019888225018 -0.0134067713760215 0.000217166648459832 0.0223158977985398 0.0299526330043245 -0.0210415459771915 "delta_6" 1.098 "PINN"
-0.0895298983255701 -0.0810899682525896 -0.0423133646033977 -0.0132522215057265 0.000322605270073772 0.0220908757797968 0.0297740440622167 -0.0209539628995909 "delta_6" 1.1 "PINN"
-0.0888403556393333 -0.0805448842577743 -0.042115446841312 -0.0130807804196866 0.000432569662067506 0.0218636372646934 0.029595645661441 -0.0208598960863575 "delta_6" 1.102 "PINN"
-0.0881268056329167 -0.0799718359673771 -0.0419089350009446 -0.0128936290546409 0.000657093501502226 0.0216362531865917 0.0294171104560057 -0.0207596531672845 "delta_6" 1.104 "PINN"
-0.0873867839180935 -0.0793711437621414 -0.0416926569881161 -0.012689040904136 0.00110006377380434 0.0214069049709449 0.0292380608429259 -0.0206530310770362 "delta_6" 1.106 "PINN"
-0.0866202018581643 -0.0787449919800411 -0.0415686529114168 -0.0124704882502171 0.00116907252529896 0.0211776466660822 0.0290579960436537 -0.020540414171923 "delta_6" 1.108 "PINN"
-0.0858296163219952 -0.078091917748611 -0.042073376759056 -0.0122353172809184 0.00124051931348745 0.020945405002867 0.0288774024255791 -0.0204212762420261 "delta_6" 1.11 "PINN"
-0.0850176370448632 -0.0774192491256489 -0.0425623861857125 -0.0119826159033756 0.001315344760078 0.0207144963700994 0.0286969190370052 -0.020296058397465 "delta_6" 1.112 "PINN"
-0.0841860729366037 -0.0767211705899391 -0.0428380588400534 -0.0119925950685349 0.0013922074767283 0.020480652769717 0.0285157878863824 -0.0201645430502624 "delta_6" 1.114 "PINN"
-0.0833330710586613 -0.0759992697294751 -0.0425860587948834 -0.012237337442204 0.00147249085520662 0.0202483071637796 0.0283359070581544 -0.0200267862601498 "delta_6" 1.116 "PINN"
-0.0824580768336185 -0.075256080801728 -0.0423258553612654 -0.0121794974313865 0.00155398497504566 0.0200160141034906 0.0281559542384484 -0.0198828431327305 "delta_6" 1.118 "PINN"
-0.0815596894683837 -0.0744880378140209 -0.0420551722633147 -0.0116255886663326 0.0016380141296406 0.0197838988789425 0.0279775936302515 -0.0197323608476918 "delta_6" 1.12 "PINN"
-0.0806434810323777 -0.0737057311377307 -0.0417766500422071 -0.0110782962245759 0.0017228576030387 0.0195521472239479 0.0277989899598508 -0.0195761230562647 "delta_6" 1.122 "PINN"
-0.0797120219158267 -0.0729041392852645 -0.041489143778042 -0.0105401483704939 0.00187017151540581 0.01931945854115 0.0276203386874871 -0.0194140605530167 "delta_6" 1.124 "PINN"
-0.0787655649131849 -0.0720812255592262 -0.0412695979907538 -0.0106991248691679 0.00201837430279961 0.0190878735393993 0.0274418748549421 -0.0192463090940864 "delta_6" 1.126 "PINN"
-0.077800138157428 -0.0712409565892327 -0.0410544795172312 -0.0109114097948484 0.00207313008085919 0.0188558600949607 0.0272745917981163 -0.0190724199421101 "delta_6" 1.128 "PINN"
-0.0768139958650886 -0.0703833011649229 -0.0407500357532169 -0.0111174693367033 0.00232489592129859 0.0186240352974114 0.0271144497767324 -0.0188927083863409 "delta_6" 1.13 "PINN"
-0.0758159410932184 -0.0695114905959988 -0.0404368514776303 -0.0113180786110691 0.00248170901463218 0.0186665332810618 0.0269575912040432 -0.0187070523522121 "delta_6" 1.132 "PINN"
-0.0748036099225793 -0.0686252144570472 -0.0401123283867282 -0.0115140068868571 0.00263994240206522 0.0192444606322881 0.0268020366473072 -0.0185154850859148 "delta_6" 1.134 "PINN"
-0.0737805964533487 -0.0677299155191133 -0.0402140887920035 -0.0115123654861623 0.00279968005747089 0.01980924904155 0.0266479158388291 -0.0183185357580533 "delta_6" 1.136 "PINN"
-0.0727476313176925 -0.0668182244118229 -0.0404278857627842 -0.0112590454573955 0.00296233476171326 0.0203635550917496 0.0264958145201948 -0.0181157869996473 "delta_6" 1.138 "PINN"
-0.0716970799756544 -0.0658915063256198 -0.0406244588337699 -0.011000034698477 0.00325165922997384 0.0209054023146122 0.0263443335835836 -0.0179078156497959 "delta_6" 1.14 "PINN"
-0.0706341301223312 -0.0649550521067197 -0.0402430423504154 -0.01073929308682 0.00329155400219516 0.0213969304623198 0.0261928488590488 -0.0176944776524322 "delta_6" 1.142 "PINN"
-0.0695636740964818 -0.0640123869500315 -0.0398299814700418 -0.0104740030683671 0.00355814488890949 0.0215178824216589 0.0260419879516751 -0.0174757737161766 "delta_6" 1.144 "PINN"
-0.0684869463695472 -0.0630612522583482 -0.0394226408226053 -0.0102051666072228 0.00412938847818123 0.0214088602238958 0.025893987869448 -0.0172516201654329 "delta_6" 1.146 "PINN"
-0.067404182278576 -0.0621000429439831 -0.0391340683503382 -0.00993294853461757 0.00423088051220211 0.0213042531469483 0.0257443503729846 -0.0170221569062754 "delta_6" 1.148 "PINN"
-0.0663100934111811 -0.0611307963139924 -0.0388803342752736 -0.00965639761750714 0.00433333177217055 0.0212020832393369 0.0255984982858555 -0.0167873651156928 "delta_6" 1.15 "PINN"
-0.0652039734030212 -0.0601522529127667 -0.0384817721553341 -0.00937642679081085 0.00443511212201053 0.0211041620337571 0.0254539057112912 -0.0165474757584594 "delta_6" 1.152 "PINN"
-0.0641051578261775 -0.0591720736341967 -0.0380761761840475 -0.00909283292517293 0.00453681270732975 0.0210090076305645 0.0253108946125609 -0.0163029723402403 "delta_6" 1.154 "PINN"
-0.0630260074374935 -0.0584768347649613 -0.03766229026852 -0.00880608496630619 0.00463986582255727 0.0215747132171136 0.0251675725474703 -0.0160534641490609 "delta_6" 1.156 "PINN"
-0.0619411024539231 -0.0585259906498339 -0.0372407887740097 -0.00851751387566091 0.00474338675908714 0.0221453970233916 0.0253082440690218 -0.0157992785744111 "delta_6" 1.158 "PINN"
-0.0608435038301169 -0.0584865990103722 -0.0368112962916884 -0.00822569395015349 0.00483204826646311 0.0226835913137622 0.0257876754801676 -0.0155404376097291 "delta_6" 1.16 "PINN"
-0.0597407858231089 -0.0574681353150064 -0.0363735797315362 -0.00793149990161701 0.00495166901229471 0.0224966295769933 0.0262468759009078 -0.0152767885316079 "delta_6" 1.162 "PINN"
-0.0586370547830515 -0.0571441559074162 -0.0359289312082832 -0.00778769123474343 0.00505553326734409 0.0223113799084218 0.0266882565162598 -0.0150088406180249 "delta_6" 1.164 "PINN"
-0.0584426190673784 -0.0566159347943445 -0.0354781740968432 -0.00791455352966874 0.00515853151373913 0.0222578918390814 0.0271120076358553 -0.0147360478026489 "delta_6" 1.166 "PINN"
-0.0583532369587398 -0.0554976350601515 -0.0350167990990065 -0.00803588562124347 0.00526272292539809 0.0224371209121177 0.0275190723380767 -0.0144592458268488 "delta_6" 1.168 "PINN"
-0.0582368631357315 -0.0543841541267955 -0.0347374788934831 -0.008149379251017 0.00536627167977111 0.0225968567881925 0.0279100655937441 -0.0141778437480567 "delta_6" 1.17 "PINN"
-0.0580933714050522 -0.0537956284470271 -0.0345209207115282 -0.00788544249013245 0.00547007662263144 0.0227346045468453 0.0282802674945843 -0.013892633334316 "delta_6" 1.172 "PINN"
-0.0579230060851414 -0.0528026859190076 -0.0342951288681559 -0.00722732494852951 0.00557372599995287 0.0228544920175473 0.0286320210193449 -0.0136035379742348 "delta_6" 1.174 "PINN"
-0.0577228057274917 -0.0517271372250949 -0.0340597680237834 -0.00655408206300989 0.00567657034151536 0.0227464215342486 0.0289613817911198 -0.0133103326972906 "delta_6" 1.176 "PINN"
-0.0574924647136514 -0.0506424474443903 -0.0338144686534767 -0.00586548296985212 0.00577939139095895 0.0226391716026093 0.0292692533964454 -0.0130135159951267 "delta_6" 1.178 "PINN"
-0.0572319741472256 -0.0495558317375253 -0.033560391568318 -0.00549681184852058 0.00588011879858064 0.0225301874028363 0.0295580140643037 -0.0127128719007082 "delta_6" 1.18 "PINN"
-0.0569432597852411 -0.048471131701652 -0.0332962501784737 -0.00542881790995819 0.00605888572722835 0.0227308231627219 0.0298243883174489 -0.0124087952660481 "delta_6" 1.182 "PINN"
-0.0566265143224924 -0.0473884013478205 -0.0328050416776071 -0.00535287986776178 0.00608105269268633 0.0225704609201292 0.0300722992412314 -0.0121010889064794 "delta_6" 1.184 "PINN"
-0.0562801530986059 -0.0463886404028533 -0.0322877128270649 -0.00526994677845027 0.00617995057179554 0.0224118983336368 0.0302985633688531 -0.0117898260505927 "delta_6" 1.186 "PINN"
-0.0559067745625175 -0.0452827951618935 -0.0318580901396874 -0.00518366536896475 0.00627824826801338 0.0222520507502522 0.0304998498063975 -0.0114756350214993 "delta_6" 1.188 "PINN"
-0.0555060077150993 -0.0441837277819528 -0.0316434869734996 -0.00508806405500684 0.0063760074461493 0.0220919528508126 0.0306789267508947 -0.011158490896108 "delta_6" 1.19 "PINN"
-0.0550742736905809 -0.0430856255856296 -0.031414634558685 -0.00498972586889557 0.00647255898547217 0.021932228696983 0.0308380058864031 -0.0108382409692592 "delta_6" 1.192 "PINN"
-0.0546111289540792 -0.0419869174648291 -0.0311719767680414 -0.00488335055520794 0.00656721823544804 0.0217846308923673 0.0309719252855256 -0.0105152564172016 "delta_6" 1.194 "PINN"
-0.0541169850759253 -0.0408932214049202 -0.0309147325398134 -0.00477142410355635 0.00666027075926412 0.0216767408461955 0.0310871298367807 -0.0101892142966451 "delta_6" 1.196 "PINN"
-0.0535928259184204 -0.0398323265465141 -0.0304497287749941 -0.00454752887945453 0.0067804067538515 0.0215705477421411 0.0311783062238513 -0.00986066558810419 "delta_6" 1.198 "PINN"
-0.0530411111939624 -0.0391132017395928 -0.0297882408457113 -0.00419400858981023 0.00684141165109953 0.0214643355216979 0.0312455490632795 -0.00952975162127255 "delta_6" 1.2 "PINN"
-0.0524599060177362 -0.038365794231155 -0.0291259703289266 -0.00385185350290618 0.00693137904983743 0.0217481423424739 0.0312902235714723 -0.00919611115253388 "delta_6" 1.202 "PINN"
-0.051851225557983 -0.0375903783261302 -0.0284226569259958 -0.00390455736004891 0.00701902574626134 0.0218558325735807 0.0313550438104482 -0.0088608678311217 "delta_6" 1.204 "PINN"
-0.0512120943392838 -0.0370658234488757 -0.0276428457555139 -0.00395012778756532 0.00710486703133584 0.0217178189129348 0.0315318088188303 -0.0085230430323757 "delta_6" 1.206 "PINN"
-0.0505443214043015 -0.0366576323289767 -0.0271277725652892 -0.00397255465252111 0.00718921733382838 0.0215787187463279 0.0316882141950106 -0.00818366771596619 "delta_6" 1.208 "PINN"
-0.0498443779166271 -0.0362307545120375 -0.0264653058615023 -0.00382272788194271 0.00727090937281416 0.021439373346309 0.031823230050215 -0.00784263823359995 "delta_6" 1.21 "PINN"
-0.0491140790266154 -0.0357870033196419 -0.025804867601297 -0.00318282919987944 0.00751416015029438 0.0212991647199574 0.031939583556627 -0.00749959785170607 "delta_6" 1.212 "PINN"
-0.0483538612378036 -0.0353231102534681 -0.025145693416853 -0.00225970368500317 0.00813622429075789 0.021159899560296 0.0320313611812755 -0.00715535272518682 "delta_6" 1.214 "PINN"
-0.047624546717649 -0.0348406418124316 -0.0244809648665281 -0.00212209513790729 0.00829535036759876 0.0210219355788577 0.0321012269941892 -0.00680892663064578 "delta_6" 1.216 "PINN"
-0.0468807848100186 -0.0343421406915088 -0.0238185372249173 -0.00198207270910267 0.00845087990681648 0.0208826391294914 0.0321467966080311 -0.00646174061326517 "delta_6" 1.218 "PINN"
-0.0461114294045415 -0.0338264494438443 -0.023195277464588 -0.00183723963370586 0.00858661131303162 0.0207417353915915 0.0321708227292716 -0.00611353436378064 "delta_6" 1.22 "PINN"
-0.0453153625165941 -0.0332942361508146 -0.0228846146571021 -0.00168349263615797 0.00864669820762787 0.0205313955855648 0.0321755209586998 -0.00576422724066087 "delta_6" 1.222 "PINN"
-0.0444907669048897 -0.0327472791662908 -0.0225684294860931 -0.00152747437819611 0.00870627786032074 0.0204605810667224 0.0321548639196885 -0.00541442531220472 "delta_6" 1.224 "PINN"
-0.0436398944430609 -0.0321823874428711 -0.0222312783098171 -0.00136886389149948 0.00875911095877446 0.0203183681150951 0.0321162773488912 -0.00506387153491329 "delta_6" 1.226 "PINN"
-0.0427592026644641 -0.031599983600729 -0.0215968126977661 -0.00104027346985114 0.00881178999014109 0.0201753915172003 0.0320529946695634 -0.00471293974733764 "delta_6" 1.228 "PINN"
-0.0418525511948526 -0.0309982442654022 -0.0209564922675286 -0.000652903893156531 0.00886216795451145 0.0200334871225889 0.0319681640013565 -0.00436120259907353 "delta_6" 1.23 "PINN"
-0.0409179594923368 -0.0303782103152908 -0.0203118067135293 -0.000265016680701891 0.00890811475783349 0.0198937160449677 0.0318914480868941 -0.00400894526919641 "delta_6" 1.232 "PINN"
-0.0399596731453622 -0.0297415474773071 -0.0196622260730022 0.000121295019024248 0.00895311073717842 0.0197508001212232 0.0319927647823608 -0.00365696870766207 "delta_6" 1.234 "PINN"
-0.0389745756813173 -0.0290882643143333 -0.01900853743678 0.000433096063568339 0.00899480256894458 0.0196079122992319 0.0320737492169316 -0.00330487625953614 "delta_6" 1.236 "PINN"
-0.0379662552626994 -0.0278889048937783 -0.0183509376006613 0.000409827480491565 0.009060054884654 0.0194647571261359 0.0321321512049342 -0.00295348372764615 "delta_6" 1.238 "PINN"
-0.0369304611537891 -0.026638044024577 -0.0177340649012154 0.000582092719877636 0.00909033448812691 0.0193606627087362 0.0321682145661812 -0.00260247988610194 "delta_6" 1.24 "PINN"
-0.0358659517660005 -0.0253616872413429 -0.0171462728370035 0.00165133020383956 0.00923881528092785 0.0201673714810684 0.0321832466144989 -0.00225157007532528 "delta_6" 1.242 "PINN"
-0.0347744400408261 -0.0240592911403861 -0.0163543288760407 0.00203123344992873 0.00938318578086172 0.0209634619820691 0.0321744993963149 -0.00190143455107161 "delta_6" 1.244 "PINN"
-0.0336578580247804 -0.0227297701788045 -0.0156819025757691 0.00235073562850596 0.00952526168389023 0.0217498552258379 0.032142481008401 -0.00155191023903589 "delta_6" 1.246 "PINN"
-0.0325141730679193 -0.0213755843554577 -0.0150054545641021 0.0022537054088323 0.00966390136502149 0.02197525907106 0.0320889499271719 -0.00120318330909693 "delta_6" 1.248 "PINN"
-0.03134650472041 -0.0199981589728593 -0.0143257640119103 0.00214895880161015 0.0097998290590966 0.0215686400552482 0.0320139398182069 -0.000855828693069035 "delta_6" 1.25 "PINN"
-0.0301552864635326 -0.0190628703933852 -0.0136432571179385 0.0021956227105614 0.00968850554570055 0.0211583755312041 0.0319227564576483 -0.000509301654484548 "delta_6" 1.252 "PINN"
-0.0289388617561288 -0.018544345836216 -0.0132699900462365 0.0026120724579235 0.00981056755955934 0.0207409453280167 0.0320706451548562 -0.000164483261895013 "delta_6" 1.254 "PINN"
-0.0276977755690251 -0.0180236100968589 -0.0129310935883487 0.00302496963210519 0.00999132054108287 0.0203219137089587 0.0321960837603039 0.000178596889993022 "delta_6" 1.256 "PINN"
-0.0264315557342143 -0.0174978622819653 -0.0122529503195654 0.00343765013096498 0.0102480022419413 0.0199029450462276 0.0322962557922821 0.000520343157610324 "delta_6" 1.258 "PINN"
-0.0251756649303336 -0.0169667595056822 -0.0116144790425468 0.00384710536794453 0.0102129502896386 0.0204485515552242 0.0323733289617665 0.00086007637388521 "delta_6" 1.26 "PINN"
-0.0239889577823602 -0.0164317260756701 -0.011014508975693 0.00422668966927642 0.0100693660763556 0.0214015041882143 0.0324271283728295 0.00119843512516681 "delta_6" 1.262 "PINN"
-0.022780501955068 -0.0158632423470231 -0.010354086238324 0.00435096888697839 0.0100245596949806 0.0223438269242404 0.0324566342324148 0.00153458769709229 "delta_6" 1.264 "PINN"
-0.021549784391619 -0.0152379168305361 -0.00976982993002906 0.00447170875301517 0.0101643990054359 0.0227750004555975 0.032461370491085 0.00186853392728817 "delta_6" 1.266 "PINN"
-0.0202971734963298 -0.0147481484545762 -0.00923746944054082 0.00459002271151632 0.0103022328964022 0.0223007592486515 0.0324445224411281 0.00220056712818026 "delta_6" 1.268 "PINN"
-0.019025588064725 -0.0142565016986095 -0.00877896072612305 0.00476751381916729 0.0104371943983318 0.021819290741325 0.0324893448391119 0.00252962708135265 "delta_6" 1.27 "PINN"
-0.0177294108196093 -0.0137136918072165 -0.00825167091395773 0.00486373961116549 0.0105666551504029 0.0213380509717931 0.0327255138387166 0.00285626314858334 "delta_6" 1.272 "PINN"
-0.0164110585023149 -0.0128581914058148 -0.00768526540550196 0.00507176994377401 0.0105647042827117 0.0208518650802376 0.0329348307187995 0.00317995943312782 "delta_6" 1.274 "PINN"
-0.0150686917691427 -0.0123764333206635 -0.00703844958632915 0.00522257923918013 0.0104795725158082 0.0217862059700358 0.0331188602975572 0.00350097580260107 "delta_6" 1.276 "PINN"
-0.0137013294977248 -0.0114118393314599 -0.00677190875048339 0.0053069946451878 0.0106613266962986 0.0229319313483587 0.0332775340157574 0.00381982311596853 "delta_6" 1.278 "PINN"
-0.012314292724839 -0.0108086990909754 -0.00635586694298684 0.00541943906882691 0.0107310977083153 0.0239881396219244 0.0334114672409003 0.00413542633044013 "delta_6" 1.28 "PINN"
-0.0112434860397845 -0.0102009379971472 -0.00596246227151287 0.00553006731644967 0.0110158683372175 0.0234985816702022 0.0335201730724601 0.00444812249962277 "delta_6" 1.282 "PINN"
-0.0107336889597924 -0.00947789671306554 -0.00491672050662628 0.00573371257152477 0.0110384860489303 0.0230025323029084 0.0336044465276739 0.00475708531873224 "delta_6" 1.284 "PINN"
-0.0102221297221915 -0.00833376773036321 -0.00468183977521441 0.00610814894729206 0.0109701270221372 0.0224999613861074 0.0338761550502502 0.00506248248708316 "delta_6" 1.286 "PINN"
-0.00972460237200545 -0.00819826732037199 -0.00426644533845311 0.00627830432614385 0.0109386199031217 0.0229218160598221 0.0342495477884794 0.00536493626961567 "delta_6" 1.288 "PINN"
-0.00926900954349552 -0.00787756041438015 -0.00295144381933987 0.00638703431803955 0.011184547284305 0.0242866027274022 0.0345962318078539 0.00566358007932825 "delta_6" 1.29 "PINN"
-0.00881295940801019 -0.00758484838774498 -0.00234688190116827 0.00666286695111484 0.0112915948304019 0.0256418836332788 0.0349150716228346 0.00595871894392868 "delta_6" 1.292 "PINN"
-0.00835480745507011 -0.00751867392151473 -0.00178241725539285 0.00659534969808895 0.0113259130194789 0.0254585833788106 0.0352090361731627 0.00625059642041938 "delta_6" 1.294 "PINN"
-0.00813140041133265 -0.00730572111030181 -0.00129136260700591 0.00700310141464522 0.0114813352776195 0.0249866170352941 0.0354742178386109 0.00653842376393671 "delta_6" 1.296 "PINN"
-0.00819006443815606 -0.00712729631594289 -0.000144338062296523 0.00715229073383306 0.0115940221133264 0.0245040471506712 0.0357764536812413 0.006822907696216 "delta_6" 1.298 "PINN"
-0.00827194091645822 -0.00660892638643751 0.000977516320774807 0.00726109388392016 0.0116487317225376 0.0259751677749835 0.0363690111569288 0.00710292403777307 "delta_6" 1.3 "PINN"
-0.00837755406499419 -0.00647439375798009 0.00102038509396429 0.0073466191487791 0.0118209317192595 0.0275483636648333 0.0369356193546877 0.00737902592111894 "delta_6" 1.302 "PINN"
-0.00850194207684529 -0.00605586548351167 0.00126109877906799 0.00779088072604728 0.0120424289841208 0.0283722703183491 0.0374766562392295 0.00765119951191448 "delta_6" 1.304 "PINN"
-0.00864054597161878 -0.00568266379122262 0.0019475953075293 0.00788140747790955 0.0121984735001467 0.0279665397165112 0.0379890491801853 0.00791890231808738 "delta_6" 1.306 "PINN"
-0.00879463613518716 -0.00573037119680864 0.00193398401673983 0.00808453124282216 0.0124249723238756 0.0275493224378249 0.0384747160815726 0.00818270936145059 "delta_6" 1.308 "PINN"
-0.00896773604100165 -0.00586092573141928 0.00242652572529733 0.00845334205914705 0.0125537488013672 0.0290779940801564 0.0391561482547571 0.00844207920049812 "delta_6" 1.31 "PINN"
-0.00916263852286381 -0.00601901628450019 0.00290787310115137 0.00874565041705933 0.0127405851634264 0.030825091175732 0.0399891654932141 0.00869755380004701 "delta_6" 1.312 "PINN"
-0.00937698787704289 -0.00620531245465017 0.00338506057748145 0.00878449359229139 0.0131559212150335 0.0319153536047287 0.0407980584492242 0.00894901458297988 "delta_6" 1.314 "PINN"
-0.0096074315721002 -0.00641678825176495 0.0035742372211014 0.00864351714367073 0.0134251503022824 0.0316244324328427 0.0415804092384096 0.00919575607954331 "delta_6" 1.316 "PINN"
-0.00985043203965263 -0.006660073537466 0.0042307763238919 0.00886877547962239 0.0138434847511626 0.0314120129416759 0.0423362993748935 0.00943826248608382 "delta_6" 1.318 "PINN"
-0.0101086708034313 -0.00694345113779971 0.00475767954349049 0.00892164159624143 0.0141214362185785 0.0332978885012356 0.0431737276413706 0.00967565525497639 "delta_6" 1.32 "PINN"
-0.0103810348989595 -0.00725567083829803 0.00518568330172897 0.00906255166751946 0.0147422496692972 0.0351852426666521 0.0442806485674359 0.00990861917398885 "delta_6" 1.322 "PINN"
-0.0106736532318648 -0.00759614491163152 0.00553058526087891 0.00928316913752925 0.0153150490067768 0.0364080050909408 0.0453635239220627 0.0101377101824742 "delta_6" 1.324 "PINN"
-0.0109817901673437 -0.00796257420129232 0.0054609722519201 0.00920363588484197 0.015694311606169 0.0362839189501623 0.0464195391877911 0.010362036772421 "delta_6" 1.326 "PINN"
-0.0112996658470226 -0.0083520998741422 0.00558780841349438 0.00937393630557759 0.0159323743459893 0.036266938729107 0.0474499083087805 0.0105824963983585 "delta_6" 1.328 "PINN"
-0.0116304331962338 -0.00877465486083739 0.00556327118005906 0.00954219001578105 0.0160185865277842 0.0382367470120892 0.0484520860457889 0.0107980520771875 "delta_6" 1.33 "PINN"
-0.0119792916231067 -0.00912496067469171 0.00548981247003844 0.00956215956799333 0.0160598175585396 0.0402116393511223 0.0497469349599493 0.0110089036271506 "delta_6" 1.332 "PINN"
-0.0123810564144176 -0.00935796025510793 0.00545830436939432 0.00941942252249883 0.016200131145959 0.0421931853247279 0.0510871716670906 0.0112154020026238 "delta_6" 1.334 "PINN"
-0.0128033722225518 -0.00958919713236384 0.00539151855217856 0.00976899991462465 0.0164418081154838 0.0422942847616925 0.0524032863341573 0.0114170649639481 "delta_6" 1.336 "PINN"
-0.0132417923994561 -0.00981498170121231 0.0053210122430305 0.00963411917354673 0.0170486798458257 0.0423553956212244 0.0536973039540403 0.0116142416947704 "delta_6" 1.338 "PINN"
-0.0136945771870276 -0.0100349236440209 0.00524580166602528 0.00949571633256296 0.0176480727689947 0.0434763223040564 0.0549685620317977 0.0118071358086612 "delta_6" 1.34 "PINN"
-0.0141590242839218 -0.0105212278400146 0.0051323580817918 0.00980864262652226 0.0178458162397599 0.0455045384264763 0.0562137105846534 0.0119954934320629 "delta_6" 1.342 "PINN"
-0.0146348215060241 -0.0111080319542198 0.00499956321879713 0.00981404458195123 0.0180527234482122 0.04753762715536 0.0576832890949524 0.0121798339551915 "delta_6" 1.344 "PINN"
-0.0151190399962866 -0.0117212454831384 0.00499593463321513 0.00968513416955796 0.0181811560100545 0.0495773033016784 0.05923924214015 0.012359345754987 "delta_6" 1.346 "PINN"
-0.0156147171965193 -0.0123603555573757 0.00484606891387451 0.00955381370364417 0.0184942938004122 0.0501401734544737 0.0607726743624952 0.0125344940397946 "delta_6" 1.348 "PINN"
-0.0161220256929671 -0.0130244451728272 0.00466266435883722 0.00999083568271397 0.0187280414537725 0.050419071066397 0.0622862742327253 0.0127055313843232 "delta_6" 1.35 "PINN"
-0.0166702013987976 -0.0137127896471663 0.00459864799534504 0.0100251224469182 0.0189691927028968 0.0506669267358788 0.0637767558224032 0.012871508350324 "delta_6" 1.352 "PINN"
-0.0172814349578094 -0.0144154816128261 0.0045181099856223 0.00991535231468466 0.0192210569763012 0.052704331375468 0.0652469061227672 0.0130336527516436 "delta_6" 1.354 "PINN"
-0.017904561603276 -0.0147245690675 0.00433500469097703 0.00979531282919899 0.0195820607156603 0.0547686682802269 0.0666929983326927 0.0131911631395529 "delta_6" 1.356 "PINN"
-0.0185354617261666 -0.0150144227051507 0.00424622232921568 0.00990088656370047 0.019848212108157 0.0568452937283712 0.0682556381068649 0.0133447341957754 "delta_6" 1.358 "PINN"
-0.019171551126564 -0.015295986418348 0.0041525580075451 0.00998168064720817 0.020065908224624 0.0589323301003011 0.0699884541372211 0.0134944784736744 "delta_6" 1.36 "PINN"
-0.0198145665680505 -0.0155744210250344 0.00394788874879715 0.00990581723036876 0.020338521509476 0.0604493961161285 0.0717040408121021 0.0136396388949751 "delta_6" 1.362 "PINN"
-0.0204653205689604 -0.0163088929687523 0.00381472244891534 0.00983269714602053 0.0206441191492297 0.0609320743552524 0.0734011277154623 0.0137811832690326 "delta_6" 1.364 "PINN"
-0.0211257914468916 -0.0170987489920456 0.00376627979299449 0.00976368915617831 0.0206875337608131 0.0613821645278172 0.0750782085595589 0.0139179686007769 "delta_6" 1.366 "PINN"
-0.0218392494296253 -0.0179015221519041 0.00351111463439358 0.00988308673315097 0.0210889927210424 0.0618027457878387 0.0767345192523932 0.014050853902556 "delta_6" 1.368 "PINN"
-0.0225966040650443 -0.018716698579794 0.00331824331125596 0.00984442336912028 0.0216000137759904 0.0635080074071177 0.0783720976154823 0.0141801146206651 "delta_6" 1.37 "PINN"
-0.0233596502081816 -0.0195481030073612 0.00311027660290875 0.00980079574476145 0.0219746192370232 0.0655954045799236 0.0799885450937454 0.0143050172957944 "delta_6" 1.372 "PINN"
-0.0241234070064502 -0.020353704782365 0.00295510576779723 0.00970737767005758 0.0223392001654763 0.0676980573119581 0.081585664701235 0.0144267603573304 "delta_6" 1.374 "PINN"
-0.0248947384076104 -0.0207366086386225 0.00293711813362241 0.00958581647988999 0.0227160122503534 0.0698120178270754 0.0833216710368969 0.0145443951845122 "delta_6" 1.376 "PINN"
-0.0256646940725043 -0.0211073968208115 0.00292059941042666 0.00948752289810351 0.0231052979871875 0.0719401653205995 0.0851907892865431 0.0146586661175302 "delta_6" 1.378 "PINN"
-0.0264396376471625 -0.0214711208901557 0.00278657270080307 0.00941693672923316 0.0235074203760588 0.0740784968910284 0.0870435367869407 0.0147693703352112 "delta_6" 1.38 "PINN"
-0.0272134439424763 -0.0218234835909055 0.00270065494375971 0.00938844029186869 0.0237522447140063 0.0749007694737478 0.0888798975708776 0.0148760039749241 "delta_6" 1.382 "PINN"
-0.027984386200953 -0.0221660946692452 0.00274704133961945 0.00936684034093616 0.0239467066526663 0.0755055446642316 0.0906983773534118 0.0149795574621144 "delta_6" 1.384 "PINN"
-0.0287540826211812 -0.0228009555041053 0.00259511852706384 0.00935039389779813 0.0241366553558283 0.0760773388259297 0.0925002429836059 0.0150794340790825 "delta_6" 1.386 "PINN"
-0.0295810680021846 -0.0236953311586894 0.00261652372143661 0.00914634229948508 0.0243195767932862 0.0766175112761718 0.0942857207905927 0.0151754889511987 "delta_6" 1.388 "PINN"
-0.0304298158422176 -0.0245952752409009 0.00240025897384433 0.00920407219541564 0.024191337936169 0.0773725123438636 0.0960537265682087 0.0152690923520432 "delta_6" 1.39 "PINN"
-0.0312798106086358 -0.0255020429121022 0.0020760134950657 0.00913071645670083 0.0245969714933905 0.0794818199240988 0.097801865574993 0.0153589842704309 "delta_6" 1.392 "PINN"
-0.0321238407442896 -0.026410576848519 0.00175849759740876 0.00903959100531759 0.024836285951619 0.0816045530593266 0.0995281047250201 0.0154461992055905 "delta_6" 1.394 "PINN"
-0.0329633343049522 -0.0273238123559856 0.00146768166447009 0.0089445626442638 0.0249956832660688 0.0837378379471763 0.101233093948592 0.0155305125115682 "delta_6" 1.396 "PINN"
-0.0337968315851445 -0.0282470385542908 0.00127639915316258 0.00884543955098749 0.0251515031066849 0.08588195854263 0.103050643012992 0.0156112496494104 "delta_6" 1.398 "PINN"
-0.0346189956849434 -0.0288965879028007 0.00108215340446938 0.0087425912732958 0.0253002684202969 0.0880374900954839 0.1050190614164 0.0156892624994002 "delta_6" 1.4 "PINN"
-0.035435394461893 -0.0293067543167771 0.000932113186522976 0.0086339503060926 0.0254441005635414 0.0902037915119889 0.106973301004095 0.015763935504736 "delta_6" 1.402 "PINN"
-0.0362437485727352 -0.0297015209632523 0.000749484726783267 0.00852312063827598 0.0255821958386588 0.092382882047817 0.10891308729156 0.0158360636310135 "delta_6" 1.404 "PINN"
-0.0370415627157561 -0.0300810503746645 0.000483766006407538 0.00873356809753467 0.0257155938650754 0.0936601030425948 0.110837506606599 0.0159058359545487 "delta_6" 1.406 "PINN"
-0.037828302968637 -0.0304442589172238 0.000214879218843556 0.00882466242867075 0.0258412272538934 0.0943432712720558 0.112745734525387 0.0159726753338583 "delta_6" 1.408 "PINN"
-0.0386025580777618 -0.0307926566281056 -5.5569600579175e-05 0.00889913985305701 0.0259628358861583 0.0949967162996388 0.114635605361 0.0160374534146093 "delta_6" 1.41 "PINN"
-0.0393638898401765 -0.0311230520592609 -0.000327503229013537 0.00876266763901878 0.0260786902645019 0.0956223385787869 0.116504084898119 0.0160990717210116 "delta_6" 1.412 "PINN"
-0.0401085415691647 -0.031534937316994 -0.000362055621318413 0.00862348907633403 0.0261876828559297 0.0962180749051016 0.118351734221097 0.0161581780285451 "delta_6" 1.414 "PINN"
-0.0408850826047349 -0.0324604072361776 -0.000579588830228683 0.0084759349406327 0.0262913841810385 0.0967854324693578 0.120180674471944 0.0162150795917613 "delta_6" 1.416 "PINN"
-0.0416951470623577 -0.0333895990924313 -0.000800691705173495 0.00812799187793933 0.0265121142739426 0.0976908129176153 0.121988673890867 0.0162691404769911 "delta_6" 1.418 "PINN"
-0.0424898302229728 -0.0343142767859259 -0.00102428547911093 0.0077917703380499 0.026760094946719 0.0998263880391208 0.123775605400241 0.0163214801316484 "delta_6" 1.42 "PINN"
-0.0432709365445829 -0.0352334330901822 -0.00125033722944068 0.00747205013595575 0.0272199306242713 0.101971763208446 0.1255379629773 0.0163715874086611 "delta_6" 1.422 "PINN"
-0.0440370358547959 -0.0361489767271754 -0.00148031382249958 0.00722426888771377 0.0277578326181263 0.104129786912669 0.127275548119897 0.0164192732129045 "delta_6" 1.424 "PINN"
-0.0447852086878138 -0.0370585798099548 -0.00171184391328449 0.00709083163846014 0.0283135828825505 0.106298050202272 0.129112108467508 0.0164651944019819 "delta_6" 1.426 "PINN"
-0.0455195036611347 -0.037967836820731 -0.00194694863900224 0.00717074953138397 0.0288199673981349 0.108473059016271 0.131112624985553 0.0165084837221044 "delta_6" 1.428 "PINN"
-0.0462299566405902 -0.0388710094500091 -0.00218141781215464 0.00719852482931982 0.02847983770266 0.110656404895658 0.133093049235585 0.0165502207518942 "delta_6" 1.43 "PINN"
-0.046927399852895 -0.0393440039372974 -0.00242131573010618 0.00661216132820908 0.0281546222184126 0.112846990367333 0.135052942548732 0.0165895867137364 "delta_6" 1.432 "PINN"
-0.0476054868505242 -0.0396497590811462 -0.0026605102240036 0.00640321386521414 0.0281696785089843 0.115043040774006 0.136993338189559 0.0166268515833008 "delta_6" 1.434 "PINN"
-0.0482631124282493 -0.0399372041407515 -0.00290397807488274 0.0061740716219969 0.0283238157689435 0.117247956994435 0.138914224035855 0.0166626675824706 "delta_6" 1.436 "PINN"
-0.048903490158887 -0.0402063582898267 -0.00308369875616066 0.00577033275872685 0.0284671527367011 0.118234041439516 0.14081337497116 0.0166963723172993 "delta_6" 1.438 "PINN"
-0.0495221209833145 -0.0404546785846263 -0.0033071508853143 0.00548752978528744 0.0285985089205832 0.118892130991672 0.142689213907718 0.0167283985174762 "delta_6" 1.44 "PINN"
-0.050120143071358 -0.0406842969013379 -0.00358220367256223 0.00548486526793801 0.0287176970376998 0.11952122162098 0.144541051774588 0.0167589185222647 "delta_6" 1.442 "PINN"
-0.0506990866130543 -0.0408978267671403 -0.00385852525903574 0.00547540929984347 0.0288259877665128 0.120123166934541 0.146367419709025 0.0167871959917596 "delta_6" 1.444 "PINN"
-0.0512552800769237 -0.0410947311692897 -0.0041368927793749 0.00534470951588428 0.028921508291512 0.120696938834155 0.148167751369545 0.0168142392401423 "delta_6" 1.446 "PINN"
-0.0517911374781352 -0.0418510197592648 -0.00412215423088513 0.005251915029576 0.0290061472403317 0.121241488539265 0.149942711761415 0.0168390142616319 "delta_6" 1.448 "PINN"
-0.0523281047490878 -0.0427167874744381 -0.00422084972000025 0.00533887774518083 0.0290782568007584 0.121762027144084 0.151692082011785 0.0168621581240759 "delta_6" 1.45 "PINN"
-0.0529242068141347 -0.0435693306317351 -0.00432146469551276 0.00537753468670199 0.0291394476502349 0.122257279401808 0.153413090439626 0.016883930535333 "delta_6" 1.452 "PINN"
-0.0534998126498012 -0.0444160044242272 -0.004420950962718 0.00533801103140297 0.0291870787706185 0.123650490571006 0.155104465671583 0.0169037795467499 "delta_6" 1.454 "PINN"
-0.0540559754398044 -0.0452500515019123 -0.00520638408710994 0.00529255706398013 0.0292237941913455 0.125828257444723 0.156767465264001 0.0169226205451577 "delta_6" 1.456 "PINN"
-0.054590249043688 -0.0460722166900505 -0.005692895081432 0.00512662158142974 0.0293663960387347 0.128015314161995 0.158400102742382 0.0169398224610912 "delta_6" 1.458 "PINN"
-0.0551032175237633 -0.0468805951616922 -0.00595486906410003 0.00495174462888937 0.0296953073871593 0.130208520907629 0.160060972095302 0.0169551252895104 "delta_6" 1.46 "PINN"
-0.0555985057332311 -0.0476715497539182 -0.00621765950893416 0.0047757034804996 0.0296890586790186 0.132407751584461 0.161969726604963 0.0169692469624841 "delta_6" 1.462 "PINN"
-0.0560694797165464 -0.0483866466506004 -0.00648126946223815 0.00459941219559024 0.0296767627777617 0.134608940615891 0.163853805201259 0.0169810575695324 "delta_6" 1.464 "PINN"
-0.0565218618950851 -0.0485399690270958 -0.0067457084302831 0.00442058383985822 0.0296585167869136 0.136817749922196 0.16571351806641 0.0169918244094889 "delta_6" 1.466 "PINN"
-0.0569537107773179 -0.0486754205921063 -0.00718073454315538 0.00424092161444034 0.0296356566580974 0.1390333520869 0.167548101292313 0.0170008484192544 "delta_6" 1.468 "PINN"
-0.0573673418877538 -0.0487995960791032 -0.00745645457027699 0.00406094989270833 0.0297996549319457 0.141257228685178 0.169356824712341 0.0170081572046054 "delta_6" 1.47 "PINN"
-0.0577575790299765 -0.0489119592279748 -0.0077315166228985 0.00406136320827732 0.0302378392448004 0.143487090610096 0.171140660831398 0.0170147035009056 "delta_6" 1.472 "PINN"
-0.0581299208228296 -0.049016312921756 -0.00800455734590377 0.00411273634060905 0.0306500992868184 0.145721527234899 0.172895370687128 0.0170193949321555 "delta_6" 1.474 "PINN"
-0.0584829223218097 -0.0491103107996613 -0.00827768778247673 0.00417928079549323 0.0310339045729817 0.146438321878883 0.174620481836248 0.0170231445204657 "delta_6" 1.476 "PINN"
-0.0588189968885935 -0.0491954708374092 -0.00891811473715975 0.00416231589311655 0.0313819429109117 0.14694898702081 0.176317171413965 0.0170246770664291 "delta_6" 1.478 "PINN"
-0.059139726794065 -0.0498665488051602 -0.00961027880148047 0.00423835426601293 0.0314058076983625 0.147433724311383 0.17798501371776 0.017024626645021 "delta_6" 1.48 "PINN"
-0.0594382338237889 -0.0506181505016565 -0.00988579831681724 0.00411428264850122 0.0313035730080379 0.147893411928318 0.179624014585439 0.0170234659891511 "delta_6" 1.482 "PINN"
-0.0597479873343731 -0.05135579625947 -0.010161305234662 0.00397780137259285 0.0311909080629659 0.148323669280663 0.181232232589785 0.0170202708935091 "delta_6" 1.484 "PINN"
-0.0601079840608527 -0.0520753129509268 -0.0104368718306124 0.00383680729007785 0.0310672416394673 0.148730835521877 0.182810308991561 0.0170161869287915 "delta_6" 1.486 "PINN"
-0.0604561861857071 -0.0527770236744338 -0.0107107515726097 0.00368905688491949 0.0309338984792334 0.149112896063509 0.184356575536724 0.0170105300977521 "delta_6" 1.488 "PINN"
-0.060783682317874 -0.0534614562200559 -0.0112477467152488 0.00353465783758011 0.0307877704886514 0.149474268958025 0.185871643304807 0.0170033076657945 "delta_6" 1.49 "PINN"
-0.0610978362396493 -0.0541274215974639 -0.0112577268070745 0.0033740476159001 0.0309850721546714 0.149815392361269 0.187353667469025 0.0169951029243359 "delta_6" 1.492 "PINN"
-0.0613970328233835 -0.0547769393757003 -0.0115306642582343 0.00320604650680001 0.0312130197771072 0.15128681761376 0.188805932430641 0.016985173760395 "delta_6" 1.494 "PINN"
-0.0616821221232824 -0.0551464201743164 -0.0118021948192735 0.00303131468567774 0.0311162608227453 0.153540851246496 0.190225203201157 0.0169733090656687 "delta_6" 1.496 "PINN"
-0.0619465746279975 -0.055217648555181 -0.0120746133372732 0.00285127933280127 0.0310146426764921 0.15580445118143 0.191816779501475 0.01696035215699 "delta_6" 1.498 "PINN"
-0.0621973416452599 -0.0552884908195068 -0.0126985801466474 0.00266420072675588 0.0309081043236887 0.158076001521321 0.193567363410064 0.0169455346202221 "delta_6" 1.5 "PINN"
-0.0624357539402212 -0.055361557672077 -0.0129623510133466 0.0025642964280177 0.0307959261167661 0.160355849422558 0.195287898706292 0.0169297259329496 "delta_6" 1.502 "PINN"
-0.0626627874447561 -0.0554341054869782 -0.0132253294069464 0.00256387676649483 0.0306782999706801 0.162639748584237 0.196982893333918 0.016912612155861 "delta_6" 1.504 "PINN"
-0.0628825665179704 -0.0555042927086413 -0.0134864156938895 0.00256491589879748 0.0305546745439848 0.164928515200615 0.198648139261485 0.0168937312843033 "delta_6" 1.506 "PINN"
-0.0630899661800788 -0.0555694717518094 -0.0137438387415477 0.0025659851773705 0.0304252982372802 0.167220507671047 0.200287711658294 0.0168743035993196 "delta_6" 1.508 "PINN"
-0.063286824575794 -0.0561981821658302 -0.0141800798793996 0.00246146097264166 0.030292599706832 0.169512704293044 0.201898666776475 0.0168527076448218 "delta_6" 1.51 "PINN"
-0.063468663550764 -0.0568218891233094 -0.0148692073089005 0.00223060749736192 0.0301532207923492 0.171809703930804 0.203482881019909 0.0168302671122705 "delta_6" 1.512 "PINN"
-0.0636450909588016 -0.0574261202321331 -0.0151347391898764 0.00199964634083905 0.0300102950738084 0.173685299308371 0.205037520529967 0.0168058584201744 "delta_6" 1.514 "PINN"
-0.0638303874681077 -0.0580135324428657 -0.015399163231171 0.00176737891578194 0.029860454058892 0.174027894583979 0.206562908998631 0.0167799874210515 "delta_6" 1.516 "PINN"
-0.0640602650767903 -0.05858031005077 -0.0156611631030961 0.00153684444603142 0.0299553343954484 0.174351676176629 0.208059018631551 0.0167535115678061 "delta_6" 1.518 "PINN"
-0.0642825713390556 -0.0591333308335029 -0.0159205430804555 0.00171340055446922 0.0298802164636482 0.174657530604361 0.209525287623537 0.0167253377376652 "delta_6" 1.52 "PINN"
-0.0644985254790411 -0.0596648679881682 -0.0161780926024457 0.00176591866263909 0.0304112243964019 0.174945127011588 0.210964234275254 0.0166968676488697 "delta_6" 1.522 "PINN"
-0.0647090576481322 -0.0601778154427945 -0.0165781383791859 0.00146488564364855 0.0307590874651682 0.175212573621179 0.212370755463502 0.0166667550983816 "delta_6" 1.524 "PINN"
-0.064912424739167 -0.0604952730507797 -0.0170226010635075 0.00115694262276556 0.0303983770818794 0.175460368963722 0.213749312484122 0.0166353156676749 "delta_6" 1.526 "PINN"
-0.0651061192973064 -0.0606154706193305 -0.0172626551483201 0.000842496723501673 0.0300177067638794 0.175693786063313 0.215097718588621 0.0166032166655019 "delta_6" 1.528 "PINN"
-0.0652940454597495 -0.0607493491715818 -0.0175013775691981 0.000521752935655595 0.0296151147504595 0.175912740242408 0.216416033460521 0.0165693979345888 "delta_6" 1.53 "PINN"
-0.0654735382335554 -0.0608915970062389 -0.0177361647889483 0.000195906208209085 0.0291976650257544 0.176121087724868 0.21770638578906 0.0165353884302212 "delta_6" 1.532 "PINN"
-0.0656579540880644 -0.0610496406789869 -0.017967668285517 -0.000134387927484436 0.0287568195537382 0.177635651127136 0.219088003571012 0.0164995912368161 "delta_6" 1.534 "PINN"
-0.0658406224065082 -0.0612174189587886 -0.0181957558743995 -0.000371312305744942 0.0283075004990998 0.180003465553425 0.220761089623004 0.016463101932172 "delta_6" 1.536 "PINN"
-0.0660210715297112 -0.0613945239537914 -0.0184223727315896 -0.000487716136824634 0.0279061180723907 0.182372832342578 0.222407645435756 0.0164264367874081 "delta_6" 1.538 "PINN"
-0.0662040750817692 -0.0618664613499611 -0.0186448656733648 -0.000605190656520094 0.0277008582285837 0.184743037194123 0.224028434662691 0.0163891624792198 "delta_6" 1.54 "PINN"
-0.0663808146807083 -0.0623475483687361 -0.0188638393966309 -0.000725025107668475 0.0274924927204048 0.187115000502014 0.22562295894857 0.016350814639295 "delta_6" 1.542 "PINN"
-0.0665563372872269 -0.0628105739487816 -0.0191921897039466 -0.000845290986769109 0.0272787441539049 0.189488694319578 0.227192796350171 0.0163122733935698 "delta_6" 1.544 "PINN"
-0.0667349136799675 -0.063258509106852 -0.0197703704161523 -0.000968709857094074 0.0270620258419075 0.191865773506272 0.2287346871975 0.0162724881273089 "delta_6" 1.546 "PINN"
-0.0669188691233016 -0.0636888849302828 -0.0200932375299199 -0.00109347423339257 0.0268411567583853 0.194244613023294 0.23024983897856 0.0162326900020529 "delta_6" 1.548 "PINN"
-0.0671123225688186 -0.0641003997936975 -0.0203146370376888 -0.00121730069773474 0.0269466298812714 0.196622334491503 0.231737467928312 0.0161924324113434 "delta_6" 1.55 "PINN"
-0.0673126035864735 -0.0644972561943229 -0.0205330864802212 -0.00164014756538555 0.0265500042892721 0.198997786423661 0.233198405632004 0.0161516620054558 "delta_6" 1.552 "PINN"
-0.0675145438990086 -0.0648798637160004 -0.0207478228965222 -0.00207057648003817 0.026152119126861 0.199628754295772 0.234630729862382 0.0161114870041152 "delta_6" 1.554 "PINN"
-0.0677206924525215 -0.0652500188947549 -0.0209591692606031 -0.00250673044515159 0.0265514138995795 0.199883498489884 0.236036725628752 0.0160709219680566 "delta_6" 1.556 "PINN"
-0.0679295254444856 -0.0656085573164837 -0.0211676615962055 -0.0026627657255025 0.0270351491970207 0.200129189583969 0.237415732619612 0.0160307027438628 "delta_6" 1.558 "PINN"
-0.0681511044081242 -0.0659515389196885 -0.0213733091973721 -0.00264750261988445 0.0268560154296686 0.200368436334854 0.238766539960733 0.0159901735608738 "delta_6" 1.56 "PINN"
-0.068380655978137 -0.0662822315050802 -0.0217298273961954 -0.00263610334229991 0.0264481556267121 0.200598939499986 0.240089925991451 0.0159493111505493 "delta_6" 1.562 "PINN"
-0.0686261455799517 -0.0665979633056528 -0.0219130871693546 -0.00262867922865695 0.0260305430739342 0.200821815940608 0.241386446123426 0.0159094716452718 "delta_6" 1.564 "PINN"
-0.0688834818974975 -0.06690140666338 -0.0220944530250838 -0.00263484331847064 0.0256082241621054 0.201034867796021 0.24265420963312 0.0158693811939938 "delta_6" 1.566 "PINN"
-0.0691470072906819 -0.0671976544988837 -0.0222717936521318 -0.00299879309973239 0.0251781248588573 0.201241619447896 0.2438953036858 0.0158304995221381 "delta_6" 1.568 "PINN"
-0.069418390479056 -0.0674863010315292 -0.022444893970112 -0.00350950738654521 0.0247431178076323 0.201444164962905 0.245107210266686 0.0157922342106661 "delta_6" 1.57 "PINN"
-0.0696995208844484 -0.0677652564766875 -0.0226136696179734 -0.0040235765072536 0.0243005100698936 0.201646821931319 0.246749546890269 0.0157542462456669 "delta_6" 1.572 "PINN"
-0.0699949471068768 -0.0680340849058458 -0.0227808037934019 -0.00454197833848191 0.0238507534592992 0.202609656215676 0.24836923666195 0.0157176352886619 "delta_6" 1.574 "PINN"
-0.0703058524399571 -0.0682957106817232 -0.0229408152028074 -0.00495220515674788 0.0233955914243561 0.205017310049215 0.249962873029451 0.015681374875326 "delta_6" 1.576 "PINN"
-0.0706300373568318 -0.0685448482789575 -0.02309835668727 -0.00515647177615874 0.0230722015085363 0.207424117325715 0.251530145181854 0.0156463577420743 "delta_6" 1.578 "PINN"
-0.0709724099276512 -0.0687880506741587 -0.0232507510616204 -0.00535790755857646 0.0227931641106112 0.20982936365542 0.253068265618338 0.015611743072483 "delta_6" 1.58 "PINN"
-0.0713254354960897 -0.0690569839870534 -0.0234006869037777 -0.00555761620875872 0.02286920067747 0.212229425119089 0.254581504604567 0.0155783738470186 "delta_6" 1.582 "PINN"
-0.071736960198403 -0.0695719745031784 -0.0235466447819105 -0.00575714948020933 0.0232686338984265 0.214625278453243 0.256066863711764 0.0155470200603718 "delta_6" 1.584 "PINN"
-0.0721659446804077 -0.0701015122118811 -0.023702422628182 -0.00595362510832154 0.0228122955377936 0.217010864472982 0.257524075599228 0.0155169295880706 "delta_6" 1.586 "PINN"
-0.0726142589242782 -0.0704418350860267 -0.0238536909988867 -0.00614807306713372 0.0223512109709531 0.219389676202126 0.258953849512721 0.0154882120660006 "delta_6" 1.588 "PINN"
-0.0730773493040413 -0.0706899001284542 -0.0240021284166755 -0.00634034296022823 0.0218835396900287 0.221763284505526 0.260355248680102 0.0154614574485222 "delta_6" 1.59 "PINN"
-0.0735567875762611 -0.0709435650905856 -0.0243084296806577 -0.00652964902804454 0.021411228184912 0.224128455631671 0.261729316890464 0.0154356557228066 "delta_6" 1.592 "PINN"
-0.0740421510680189 -0.0712024643967899 -0.0247335307738523 -0.00671504698503689 0.021492976887997 0.225793444586357 0.26307784600117 0.0154120013256432 "delta_6" 1.594 "PINN"
-0.0745397857516146 -0.0714708724432223 -0.0249443948354638 -0.00690038120519099 0.0217262214978589 0.226103630909964 0.264397908375858 0.0153898080197628 "delta_6" 1.596 "PINN"
-0.075045776268917 -0.0717419679716063 -0.0250617652698524 -0.00708331155508857 0.0213755192127517 0.226409132615961 0.265688919402916 0.0153691807543805 "delta_6" 1.598 "PINN"
-0.0755633566543272 -0.0720202454156649 -0.0251753540722723 -0.00726187076343021 0.020914041093642 0.22671250448582 0.266952243804428 0.0153512279592334 "delta_6" 1.6 "PINN"
-0.0760939729410799 -0.0722936946944426 -0.0252835792905124 -0.00743978310520588 0.0204478947076042 0.227019856669462 0.268189526706117 0.0153349611528411 "delta_6" 1.602 "PINN"
-0.0766315101187747 -0.0725752718865458 -0.0253861102079301 -0.00761386468730851 0.019978817356361 0.227326712981041 0.269401080264427 0.0153216097202891 "delta_6" 1.604 "PINN"
-0.0771818424568638 -0.07313409698014 -0.025484284575966 -0.00805248665044589 0.0195038586366683 0.227634314905819 0.270586620266957 0.0153100604461438 "delta_6" 1.606 "PINN"
-0.077737084298108 -0.0737022707884778 -0.0255785456144174 -0.00869736573075963 0.0190255132299267 0.227941630615645 0.271744353993673 0.0153004036089103 "delta_6" 1.608 "PINN"
-0.0782994319164896 -0.074263867902383 -0.0256676671510572 -0.00934534424131206 0.0185419457404385 0.228247344234925 0.272902360295743 0.0152933154342651 "delta_6" 1.61 "PINN"
-0.0788637227319215 -0.0748262224626659 -0.0257530679147513 -0.00999755973149319 0.0180534346345472 0.22855820049089 0.274446368564347 0.0152883082988414 "delta_6" 1.612 "PINN"
-0.0794325149104242 -0.0753751894863131 -0.0258335233291488 -0.0104240531824786 0.0176411626767287 0.228875669276859 0.275963638353431 0.0152860409341378 "delta_6" 1.614 "PINN"
-0.0800072234391251 -0.0759141394289493 -0.0259101391173305 -0.010574818337474 0.0173162625397166 0.229195864870118 0.27745132365642 0.015285795991418 "delta_6" 1.616 "PINN"
-0.0805826715666962 -0.0764379267388087 -0.025981456901247 -0.0107235353353801 0.0169891908332295 0.229519303175567 0.278910018027497 0.0152882156069544 "delta_6" 1.618 "PINN"
-0.081156036180551 -0.0769388096422068 -0.0260474268180789 -0.010869169317164 0.0166616121029154 0.231038943646071 0.280342800907281 0.0152939837787364 "delta_6" 1.62 "PINN"
-0.0817268478068414 -0.0773707286701342 -0.0261094075202367 -0.0110115379693813 0.0165321240103276 0.233366434109903 0.281746664169361 0.0153020242056254 "delta_6" 1.622 "PINN"
-0.0822941295875088 -0.0778101082130114 -0.0261665898966744 -0.0111490465476746 0.016336482060854 0.235686582867816 0.283123566424925 0.0153126523034179 "delta_6" 1.624 "PINN"
-0.082857827791762 -0.0782522069630991 -0.0262199111967296 -0.0112692653720707 0.0158559594624358 0.237998106647001 0.284473391244799 0.0153250027828034 "delta_6" 1.626 "PINN"
-0.0834221496761787 -0.0786960978667892 -0.0262680847342114 -0.0114172588949006 0.0153743513145208 0.24029966039852 0.285794804403171 0.0153400326368252 "delta_6" 1.628 "PINN"
-0.083980191636031 -0.0791383647415334 -0.0263110439352416 -0.0115461870077427 0.0149897923348233 0.242587810739384 0.287088744933821 0.0153584221692942 "delta_6" 1.63 "PINN"
-0.0845379103275157 -0.0795817398748557 -0.0263499890201125 -0.0116722255745005 0.0146498178837613 0.244862623010378 0.288356279362898 0.0153795410982127 "delta_6" 1.632 "PINN"
-0.085081513433428 -0.0800313095731067 -0.0263837400609142 -0.011793261327387 0.0143086191344035 0.247125142645116 0.289598090301741 0.0154037156423411 "delta_6" 1.634 "PINN"
-0.0856145427634862 -0.0804717300369315 -0.0264130881206037 -0.0119121992469861 0.0140253777682124 0.249376095349497 0.29081503988112 0.0154301179841607 "delta_6" 1.636 "PINN"
-0.0861327530932066 -0.080835239656639 -0.0264379938347006 -0.0120267701679958 0.0139091442519322 0.25161244200986 0.292005299388225 0.0154589398747055 "delta_6" 1.638 "PINN"
-0.0866355562557093 -0.0811765000054709 -0.0264585453925552 -0.0124610677929846 0.0134478340763564 0.253838020502336 0.293169900520291 0.0154911494964043 "delta_6" 1.64 "PINN"
-0.087128405327503 -0.0814972766956599 -0.0264732117835605 -0.0131793163338263 0.0129825901064921 0.255248563252671 0.294310044523808 0.0155256157617897 "delta_6" 1.642 "PINN"
-0.0876137416584166 -0.0817928648064683 -0.0264836571589826 -0.0139011330633411 0.0125793253427058 0.255679907908316 0.295424718008727 0.0155625277349893 "delta_6" 1.644 "PINN"
-0.0880785813174869 -0.0820644416230385 -0.0264899997280985 -0.0142423596949919 0.0122286205089147 0.256117497862426 0.296518447901666 0.0156027597041962 "delta_6" 1.646 "PINN"
-0.0885285179593653 -0.0823200203107062 -0.0264914001591946 -0.0143315401204022 0.01187701087938 0.25655444704539 0.297588741722381 0.0156450495320264 "delta_6" 1.648 "PINN"
-0.0889538203185882 -0.082551221477444 -0.026788170035852 -0.0144178573971051 0.0115242391356476 0.256996996135311 0.298637320116099 0.0156910695972423 "delta_6" 1.65 "PINN"
-0.0893598512431391 -0.0827669458260107 -0.0268858183366811 -0.0144995692690405 0.0111695506740144 0.257441147537247 0.299662529945715 0.0157391109415918 "delta_6" 1.652 "PINN"
-0.0897456100223293 -0.0829607807343553 -0.0268744437178097 -0.0145775855850281 0.0108144950238327 0.25789741147796 0.300665324312835 0.015789816643561 "delta_6" 1.654 "PINN"
-0.0901094338339412 -0.0831282031921088 -0.027011687452289 -0.0146121321269367 0.0104573544668504 0.258364180986351 0.301647355209147 0.0158437732154721 "delta_6" 1.656 "PINN"
-0.0904583795921052 -0.0832770151298581 -0.027021676634106 -0.0147224350637187 0.0100206411946848 0.258836329152686 0.302991944119243 0.0158996475019088 "delta_6" 1.658 "PINN"
-0.0907819075754954 -0.0834020710497532 -0.0269983318416548 -0.0147897985026687 0.00957742391347927 0.259311869033776 0.30431107507862 0.0159583416724374 "delta_6" 1.66 "PINN"
-0.0910794651403037 -0.0835152210635295 -0.0271801741632871 -0.0148526935797728 0.0091332556205862 0.259793502259947 0.30560495728391 0.0160193668115871 "delta_6" 1.662 "PINN"
-0.0913493933616119 -0.0836062652486591 -0.0278899452349193 -0.0149129919670696 0.00868692901246282 0.26028289698914 0.306876371140981 0.0160830754097291 "delta_6" 1.664 "PINN"
-0.0915894038705485 -0.083677426640584 -0.028601456414695 -0.014968319467632 0.00823673543110248 0.260789780265097 0.308125801297553 0.0161500620664225 "delta_6" 1.666 "PINN"
-0.0918080229460827 -0.0837298926341141 -0.0293131163086164 -0.0150192681775848 0.00779666495212195 0.261305293972874 0.309351878290196 0.0162195533957101 "delta_6" 1.668 "PINN"
-0.0919997806535893 -0.0837678595521121 -0.0298731803821484 -0.0153668594283738 0.00747369143845811 0.261828251148329 0.310554626976836 0.0162915113506412 "delta_6" 1.67 "PINN"
-0.0921744510342837 -0.0837885190651662 -0.0303353389651007 -0.0161072914751678 0.00717278156300982 0.262354211004303 0.311733343546498 0.016365268985191 "delta_6" 1.672 "PINN"
-0.0923148433057337 -0.083794411497669 -0.0307970098687091 -0.0167280780403946 0.00707460651443637 0.2628906715279 0.312889218123671 0.0164417253450856 "delta_6" 1.674 "PINN"
-0.0924257645372251 -0.0838921395158341 -0.0312572248103928 -0.0167562640323526 0.00666255818471184 0.263956465367559 0.314028328595588 0.0165213569131178 "delta_6" 1.676 "PINN"
-0.0925104650525936 -0.0840591713852739 -0.031717327537671 -0.0167788302157913 0.00624979599199527 0.266081483050394 0.31514704638876 0.0166032444187029 "delta_6" 1.678 "PINN"
-0.0925639627100105 -0.0842071758387348 -0.0321747811677529 -0.0167640677426537 0.00585655514199723 0.268193400806322 0.316246103889314 0.0166880756676621 "delta_6" 1.68 "PINN"
-0.0925935468997841 -0.0843354586859313 -0.032630097212329 -0.016732283282946 0.00553234907208433 0.270290141939728 0.317324703537751 0.0167746629082346 "delta_6" 1.682 "PINN"
-0.0925983164383331 -0.0844408506418342 -0.0330848078566524 -0.0166983998854454 0.00520643619536509 0.272373140972616 0.318384234329864 0.0168639137119316 "delta_6" 1.684 "PINN"
-0.0925743524332026 -0.0845158153203789 -0.0335386826359847 -0.0168307623752795 0.00488051988400218 0.274442813691612 0.31942684130526 0.0169568277203166 "delta_6" 1.686 "PINN"
-0.0925274658577422 -0.0845679123167224 -0.0339921298926535 -0.0168345709875536 0.00455451391149941 0.276494265613541 0.320453253494382 0.0170512842082484 "delta_6" 1.688 "PINN"
-0.0924883495786455 -0.0845973858608078 -0.0344746354926169 -0.016834957027187 0.00422800224446374 0.278528806792946 0.321467432721787 0.0171479957976396 "delta_6" 1.69 "PINN"
-0.0924124585280142 -0.0845985953288411 -0.0352173755368017 -0.0168307377823353 0.00386555211970507 0.280547657837986 0.322462178348266 0.0172475488789847 "delta_6" 1.692 "PINN"
-0.0923074354266031 -0.0845818404816043 -0.0359599448319006 -0.0168229282860517 0.00349313074116786 0.282550163537712 0.323441359292597 0.0173491801824904 "delta_6" 1.694 "PINN"
-0.0921720129165147 -0.0845369793049491 -0.0366681359671892 -0.0168114951962558 0.00311877735089461 0.284535912438673 0.324407273108531 0.0174539694866395 "delta_6" 1.696 "PINN"
-0.092011165215891 -0.0844650365203661 -0.0365845278797838 -0.0172163953015934 0.00274483868541331 0.286505745428533 0.32536016055576 0.0175609912958269 "delta_6" 1.698 "PINN"
-0.0918246230548601 -0.0843612282363413 -0.0366860260208715 -0.0179366185208544 0.00236952308975613 0.288455914480886 0.326303512757314 0.0176710543853332 "delta_6" 1.7 "PINN"
-0.0916094682968902 -0.0842283090383456 -0.0371301593753717 -0.0179999764549007 0.00206575119114705 0.290388720644429 0.327236664084817 0.0177842032814979 "delta_6" 1.702 "PINN"
-0.0913644907340991 -0.0840665584085176 -0.0375741540137973 -0.0179151989198513 0.00178526085153752 0.291308981393196 0.32815706076746 0.0178991083532396 "delta_6" 1.704 "PINN"
-0.0910921842989607 -0.0838841728085455 -0.0380167108949767 -0.0178261717051944 0.00150437891236643 0.291981408211234 0.329066828980737 0.0180167465176425 "delta_6" 1.706 "PINN"
-0.0907973165528277 -0.0836747683723464 -0.0384577601338649 -0.0177346847277147 0.00122340827964906 0.292669922458878 0.329965622289074 0.0181360911373483 "delta_6" 1.708 "PINN"
-0.09048023194216 -0.08343867311783 -0.0388976265365173 -0.0176396337215692 0.000941514158542156 0.293372948804098 0.330859483880273 0.0182585179934066 "delta_6" 1.71 "PINN"
-0.0901368274387737 -0.0831721271322801 -0.0393778876179305 -0.0178723469470733 0.000623288937076416 0.294086511765975 0.331748150952552 0.0183844358379638 "delta_6" 1.712 "PINN"
-0.0897714697928169 -0.0828717162785289 -0.0401378898657121 -0.0178166744119082 0.000294236800130854 0.294807383306837 0.332650280831838 0.0185128021573765 "delta_6" 1.714 "PINN"
-0.0893830173495305 -0.0825424784266389 -0.0408985348147434 -0.0177550776745236 -3.52994898663583e-05 0.295538837765275 0.333779112614033 0.0186441177083911 "delta_6" 1.716 "PINN"
-0.0889771429934161 -0.0821917045708549 -0.0412924611463072 -0.0176915397266164 -0.000365470611307206 0.296284214554511 0.334891908684421 0.0187772476790241 "delta_6" 1.718 "PINN"
-0.0885701653614008 -0.0818165977704854 -0.0410737162728374 -0.0176244878040179 -0.000664837177598909 0.297048098493629 0.335993845882733 0.0189132246041851 "delta_6" 1.72 "PINN"
-0.0881715115453856 -0.0816702483325011 -0.0415068521131172 -0.0175548162040939 -0.000896133605467808 0.297825956311545 0.337087327092379 0.0190528124459901 "delta_6" 1.722 "PINN"
-0.0877675024333948 -0.0815666760391895 -0.0419382872472922 -0.0179869682624918 -0.00111789621752845 0.298613174857351 0.33816736048595 0.0191946141078831 "delta_6" 1.724 "PINN"
-0.0873545044041286 -0.0814690776670179 -0.042369445957259 -0.0182180880364282 -0.00129713687783861 0.299409961487907 0.339235549696336 0.0193393245149888 "delta_6" 1.726 "PINN"
-0.0869362762645602 -0.0813825164141333 -0.0427144383191154 -0.0180796156097931 -0.00157664835606397 0.300215825149356 0.340292219560788 0.0194861519858512 "delta_6" 1.728 "PINN"
-0.0865068031122398 -0.0812941701095387 -0.0429201030716975 -0.0179363922078817 -0.00181733970223596 0.301040523472799 0.341340907917308 0.0196363110205288 "delta_6" 1.73 "PINN"
-0.0860678467668468 -0.0812071951520394 -0.0431112251439965 -0.0177906823400599 -0.00204580216748784 0.301883522659455 0.342384875596959 0.0197898260669727 "delta_6" 1.732 "PINN"
-0.0856272663521986 -0.0811128190367816 -0.043297788451869 -0.0176407684555554 -0.00227437686166221 0.302737131962208 0.343420455244541 0.0199456013684373 "delta_6" 1.734 "PINN"
-0.0851798369068426 -0.0809346847946006 -0.0434755341973903 -0.017910913781524 -0.00250365627964733 0.303602930752567 0.344446650595057 0.0201048138902643 "delta_6" 1.736 "PINN"
-0.0847360247982456 -0.0803217622091781 -0.0436452288822897 -0.0179240133526538 -0.00273067446796715 0.304475010839778 0.345464098166764 0.0202659373683327 "delta_6" 1.738 "PINN"
-0.0842871759696378 -0.0796949291017182 -0.0437897761243526 -0.0178115344236084 -0.00295849559390515 0.305361434142952 0.346477689865552 0.0204298371218744 "delta_6" 1.74 "PINN"
-0.0838448074230005 -0.0790521209420891 -0.0439062993618489 -0.0176958934406349 -0.00318430534007819 0.306264778716396 0.347491806696393 0.0205969369925792 "delta_6" 1.742 "PINN"
-0.0835073535880255 -0.0783934557018275 -0.0440050561270651 -0.0175771139019749 -0.00341051192386499 0.307184107604602 0.348500051356393 0.0207668208303816 "delta_6" 1.744 "PINN"
-0.083175280678045 -0.0777319582462672 -0.0440922071148035 -0.017455454402028 -0.00361313267872299 0.308115584095196 0.34950471111372 0.0209397504296448 "delta_6" 1.746 "PINN"
-0.0828465258790994 -0.07716637430544 -0.0441699735159133 -0.0176999078341261 -0.00378986538524217 0.309056449417086 0.350507149711387 0.0211160020050381 "delta_6" 1.748 "PINN"
-0.0825190311958055 -0.0771448833482955 -0.0442314372049344 -0.0175142093901773 -0.00396454280556724 0.310007479852633 0.351504679253444 0.0212947167007918 "delta_6" 1.75 "PINN"
-0.0821912232713791 -0.0771102269008477 -0.0442672164603124 -0.0173259774106073 -0.00413894593976472 0.310969648877542 0.352503911515709 0.0214762997010037 "delta_6" 1.752 "PINN"
-0.0818561298963134 -0.0770604595990649 -0.0442710187472786 -0.0171355089013167 -0.00431238055700534 0.311948252893301 0.353505011331023 0.0216599244235107 "delta_6" 1.754 "PINN"
-0.081518904910153 -0.0768876122595064 -0.0442567007317454 -0.016940554398599 -0.00448449877469581 0.312942730319833 0.354507331315083 0.0218466310638869 "delta_6" 1.756 "PINN"
-0.0811861825452684 -0.0762410795672395 -0.0442284566889368 -0.0169672126668619 -0.00465595452780132 0.313950482382852 0.355509351123241 0.022036899404672 "delta_6" 1.758 "PINN"
-0.080928108050669 -0.0755945456022662 -0.0447833718421695 -0.0173673761928655 -0.00482715187130456 0.314966296578741 0.356509092663121 0.0222295603810068 "delta_6" 1.76 "PINN"
-0.0806828850826875 -0.0749501133245731 -0.0449709147817812 -0.0172116002467773 -0.00496228387375874 0.315989668194134 0.357513418419209 0.0224250211488686 "delta_6" 1.762 "PINN"
-0.0804266109574199 -0.0743055192488447 -0.0448543532478194 -0.0170533642778887 -0.00508401835991668 0.317023369794445 0.35852159446476 0.0226228333247789 "delta_6" 1.764 "PINN"
-0.0801665265660265 -0.0736665609568634 -0.044749089244168 -0.016891677185414 -0.00501657500642949 0.318713054446781 0.359538104358205 0.0228238194758218 "delta_6" 1.766 "PINN"
-0.0799034281914253 -0.0730358705765513 -0.0446537974477863 -0.0166800733512671 -0.00489977840107003 0.32039471662359 0.360556836909035 0.0230276041282314 "delta_6" 1.768 "PINN"
-0.079632807211004 -0.0724137923612762 -0.0445673040529151 -0.0165624260942271 -0.00478234255327226 0.322061061788779 0.361577446698573 0.02323331235234 "delta_6" 1.77 "PINN"
-0.079343419585145 -0.0717945679925878 -0.0444834631647053 -0.0163939015366119 -0.00466256259943365 0.323716324688629 0.362601266957676 0.0234420498286861 "delta_6" 1.772 "PINN"
-0.0790362266040825 -0.0711781155710707 -0.0449891972791933 -0.0162219673496147 -0.00454312638587795 0.325358985188627 0.363631309566738 0.0236525523650469 "delta_6" 1.774 "PINN"
-0.078711597100825 -0.0707152514112535 -0.0457184258032606 -0.0160469910665642 -0.00442181614426951 0.326988207904042 0.364676571927439 0.0238661050403092 "delta_6" 1.776 "PINN"
-0.0783776178260975 -0.070432469927673 -0.0464466339831711 -0.0158702634714198 -0.00429901867685567 0.328606404927261 0.365726678711842 0.0240825715944543 "delta_6" 1.778 "PINN"
-0.0780391079542913 -0.0701317565320778 -0.0469455302699737 -0.0157870376880231 -0.0041726131414892 0.330211606433255 0.366781937764024 0.0243009504714104 "delta_6" 1.78 "PINN"
-0.0776833450488459 -0.0698129481599574 -0.0468844898535528 -0.0158621792284188 -0.00404416146521158 0.331806764343388 0.367842648406836 0.0245223722703572 "delta_6" 1.782 "PINN"
-0.0773063666379246 -0.0702828736552534 -0.0468268985898952 -0.0156141125231046 -0.00391362397785966 0.333389779835924 0.368909076600072 0.0247452876043383 "delta_6" 1.784 "PINN"
-0.0769030323304269 -0.0709724489519048 -0.0467680504569161 -0.0153658605720578 -0.00378234350014428 0.33496400241151 0.369989595789419 0.0249704687647651 "delta_6" 1.786 "PINN"
-0.0764782586220818 -0.071228878977325 -0.0467145958106041 -0.0151157074413987 -0.00365210864078747 0.336528690793676 0.371082760756208 0.0251983260185983 "delta_6" 1.788 "PINN"
-0.0760457790770346 -0.0718773753174651 -0.0466662790811672 -0.0148752924035802 -0.00352062384351792 0.338081612159299 0.372184642103251 0.0254278594216129 "delta_6" 1.79 "PINN"
-0.0756035066673713 -0.072377113960397 -0.0466206762929975 -0.0151669950577701 -0.00338997324663071 0.3396259562774 0.373292116921579 0.0256594620717232 "delta_6" 1.792 "PINN"
-0.0751383021447065 -0.072123268493713 -0.0469256783779335 -0.0149633386115215 -0.00325648789337407 0.341160047030735 0.374408144656866 0.0258937477215609 "delta_6" 1.794 "PINN"
-0.0746451711733833 -0.0716372053697141 -0.0476267570538198 -0.0147400791998702 -0.00312290637212209 0.342689496876235 0.375535329807789 0.0261297877440467 "delta_6" 1.796 "PINN"
-0.0751068186822836 -0.0716771593341112 -0.0481383837621046 -0.0144736437334918 -0.00298600916518166 0.344210440599971 0.376680540113489 0.026368239715044 "delta_6" 1.798 "PINN"
-0.0757968331724224 -0.072287976758817 -0.0480070530965628 -0.0142072662670556 -0.00284929689929636 0.34572190756145 0.377835324097076 0.0266077451435099 "delta_6" 1.8 "PINN"
-0.0764862320645856 -0.072318265095233 -0.0478798937302534 -0.0141314140580916 -0.00271261106668708 0.347226009126069 0.379001390325765 0.0268490139696856 "delta_6" 1.802 "PINN"
-0.0771754858213098 -0.0717299429105065 -0.0477565310783836 -0.0139185555971078 -0.00257515314594903 0.348725554479327 0.380175798417936 0.0270926625616282 "delta_6" 1.804 "PINN"
-0.0778653967995995 -0.0711233176093096 -0.0476394611946347 -0.0137040728741499 -0.00244096822937068 0.350218910664533 0.381359653830121 0.0273370344355055 "delta_6" 1.806 "PINN"
-0.0785548338511042 -0.0712920216846866 -0.0475178749348526 -0.0134874610554062 -0.00230773934971618 0.35170922202034 0.382558343026711 0.0275838545056048 "delta_6" 1.808 "PINN"
-0.0792443275175376 -0.0706579982184588 -0.047395404858845 -0.0132708392734663 -0.00217346320043954 0.353192139902927 0.383775555403642 0.0278316702191657 "delta_6" 1.81 "PINN"
-0.0799348895176497 -0.0700090440128012 -0.0473091388512703 -0.0130953115555309 -0.00203811906573925 0.354671914672137 0.38500410139766 0.0280814552821141 "delta_6" 1.812 "PINN"
-0.0806268286876417 -0.0704159977701855 -0.0471453406370026 -0.0128321092342982 -0.00190108907207898 0.35614591692178 0.386243998976609 0.028332916124994 "delta_6" 1.814 "PINN"
-0.0813185588882692 -0.0709521589406295 -0.0468966377122735 -0.0126108209543317 -0.00176462960342061 0.357617035245749 0.387491263560259 0.0285847918009509 "delta_6" 1.816 "PINN"
-0.082011009748558 -0.071489642115252 -0.0466276585185819 -0.0123890465114788 -0.00162982369135256 0.359090148955277 0.388749590530681 0.0288381193080263 "delta_6" 1.818 "PINN"
-0.0827033351313777 -0.0720293179339353 -0.046316329633135 -0.0121639947668782 -0.00149614641749718 0.360558540718423 0.390025370169648 0.0290921133492977 "delta_6" 1.82 "PINN"
-0.0833977118326823 -0.0726082157920707 -0.0459947647332291 -0.0119913009625463 -0.00136504292008754 0.36202587558683 0.39132097826296 0.0293475765946754 "delta_6" 1.822 "PINN"
-0.0840904972874068 -0.0733422329042406 -0.0459294446509823 -0.0118255275596093 -0.0012348023945179 0.363488038648353 0.392628520836117 0.0296047161363292 "delta_6" 1.824 "PINN"
-0.0847868975059713 -0.0740752601504985 -0.0459214679372231 -0.0115380113022933 -0.00110735302284715 0.364951016391856 0.39394206710549 0.0298621599471605 "delta_6" 1.826 "PINN"
-0.0854834065277561 -0.0748082725996809 -0.0456316393145499 -0.0112564611091448 -0.000978963649214792 0.366417159005135 0.395266228860712 0.0301211999339643 "delta_6" 1.828 "PINN"
-0.0861798646138487 -0.0755406755803397 -0.0453718271132706 -0.011026264267864 -0.000849724663982698 0.367883364476484 0.396605431628621 0.0303801469956092 "delta_6" 1.83 "PINN"
-0.0868793390377556 -0.0762729309457848 -0.0451466697369929 -0.0107958004459472 -0.000722154275593967 0.369350642357758 0.397965506284804 0.0306397233327626 "delta_6" 1.832 "PINN"
-0.0875798986444221 -0.0770035585977051 -0.0450054578564014 -0.0107351133980609 -0.000596919187422662 0.370819511233736 0.399339045083061 0.030900351633735 "delta_6" 1.834 "PINN"
-0.0882805743147104 -0.0777345721562637 -0.0448801443330114 -0.0104432024893822 -0.000475438248067617 0.372285142157427 0.400722128951684 0.0311609164793069 "delta_6" 1.836 "PINN"
-0.0889836328811593 -0.07846533145183 -0.0447748885560477 -0.0101530725269707 -0.000355366334601426 0.373756432136402 0.402114868286131 0.0314218955215717 "delta_6" 1.838 "PINN"
-0.0896883991966422 -0.0791946997601369 -0.0451241795559106 -0.00986586978402959 -0.000238462165680797 0.37523498817028 0.40351808189855 0.0316842828062402 "delta_6" 1.84 "PINN"
-0.0903926963112061 -0.0799249777088352 -0.0454785770406492 -0.00963157486363964 -0.000124985464936778 0.376714172314 0.404936158040731 0.0319462490556761 "delta_6" 1.842 "PINN"
-0.0911014827892569 -0.0806541546736729 -0.0452580931524063 -0.00950265464507771 -1.19088216319341e-05 0.378200247918685 0.406374801010831 0.0322086648854419 "delta_6" 1.844 "PINN"
-0.0918105466110801 -0.0813841342194744 -0.0450501804053092 -0.00927870939460318 0.000101149519580179 0.379683703884741 0.407825880656186 0.0324703637244412 "delta_6" 1.846 "PINN"
-0.092523313682668 -0.0821128755167103 -0.0448621219043517 -0.00898831510437137 0.000211580618642904 0.381173321252307 0.409285577151945 0.0327322050928783 "delta_6" 1.848 "PINN"
-0.0932372579767096 -0.0828415338738432 -0.0446895949145354 -0.00869727887407401 0.000319000335171626 0.382670627257121 0.410753596291655 0.0329943858416022 "delta_6" 1.85 "PINN"
-0.0939528422293081 -0.0835712784995372 -0.0446864479070088 -0.00844924752746801 0.000421354105473393 0.384174743887339 0.412231420875051 0.0332558370765877 "delta_6" 1.852 "PINN"
-0.0946693461396952 -0.0843001515013702 -0.0447100918535384 -0.00821208441454846 0.000520958488246404 0.385687411957945 0.413726363823903 0.0335177059648479 "delta_6" 1.854 "PINN"
-0.0953891770750788 -0.0850285593929275 -0.0447894856945563 -0.00806957809466091 0.000615679677154368 0.387199880784111 0.415237864062393 0.0337785918498072 "delta_6" 1.856 "PINN"
-0.0961118225120878 -0.0857574849544581 -0.0448492983187938 -0.00778185626056216 0.000706562895356422 0.38872051706939 0.416760798406665 0.0340390884773066 "delta_6" 1.858 "PINN"
-0.0968366342310463 -0.0864869375121103 -0.0449155380561796 -0.00749744648426121 0.000797117139770487 0.390246909931959 0.418293994803073 0.0342992835534534 "delta_6" 1.86 "PINN"
-0.0975646431729695 -0.0872155953100637 -0.0449865057736449 -0.00725872668184413 0.000884728440349036 0.391783105031563 0.419831448405978 0.0345578940494055 "delta_6" 1.862 "PINN"
-0.0982961752537741 -0.0879446359557773 -0.0450604026320738 -0.00701826450805032 0.000970220181359949 0.393330891340165 0.4213794683512 0.03481625852851 "delta_6" 1.864 "PINN"
-0.0990294208528024 -0.0886730757289854 -0.0447586217128189 -0.006778843246109 0.00105108834574685 0.394884340088845 0.422942134222692 0.035073079493054 "delta_6" 1.866 "PINN"
-0.0997671105330384 -0.0894023139081985 -0.0449554081435553 -0.00653969461243042 0.0011283327291467 0.396444213825366 0.424520145727351 0.0353291466179798 "delta_6" 1.868 "PINN"
-0.100505648823325 -0.0901314590810333 -0.0446415678188519 -0.00630127681448156 0.00120041966904472 0.398008833895636 0.426109523474386 0.0355844374838422 "delta_6" 1.87 "PINN"
-0.101248604560461 -0.0908629374421513 -0.0441946290134458 -0.00609141769679322 0.00126673911417208 0.399584332442612 0.427706671283076 0.0358376299039129 "delta_6" 1.872 "PINN"
-0.101994399603168 -0.0915930752593849 -0.0438223000949263 -0.00587535436416375 0.00132855829882161 0.401174188331056 0.429311244462439 0.036090090767123 "delta_6" 1.874 "PINN"
-0.102744296956754 -0.0923239005934021 -0.0439027901184836 -0.0056023203249842 0.00138806806853187 0.402773482912862 0.430921357723101 0.036340223329006 "delta_6" 1.876 "PINN"
-0.103497184298984 -0.0930561099496238 -0.0436759799473789 -0.00534389623738174 0.00144560141336814 0.404379180185741 0.432542168246136 0.0365890412573592 "delta_6" 1.878 "PINN"
-0.104253865514508 -0.0937881385257592 -0.0436894266554253 -0.00510408767010306 0.00179415449056552 0.405992438347063 0.434181350729172 0.0368359358406635 "delta_6" 1.88 "PINN"
-0.105015630183383 -0.0945207949271138 -0.0431334160131263 -0.00486484287755173 0.00216786847037564 0.407613364572081 0.435827793173211 0.0370802604927698 "delta_6" 1.882 "PINN"
-0.105781630976707 -0.0952542774420785 -0.0428772852278696 -0.0046269295365059 0.00254962919814883 0.40924959015554 0.437481617483936 0.0373230075273691 "delta_6" 1.884 "PINN"
-0.106549665058669 -0.0959880447092427 -0.0429058728344289 -0.00438820903111936 0.00293435160695577 0.41089794211616 0.439139770119772 0.037563485287059 "delta_6" 1.886 "PINN"
-0.107322889289986 -0.0967226075909675 -0.0427664361688658 -0.00415014441675488 0.00332328983004881 0.412554854847331 0.440803511393741 0.0378011132850078 "delta_6" 1.888 "PINN"
-0.108099518385787 -0.0974580986619106 -0.0424166198643698 -0.00391125479890353 0.00371809166676584 0.414220019407905 0.442476269706254 0.0380366745849214 "delta_6" 1.89 "PINN"
-0.108882380573857 -0.0981941529997368 -0.042090235525702 -0.00367349303017539 0.0041181957343337 0.415892474188434 0.44416214140921 0.0382687432465671 "delta_6" 1.892 "PINN"
-0.109668585303878 -0.0989313386965929 -0.0417896022264435 -0.00342890579378652 0.00452671280071026 0.417575373282749 0.445856096348616 0.0384980558094188 "delta_6" 1.894 "PINN"
-0.110459417618459 -0.0996704787364348 -0.0416877872361656 -0.00317387261654023 0.00494088904141687 0.41920652895997 0.447557093317578 0.0387247385621535 "delta_6" 1.896 "PINN"
-0.111255808200138 -0.100410595200022 -0.041385120954331 -0.00292080514797499 0.005359258596914 0.420625142651622 0.449262833305059 0.0389475535030952 "delta_6" 1.898 "PINN"
-0.112057856534216 -0.101151397722363 -0.0411168920810754 -0.00266646541074189 0.00577852812512702 0.42204514155117 0.450968694592807 0.0391672722840789 "delta_6" 1.9 "PINN"
-0.112864268309982 -0.101892335280667 -0.0408951019703911 -0.00242456628143495 0.0062022490297915 0.423462553866839 0.452682037870106 0.0393830688932292 "delta_6" 1.902 "PINN"
-0.113675380196499 -0.102636293409546 -0.0407614852708349 -0.00224310207952161 0.00663044397599055 0.424871722581155 0.454403371166017 0.0395949568511065 "delta_6" 1.904 "PINN"
-0.114492548787755 -0.103380534295003 -0.0407793541006161 -0.00199916236002529 0.00706546709201206 0.426271979870064 0.456135558599604 0.0398032469711561 "delta_6" 1.906 "PINN"
-0.11531540093275 -0.104126591145465 -0.0408226985311062 -0.00175677073120339 0.00750726176765948 0.427667455434857 0.45786965650155 0.0400069513254868 "delta_6" 1.908 "PINN"
-0.116143083912391 -0.10487347326228 -0.0408209987359518 -0.0015220836146167 0.00795622167719223 0.429061019550657 0.459610051398224 0.0402069310537957 "delta_6" 1.91 "PINN"
-0.116978199346053 -0.105621776890915 -0.0408038078313053 -0.00129823518415573 0.00840413087332781 0.430456345140425 0.461351834686741 0.0404012937438974 "delta_6" 1.912 "PINN"
-0.117819054587753 -0.106371591034417 -0.0408220522788092 -0.0010745325562177 0.0088502059746185 0.431847894204194 0.46309507832293 0.0405911973506269 "delta_6" 1.914 "PINN"
-0.118666100027787 -0.107123565782401 -0.0408709333781712 -0.000851560614661406 0.00929953674963357 0.433232123492287 0.464843165891288 0.0407767013121326 "delta_6" 1.916 "PINN"
-0.119519322648019 -0.107878331198079 -0.0409566282100844 -0.000626135727267552 0.00975032865955416 0.434603068388804 0.466595633800084 0.0409562792444345 "delta_6" 1.918 "PINN"
-0.120377555016893 -0.108632801943949 -0.0410819845214885 -0.000395511656638869 0.0102078413926661 0.43596993279942 0.468356554137924 0.041131635171346 "delta_6" 1.92 "PINN"
-0.121242418934718 -0.109390310071403 -0.0412531964457781 -0.000165962075343917 0.0106715416103818 0.437331230804465 0.470118275752598 0.0413006156194663 "delta_6" 1.922 "PINN"
-0.122114857369396 -0.11014916092893 -0.0414913210700321 6.26548604998334e-05 0.0111374871330243 0.438692254585052 0.471880843084179 0.0414633691661003 "delta_6" 1.924 "PINN"
-0.122996405005986 -0.110909428690567 -0.0418969577424679 0.000286892430465535 0.0116026184742584 0.440050327140685 0.473644903560264 0.0416207756056402 "delta_6" 1.926 "PINN"
-0.123883227782231 -0.111673513067021 -0.0423027843071482 0.000496730600949458 0.011866522592098 0.441397424893631 0.475410753921663 0.0417712300391356 "delta_6" 1.928 "PINN"
-0.124777090143194 -0.112437912957821 -0.0427099591853392 0.000688749162587987 0.0118528626888095 0.442734892939548 0.4771771481295 0.0419162047881158 "delta_6" 1.93 "PINN"
-0.125679990623227 -0.113204339928892 -0.0431160642802159 0.00090663396464663 0.0118221689486573 0.444063134582773 0.478947973085432 0.0420543749503399 "delta_6" 1.932 "PINN"
-0.126589761201783 -0.113974605352917 -0.0435217543951691 0.00112315239363492 0.0117721257557317 0.445386997514107 0.480718415105677 0.0421854239574823 "delta_6" 1.934 "PINN"
-0.127505783956225 -0.114745255991306 -0.0439583435434949 0.00120433100080675 0.0117056320183684 0.446707848718671 0.482485088269883 0.0423097973217168 "delta_6" 1.936 "PINN"
-0.128430275685801 -0.115519733341738 -0.0444738442447559 0.00113946204793036 0.0116182392442932 0.448024343678298 0.484253718671537 0.0424263687658741 "delta_6" 1.938 "PINN"
-0.129362861549061 -0.116296691127776 -0.0449955181822723 0.00109664111423435 0.011514860000335 0.449331234278641 0.486024855589509 0.042535961954192 "delta_6" 1.94 "PINN"
-0.130303999146442 -0.117075243455506 -0.0455551694012639 0.00119049977474728 0.0113940322862094 0.4506253979513 0.487799419425847 0.042638582624481 "delta_6" 1.942 "PINN"
-0.131253905636658 -0.117857322381813 -0.0462466661525509 0.0012835173700495 0.0112523353181153 0.451908059772982 0.489573456497046 0.0427327482324463 "delta_6" 1.944 "PINN"
-0.132211961690256 -0.118641202180502 -0.0469821042519039 0.00137501546933461 0.0110911941349956 0.453189564884896 0.491351252055892 0.0428196826052387 "delta_6" 1.946 "PINN"
-0.133179334093988 -0.119427630769178 -0.0477795063751998 0.00146461285241384 0.0109090619115957 0.454462418998886 0.493121488433553 0.0428976178452409 "delta_6" 1.948 "PINN"
-0.134156239876271 -0.120217098373806 -0.0486358460144167 0.00155586139304742 0.0107093668021676 0.455730236848566 0.49488741772058 0.0429676895424637 "delta_6" 1.95 "PINN"
-0.135140462565076 -0.121009003063678 -0.0495428057386142 0.00164277540922531 0.0104931129606332 0.456991291307364 0.496648781253885 0.043029762341316 "delta_6" 1.952 "PINN"
-0.136133497108902 -0.122050396194822 -0.0504964921287065 0.0017285374174022 0.0102579268662639 0.458235618611466 0.498406994116711 0.0430828485567785 "delta_6" 1.954 "PINN"
-0.137137470742243 -0.123161559753398 -0.0515765655518425 0.00181235131311897 0.0100066403925272 0.459471657555631 0.500167990789376 0.043128186065732 "delta_6" 1.956 "PINN"
-0.138151529339378 -0.124287609280842 -0.0527609991514915 0.00189589699042025 0.00974392144923542 0.460700245903423 0.501928496363963 0.043164070956511 "delta_6" 1.958 "PINN"
-0.139175532902348 -0.125430467076038 -0.0539574027814949 0.00197740423301096 0.00946139837428195 0.461921726035963 0.503685086450321 0.0431907453013194 "delta_6" 1.96 "PINN"
-0.140208863468057 -0.126589248806564 -0.055177154840349 0.00205871602110319 0.0094398917434988 0.46313780931647 0.505433976355502 0.043209020430001 "delta_6" 1.962 "PINN"
-0.141253405340518 -0.127767221985283 -0.0564546380610524 0.00213897043906985 0.00969245920216832 0.464345138788623 0.50730755463151 0.0432176250157676 "delta_6" 1.964 "PINN"
-0.142306989245274 -0.128961315552866 -0.0577342422277374 0.00221656762872269 0.00994307906026493 0.46553897178178 0.509182119701969 0.043218112591353 "delta_6" 1.966 "PINN"
-0.143370999229855 -0.130173325551003 -0.0592014556130387 0.00229340171909109 0.0101921068581035 0.466720778071835 0.511050911222466 0.043209116655269 "delta_6" 1.968 "PINN"
-0.144445991633159 -0.131402285727876 -0.0605880236870027 0.00236777456470449 0.0104408431155067 0.467892992278154 0.512917576809401 0.0431903951228868 "delta_6" 1.97 "PINN"
-0.145531010069772 -0.13264535461958 -0.0621882738876378 0.0025126074048698 0.0106885957839131 0.46906206835136 0.514786304916321 0.0431632887394876 "delta_6" 1.972 "PINN"
-0.146628550013337 -0.133908642148673 -0.0638860958100702 0.00266198776055937 0.0109349954346968 0.470221115586927 0.516652814066419 0.0431258474785458 "delta_6" 1.974 "PINN"
-0.147737763867053 -0.135188221991825 -0.0656398892247783 0.00280129455920353 0.0111802932823929 0.471371833134457 0.51852438001318 0.0430800971769175 "delta_6" 1.976 "PINN"
-0.14885803724236 -0.136487075728398 -0.0673853872996286 0.00292956557304347 0.0114244671150248 0.472509381612455 0.520393371278098 0.0430253518024068 "delta_6" 1.978 "PINN"
-0.149991492354021 -0.137805771603715 -0.0689670756431221 0.00304354413034158 0.0116675789219736 0.47363389718247 0.522257276311322 0.0429609138379358 "delta_6" 1.98 "PINN"
-0.151134047323404 -0.139142941366211 -0.0704960845486617 0.00314375103184439 0.0119086576376877 0.475457802518704 0.524114218247727 0.0428880624711867 "delta_6" 1.982 "PINN"
-0.15229040363522 -0.140448156750334 -0.0722991618693021 0.00322751199579674 0.0121479954145649 0.477557230864138 0.525961484977172 0.0428054246237939 "delta_6" 1.984 "PINN"
-0.153521879136003 -0.141366254770016 -0.0728739717542171 0.00329754072678856 0.0123877691958331 0.479667672735984 0.527806711595153 0.0427146115047124 "delta_6" 1.986 "PINN"
-0.154795219358754 -0.142291188852697 -0.0744776141264856 0.00335862105681439 0.0126346432247283 0.481789021729158 0.529651692714412 0.042614945342501 "delta_6" 1.988 "PINN"
-0.156084786853464 -0.143222228017751 -0.0763043574828135 0.00340543723364028 0.0128805016877573 0.483913150615297 0.53149323498669 0.0425068827826999 "delta_6" 1.99 "PINN"
-0.157389288749072 -0.144158957086343 -0.0778754663082024 0.00344382480563077 0.013125747800112 0.486041316243372 0.533334362775952 0.0423908153106803 "delta_6" 1.992 "PINN"
-0.158711236431101 -0.14510211114646 -0.0787632860597887 0.003460796924319 0.0133685555115144 0.488170960399925 0.535165131697219 0.0422657606701361 "delta_6" 1.994 "PINN"
-0.160048481682107 -0.146051310723606 -0.079691078053953 0.00346755285426426 0.0136105605483106 0.490303339203595 0.53698917288435 0.042132962564436 "delta_6" 1.996 "PINN"
-0.161401607657625 -0.147006823975695 -0.0806551940836098 0.00346037732607485 0.0138509878836034 0.492447005726592 0.538806534063004 0.0419928828272098 "delta_6" 1.998 "PINN"
-0.162771663909671 -0.14796851516261 -0.0822430161661334 0.00344486699221846 0.0140908813821512 0.494594653422361 0.540621233374881 0.0418449639609351 "delta_6" 2 "PINN"


==> data/delta_6_results_time_NN.dat <==
-0.0680135137731024 -0.057347591678679 -0.0132638596804431 -0.00303209257459702 0.0257951096596116 0.0588036051190941 0.0655030591655921 0.0041153027854318 "delta_6" 0 "NN"
-0.11560199884519 -0.104823268441279 -0.0627369248637297 -0.0522691598748146 -0.0221700179088273 0.014459991053676 0.0208795463817517 -0.0443405429641868 "delta_6" 0.002 "NN"
-0.174560764420122 -0.163602067999401 -0.124723644251911 -0.112153584581125 -0.0796719675891127 -0.0417113996907785 -0.0346558505105388 -0.104572721505444 "delta_6" 0.004 "NN"
-0.246711006585698 -0.23549669992321 -0.200627991798945 -0.18743531214752 -0.153327753054753 -0.110654886091213 -0.102881279451309 -0.178418804711625 "delta_6" 0.006 "NN"
-0.33362652351743 -0.322081758801331 -0.291780578399544 -0.278157873866589 -0.241070669450932 -0.193832063362699 -0.185306087922058 -0.267467619113548 "delta_6" 0.008 "NN"
-0.436297503609532 -0.424356005630395 -0.399374266021627 -0.38591033416746 -0.344607736353375 -0.290461647964762 -0.28276419466906 -0.372684456301684 "delta_6" 0.01 "NN"
-0.554691079194689 -0.54229883177672 -0.524384297274624 -0.508585451802114 -0.461970398381987 -0.402354186112403 -0.395556539259462 -0.493930007395024 "delta_6" 0.012 "NN"
-0.68724523557488 -0.680690291070571 -0.662926844389568 -0.64748548761318 -0.596652540366769 -0.529594502100777 -0.522407476979367 -0.629473034958403 "delta_6" 0.014 "NN"
-0.834184244354113 -0.82847495749241 -0.813290411986231 -0.796400689025531 -0.740944690582209 -0.668452003473173 -0.660336980489027 -0.775717336626613 "delta_6" 0.016 "NN"
-0.990702457760649 -0.983466744150318 -0.966064863353369 -0.951371634627302 -0.889257205968615 -0.813200682485407 -0.804698841118245 -0.92736177729079 "delta_6" 0.018 "NN"
-1.14537967738603 -1.13763813519925 -1.12037041840832 -1.10500971351468 -1.03955670830044 -0.957523787433001 -0.949633570269102 -1.07812886052543 "delta_6" 0.02 "NN"
-1.29196203025738 -1.28353105914607 -1.26370739923481 -1.24880338318314 -1.1827237560301 -1.096908213317 -1.08941250606257 -1.22183836386132 "delta_6" 0.022 "NN"
-1.42529585262396 -1.4165379207897 -1.39581196501203 -1.38173360190026 -1.3138856863101 -1.22624621627684 -1.21895862894227 -1.35347786749509 "delta_6" 0.024 "NN"
-1.54238564824215 -1.5335065641978 -1.51324355494064 -1.49738797169902 -1.42977315995932 -1.34182960496106 -1.33458480095542 -1.46979027434858 "delta_6" 0.026 "NN"
-1.64212860805847 -1.63325606402234 -1.61270308294482 -1.59654242117752 -1.52894012350798 -1.44171043896396 -1.43439567739184 -1.56936725851188 "delta_6" 0.028 "NN"
-1.72489996850254 -1.71595360587678 -1.6959784128291 -1.67902092227233 -1.61144014653247 -1.52547110762038 -1.51802789519023 -1.65229957690574 "delta_6" 0.03 "NN"
-1.79201427511486 -1.7829877577488 -1.76344919199174 -1.74608757007822 -1.67835783919749 -1.59380159720304 -1.58621348825577 -1.71968623835556 "delta_6" 0.032 "NN"
-1.84525603734262 -1.83661310655715 -1.81725342518712 -1.799237272591 -1.73147756731238 -1.64808264844409 -1.64036053983631 -1.77316934878139 "delta_6" 0.034 "NN"
-1.88663773615435 -1.87842464155085 -1.85921941787388 -1.84109384429606 -1.77269171974318 -1.6899910940628 -1.68216318529169 -1.8145862248646 "delta_6" 0.036 "NN"
-1.91821379225108 -1.91017147795659 -1.89080496707719 -1.87202954136672 -1.8034073148941 -1.7212694804111 -1.71337619301502 -1.84574654342386 "delta_6" 0.038 "NN"
-1.94136177688271 -1.93328891287698 -1.91363941079039 -1.89417023542522 -1.82544768068459 -1.74355807839048 -1.73563963819679 -1.86830900614207 "delta_6" 0.04 "NN"
-1.95752780146707 -1.94944042236876 -1.92980800401764 -1.90978183892952 -1.8404645854513 -1.75833249711709 -1.75043175146437 -1.88372984342988 "delta_6" 0.042 "NN"
-1.96793920415213 -1.96024332284566 -1.94086916750034 -1.91841727637549 -1.84938628110249 -1.76686848664038 -1.7590196597525 -1.89324909314772 "delta_6" 0.044 "NN"
-1.9736069378367 -1.96553771848948 -1.94683207506443 -1.9228118952504 -1.85326195189739 -1.7702407658473 -1.76247777423276 -1.89790127071414 "delta_6" 0.046 "NN"
-1.97536988943798 -1.96795421251783 -1.94887340007261 -1.9238461701186 -1.85298104634306 -1.76935325736065 -1.76170391549704 -1.89854244481595 "delta_6" 0.048 "NN"
-1.97389736594762 -1.96725669485268 -1.94772714934531 -1.92230053608515 -1.84925111014577 -1.76493354987542 -1.7574240851433 -1.89586279762739 "delta_6" 0.05 "NN"
-1.96974111893065 -1.96369995960259 -1.94413364805887 -1.91696264407341 -1.84313816477987 -1.75759275178549 -1.75024224991758 -1.8904286526751 "delta_6" 0.052 "NN"
-1.96361693977067 -1.95769213148789 -1.93846948467284 -1.90975504441206 -1.83497326734455 -1.74781559536958 -1.74063845101135 -1.88269045962725 "delta_6" 0.054 "NN"
-1.95569706342707 -1.95020942855208 -1.93066577961441 -1.90082890039003 -1.82481484310928 -1.73601371075684 -1.72899774121785 -1.87300699649071 "delta_6" 0.056 "NN"
-1.94616644554392 -1.94033199583173 -1.92136645676979 -1.8882138077538 -1.81263541633903 -1.72288130827442 -1.71564542500234 -1.86167094447356 "delta_6" 0.058 "NN"
-1.93524284431227 -1.93007561943686 -1.91079907801725 -1.87362159938109 -1.79833061699056 -1.70828529976027 -1.70082651409544 -1.84890947298024 "delta_6" 0.06 "NN"
-1.92309286544962 -1.91890812163285 -1.89898126676913 -1.85912879976069 -1.78269359498761 -1.69242257491155 -1.68473712067912 -1.8349010262013 "delta_6" 0.062 "NN"
-1.90986506806368 -1.90660731491327 -1.88587125527726 -1.84209369312752 -1.76586839739621 -1.67546044628009 -1.66754800737313 -1.81979274870126 "delta_6" 0.064 "NN"
-1.89566535380907 -1.89281940783215 -1.87179530495297 -1.82401733203685 -1.74829726219774 -1.65753002675537 -1.64939114132148 -1.80369955852084 "delta_6" 0.066 "NN"
-1.88057333106974 -1.87811585156815 -1.85683527378601 -1.80601243732388 -1.73029015777748 -1.63872632976469 -1.63036400366724 -1.78670718104118 "delta_6" 0.068 "NN"
-1.86520479462706 -1.86264480757098 -1.84030711542784 -1.78577724293662 -1.71137347629841 -1.61913550640935 -1.61055295963124 -1.76888693947593 "delta_6" 0.07 "NN"
-1.84948460337265 -1.84637896077204 -1.82347804620869 -1.76472413166669 -1.69161101898333 -1.59883452024189 -1.5900357856391 -1.75029872148259 "delta_6" 0.072 "NN"
-1.8330490874175 -1.82998019268162 -1.80607395111325 -1.74377520330873 -1.67104563631124 -1.57788015550814 -1.56887186165315 -1.73098818915367 "delta_6" 0.074 "NN"
-1.81606356439164 -1.8124939505939 -1.78795867499419 -1.72279793666201 -1.64926297838931 -1.55631727124646 -1.54710654497237 -1.7109901296791 "delta_6" 0.076 "NN"
-1.79846765192384 -1.79374201084018 -1.76914786145567 -1.69969380642488 -1.62612573666314 -1.53418753423069 -1.52476304820771 -1.69033525708806 "delta_6" 0.078 "NN"
-1.78022052922495 -1.77539615916981 -1.74965546992205 -1.67594752712062 -1.60227447600468 -1.51113313632344 -1.50185651494708 -1.66905243289383 "delta_6" 0.08 "NN"
-1.76134484634632 -1.75622244293825 -1.7294982209808 -1.6518226252899 -1.57899750392353 -1.48757285356566 -1.478475542772 -1.64716690550595 "delta_6" 0.082 "NN"
-1.74184566064952 -1.73599844621476 -1.70868985061035 -1.62874904762699 -1.55547446714114 -1.46357513159148 -1.4546524358419 -1.62469998347648 "delta_6" 0.084 "NN"
-1.72173067892606 -1.71519746658074 -1.68724626888073 -1.60517621211202 -1.53148670943116 -1.43916893614175 -1.43041642207272 -1.60167156284495 "delta_6" 0.086 "NN"
-1.70100907921417 -1.6942571721326 -1.66517565226663 -1.58112767395489 -1.50574701778267 -1.41438803554508 -1.4058013420055 -1.57810350892619 "delta_6" 0.088 "NN"
-1.67986549735024 -1.67325047967842 -1.64249059403069 -1.55662871740805 -1.47864523824499 -1.3892639084374 -1.38084060459943 -1.55401903636567 "delta_6" 0.09 "NN"
-1.65815150510118 -1.65167848107501 -1.61920300818282 -1.53169964238333 -1.45100653046285 -1.36383337303025 -1.3555717848955 -1.52944298690067 "delta_6" 0.092 "NN"
-1.6358768281302 -1.62901868598874 -1.59533438147907 -1.50636628573959 -1.42286446889692 -1.33813242865708 -1.33002896387241 -1.50440027047939 "delta_6" 0.094 "NN"
-1.61305072592695 -1.60540192086729 -1.57090520953237 -1.48065714543255 -1.39424963462714 -1.31219201562359 -1.3042450595404 -1.47891635625253 "delta_6" 0.096 "NN"
-1.58969230544496 -1.581234687819 -1.54593572751709 -1.45460134232411 -1.36794521707262 -1.28604562615635 -1.27825403202171 -1.45302009651715 "delta_6" 0.098 "NN"
-1.56581870437866 -1.55653826081174 -1.52045093014627 -1.42822915432222 -1.34179391077387 -1.2597294204362 -1.25209381609512 -1.42674237971788 "delta_6" 0.1 "NN"
-1.54145367423222 -1.53190495735469 -1.49447349296425 -1.40157142892201 -1.31283808559153 -1.23328103450536 -1.22580310254508 -1.40011739312836 "delta_6" 0.102 "NN"
-1.51662567297091 -1.50724717216533 -1.46803844855692 -1.37400319819734 -1.28274752872066 -1.20673969947674 -1.19942253025468 -1.37318105101136 "delta_6" 0.104 "NN"
-1.49136300375901 -1.48217470152546 -1.44117971590206 -1.34591298967965 -1.25241855181469 -1.18014694185753 -1.17299437477392 -1.34597212717357 "delta_6" 0.106 "NN"
-1.46573687194413 -1.45672037102378 -1.41414679031684 -1.31749088662268 -1.22457832221542 -1.15365277010034 -1.14655633240076 -1.31852857428306 "delta_6" 0.108 "NN"
-1.43986697383186 -1.43091920828825 -1.38827067622358 -1.28878180588068 -1.19439964010711 -1.12737972329004 -1.12014769325497 -1.29089201974735 "delta_6" 0.11 "NN"
-1.41366786700541 -1.40481125829181 -1.36179687315258 -1.25983324695218 -1.16496965948809 -1.10117744664139 -1.09380666958044 -1.26310469328408 "delta_6" 0.112 "NN"
-1.3871834544629 -1.37843872837099 -1.33377770445495 -1.23069418168929 -1.13812918551605 -1.0750871126806 -1.06757380553443 -1.23521111036673 "delta_6" 0.114 "NN"
-1.36045251427869 -1.3518409451193 -1.30554698518672 -1.20141672322773 -1.10852460586499 -1.04915116061672 -1.04148780486244 -1.20725664510139 "delta_6" 0.116 "NN"
-1.33352145499733 -1.32506702188854 -1.27715551114416 -1.17205445705679 -1.08164981250268 -1.02340793192355 -1.01558982243262 -1.17928761321446 "delta_6" 0.118 "NN"
-1.3064371630762 -1.29816012207752 -1.24856893782351 -1.14266232181003 -1.05131320893276 -0.997898234860074 -0.989917254402761 -1.15135064596633 "delta_6" 0.12 "NN"
-1.2792484121172 -1.27120865111768 -1.2191236511191 -1.11329593397299 -1.02287478122739 -0.972657918878702 -0.964504117389559 -1.12349169094236 "delta_6" 0.122 "NN"
-1.25200536558138 -1.24492184454752 -1.18961188122003 -1.08400735286565 -0.996335254843819 -0.947718973579077 -0.939384353110978 -1.09575591061343 "delta_6" 0.124 "NN"
-1.22475311169716 -1.21851737945455 -1.16150568054342 -1.05484930299552 -0.968684559076766 -0.923116677278293 -0.914591029531464 -1.06818798367087 "delta_6" 0.126 "NN"
-1.1975419705403 -1.19076590434161 -1.1346298998157 -1.02587346402416 -0.942448958939183 -0.898879739542793 -0.890151356729402 -1.04083134854311 "delta_6" 0.128 "NN"
-1.17042426397147 -1.16400313706543 -1.1063810276224 -0.997133298747372 -0.915423083276027 -0.872226115793784 -0.866065117302193 -1.01372854045677 "delta_6" 0.13 "NN"
-1.14344322917238 -1.13788185178007 -1.07833758358463 -0.971773348230303 -0.890430751510174 -0.845102648674264 -0.842322688231787 -0.986919453449202 "delta_6" 0.132 "NN"
-1.11678685146632 -1.1119814614633 -1.05054738273893 -0.946899736719584 -0.866314991897949 -0.820300945634258 -0.814613338320733 -0.960442762066071 "delta_6" 0.134 "NN"
-1.09052208619877 -1.08633682039404 -1.02347703176 -0.922516878815662 -0.839076046484303 -0.796145612643278 -0.786511739866192 -0.934333744897984 "delta_6" 0.136 "NN"
-1.06531549448846 -1.06042590142979 -0.997733553375102 -0.898645288853144 -0.812794579452785 -0.771150419651966 -0.758927112257458 -0.908625603150037 "delta_6" 0.138 "NN"
-1.04042455834737 -1.03465358911504 -0.972338719957111 -0.875305670051111 -0.788495426236234 -0.744047329591932 -0.731891275882079 -0.883348490801166 "delta_6" 0.14 "NN"
-1.01587943938693 -1.01034131063465 -0.945983846631056 -0.852514384560114 -0.766089068843307 -0.717510197540059 -0.705433127167112 -0.858529983513618 "delta_6" 0.142 "NN"
-0.991706062942814 -0.986407456637994 -0.91862809467995 -0.830283453462176 -0.744152210817393 -0.691564715140166 -0.679576135184036 -0.834194737413718 "delta_6" 0.144 "NN"
-0.967929813562907 -0.962149957033412 -0.891683062430255 -0.808947406036894 -0.722695520272031 -0.66623436470574 -0.654340248997387 -0.81036413572228 "delta_6" 0.146 "NN"
-0.944633573671417 -0.93778074791604 -0.866704574216591 -0.787544013014256 -0.701725848203042 -0.64153714370571 -0.629744545649894 -0.78705657510454 "delta_6" 0.148 "NN"
-0.921853822725439 -0.913885551723226 -0.842376962647392 -0.765169289170547 -0.679608109698661 -0.617489555148869 -0.605801796896046 -0.764287005247566 "delta_6" 0.15 "NN"
-0.899529685308537 -0.890483182950819 -0.818609113785576 -0.742663451871888 -0.658397676662686 -0.594100766159427 -0.582521226015652 -0.74206766615334 "delta_6" 0.152 "NN"
-0.877673055133142 -0.867589162907538 -0.796029620091328 -0.719723221515219 -0.640764822817446 -0.5714869156429 -0.559910333619588 -0.720407577255583 "delta_6" 0.154 "NN"
-0.856295053365637 -0.845220248377199 -0.774450877754743 -0.698067353519772 -0.618760484229294 -0.549757801142526 -0.537970364492402 -0.699313405001053 "delta_6" 0.156 "NN"
-0.83540412127773 -0.823875323093519 -0.753445502361073 -0.678608103617968 -0.599445987408786 -0.528690455791961 -0.516703936986842 -0.678789442064911 "delta_6" 0.158 "NN"
-0.815007927595079 -0.803339105823633 -0.733021823302561 -0.659511103161866 -0.583354824403983 -0.508282115067747 -0.496109797815118 -0.658837229272862 "delta_6" 0.16 "NN"
-0.79510561080081 -0.78337190025806 -0.712940076443892 -0.639310090896254 -0.567789340882775 -0.488528317929041 -0.4761824411265 -0.639455492095046 "delta_6" 0.162 "NN"
-0.7757027347574 -0.76397898165371 -0.690834232872181 -0.62054707196784 -0.550885410416181 -0.469418764288077 -0.456916607242691 -0.620641083514544 "delta_6" 0.164 "NN"
-0.756796298783461 -0.745155918648203 -0.669277940634454 -0.601140167783553 -0.531845442073052 -0.450945279851782 -0.438302089506071 -0.602388853035285 "delta_6" 0.166 "NN"
-0.738381001384125 -0.726905645222115 -0.649833714824225 -0.581666389027565 -0.516910423577796 -0.433098235472323 -0.420329258729849 -0.584691738034606 "delta_6" 0.168 "NN"
-0.720455305822864 -0.709196329355509 -0.631431770759166 -0.565039949171638 -0.502022396461824 -0.41586416296132 -0.402985840880004 -0.56754147118055 "delta_6" 0.17 "NN"
-0.70301273784335 -0.692043634945053 -0.613607380277396 -0.549808878642294 -0.485931746705037 -0.399231119507873 -0.38625965888895 -0.550928537934335 "delta_6" 0.172 "NN"
-0.686044627483114 -0.675425362060735 -0.596353192624826 -0.532260220627342 -0.470378319263664 -0.383184292252438 -0.370135652423294 -0.534842081455804 "delta_6" 0.174 "NN"
-0.66954353308427 -0.659328578768428 -0.579658018926129 -0.518981827551116 -0.455346142634231 -0.367709332738963 -0.354600905242108 -0.519269923082815 "delta_6" 0.176 "NN"
-0.653498493510837 -0.64332034140947 -0.563506914420268 -0.50413567383546 -0.440817735327054 -0.352788282640953 -0.339639265649911 -0.504199007237406 "delta_6" 0.178 "NN"
-0.637898799130426 -0.627307527403251 -0.547886259985137 -0.488390441051412 -0.428841895572918 -0.338406863559754 -0.325231259065134 -0.489615653919933 "delta_6" 0.18 "NN"
-0.622732367608195 -0.611719327531046 -0.532781037892372 -0.475879328280896 -0.414426820645551 -0.324547432858748 -0.311363924687983 -0.475505688318899 "delta_6" 0.182 "NN"
-0.607986693866689 -0.596751073301258 -0.518174646905613 -0.458814537084456 -0.401908607190386 -0.311194169267444 -0.298017791616158 -0.461854396314673 "delta_6" 0.184 "NN"
-0.593649922969446 -0.58324861922903 -0.504050379616292 -0.446186689370828 -0.390906727343879 -0.298329794626018 -0.285175759936917 -0.448647111023238 "delta_6" 0.186 "NN"
-0.579708815967153 -0.570174994482292 -0.492968477389181 -0.436625473020673 -0.38036186041745 -0.285937570136988 -0.272823219936375 -0.435868956398972 "delta_6" 0.188 "NN"
-0.566150275475441 -0.557513610086157 -0.483074879732353 -0.425842828066405 -0.366397566047284 -0.274001931842895 -0.260941408357599 -0.423504625241471 "delta_6" 0.19 "NN"
-0.552959943543443 -0.545243625159662 -0.471743602973874 -0.412864056921296 -0.355509074464854 -0.262505634762641 -0.24951259503502 -0.411538727688476 "delta_6" 0.192 "NN"
-0.540136848592594 -0.533348172356745 -0.46151881541671 -0.400065178201621 -0.342671122156156 -0.251430190066132 -0.238521678603974 -0.399956181591731 "delta_6" 0.194 "NN"
-0.527944495972369 -0.521414640721398 -0.451043806459597 -0.388163347662034 -0.332641365014267 -0.240761347944638 -0.227949536423337 -0.388742127566959 "delta_6" 0.196 "NN"
-0.516084576769168 -0.509612205464387 -0.442228549821221 -0.376413371641105 -0.322926142486147 -0.23048349477419 -0.217779740287383 -0.377881728278485 "delta_6" 0.198 "NN"
-0.504543976826576 -0.498096078506114 -0.434267096310978 -0.366164050758247 -0.312522950688994 -0.220582020966279 -0.208000165751191 -0.367360700807705 "delta_6" 0.2 "NN"
-0.493307954049267 -0.486263162306649 -0.42547753457695 -0.356170148930402 -0.303637338276681 -0.211040656926077 -0.198591604304218 -0.357165239250295 "delta_6" 0.202 "NN"
-0.482364075144126 -0.474711660230062 -0.414205170251531 -0.347017877436576 -0.294787666415073 -0.201845717962843 -0.189542780158798 -0.347281153021328 "delta_6" 0.204 "NN"
-0.471697124330912 -0.464898429863623 -0.405335519673184 -0.338141362894038 -0.283267470457332 -0.19298297078516 -0.18083378612595 -0.337694923000412 "delta_6" 0.206 "NN"
-0.461295486649282 -0.454803541639931 -0.395736635166155 -0.327826488731823 -0.273016342023407 -0.184437812137792 -0.172454011529785 -0.328393602178644 "delta_6" 0.208 "NN"
-0.451145312900124 -0.444569244694577 -0.387376843710762 -0.320780298855864 -0.264513469059138 -0.176197533778183 -0.16438800102887 -0.31936453874546 "delta_6" 0.21 "NN"
-0.441234870784628 -0.434540066386248 -0.381027532739572 -0.311351230770902 -0.256272636920048 -0.168249236313894 -0.156622547568958 -0.310595654769338 "delta_6" 0.212 "NN"
-0.431551207044175 -0.424700173820581 -0.37396121252455 -0.302215331278443 -0.248284511738579 -0.160581153436551 -0.149145917522607 -0.302075246344754 "delta_6" 0.214 "NN"
-0.422148142103327 -0.415437533495211 -0.366357369438307 -0.293361705579138 -0.239150597737921 -0.153182828163379 -0.141944302313251 -0.293792270573212 "delta_6" 0.216 "NN"
-0.413410869432126 -0.406972333276617 -0.355886910154804 -0.287100381090215 -0.227993541524025 -0.146340818471852 -0.135009085236787 -0.285735636355005 "delta_6" 0.218 "NN"
-0.404843849570717 -0.398708487231849 -0.349634760436294 -0.278751581451653 -0.219205334063896 -0.139753921144293 -0.128322776541883 -0.277894669771065 "delta_6" 0.22 "NN"
-0.396433985846823 -0.390195864892798 -0.339150908740007 -0.268399573859033 -0.211424058138817 -0.133410021998176 -0.121878863634908 -0.270259570355895 "delta_6" 0.222 "NN"
-0.388172062137869 -0.381647072990716 -0.331232090749156 -0.260579285853106 -0.204402434945515 -0.127297289894534 -0.115664676458056 -0.262820597072104 "delta_6" 0.224 "NN"
-0.38004809166032 -0.374112165311271 -0.326179204719659 -0.252994686789286 -0.19774639363209 -0.121408468272381 -0.109670864627865 -0.255569128226153 "delta_6" 0.226 "NN"
-0.37204979740089 -0.366729896184955 -0.321259651621876 -0.24563834245608 -0.18994457241765 -0.115126892217857 -0.103887523133309 -0.248496117122127 "delta_6" 0.228 "NN"
-0.36417072568905 -0.359489566576118 -0.315367079686445 -0.238500833450433 -0.181954489472084 -0.107998733510671 -0.0983075648304726 -0.241593874691789 "delta_6" 0.23 "NN"
-0.356403302194318 -0.351959786443955 -0.306146991179441 -0.231590672842793 -0.171890988327831 -0.10237316941252 -0.0929184247445172 -0.234853990520321 "delta_6" 0.232 "NN"
-0.349085221940783 -0.343865640213297 -0.300219857404882 -0.226764470021668 -0.164156302170581 -0.0969282954943298 -0.0877142810501887 -0.228268881412947 "delta_6" 0.234 "NN"
-0.341902096760163 -0.33585907955531 -0.293668463108753 -0.218918405746645 -0.158647721340371 -0.0916580895368555 -0.0817496410060926 -0.221831363980676 "delta_6" 0.236 "NN"
-0.334820174142871 -0.32793383108606 -0.289065876134691 -0.212003684561268 -0.153311038367009 -0.086551990584769 -0.073779617010468 -0.215534844379124 "delta_6" 0.238 "NN"
-0.327832002460046 -0.320080959280473 -0.283661747772488 -0.205859126551031 -0.148136409033137 -0.0816068794802569 -0.0659511944018746 -0.209372788251271 "delta_6" 0.24 "NN"
-0.320934925138792 -0.31322835925552 -0.278367272307171 -0.199809306670149 -0.142541260538098 -0.0768139989944768 -0.0582577634046452 -0.203339226230409 "delta_6" 0.242 "NN"
-0.314120533719444 -0.307055401754871 -0.270798418593866 -0.194096422431489 -0.134794478043726 -0.0721663327331913 -0.0506961555927844 -0.19742864868049 "delta_6" 0.244 "NN"
-0.307386483091186 -0.302557116954048 -0.263185528407377 -0.188469946204745 -0.129787674385046 -0.0665851016260918 -0.0432618739873327 -0.191635432720541 "delta_6" 0.246 "NN"
-0.300726418307081 -0.29725549011397 -0.258431487090714 -0.183005480415376 -0.124910558148611 -0.062546415517614 -0.0359536230093696 -0.185954205347377 "delta_6" 0.248 "NN"
-0.294137663583248 -0.291577532621275 -0.250786708925502 -0.177696497466683 -0.11783912531476 -0.0586316009346617 -0.0287669903876674 -0.180379939905887 "delta_6" 0.25 "NN"
-0.289823619425617 -0.285673058797648 -0.246201912351181 -0.172539530049071 -0.112040841833345 -0.0548393279541805 -0.0217019699577488 -0.174908080795698 "delta_6" 0.252 "NN"
-0.285705981928793 -0.279760368640433 -0.241688386109462 -0.167528205578026 -0.1079600255904 -0.0478223673806859 -0.0147542328122641 -0.169534506549944 "delta_6" 0.254 "NN"
-0.281644864912201 -0.274771237360971 -0.237237697786437 -0.162658491402867 -0.0988968586320104 -0.0423085985390264 -0.00792102954741081 -0.164255026683771 "delta_6" 0.256 "NN"
-0.277638055620017 -0.269043759115735 -0.231003021708422 -0.157926608644168 -0.0919552471166294 -0.0384405926481083 -0.00120104874172877 -0.159065933753531 "delta_6" 0.258 "NN"
-0.273682825031512 -0.263614174750457 -0.227125126831389 -0.153328366999624 -0.0883125574370799 -0.0330736631450712 0.0054072918025454 -0.153963350325757 "delta_6" 0.26 "NN"
-0.269775834139725 -0.259166851656968 -0.220620953924197 -0.148356414417597 -0.0847648742895188 -0.0267778623312863 0.0119054874316092 -0.148943670526929 "delta_6" 0.262 "NN"
-0.265913235157098 -0.255583880086858 -0.214397901939376 -0.143175396450979 -0.0813086339127547 -0.0199725260002089 0.018294235125747 -0.144003970078695 "delta_6" 0.264 "NN"
-0.262093222648458 -0.252040101685843 -0.210140125161114 -0.139005050728952 -0.0767483652181716 -0.0140826819601862 0.0245745767637275 -0.139140802131548 "delta_6" 0.266 "NN"
-0.258312804414074 -0.24823505809695 -0.205992400391009 -0.134920505906356 -0.0687844916079585 -0.00832228993583561 0.0307474260492864 -0.134351517412121 "delta_6" 0.268 "NN"
-0.254570185675443 -0.244230790835749 -0.20177757112566 -0.129210142786874 -0.0632801017047645 -0.00268983247715493 0.0368137509344109 -0.129633552297475 "delta_6" 0.27 "NN"
-0.250862384889508 -0.240273086906076 -0.196341033847437 -0.125758050882186 -0.0597358109556325 0.00384039438364714 0.0427733370204993 -0.124984461336448 "delta_6" 0.272 "NN"
-0.247190207525503 -0.236362273058782 -0.193144729452125 -0.122359965529245 -0.0562724339624154 0.0115163999911535 0.0486271717441519 -0.120401790419519 "delta_6" 0.274 "NN"
-0.243550220066298 -0.232494517604812 -0.187367065889893 -0.115294276081363 -0.0528844956752457 0.0190890456505779 0.0543747621681551 -0.115883033182024 "delta_6" 0.276 "NN"
-0.239940955189537 -0.228669689468426 -0.183328103893738 -0.111736015694677 -0.0495703607197795 0.0265547799870388 0.0600155897714327 -0.111426332381228 "delta_6" 0.278 "NN"
-0.236359400379702 -0.224885754235307 -0.179479340837675 -0.108270222777357 -0.0426824182487098 0.0339141135581613 0.0655503700763549 -0.107029548078482 "delta_6" 0.28 "NN"
-0.232804446669136 -0.221142350431247 -0.174107642877941 -0.102706967682715 -0.0380755888918891 0.0407770097612794 0.0709781902846419 -0.102690987298014 "delta_6" 0.282 "NN"
-0.229276769428752 -0.217436855615588 -0.16735641786285 -0.0986783745364577 -0.0348139478975552 0.0461714244110734 0.0762994654695227 -0.0984092139754369 "delta_6" 0.284 "NN"
-0.225773344740713 -0.213768831796222 -0.163506354414462 -0.0955148987947818 -0.0316365974604959 0.0514421735109283 0.081512408143151 -0.0941826029831772 "delta_6" 0.286 "NN"
-0.22229520711742 -0.210137013754743 -0.160492129622287 -0.0923940548211157 -0.0285419441323034 0.0565876213060356 0.0866171409770943 -0.0900098796327039 "delta_6" 0.288 "NN"
-0.218839074444403 -0.206540586108323 -0.157496151257885 -0.0872849972151094 -0.02552564237594 0.0616098701661381 0.0916137298490567 -0.0858891766853778 "delta_6" 0.29 "NN"
-0.215405961693225 -0.202979570989867 -0.153763184738033 -0.0841376992802803 -0.0209818439565176 0.0665052834470108 0.0964995867661291 -0.0818194062643671 "delta_6" 0.292 "NN"
-0.211993309515716 -0.199451308373274 -0.147315976116695 -0.0790196178733025 -0.0154821394978955 0.0733094065394422 0.101274837395513 -0.0777992952321606 "delta_6" 0.294 "NN"
-0.20860224611645 -0.195982045785716 -0.140848954906844 -0.0748159821993194 -0.0104076961930937 0.0802289479978703 0.105939432804419 -0.0738280930842857 "delta_6" 0.296 "NN"
-0.205229838648923 -0.192836460087879 -0.136772939693171 -0.0720887719290002 -0.00778859912563157 0.0870289495057844 0.110491267204473 -0.069904802343898 "delta_6" 0.298 "NN"
-0.2018776762844 -0.189701227962542 -0.132953067812433 -0.0693840850438642 -0.00521586349712111 0.0937067367056209 0.114931248341895 -0.0660287125636766 "delta_6" 0.3 "NN"
-0.198545856767371 -0.186575765563208 -0.130334661054402 -0.0666985704877201 -0.00268847810200568 0.0994665372556847 0.11925835031199 -0.0621988708732171 "delta_6" 0.302 "NN"
-0.19524490078727 -0.183459977399204 -0.127087191717893 -0.0631515841885395 -0.000205727513512666 0.104791130236286 0.12346952415217 -0.0584146310190019 "delta_6" 0.304 "NN"
-0.191988938427762 -0.180352693829302 -0.123141998100773 -0.0593501761607181 0.00432072699956454 0.11001299342355 0.127564796770118 -0.0546748877358503 "delta_6" 0.306 "NN"
-0.188748888894794 -0.17725486874053 -0.12030172726025 -0.0565635496412576 0.0106304344350545 0.115130878069393 0.131544357037432 -0.0509793350108661 "delta_6" 0.308 "NN"
-0.185522057583455 -0.174165407223037 -0.117473446607215 -0.0538086640410008 0.0152387503347664 0.119689774142292 0.135406248300594 -0.0473274870313601 "delta_6" 0.31 "NN"
-0.182312351830848 -0.171085159081293 -0.112372279200507 -0.0510826119329083 0.0171670551684452 0.123877315120046 0.139151165906189 -0.0437190140329278 "delta_6" 0.312 "NN"
-0.179118777219646 -0.168015547457607 -0.107316244772267 -0.0474232767831225 0.0190693177564065 0.127927491288293 0.142778286282584 -0.0401534854807223 "delta_6" 0.314 "NN"
-0.175940871967274 -0.164955136513963 -0.104407960747883 -0.0440470789625352 0.020945588760963 0.132633569833543 0.146287978951264 -0.0366306908878236 "delta_6" 0.316 "NN"
-0.172779478944823 -0.161904843659054 -0.101368028107716 -0.041844632603702 0.0253746366346822 0.138614190035993 0.150702905390768 -0.0331502161411946 "delta_6" 0.318 "NN"
-0.169635119618802 -0.158865334756457 -0.0965871518603378 -0.039685008550445 0.0274975087858109 0.143556163674849 0.155509913795621 -0.029711615869298 "delta_6" 0.32 "NN"
-0.166507062370214 -0.15583670924667 -0.0909844551400277 -0.0360616545251211 0.0295894899312347 0.147897500081891 0.160173957873021 -0.0263149296653748 "delta_6" 0.322 "NN"
-0.163396521312278 -0.152818976984269 -0.0886084285020063 -0.0309109174618586 0.0343609739824386 0.152122223164623 0.164692273244132 -0.0229598197535548 "delta_6" 0.324 "NN"
-0.160304152895347 -0.149814144400473 -0.0849168169078927 -0.0281237572866846 0.0361211236586865 0.156227287773696 0.16906551070405 -0.0196463095346951 "delta_6" 0.326 "NN"
-0.157230592348714 -0.146823591898779 -0.0808131086921109 -0.0257356298480418 0.0414831985959386 0.160212965512949 0.173388172472165 -0.0163744412277188 "delta_6" 0.328 "NN"
-0.154177155733358 -0.143846139955327 -0.0760805280869756 -0.0233765969498997 0.0443045089439508 0.164076612743437 0.178036311108007 -0.0131443460092728 "delta_6" 0.33 "NN"
-0.151143484720821 -0.140884172737007 -0.0729761752300513 -0.0210478952874138 0.0462061670117789 0.167818422431663 0.18254132350526 -0.00995582812482101 "delta_6" 0.332 "NN"
-0.148130336444579 -0.137938769496971 -0.071513548583517 -0.017528397159483 0.0480866387162806 0.171435433882767 0.186903408083067 -0.00680881856393255 "delta_6" 0.334 "NN"
-0.145139952990165 -0.135007336978612 -0.0701023113937542 -0.0151516354381436 0.0497719658064723 0.174825000846582 0.191122201994013 -0.00370340392260246 "delta_6" 0.336 "NN"
-0.14217079143786 -0.132095111036321 -0.0687414866899348 -0.012802057674688 0.0517866395053637 0.178292084101689 0.195197764600767 -0.000639619142362066 "delta_6" 0.338 "NN"
-0.139224378396854 -0.129201030334678 -0.0665503215591042 -0.0109467337368007 0.0536063016906523 0.181529921161185 0.199129953562916 0.0023822894378499 "delta_6" 0.34 "NN"
-0.136301674121905 -0.126326855859101 -0.0640188542375696 -0.00818455580186672 0.0566418814752996 0.184388524917394 0.2029186160361 0.00536219488916277 "delta_6" 0.342 "NN"
-0.133405276809902 -0.123473289954483 -0.0612090237035894 -0.00532428517407002 0.060174614720183 0.186799264272674 0.206566207104146 0.00829983733033545 "delta_6" 0.344 "NN"
-0.130533082061822 -0.120642194398827 -0.0570371428606442 -0.00109135475759981 0.0617862474639026 0.189088179842375 0.210072182039266 0.011195076584215 "delta_6" 0.346 "NN"
-0.127688666307264 -0.117833812816268 -0.0532368269097369 0.000644507671756389 0.0642568942101943 0.192034490530952 0.213437822252583 0.0140479277101338 "delta_6" 0.348 "NN"
-0.124869979756222 -0.11504858777751 -0.0520688646505062 0.00235844793767559 0.0654684082651371 0.19519134496541 0.216665967073233 0.0168582865499301 "delta_6" 0.35 "NN"
-0.122079643405391 -0.112288226210868 -0.050943745629216 0.0071843760297422 0.0666401879738016 0.198212894898569 0.219754308225826 0.0196258514702838 "delta_6" 0.352 "NN"
-0.119317260038991 -0.109552242332867 -0.04928892395983 0.00930899458868639 0.0680921528520835 0.200728513558496 0.222966603790024 0.0223504841966598 "delta_6" 0.354 "NN"
-0.116585017065379 -0.106843322066279 -0.0469166446686262 0.0114083763496671 0.0711291370399351 0.202791301887927 0.226356649969433 0.0250318337834371 "delta_6" 0.356 "NN"
-0.113881249215407 -0.104161282206041 -0.0445693993959096 0.0134810509592636 0.0727384442395168 0.204946976083315 0.229614827017737 0.0276696193412285 "delta_6" 0.358 "NN"
-0.111208053027798 -0.101508198254356 -0.0422471693092971 0.0155298724320286 0.0743331042943463 0.207968722148821 0.232741381037465 0.0302637889021535 "delta_6" 0.36 "NN"
-0.108567793819578 -0.09888354496909 -0.039951162147316 0.0175533855229372 0.0759083193288355 0.210846880959875 0.235740502924537 0.032814201491571 "delta_6" 0.362 "NN"
-0.105957112290976 -0.0962885410277889 -0.0376825649617649 0.0195522910479397 0.078777583877421 0.213471473334857 0.238611951376309 0.0353209269012763 "delta_6" 0.364 "NN"
-0.103379459404246 -0.0937231577198304 -0.0354411112236166 0.0215276500217236 0.0802825942284798 0.21553106141766 0.241356119286377 0.0377834777702247 "delta_6" 0.366 "NN"
-0.100834246991517 -0.0911904700854931 -0.0336836368492663 0.0254684677996887 0.0817717277514033 0.217453336999445 0.243976894767523 0.0402017446560148 "delta_6" 0.368 "NN"
-0.0983211988938675 -0.0886880142424636 -0.0328124476033487 0.0279482860764176 0.0832440850206979 0.219503552059174 0.246473609155173 0.0425755021788149 "delta_6" 0.37 "NN"
-0.0958554239447446 -0.0862170242551173 -0.0319805262778012 0.0294521333569029 0.0846967410567858 0.222174177870961 0.248849244059535 0.0449045542894818 "delta_6" 0.372 "NN"
-0.0934306900086075 -0.0837797377040636 -0.0286219662737064 0.0323278503494479 0.0890063877764845 0.224691547617381 0.251105674596355 0.0471888637684094 "delta_6" 0.374 "NN"
-0.0910405484808235 -0.0822197239230952 -0.025145146034539 0.03418194898777 0.0945185761010406 0.22705393335797 0.253245479944035 0.0494283625046778 "delta_6" 0.376 "NN"
-0.0886834058197479 -0.0811901091906291 -0.0225781911760157 0.0381037400507054 0.0999497387968474 0.229259293126351 0.255270438593015 0.0516229522898813 "delta_6" 0.378 "NN"
-0.0863607312052737 -0.0801735981563405 -0.0205363245227764 0.0399148578286411 0.104997265941321 0.231309072458005 0.257485355657842 0.0537726753725896 "delta_6" 0.38 "NN"
-0.0840691743432253 -0.0789770141816626 -0.0185407438852599 0.0417047784470936 0.105429094862309 0.233200337145288 0.25987021091919 0.0558772307185432 "delta_6" 0.382 "NN"
-0.0818130228361162 -0.0766921293186856 -0.017814662711371 0.043319021233152 0.105846386368496 0.2349353778434 0.262145282510806 0.0579364879626211 "delta_6" 0.384 "NN"
-0.0795893606266006 -0.0748900840598267 -0.017129572425731 0.0452262211604114 0.106253477469463 0.236514030826015 0.264313524574401 0.0599505935331523 "delta_6" 0.386 "NN"
-0.0774004055696734 -0.0738103901365978 -0.0164874152647362 0.0469596563804386 0.107572314530137 0.237937275188711 0.26637631913353 0.0619191982975831 "delta_6" 0.388 "NN"
-0.0752812451954624 -0.0724528459586284 -0.0158884686711974 0.0485691875074254 0.112452251973696 0.239204938070151 0.268335806698078 0.0638427242760989 "delta_6" 0.39 "NN"
-0.0743350052541399 -0.0710984929309916 -0.0153322830485116 0.0503726494232339 0.117242791345793 0.240317154965877 0.270193257949393 0.0657209501449546 "delta_6" 0.392 "NN"
-0.0733982007151203 -0.0690033593021281 -0.0148209081456537 0.0520538697691533 0.121942867773871 0.241324535337549 0.271951853112944 0.0675539591453041 "delta_6" 0.394 "NN"
-0.0724701443817385 -0.0669195724720717 -0.0135111120359068 0.0544499728562303 0.12654798345206 0.243148744417256 0.273611853982097 0.0693418371200539 "delta_6" 0.396 "NN"
-0.0715507918096352 -0.0656000412846859 -0.0117983581906607 0.056497591875202 0.131054588582564 0.245085934465303 0.275177100824392 0.0710846247142151 "delta_6" 0.398 "NN"
-0.0706381783070309 -0.063625751060717 -0.0101053416669423 0.0581391502843107 0.133050060913195 0.246006646840438 0.276645650634934 0.0727823648269016 "delta_6" 0.4 "NN"
-0.0697455336833779 -0.0616811231922991 -0.00843305488816548 0.0597678857339631 0.133034283248995 0.24717522322822 0.27802137571552 0.0744348681981524 "delta_6" 0.402 "NN"
-0.0692108539994182 -0.0597654950140426 -0.00677792830681323 0.0613811939705542 0.134707658425292 0.248211634694584 0.279306685641158 0.0760425141801957 "delta_6" 0.404 "NN"
-0.0686890951747177 -0.0578767694817147 -0.00428049452902224 0.0628999394013059 0.138805919483105 0.249079472701638 0.280777547547438 0.0776054404007952 "delta_6" 0.406 "NN"
-0.0681825503143035 -0.0569161228358646 -0.00160642280106538 0.0645691117932727 0.142864412931832 0.24977896126139 0.28246706664706 0.0791239206077107 "delta_6" 0.408 "NN"
-0.0676878294079188 -0.055058496649763 -0.00131926295445139 0.0661426306224691 0.146881910497167 0.250313247355235 0.284069575193924 0.0805978370806328 "delta_6" 0.41 "NN"
-0.0672049847248068 -0.0532296020313887 -0.000323064535805773 0.0677042849522642 0.150859213344809 0.250682931110551 0.285584979886708 0.0820275835035693 "delta_6" 0.412 "NN"
-0.0667326828374835 -0.0514291208650656 0.00125225951462093 0.0692532699829864 0.154794398139944 0.251098477148602 0.287015575873237 0.0834132041002063 "delta_6" 0.414 "NN"
-0.0662727345747411 -0.0496589844882993 0.00281607140753504 0.0707914187155803 0.157175472146781 0.252141300989134 0.288359955195247 0.0847548534475015 "delta_6" 0.416 "NN"
-0.0658217924582204 -0.0481549916632189 0.00436597053851928 0.0723177286847603 0.156824174089942 0.255048717555379 0.289620959788023 0.0860527860616094 "delta_6" 0.418 "NN"
-0.0653810437920774 -0.04656426010538 0.00590471554254135 0.0738323853460101 0.156533003320154 0.257372897950332 0.290800822465086 0.0873073631168146 "delta_6" 0.42 "NN"
-0.0649473657432794 -0.0448742370691856 0.00743267067132358 0.0753359033859995 0.159821395230091 0.257017940894909 0.291899467263122 0.0885187086951357 "delta_6" 0.422 "NN"
-0.064521081087795 -0.0432098753785632 0.00895054760700331 0.0768285923812946 0.16299631368675 0.256607318364988 0.292918294336922 0.0896870623284101 "delta_6" 0.424 "NN"
-0.0641004564050601 -0.0415686680960577 0.0104591670435529 0.0783100799612007 0.166054881833659 0.256144643401647 0.293858213006108 0.0908129629664336 "delta_6" 0.426 "NN"
-0.0636853975659549 -0.0399518414484881 0.0114083000318792 0.0797193352021449 0.168993748095076 0.255629558584611 0.29471955234816 0.0918963155380874 "delta_6" 0.428 "NN"
-0.0633632699581637 -0.0392221014146509 0.0127619560651716 0.0810293699748899 0.170307794170976 0.255065714599643 0.295503538623784 0.0929375513046358 "delta_6" 0.43 "NN"
-0.0633438377964752 -0.0397592889769581 0.0140888920514867 0.0824643772011628 0.167996869454178 0.254454696486712 0.296307043827114 0.0939370362130818 "delta_6" 0.432 "NN"
-0.063337233874898 -0.0403341966915016 0.0153897630270426 0.0838877591866367 0.165596341140077 0.253797302551763 0.297508210963059 0.094895159908277 "delta_6" 0.434 "NN"
-0.063338451090974 -0.0406592943993146 0.0166681817015679 0.0852996120300706 0.163900463309261 0.256419465633373 0.29863375152933 0.0958121975347882 "delta_6" 0.436 "NN"
-0.0633463163257721 -0.039165300699594 0.0179209869704428 0.0866999602450531 0.166412866632143 0.259086592624355 0.299681495152667 0.0966884849290181 "delta_6" 0.438 "NN"
-0.0633606130675517 -0.0376527420270233 0.019150641680812 0.0880888128716173 0.168808992256051 0.261686662058232 0.300654216392752 0.097524442485644 "delta_6" 0.44 "NN"
-0.0633784581797724 -0.0361217751391648 0.0203558747023563 0.0894665807087547 0.171084831096603 0.264219832569586 0.301551021871031 0.0983203327574017 "delta_6" 0.442 "NN"
-0.0633974609472671 -0.0345695909286674 0.0204179369615864 0.0911738030908931 0.171935918971118 0.266686507014462 0.302372993116521 0.0990766117276312 "delta_6" 0.444 "NN"
-0.0634170939830713 -0.0329954451339215 0.0215965089756598 0.092551143882057 0.174337220172166 0.269085544331019 0.303120224679232 0.099793739976315 "delta_6" 0.446 "NN"
-0.0634364776886053 -0.0330420345928423 0.023839709943695 0.0938051596692381 0.17371346188897 0.270070073475393 0.303793552519629 0.100471964723613 "delta_6" 0.448 "NN"
-0.0634522028289176 -0.0339345656304372 0.0249577722831907 0.0948655800534404 0.173093636923277 0.269306407379636 0.304394931736791 0.101111905851868 "delta_6" 0.45 "NN"
-0.0634616654293149 -0.0348629477505535 0.0260553617127967 0.0961851133178699 0.172474113337974 0.268496910660142 0.304924199583565 0.101713938877293 "delta_6" 0.452 "NN"
-0.0634633274323154 -0.0358217147795761 0.0271317614541491 0.0974934490131882 0.169778581312536 0.267641468337522 0.305381817280226 0.102278536437407 "delta_6" 0.454 "NN"
-0.0634536985691977 -0.0368120301574498 0.0281905221424136 0.0987894214275686 0.170011653657351 0.266740603039068 0.305769883293438 0.102806141882851 "delta_6" 0.456 "NN"
-0.0636813719890605 -0.0378328058456088 0.0292135744698954 0.100073180278648 0.170630663507314 0.265796424736615 0.306086920113308 0.103297034874345 "delta_6" 0.458 "NN"
-0.0640756835160874 -0.0388789578965849 0.0287541848652666 0.101345150602294 0.170021617331367 0.264809742938414 0.306670551169033 0.103751960143188 "delta_6" 0.46 "NN"
-0.0644633073814097 -0.0399507000765608 0.0282473817964429 0.102604089680137 0.169414342585543 0.263879858414332 0.307412566660704 0.104171279546103 "delta_6" 0.462 "NN"
-0.064842813792841 -0.0401009661494011 0.0276944900342627 0.103850569751322 0.167900030737952 0.266190307722553 0.308084122054286 0.104555592520052 "delta_6" 0.464 "NN"
-0.0652113402619687 -0.0388515905024117 0.0286624726261766 0.105083877000167 0.168206755088433 0.268442590527473 0.308687025712214 0.104905356088646 "delta_6" 0.466 "NN"
-0.0655658872519621 -0.0375645827231372 0.0301192180596922 0.106303679504347 0.167605178980613 0.270637648936832 0.309222005411315 0.105221256343771 "delta_6" 0.468 "NN"
-0.0659043879797585 -0.0362407944391739 0.0315764121153334 0.107287632260631 0.167003416418275 0.272774534942672 0.309689572610156 0.10550363145316 "delta_6" 0.47 "NN"
-0.0662240191752853 -0.034876034238554 0.0330344718228704 0.106819138726604 0.167098638904865 0.274855666435569 0.310089605216527 0.105753127538398 "delta_6" 0.472 "NN"
-0.0665225719882896 -0.0335033589462846 0.0344920864924705 0.107957889611595 0.165802473805582 0.2768789295892 0.310422932621733 0.105970373076464 "delta_6" 0.474 "NN"
-0.0667988096162069 -0.0347746598843658 0.0358900276168896 0.109001762726221 0.165202424315344 0.276988188185836 0.310690266983175 0.106155844528984 "delta_6" 0.476 "NN"
-0.0670489965740216 -0.0360649142238681 0.0352327544683434 0.109551208695638 0.164602836711246 0.275866486659313 0.310892795291782 0.106310132385451 "delta_6" 0.478 "NN"
-0.0672721708768478 -0.0373707847463316 0.0345348256955961 0.110091480199886 0.164001168273189 0.274703828012532 0.311031608041459 0.106433913314186 "delta_6" 0.48 "NN"
-0.0674649210513251 -0.0386906707673506 0.0345746806292339 0.110619186716684 0.160750216592292 0.273501711693732 0.311107695427199 0.106527790177318 "delta_6" 0.482 "NN"
-0.0677575855615099 -0.0400212510671779 0.037267929741357 0.111137996620163 0.160076641843421 0.272261419531846 0.311121083077736 0.106592420178205 "delta_6" 0.484 "NN"
-0.0683460465947391 -0.0413611793787008 0.0399908141469516 0.111644808903281 0.161434471887462 0.270983158551191 0.311130934497718 0.106628304391759 "delta_6" 0.486 "NN"
-0.0689088159020417 -0.0427088790155835 0.042744856110569 0.112177526472592 0.160560200009423 0.269669792168657 0.311596199074879 0.106636217892207 "delta_6" 0.488 "NN"
-0.0694421881427163 -0.0438557134764902 0.0429772113916863 0.113151333362651 0.160617255552532 0.269149963819028 0.311999304557699 0.106616785534595 "delta_6" 0.49 "NN"
-0.0699445040735521 -0.0426514404184252 0.0422545948851697 0.113097956575261 0.160344228281131 0.271207111797917 0.31233921566379 0.106570821250292 "delta_6" 0.492 "NN"
-0.0704144415453852 -0.0413920573542305 0.0414962827229494 0.113559252798065 0.158287369906749 0.273215858345409 0.312620214610163 0.106498783384176 "delta_6" 0.494 "NN"
-0.0708480257402047 -0.0400767976801446 0.0407030087140727 0.114009444634032 0.154140268890919 0.27517797146381 0.312840861650051 0.106401353987248 "delta_6" 0.496 "NN"
-0.0712434156681183 -0.0387047872373526 0.0419361722559632 0.114031582241506 0.15210439421292 0.277090498882158 0.313002249036539 0.106279356981632 "delta_6" 0.498 "NN"
-0.0715994318361679 -0.0372736138005109 0.0433928619529547 0.113146566515198 0.151859889701785 0.278955612969658 0.313102785616155 0.106133397335445 "delta_6" 0.5 "NN"
-0.0719113839231955 -0.0382105908860603 0.044849057099321 0.113983559024416 0.150708827801235 0.280350906160019 0.313145885828036 0.10596424664369 "delta_6" 0.502 "NN"
-0.0721798922672694 -0.0396671786104291 0.0417736428044864 0.113896054170069 0.150181278856578 0.278986066046185 0.313129653042005 0.105772645645835 "delta_6" 0.504 "NN"
-0.0724034216129117 -0.0411236451365065 0.0425347415492092 0.114716442788071 0.151053567688794 0.277586652888909 0.313055246575872 0.10555925647667 "delta_6" 0.506 "NN"
-0.0725793187221299 -0.0425767531770179 0.0432917397244561 0.116065629035344 0.151928993588004 0.276154393549281 0.312923713528958 0.105324812096497 "delta_6" 0.508 "NN"
-0.0729054458225808 -0.0440227806435244 0.0432926800634817 0.116722179078452 0.151448069400003 0.274689203226706 0.312735537873646 0.105070039855798 "delta_6" 0.51 "NN"
-0.0734786046351269 -0.0454612160868577 0.0428326919066949 0.117163116675549 0.151867249924184 0.273194281656034 0.312524463724862 0.104795618526048 "delta_6" 0.512 "NN"
-0.0740069514103384 -0.0468915400463025 0.0442607747288701 0.114386596507254 0.150912193603728 0.271668453910701 0.312820172525934 0.104502338101103 "delta_6" 0.514 "NN"
-0.0744907987037079 -0.0476862413091484 0.0447468329372023 0.113619204704495 0.150150774216571 0.270130925315888 0.313058332519423 0.104191032521176 "delta_6" 0.516 "NN"
-0.0749274711906853 -0.0463358045927844 0.043934835537881 0.114312433326026 0.14813269069362 0.272122217789413 0.313239108790994 0.103862328497849 "delta_6" 0.518 "NN"
-0.0753159051788742 -0.0449167024989675 0.0429752409851227 0.113511582839057 0.146920291321445 0.274069965957401 0.313362923680917 0.10351704249216 "delta_6" 0.52 "NN"
-0.0756523901362018 -0.0434327409751115 0.0419896210388473 0.114742519439615 0.144530212203053 0.275972496087079 0.313429282664116 0.103155770475416 "delta_6" 0.522 "NN"
-0.0759377758305405 -0.0418795414620133 0.0425108140829173 0.110128635832285 0.142785355052502 0.277830252566838 0.313438066682921 0.102779436909612 "delta_6" 0.524 "NN"
-0.0761674222358518 -0.0406340170755308 0.0432494617172239 0.110333077102005 0.141503568079633 0.27964118402043 0.313391188256081 0.102388679718338 "delta_6" 0.526 "NN"
-0.0763426436239839 -0.0421011787883702 0.0439854707918137 0.109935335823266 0.138889854662046 0.280581308739814 0.313287658070337 0.10198417433352 "delta_6" 0.528 "NN"
-0.076459145263585 -0.0435546961598671 0.0402568384670374 0.1099969945535 0.137677683963296 0.279047822064495 0.313127161259113 0.101566858819722 "delta_6" 0.53 "NN"
-0.0765180502793865 -0.0449924164326401 0.0410710268835363 0.110374332714594 0.137490360190758 0.277482298109496 0.312911458111661 0.10113736965498 "delta_6" 0.532 "NN"
-0.0765155723799688 -0.0464125954847644 0.0424100312642791 0.11006176764191 0.137621102604534 0.275888794702638 0.312639317678259 0.100696458295672 "delta_6" 0.534 "NN"
-0.0769369547565392 -0.0478136289897818 0.0410414177158707 0.107953711455657 0.138069229818472 0.274266514261975 0.312310717772776 0.100244813053457 "delta_6" 0.536 "NN"
-0.0773423094987127 -0.0491926705810858 0.0417991041441632 0.106738794536965 0.138668535870414 0.272617229011436 0.312270302067507 0.0997832011373279 "delta_6" 0.538 "NN"
-0.0776927647945774 -0.0505494207092203 0.0413967162932237 0.105053187029539 0.139245203057047 0.270943165050023 0.312447420948908 0.09931221287955 "delta_6" 0.54 "NN"
-0.0779868192795651 -0.0495747848088217 0.0433114266944674 0.10286426607053 0.139799877488343 0.270697274467917 0.312566748629031 0.0988326670746935 "delta_6" 0.542 "NN"
-0.0782232604393155 -0.0479638644242302 0.0430922031105422 0.100938723387014 0.140331434454726 0.272668785961826 0.31262797940615 0.0983453151441872 "delta_6" 0.544 "NN"
-0.078400685295 -0.0462814958564324 0.0438737366146492 0.0981386229047699 0.140843534937994 0.274593028816045 0.312632549515666 0.0978510297957654 "delta_6" 0.546 "NN"
-0.0785187937252408 -0.0445266986187763 0.0430509699375309 0.0978469109388815 0.141332673266298 0.276471116259941 0.312577527654015 0.0973503760750757 "delta_6" 0.548 "NN"
-0.078575584883233 -0.0437911676229374 0.0414893175338324 0.0975353088994347 0.141800494619611 0.278300248884011 0.312464168245196 0.0968438538863177 "delta_6" 0.55 "NN"
-0.0785699195899969 -0.0467761854708236 0.0422862910323238 0.0958418988716623 0.143719433764948 0.280078930046301 0.312292013833999 0.0963323495299725 "delta_6" 0.552 "NN"
-0.0785004667272764 -0.0496808604014378 0.039785525763218 0.0955915580158364 0.144116755580778 0.278675839458852 0.312061722945297 0.0958164599074626 "delta_6" 0.554 "NN"
-0.0783660608654072 -0.0525048943269069 0.0405196306048998 0.093989273624361 0.144485567652616 0.277015173135953 0.311774963678827 0.0952968926989396 "delta_6" 0.556 "NN"
-0.0781664175190545 -0.0552455059443081 0.0409979040151605 0.0920689523373502 0.143438020107338 0.27532731050071 0.311430230833859 0.0947743952816475 "delta_6" 0.558 "NN"
-0.0783096235187115 -0.055397329613494 0.0414683634261575 0.0903001232400535 0.143790108956435 0.273612771181194 0.311028240162262 0.0942496104686613 "delta_6" 0.56 "NN"
-0.0785211627907721 -0.0537802769461464 0.0410110380238013 0.0892981518913093 0.14412107524984 0.271871480783345 0.310899698050003 0.0937232345607776 "delta_6" 0.562 "NN"
-0.0786740420889877 -0.0565261313176051 0.0412048212569389 0.0889897902586007 0.144426439012088 0.270107304453915 0.311015301387888 0.093195811791066 "delta_6" 0.564 "NN"
-0.0787667102248053 -0.0592547884932343 0.0421284255168106 0.0873793638334966 0.144710299410195 0.269419034261114 0.311069171494124 0.0926680498695193 "delta_6" 0.566 "NN"
-0.078794815611242 -0.061891287489931 0.042545162723568 0.0875044522003547 0.145585125184799 0.271398841842211 0.311062371662499 0.0921403613616128 "delta_6" 0.568 "NN"
-0.0787606008902335 -0.064434486029184 0.0431081580475514 0.0864070597406827 0.146317685394149 0.273325262783137 0.310994377024729 0.0916135840502609 "delta_6" 0.57 "NN"
-0.0786622337012196 -0.0636384435571892 0.0420628434557939 0.0865022940054052 0.146465645299433 0.275198306892488 0.310865688178797 0.0910881829231374 "delta_6" 0.572 "NN"
-0.0784998863549113 -0.0635109025053464 0.0378431283167107 0.0864714691592974 0.145599815393098 0.277017434913183 0.310676379858961 0.0905649270984428 "delta_6" 0.574 "NN"
-0.0782715547742984 -0.0660985364772876 0.0336457524860873 0.087155910382081 0.145761891297521 0.278661755588271 0.310427591051869 0.0900444790376255 "delta_6" 0.576 "NN"
-0.0779763727149565 -0.068588543677252 0.0294731471047682 0.0876637381271089 0.1467446248701 0.276953251161663 0.310118365950391 0.0895272596970708 "delta_6" 0.578 "NN"
-0.0795021854430975 -0.0705779883166494 0.0279410406447851 0.0850600805895531 0.146779305429459 0.275218340659229 0.309748872604435 0.0890138877942415 "delta_6" 0.58 "NN"
-0.0811423629280704 -0.0703537338981832 0.0257169808922882 0.08253627649766 0.146784284770742 0.273458630475254 0.309319879551354 0.088504740096777 "delta_6" 0.582 "NN"
-0.0826845669610772 -0.0704445403943095 0.022529268672247 0.0833152007864308 0.14675947332746 0.27167583862812 0.308832456622631 0.0880004104005163 "delta_6" 0.584 "NN"
-0.0841287683672938 -0.0720630236731358 0.0213805028532352 0.084576909864285 0.14670321893108 0.269870245039538 0.30881660991426 0.0875013502249148 "delta_6" 0.586 "NN"
-0.085475188343182 -0.0724530392387125 0.0183177279073752 0.0844754352859587 0.14708245759175 0.26804492346433 0.308848073542492 0.0870083090377214 "delta_6" 0.588 "NN"
-0.0867244075945489 -0.0727872722777938 0.0143859724044689 0.0851235280580889 0.147633266442029 0.268258534748788 0.308817136060186 0.086521724141402 "delta_6" 0.59 "NN"
-0.0878764063931206 -0.0739916102486036 0.0110687084511117 0.087013821508069 0.146354680385427 0.270201967690396 0.308723542896791 0.0860422419129655 "delta_6" 0.592 "NN"
-0.088929396472312 -0.073291879087798 0.0116456003058907 0.0864215709404836 0.14617839431936 0.272088474176479 0.308567213153602 0.0855700005357402 "delta_6" 0.594 "NN"
-0.0898866945545154 -0.0745456706422262 0.00783462336768947 0.0864680061072267 0.146014390258166 0.273913325996381 0.308348060789826 0.085105375082962 "delta_6" 0.596 "NN"
-0.0907461504554886 -0.0756940413866323 0.00406260321316965 0.0858944310087161 0.145898194294358 0.275679039669082 0.308067287071634 0.0846489472380093 "delta_6" 0.598 "NN"
-0.0915091473857164 -0.0752269943954308 0.000331780812270588 0.0853210350410819 0.145754539039582 0.275970075246098 0.307725309111516 0.0842009413106237 "delta_6" 0.6 "NN"
-0.092177204485658 -0.0767711334565129 -0.00335484513967022 0.0859684542523056 0.148142053733734 0.274214424223202 0.307322920401512 0.0837619316989419 "delta_6" 0.602 "NN"
-0.0927512019653658 -0.0791843527938357 -0.00372716565209996 0.0841749017731709 0.15166009699616 0.272436102406342 0.306861211469146 0.0833322905119372 "delta_6" 0.604 "NN"
-0.0933844751481664 -0.0814923747150575 -0.0050613026663997 0.0839100776904678 0.150620204597347 0.270637476989721 0.306341332873117 0.0829124362748818 "delta_6" 0.606 "NN"
-0.0940498101398951 -0.0836965336912009 -0.00862619222605943 0.0845946362826735 0.148921546230373 0.268819858229418 0.305978828126016 0.082502616126909 "delta_6" 0.608 "NN"
-0.0946188359960013 -0.0857966588836764 -0.0104556797881323 0.0852801446889777 0.148113384276141 0.26698399867189 0.305976431108283 0.0821029371209776 "delta_6" 0.61 "NN"
-0.0953298830232223 -0.0877924139132643 -0.0114668747454633 0.0859661530980427 0.149083507868551 0.265133224721646 0.305910536873072 0.0817136555450536 "delta_6" 0.612 "NN"
-0.095993829857359 -0.089683811304738 -0.012827666569027 0.0866526765652458 0.150034635993769 0.267011660483102 0.305780362331147 0.0813350110123508 "delta_6" 0.614 "NN"
-0.0965820484792321 -0.0914715452370638 -0.0162272109537543 0.0874353306051916 0.150966887990213 0.26887432463233 0.305586916415611 0.0809672575333122 "delta_6" 0.616 "NN"
-0.0973465870323381 -0.0931558127528507 -0.0143594388293373 0.0885840396837425 0.15188163106165 0.27067444234195 0.305332184152303 0.080610716172952 "delta_6" 0.618 "NN"
-0.0980146477811289 -0.0940853835681372 -0.0158060410816108 0.0897243862793973 0.152777787191571 0.272411105546878 0.305016789259941 0.0802655495397309 "delta_6" 0.62 "NN"
-0.098667416043326 -0.0938689932360497 -0.0190974130357376 0.0898590386907534 0.15365609594532 0.274082647094558 0.304640619998886 0.0799318890682559 "delta_6" 0.622 "NN"
-0.0994418804772861 -0.0953639240215133 -0.022339572326032 0.0900870034960322 0.152641819271747 0.272579543140661 0.304205004740677 0.0796096865743305 "delta_6" 0.624 "NN"
-0.100122043122397 -0.095907161286244 -0.0255336077986336 0.0907753493618826 0.150891627705838 0.270813506456378 0.303711221851917 0.0792988437877735 "delta_6" 0.626 "NN"
-0.100826825866739 -0.0959387642667023 -0.0262870223816835 0.0914614623682537 0.153768579410856 0.269031737724815 0.303159140052044 0.0789994666660177 "delta_6" 0.628 "NN"
-0.101615755449063 -0.0976086238995418 -0.0237700608255678 0.0921475589532044 0.156977180139245 0.267235135489648 0.302551139916036 0.0787117886772878 "delta_6" 0.63 "NN"
-0.102312631895102 -0.0978708405264685 -0.0268651995994837 0.0928340770064904 0.157760652238795 0.265425408501635 0.302473243414082 0.0784354940324868 "delta_6" 0.632 "NN"
-0.103051395045541 -0.0982158135738664 -0.0299131142309447 0.0925213260778129 0.158492343973412 0.263604241253596 0.302366974305835 0.0781709681535606 "delta_6" 0.634 "NN"
-0.103860844603889 -0.0998714542920016 -0.0329103906551466 0.0925269759364633 0.158566096287735 0.263679619616316 0.302197842094778 0.0779181400278083 "delta_6" 0.636 "NN"
-0.104582206047958 -0.0999972573256154 -0.0358581921577649 0.0936093920866323 0.158642339937164 0.265492596454547 0.301966360828029 0.0776765112305834 "delta_6" 0.638 "NN"
-0.105332090333234 -0.100495196083738 -0.0337717709675986 0.0946825812403354 0.157215525945441 0.267239861178188 0.301674194312928 0.0774461966230473 "delta_6" 0.64 "NN"
-0.106167556838931 -0.102134707047328 -0.0326520307698882 0.0957471486809429 0.155450326688761 0.268920352301875 0.30132066028798 0.0772266148300044 "delta_6" 0.642 "NN"
-0.106917866462313 -0.102295971212166 -0.0355209907304485 0.0968008706184584 0.153684755533183 0.270533390699095 0.30090769732977 0.0770178487686068 "delta_6" 0.644 "NN"
-0.10765196986156 -0.102761658275871 -0.0383439812089991 0.09698232083622 0.152833867794638 0.270513570152009 0.300435820991991 0.0768197927957348 "delta_6" 0.646 "NN"
-0.108514694561264 -0.104377941484899 -0.0402434625443177 0.0948921716147314 0.153509694653937 0.268783868832772 0.299906682939433 0.0766323138433906 "delta_6" 0.648 "NN"
-0.109297234353225 -0.104763809169833 -0.0404747657293729 0.0949218625345885 0.154168837154059 0.267039617635711 0.299321479614816 0.0764552239415098 "delta_6" 0.65 "NN"
-0.109998866337168 -0.104984197419343 -0.0386249447891523 0.0959679899680279 0.156704720530528 0.265283121986991 0.298680743622537 0.0762881923861598 "delta_6" 0.652 "NN"
-0.110875818415209 -0.106575066227271 -0.0391899902667743 0.0970060063017835 0.159418434698352 0.263514318884903 0.298322152198973 0.0761306657694741 "delta_6" 0.654 "NN"
-0.111692188790365 -0.107388469730622 -0.0409044459354827 0.0980353681823418 0.15954441007199 0.261733883565688 0.298161423659834 0.0759823351919234 "delta_6" 0.656 "NN"
-0.112433846651355 -0.107330036349977 -0.040957826992308 0.0990555463798526 0.159679584563326 0.260116836116818 0.297935981327269 0.0758429366055612 "delta_6" 0.658 "NN"
-0.113222498074511 -0.108700049378119 -0.0409643397168186 0.100065477167046 0.158953332466309 0.261842569601998 0.297646850047707 0.0757120681654951 "delta_6" 0.66 "NN"
-0.114073245770162 -0.110141303609663 -0.0409254263275298 0.0988749246390784 0.157745980277618 0.263496925136277 0.297295912446849 0.0755896001648896 "delta_6" 0.662 "NN"
-0.114852357382926 -0.110143691948639 -0.0408388126200073 0.101700406944275 0.158283891303754 0.265078309846871 0.296883392173686 0.075475436672093 "delta_6" 0.664 "NN"
-0.115563482759158 -0.11072636810669 -0.0407064420766849 0.103037303260587 0.158806331184706 0.26658738023604 0.296409781389194 0.0753688961772513 "delta_6" 0.666 "NN"
-0.116400503366331 -0.112188635689739 -0.0405272650039543 0.104009212818321 0.15931166292981 0.267939169632514 0.295875840766335 0.0752695237130622 "delta_6" 0.668 "NN"
-0.11721574728831 -0.113051423421947 -0.0403005073904223 0.104971052954013 0.159801124659043 0.266228600174755 0.29528200344361 0.0751768711929893 "delta_6" 0.67 "NN"
-0.117967021255657 -0.113061134157196 -0.0400262601649282 0.105921959513233 0.160277147095172 0.264501261317725 0.294628973198208 0.0750904179342805 "delta_6" 0.672 "NN"
-0.118656173446138 -0.114049927682589 -0.0410174992132174 0.106173030262773 0.160736797052832 0.262758640293673 0.293917690799682 0.075009792557603 "delta_6" 0.674 "NN"
-0.119488457629591 -0.115424145088365 -0.0404488024412428 0.104091026875688 0.161184175204631 0.261001370576195 0.293249361855423 0.0749348541619348 "delta_6" 0.676 "NN"
-0.120276323041091 -0.116083789713437 -0.0389157749080145 0.104938755685549 0.161618953721272 0.259229755670605 0.29298339066462 0.0748652739936715 "delta_6" 0.678 "NN"
-0.121003108715121 -0.11610690190748 -0.0384511601854436 0.105044744047577 0.161773701112112 0.257444722788253 0.292649618981037 0.0748006795084467 "delta_6" 0.68 "NN"
-0.121672083328536 -0.117089695034023 -0.0379388144248149 0.105756535939181 0.162023958940144 0.257578017662052 0.292248562486865 0.07474057643864 "delta_6" 0.682 "NN"
-0.122447762719876 -0.118381622670313 -0.0393932614155081 0.106464661876656 0.162281725139898 0.259063420561989 0.291781015563159 0.0746841559032412 "delta_6" 0.684 "NN"
-0.123208517078161 -0.119185716058455 -0.0391935426389571 0.107167990421808 0.162550302406515 0.260468890468001 0.291246203545853 0.0746312795023334 "delta_6" 0.686 "NN"
-0.123915121654677 -0.119229515016257 -0.0375481611834836 0.108170554242926 0.162825875694896 0.261792524344048 0.29064547821373 0.0745810720233313 "delta_6" 0.688 "NN"
-0.12456708962096 -0.119812522731304 -0.0358500183657601 0.108560220813894 0.163110265532323 0.263033185825321 0.289978996024757 0.0745336608836177 "delta_6" 0.69 "NN"
-0.125237865519849 -0.121029605810858 -0.0346644790586997 0.108490939560096 0.163403179414644 0.262526145904377 0.28924797031237 0.0744887654468965 "delta_6" 0.692 "NN"
-0.125974041813729 -0.122200440014602 -0.0362493083050673 0.109412147955599 0.163702211806268 0.260751036302335 0.288452974137328 0.0744458342953188 "delta_6" 0.694 "NN"
-0.126658997262232 -0.122364101276919 -0.0350543139203532 0.109982429869661 0.164008678569117 0.258956527812936 0.287595521485541 0.0744047281852382 "delta_6" 0.696 "NN"
-0.127292629946577 -0.122378444978493 -0.0336824619817537 0.109809778874829 0.164321116425375 0.25714134381655 0.286675385605421 0.0743647798639021 "delta_6" 0.698 "NN"
-0.127877119724854 -0.123334116554824 -0.032261460519223 0.109898997894786 0.163215297629626 0.255306868773686 0.286107678804747 0.0743253283751319 "delta_6" 0.7 "NN"
-0.128522018272372 -0.12443716024388 -0.0307923334200091 0.110376626642034 0.164960768329768 0.253453410296779 0.28557734415787 0.0742860308425527 "delta_6" 0.702 "NN"
-0.129182841878476 -0.125436557467211 -0.0317141548221471 0.111118503961299 0.165285485686475 0.251966658722844 0.284974770116754 0.0742465633940765 "delta_6" 0.704 "NN"
-0.129797037756585 -0.125473004968883 -0.0341110057051962 0.111854904977902 0.16561199215909 0.253174715375467 0.284299211372904 0.0742068500004832 "delta_6" 0.706 "NN"
-0.130364526887424 -0.125463073100722 -0.0364810781759947 0.111911009967247 0.165941712548466 0.254293562608358 0.283552159148335 0.074166447327249 "delta_6" 0.708 "NN"
-0.130885784171505 -0.126297959124244 -0.0366163775082331 0.112072102071564 0.166272062598348 0.255320469858257 0.282734525119298 0.0741254891055118 "delta_6" 0.71 "NN"
-0.131443715042555 -0.127298663954261 -0.0348579341112802 0.113684788709997 0.166599952990149 0.256256784873284 0.281848096713649 0.0740831483549849 "delta_6" 0.712 "NN"
-0.132032805757145 -0.128259266262175 -0.0330977517745543 0.114561030023862 0.166926160884866 0.256744269506014 0.280894242735404 0.07403903715835 "delta_6" 0.714 "NN"
-0.132577210828127 -0.12843385763746 -0.0313378469094898 0.114436161983409 0.166753865756368 0.254852594820365 0.27987248285327 0.0739925067125445 "delta_6" 0.716 "NN"
-0.133076575691738 -0.128397572547468 -0.0307130449472875 0.115287111913934 0.164706667487539 0.252936433848715 0.278786090437254 0.0739435958365763 "delta_6" 0.718 "NN"
-0.133533354732898 -0.128676846484784 -0.0330726393563869 0.116129705817475 0.162638015209839 0.250998767623855 0.277634463268668 0.0738917614115035 "delta_6" 0.72 "NN"
-0.133952641454886 -0.129581264658883 -0.0345070635119615 0.116965839458527 0.16205348341789 0.249040935935968 0.276606793851934 0.0738371215907595 "delta_6" 0.722 "NN"
-0.134469975429872 -0.13044715601251 -0.0327787526336367 0.117323670167625 0.164691614031879 0.247062425450522 0.275798640023717 0.073779611764327 "delta_6" 0.724 "NN"
-0.13494505200639 -0.131161981659186 -0.0310499832760133 0.118116336506388 0.167255763478289 0.245065042033412 0.274916611163308 0.0737188658952249 "delta_6" 0.726 "NN"
-0.135377489278847 -0.13109810469045 -0.0293229212476028 0.118902096916733 0.169047012390524 0.244913433274264 0.273962493717107 0.0736543464842851 "delta_6" 0.728 "NN"
-0.13576810463381 -0.130990222105981 -0.0275972378445736 0.118717005601843 0.169309269871173 0.245645829638488 0.272936712475216 0.0735854785771045 "delta_6" 0.73 "NN"
-0.136117484238537 -0.131255133865487 -0.028572094356769 0.117701462749963 0.169556614855432 0.246282815848792 0.271842383687292 0.0735121894033648 "delta_6" 0.732 "NN"
-0.13644324171098 -0.132029677571332 -0.0309018272918995 0.116645330803395 0.167799770567014 0.24682439781679 0.270680665900243 0.0734341214112651 "delta_6" 0.734 "NN"
-0.136846348435146 -0.132766787066973 -0.031420341345947 0.118835548047704 0.165634744979378 0.247271140532686 0.269452550894598 0.0733512793068293 "delta_6" 0.736 "NN"
-0.137209438791284 -0.133466242836974 -0.0297237383405888 0.119811136652696 0.164130221694642 0.246134803642361 0.268161100621565 0.073263655252125 "delta_6" 0.738 "NN"
-0.1375324636265 -0.1333373339756 -0.0280290773731229 0.118925951304907 0.164522057578486 0.244083023994753 0.266809044033236 0.0731711577810006 "delta_6" 0.74 "NN"
-0.137814831996004 -0.133158180189168 -0.0263381157216395 0.116552868095315 0.164921863098822 0.242013280506072 0.265397609110803 0.0730734209590951 "delta_6" 0.742 "NN"
-0.138058448591925 -0.132967014992387 -0.0246497380326934 0.114099423033436 0.165326811623151 0.239927123808139 0.263928337816767 0.0729700372976952 "delta_6" 0.744 "NN"
-0.138260918813805 -0.13361844014324 -0.0254334961542079 0.111624248770913 0.165741379488428 0.237825810621893 0.26276311072802 0.0728605531242751 "delta_6" 0.746 "NN"
-0.138526024614576 -0.13423210292662 -0.0277300096209215 0.109130636371809 0.166163279304901 0.235710597824266 0.261583558931197 0.072744798953406 "delta_6" 0.748 "NN"
-0.13877719063514 -0.13480826700085 -0.0290886281424518 0.108136233405817 0.166594248396806 0.233699675279486 0.260338544267182 0.0726227775929771 "delta_6" 0.75 "NN"
-0.138990780405082 -0.135066592087626 -0.027424402027987 0.110720107244715 0.167283012592954 0.234005643676697 0.259030815801555 0.0724944831178029 "delta_6" 0.752 "NN"
-0.139165230071505 -0.134815807701474 -0.0257643310565916 0.111640860867916 0.167484007283743 0.234217999342119 0.25766130234112 0.0723599269184664 "delta_6" 0.754 "NN"
-0.139302224327376 -0.134525590000067 -0.0241080301477941 0.110440443217173 0.167943700618452 0.234338463267146 0.256233474956778 0.0722192552375218 "delta_6" 0.756 "NN"
-0.139400947937664 -0.134320939092806 -0.0224562516623475 0.10919813118668 0.168411087864434 0.234367061464075 0.254749930025794 0.072071696646833 "delta_6" 0.758 "NN"
-0.139462791968083 -0.134815151983446 -0.0213972013811524 0.107911938400872 0.168887365396642 0.234306473992032 0.253213032943181 0.0719171413183691 "delta_6" 0.76 "NN"
-0.139602985140074 -0.135271875627365 -0.0236529611633732 0.106582274548338 0.169372763983242 0.233030140411034 0.251625294974399 0.0717551946821835 "delta_6" 0.762 "NN"
-0.139707280309006 -0.135692309668096 -0.0258741095137081 0.105207410275392 0.169866548785609 0.233570123342144 0.249989790487875 0.0715859121864309 "delta_6" 0.764 "NN"
-0.139775218634111 -0.135885429774291 -0.0258123753910607 0.104161781699637 0.170014880723377 0.233684115162342 0.248308368815655 0.0714092889256053 "delta_6" 0.766 "NN"
-0.139805702663547 -0.135525111950739 -0.0241844221968344 0.103545349286488 0.167790070266192 0.234157805072732 0.246585528555319 0.0712252517959086 "delta_6" 0.768 "NN"
-0.139800103807025 -0.135127673645946 -0.0225611412564143 0.103981417059283 0.165519537839631 0.233548263547762 0.245151061328743 0.0710343830228509 "delta_6" 0.77 "NN"
-0.139759860826595 -0.134693621532718 -0.0225713008585156 0.102210928030059 0.165000165482212 0.233583011523572 0.243664686475304 0.0708358895338365 "delta_6" 0.772 "NN"
-0.139684020935692 -0.134835172859217 -0.0260397364183897 0.101491641670616 0.165537837078845 0.234103548787249 0.242128476302015 0.0706300003722913 "delta_6" 0.774 "NN"
-0.13965028213725 -0.135141315292449 -0.028010248675326 0.100739013516055 0.166080331115824 0.234610902018057 0.240543585020624 0.0704159796890696 "delta_6" 0.776 "NN"
-0.139611432991781 -0.135409869473148 -0.0263982387961403 0.0999514546125342 0.166630124566503 0.232600708275738 0.2389145900237 0.0701938824748647 "delta_6" 0.778 "NN"
-0.139537636605489 -0.135641718009342 -0.0247909645619012 0.0991307906842458 0.167186849904807 0.232859692333835 0.237448857065844 0.0699638176921671 "delta_6" 0.78 "NN"
-0.1394297310164 -0.13540954041761 -0.0251376761076536 0.0982754672039066 0.166645483236304 0.233094215289244 0.237861022095432 0.0697257095829505 "delta_6" 0.782 "NN"
-0.139287097207907 -0.13490923494888 -0.0271881880422901 0.0973871059036842 0.166037338558285 0.232369795307427 0.238254828279081 0.0694798776557077 "delta_6" 0.784 "NN"
-0.13911214861065 -0.134375662896672 -0.0291981726342236 0.0964681106054435 0.165361093517303 0.230977358065306 0.238628541858185 0.0692264451777384 "delta_6" 0.786 "NN"
-0.138902581861638 -0.1338079948429 -0.0290098924341176 0.0962385798387113 0.164650240765258 0.229456153608353 0.238980282654113 0.0689650621685326 "delta_6" 0.788 "NN"
-0.138660389612272 -0.133841784964145 -0.0301881233430104 0.0945734831845497 0.164213901013897 0.227890529154096 0.239310328668 0.0686954809236635 "delta_6" 0.79 "NN"
-0.138475933558739 -0.13396675990181 -0.033657163580926 0.0935198970636291 0.164807633955109 0.22647695709815 0.239616378618907 0.0684177039464229 "delta_6" 0.792 "NN"
-0.13826789458605 -0.134055653276332 -0.0351109539236006 0.0924771409755074 0.16540680850751 0.226021603204395 0.239898558733985 0.0681313793873383 "delta_6" 0.794 "NN"
-0.138027367821674 -0.134108635328284 -0.033516085229177 0.091404565020732 0.166007860738985 0.225876931399288 0.240154654376894 0.0678366616886281 "delta_6" 0.796 "NN"
-0.13775472254379 -0.133836568483643 -0.0319242877015916 0.090305200445441 0.166614425534601 0.225693350685927 0.24038714339588 0.0675341182326149 "delta_6" 0.798 "NN"
-0.137451625928792 -0.133209294925474 -0.0303367840828895 0.0884279092481308 0.16520851893158 0.225470736264102 0.240593227240395 0.0672235441103028 "delta_6" 0.8 "NN"
-0.137117195297979 -0.132550297543639 -0.0287551988137176 0.087668827207652 0.163054519014454 0.225208446096522 0.240772887609021 0.0669053028323518 "delta_6" 0.802 "NN"
-0.136751674825715 -0.131862310606409 -0.0311314384238315 0.0868499266939753 0.163675481377919 0.224904170417655 0.240925740116361 0.0665789313063125 "delta_6" 0.804 "NN"
-0.13635588837486 -0.131381293741241 -0.0346260852763109 0.0856495765058474 0.164299448689077 0.224558930320693 0.241049133452491 0.0662444243612013 "delta_6" 0.806 "NN"
-0.135974830912479 -0.131336478416941 -0.0350488712516536 0.0844279609078731 0.164924524184479 0.224406306934567 0.241144405010078 0.0659013791854904 "delta_6" 0.808 "NN"
-0.135610697726037 -0.131256991928682 -0.0334651660038928 0.0831859530772927 0.165551511007486 0.224813553834957 0.241209847536293 0.0655500870865031 "delta_6" 0.81 "NN"
-0.13521610678771 -0.131143581388987 -0.0339324657959603 0.081923923598332 0.166180097511005 0.225206556576816 0.241245000667236 0.0651906552230922 "delta_6" 0.812 "NN"
-0.134793282771924 -0.130996251690309 -0.0355656280035134 0.0806436478108357 0.164509700549876 0.225583889351231 0.241251246974386 0.064823295389237 "delta_6" 0.814 "NN"
-0.134342468183417 -0.130439702188994 -0.0371542546860586 0.0793485442288453 0.163583444593026 0.22594617628576 0.241227772580279 0.0644486579243717 "delta_6" 0.816 "NN"
-0.133863280179791 -0.129671988809583 -0.038289388916513 0.0790562867095408 0.164217808989546 0.226293728443918 0.241173177880646 0.0640661376689148 "delta_6" 0.818 "NN"
-0.133355334714688 -0.128877632755759 -0.0367079176950075 0.0773816582261055 0.164854307648555 0.22662540857616 0.241137660503326 0.0636760230255727 "delta_6" 0.82 "NN"
-0.132821689534551 -0.128056738022828 -0.0398958178730511 0.0753774432362315 0.165489124584062 0.226938760878847 0.241160591745856 0.0632776767469669 "delta_6" 0.822 "NN"
-0.132260849559012 -0.127320623887876 -0.0430604525848026 0.0740332512921695 0.166123083299144 0.227235372155205 0.241153232624668 0.0628714669604743 "delta_6" 0.824 "NN"
-0.131700232187025 -0.127086228980452 -0.0431489741781442 0.0726775247861853 0.164676321975921 0.227514434513693 0.241118328928122 0.0624572515713855 "delta_6" 0.826 "NN"
-0.131167570887768 -0.126820301272133 -0.0415635872188739 0.0713169982438968 0.164090470197415 0.227776083228106 0.241055603036056 0.0620354484446835 "delta_6" 0.828 "NN"
-0.130609848508225 -0.126524005713792 -0.0399828060578526 0.0699501624996623 0.162599723501752 0.228020789830125 0.24096366126842 0.0616064345993693 "delta_6" 0.83 "NN"
-0.130027513350322 -0.126197407797658 -0.0384052519943703 0.0693895148359763 0.162656400245339 0.227742795704411 0.240843857101313 0.061170408632185 "delta_6" 0.832 "NN"
-0.129419344277752 -0.125788700653744 -0.0391204234846885 0.0697875562278929 0.163255947978942 0.227020647469597 0.240694785528634 0.0607273634989771 "delta_6" 0.834 "NN"
-0.1287879284051 -0.125455044269346 -0.0428311048233214 0.0675471030943708 0.163853742813544 0.226257574981561 0.240515846663301 0.0602768295937921 "delta_6" 0.836 "NN"
-0.129876391135627 -0.12504017053376 -0.0447967385792764 0.0653318968829384 0.16345766397033 0.225451354287805 0.240305574433645 0.0598190508724914 "delta_6" 0.838 "NN"
-0.132540307595112 -0.124597514715809 -0.0432184998198275 0.0631411784600703 0.162301762419492 0.224602559972295 0.240067120082574 0.0593536764454483 "delta_6" 0.84 "NN"
-0.135149127387286 -0.124128203024501 -0.0416443891270286 0.0617403606977769 0.162746262274919 0.22371170413251 0.239797761750091 0.0588812421350069 "delta_6" 0.842 "NN"
-0.137701686798687 -0.123630713252977 -0.0400749947895538 0.0603843156783279 0.16163618994116 0.222778163495845 0.239495699402802 0.0584019597347051 "delta_6" 0.844 "NN"
-0.140200648661771 -0.123108384963757 -0.0402482717874645 0.0600876074825487 0.16091281904463 0.222490935485235 0.239165881397297 0.0579162890497679 "delta_6" 0.846 "NN"
-0.142642488774593 -0.122560663179113 -0.0433267837269524 0.0577000775831467 0.161370228597569 0.22267576348505 0.238804406576983 0.0574244331656257 "delta_6" 0.848 "NN"
-0.145027509481126 -0.121988081457848 -0.0463535521888923 0.0577321663228129 0.160789091544721 0.222843542473746 0.238412520857036 0.0569260968151566 "delta_6" 0.85 "NN"
-0.147360909601711 -0.121392216536207 -0.0447861319319338 0.0583763289316482 0.159033645516291 0.222995506997313 0.23798787526318 0.0564211762058496 "delta_6" 0.852 "NN"
-0.149636587587777 -0.120771965356819 -0.0444165299170883 0.0589968465247727 0.158969320301087 0.223128151457329 0.237531080391575 0.0559095232341317 "delta_6" 0.854 "NN"
-0.151852516250519 -0.120129651171267 -0.0453519027462728 0.0595935239584482 0.159289612287989 0.223245151039907 0.237042726176587 0.0553914908675645 "delta_6" 0.856 "NN"
-0.154010474423025 -0.119465420703482 -0.0462462327201073 0.0601673349385903 0.158251617668146 0.223345440786747 0.236700707404228 0.0548671273409283 "delta_6" 0.858 "NN"
-0.15610969774677 -0.118779985963403 -0.047097539778873 0.0576060520521473 0.156614816639164 0.223427983966712 0.236341954288402 0.054337019945781 "delta_6" 0.86 "NN"
-0.158148070764514 -0.118074445240226 -0.0479091162610155 0.0565736458672748 0.155240738481436 0.223495798815894 0.235956705522006 0.0538014563724094 "delta_6" 0.862 "NN"
-0.160130649620174 -0.117349452064136 -0.0486799309215142 0.057172500109326 0.154967765762583 0.222827264067336 0.235543094617074 0.0532604186286799 "delta_6" 0.864 "NN"
-0.162056527136134 -0.116822125392198 -0.0494096695503717 0.0572141977257765 0.153140990148762 0.221690359418732 0.235100633769532 0.0527138505620713 "delta_6" 0.866 "NN"
-0.163922157874646 -0.115887081241689 -0.0500995694376403 0.0553359567899222 0.151102363046519 0.220513595501052 0.234628091390634 0.0521615582028872 "delta_6" 0.868 "NN"
-0.165726252577942 -0.115062588319524 -0.0507502140015652 0.055180548752126 0.1490345039581 0.2192961543246 0.234125669116817 0.0516035952963041 "delta_6" 0.87 "NN"
-0.167472292659161 -0.114265025007586 -0.0505986586268433 0.0556960722832736 0.148545426235442 0.218037662320192 0.233592796437843 0.0510401323508419 "delta_6" 0.872 "NN"
-0.169159470296349 -0.113880635337683 -0.0513500662553172 0.056173100006436 0.146972318598642 0.217537489694343 0.23302997844079 0.0504715132296381 "delta_6" 0.874 "NN"
-0.170787695222614 -0.112949750676531 -0.0524700922277344 0.0550296411170308 0.145411091570592 0.217616997767984 0.232437961345023 0.0498980792697095 "delta_6" 0.876 "NN"
-0.172357481236896 -0.112007594225948 -0.0529673752781459 0.0535567545997475 0.143860823633273 0.217681683469029 0.231816419105703 0.0493201428964247 "delta_6" 0.878 "NN"
-0.173871775127915 -0.111052729363474 -0.0534280227517395 0.0521064473645669 0.142320939206144 0.217731692104169 0.231165790263504 0.0487378228000097 "delta_6" 0.88 "NN"
-0.175326788480496 -0.110413372634516 -0.0531952096010465 0.0521075690304101 0.14079055902419 0.217766850164787 0.230482305366502 0.0481506901471859 "delta_6" 0.882 "NN"
-0.176721313476629 -0.109485321287151 -0.0516921090800182 0.0526740863029385 0.139269510622283 0.217786356244298 0.229766675912271 0.047558999712191 "delta_6" 0.884 "NN"
-0.178062399205301 -0.108546490817789 -0.0536544602725961 0.0532162235381342 0.137758389087052 0.217788525940393 0.229229817526019 0.0469626213776883 "delta_6" 0.886 "NN"
-0.179341032967426 -0.107597122997872 -0.0549058665634968 0.053736537876812 0.136548921741684 0.217526213941005 0.228680352214931 0.0463618644767889 "delta_6" 0.888 "NN"
-0.180567570071453 -0.106997321528723 -0.055188611949966 0.0542133500393875 0.134917256192037 0.216181764023044 0.22810267467529 0.0457567391872955 "delta_6" 0.89 "NN"
-0.18173988743875 -0.111121554966065 -0.0554365711472973 0.0515071489534089 0.133302021263603 0.214798339288968 0.227499171093509 0.0451479555613258 "delta_6" 0.892 "NN"
-0.182856086200442 -0.115220844131283 -0.0540788320677664 0.0500553848734878 0.131784186580675 0.213376393784576 0.226866446462149 0.0445356667290902 "delta_6" 0.894 "NN"
-0.183915444350783 -0.11929718794657 -0.0526182380746402 0.0502017149015722 0.130306911514484 0.212636991907562 0.226207572952887 0.043919892350817 "delta_6" 0.896 "NN"
-0.184920099352829 -0.123344819260311 -0.0548418946929765 0.0486762420922443 0.128834236600424 0.212694885715736 0.22551693917844 0.0433004407841374 "delta_6" 0.898 "NN"
-0.185870279766853 -0.127366540461434 -0.0560951195274885 0.0483946281124294 0.12736676477309 0.212739218085101 0.224796856276825 0.0426772807145082 "delta_6" 0.9 "NN"
-0.186770369480008 -0.131352670194034 -0.0561791794381098 0.0484123886539625 0.125903542988244 0.212768872810189 0.224046815647461 0.042050391041491 "delta_6" 0.902 "NN"
-0.187765293705947 -0.135302311413513 -0.0562009439371864 0.0483833016280402 0.124443492734294 0.212784027404239 0.223265396299806 0.0414200718162086 "delta_6" 0.904 "NN"
-0.189160790509184 -0.139207450649449 -0.0547866970745952 0.048139627856769 0.122987913427375 0.212785914680617 0.222453602713466 0.0407866823836103 "delta_6" 0.906 "NN"
-0.190497066104226 -0.143066492381277 -0.0533807550422321 0.0481793319622625 0.121535356757978 0.212315247177864 0.221847197524919 0.0401504505549483 "delta_6" 0.908 "NN"
-0.191774897610574 -0.146874722295135 -0.0538511097605354 0.0480041980225099 0.120085822978697 0.210872851713304 0.221229175356381 0.0395117417521693 "delta_6" 0.91 "NN"
-0.192995459616731 -0.150636705049972 -0.0561470567664548 0.0476012133282462 0.118638137704448 0.209392214232953 0.220586013156814 0.0388704838585409 "delta_6" 0.912 "NN"
-0.194160324180207 -0.154345092060892 -0.0560524890752746 0.0449779660718923 0.117193264751782 0.208849959434611 0.219913571637072 0.0382265137989914 "delta_6" 0.914 "NN"
-0.195506053186276 -0.157996565366408 -0.0559307768419643 0.0447121601573021 0.115749659202789 0.208931890762189 0.21921231170691 0.0375797958814526 "delta_6" 0.916 "NN"
-0.197123783460654 -0.161585122268332 -0.0553154106947419 0.0451986290511266 0.114309227869573 0.20900007371441 0.218482764521978 0.036930366104374 "delta_6" 0.918 "NN"
-0.198675353071749 -0.165111065645205 -0.0539733455747733 0.045660502907315 0.112870295946171 0.209057201390026 0.217722432042293 0.036278552965775 "delta_6" 0.92 "NN"
-0.200163107171809 -0.16856668053507 -0.0526426513991666 0.0458367520155456 0.111410103008929 0.209102048261899 0.216934846938248 0.035624592359629 "delta_6" 0.922 "NN"
-0.201583647114563 -0.17195363869175 -0.0536366770773606 0.0452815193283878 0.109853017158923 0.20840054516761 0.216218872966349 0.0349688919232008 "delta_6" 0.924 "NN"
-0.202937710305595 -0.175270526834022 -0.0549239330356903 0.0446685375014051 0.108534070709836 0.206958663502645 0.215638986606397 0.0343115737375309 "delta_6" 0.926 "NN"
-0.204225401830761 -0.178513644009878 -0.0546463680311937 0.0439989341039608 0.107131762711098 0.206284797650627 0.215032450998765 0.0336527293947121 "delta_6" 0.928 "NN"
-0.205785552207517 -0.181678153009422 -0.0543447101500178 0.0432705063718815 0.10570167546388 0.206418924675312 0.214399691843033 0.0329921679634974 "delta_6" 0.93 "NN"
-0.20745513627143 -0.184760646482692 -0.0540202753316621 0.0424722679631998 0.104273794112251 0.206542770968486 0.213740998145008 0.0323296964163803 "delta_6" 0.932 "NN"
-0.209050328394645 -0.187761243238457 -0.0531290692529777 0.0413585064799741 0.102847637479333 0.206653276932844 0.213051992263723 0.031665693202113 "delta_6" 0.934 "NN"
-0.210568542899115 -0.190676435686849 -0.051883042204438 0.0402756752291691 0.101424388951751 0.206374198609881 0.212336981351869 0.0310002489882322 "delta_6" 0.936 "NN"
-0.212008888748012 -0.193507657993674 -0.0506496161550084 0.039222476909939 0.100003916247393 0.205024974134468 0.211802297393777 0.0303337617350132 "delta_6" 0.938 "NN"
-0.213371676591961 -0.194470638382954 -0.0524972195391479 0.0382000887968994 0.0985856081492298 0.204696985222892 0.211301309640599 0.0296665509371624 "delta_6" 0.94 "NN"
-0.214656511420409 -0.194421599277539 -0.0520638796983969 0.037209301717179 0.0971714901354684 0.204882515092463 0.21077755983015 0.0289987350506059 "delta_6" 0.942 "NN"
-0.215864452760966 -0.194331963801616 -0.0516095473768614 0.0362473013996004 0.0957601314004098 0.205056908511488 0.210229824164764 0.0283302107909385 "delta_6" 0.944 "NN"
-0.217138501524653 -0.194201062456094 -0.0511363384627416 0.03530244016831 0.0943522430898096 0.205076952112778 0.209655233712496 0.0276609251654703 "delta_6" 0.946 "NN"
-0.218634688207651 -0.194029636095044 -0.050643094194552 0.0344119466396211 0.0929504404836091 0.203876375350207 0.209226602581132 0.026990904758139 "delta_6" 0.948 "NN"
-0.220043253880834 -0.195633728816856 -0.0501320280499535 0.0335381060484845 0.0915519712292733 0.203494967260874 0.208855996761232 0.0263203490239559 "delta_6" 0.95 "NN"
-0.221361844818048 -0.198200274997633 -0.0496031482440005 0.0326946510675052 0.0901587885267573 0.203706742874521 0.208463720042718 0.0256495351361436 "delta_6" 0.952 "NN"
-0.222592537928016 -0.200667222609589 -0.0488310791385689 0.0318791963628269 0.0887725443383456 0.203909627328355 0.208051335722463 0.0249785769220842 "delta_6" 0.954 "NN"
-0.223733257685495 -0.203033293956333 -0.0477158392411826 0.0307933222689433 0.0873904788522869 0.203606925765397 0.207736702678292 0.024308026599329 "delta_6" 0.956 "NN"
-0.224785793661474 -0.205300487359034 -0.0479130816473892 0.030333811772263 0.0860161568655318 0.202566919808026 0.207514216668674 0.0236376171319838 "delta_6" 0.958 "NN"
-0.22574719825435 -0.205393741045903 -0.0473176029022923 0.0289286380672447 0.0841124787456833 0.202114193616453 0.207272412204432 0.0229677589018631 "delta_6" 0.96 "NN"
-0.226620847140463 -0.20523410487782 -0.0467063867167034 0.0268859165690183 0.0814899518282441 0.202312606976 0.207010860808614 0.0222981244663791 "delta_6" 0.962 "NN"
-0.227406491641409 -0.205021760957238 -0.0460814051541201 0.0264431138462268 0.0788752183117305 0.202498383084562 0.206844851645282 0.0216288547940093 "delta_6" 0.964 "NN"
-0.228099958605931 -0.204755920159862 -0.0454411251809559 0.0252914757957918 0.0771564886190366 0.202464344157981 0.20674223923556 0.0209601551070263 "delta_6" 0.966 "NN"
-0.228918300397477 -0.204443256246081 -0.0447877451966335 0.0231443993814473 0.0759901592435059 0.201590292416332 0.206623769013197 0.0202922788921336 "delta_6" 0.968 "NN"
-0.229793308239371 -0.204080920461969 -0.0441209189349241 0.0214499217472327 0.074830010199914 0.200686875907375 0.206490174470154 0.0196252592699001 "delta_6" 0.97 "NN"
-0.230569930507541 -0.204565549830568 -0.0434421565183347 0.0219452110270369 0.0736753540384972 0.199756144769662 0.206340400408971 0.0189596676659337 "delta_6" 0.972 "NN"
-0.231247424837819 -0.206366621787974 -0.0427502898051737 0.0209274309749006 0.0725249991205831 0.199805960177984 0.206272045562576 0.0182955669889954 "delta_6" 0.974 "NN"
-0.231827112894342 -0.208060919685078 -0.0441928325421541 0.0188685461761648 0.0713772368591161 0.19989848265119 0.206247633805657 0.0176327939450749 "delta_6" 0.976 "NN"
-0.232311561668848 -0.20964804960721 -0.043228073467578 0.0168181013825961 0.0702323275996636 0.199977133118322 0.206208137140658 0.0169714770329806 "delta_6" 0.978 "NN"
-0.232702195339018 -0.211127321149522 -0.0422769842660573 0.0173208822051362 0.0690901513711851 0.200038480812402 0.206150760067027 0.0163115867633706 "delta_6" 0.98 "NN"
-0.23299452309033 -0.212495265377185 -0.0413398523006469 0.0151286146142855 0.067948300537269 0.199786968121195 0.206075320412361 0.015653438757143 "delta_6" 0.982 "NN"
-0.233190847176069 -0.213410349996585 -0.0404169137406792 0.0131511898707835 0.0668078614466754 0.198997333568753 0.205984010913823 0.0149969551623369 "delta_6" 0.984 "NN"
-0.233293041793177 -0.212816880214617 -0.0395070853052784 0.0129292519440094 0.0656668579224113 0.19818326665334 0.20587698847443 0.0143428640268033 "delta_6" 0.986 "NN"
-0.233303603053993 -0.212164141142746 -0.0386114213327557 0.0127300577422886 0.0645262105322781 0.197340167435776 0.205752683376804 0.0136909578769092 "delta_6" 0.988 "NN"
-0.233219783759423 -0.211454192657576 -0.0377305507808862 0.0124040213467251 0.0633842082003704 0.196468936661952 0.205610687581272 0.0130416448108886 "delta_6" 0.99 "NN"
-0.233044083816415 -0.210684955658486 -0.0368633063200771 0.010662359528482 0.0615425038781856 0.195567352758012 0.205481783846403 0.0123947550407889 "delta_6" 0.992 "NN"
-0.232779474661866 -0.209865839116722 -0.0360109421613053 0.0090309723503823 0.0588980046444274 0.194633877627434 0.205416442703843 0.0117503522606766 "delta_6" 0.994 "NN"
-0.232562330441055 -0.208988643349105 -0.03680827604743 0.00780282352455508 0.0562713515297735 0.193836923318315 0.205331554307538 0.0111085547686797 "delta_6" 0.996 "NN"
-0.232381955252877 -0.208054755197519 -0.0376064426181588 0.00830496245050683 0.0537931554162094 0.193644601960244 0.205227546994617 0.0104693799317666 "delta_6" 0.998 "NN"
-0.232105071281468 -0.207065884697034 -0.0367532106313736 0.00878872742008174 0.0528257116171356 0.193431202522642 0.205103779982523 0.00983313687871373 "delta_6" 1 "NN"
-0.231729614366762 -0.207254999744337 -0.0358994470011901 0.00925293165502883 0.0518790348080229 0.193198030896077 0.204961642810533 0.00920019720742301 "delta_6" 1.002 "NN"
-0.231261529925705 -0.207813243369919 -0.0350417682339514 0.00872511240261176 0.0509533186403929 0.192942904189215 0.204800628441449 0.00857061986671584 "delta_6" 1.004 "NN"
-0.230700874462704 -0.20826539956991 -0.0341842469020645 0.00725118237255784 0.0500468456408767 0.192666975685808 0.204618229626078 0.00794439881693607 "delta_6" 1.006 "NN"
-0.230047060778364 -0.208608048150861 -0.0333258946685965 0.0057906172877622 0.0491621862760716 0.192368606580317 0.204413539797192 0.00732184936261049 "delta_6" 1.008 "NN"
-0.229302231974237 -0.208844785521801 -0.0324675263301397 0.0045584070965573 0.0475172578726122 0.192046061361274 0.204184236596224 0.00670276125724505 "delta_6" 1.01 "NN"
-0.22846626759349 -0.20897346176141 -0.0316083828724795 0.00491422984026746 0.0453559132777623 0.191698002335844 0.203930620377857 0.00608727193512376 "delta_6" 1.012 "NN"
-0.2275429814601 -0.208996603823474 -0.0334791107179411 0.00495409287836213 0.04440472865606 0.191323370420526 0.203649772954836 0.00547527764380739 "delta_6" 1.014 "NN"
-0.226532537145469 -0.208915693490975 -0.0335078886184543 0.00517606279893479 0.0438319669345584 0.190922577234055 0.203344617503977 0.00486715353838033 "delta_6" 1.016 "NN"
-0.225437473594466 -0.20773897655567 -0.0355197043153755 0.00541263640274725 0.0432506345401378 0.190205092505186 0.203014739450872 0.00426344343718931 "delta_6" 1.018 "NN"
-0.224255552568053 -0.206253868251445 -0.0373386027520601 0.00339889249890124 0.0425820256002196 0.1892003566477 0.202660114255431 0.00366400312708835 "delta_6" 1.02 "NN"
-0.222991308419199 -0.204716333199337 -0.036649968757991 0.00119515269401305 0.0420468314292693 0.188162488285992 0.202276173009256 0.0030689439113305 "delta_6" 1.022 "NN"
-0.221646914678922 -0.203119849513209 -0.0362164455050368 0.000542204972169058 0.0414642487847005 0.187090624540445 0.201863773531584 0.00247808485655929 "delta_6" 1.024 "NN"
-0.220220140858043 -0.201473332548574 -0.036957722918769 0.000677474366731046 0.0408567520093661 0.18598402228074 0.201421630898679 0.00189172950336016 "delta_6" 1.026 "NN"
-0.218717957980906 -0.199776180755785 -0.0387535024360985 0.00112068622293926 0.0402434902534669 0.184843011800173 0.200945583662433 0.001309781985281 "delta_6" 1.028 "NN"
-0.217138414360495 -0.198031821423135 -0.0400357192340547 0.00157732070449434 0.0396630907446571 0.183667089467025 0.200438011384235 0.000732350993518714 "delta_6" 1.03 "NN"
-0.215603477645201 -0.196239604445163 -0.0393769151592517 0.00196519439975718 0.0390032137120122 0.182457897956795 0.199896867380341 0.000159621122431415 "delta_6" 1.032 "NN"
-0.214046369035887 -0.194395579449175 -0.0396850431393112 0.000112175182968688 0.0383755063656308 0.181215211566711 0.199323665744263 -0.000408334423997212 "delta_6" 1.034 "NN"
-0.212405149000463 -0.192500959702261 -0.0399105356229754 -0.00172294420833441 0.0377429035254913 0.179938425053988 0.198717267032148 -0.000971155277402177 "delta_6" 1.036 "NN"
-0.210686627770303 -0.190845849928907 -0.0393071943883158 -0.00123875132030493 0.0371075835151363 0.178626170885984 0.198076611744332 -0.00152866839152088 "delta_6" 1.038 "NN"
-0.208892502259181 -0.189950764084538 -0.039472809418214 -0.000621206680735065 0.0364693963581038 0.177277118780869 0.197399616736874 -0.00208119578907938 "delta_6" 1.04 "NN"
-0.207022111837732 -0.188959286838448 -0.0396220814947807 5.21795994623542e-06 0.0358282831501957 0.175890656265262 0.196681702210862 -0.00262880419007394 "delta_6" 1.042 "NN"
-0.205078160379343 -0.187871990078755 -0.0399247504569588 -0.000696225846053888 0.0351858257802435 0.174465934999919 0.195924199493084 -0.00317134402786038 "delta_6" 1.044 "NN"
-0.20306044787219 -0.186692893428212 -0.0397078120120687 -0.00174142872864791 0.0347642469700401 0.173003658919077 0.195124099037124 -0.00370872441874003 "delta_6" 1.046 "NN"
-0.20096894008993 -0.185419831339535 -0.039167285556983 -0.00206851600484959 0.0343372091368743 0.171506441858318 0.194285256096583 -0.00424078540295023 "delta_6" 1.048 "NN"
-0.198809363001491 -0.184060363416644 -0.0386348737933588 -0.00133964396980668 0.0332488133217437 0.169971910115994 0.193403966401042 -0.00476753624881592 "delta_6" 1.05 "NN"
-0.196584783813051 -0.182607455719592 -0.039001451336623 -0.00060852850270221 0.0325964696264317 0.168400761647953 0.192482107400299 -0.00528858556298623 "delta_6" 1.052 "NN"
-0.194296054470794 -0.18106686510984 -0.0384816525837993 0.000125276125241269 0.0320133779859566 0.166792576408037 0.191516506239592 -0.00580395660429688 "delta_6" 1.054 "NN"
-0.191940859113203 -0.179438681970447 -0.0380913383717799 -0.000953288374373695 0.0312974459879398 0.165143749232209 0.190524939549192 -0.00631380859598913 "delta_6" 1.056 "NN"
-0.189521617916313 -0.177309147198676 -0.0375923463946902 -0.00194327104597591 0.031049885933143 0.163456749933716 0.189528394761624 -0.00681829762057351 "delta_6" 1.058 "NN"
-0.187038949518746 -0.174827994990942 -0.0380326453840032 -0.0021987181395251 0.0300004030262198 0.16172879842058 0.188483331794678 -0.00731741139523697 "delta_6" 1.06 "NN"
-0.184500418403153 -0.172308386062211 -0.0393324130126611 -0.00378337307690479 0.0295879395001983 0.159960447764448 0.187388728501233 -0.00781112146496036 "delta_6" 1.062 "NN"
-0.181907231823055 -0.169755355998502 -0.041220068236099 -0.00309240782627529 0.0288666675283979 0.158153557642668 0.18624287011154 -0.00829913964305413 "delta_6" 1.064 "NN"
-0.179257100825788 -0.167167215211042 -0.0431431454528388 -0.00231232617601862 0.0280604138309445 0.156309669972057 0.185046925511901 -0.00878128078305606 "delta_6" 1.066 "NN"
-0.176552449034205 -0.164547984482467 -0.0451024671348947 -0.00291177995047276 0.0278393954867914 0.154426223375975 0.183799463617357 -0.00925779061547018 "delta_6" 1.068 "NN"
-0.173789322353922 -0.161891926017452 -0.0470965539260508 -0.00359933761915299 0.0278398839380218 0.152506481647163 0.18249871602806 -0.00972850226114343 "delta_6" 1.07 "NN"
-0.170977662616097 -0.159199996842433 -0.0491225681781295 -0.00368016405465588 0.0267280395795189 0.150967408870156 0.181144947795685 -0.0101934256007849 "delta_6" 1.072 "NN"
-0.168138290013797 -0.156481698579507 -0.0511826284246115 -0.00294631481291285 0.0262851907902542 0.149385089758569 0.179736131214071 -0.0106526500232636 "delta_6" 1.074 "NN"
-0.165319922974622 -0.153735875033277 -0.053276420904989 -0.00222135643547849 0.0258811651938334 0.147762180373843 0.178269809089921 -0.0111066259062733 "delta_6" 1.076 "NN"
-0.162449631024612 -0.150964954047601 -0.0554025059136742 -0.00193989956695473 0.0254905379850858 0.146100316602529 0.17674777674254 -0.0115550273286339 "delta_6" 1.078 "NN"
-0.159526828066624 -0.148167318111068 -0.0575615395346512 -0.00171286283431082 0.02489579717466 0.144398909284152 0.17516559158635 -0.0119978132899391 "delta_6" 1.08 "NN"
-0.15655209448096 -0.145337952738981 -0.0597513860606029 -0.00280578881710936 0.0243042691813413 0.142659680778226 0.173524851687722 -0.012434793245637 "delta_6" 1.082 "NN"
-0.153524329941566 -0.142539651334121 -0.0619717671552049 -0.00359309370068917 0.0245477794678424 0.140878916360433 0.171823420603223 -0.0128659250376223 "delta_6" 1.084 "NN"
-0.150458101625155 -0.140102891193963 -0.0642187782258055 -0.0042601032441324 0.0242779996600035 0.139055808872893 0.170061626262682 -0.0132913984561959 "delta_6" 1.086 "NN"
-0.147348345226751 -0.137598667629612 -0.066491962666805 -0.00554962723625352 0.0237309157228119 0.137189819127934 0.168236777341862 -0.0137115075907956 "delta_6" 1.088 "NN"
-0.144197067840552 -0.135025367666094 -0.068223990818137 -0.0054676095075995 0.0231882133778005 0.135281745349534 0.166349706559256 -0.0141260997363764 "delta_6" 1.09 "NN"
-0.140998852360101 -0.132386731252905 -0.0679049778699459 -0.00523082701627231 0.0226483343879105 0.133335516959144 0.164398978981098 -0.0145353845388643 "delta_6" 1.092 "NN"
-0.137759720070975 -0.129686959263532 -0.0675044272976719 -0.00500050824102338 0.0222204122700391 0.131348465169011 0.162382514522784 -0.0149394405465989 "delta_6" 1.094 "NN"
-0.134484366827083 -0.128838991372091 -0.0678168827008616 -0.00477837755068988 0.0217937661343096 0.129322984241262 0.16030347082658 -0.0153380958066429 "delta_6" 1.096 "NN"
-0.131178037369655 -0.128801862780744 -0.0700028195547553 -0.00456231015739195 0.0215343122447003 0.127258663674796 0.158158841273125 -0.015731364233349 "delta_6" 1.098 "NN"
-0.133017522628444 -0.126739771067532 -0.0722094203882315 -0.00435213469634155 0.0216294994962322 0.125152526623859 0.155949468561753 -0.0161191272126314 "delta_6" 1.1 "NN"
-0.135057099373933 -0.123861740696974 -0.0744330721743782 -0.00545307514512738 0.0211429560079883 0.123005689165595 0.153672534525247 -0.0165015492891395 "delta_6" 1.102 "NN"
-0.137064325220424 -0.121049390574426 -0.0766741100868973 -0.00662577464068403 0.0210225168444034 0.120817661533582 0.151328488576872 -0.0168790829171753 "delta_6" 1.104 "NN"
-0.13903844372417 -0.120757146943634 -0.0786216654000165 -0.00761552153211986 0.021071415174109 0.118592688216892 0.148914577957298 -0.0172515649320331 "delta_6" 1.106 "NN"
-0.14098159596641 -0.122144801846056 -0.0771118793913463 -0.00721667691613226 0.0206332418027526 0.116329473794863 0.146433990790532 -0.0176193269817836 "delta_6" 1.108 "NN"
-0.142890603977015 -0.123517965196796 -0.0755271279299805 -0.00682838976201383 0.0201975992748188 0.114031118437033 0.143886866180851 -0.0179820581228699 "delta_6" 1.11 "NN"
-0.144768534035577 -0.125955526180564 -0.0772568193979928 -0.00645139572390208 0.0197663753887204 0.111693435392769 0.141270616889517 -0.0183401255753558 "delta_6" 1.112 "NN"
-0.146640679123946 -0.128507575308546 -0.0793791154565584 -0.00608603300730537 0.0194568054679232 0.109319494524593 0.138585770589963 -0.0186934176603436 "delta_6" 1.114 "NN"
-0.14866468959514 -0.131032647841782 -0.0791702768609301 -0.00707572396665623 0.019200588311467 0.106907567407806 0.135832870426263 -0.0190421559512892 "delta_6" 1.116 "NN"
-0.150653303957086 -0.133526617692503 -0.0772901001083048 -0.0068643593628207 0.0189445998128067 0.104457914492162 0.133011173069362 -0.0193860674819495 "delta_6" 1.118 "NN"
-0.152603082279969 -0.135988835334168 -0.0754192536854639 -0.00665651291218294 0.0186915688547356 0.101976627281063 0.130118555044329 -0.0197254378420912 "delta_6" 1.12 "NN"
-0.154518136281945 -0.138416419564994 -0.0764547916947238 -0.00741861447203973 0.0184398557126231 0.0994611887081875 0.127157328520746 -0.0200605147337428 "delta_6" 1.122 "NN"
-0.156397207522962 -0.140810730871031 -0.075319906823863 -0.00832959009017253 0.0181209770009512 0.0969123941948418 0.124127582592978 -0.0203917294334478 "delta_6" 1.124 "NN"
-0.158241324184416 -0.143169872485653 -0.0732530889457776 -0.0092276141227059 0.0177562209266369 0.0943300601155284 0.121032130725092 -0.0207190802618416 "delta_6" 1.126 "NN"
-0.160047602186103 -0.145493228067902 -0.0709824583327401 -0.00937991150206263 0.0173956321933765 0.091714462707202 0.117870788704953 -0.0210422490206583 "delta_6" 1.128 "NN"
-0.161819258766532 -0.147224129401124 -0.0700100467405522 -0.00912797268094201 0.0170394206832862 0.0890671521240383 0.114641328318546 -0.0213616184854019 "delta_6" 1.13 "NN"
-0.163553691553975 -0.148534933896665 -0.0683201784816134 -0.00888654584700088 0.0166889846760083 0.0863901324315548 0.111344007302973 -0.0216769000825807 "delta_6" 1.132 "NN"
-0.16525094365066 -0.149830129261506 -0.0653348334106152 -0.00916989326584106 0.0163439243718108 0.0836841191454591 0.107975391914332 -0.0219884955234625 "delta_6" 1.134 "NN"
-0.166912031330007 -0.15111053943766 -0.0626433282751218 -0.0089517071784847 0.0161014573284182 0.0809484796077036 0.104539874194138 -0.0222967778243342 "delta_6" 1.136 "NN"
-0.16853692654648 -0.152376651567147 -0.059879420537698 -0.00873728468379364 0.0159146018886406 0.0781855245209084 0.101040587562453 -0.0226016773920769 "delta_6" 1.138 "NN"
-0.170127607955012 -0.153629507129917 -0.0571802544100479 -0.00852527270703995 0.0157302933961682 0.0749474855954368 0.0974790126203984 -0.0229036641715093 "delta_6" 1.14 "NN"
-0.171682013655019 -0.154870683970236 -0.0537423477711889 -0.00831561564389538 0.015779035346448 0.0713554980915894 0.0938549517389018 -0.0232025345019197 "delta_6" 1.142 "NN"
-0.173202385840669 -0.156099316064438 -0.0512397409915262 -0.00810862737049522 0.0153713290766185 0.0677111088716691 0.0901660522215368 -0.0234986137155725 "delta_6" 1.144 "NN"
-0.174688595080667 -0.157315669799619 -0.0492484575866485 -0.00790332679020422 0.0151966560772965 0.0640173971488651 0.0864143628154483 -0.0237917260206022 "delta_6" 1.146 "NN"
-0.176139093992572 -0.158521740020082 -0.0463009758508188 -0.00920815143798492 0.0149310594331575 0.0602734811779015 0.0825992915362082 -0.0240819172364125 "delta_6" 1.148 "NN"
-0.177554377423447 -0.160036235745997 -0.0433682607977892 -0.0110219743305808 0.0146589595389194 0.0564769024408274 0.0787216598520888 -0.024369614343327 "delta_6" 1.15 "NN"
-0.17893574957917 -0.161943386881513 -0.0436570326871244 -0.0107954862728952 0.0143935038931549 0.0526288107316821 0.0747895486084427 -0.0246548325471577 "delta_6" 1.152 "NN"
-0.180378133947664 -0.163800053127177 -0.0421961622043661 -0.0101942950634131 0.0141335533781977 0.0487297745621478 0.0707963440964137 -0.0249384326854534 "delta_6" 1.154 "NN"
-0.181806577008863 -0.165605088161501 -0.0399454097689054 -0.0100987539814283 0.0138791436350394 0.0447839519984985 0.0667489277175966 -0.0252196733147759 "delta_6" 1.156 "NN"
-0.183194766321097 -0.167359230312403 -0.0377176831714472 -0.0101260974254027 0.0135318555974668 0.0407902327358027 0.0626464567304934 -0.0254992778753126 "delta_6" 1.158 "NN"
-0.18454338987419 -0.169062186349488 -0.0386875582487307 -0.00990727435761696 0.0133857269480259 0.0403021532818284 0.0584886589473359 -0.0257770885613668 "delta_6" 1.16 "NN"
-0.185852405004818 -0.170712154646885 -0.0368744963675645 -0.00968998381702568 0.013147880230069 0.0407002923578498 0.0542751613205832 -0.0260532097869245 "delta_6" 1.162 "NN"
-0.187122945745138 -0.172309282252647 -0.036461026432032 -0.00898006335836943 0.0129162133797236 0.0404272244470681 0.0500100581916088 -0.0263282523056394 "delta_6" 1.164 "NN"
-0.188353033866529 -0.173851850191482 -0.037268933533172 -0.00603229183134024 0.0125132911761963 0.0407753263197694 0.0457387840204779 -0.0266015065078575 "delta_6" 1.166 "NN"
-0.189543467182415 -0.175339548560921 -0.0360371012484948 -0.00358270471652355 0.0124703481831475 0.039408545334281 0.0418385623626329 -0.0268742327564664 "delta_6" 1.168 "NN"
-0.190694938579242 -0.17677081524424 -0.038023079338108 -0.00114385155643104 0.0122564412653782 0.0375292508159024 0.0422000038678294 -0.027145546519078 "delta_6" 1.17 "NN"
-0.191810205383002 -0.178147008755035 -0.0396263397629391 -0.000401133221632266 0.0119263065828757 0.0371621735863865 0.0425504940571659 -0.0274166745298623 "delta_6" 1.172 "NN"
-0.19288711096444 -0.179469460404053 -0.0403912576878296 -0.000551271933343145 0.0116651455606558 0.0373780542475497 0.0428916119032913 -0.0276871884607632 "delta_6" 1.174 "NN"
-0.193927167807902 -0.180735118164353 -0.0411442620977507 -5.41696987443885e-06 0.0122754792158495 0.0375891303428935 0.0432219333517243 -0.027957250525149 "delta_6" 1.176 "NN"
-0.194931981232642 -0.181948467600256 -0.0418873489017393 3.02824264389878e-05 0.0128489884945973 0.037795329651847 0.0435404887284342 -0.0282274419715253 "delta_6" 1.178 "NN"
-0.195899434695565 -0.183105796241127 -0.042619661528267 5.67438728485969e-05 0.0128312229520111 0.0379956236217139 0.0438491126564737 -0.0284973291034935 "delta_6" 1.18 "NN"
-0.196830372552912 -0.184208545021806 -0.0433412829390483 7.44282899965976e-05 0.0124456599172742 0.0381904115534645 0.0441456621417696 -0.0287675624326587 "delta_6" 1.182 "NN"
-0.197724476385549 -0.185253991828868 -0.0464124999399034 -4.97099749742214e-05 0.0124567746855662 0.0383802135674728 0.0444315343479896 -0.0290379649709691 "delta_6" 1.184 "NN"
-0.198581985560114 -0.186242892418498 -0.0496826564554547 -0.000953841439850001 0.0123459486687881 0.0385631733293194 0.044703216855461 -0.0293087114226915 "delta_6" 1.186 "NN"
-0.199406619796942 -0.187177788414187 -0.0529801856110386 -0.00104497471332987 0.0124642069971219 0.0387398160460375 0.0449651026597968 -0.0295805911912583 "delta_6" 1.188 "NN"
-0.200198365515001 -0.188059287474712 -0.0563049020720428 -0.00296589631606481 0.0131541824660109 0.0389982989751476 0.0452133969178076 -0.0298536626030407 "delta_6" 1.19 "NN"
-0.200956336854852 -0.188885387748238 -0.0596545023083568 -0.00359854497929613 0.0131253340451684 0.0420808267518495 0.0454495279925744 -0.0301274384772278 "delta_6" 1.192 "NN"
-0.201681279073718 -0.189659822522596 -0.0628329968413468 -0.00342919271018982 0.013609089237539 0.0438622465810365 0.0462625009666962 -0.0304028146094626 "delta_6" 1.194 "NN"
-0.202372588313254 -0.190381331389216 -0.0636191647186866 -0.00545789816589304 0.013478584700876 0.0455836468114933 0.0498554684127526 -0.0306790660945529 "delta_6" 1.196 "NN"
-0.203030829590751 -0.191047832568267 -0.0643933773866143 -0.0056608290347796 0.013347647234295 0.0467185243679098 0.0534219654250974 -0.0309573833082936 "delta_6" 1.198 "NN"
-0.203656481837214 -0.191662071985543 -0.0662407029739229 -0.00567552931361071 0.013215329098744 0.0499085709856355 0.0569671265563927 -0.0312374765550545 "delta_6" 1.2 "NN"
-0.204251471809607 -0.192221881617012 -0.070216825716011 -0.0054661209210658 0.0132344084341951 0.0530594888545335 0.0604882405799851 -0.0315193722677105 "delta_6" 1.202 "NN"
-0.204815352267779 -0.192731334127845 -0.074221621467349 -0.00577412531999033 0.0149539932599683 0.0561775099193387 0.0639770046384496 -0.0318039689771261 "delta_6" 1.204 "NN"
-0.205349295181057 -0.193190785197168 -0.0782555589631815 -0.00582681796633699 0.0166282751411528 0.0592607359686785 0.0674305726128011 -0.0320907427287825 "delta_6" 1.206 "NN"
-0.205853588333177 -0.193600112105755 -0.0823185660520278 -0.00525426496920911 0.0182582795533524 0.0623039548203024 0.0708483344879727 -0.0323803225204481 "delta_6" 1.208 "NN"
-0.206331688438119 -0.193960978712527 -0.0856106284594218 -0.00499902268441732 0.0192258493727429 0.0653047502151889 0.0742314395156574 -0.0326727894289684 "delta_6" 1.21 "NN"
-0.206777108118263 -0.194273974431607 -0.0864300139139071 -0.00516527659679233 0.0190822000373153 0.0682605411420218 0.0775850561978051 -0.0329677896763748 "delta_6" 1.212 "NN"
-0.207194303462947 -0.194537183720839 -0.090787617990816 -0.00532443617594336 0.0189251689740789 0.0711657145012814 0.0809012515488794 -0.0332665525612872 "delta_6" 1.214 "NN"
-0.207582767236166 -0.194751564710869 -0.0953927875499851 -0.00547771819507348 0.0187544166869353 0.0740302217544144 0.0841798246130425 -0.033567733887833 "delta_6" 1.216 "NN"
-0.208054513292377 -0.195520368377833 -0.100019887639887 -0.00562374338211069 0.0185716873796321 0.07685340857044 0.0874109700694459 -0.0338729812973646 "delta_6" 1.218 "NN"
-0.208515803085126 -0.196441973753001 -0.104670078543052 -0.00576473530276445 0.0183744908634167 0.079628323820514 0.0905949924097653 -0.0341819665017665 "delta_6" 1.22 "NN"
-0.208959018554116 -0.1973547526855 -0.107851729859067 -0.00589941608455402 0.0181654008816219 0.0823544689564928 0.0937375375666165 -0.0344946645233492 "delta_6" 1.222 "NN"
-0.209382299500867 -0.198258066890126 -0.111318685876909 -0.00598951963776428 0.0179426375757908 0.0850279539418448 0.0968397839991337 -0.0348121213225421 "delta_6" 1.224 "NN"
-0.209786368558712 -0.199151655993792 -0.116325209746431 -0.00577350799423693 0.017706843439145 0.0876479528490703 0.0998983229450561 -0.0351334833167981 "delta_6" 1.226 "NN"
-0.210169166774769 -0.200034564651928 -0.121341301302079 -0.00555634565634577 0.0174585033524058 0.0902128891624345 0.102899335634078 -0.0354595903446183 "delta_6" 1.228 "NN"
-0.210532685233394 -0.200905791480011 -0.12636667939688 -0.00558536906909968 0.0172488036852125 0.092730797241829 0.105851903648942 -0.0357898293452591 "delta_6" 1.23 "NN"
-0.210876132952944 -0.201502267795593 -0.129535489093767 -0.00630770516696844 0.017893680255809 0.0951948013032378 0.108745803768979 -0.0361247106161649 "delta_6" 1.232 "NN"
-0.211201644727481 -0.201405553294606 -0.132974637307487 -0.00659127484224842 0.0184826533275695 0.0976040726239646 0.111586317082664 -0.0364649799360501 "delta_6" 1.234 "NN"
-0.211508516325811 -0.201274210670417 -0.138123105521633 -0.00668684648783702 0.0190082907690416 0.099953332335021 0.114378713841024 -0.0368102771024077 "delta_6" 1.236 "NN"
-0.211799925653265 -0.201111976172884 -0.141221803175648 -0.00677892080315601 0.0194748304637566 0.102241466718024 0.117115413285895 -0.0371612785121605 "delta_6" 1.238 "NN"
-0.212071965497058 -0.200917931640119 -0.143162449570128 -0.0068657270710728 0.0198718990123262 0.104467712507932 0.119788615685495 -0.0375180995313389 "delta_6" 1.24 "NN"
-0.21232747180388 -0.200692464962959 -0.145089354069635 -0.0068141241650661 0.0197201125392678 0.106634994753154 0.122398300946355 -0.0378801134877151 "delta_6" 1.242 "NN"
-0.212721054103166 -0.200436077992075 -0.146117102442212 -0.00660660614075959 0.0195614791911937 0.108741531767596 0.124942350991859 -0.0382481558061612 "delta_6" 1.244 "NN"
-0.213140731564081 -0.201188817037228 -0.147362486357699 -0.00639968763007903 0.0193958017165535 0.110784881017302 0.127421318133826 -0.038622208236881 "delta_6" 1.246 "NN"
-0.213543382675652 -0.20205744461927 -0.148686098805531 -0.00619299932275552 0.0192227900545102 0.112761894565175 0.129840350937279 -0.0390020121316191 "delta_6" 1.248 "NN"
-0.213931694510573 -0.202909023340855 -0.149984087508321 -0.00598794347345022 0.0190444455207306 0.114676647684369 0.132195955553376 -0.0393886990606079 "delta_6" 1.25 "NN"
-0.214306730081727 -0.203743698571769 -0.150606856020723 -0.00578406974032764 0.0188576698314338 0.116522134154869 0.134478861656618 -0.0397814100083437 "delta_6" 1.252 "NN"
-0.214667961670161 -0.204561160104265 -0.150530429749293 -0.00558134002995136 0.0186655365978223 0.118299816586978 0.136687453589037 -0.0401816787388684 "delta_6" 1.254 "NN"
-0.215013866871534 -0.205040034591159 -0.152181907466332 -0.00537955303622095 0.0184653786797918 0.120009612840996 0.138822212164908 -0.0405886457032205 "delta_6" 1.256 "NN"
-0.215345504874803 -0.204758987127222 -0.153020035648905 -0.00528275153727231 0.0182587378842195 0.121646081329954 0.140880469462009 -0.0410023656485143 "delta_6" 1.258 "NN"
-0.215662463346378 -0.204459274541888 -0.152564023046484 -0.00556113759893173 0.018044205451909 0.123209085281427 0.142863084541839 -0.0414236364585105 "delta_6" 1.26 "NN"
-0.215963270397144 -0.206766102747439 -0.152597471617914 -0.00584622083236497 0.0178227849760989 0.124700056735792 0.14477537172757 -0.0418515963988924 "delta_6" 1.262 "NN"
-0.216248408346748 -0.209791543380047 -0.153157296378395 -0.00613573000172563 0.017594554542355 0.126114337614699 0.14662377743975 -0.0422872934355853 "delta_6" 1.264 "NN"
-0.21666016500016 -0.213682427610359 -0.153686873704677 -0.00643302658966538 0.0171447120633595 0.127456251790368 0.148390854718408 -0.0427304730565713 "delta_6" 1.266 "NN"
-0.221522522746499 -0.214833940894424 -0.154186222102414 -0.00673549639895366 0.0166384314073111 0.128722787832071 0.150072623078537 -0.0431811532728586 "delta_6" 1.268 "NN"
-0.226393393727541 -0.215398226783848 -0.154656950847108 -0.00681445470570752 0.0161184953424394 0.129908367377722 0.151663643911238 -0.0436403327278167 "delta_6" 1.27 "NN"
-0.231235081802792 -0.217239325727443 -0.155097968449684 -0.00664370865457609 0.0155885132141065 0.131013236558081 0.153166015026275 -0.0441072103408785 "delta_6" 1.272 "NN"
-0.236049857161625 -0.21831996086804 -0.155513588888175 -0.00647448325543387 0.0150457269750963 0.132036388453871 0.154575065537328 -0.0445826941186832 "delta_6" 1.274 "NN"
-0.240829640644487 -0.218691575120662 -0.155901133841615 -0.00630734455390503 0.0144902698300594 0.132977075976999 0.155895091488214 -0.0450662857750367 "delta_6" 1.276 "NN"
-0.245577461415013 -0.219043366170239 -0.156080015293164 -0.00646559772677113 0.0140893412221307 0.133840861378357 0.157123960100956 -0.045557718780757 "delta_6" 1.278 "NN"
-0.250286051511493 -0.222084893845696 -0.155085848752885 -0.00742064690621369 0.0141994705357334 0.134620072264412 0.158255639720339 -0.0460577755740144 "delta_6" 1.28 "NN"
-0.254955043877499 -0.226223778944476 -0.154073107821401 -0.00775916282068001 0.0143269905598765 0.135312397767218 0.159290462454706 -0.0465662038284657 "delta_6" 1.282 "NN"
-0.259585329901341 -0.230327756143829 -0.153042502800974 -0.00776803175113294 0.0144528045473977 0.135910886477813 0.160225423789663 -0.0470840505338608 "delta_6" 1.284 "NN"
-0.264173845378652 -0.23439436119954 -0.1519958361706 -0.00777463369459774 0.0145264793681059 0.136420410070978 0.161055534377683 -0.047610936172726 "delta_6" 1.286 "NN"
-0.268712138254583 -0.238415041595685 -0.153783279005417 -0.00777973024612555 0.0143447282894392 0.136845711770024 0.161783356781273 -0.0481461665604672 "delta_6" 1.288 "NN"
-0.273203535715953 -0.242392552206081 -0.156812123112928 -0.00790252394292212 0.0144874953771267 0.137188907630657 0.162409468729813 -0.0486908708400831 "delta_6" 1.29 "NN"
-0.277643189124629 -0.246327260726604 -0.156588987063983 -0.00797085378029061 0.0146288593894843 0.137443764495075 0.162927355982581 -0.0492446843792212 "delta_6" 1.292 "NN"
-0.282026758646946 -0.250218359387995 -0.155484554030544 -0.00785610397940828 0.0147714746748542 0.137604283060818 0.163334703001973 -0.0498070128894155 "delta_6" 1.294 "NN"
-0.286358483367538 -0.254069121261784 -0.154368211737671 -0.00880662288381084 0.0147097659105131 0.137661373638398 0.163633059160538 -0.0503791091450783 "delta_6" 1.296 "NN"
-0.290631193404138 -0.257876907986161 -0.153243341325662 -0.00911157691701292 0.0146361224777778 0.137620152282923 0.163831995183817 -0.0509601565745917 "delta_6" 1.298 "NN"
-0.294844906556755 -0.261637060934205 -0.152111568112403 -0.00941812123603569 0.0147318398698522 0.137485445882821 0.163935767607358 -0.0515511655667544 "delta_6" 1.3 "NN"
-0.298993181209756 -0.265349232998076 -0.150974057236538 -0.00972636290503348 0.014827419518651 0.137260396778289 0.163930225966121 -0.0521517499805809 "delta_6" 1.302 "NN"
-0.303072631564616 -0.269014265966864 -0.149831871285338 -0.00992980923300979 0.0149228377147926 0.136945101391511 0.1638058881535 -0.0527616083861735 "delta_6" 1.304 "NN"
-0.307088410146346 -0.272637625428584 -0.149397604671131 -0.0101671184616065 0.0150187825132515 0.136528503994966 0.163567639591829 -0.053381644844276 "delta_6" 1.306 "NN"
-0.3110325980462 -0.276214770568586 -0.149560386296602 -0.01011947127355 0.0151130774546712 0.136005420963226 0.16321887601688 -0.0540108764599691 "delta_6" 1.308 "NN"
-0.314907971001701 -0.279744028772829 -0.149702568729243 -0.0100742927402224 0.0152263090581296 0.135376094761134 0.162752569394483 -0.0546501840764138 "delta_6" 1.31 "NN"
-0.318707972235989 -0.283219492567757 -0.150500690861498 -0.0100335111853613 0.0148885203708898 0.134648899059738 0.162168910895388 -0.0552988572594666 "delta_6" 1.312 "NN"
-0.322425118222526 -0.286644020888299 -0.153376274730335 -0.00999551793434383 0.0144337331935485 0.133823879516175 0.161460769072357 -0.0559569544889995 "delta_6" 1.314 "NN"
-0.326067594619325 -0.290021275504389 -0.153232897776 -0.00996301661408272 0.0145848944185688 0.132896432726018 0.160623519806868 -0.056625551177644 "delta_6" 1.316 "NN"
-0.329627066509242 -0.2933508049927 -0.152140201024828 -0.00993365343127506 0.014732211892193 0.131864935617807 0.159668521821965 -0.0573036212686464 "delta_6" 1.318 "NN"
-0.333107490029712 -0.296628097409721 -0.151052069924743 -0.0103561274266198 0.0148766897403027 0.130723489551287 0.158592635419527 -0.0579922861616143 "delta_6" 1.32 "NN"
-0.336504610036595 -0.299851338243762 -0.15014217993295 -0.0109798671256293 0.01501876414036 0.129473092742024 0.157395348303673 -0.0586909324958334 "delta_6" 1.322 "NN"
-0.339811805734853 -0.303016563957703 -0.150146197077587 -0.0117131541853763 0.0147210146904364 0.128117909196034 0.15607639139497 -0.0593987939915928 "delta_6" 1.324 "NN"
-0.343029391253211 -0.306131167153427 -0.150129845607533 -0.0122421665686075 0.0147205620177113 0.126659522814089 0.15461761901842 -0.0601170636283303 "delta_6" 1.326 "NN"
-0.346156825666582 -0.309189971670743 -0.150094199621016 -0.0128806159410627 0.0139491084684191 0.125094831964847 0.153025601959419 -0.0608445050424621 "delta_6" 1.328 "NN"
-0.349196692948343 -0.312198304308404 -0.150037254666534 -0.0130171601598624 0.0138791081697071 0.123419864182131 0.151299486235291 -0.0615823266420162 "delta_6" 1.33 "NN"
-0.352145446535538 -0.315149583477675 -0.149962790690972 -0.0130701923119506 0.0135027032857733 0.121627416336754 0.149449218785725 -0.0623300734417583 "delta_6" 1.332 "NN"
-0.354994363003199 -0.318036998537544 -0.149868343680932 -0.0132041408144853 0.0135578140337226 0.119726727690995 0.147471266295978 -0.0630874279841377 "delta_6" 1.334 "NN"
-0.357751889140174 -0.320865762207968 -0.149754980824475 -0.0131885077174821 0.0136120199085181 0.117715579379489 0.145360065802364 -0.0638553577201775 "delta_6" 1.336 "NN"
-0.360410937941775 -0.323638206102428 -0.149622174511666 -0.013254817108059 0.0136645232495625 0.115598102224422 0.143111839389516 -0.0646329440202035 "delta_6" 1.338 "NN"
-0.362970163335115 -0.326353540912953 -0.150665560230647 -0.0133251054000176 0.0127971451434534 0.11337243104709 0.140718297808986 -0.0654198744059631 "delta_6" 1.34 "NN"
-0.365437512874513 -0.329010812783269 -0.152656209392055 -0.0137524446710187 0.0125631541003436 0.111030227830753 0.138188768553588 -0.0662168303281353 "delta_6" 1.342 "NN"
-0.367803069317373 -0.331604180988922 -0.151734456248942 -0.0145128213220428 0.0119537774007631 0.108569524834984 0.1355232015949 -0.0670228549673753 "delta_6" 1.344 "NN"
-0.370067755477884 -0.334130449322967 -0.150825187819784 -0.0152777282869082 0.0119901820697386 0.10599549022952 0.132721564062304 -0.0678389776761069 "delta_6" 1.346 "NN"
-0.372228944368532 -0.336044673712781 -0.149923390163623 -0.0160474258868282 0.0120248373203926 0.103309849305841 0.129785889952846 -0.068664572658264 "delta_6" 1.348 "NN"
-0.374289401728531 -0.337766519127225 -0.149033329375844 -0.0168199511300112 0.012055692250468 0.100516164883227 0.126705992123978 -0.0694993523645116 "delta_6" 1.35 "NN"
-0.376248813842146 -0.339398190854244 -0.148156305798293 -0.0172563652827334 0.0117134381899042 0.0976089138971337 0.123477359027808 -0.0703442445586822 "delta_6" 1.352 "NN"
-0.378111620829668 -0.34094242828388 -0.147858558819024 -0.0174196415542424 0.0111292436942716 0.0945863620024641 0.120108949372554 -0.0711981145283991 "delta_6" 1.354 "NN"
-0.37987128102119 -0.342400759467774 -0.147552807901994 -0.0180138992233796 0.0102907814927271 0.0914431900789494 0.116600525433657 -0.0720617770226013 "delta_6" 1.356 "NN"
-0.381523241386112 -0.343769209669738 -0.147225750753045 -0.0199435742676632 0.010006886036053 0.0881869851860717 0.112953382529432 -0.072934167909288 "delta_6" 1.358 "NN"
-0.383071828268264 -0.345045537321834 -0.146880197174451 -0.0207313959760992 0.00850343875907156 0.0841187248807267 0.109164150138012 -0.0738150785780236 "delta_6" 1.36 "NN"
-0.384523071969717 -0.3462304379838 -0.147777403803639 -0.0213637963148681 0.0085603494191292 0.079768116869662 0.10522497534057 -0.0747055734897138 "delta_6" 1.362 "NN"
-0.385873154095 -0.347327152828473 -0.151667983419353 -0.021616797640385 0.00861157127292134 0.0752768295316724 0.101137435089678 -0.0756042720358935 "delta_6" 1.364 "NN"
-0.387124675661315 -0.348338107228043 -0.155608027298494 -0.0218742330858595 0.00865810117683741 0.0706419911587735 0.0969084462713061 -0.0765125743490257 "delta_6" 1.366 "NN"
-0.388270515377817 -0.349259444435578 -0.156999497148409 -0.0221374052434977 0.00809264726553105 0.0658621291158341 0.0925369732372534 -0.0774293623089679 "delta_6" 1.368 "NN"
-0.389310847189912 -0.350093900188298 -0.156282487120777 -0.0224028250641206 0.00750166754262249 0.0609338319804671 0.0880241083215241 -0.0783543161353915 "delta_6" 1.37 "NN"
-0.390255932588804 -0.350836927405441 -0.155572601960939 -0.0226727329826399 0.00686292771638886 0.0558508821809771 0.0833659192829557 -0.0792882648520781 "delta_6" 1.372 "NN"
-0.391102048372097 -0.351491258194075 -0.154869602473001 -0.0256455746535575 0.00526435500754352 0.0506210981030124 0.0785608231267538 -0.0802295041290613 "delta_6" 1.374 "NN"
-0.391852637302753 -0.352060538296489 -0.154175091653636 -0.0263480124405292 0.00514099772761933 0.0452489705931498 0.0736027446270739 -0.081179436764643 "delta_6" 1.376 "NN"
-0.392505433505819 -0.352545159087211 -0.153489306329502 -0.0267031874883021 0.00494334630632098 0.0397346745495293 0.0685022077126507 -0.0821369622685653 "delta_6" 1.378 "NN"
-0.393055850697841 -0.352943701107316 -0.152813171757345 -0.0270622619359963 0.00430289661667738 0.0340769428505689 0.0632603775209675 -0.0831019420899451 "delta_6" 1.38 "NN"
-0.393511709047864 -0.353256299884543 -0.152148222663428 -0.0295367515056287 0.00366216175650536 0.0282693062834483 0.0578779297213834 -0.0840753697361811 "delta_6" 1.382 "NN"
-0.393872568052981 -0.353480755246158 -0.156575293807633 -0.030344243645643 0.00247125614749844 0.0223144448153616 0.0523517126550304 -0.0850555966677336 "delta_6" 1.384 "NN"
-0.394144877189413 -0.353623137965043 -0.157341247487906 -0.0308973361597048 0.00151970555669989 0.0188164381439418 0.0466782715619347 -0.0860435368369405 "delta_6" 1.386 "NN"
-0.394324919776272 -0.353684565077192 -0.156668129846833 -0.0319591884082824 0.00146901989204395 0.0188124392131536 0.0408557838773214 -0.0870389430085368 "delta_6" 1.388 "NN"
-0.394413133665316 -0.354096930347007 -0.155974394979108 -0.0324229175332071 0.000632509847938834 0.018802587828233 0.0348927828493091 -0.0880404759427657 "delta_6" 1.39 "NN"
-0.394406215737722 -0.355590916026059 -0.155262064053254 -0.0325044212882268 -0.00026864168408669 0.0184178595204015 0.0289607852538234 -0.0890492764415227 "delta_6" 1.392 "NN"
-0.39431222116785 -0.3570313649667 -0.154531978612578 -0.0327127798231379 -0.00146612603661112 0.0180770029650695 0.0229924177773229 -0.0900639932635414 "delta_6" 1.394 "NN"
-0.394248255663332 -0.358412536922894 -0.153784630331084 -0.0353973933231934 -0.00287299274210295 0.0168940245207088 0.0187433737240306 -0.0910850042534904 "delta_6" 1.396 "NN"
-0.394226799682644 -0.359735892242643 -0.158567556033047 -0.0359938621315048 -0.00320008955225182 0.0160543348338501 0.0187133372366183 -0.0921128430666175 "delta_6" 1.398 "NN"
-0.394122944557319 -0.361005082499008 -0.162045305803489 -0.0367981750878513 -0.0046811109593935 0.016017136107312 0.0186777235779749 -0.0931461706408737 "delta_6" 1.4 "NN"
-0.393941685291638 -0.362225627144955 -0.161412259247321 -0.0376017587733116 -0.00541742746719232 0.0159740251726759 0.0186367420429624 -0.0941859808501449 "delta_6" 1.402 "NN"
-0.393690275489821 -0.363396054849372 -0.160780106339713 -0.0390700742841064 -0.00882432902630992 0.0159258551977609 0.018589107029051 -0.0952309506612384 "delta_6" 1.404 "NN"
-0.393364643468319 -0.364517917077394 -0.160149065046568 -0.0400866160485998 -0.00975273112638686 0.0158701554770709 0.0185369889144833 -0.0962806944502909 "delta_6" 1.406 "NN"
-0.392966081556355 -0.365580052464176 -0.159520275580973 -0.0436605014929496 -0.00978286008245366 0.0158087836219679 0.0184788326586446 -0.0973359711283221 "delta_6" 1.408 "NN"
-0.392489193891503 -0.366587646655403 -0.162575673402949 -0.0435382312270758 -0.00981483359956015 0.0157406398716023 0.0184148751999842 -0.0983953676818582 "delta_6" 1.41 "NN"
-0.39194012182981 -0.367545953641584 -0.161626196279986 -0.0485755972145476 -0.00985015127731459 0.0156665915485021 0.0183467878281461 -0.0994602234682705 "delta_6" 1.412 "NN"
-0.39132510801997 -0.366942958073271 -0.160661799161511 -0.0552218231507342 -0.0101218375630141 0.0155869155389458 0.01827231176594 -0.100529369048287 "delta_6" 1.414 "NN"
-0.390649016592621 -0.365841711085979 -0.159680557079812 -0.059897244718254 -0.0110042801847957 0.0155014249002616 0.0181921723081343 -0.1016025552942 "delta_6" 1.416 "NN"
-0.389909256215334 -0.364674504078482 -0.165616505769475 -0.0656668562828893 -0.011639264224682 0.0154091112329603 0.0181060111968701 -0.102680125535059 "delta_6" 1.418 "NN"
-0.389103409487143 -0.363440500856408 -0.165986787247181 -0.0709262575301075 -0.0116730722467439 0.0153110057036828 0.0180132190983503 -0.103760709589861 "delta_6" 1.42 "NN"
-0.388229564572891 -0.362136352116242 -0.166206356877683 -0.0774110571775708 -0.0117088008923008 0.0152062519507153 0.0179160734699718 -0.104844762941837 "delta_6" 1.422 "NN"
-0.387297731453787 -0.360764363984149 -0.166426489873625 -0.0817135598100203 -0.0117474810436433 0.015094795783988 0.0178126453377754 -0.105932144151263 "delta_6" 1.424 "NN"
-0.386310835311184 -0.361137623621251 -0.166740447342574 -0.0894206703267661 -0.012191442291373 0.0149780116164604 0.0177040850421126 -0.107022043161821 "delta_6" 1.426 "NN"
-0.385283567977022 -0.362460934372849 -0.16599844014831 -0.0944396582326679 -0.0129648870360368 0.0148542692452746 0.0175906883310907 -0.108115368605731 "delta_6" 1.428 "NN"
-0.38461179843282 -0.363747459607567 -0.167061437139488 -0.0996350110925945 -0.0131391060275579 0.0147252618410427 0.0174701082212286 -0.109210379834674 "delta_6" 1.43 "NN"
-0.383890911840685 -0.364997888888551 -0.16726831067576 -0.0998717869095924 -0.0131748170544927 0.0145899262740805 0.0173446272823576 -0.110308025672762 "delta_6" 1.432 "NN"
-0.38312691612882 -0.366205648202195 -0.16898263416145 -0.100136396882088 -0.0132118625346781 0.0144493306952779 0.0172122119715179 -0.111407479505908 "delta_6" 1.434 "NN"
-0.382320830622759 -0.365290880020152 -0.170937893848003 -0.100428111237502 -0.0136077409883421 0.0143016677459387 0.0170743572410919 -0.11250811768305 "delta_6" 1.436 "NN"
-0.38147107355567 -0.363541002631983 -0.171735830509482 -0.100748687567533 -0.0142524121512654 0.0141479397490121 0.0169310294528721 -0.113610532156281 "delta_6" 1.438 "NN"
-0.380575846254146 -0.361734761459635 -0.170836928505363 -0.101092455854221 -0.0148904074795801 0.0139874435986218 0.0167831073945025 -0.11471370055327 "delta_6" 1.44 "NN"
-0.379634852030708 -0.362495954445186 -0.17438047370483 -0.10146257326131 -0.0155211958482842 0.013821348736863 0.0166286867915022 -0.1158172475834 "delta_6" 1.442 "NN"
-0.37910241671955 -0.36438069473346 -0.175003392632755 -0.101854029763371 -0.0161449543498902 0.0136499143162127 0.0164693983996119 -0.116921946039004 "delta_6" 1.444 "NN"
-0.37866454344605 -0.366240492512424 -0.174121988921572 -0.101087416554761 -0.0166174535958477 0.013472522208426 0.0163042091217374 -0.118026233430484 "delta_6" 1.446 "NN"
-0.378193814498809 -0.364751928260476 -0.174760219806531 -0.100662833177513 -0.0168524147523136 0.013289226725302 0.016132502504562 -0.11913103637674 "delta_6" 1.448 "NN"
-0.377688555981048 -0.363056736326147 -0.174422008565446 -0.100566810443604 -0.0170777323693161 0.0131012314558406 0.0159548218378436 -0.120235409442094 "delta_6" 1.45 "NN"
-0.377501884210596 -0.365751733126313 -0.18145130665737 -0.0996402401756749 -0.0172952528388093 0.0129056473086337 0.0157727252164676 -0.121338800314067 "delta_6" 1.452 "NN"
-0.377624064108155 -0.367494538380321 -0.18912571469255 -0.0986769564341472 -0.0175029680166434 0.0127047081443157 0.0155849749789976 -0.122441726459286 "delta_6" 1.454 "NN"
-0.377721093873415 -0.365868052703606 -0.194581195682275 -0.0976695272581711 -0.0177012141056211 0.0124977877604414 0.0153922100409496 -0.123542600091415 "delta_6" 1.456 "NN"
-0.37826860717583 -0.368828771293514 -0.19431990363908 -0.0966246231609702 -0.0180287777630941 0.0123095389679376 0.0151942040811325 -0.124642207941636 "delta_6" 1.458 "NN"
-0.379098049282117 -0.369661994255281 -0.200112358902641 -0.0955451306453625 -0.0184728812804237 0.0121250921538234 0.0149904615880954 -0.125740271110185 "delta_6" 1.46 "NN"
-0.380247983728902 -0.371434110010333 -0.206984866464719 -0.0944377471668929 -0.0189077464202776 0.0119366572988246 0.0147813253086265 -0.126835721426128 "delta_6" 1.462 "NN"
-0.381902604068391 -0.373380994313306 -0.213888241194057 -0.0933013322569627 -0.0193323362602129 0.0117437835482431 0.0145661684601656 -0.127929794216427 "delta_6" 1.464 "NN"
-0.384059206486126 -0.376414825088293 -0.217331023536859 -0.0921393052889465 -0.0197501275319547 0.0115457694212421 0.0143467588372054 -0.12902040200263 "delta_6" 1.466 "NN"
-0.386592645087735 -0.377825404240063 -0.216509393992855 -0.0909496318978693 -0.0201564792296863 0.0113440469966368 0.0141224454867664 -0.130108322663896 "delta_6" 1.468 "NN"
-0.39004734102416 -0.382953144842022 -0.216971139492041 -0.0897400827694703 -0.0202919063082637 0.011136979082972 0.01389245223792 -0.131193208896809 "delta_6" 1.47 "NN"
-0.393960355074841 -0.38593640127688 -0.22283894878885 -0.0884989046822016 -0.020266304981332 0.0109260634226968 0.0136579042597109 -0.132273606006228 "delta_6" 1.472 "NN"
-0.398413816517138 -0.38989563601509 -0.228718977428788 -0.0872416891958476 -0.0202322025490081 0.0107097450068313 0.0134184902010498 -0.133350689617614 "delta_6" 1.474 "NN"
-0.403775958974946 -0.396428757227955 -0.234475634374216 -0.0859666752610027 -0.0201852480763175 0.0104900155018751 0.0131731468800947 -0.134422942780804 "delta_6" 1.476 "NN"
-0.409484763217513 -0.399257563775624 -0.233029676526583 -0.0846821287443618 -0.0201297424621706 0.0102664656762245 0.012923874716165 -0.135491277648732 "delta_6" 1.478 "NN"
-0.415875941735349 -0.407282563693594 -0.231555861729786 -0.0833871264369117 -0.02012973908127 0.0100392656324103 0.0126692306936311 -0.136555280338788 "delta_6" 1.48 "NN"
-0.422643323577435 -0.410845032815508 -0.230055110431775 -0.0820820464714123 -0.0203371759696233 0.00980678062130769 0.012409894636527 -0.137613584540991 "delta_6" 1.482 "NN"
-0.429937737629845 -0.420354449855152 -0.231393822405181 -0.0807747672054528 -0.0205353139753032 0.00957037253143922 0.0121470247292464 -0.138667287855981 "delta_6" 1.484 "NN"
-0.437259192773966 -0.424844825603091 -0.236087922837765 -0.0794596863864925 -0.0207225785547771 0.00932920341456978 0.0118793927054091 -0.13971458856937 "delta_6" 1.486 "NN"
-0.445365101626807 -0.431852550865596 -0.240776280551849 -0.0781427344212577 -0.0208988370592492 0.00908349944419051 0.0116127322005641 -0.140756108118156 "delta_6" 1.488 "NN"
-0.453443376917036 -0.441429236840143 -0.24141359808039 -0.076828551822361 -0.0210648730011862 0.00883502447226248 0.0113417280705399 -0.141791536287709 "delta_6" 1.49 "NN"
-0.461490771106256 -0.446734521057122 -0.239370419175669 -0.0755782416239463 -0.0208968737193854 0.00858282952098066 0.011066247067627 -0.142819603594294 "delta_6" 1.492 "NN"
-0.470098872056527 -0.452014727364227 -0.237301983735433 -0.074338516650527 -0.0206017985680197 0.00832688866610576 0.0107867218909617 -0.143841454112797 "delta_6" 1.494 "NN"
-0.478812018356134 -0.461495343837742 -0.235211332994969 -0.0730915122004958 -0.0202968926542639 0.00806774140909505 0.0105032082645371 -0.144856578277178 "delta_6" 1.496 "NN"
-0.487482616009026 -0.471443679238449 -0.233098429658257 -0.0718667540041752 -0.020300415074431 0.0078041680959563 0.0102161001929408 -0.14586400567971 "delta_6" 1.498 "NN"
-0.496111721421222 -0.478697100020434 -0.230976178885155 -0.0724386276353484 -0.020626957759761 0.0075363490055198 0.00992517628703915 -0.146864316561186 "delta_6" 1.5 "NN"
-0.504690646579506 -0.4848366377232 -0.23435970847874 -0.0730001500055711 -0.0209544204796026 0.00726484221500945 0.00963031501971323 -0.147855841953624 "delta_6" 1.502 "NN"
-0.513554628926223 -0.490947365178081 -0.23777960655596 -0.0735521428382921 -0.0211644718584234 0.00699021961483537 0.00933085799472388 -0.148839248990798 "delta_6" 1.504 "NN"
-0.522600909144077 -0.497213595545661 -0.239128950400215 -0.0740931773355276 -0.0206508134700853 0.00671289488801885 0.00902835909465027 -0.149814387867703 "delta_6" 1.506 "NN"
-0.531577173159591 -0.506881277984367 -0.236672395407775 -0.0746239330198017 -0.0201265800333963 0.00643169313744962 0.00872220739526963 -0.150779840277946 "delta_6" 1.508 "NN"
-0.540491166174619 -0.516474150715684 -0.23420849639029 -0.0751451603590135 -0.0195923796919415 0.00614766558315205 0.00841219421761386 -0.151737142950353 "delta_6" 1.51 "NN"
-0.549328870019306 -0.525979721534776 -0.23172964466591 -0.0750713289780061 -0.0191188677844464 0.00586039407430872 0.00809973613916204 -0.152684420973648 "delta_6" 1.512 "NN"
-0.558090831230668 -0.535402622012994 -0.22924237708199 -0.075602996189772 -0.0190137310421333 0.00556929180072419 0.00778406029657452 -0.153622748669286 "delta_6" 1.514 "NN"
-0.566777799410639 -0.542558873991527 -0.226754950229835 -0.0761216707465584 -0.0188984426354208 0.00527548266955535 0.00746554224580054 -0.154551365017757 "delta_6" 1.516 "NN"
-0.575378806297108 -0.54925815425244 -0.224263482361754 -0.0766304282834721 -0.0187730029204374 0.004978256452568 0.00714356369739411 -0.155469007156052 "delta_6" 1.518 "NN"
-0.583892623436042 -0.555906188237875 -0.22177697456984 -0.0771271953612988 -0.0186360646953635 0.00467935859572244 0.00681748844805052 -0.156376582496605 "delta_6" 1.52 "NN"
-0.592320107093393 -0.562505351735864 -0.219284409022062 -0.077611946735193 -0.0186898666289839 0.00437752282266413 0.00648896501280838 -0.1572727223254 "delta_6" 1.522 "NN"
-0.600651753431076 -0.569049064745385 -0.218720571632903 -0.0779726803946714 -0.01832851156503 0.00407335871559567 0.00615854145453754 -0.158158080249354 "delta_6" 1.524 "NN"
-0.609095569070209 -0.575541818637001 -0.221030144860653 -0.0778054653391381 -0.0181589106809755 0.00376601385516884 0.00582469495243809 -0.15903271013727 "delta_6" 1.526 "NN"
-0.617564136929674 -0.581975162402744 -0.223355287698292 -0.0782030811278216 -0.0179781675545482 0.00345533923375396 0.00548895780149106 -0.159895249128675 "delta_6" 1.528 "NN"
-0.625916300391639 -0.588355933168513 -0.222960868473195 -0.0785900057025072 -0.0177868916444227 0.00314260199326744 0.00515138745945554 -0.160746713539409 "delta_6" 1.53 "NN"
-0.634150552009163 -0.595081382978782 -0.220394462186019 -0.0789664311693843 -0.017584941006581 0.00282793120947744 0.00481068575615828 -0.161585319739795 "delta_6" 1.532 "NN"
-0.642266391517936 -0.603254905326421 -0.217836194153741 -0.0793338678540415 -0.0173720183407609 0.00251212380286658 0.00446764557264356 -0.162412408493223 "delta_6" 1.534 "NN"
-0.650265529549447 -0.611293216756772 -0.215290419358757 -0.0796896407703792 -0.0171492207112189 0.00219285796081314 0.00412209933566299 -0.163227033972408 "delta_6" 1.536 "NN"
-0.658135241997056 -0.619185906438129 -0.212759113238577 -0.07947215034695 -0.0169156684007498 0.00187185628684516 0.00377516318073168 -0.164027881893631 "delta_6" 1.538 "NN"
-0.665884609640014 -0.62694262862841 -0.210244329412618 -0.0796511467109864 -0.0170270801697481 0.00151101667827636 0.0034272167108983 -0.164815868821159 "delta_6" 1.54 "NN"
-0.673501602799228 -0.634557393636261 -0.20774486182209 -0.0800356916397073 -0.017156455497232 0.00114987912790621 0.00307718782625022 -0.165590998541959 "delta_6" 1.542 "NN"
-0.680981654346186 -0.642025520080836 -0.205256244729998 -0.0804071487265401 -0.0172862880890093 0.000787485138511457 0.00272529453757397 -0.166351969756779 "delta_6" 1.544 "NN"
-0.688324965183659 -0.649352197458946 -0.202781685917761 -0.0807666984354558 -0.0174159388310142 0.000424405657484805 0.00237244891990751 -0.167100275928085 "delta_6" 1.546 "NN"
-0.695528892242794 -0.656523399078393 -0.200322211332984 -0.0811124938183913 -0.017546542770291 6.09529374916429e-05 0.00201655806244849 -0.167833731234821 "delta_6" 1.548 "NN"
-0.702597865840305 -0.663544505867796 -0.197883350830318 -0.0814455017704377 -0.0176779096734655 -0.000304011556425454 0.00166094537585659 -0.168553327099454 "delta_6" 1.55 "NN"
-0.709525947999607 -0.670404139515951 -0.195466972515837 -0.0806577997998597 -0.0178089806932176 -0.000669829111499931 0.00130408986841979 -0.169258688309386 "delta_6" 1.552 "NN"
-0.716313998588508 -0.677097796690863 -0.193069852410231 -0.079682569921543 -0.017258278655947 -0.00103581458686186 0.000946252764716493 -0.169948283008575 "delta_6" 1.554 "NN"
-0.722950601832882 -0.683634880513392 -0.190695595377764 -0.0799226671899201 -0.0174110304497732 -0.00140241922436601 0.000586974412946306 -0.170623557217631 "delta_6" 1.556 "NN"
-0.729433027161645 -0.690010369051078 -0.190800323091455 -0.0801511482695491 -0.0175633618228122 -0.00176919759262262 0.000227577680010138 -0.1712832805192 "delta_6" 1.558 "NN"
-0.735767646662795 -0.696223905446766 -0.192704728177278 -0.0803715953276265 -0.0177156640911594 -0.00213605914653625 -0.000132885164334851 -0.171927908688192 "delta_6" 1.56 "NN"
-0.741954538166052 -0.702275029547033 -0.194651216419778 -0.0805804441490009 -0.0178678960266245 -0.0020983971312466 -0.000494606253560237 -0.172557543316606 "delta_6" 1.562 "NN"
-0.747988907582717 -0.708154117996171 -0.196637086691112 -0.0807800640417697 -0.0180199414845992 -0.00173477618663009 -0.000855760448737031 -0.173170736648391 "delta_6" 1.564 "NN"
-0.753872596200853 -0.713862785702676 -0.196405273028673 -0.0809699335079406 -0.0172943573821001 -0.00192764009899971 -5.68907099844917e-05 -0.173768514756607 "delta_6" 1.566 "NN"
-0.759597868221904 -0.719392586893429 -0.194283480241039 -0.0806192688497777 -0.0174671031563841 -0.00227560920827308 0.000876152404045261 -0.174349102651596 "delta_6" 1.568 "NN"
-0.765165530782838 -0.724753744253765 -0.192191993728453 -0.0808314632255153 -0.0176407611474513 -0.00217227780168805 0.00181447095796194 -0.174913589293569 "delta_6" 1.57 "NN"
-0.77057411124204 -0.729945832283725 -0.190134123419399 -0.0810296850290614 -0.0178146919513071 -0.00246099364085772 0.00275919993944318 -0.175461717157389 "delta_6" 1.572 "NN"
-0.775818919935907 -0.734966583314302 -0.188111839230555 -0.0812161816685762 -0.0180129090637307 -0.00281711511974803 0.00370967034193881 -0.175992187078384 "delta_6" 1.574 "NN"
-0.780907624044779 -0.739816179041869 -0.186119878228935 -0.0813879898984577 -0.018161273913474 -0.00317337438357779 0.00466364758324933 -0.176506347188921 "delta_6" 1.576 "NN"
-0.785841090453603 -0.74448819062217 -0.184161355589763 -0.0815469997794018 -0.0176505306711132 -0.00338548945794703 0.00562519931863692 -0.177002940228311 "delta_6" 1.578 "NN"
-0.790614816263408 -0.748989133093774 -0.182232498838923 -0.0816936126146771 -0.0175045437424095 -0.0032232281443888 0.00659039032607955 -0.177482993708519 "delta_6" 1.58 "NN"
-0.795227511860147 -0.753309057637404 -0.180334041074595 -0.0814740753462633 -0.0176962541341797 -0.00264184703335624 0.00756155357744759 -0.177945327217824 "delta_6" 1.582 "NN"
-0.799672545673011 -0.757452158715249 -0.178470267292938 -0.0802126196199693 -0.0178886072177215 -0.00205387800521617 0.00853714979923792 -0.178389225932777 "delta_6" 1.584 "NN"
-0.803951341589901 -0.761423089608386 -0.176648508084484 -0.0789528738920078 -0.018080748137333 -0.00145752911963504 0.00951700524364929 -0.178815104546597 "delta_6" 1.586 "NN"
-0.80806959332863 -0.76522213856295 -0.174860668256335 -0.0785229670392911 -0.0182726148101346 -0.000852865212133125 0.0105471123239758 -0.179223123861001 "delta_6" 1.588 "NN"
-0.812022703139782 -0.76885190451034 -0.173104695059008 -0.0785985523907609 -0.0182420433747799 -0.00024161706934922 0.011646208515983 -0.179612378657392 "delta_6" 1.59 "NN"
-0.815823127329577 -0.772312051858488 -0.171383921494882 -0.0786653381581938 -0.0175574248728543 0.000957775746150524 0.0127482539685779 -0.179983940523645 "delta_6" 1.592 "NN"
-0.819456507241316 -0.775596449468898 -0.169696073786441 -0.0787218846891176 -0.0177669444484262 0.00230855275369435 0.0138523802310133 -0.180336377096991 "delta_6" 1.594 "NN"
-0.822927445622568 -0.778704290756497 -0.168048530165349 -0.078769117319233 -0.0179759987709307 0.00365542506165806 0.0149595024486664 -0.180670567221446 "delta_6" 1.596 "NN"
-0.826234715896504 -0.781644534966427 -0.166443776236947 -0.0788071077215957 -0.018183555649029 0.00500064619615492 0.0160681615795903 -0.180985948322049 "delta_6" 1.598 "NN"
-0.829374798645936 -0.784413263575714 -0.164880511744526 -0.078836542047568 -0.0183904134800856 0.00634364964105938 0.017177484147985 -0.181281661717452 "delta_6" 1.6 "NN"
-0.832351393458507 -0.787020028849283 -0.163348901272048 -0.0788898432459706 -0.0186661639988902 0.00768561162474035 0.0182891874305555 -0.181558605743266 "delta_6" 1.602 "NN"
-0.835169226696178 -0.789457762102417 -0.162995602637868 -0.0788674050550404 -0.0189538783354002 0.00902148982570394 0.0194010598457424 -0.181815449046131 "delta_6" 1.604 "NN"
-0.83782732289884 -0.791735675464676 -0.165404845335578 -0.0788694056890997 -0.019007995371999 0.0103541374223377 0.0205133982553576 -0.18205325262584 "delta_6" 1.606 "NN"
-0.840329972038953 -0.793847790627454 -0.16784900421422 -0.0788612930744134 -0.0192114472446493 0.0116825555017273 0.0216263853602148 -0.182271708967125 "delta_6" 1.608 "NN"
-0.842671947569642 -0.795801549073472 -0.170311589454729 -0.0788429984846345 -0.0194130237207421 0.0130052309197641 0.02273961286297 -0.18247002214242 "delta_6" 1.61 "NN"
-0.844851857865127 -0.79759560291991 -0.172803390653586 -0.0788163455112558 -0.0196128637397445 0.0139009805754711 0.0238537491481088 -0.182649154641848 "delta_6" 1.612 "NN"
-0.846866102478267 -0.799227265124047 -0.17531437659254 -0.0787808167892132 -0.019812212794586 0.0147033442331175 0.0249669416673501 -0.18280802261979 "delta_6" 1.614 "NN"
-0.848725656193075 -0.800708441090492 -0.177850289389208 -0.0787372325224063 -0.0200104281341408 0.0155099030767627 0.0260799494783381 -0.182947148355239 "delta_6" 1.616 "NN"
-0.850430398632303 -0.802037291928024 -0.180331063007903 -0.0780358488643353 -0.0202071212836795 0.0163192350456156 0.0271925535842794 -0.183066175420134 "delta_6" 1.618 "NN"
-0.851978482493769 -0.803210994524057 -0.179416990959103 -0.0769511750530388 -0.0198989155530312 0.0171330242358702 0.0283037087210529 -0.183163928693918 "delta_6" 1.62 "NN"
-0.853378380952849 -0.804230986753375 -0.178544980523356 -0.0768260777445422 -0.0196240047237343 0.0179491467619111 0.0294134507058417 -0.183241856883609 "delta_6" 1.622 "NN"
-0.854623138455931 -0.805106782175399 -0.177706623017919 -0.0766879156754623 -0.0190901451780816 0.0187686444997529 0.0305212275070796 -0.183299262808124 "delta_6" 1.624 "NN"
-0.85572041146139 -0.80583832705934 -0.176908959400956 -0.0765369232249714 -0.0190736719759996 0.0195912182743221 0.0316273297559257 -0.183337120621455 "delta_6" 1.626 "NN"
-0.856661166683928 -0.806427921313142 -0.176152545762258 -0.0763747003717699 -0.0193293315951065 0.0204183905161629 0.0327319370719481 -0.183354524068397 "delta_6" 1.628 "NN"
-0.857451047847002 -0.806883920121138 -0.175441274083332 -0.0761998015993443 -0.0195808511557198 0.0212454789172941 0.0338352065620067 -0.183350771663324 "delta_6" 1.63 "NN"
-0.858089926215188 -0.807207511767945 -0.174773825485613 -0.0760119082211016 -0.0198288533002297 0.0220765824907266 0.0349349976526698 -0.183326155764379 "delta_6" 1.632 "NN"
-0.858585272280626 -0.80738967230794 -0.174147826175886 -0.0754449319079507 -0.0200714615586646 0.0229072864126137 0.0360327262744673 -0.183280369364215 "delta_6" 1.634 "NN"
-0.859127273028967 -0.808031173244153 -0.173561114163955 -0.0742817071287902 -0.0203094477791863 0.0237417089506565 0.0371270796263166 -0.18321476884055 "delta_6" 1.636 "NN"
-0.859568999772982 -0.809294823524176 -0.173011542654449 -0.073401288337953 -0.0205428607199208 0.0245779579307784 0.0382616547287298 -0.18312824620566 "delta_6" 1.638 "NN"
-0.859870164823278 -0.810439487269959 -0.172501271581241 -0.0732731364223163 -0.0207710260489588 0.0254151640852093 0.0394108202481853 -0.183020329818289 "delta_6" 1.64 "NN"
-0.860034180228876 -0.811460318305232 -0.172035264740525 -0.0731371503542586 -0.0209245933999451 0.0262535119310588 0.0405524516885059 -0.182892141406499 "delta_6" 1.642 "NN"
-0.860058224618802 -0.812354748665655 -0.17161533343286 -0.0729933242962973 -0.0209228832182037 0.0272645896057884 0.0416891390737621 -0.182743270235995 "delta_6" 1.644 "NN"
-0.859937086801316 -0.813123442273133 -0.171236412689749 -0.0728411526038467 -0.0211256153198297 0.0284665066413909 0.0428201400522994 -0.182573187824044 "delta_6" 1.646 "NN"
-0.859681605157512 -0.813758663998596 -0.170893435204989 -0.0720709828341888 -0.0213269775487781 0.029656685523797 0.043945000038655 -0.182382652870451 "delta_6" 1.648 "NN"
-0.859288410015107 -0.81426384423529 -0.170587309349862 -0.0707982699219984 -0.0215246785267714 0.0308368464118913 0.0450633018422253 -0.18217008018672 "delta_6" 1.65 "NN"
-0.858765512236346 -0.814645242600788 -0.170319197127226 -0.0695127725012914 -0.0217208270070942 0.0320032430297794 0.0461734008197776 -0.181937463946716 "delta_6" 1.652 "NN"
-0.858112466928152 -0.814904683206688 -0.170098141438211 -0.0682110886843739 -0.021913122103508 0.0331597394968199 0.0472773879474324 -0.181683833492709 "delta_6" 1.654 "NN"
-0.857330863859606 -0.815037320258843 -0.169915517659172 -0.0674636648058137 -0.0221016662104901 0.0343007614732527 0.0483729835889732 -0.181409020037489 "delta_6" 1.656 "NN"
-0.8564190822532 -0.815047850520743 -0.169774818455199 -0.067295715793472 -0.0222869384453104 0.0354298107137703 0.0494606900532206 -0.181113783842242 "delta_6" 1.658 "NN"
-0.85538182752801 -0.814925240944127 -0.169668184073192 -0.0671184783792763 -0.022469913857321 0.0365437294412962 0.0505402153153445 -0.180797510908618 "delta_6" 1.66 "NN"
-0.854215540745487 -0.814675039450484 -0.169598652024897 -0.0669335671626294 -0.022492522403496 0.0376446212759405 0.0516115788147911 -0.180460942856079 "delta_6" 1.662 "NN"
-0.852931614060461 -0.814292079738408 -0.169564898297859 -0.0663232765968216 -0.0219996924351965 0.0387312681661516 0.0526753663854154 -0.18010353754311 "delta_6" 1.664 "NN"
-0.851523704557729 -0.813786596770973 -0.169569820424258 -0.0648969291573023 -0.0215005399031217 0.03980428339262 0.053729670799747 -0.179724659484322 "delta_6" 1.666 "NN"
-0.849994814102103 -0.813155658775271 -0.169615926114278 -0.0637579987573569 -0.0215114877647506 0.0408646502310224 0.0547751986117004 -0.179325315558247 "delta_6" 1.668 "NN"
-0.848348881252278 -0.81240517948659 -0.169698936372451 -0.0633520676762525 -0.021690605406579 0.0419092083149353 0.0558106724602421 -0.178905230518001 "delta_6" 1.67 "NN"
-0.846584105540611 -0.8115284604763 -0.169816364109701 -0.0629357862235734 -0.0218807716295176 0.0429385250626608 0.0568349768366025 -0.178465551594968 "delta_6" 1.672 "NN"
-0.844704391564922 -0.810527171986806 -0.169965810883496 -0.0625098308299357 -0.0220674930644532 0.0439505690532771 0.0578507343629631 -0.178005141817445 "delta_6" 1.674 "NN"
-0.842713626942592 -0.809249665124431 -0.17015019451402 -0.0620746009253932 -0.0222503320815205 0.0449476241654341 0.0588550074678702 -0.177523638985925 "delta_6" 1.676 "NN"
-0.840616159147725 -0.807012601240044 -0.17100616869101 -0.0616306686162539 -0.0224289757349668 0.0459269912527667 0.0598497470801591 -0.177022081580281 "delta_6" 1.678 "NN"
-0.838412879574086 -0.804691448204159 -0.172988628395465 -0.0605662592548057 -0.022604173650546 0.0468914785613772 0.0608332668635723 -0.176500014302068 "delta_6" 1.68 "NN"
-0.836110246588763 -0.802284499533274 -0.174923323220009 -0.0603465026230082 -0.0227757408534114 0.0478391199296653 0.0618055080594351 -0.17595836628785 "delta_6" 1.682 "NN"
-0.833701276209461 -0.799802992755173 -0.17680091104294 -0.0601207554221316 -0.0229430511647202 0.0487706692766701 0.0627664278373914 -0.175396345727206 "delta_6" 1.684 "NN"
-0.831182246747381 -0.797247103137667 -0.178606827921185 -0.0597587668089675 -0.0228512072549123 0.049686195872876 0.0637144790906305 -0.174813143614913 "delta_6" 1.686 "NN"
-0.82856596300642 -0.794622497596023 -0.180343890597221 -0.0592693781678957 -0.0229738093519557 0.0505831083940218 0.0646504251331534 -0.174211084612667 "delta_6" 1.688 "NN"
-0.825852192379362 -0.791922629974153 -0.182018220476465 -0.0587707190550044 -0.0230903375299164 0.0514612318831291 0.0655732865839271 -0.173589254132403 "delta_6" 1.69 "NN"
-0.823043400474105 -0.789149747956725 -0.1836367095326 -0.0570241440546884 -0.02320160531518 0.0523211388204492 0.0664841560641514 -0.17294736282165 "delta_6" 1.692 "NN"
-0.820147502865638 -0.78630720273007 -0.185195974112328 -0.0552059681304984 -0.0233064475663504 0.0531610496819335 0.0673828476812226 -0.172286414831782 "delta_6" 1.694 "NN"
-0.817164371120135 -0.78339897214503 -0.186688076981273 -0.0544211689842881 -0.0234061385682783 0.0539832702408709 0.068267817177752 -0.171605395407565 "delta_6" 1.696 "NN"
-0.814086446890239 -0.78042955358259 -0.188100003509438 -0.0541884393674391 -0.023321020481079 0.0547879901267898 0.0691401358127866 -0.170905039900862 "delta_6" 1.698 "NN"
-0.810917052516126 -0.777397247261403 -0.189438236512074 -0.0539491331122834 -0.0234126778082835 0.0555729075144633 0.0699975762367329 -0.170184987310128 "delta_6" 1.7 "NN"
-0.807661803606217 -0.774302949742203 -0.190707539271286 -0.053008767340387 -0.0235102378746663 0.0563396613749285 0.0708399873512087 -0.169444952720042 "delta_6" 1.702 "NN"
-0.804324794339914 -0.771148788677214 -0.191913282807667 -0.0519125314578313 -0.0234664931339719 0.0570848837982678 0.0716690558904631 -0.168686825355708 "delta_6" 1.704 "NN"
-0.800909929644483 -0.767937257998912 -0.193055820964428 -0.0501249488234579 -0.0231178833192317 0.0578102550853317 0.0724811538640044 -0.167909663767267 "delta_6" 1.706 "NN"
-0.797425130768587 -0.764669787408541 -0.194125245198666 -0.0489689637209657 -0.0227271064033139 0.058514635934626 0.073278782648396 -0.167114318241145 "delta_6" 1.708 "NN"
-0.793860235312654 -0.761350059212668 -0.195113847028208 -0.0487033576850071 -0.0227213750377031 0.0591976437210002 0.0740619895761538 -0.166299837125211 "delta_6" 1.71 "NN"
-0.790218159084184 -0.757977308243217 -0.196018905529663 -0.0473333184660856 -0.022263152987949 0.059859652495647 0.0748308335687748 -0.16546607914932 "delta_6" 1.712 "NN"
-0.786496918457484 -0.754551132878754 -0.196854388878237 -0.0459766611506298 -0.0223876397674551 0.0605017929861016 0.0755820322597567 -0.164613666638999 "delta_6" 1.714 "NN"
-0.782703935488406 -0.751074682998945 -0.197626360932292 -0.0443401267451291 -0.0222424235375899 0.0611241975661256 0.0763173690431047 -0.163742876160886 "delta_6" 1.716 "NN"
-0.778847931682671 -0.74755077046534 -0.198335082742434 -0.0432966324849282 -0.0223177564371906 0.0617234285575199 0.0770357020524943 -0.162854406083037 "delta_6" 1.718 "NN"
-0.774926586936745 -0.743977577586962 -0.198964045296883 -0.0419684002381704 -0.022387450307081 0.0623015365544612 0.0777358251842193 -0.161947590365217 "delta_6" 1.72 "NN"
-0.77094262812739 -0.740362959549288 -0.199509242172187 -0.0406292438837674 -0.0223534356318685 0.0628572889105381 0.0784195675387211 -0.161022558622381 "delta_6" 1.722 "NN"
-0.766892640906375 -0.736697495006712 -0.199972100819759 -0.0393051101120179 -0.0224522843614791 0.0633878349931609 0.0790846408632158 -0.160079578911038 "delta_6" 1.724 "NN"
-0.762778713840548 -0.732988603692895 -0.200369302064988 -0.0373734575977638 -0.0221828811323995 0.0638972892524095 0.0797341762948567 -0.159118975496228 "delta_6" 1.726 "NN"
-0.758601366176497 -0.729237717748696 -0.200703734411767 -0.0355314215495897 -0.0222689119029257 0.0643814724319698 0.0803660216572171 -0.158141252380792 "delta_6" 1.728 "NN"
-0.754366700397926 -0.725446131491164 -0.20097042480096 -0.0335665162165975 -0.0223491289227408 0.0648472234740425 0.0809778122035083 -0.157145667961025 "delta_6" 1.73 "NN"
-0.750074468892795 -0.721612140390567 -0.201161306981989 -0.0315846217267919 -0.0223053551488791 0.0652879934687969 0.0815715237691639 -0.156132099761504 "delta_6" 1.732 "NN"
-0.745734299241303 -0.717743435417782 -0.201269203957672 -0.0306902708615842 -0.0222635668342048 0.0657064354237988 0.0821459782626885 -0.155101684917404 "delta_6" 1.734 "NN"
-0.741337483833349 -0.713829547501183 -0.201297620831856 -0.0290879632025307 -0.0223242625116912 0.0661005843743681 0.0827011302202971 -0.154053757782569 "delta_6" 1.736 "NN"
-0.7368892210498 -0.709874650743533 -0.201264503503489 -0.0286153013898081 -0.0223056291994103 0.0664702299546811 0.0832359210387015 -0.152989783046073 "delta_6" 1.738 "NN"
-0.73238624899197 -0.70588740199307 -0.201160964017308 -0.02852317983391 -0.0199263110670085 0.0668141493508099 0.0837497094865862 -0.151909011642372 "delta_6" 1.74 "NN"
-0.727835442130782 -0.701865064230497 -0.200996009128635 -0.0280673578725623 -0.0173486686081672 0.0671329683236694 0.0842446558903995 -0.15081137292424 "delta_6" 1.742 "NN"
-0.723238075680548 -0.697806381172255 -0.2007631617023 -0.0268784359962915 -0.0147607330981985 0.067428565162571 0.084720407641105 -0.149696906695061 "delta_6" 1.744 "NN"
-0.718594443374104 -0.693711603521744 -0.200450275897276 -0.0268519937415864 -0.0121570679541225 0.067698229430033 0.0851741450208916 -0.148565985629749 "delta_6" 1.746 "NN"
-0.713902104069986 -0.689576241747753 -0.200062740313583 -0.0268442168903129 -0.0101447846982063 0.0679454860084259 0.0856077903584553 -0.147418015786395 "delta_6" 1.748 "NN"
-0.709169261281257 -0.685411334994017 -0.199606904721638 -0.026831695332351 -0.00927835948681244 0.0681673476551301 0.0860184635306014 -0.146254678663386 "delta_6" 1.75 "NN"
-0.704391633112463 -0.681210539734896 -0.199091089408312 -0.0268143161156653 -0.0068309006057925 0.0683639014904442 0.0864077584167373 -0.145075284846213 "delta_6" 1.752 "NN"
-0.699572936450785 -0.676986837090924 -0.198518788421382 -0.0267925506903894 -0.00437979282555467 0.0685336954008831 0.0867741135043423 -0.143880363386413 "delta_6" 1.754 "NN"
-0.694714396548557 -0.672728186973091 -0.197876271803428 -0.0267663820252194 -0.00192383382706041 0.0686892096899867 0.0871197260277616 -0.142669705105238 "delta_6" 1.756 "NN"
-0.689816771101796 -0.668433114107377 -0.197165964192896 -0.0267350661888351 0.000539605196105519 0.0692057394170826 0.087440776806462 -0.141442840564755 "delta_6" 1.758 "NN"
-0.684877314112953 -0.664104993909123 -0.196494725820622 -0.0266997549542701 0.00300235983892971 0.0697095179885423 0.0877405842228554 -0.140200354113185 "delta_6" 1.76 "NN"
-0.679900720784379 -0.659744670196541 -0.197149773183662 -0.0265892502406269 0.00546531459819155 0.0702009595903432 0.0880450270360689 -0.138942642025753 "delta_6" 1.762 "NN"
-0.674891358708503 -0.655359994897341 -0.197784977842081 -0.0265567914734832 0.00775553210659985 0.0706787665965627 0.0883715771490536 -0.13767006204747 "delta_6" 1.764 "NN"
-0.669845597336659 -0.650562936652306 -0.198393613143558 -0.0264096702851937 0.00837347723740323 0.0711427905923272 0.0886776419872481 -0.136381957124977 "delta_6" 1.766 "NN"
-0.664761344722247 -0.645233116390831 -0.19897577961255 -0.0263451205161522 0.00898700261908592 0.071593793955232 0.0889596154266536 -0.135078719973051 "delta_6" 1.768 "NN"
-0.659645304509762 -0.639844191162091 -0.19952737389612 -0.0262760342923899 0.0102092768775743 0.072030459688365 0.0892195280665569 -0.133761191039336 "delta_6" 1.77 "NN"
-0.654497503991785 -0.634410383398116 -0.200050469245211 -0.0262032423771256 0.0123587209485767 0.0724540270059009 0.0894590867650533 -0.132428886797559 "delta_6" 1.772 "NN"
-0.649312942668264 -0.628922108828831 -0.200542764541341 -0.0261391073566337 0.0145033346887562 0.0728640366017461 0.0896760983603595 -0.131082250275127 "delta_6" 1.774 "NN"
-0.644101251350178 -0.623389845500607 -0.201003286793703 -0.0260513430180049 0.0166475143467824 0.0732595167138876 0.0898706915252445 -0.129720918048446 "delta_6" 1.776 "NN"
-0.638860921011468 -0.6178164853524 -0.20143000907445 -0.0259602062678881 0.0187843041969309 0.0736382592339508 0.0900424776867506 -0.12834461013022 "delta_6" 1.778 "NN"
-0.633590746880824 -0.61219682641932 -0.201819850518704 -0.0258708703035792 0.0209076353855235 0.0740019457066496 0.0901906169983508 -0.126954733979228 "delta_6" 1.78 "NN"
-0.628285571562095 -0.606535974949157 -0.202165946500746 -0.0257767553161127 0.0230222856083526 0.0743507829117573 0.0903151419207127 -0.12555024027535 "delta_6" 1.782 "NN"
-0.622948117700546 -0.600832894327636 -0.202469568209043 -0.0256775666270578 0.0251299394938433 0.074684456538423 0.0904148101833224 -0.124132215853795 "delta_6" 1.784 "NN"
-0.617590648735046 -0.595090656054663 -0.202729937349029 -0.0255755296790815 0.0272299174770527 0.075002239589778 0.0904904426445932 -0.122700536192639 "delta_6" 1.786 "NN"
-0.612395528900494 -0.589307856675473 -0.202949048545913 -0.0254697167519591 0.0278576564540028 0.075304298856059 0.0905408701760197 -0.121254913682413 "delta_6" 1.788 "NN"
-0.607183303699796 -0.583673464008958 -0.203124774896294 -0.0253599194477737 0.0283798360319473 0.0755901694681635 0.0905677020337614 -0.119796035958707 "delta_6" 1.79 "NN"
-0.601945281197623 -0.579138314393393 -0.203252298479633 -0.025270459184357 0.0288953466260088 0.0762901364755724 0.0905702350831517 -0.118323522238616 "delta_6" 1.792 "NN"
-0.596689155801168 -0.574582317718566 -0.203330309241315 -0.0251269250089633 0.0294037910590125 0.0786435997187569 0.090548084926465 -0.116837210484048 "delta_6" 1.794 "NN"
-0.591411414018734 -0.570007852800134 -0.203351613919331 -0.025003752025748 0.0299050143530354 0.0816161863574578 0.0904991763882186 -0.115337752973275 "delta_6" 1.796 "NN"
-0.586104963854265 -0.565406218345438 -0.203316699437077 -0.0248768487199521 0.030399570761258 0.0840472984251077 0.0904247054806471 -0.11382507389147 "delta_6" 1.798 "NN"
-0.580772742040399 -0.560770775834111 -0.203228757430594 -0.0247459123889797 0.0308853721485706 0.084311232105212 0.0903234064738838 -0.112299819429542 "delta_6" 1.8 "NN"
-0.575408971299256 -0.556106121200508 -0.203086449379667 -0.0245537541213948 0.0315658205590186 0.0876185071392994 0.0919470529400055 -0.110761809192646 "delta_6" 1.802 "NN"
-0.570028859531705 -0.551414123578817 -0.202884642031933 -0.024379048442289 0.0331757606556753 0.0887556146462831 0.0951431733815142 -0.109210527795801 "delta_6" 1.804 "NN"
-0.564632405542613 -0.546705839693601 -0.202628712517626 -0.024278087644282 0.0347765365531147 0.0897890173838265 0.0983644470399767 -0.107647426801086 "delta_6" 1.806 "NN"
-0.559211593389525 -0.541869002482512 -0.202304030771451 -0.0241734488951553 0.0363634465939753 0.0896531643462628 0.101610708266716 -0.106070957645145 "delta_6" 1.808 "NN"
-0.55377089638046 -0.535864667883494 -0.201916724097881 -0.0240359826295315 0.0379301823464284 0.0903533569041151 0.104879519051757 -0.1044822531831 "delta_6" 1.81 "NN"
-0.548295137572761 -0.529833248899394 -0.201461228037201 -0.023881576416605 0.0384338092622714 0.0935349838115331 0.10816857863565 -0.102881062846368 "delta_6" 1.812 "NN"
-0.542798295523996 -0.523782245221404 -0.200939437663947 -0.023723362078921 0.0385175495720538 0.0967197140954226 0.11147369987627 -0.101267352625157 "delta_6" 1.814 "NN"
-0.537283346317333 -0.517709736567586 -0.200349154843078 -0.0233135738493707 0.0386015918194613 0.0999039553217105 0.114795436138932 -0.0996422440604191 "delta_6" 1.816 "NN"
-0.531754177829578 -0.511620862489027 -0.199695750381544 -0.0231944893869164 0.0386848043654893 0.103088527947378 0.118143743804544 -0.0980052686149385 "delta_6" 1.818 "NN"
-0.526206128175057 -0.505508748883502 -0.198168212017708 -0.0230717113924817 0.0387682149444764 0.106270082223876 0.12151383500252 -0.096356637706207 "delta_6" 1.82 "NN"
-0.520631231917864 -0.499370925325536 -0.19549626658402 -0.0228946730046534 0.0388508924525282 0.109454926474716 0.124903594624992 -0.0946956565437953 "delta_6" 1.822 "NN"
-0.515163850370245 -0.493215188937996 -0.192782051154821 -0.0225811512508221 0.0389345961098102 0.112644722106859 0.128310402777586 -0.0930228436358785 "delta_6" 1.824 "NN"
-0.509766147571441 -0.487040185130827 -0.190017330532884 -0.0222643145691553 0.0390206760190188 0.115834704401502 0.131728901868502 -0.09133840551708 "delta_6" 1.826 "NN"
-0.504348103505145 -0.481311360456519 -0.187210751343582 -0.0220891510855065 0.0391104307932506 0.119023049870974 0.135165301723256 -0.0896422773481263 "delta_6" 1.828 "NN"
-0.49890794173107 -0.476541120167647 -0.184359708642559 -0.0219523101496435 0.0392035456235404 0.122205910888566 0.138625994875228 -0.0879355255832813 "delta_6" 1.83 "NN"
-0.493435048653062 -0.471744983480755 -0.181471803587841 -0.0218115220687094 0.0389876218005767 0.12538797469557 0.142106467569171 -0.086217194529302 "delta_6" 1.832 "NN"
-0.487939970198674 -0.466914310307502 -0.178551952358942 -0.0215290097427246 0.0385635938607878 0.1285662509379 0.145600542022261 -0.0844877274893285 "delta_6" 1.834 "NN"
-0.482433143902503 -0.462050013222988 -0.175596229744332 -0.0210241641071657 0.0381375051708595 0.131741515757891 0.149106241883542 -0.0827475970390975 "delta_6" 1.836 "NN"
-0.476911674816904 -0.45716792656978 -0.172596753985895 -0.0208757265613777 0.0384443258353399 0.134915916041038 0.152626110701703 -0.0809963540973369 "delta_6" 1.838 "NN"
-0.471371273669075 -0.452261819248008 -0.169548750052961 -0.0207238271419137 0.0387399304435939 0.138086643999682 0.156164350902133 -0.0792334489438697 "delta_6" 1.84 "NN"
-0.465805842978702 -0.447344324726552 -0.166453943603355 -0.0205134666683907 0.0392517910653147 0.141252943706738 0.15972067696842 -0.0774602729346034 "delta_6" 1.842 "NN"
-0.460208184541628 -0.442397349978587 -0.16332342200634 -0.0201447302225457 0.0399646880106435 0.144413265222131 0.163293001266424 -0.0756761997837589 "delta_6" 1.844 "NN"
-0.454593963651567 -0.43667796894901 -0.161620059563703 -0.0198615297613257 0.039556820019217 0.147567859803561 0.166874422096267 -0.0738821926184798 "delta_6" 1.846 "NN"
-0.44896608755663 -0.430484146440484 -0.160380968992277 -0.0196350917923869 0.0398044286977282 0.150715442046385 0.170466429826411 -0.0720774116225766 "delta_6" 1.848 "NN"
-0.443325977059978 -0.424285351445297 -0.159064955776654 -0.0193977028919166 0.0400400144193833 0.153861296115312 0.174069989190214 -0.0702621456491651 "delta_6" 1.85 "NN"
-0.437670228659722 -0.418073780079492 -0.157662570328372 -0.0191717337033781 0.0402638939530828 0.156996294909445 0.177688852368448 -0.0684367059729014 "delta_6" 1.852 "NN"
-0.431986683139757 -0.411842988303323 -0.156171202391037 -0.0189357248450407 0.0404745990228967 0.160123645454417 0.181325364706264 -0.0666005227544063 "delta_6" 1.854 "NN"
-0.426272144057426 -0.405585715564567 -0.15460015750492 -0.0186414396104319 0.0406714989124348 0.163241410328971 0.184970107626401 -0.0647546853268212 "delta_6" 1.856 "NN"
-0.42054653115955 -0.399320818920361 -0.152939447465868 -0.0182260654645554 0.0402806535958589 0.166351130435995 0.188622854045175 -0.0628985260542498 "delta_6" 1.858 "NN"
-0.414805883621682 -0.393046240569406 -0.151202616012994 -0.0179859545489678 0.0390405529711608 0.169457133268613 0.192281272290824 -0.0610323843151056 "delta_6" 1.86 "NN"
-0.409129402657219 -0.386767982939987 -0.149377500142598 -0.0174771342354889 0.0377786896798253 0.172556321410858 0.195950939683832 -0.059156634290548 "delta_6" 1.862 "NN"
-0.403534065248023 -0.380477697343545 -0.147468191778086 -0.0170773412358198 0.0364946680533476 0.175649616629472 0.199634607279475 -0.0572707511930411 "delta_6" 1.864 "NN"
-0.397917673802684 -0.374167165896529 -0.145476917957963 -0.0168861299192138 0.0351860838494171 0.178729085270632 0.203330731376111 -0.055375762575295 "delta_6" 1.866 "NN"
-0.392288637410037 -0.368989011309194 -0.143387035488796 -0.0166931679452479 0.0338548693503178 0.181796532126551 0.207030305913018 -0.0534707349230595 "delta_6" 1.868 "NN"
-0.386650027905312 -0.363915263030545 -0.141205746362882 -0.016284894114563 0.0325042463111296 0.184847158549602 0.210735790927815 -0.0515560029644143 "delta_6" 1.87 "NN"
-0.380991009421528 -0.358811107697862 -0.138938232626541 -0.0157653199433736 0.0327257651923415 0.187888166955066 0.214442710862243 -0.0496318923555392 "delta_6" 1.872 "NN"
-0.375312110758882 -0.353683321625033 -0.136583746514255 -0.0153660650762725 0.0329358184196495 0.190925215717783 0.218160158559966 -0.0476980361862542 "delta_6" 1.874 "NN"
-0.36960005219395 -0.348539990839654 -0.13414180697777 -0.0149042270477554 0.0331328437047417 0.193951666516408 0.221889209643117 -0.0457553371271044 "delta_6" 1.876 "NN"
-0.363866951220338 -0.343372249603084 -0.131613153360408 -0.0146275695218687 0.0333171733204655 0.196967657819736 0.225625680936716 -0.0438032553918486 "delta_6" 1.878 "NN"
-0.358120931899306 -0.338182413802786 -0.128996407536953 -0.0142671948996155 0.033488173077879 0.199967046095624 0.229363733661524 -0.0418419637406783 "delta_6" 1.88 "NN"
-0.352363215932201 -0.332963476954519 -0.126287597076507 -0.0139079333521661 0.0321860715687405 0.202947811866354 0.233101118964517 -0.039872084129724 "delta_6" 1.882 "NN"
-0.346588702981884 -0.3277062958046 -0.123481124402696 -0.013474342848283 0.0305127058200332 0.205919255766792 0.23684140039482 -0.0378923843489146 "delta_6" 1.884 "NN"
-0.34079836843884 -0.32243048936953 -0.120585095899036 -0.0129073016499669 0.0297963404195825 0.208881800815891 0.240586324509172 -0.0359040373262142 "delta_6" 1.886 "NN"
-0.334973041553523 -0.316722649099343 -0.117605047648667 -0.0125512539732411 0.0305364625144557 0.211833400689723 0.244341944177726 -0.0339069703603635 "delta_6" 1.888 "NN"
-0.329124339887941 -0.310416608557187 -0.114532508992836 -0.0120786005368657 0.031293280854884 0.214775261767376 0.248099242281135 -0.0319006619584534 "delta_6" 1.89 "NN"
-0.323264982739778 -0.304105362363845 -0.111371123317615 -0.0116059974204069 0.0320685789388291 0.217902312581339 0.251855753293635 -0.0298858676316128 "delta_6" 1.892 "NN"
-0.317393285432473 -0.297793525950837 -0.108128064985048 -0.0110677858931516 0.0320434847499054 0.221438365716685 0.255610426250635 -0.0278623907303734 "delta_6" 1.894 "NN"
-0.311510871389959 -0.29146291119347 -0.104790674312405 -0.0105301089208409 0.0301697918287294 0.224995883715693 0.259363059963289 -0.0258298468434642 "delta_6" 1.896 "NN"
-0.305611704882024 -0.285113516466821 -0.101366988730622 -0.00999520697292078 0.028263283120926 0.228567866809354 0.263118594552919 -0.0237893311184541 "delta_6" 1.898 "NN"
-0.299681230092941 -0.278742591305103 -0.0978522825772652 -0.00952427462996253 0.0275626208705835 0.23215149191128 0.266879146210951 -0.0217396182185671 "delta_6" 1.9 "NN"
-0.293726331591836 -0.272373853698769 -0.0942442737076634 -0.00920599396791533 0.0277281294320288 0.23574361663292 0.270640672739084 -0.019682156309946 "delta_6" 1.902 "NN"
-0.287756778479292 -0.265999808482505 -0.09055605432546 -0.00869849732365791 0.0278824953373981 0.239348343715455 0.274400422077213 -0.0176159732717103 "delta_6" 1.904 "NN"
-0.281773851867923 -0.259619953160675 -0.0867796976428536 -0.00834949980276867 0.0280228206859454 0.242967004875348 0.278151565194965 -0.0155412016307478 "delta_6" 1.906 "NN"
-0.275781418925752 -0.253230764327005 -0.0812680647254433 -0.00799969548024282 0.028150233806191 0.246600535108774 0.281897870167811 -0.0134583115919608 "delta_6" 1.908 "NN"
-0.269817045790092 -0.24681919085238 -0.0754741928088274 -0.007649482932507 0.0275088817699158 0.250247940323938 0.285644165433894 -0.0113669582608401 "delta_6" 1.91 "NN"
-0.263920771377837 -0.240391948948879 -0.0697143357156369 -0.00729772589658206 0.0254501411396697 0.253900655362345 0.28939402174152 -0.00926780599684818 "delta_6" 1.912 "NN"
-0.258003496386491 -0.233963336834668 -0.0637790597927621 -0.00694582539239852 0.0233571308076519 0.257561859652428 0.293142560862142 -0.0071603874708692 "delta_6" 1.914 "NN"
-0.252064219908629 -0.227924136960935 -0.0578794517149435 -0.00659401164676698 0.0230663058808309 0.26123312576912 0.296883552776666 -0.00504472895721905 "delta_6" 1.916 "NN"
-0.246115698108475 -0.222380292303102 -0.0534038936214323 -0.00624078154960206 0.0265418409268179 0.264918123191519 0.300617018748409 -0.00292136769833473 "delta_6" 1.918 "NN"
-0.240150155105888 -0.216806490899662 -0.0470356877971074 -0.00624631669417153 0.0281970164040064 0.268616939636738 0.304341788099925 -0.000789164683027131 "delta_6" 1.92 "NN"
-0.234165032182895 -0.211207973209694 -0.0406626887022075 -0.00590744700147372 0.0261288433798514 0.272322417144478 0.308064558119007 0.00135064777799477 "delta_6" 1.922 "NN"
-0.22815535838917 -0.205591502996776 -0.0362111282965936 -0.0051780737842374 0.0240259507236156 0.276031786743004 0.311783821727257 0.00349795521343838 "delta_6" 1.924 "NN"
-0.222121909088552 -0.199953698164786 -0.0316003199688488 -0.00482204149827803 0.0239481461367859 0.27974895113101 0.315500321431409 0.0056534280625385 "delta_6" 1.926 "NN"
-0.216065446119899 -0.194281936895399 -0.0257550046836759 -0.00466642119145311 0.0240866359239429 0.283474471097291 0.319209285352029 0.00781659095899343 "delta_6" 1.928 "NN"
-0.209996152326853 -0.188576713935217 -0.0197992517329304 -0.00464504212282679 0.0248317842962225 0.287214450101497 0.322909865588652 0.00998780885870043 "delta_6" 1.93 "NN"
-0.203907772350643 -0.182837137662423 -0.0173215847846044 -0.00431216393697254 0.0259879207275537 0.290959609365415 0.326596724190971 0.0121668543730432 "delta_6" 1.932 "NN"
-0.197799652751406 -0.177068559481307 -0.0140052308612262 -0.00339558395495332 0.0244241349360227 0.294710508846482 0.330277199296541 0.0143536715192917 "delta_6" 1.934 "NN"
-0.191677695682502 -0.171277845199753 -0.0111976135518738 -0.00191816771012354 0.0265865682028554 0.29846358188866 0.333949370621494 0.0165480447399234 "delta_6" 1.936 "NN"
-0.185526702335341 -0.165469981176168 -0.0108045979202456 -0.00150961962124174 0.0283823781033806 0.302222541342533 0.337618776244534 0.0187498989669585 "delta_6" 1.938 "NN"
-0.179360796468875 -0.159628875361622 -0.0104090252510051 -0.000416799528706879 0.0268299179919542 0.305988242378682 0.341279294303697 0.0209596652621398 "delta_6" 1.94 "NN"
-0.173178151273408 -0.153749520597553 -0.00982648479928683 0.00111155254474671 0.0249122178945738 0.309752849026519 0.344929306908615 0.0231773700524935 "delta_6" 1.942 "NN"
-0.166977100600045 -0.147843498427942 -0.00914006097985898 0.00224019156393052 0.0299668400132345 0.3126065555736 0.348567083764173 0.0254024164891902 "delta_6" 1.944 "NN"
-0.160757711416251 -0.141901308963818 -0.0088835059743535 0.00344108419855294 0.0323695732883866 0.315444920074444 0.352192994286058 0.027635404767312 "delta_6" 1.946 "NN"
-0.15451043383753 -0.135937160183794 -0.00862620035612505 0.00472308694413348 0.0326985032673912 0.318260100166493 0.355806646577813 0.0298753058897969 "delta_6" 1.948 "NN"
-0.148240419822494 -0.129904379405917 -0.00812836365872904 0.00624009214238486 0.033069775920475 0.321056582186913 0.359413086313888 0.0321231751527951 "delta_6" 1.95 "NN"
-0.141948449686534 -0.123399048923367 -0.00781969798555304 0.00666700140447851 0.0328496942477079 0.323839228485465 0.363009760879276 0.0343789210421486 "delta_6" 1.952 "NN"
-0.1356414225193 -0.116886317186663 -0.00750906328194179 0.00792913833450815 0.0394483689084177 0.326608818109317 0.366595194714336 0.0366414465155561 "delta_6" 1.954 "NN"
-0.129315190047008 -0.110359619903649 -0.00707693328718551 0.00870137866182641 0.0460286363905213 0.329364099724835 0.370167457599201 0.0389123643187797 "delta_6" 1.956 "NN"
-0.122981494235745 -0.103819768377566 -0.00681570738412207 0.00927993725865373 0.0525987828935222 0.332101314780425 0.373726444766342 0.041190522745169 "delta_6" 1.958 "NN"
-0.116627252257331 -0.097268002440658 -0.00655397558259185 0.00985330355791858 0.0559275758991813 0.334812225367869 0.377271921903386 0.043475440236984 "delta_6" 1.96 "NN"
-0.110250126699019 -0.0907053984185771 -0.00625230221918893 0.0113637187272277 0.0600378562501467 0.337509829155854 0.380804478827426 0.0457685483079347 "delta_6" 1.962 "NN"
-0.103849085057889 -0.0841389342174566 -0.00543195041018651 0.0116368400685465 0.0661158782882385 0.340188968738556 0.384325052647867 0.0480688800582614 "delta_6" 1.964 "NN"
-0.0974219784802779 -0.0775656477221549 -0.00516670389188578 0.0115543361556194 0.0722363083496091 0.342858210264082 0.387832784985172 0.0503771092364371 "delta_6" 1.966 "NN"
-0.0909860457595819 -0.0709840808880555 -0.00436039211259798 0.0130415111738074 0.0783895138601265 0.345514650594547 0.39132282284356 0.0526927171062103 "delta_6" 1.968 "NN"
-0.0845320080804832 -0.0643933260667513 -0.00463521493722563 0.0138373752369816 0.0845807399678895 0.34814916251481 0.394799767513747 0.0550155714328349 "delta_6" 1.97 "NN"
-0.078062659721378 -0.0628041247749314 -0.00436770023878252 0.0141379145190632 0.0908052630472271 0.350764472692059 0.398262800659119 0.0573461129807159 "delta_6" 1.972 "NN"
-0.0715679424287226 -0.0615843235843245 -0.00341951709489119 0.0155799822788647 0.0942129609903768 0.353362250113477 0.40171550861598 0.0596838907062538 "delta_6" 1.974 "NN"
-0.0709004805441391 -0.0587021873062523 -0.00302353745487838 0.0152130494043637 0.0973297183456436 0.35594665109097 0.405155868813229 0.0620293393471095 "delta_6" 1.976 "NN"
-0.0734637143103847 -0.055352200606019 -0.0028760142351596 0.0157433450976474 0.103850623609583 0.358514161097616 0.408588392866798 0.0643827107821915 "delta_6" 1.978 "NN"
-0.0760349047133517 -0.0490679616290508 -0.00234811275118896 0.0171170311244895 0.110357403799775 0.361070497991066 0.412194381254834 0.0667433744880724 "delta_6" 1.98 "NN"
-0.0786110974719114 -0.0445375510172985 -0.00156100544571691 0.0176168313814083 0.116860766693369 0.363614399550165 0.415790016503693 0.0691116145996869 "delta_6" 1.982 "NN"
-0.0811951240156006 -0.0387904218278701 -0.00128214811186544 0.0181114351286186 0.12336572079061 0.366134352328922 0.419376028405431 0.0714869860977664 "delta_6" 1.984 "NN"
-0.0837880095780048 -0.0321843399932744 -0.00100355423583076 0.0183603421007632 0.129866697496271 0.368639931287333 0.422949915611488 0.0738703598129099 "delta_6" 1.986 "NN"
-0.0868600971679556 -0.0303690735249675 0.000131915566177754 0.0191493202890684 0.135125658342553 0.371128149696159 0.426510579256869 0.0762612382654116 "delta_6" 1.988 "NN"
-0.0899461344123358 -0.0315153442362412 0.000697841621572604 0.0195595682373592 0.137738565454044 0.373605680016845 0.43005391193903 0.0786598721938569 "delta_6" 1.99 "NN"
-0.0930481484567658 -0.0343003988220865 0.00164425117227451 0.0200292393706641 0.141782268518338 0.37607109929055 0.433586279732718 0.08106621762489 "delta_6" 1.992 "NN"
-0.0961656978106096 -0.0371216800076484 0.00193931239337408 0.0206679762548104 0.148209379854807 0.378523472206992 0.437102110843532 0.0834800149469477 "delta_6" 1.994 "NN"
-0.0992993751291438 -0.0399772565725227 0.00343899813557447 0.0213554593083572 0.154665591468892 0.380957348719589 0.440604876442885 0.0859012684808675 "delta_6" 1.996 "NN"
-0.102445981994193 -0.0428653043942322 0.00478541062653925 0.0218994806193896 0.161152183229729 0.383380438321144 0.444094418678336 0.0883306770010573 "delta_6" 1.998 "NN"
-0.105608661703741 -0.0457880379959275 0.00497947214818462 0.0223050283621272 0.16766522817507 0.387135237128503 0.447568052211362 0.0907676416315636 "delta_6" 2 "NN"


==> data/delta_6_results_time_PINN.dat <==
-0.0155085249839431 -0.0110503003721139 -0.00227486436548752 0.00295041326829359 0.00917066937541255 0.017450690341033 0.0237642605872077 0.0031402318793523 "delta_6" 0 "PINN"
-0.019592762966858 -0.0150772100031116 -0.00675075126073654 -0.00121003801613329 0.00540250349943516 0.0130683498645188 0.0205145383617062 -0.00100178703343596 "delta_6" 0.002 "PINN"
-0.0329069551658567 -0.0283641867634739 -0.020802319573884 -0.014879740214671 -0.0097553748177619 -0.00254822557863088 0.00942067881891751 -0.0146513160127088 "delta_6" 0.004 "PINN"
-0.0572834517164509 -0.0527341329196096 -0.0454378679637713 -0.0395824137061607 -0.035212276655439 -0.0282187239937812 -0.0112078157407618 -0.0396015692536298 "delta_6" 0.006 "PINN"
-0.0943421592424816 -0.0897906156431625 -0.0829591400855199 -0.0776530560149977 -0.073253634799002 -0.0637910922520355 -0.0428809123345175 -0.0774081069988261 "delta_6" 0.008 "PINN"
-0.145044290752989 -0.143994076842979 -0.137741420649323 -0.130595777478925 -0.123140322470112 -0.108740884442759 -0.08666799453517 -0.129015888265896 "delta_6" 0.01 "PINN"
-0.21471206275654 -0.213137698681167 -0.206057803630226 -0.19473971859188 -0.185542596923251 -0.166139199121238 -0.142784280263834 -0.194283793374871 "delta_6" 0.012 "PINN"
-0.299626704147932 -0.296442891010069 -0.287156027854705 -0.270667961015321 -0.258256168368657 -0.234848126134841 -0.210206810993839 -0.271498718495405 "delta_6" 0.014 "PINN"
-0.394098335318538 -0.387982426878756 -0.376314599063455 -0.354746130639671 -0.341971356516924 -0.312118520045228 -0.28635577491676 -0.357109350948816 "delta_6" 0.016 "PINN"
-0.4914360493209 -0.482662268017607 -0.46821317880296 -0.441816933916188 -0.42957621144685 -0.393652499695315 -0.367109250847631 -0.445892274171818 "delta_6" 0.018 "PINN"
-0.585048976847386 -0.575714148462141 -0.556354121244294 -0.526911626508835 -0.514256920779082 -0.47397365334705 -0.447155870458176 -0.531683837595635 "delta_6" 0.02 "PINN"
-0.668671317698137 -0.658764726820717 -0.634563278228707 -0.603303818500236 -0.590157027438179 -0.54748927582745 -0.521031872054104 -0.608459512979604 "delta_6" 0.022 "PINN"
-0.737506771666461 -0.727010844803973 -0.698068522442011 -0.665784022619776 -0.651754235815198 -0.609366022121291 -0.583888243786814 -0.671409750101158 "delta_6" 0.024 "PINN"
-0.7887438363085 -0.777647066758761 -0.744048815021344 -0.71076764536978 -0.696080920950987 -0.656233031106507 -0.632322959841609 -0.717531768645575 "delta_6" 0.026 "PINN"
-0.821518863146743 -0.809801967006696 -0.771623001659673 -0.738343418982026 -0.722919542066231 -0.686498515953378 -0.66463961021966 -0.745720957431505 "delta_6" 0.028 "PINN"
-0.836498726730168 -0.824150666090001 -0.781443255649428 -0.748234324408569 -0.731171710111886 -0.700155499362817 -0.680723170229099 -0.756427259835924 "delta_6" 0.03 "PINN"
-0.835341414612334 -0.822353125350249 -0.775174021007416 -0.741192192796263 -0.725400396137391 -0.698344632426952 -0.681616570606458 -0.751157711481931 "delta_6" 0.032 "PINN"
-0.820210458496077 -0.806581020627489 -0.755001038243541 -0.721143526231475 -0.705633850203422 -0.682934119199631 -0.669109841417194 -0.732008468739869 "delta_6" 0.034 "PINN"
-0.793442050740356 -0.779184094930425 -0.723302440168957 -0.688930679995479 -0.674379634773451 -0.656120179635145 -0.645096896859471 -0.701307632936194 "delta_6" 0.036 "PINN"
-0.75732457983246 -0.742462176824082 -0.682425912695079 -0.646902817453543 -0.634801879494901 -0.617091702536566 -0.611679989027475 -0.66138416837726 "delta_6" 0.038 "PINN"
-0.713981322110495 -0.698557662932136 -0.634558046326178 -0.598543249259354 -0.587647712585338 -0.571334925667087 -0.566798745495737 -0.614431304303911 "delta_6" 0.04 "PINN"
-0.665326131886389 -0.649400485796413 -0.581689377048795 -0.545080110514444 -0.535360944184262 -0.518100040411567 -0.512142878844916 -0.562443935542648 "delta_6" 0.042 "PINN"
-0.613028745655106 -0.596686046703668 -0.525571551318781 -0.48826437287673 -0.480139942738037 -0.460521033299252 -0.454463309122342 -0.507187578443044 "delta_6" 0.044 "PINN"
-0.558548023666049 -0.541883074716766 -0.467737656994564 -0.430328350994373 -0.424912740062535 -0.401457728678213 -0.395304932539715 -0.450200429346405 "delta_6" 0.046 "PINN"
-0.503119890056834 -0.486255665064789 -0.40950064621055 -0.373893521173008 -0.367828650491633 -0.342243247293048 -0.33598899779753 -0.392804473147548 "delta_6" 0.048 "PINN"
-0.447797040129678 -0.430862074868931 -0.351970932770682 -0.319594518253925 -0.310816920257167 -0.283993107299824 -0.277648116508241 -0.336109963882675 "delta_6" 0.05 "PINN"
-0.393454768815941 -0.376601547726535 -0.296084740676011 -0.264881314881391 -0.255461409298281 -0.227644766889537 -0.221207541350463 -0.281048460174601 "delta_6" 0.052 "PINN"
-0.340812921474483 -0.324199421387597 -0.242596588289556 -0.212544698200698 -0.202127429159734 -0.173968797257875 -0.167441174461706 -0.228376782521231 "delta_6" 0.054 "PINN"
-0.290468321934864 -0.274253190950291 -0.1922975493064 -0.162337359825715 -0.152042689173785 -0.123563288630312 -0.116959588829488 -0.178696790463644 "delta_6" 0.056 "PINN"
-0.242879122407212 -0.227238144459547 -0.15130021411239 -0.115600463800716 -0.105687044242606 -0.0769038770962284 -0.0702220090193799 -0.132480422484577 "delta_6" 0.058 "PINN"
-0.198406285689102 -0.183505764000678 -0.108151551217512 -0.0727889239236921 -0.0634081335816951 -0.0343358362955809 -0.0275794817071615 -0.0900707652297432 "delta_6" 0.06 "PINN"
-0.157325535774797 -0.143322504908787 -0.074043255455445 -0.0343193835695337 -0.0250069339832544 0.00392168440349971 0.0107371575069797 -0.0517010444842621 "delta_6" 0.062 "PINN"
-0.119814616352271 -0.106871148559464 -0.040352791952956 -0.000295107046337173 0.00903695712331187 0.0377378725212628 0.0446101871660102 -0.0175145179494144 "delta_6" 0.064 "PINN"
-0.0859801363951515 -0.0742429500337229 -0.011173471773719 0.0298366928693152 0.0386520267030748 0.0670721971851014 0.0740013949972945 0.0124333603414335 "delta_6" 0.066 "PINN"
-0.0558732095867283 -0.0454672505323681 0.0119690070815385 0.0556321552525251 0.0638745639772024 0.0919718521081268 0.0989492200872429 0.0381680912151031 "delta_6" 0.068 "PINN"
-0.0294796664123103 -0.0205172812327848 0.0331594540610287 0.0771502604418474 0.0849810838362077 0.112558873011297 0.119573452300076 0.059778127126874 "delta_6" 0.07 "PINN"
-0.00672572882964634 0.000693278754490934 0.0515034139432507 0.0938298788319812 0.10190355034277 0.129008266013125 0.136058680830162 0.0774079706573769 "delta_6" 0.072 "PINN"
0.0125068483454791 0.0183046512496483 0.0654274407354889 0.106706481420986 0.115295795407197 0.141548326327135 0.14863675646919 0.0912565385071336 "delta_6" 0.074 "PINN"
0.028134163391425 0.0324997850311866 0.0750535777932627 0.11613618488368 0.124943255922067 0.150464817391664 0.157582849466491 0.101569123987911 "delta_6" 0.076 "PINN"
0.0404942165338032 0.0434922798685457 0.0817913186021983 0.122160481629737 0.131474849653705 0.156078098836141 0.163216441544148 0.108625770506573 "delta_6" 0.078 "PINN"
0.0496288590372344 0.0515293526075215 0.0859071911793098 0.12596018540901 0.134935064847736 0.158730075976172 0.165888293176436 0.112732756719011 "delta_6" 0.08 "PINN"
0.0558895779743326 0.0574521572823248 0.0876824110212475 0.126188625638017 0.135739495611952 0.158782035567906 0.165961449975165 0.114217243968596 "delta_6" 0.082 "PINN"
0.0595153596858591 0.0605474508180686 0.0874157910859572 0.124283129580876 0.133938973004584 0.156605061552255 0.163808187559466 0.113421743312283 "delta_6" 0.084 "PINN"
0.0607559817772488 0.0612915826155045 0.0854110645229677 0.12037000747124 0.130287768793285 0.152577400873295 0.159796477508425 0.110692653636411 "delta_6" 0.086 "PINN"
0.0595647035371283 0.0597014835896347 0.0819644373004513 0.11525172526823 0.125262702734394 0.147059747313548 0.154292636465049 0.106370762757464 "delta_6" 0.088 "PINN"
0.0559732588843075 0.0565021214394312 0.0773598565236977 0.108953265543545 0.118758498922819 0.140396425645359 0.147643098079428 0.100783256958605 "delta_6" 0.09 "PINN"
0.0511172695661743 0.0519159600719902 0.0718643491380752 0.10072835871348 0.111110775220061 0.132900699325961 0.140168270236484 0.0942388738674356 "delta_6" 0.092 "PINN"
0.0454026246674421 0.0462488889778804 0.0657287571226134 0.0928819163094449 0.103119658529503 0.124859926754675 0.132154291046218 0.0870226449792899 "delta_6" 0.094 "PINN"
0.0390799023411399 0.0401752050324564 0.0591832581325222 0.084125629996353 0.0948322333072709 0.116528868617656 0.123853144536715 0.0793915081967069 "delta_6" 0.096 "PINN"
0.0324617592967215 0.0334668040008421 0.0524305617495586 0.0751848858660401 0.0867412664780411 0.108124483373962 0.115498263173285 0.0715702053413411 "delta_6" 0.098 "PINN"
0.0257140845470851 0.0269606781394563 0.0465432489496427 0.0672532278105289 0.078687917951638 0.0998281555725882 0.107263345113851 0.0637494196150034 "delta_6" 0.1 "PINN"
0.0189981844497263 0.0204758657753392 0.0414438363778904 0.0582017271465093 0.0712065810055522 0.0917804208414127 0.0992878127346121 0.0560861495829593 "delta_6" 0.102 "PINN"
0.012474814194458 0.0140110399503418 0.034842237485207 0.0499070667807694 0.0639013960742956 0.0840895787583618 0.0916813141966869 0.0487052728859435 "delta_6" 0.104 "PINN"
0.00624039626968348 0.00772281730218238 0.0285963061604114 0.0427033535080562 0.0570208252842366 0.0768355908820092 0.0845255494972671 0.0417019670580926 "delta_6" 0.106 "PINN"
0.000363977680693073 0.00181296922102664 0.0229308291301982 0.0351672208170375 0.0505115181518407 0.0700696294391221 0.077869174272491 0.0351458717263488 "delta_6" 0.108 "PINN"
-0.00510500815518816 -0.00367590340645563 0.0174674555902884 0.0283773649333586 0.044724587428557 0.0638221968062062 0.0717427439084182 0.029082478567943 "delta_6" 0.11 "PINN"
-0.0101353718893705 -0.00871590901959018 0.0124794871201439 0.0225809827178851 0.0393488023751425 0.0581092969154421 0.0661576888311637 0.0235369556941582 "delta_6" 0.112 "PINN"
-0.0147143905442244 -0.0132949748621452 0.00736154871507855 0.0171196959268677 0.0339383202788323 0.0529240240841292 0.0611119932026963 0.0185171710011798 "delta_6" 0.114 "PINN"
-0.01884575583537 -0.0174198634252878 0.00371453296101176 0.0124624019292163 0.0289332421202664 0.0482495568272471 0.0565888124736608 0.014017516286673 "delta_6" 0.116 "PINN"
-0.0225371764055637 -0.0210958409985896 -0.000512831400569236 0.00789659041826274 0.0249253277942516 0.0443097438369895 0.0525645564750779 0.0100217347914347 "delta_6" 0.118 "PINN"
-0.0258138484744182 -0.0243466575091438 -0.00406973846949821 0.00405798344663022 0.0213754877635842 0.040932193379846 0.0490092172438907 0.00650553936155054 "delta_6" 0.12 "PINN"
-0.0286990247242046 -0.0272111233931399 -0.00750180634319653 0.000486232955374422 0.0180887141951657 0.0379986612802814 0.0458872630926368 0.00344010224491276 "delta_6" 0.122 "PINN"
-0.0312238070646444 -0.0297134670881407 -0.0105373808868195 -0.00208315235443779 0.0152690627753959 0.0354737321957173 0.0431610062718774 0.000793542708132656 "delta_6" 0.124 "PINN"
-0.0334130339446073 -0.0318874751119125 -0.0131274388490337 -0.00422788706241262 0.012880598705857 0.0333199300254023 0.0407902176609883 -0.00146843638731977 "delta_6" 0.126 "PINN"
-0.0353039729245904 -0.033759703168012 -0.0154013171129853 -0.00614823343187876 0.0109754819180894 0.0315025001540692 0.0387444005543649 -0.00338088547077929 "delta_6" 0.128 "PINN"
-0.0369211678522582 -0.0353610549721098 -0.0172384518058545 -0.00805823701567743 0.00956835565782643 0.0299833566447492 0.0369849987131853 -0.00497817861223976 "delta_6" 0.13 "PINN"
-0.0382971589126915 -0.0367193079863062 -0.0181811448250941 -0.00932946831175285 0.00813337093709454 0.0287296653076203 0.0354803797840825 -0.00629401835499935 "delta_6" 0.132 "PINN"
-0.0394603232808526 -0.0378635154977434 -0.0194847889506361 -0.0102983005206344 0.00695657940470118 0.0277059758868967 0.0341983685334647 -0.00736037569258297 "delta_6" 0.134 "PINN"
-0.0404383275655346 -0.0388214781460936 -0.0202311085367676 -0.0109985525033562 0.00604161874873332 0.0265291308914175 0.0331101211494261 -0.00820696135361656 "delta_6" 0.136 "PINN"
-0.0412551576065744 -0.0396197882718621 -0.0207369649333899 -0.0114593826913951 0.00544757614571045 0.0254074765928598 0.0321883074981733 -0.00886113701211165 "delta_6" 0.138 "PINN"
-0.0419303427350939 -0.0402778796645075 -0.0211111816862617 -0.0118747724103295 0.00503952096240257 0.0244269809873376 0.031410398968192 -0.00934840305130638 "delta_6" 0.14 "PINN"
-0.0424877797989824 -0.0408179779399611 -0.0213712192486422 -0.0122933114199376 0.00479211075435537 0.0235658510036892 0.0307536916749604 -0.00969187069629467 "delta_6" 0.142 "PINN"
-0.042942920889929 -0.0412588810515171 -0.021473233445841 -0.0125527966141529 0.00429258920286402 0.0228047626509663 0.0301993552728825 -0.00991278383063936 "delta_6" 0.144 "PINN"
-0.0433120716680071 -0.0416125387007694 -0.0215412925864354 -0.0123557202965764 0.00404946354257307 0.0221291860549688 0.0297956966458155 -0.0100299946944514 "delta_6" 0.146 "PINN"
-0.043609291920147 -0.0418946619643817 -0.0215385623468498 -0.0124417163990652 0.00391657160958891 0.0215222925055164 0.0294943445148868 -0.0100604425947725 "delta_6" 0.148 "PINN"
-0.0438491514589981 -0.0421188224342552 -0.0216328423106646 -0.0122602480424959 0.00369663258704145 0.0209715809965598 0.0292494962630971 -0.0100185168857504 "delta_6" 0.15 "PINN"
-0.0440408943584878 -0.0422966155727097 -0.0215689294946509 -0.0118519150728055 0.00383884642576438 0.0204650210410839 0.0290501481855563 -0.0099173146940101 "delta_6" 0.152 "PINN"
-0.0441926915144406 -0.0424346832965316 -0.0212985902986844 -0.0112477284192852 0.00345343378497953 0.0203201135174074 0.0288868650442972 -0.00976842264010227 "delta_6" 0.154 "PINN"
-0.0443136395748162 -0.0425419751763094 -0.0208604563034304 -0.0106049734883051 0.00308446701914533 0.0205104400317891 0.0287491490520605 -0.00958196350127978 "delta_6" 0.156 "PINN"
-0.0444111307527136 -0.0426265567247101 -0.0203786769696784 -0.00993324250508032 0.00290134844341261 0.0207229361874067 0.0286296718020734 -0.00936706876613939 "delta_6" 0.158 "PINN"
-0.04448983954741 -0.0426895294228775 -0.0199457829686719 -0.00935900733074202 0.00335157910415895 0.0209492062469882 0.028521890082259 -0.00913141213499437 "delta_6" 0.16 "PINN"
-0.0445545241626647 -0.0427420180441936 -0.0195329667020583 -0.00864286341168063 0.00389056730197757 0.0211845028274428 0.0284192810996865 -0.00888169969657782 "delta_6" 0.162 "PINN"
-0.0446126352370799 -0.0427849050750549 -0.0191019763194633 -0.00791914730531096 0.00355709735950338 0.0214232955488444 0.0283172443434997 -0.00862331011487574 "delta_6" 0.164 "PINN"
-0.0446631912681816 -0.0428219910892125 -0.0186594022557617 -0.00719175220208212 0.00319907698988064 0.0214483409032921 0.028210905472306 -0.00836082027332507 "delta_6" 0.166 "PINN"
-0.044711510987998 -0.0428558414946384 -0.0182104322326296 -0.00646827853529053 0.00284080693864075 0.0210849544833143 0.0280973424433917 -0.00809839341909529 "delta_6" 0.168 "PINN"
-0.0447575685089447 -0.0428893531852633 -0.0177598645375066 -0.00575077972625349 0.00337572981475454 0.0207137643528694 0.0279755030548284 -0.00783958241240892 "delta_6" 0.17 "PINN"
-0.0448035558897433 -0.0429223983392677 -0.01731341932578 -0.00516576405629288 0.00395858272246519 0.0203327723311801 0.0278411981553116 -0.00758741826070885 "delta_6" 0.172 "PINN"
-0.0448514989496301 -0.0429580820599241 -0.0168741485970757 -0.00445069895076144 0.00416101556048498 0.0199406594377773 0.0276935389457965 -0.00734447610442702 "delta_6" 0.174 "PINN"
-0.0449042705473176 -0.0429975567715023 -0.0165035320052273 -0.00375216945111934 0.00398252781434116 0.0195355341949593 0.027618690071216 -0.00711283953993588 "delta_6" 0.176 "PINN"
-0.0449593123614505 -0.0430388897310179 -0.0160612549097138 -0.00310282191455125 0.00400510925557551 0.0191161843253325 0.0275474287703857 -0.00689355736936971 "delta_6" 0.178 "PINN"
-0.0450187072536881 -0.0430855662658518 -0.0158886673125836 -0.00246038473791488 0.00391470056242854 0.0186816404443337 0.0274570683790879 -0.00668787366019409 "delta_6" 0.18 "PINN"
-0.0450819149410673 -0.0431373366041568 -0.0156572339438215 -0.00187070625836483 0.00411401721255378 0.0185051510522272 0.0273482484473945 -0.00649666623671972 "delta_6" 0.182 "PINN"
-0.0451494641747722 -0.0431914445848249 -0.0152140854873116 -0.00160040017483432 0.00429302255001696 0.0187336103170519 0.0272198268160119 -0.00632056671234429 "delta_6" 0.184 "PINN"
-0.0452200818895364 -0.0432517027957202 -0.01479719178701 -0.00124824591792094 0.00462511192699921 0.0189423767276439 0.0270709657788477 -0.0061601054170677 "delta_6" 0.186 "PINN"
-0.0452930773894346 -0.0433136549773186 -0.0145630639715882 -0.00117129305362595 0.00459337512207902 0.0191329801836359 0.026902860617709 -0.00601562420849821 "delta_6" 0.188 "PINN"
-0.045370368905804 -0.0433791791606783 -0.0142121575599914 -0.00114114957978828 0.00471722055613988 0.0193013369569166 0.026713838921253 -0.00588720349029083 "delta_6" 0.19 "PINN"
-0.0454492829677958 -0.0434462952731831 -0.0138782721441533 -0.000736994119510337 0.00482451567496917 0.0194507922889083 0.0265054192808002 -0.0057744203235315 "delta_6" 0.192 "PINN"
-0.0455301614952002 -0.0435186742104421 -0.0135642489165754 -0.000402742499051922 0.00491529324054113 0.0193450706526933 0.0262779474870874 -0.00567679348123147 "delta_6" 0.194 "PINN"
-0.0456121551123395 -0.043590440976794 -0.0132688735519341 -0.000893498868061893 0.00499280273155556 0.0189485331514566 0.0260317800625158 -0.00559398198982035 "delta_6" 0.196 "PINN"
-0.0456940120398766 -0.0436632501874886 -0.0129914061600832 -0.00131085627684135 0.00505473750178631 0.0189773089144498 0.0257670759749614 -0.00552560165478002 "delta_6" 0.198 "PINN"
-0.0457738933764963 -0.0437367734737771 -0.0127325704602531 -0.00104088757400567 0.00510647934685293 0.0189973375349594 0.0254870748932382 -0.00547114020085106 "delta_6" 0.2 "PINN"
-0.0458521149125664 -0.0438066573191709 -0.0124916826595314 -0.000794795265928849 0.00541930399222801 0.0190056682936838 0.0251887408330692 -0.00543001163984047 "delta_6" 0.202 "PINN"
-0.0459283457118324 -0.0438766228023308 -0.0122679507057206 -0.00101817646559521 0.00560064643279268 0.0190068669859496 0.0249391972791374 -0.00540117535370071 "delta_6" 0.204 "PINN"
-0.0460020499332219 -0.0439419551104651 -0.0120598236507705 -0.00103310455913852 0.00580917308102835 0.0190004381788701 0.0247224748200975 -0.00538383362659477 "delta_6" 0.206 "PINN"
-0.0460696671779866 -0.0440052703287925 -0.0118684755710712 -0.0013307933387624 0.00607265162614856 0.0189880820995348 0.0244906004525458 -0.00537698722529603 "delta_6" 0.208 "PINN"
-0.0461341572989847 -0.0440646367402006 -0.0117292363733562 -0.00169590255854035 0.00612407062718423 0.018911357323906 0.0242459557980671 -0.00537993531681681 "delta_6" 0.21 "PINN"
-0.046190052382155 -0.0441177864532464 -0.0116038077583298 -0.0017615573131452 0.00636731416379788 0.0188796381339559 0.0239887922698694 -0.00539170663017842 "delta_6" 0.212 "PINN"
-0.0462398948269678 -0.0441642116596241 -0.0114914604603465 -0.00184753083030398 0.00650016231047112 0.0188446337471559 0.0237190788167723 -0.00541168076818483 "delta_6" 0.214 "PINN"
-0.0462829124639178 -0.0442042585215275 -0.0113908736398297 -0.00195107969440311 0.00662030014934623 0.0188041817583395 0.0234384119135377 -0.00543888900250599 "delta_6" 0.216 "PINN"
-0.0463166232208643 -0.0442354912883194 -0.0113005243699527 -0.00194438463672264 0.00669229669847859 0.0187618238232555 0.0231468678057211 -0.00547235528943431 "delta_6" 0.218 "PINN"
-0.0463410851401621 -0.0442608339913991 -0.0112191853571151 -0.00193916348216339 0.00685380700231064 0.0187183357179511 0.0228465841294567 -0.00551098580189809 "delta_6" 0.22 "PINN"
-0.0463570240458264 -0.0442751600280584 -0.0111456650206678 -0.00195586146296711 0.00688709283221789 0.0186710821596116 0.0225394591724311 -0.00555391535251273 "delta_6" 0.222 "PINN"
-0.0463606773577527 -0.0442814444527874 -0.0111881116478341 -0.00191928522269424 0.00702673344903604 0.0186048387514587 0.0222246668408329 -0.00560025197693437 "delta_6" 0.224 "PINN"
-0.0463526522079782 -0.0442771515058354 -0.011230732471215 -0.00174767311748081 0.00708143645986159 0.0181035093176349 0.0219029481937767 -0.00564943193847745 "delta_6" 0.226 "PINN"
-0.0463353624409562 -0.0442617806093893 -0.011269078778363 -0.00151657442983733 0.00724043466015278 0.0175981304416547 0.021576909466527 -0.00570077141770953 "delta_6" 0.228 "PINN"
-0.0463034918703921 -0.0442360915071904 -0.0113045389112737 -0.00129234358849306 0.00718744517907199 0.0174125967893742 0.021244823993567 -0.00575365163950413 "delta_6" 0.23 "PINN"
-0.0462633644807843 -0.0441977531254665 -0.0114447641619508 -0.00147685027825151 0.00729608440030127 0.0173758423009321 0.0209076491707931 -0.00580729601697816 "delta_6" 0.232 "PINN"
-0.0462073262478248 -0.044150390802984 -0.0118358448780211 -0.00169952397223005 0.0072869355989722 0.0173393607052439 0.020643401413011 -0.0058609251516671 "delta_6" 0.234 "PINN"
-0.0461400658214843 -0.0440890323099319 -0.0122185833556538 -0.00192806540130963 0.00724713660746834 0.0173055802223221 0.0204045402676739 -0.00591383433464608 "delta_6" 0.236 "PINN"
-0.0460607577099503 -0.0440190384590097 -0.0125940264113585 -0.00216176787985944 0.00718164976069835 0.0172728109638735 0.0201623003673248 -0.00596574732127733 "delta_6" 0.238 "PINN"
-0.0459671360339411 -0.0439359699225472 -0.0128414454308112 -0.0023630320833421 0.00708524988459114 0.017242516699962 0.0199178301118699 -0.00601612076024057 "delta_6" 0.24 "PINN"
-0.0458599052704201 -0.0438404411266901 -0.0129612065187759 -0.00240039816410376 0.0070037688387341 0.017214487255101 0.0196688181116458 -0.00606479550619416 "delta_6" 0.242 "PINN"
-0.0457400580435798 -0.0437325770194356 -0.0131178927025635 -0.00244025394588099 0.00707600598751501 0.0168009525070826 0.0194164733254847 -0.00611167166035274 "delta_6" 0.244 "PINN"
-0.0456077426365924 -0.0436147548842929 -0.0129058758034959 -0.00248248373712279 0.00714231038777491 0.0167627867237372 0.0191619574379374 -0.00615612426509766 "delta_6" 0.246 "PINN"
-0.0454648108866815 -0.0434843325736201 -0.0126949700787774 -0.00252521678325734 0.00720283044604719 0.0167258218879631 0.018904413564551 -0.00619797774374844 "delta_6" 0.248 "PINN"
-0.0453072659507375 -0.0433447431933019 -0.0129396734964748 -0.00256797865404901 0.00711454910476517 0.0166924027366692 0.0186463687642376 -0.00623681618065805 "delta_6" 0.25 "PINN"
-0.0451374291494621 -0.0431926117709351 -0.0131765120128036 -0.00252923817949058 0.00701218872322751 0.0166616331242283 0.018385628481416 -0.00627266466629414 "delta_6" 0.252 "PINN"
-0.044957238164492 -0.043032082585429 -0.0133930158478821 -0.00265419198976802 0.00675221721571007 0.0166339685939471 0.0182515250666339 -0.00630556026611442 "delta_6" 0.254 "PINN"
-0.0447644224198785 -0.0428612044629761 -0.013432664262983 -0.00272209608517093 0.00678337039852406 0.016607461285445 0.018233029011865 -0.0063356340783123 "delta_6" 0.256 "PINN"
-0.0445587615697889 -0.0426780646665897 -0.0132679368978184 -0.0029742759707222 0.00665664572918101 0.0163668498175935 0.0182151804332181 -0.00636278941995162 "delta_6" 0.258 "PINN"
-0.0443448869168106 -0.0424854380583961 -0.013077131011146 -0.00322397654368323 0.00657595484111528 0.0160118262720126 0.018198917845065 -0.00638712562035243 "delta_6" 0.26 "PINN"
-0.0441197761162024 -0.0422872108209484 -0.0129375751258235 -0.00344632625797137 0.00660216292846194 0.0156571594107577 0.0181820853761018 -0.00640863328129726 "delta_6" 0.262 "PINN"
-0.0438862329868586 -0.0420783316615786 -0.0127705087471909 -0.00324474845459455 0.00662549351153341 0.0153024057808647 0.0181653055680701 -0.00642723831017403 "delta_6" 0.264 "PINN"
-0.0436420940924328 -0.0418627565521837 -0.0126031400978895 -0.00318756913721574 0.00664700291175491 0.0149660400864732 0.0181485462649191 -0.0064431782619439 "delta_6" 0.266 "PINN"
-0.0433889976975972 -0.0416400590931554 -0.0124351067237563 -0.00329207584804114 0.00666576629530469 0.0148798390763818 0.0181325511242802 -0.00645670503311897 "delta_6" 0.268 "PINN"
-0.0431273437938541 -0.0414112610549504 -0.012268599626335 -0.00339439675741782 0.00656202826590102 0.0147890734391117 0.0181146672923325 -0.00646818671186428 "delta_6" 0.27 "PINN"
-0.0428573073784965 -0.0411722876414828 -0.012135411321057 -0.00349340693086353 0.00642687462993485 0.0146919927962679 0.0180961286422061 -0.00647762262265189 "delta_6" 0.272 "PINN"
-0.0425793748964114 -0.0409303587674364 -0.012299828474246 -0.00359125930170223 0.00628654991634026 0.0145898227351253 0.0180743062180672 -0.00648548568736208 "delta_6" 0.274 "PINN"
-0.0422953345664361 -0.0406818161304087 -0.0126441644383712 -0.00366925410193364 0.00614247886873676 0.0144825051177367 0.0180513114864079 -0.00649156185715079 "delta_6" 0.276 "PINN"
-0.0420062093969503 -0.0404295861446057 -0.0130995357067302 -0.00384269190658415 0.00613743752356055 0.0144098023336781 0.0180260369144355 -0.00649626108248723 "delta_6" 0.278 "PINN"
-0.0417091712563129 -0.0401734611601441 -0.0135495838340034 -0.00405712443568218 0.00613146472924353 0.0143852912470795 0.0179985190505666 -0.00649979337478688 "delta_6" 0.28 "PINN"
-0.0414088867401035 -0.0399110122610352 -0.0139966300189844 -0.00426476237360984 0.00612262288708965 0.0142260041983094 0.017968984850111 -0.00650256620625647 "delta_6" 0.282 "PINN"
-0.0411003460896538 -0.0395778682292965 -0.0144380904483244 -0.00444843872798129 0.00610923453426437 0.0139985204609528 0.0179348714430327 -0.00650464151023393 "delta_6" 0.284 "PINN"
-0.040788711538758 -0.0392407042810362 -0.0144559609361753 -0.0043508821370255 0.0060929686732788 0.0138623580536562 0.0178967288661231 -0.00650655495066876 "delta_6" 0.286 "PINN"
-0.0404738169803813 -0.0388960998753983 -0.0141965473408575 -0.00425958027375828 0.00607443620749681 0.0137196612491655 0.0178535881289678 -0.00650851382724347 "delta_6" 0.288 "PINN"
-0.0401543178696997 -0.0385482415510463 -0.0139392274340976 -0.00435685393334018 0.00597965561984293 0.0135699346962744 0.0178073415692227 -0.00651060209138454 "delta_6" 0.29 "PINN"
-0.0398322868348673 -0.0381945227859641 -0.0137044992114123 -0.00424276810550261 0.00598106996285086 0.0134142728689958 0.017756604923296 -0.00651287198981661 "delta_6" 0.292 "PINN"
-0.0395065909689285 -0.0378377408719439 -0.0138591719980828 -0.00412676228141351 0.00599603877294352 0.0133362950365264 0.0177014942516658 -0.00651559788909095 "delta_6" 0.294 "PINN"
-0.0391812561952449 -0.0374775135425558 -0.0140150723746281 -0.00430662120991077 0.00582217434372656 0.0132755703143113 0.017641480171668 -0.00651921842202824 "delta_6" 0.296 "PINN"
-0.0388669644652584 -0.0371131399960969 -0.0141726081008738 -0.00447952410994334 0.00540046387834425 0.0130698828539694 0.0175766395550371 -0.00652397918881803 "delta_6" 0.298 "PINN"
-0.0385520822173365 -0.0367462234999613 -0.0143320527613485 -0.00461263129956813 0.00522994413899092 0.0128107904999709 0.0175035875667391 -0.00653001750737611 "delta_6" 0.3 "PINN"
-0.0382362543957492 -0.0363782481433415 -0.0144911964642622 -0.0046211321182239 0.00520096990175833 0.0125455991734218 0.0174260344456619 -0.00653768097227499 "delta_6" 0.302 "PINN"
-0.0379211107531716 -0.0360070054403115 -0.0148039595571667 -0.00452457040063403 0.0051680391762845 0.0123447384178628 0.0173420619617057 -0.00654685213649443 "delta_6" 0.304 "PINN"
-0.0376049434253136 -0.0356339978850948 -0.0152499347682351 -0.00448834389978714 0.00513108037587973 0.0121428194986773 0.0172542630333258 -0.00655774073154152 "delta_6" 0.306 "PINN"
-0.037289542652008 -0.0352601310838563 -0.015528315702057 -0.00445892037336948 0.00508985943772666 0.0119348553525369 0.0171580776343617 -0.00657045600663202 "delta_6" 0.308 "PINN"
-0.0369746038153954 -0.0350028191949355 -0.0152713354898967 -0.00443504199263423 0.00504481428790704 0.0117192157344952 0.0170570515831 -0.0065851830707806 "delta_6" 0.31 "PINN"
-0.0366597486099193 -0.0347646192108321 -0.0153288556171394 -0.00441830106873142 0.00499538591134829 0.0114995873016009 0.0169491274739759 -0.006602090178557 "delta_6" 0.312 "PINN"
-0.0363454787166426 -0.0345275680636977 -0.0154420221786609 -0.00455422676703854 0.00494025741475068 0.0112709069167306 0.0168344187944786 -0.00662153101490353 "delta_6" 0.314 "PINN"
-0.0360330565939584 -0.0342931307859072 -0.0154234060034583 -0.00468216430118751 0.00488151348266108 0.0110374555736036 0.0167116043231343 -0.00664351035926168 "delta_6" 0.316 "PINN"
-0.0357225441338436 -0.0340629327383327 -0.0154101036929558 -0.00480084116151092 0.004730456701872 0.0107968919753767 0.0165826503335523 -0.00666806655203436 "delta_6" 0.318 "PINN"
-0.0354139215876395 -0.0338351756484579 -0.0154026636139334 -0.00491159543489983 0.0045600633145042 0.0105485751548777 0.0164475655693846 -0.00669502342778649 "delta_6" 0.32 "PINN"
-0.0351060160494869 -0.0335939153551044 -0.0154014681639196 -0.00501239430689071 0.00432326752355894 0.0104348640590299 0.0163061727062681 -0.0067246503778316 "delta_6" 0.322 "PINN"
-0.0348016991341383 -0.033230967906892 -0.0154071728481734 -0.00510415215401139 0.00390706333395652 0.0104421146630228 0.0161583467704035 -0.00675684927637965 "delta_6" 0.324 "PINN"
-0.0344960557994942 -0.0328697682266039 -0.0154176843647135 -0.00532515295556268 0.0038382943740185 0.0104500427689035 0.016003419092108 -0.00679174770926597 "delta_6" 0.326 "PINN"
-0.0341935504842988 -0.0325103750592228 -0.0157719030063999 -0.00540846416211915 0.00385956025850098 0.010458723441085 0.0158411759419863 -0.00682966892392471 "delta_6" 0.328 "PINN"
-0.033914950675324 -0.0321527915224273 -0.0159488324915689 -0.00541235838117426 0.00368457844881775 0.010468881578189 0.0156718693467978 -0.00687030937717628 "delta_6" 0.33 "PINN"
-0.0336441477384872 -0.0317966426321185 -0.0157117901543249 -0.00542292490821228 0.00359968372282771 0.0104789306956701 0.0154958823512591 -0.00691379547512661 "delta_6" 0.332 "PINN"
-0.0333758440982602 -0.031443560475568 -0.0155193111326223 -0.00543978183563976 0.00350743844712131 0.0104902723959892 0.0153126359114252 -0.00695990894943261 "delta_6" 0.334 "PINN"
-0.0331107701154448 -0.0310917646619678 -0.0155598529142963 -0.00546254556873993 0.00340951551410884 0.0105029650607468 0.0151244696565653 -0.00700881545844876 "delta_6" 0.336 "PINN"
-0.0328480896172951 -0.0307526440007772 -0.0156073083062694 -0.00549130766283079 0.00330420648886254 0.0105158539993134 0.0149294297271455 -0.00706030167311988 "delta_6" 0.338 "PINN"
-0.0325876709787781 -0.0305977553692603 -0.0156607346773247 -0.00552735007900274 0.00319363377113391 0.0105301477275164 0.014728242518267 -0.00711448117658496 "delta_6" 0.34 "PINN"
-0.0323302490562652 -0.0304473341338163 -0.0157193187658607 -0.00556879283752798 0.00307576357295425 0.0103681712087084 0.0145198147839944 -0.00717123706053153 "delta_6" 0.342 "PINN"
-0.0320744449552941 -0.0306204153062877 -0.0157830120827117 -0.00555557697444065 0.00295261060488672 0.0103558397095093 0.0143053432164381 -0.00723057108360674 "delta_6" 0.344 "PINN"
-0.0318200442860308 -0.0309417215019033 -0.0158527693297255 -0.00551813012307978 0.00282346115865417 0.0103790494528488 0.0140847162886938 -0.00729235717246356 "delta_6" 0.346 "PINN"
-0.0315707605328153 -0.0307431927708952 -0.0159283430279068 -0.00573252430121107 0.00244718672852551 0.0103517440856211 0.0138573468298464 -0.00735654627834407 "delta_6" 0.348 "PINN"
-0.031874797798853 -0.0308284175711456 -0.016180471352932 -0.00577729985941922 0.00203877979125178 0.0101219254396268 0.0136266493366342 -0.00742273739773052 "delta_6" 0.35 "PINN"
-0.0322561249890038 -0.0306539878797217 -0.0160943085428137 -0.0056911602852695 0.00177450815632874 0.00988274789066679 0.0133897283699023 -0.00749098955826072 "delta_6" 0.352 "PINN"
-0.0326383713492945 -0.03048211224082 -0.0161850977345263 -0.00559518533366077 0.00167845543478207 0.00987012808156185 0.0131469152977671 -0.00756115458735465 "delta_6" 0.354 "PINN"
-0.0330218678132258 -0.0303122342613114 -0.0162820626827429 -0.00563878391905182 0.00158385275858075 0.00987552976683326 0.0128987437814724 -0.00763332481543908 "delta_6" 0.356 "PINN"
-0.0334059314689213 -0.0303259068284488 -0.0163820445424269 -0.00549511119664392 0.00149096988303588 0.0098829025334316 0.0126451855245898 -0.00770733877676882 "delta_6" 0.358 "PINN"
-0.0337928228708643 -0.0301113041513918 -0.0164861331683718 -0.0053634993786208 0.00140033972997611 0.00989249626974908 0.0123867761769176 -0.00778283490121381 "delta_6" 0.36 "PINN"
-0.0341786871023483 -0.0298757396713806 -0.0165956139993573 -0.00517145308359468 0.00128850909461076 0.00990297016959474 0.0121237092645152 -0.00785982682621943 "delta_6" 0.362 "PINN"
-0.0345653145031599 -0.0296564525859874 -0.0167092262444891 -0.00500334224363397 0.00110488438715972 0.00991434748345676 0.0118575608563068 -0.00793781644396859 "delta_6" 0.364 "PINN"
-0.034952153647178 -0.0296448820389743 -0.0166409205469442 -0.00503214109537509 0.000975126075925536 0.00992849235566029 0.0115867596110791 -0.00801685984388203 "delta_6" 0.366 "PINN"
-0.0353391723653232 -0.0294469360246221 -0.0164635676006659 -0.00486692631788932 0.000839065847004439 0.00994344738311426 0.0113121896140896 -0.00809677090813925 "delta_6" 0.368 "PINN"
-0.0357258878431987 -0.0298625671177335 -0.0165749125354636 -0.00490712404136018 0.000698586443604321 0.00970158695610479 0.0110340321658117 -0.00817738315297734 "delta_6" 0.37 "PINN"
-0.0361153098582999 -0.0303276785810147 -0.016821334718653 -0.00492417463517414 0.000552332391661969 0.00943810423048219 0.0108294200423815 -0.00825872859161657 "delta_6" 0.372 "PINN"
-0.036502807941679 -0.0307929421803625 -0.0170670201619099 -0.00480773462506279 0.000322714226178689 0.00925711640887017 0.0108540233186744 -0.00834027893843803 "delta_6" 0.374 "PINN"
-0.0368889114866783 -0.0312583158077618 -0.0173139849701374 -0.00482470036557259 6.03604433443428e-05 0.00896257865695649 0.0108793687354994 -0.00842212816588102 "delta_6" 0.376 "PINN"
-0.0372745520481613 -0.0315895021532243 -0.0175611465226908 -0.00507244390507211 -4.03743625604358e-05 0.00866703907786281 0.0109047142328201 -0.00850376464309329 "delta_6" 0.378 "PINN"
-0.0376582619242086 -0.0318885189578589 -0.0177276247676028 -0.00514582221794613 -0.000133008606631346 0.00836739255589503 0.0109321147579357 -0.00858494809615624 "delta_6" 0.38 "PINN"
-0.0380418365973711 -0.0321874431559258 -0.0178651394135085 -0.00509465686862098 -0.000252130266879536 0.00835265792790174 0.0109605810102937 -0.0086657002549196 "delta_6" 0.382 "PINN"
-0.0384219900844024 -0.0324846979173538 -0.0177376342998169 -0.00511542809923426 -0.0004247110506026 0.00837408406997064 0.0109903113712692 -0.00874562735771068 "delta_6" 0.384 "PINN"
-0.0388028025022041 -0.0327807268453999 -0.0175443445922641 -0.00529553801601401 -0.000601988571940604 0.00839661375607614 0.0110204865323077 -0.00882490316644098 "delta_6" 0.386 "PINN"
-0.0391817008475048 -0.0330754420221256 -0.0173571534363582 -0.00568943544241374 -0.000781568395486376 0.0083952571981053 0.0110519041656932 -0.0089030494913427 "delta_6" 0.388 "PINN"
-0.0395572213210247 -0.0333665950165664 -0.0171746702634833 -0.00591299067834805 -0.000964106807729959 0.00809262928413756 0.0110840303826621 -0.00897986598239697 "delta_6" 0.39 "PINN"
-0.0399306877361368 -0.0336563930003014 -0.0169979508172819 -0.00593445583993413 -0.00112738707609794 0.00778938236002213 0.0111180432655532 -0.009055045649452 "delta_6" 0.392 "PINN"
-0.0402996549515332 -0.0339429156786063 -0.0168260864099424 -0.00595790103967508 -0.000994760859317823 0.00748488195396313 0.0111530332853874 -0.00912839219956896 "delta_6" 0.394 "PINN"
-0.0406662535214921 -0.0342282840108233 -0.0167997978163075 -0.00611837843765795 -0.00085721124699234 0.00718064155686549 0.0111890447775901 -0.00919977964291133 "delta_6" 0.396 "PINN"
-0.0410299775338614 -0.0345100854537524 -0.0172339651007883 -0.00629201532707002 -0.000574431259561248 0.00687591187862158 0.0112270163373468 -0.00926893384189231 "delta_6" 0.398 "PINN"
-0.0413904361971382 -0.0347884041280754 -0.0171996949973459 -0.0064680720350877 -0.000497533395911187 0.00656943536775256 0.0112661582152331 -0.00933567495449539 "delta_6" 0.4 "PINN"
-0.0417469003609039 -0.0350637496195442 -0.0170126513347011 -0.0066445683346702 -0.000500419217877246 0.00626433926799452 0.0113067347378958 -0.009399945201596 "delta_6" 0.402 "PINN"
-0.0420988400694453 -0.0353339858552406 -0.016829123140792 -0.00674096206455499 -0.000517890466155468 0.00610643460579696 0.011347748074212 -0.00946142064850734 "delta_6" 0.404 "PINN"
-0.042446136982092 -0.0355995763123169 -0.0166495881080327 -0.00678639878873388 -0.000480079716888016 0.00589935713618206 0.0113903890138468 -0.00951973091379106 "delta_6" 0.406 "PINN"
-0.0427882366670214 -0.0358612594368494 -0.0164718916893127 -0.00682533696539889 -0.000323262888626719 0.00581501850796806 0.0114347654488881 -0.0095749815519723 "delta_6" 0.408 "PINN"
-0.0431258771359579 -0.0361171399095326 -0.0166417549351803 -0.00685581035072158 -0.000367634075975842 0.00572833067513467 0.0114799800565272 -0.00962666418828998 "delta_6" 0.41 "PINN"
-0.0434565588911699 -0.0363703258714478 -0.0168113118201513 -0.00688046029841693 -7.65450652637778e-05 0.00564064160119593 0.0115275277638112 -0.00967475680571563 "delta_6" 0.412 "PINN"
-0.0437848589398826 -0.0366178412738464 -0.0166122059677528 -0.00689556850510509 -0.000106376677005526 0.00555026040726536 0.0115759909342572 -0.00971901419961212 "delta_6" 0.414 "PINN"
-0.0441065381794131 -0.0368579792894584 -0.0164175629167583 -0.0069030888090974 3.17933407029125e-05 0.00545788151962123 0.0116255399469266 -0.00975952144310176 "delta_6" 0.416 "PINN"
-0.0444216535256394 -0.0370934186643309 -0.0166108625749921 -0.00690293251237017 0.000116010067915062 0.00536429115913106 0.0116768122737135 -0.00979580530546586 "delta_6" 0.418 "PINN"
-0.044729968025097 -0.0373222234164664 -0.0166633877654488 -0.00715482870342032 0.000177021514345399 0.0052708594515366 0.0117287342870231 -0.00982781642845396 "delta_6" 0.42 "PINN"
-0.0450588755431325 -0.0375442801374585 -0.0166545285911631 -0.00741244086818171 0.000272482519237172 0.00517564631499534 0.0117820650712408 -0.00985542383364229 "delta_6" 0.422 "PINN"
-0.0453840924409303 -0.0378617472077586 -0.0169211518353007 -0.0076643869424875 0.000372244090483753 0.00507970185200124 0.0118367458496843 -0.00987845399764301 "delta_6" 0.424 "PINN"
-0.0457009210459286 -0.0382435201510763 -0.0166739109453556 -0.00771523506427507 0.000488959124947175 0.00498307283818389 0.0118923172171167 -0.00989660023173479 "delta_6" 0.426 "PINN"
-0.0460112773023061 -0.0386196129547526 -0.0164271968117701 -0.00780815254604994 0.000453019950789835 0.00518342867659105 0.0119494688605112 -0.00990993174551716 "delta_6" 0.428 "PINN"
-0.0463144729027148 -0.0389876592467414 -0.0161831381814864 -0.00806524998832447 0.000546867093874082 0.00560745348412273 0.0120085526548256 -0.00991843697324091 "delta_6" 0.43 "PINN"
-0.0466104433919291 -0.0393488959904341 -0.0159398955572488 -0.00831870791443878 0.000436663536079407 0.00603572707355082 0.012067720998405 -0.00992181080404881 "delta_6" 0.432 "PINN"
-0.0468991538114487 -0.0397025584765472 -0.0156975062949697 -0.00851149440759968 0.000370041095254958 0.006466823282821 0.012127436862245 -0.00991990890807353 "delta_6" 0.434 "PINN"
-0.0471794566097614 -0.0400505941357531 -0.015605028835985 -0.00857644892251974 0.000453835491351584 0.00690170824021852 0.0121883349398085 -0.00991267608681355 "delta_6" 0.436 "PINN"
-0.0474505238636783 -0.0403908866925223 -0.0157661542031403 -0.00863871020031637 0.000549478087995547 0.00733835319506448 0.0122505965638383 -0.0099000481729701 "delta_6" 0.438 "PINN"
-0.0477136354176763 -0.040721812481853 -0.0158168960373772 -0.00869838659627165 0.000495477302786318 0.00777721824603583 0.0123135324738444 -0.00988202890078472 "delta_6" 0.44 "PINN"
-0.0479700927213313 -0.0410457555104717 -0.0159460047459967 -0.00875635924272855 0.000277437505186717 0.00821664293324742 0.0123776093740255 -0.0098584963549271 "delta_6" 0.442 "PINN"
-0.0482162715176974 -0.0413619548994595 -0.0158604745898457 -0.00881076184630247 0.000113109088575758 0.00840493262760356 0.0124418273289002 -0.00982930981629407 "delta_6" 0.444 "PINN"
-0.0484547954073978 -0.0416708560233211 -0.0155672219830577 -0.00880428270264544 0.000180007786451331 0.00890624449705912 0.0125074037755812 -0.00979462593316683 "delta_6" 0.446 "PINN"
-0.0486850429161636 -0.0419696401616269 -0.0152712091907964 -0.00891112439866493 0.000282379764812934 0.00941191477205094 0.0125721395317752 -0.009754205859592 "delta_6" 0.448 "PINN"
-0.0489058550220225 -0.0422619564807666 -0.015198848731855 -0.00895811844334138 6.12958495528337e-05 0.00992106610990484 0.0126389320484133 -0.00970817945098915 "delta_6" 0.45 "PINN"
-0.0491168681583148 -0.0425454286078236 -0.0153981006522496 -0.00900173300245166 -0.000156581616332141 0.0104349747253527 0.0127342316240182 -0.00965637438879874 "delta_6" 0.452 "PINN"
-0.0493185738183388 -0.0428207466150756 -0.0152740877721084 -0.00904159408287752 -0.000371109503300548 0.0108856679956113 0.0128517041599103 -0.00959872246040622 "delta_6" 0.454 "PINN"
-0.0495114840903229 -0.043087959167607 -0.0149498580724788 -0.00907964096066061 -0.000572395854529617 0.0111296072062033 0.0129721107217164 -0.00953537980981866 "delta_6" 0.456 "PINN"
-0.04969517798311 -0.0433456380985271 -0.0146239340449318 -0.00913041289759842 -0.000460010214627937 0.0115690838657549 0.0130913944254148 -0.00946646726041972 "delta_6" 0.458 "PINN"
-0.0498705733579401 -0.0435953487573288 -0.014356142363686 -0.009239579525402 -0.000336607764760855 0.011957543003833 0.0132128734995601 -0.00939183957555846 "delta_6" 0.46 "PINN"
-0.0500361536428796 -0.0438348550803843 -0.0144850600328651 -0.00925781243905444 -0.000200749416216395 0.0121198874760783 0.0133349293743555 -0.00931164276949419 "delta_6" 0.462 "PINN"
-0.0501919729052299 -0.0440689261585636 -0.0146071561167966 -0.00920401462843967 -5.52999190932546e-05 0.0125775758933738 0.0135676789814425 -0.00922564882594488 "delta_6" 0.464 "PINN"
-0.050338597643525 -0.0442917788758603 -0.0143424674940721 -0.00922790203431534 0.000101556116720136 0.0131487241471688 0.0140936006781041 -0.00913424750133415 "delta_6" 0.466 "PINN"
-0.0504747699675525 -0.0445072682295927 -0.0143929544719812 -0.00924976902374286 0.000269007282858391 0.0132584746197379 0.0146213369790095 -0.0090372324965366 "delta_6" 0.468 "PINN"
-0.0506020567606461 -0.0446722693683419 -0.0144367639998938 -0.00922042245748345 0.000448259850251764 0.0134603783950854 0.0151463265729227 -0.00893463238479653 "delta_6" 0.47 "PINN"
-0.0507193064477215 -0.044709098202994 -0.0144378285567109 -0.00928661410700016 0.000637530978966128 0.0139585758688553 0.0156717771167266 -0.00882683402750227 "delta_6" 0.472 "PINN"
-0.0508283816575484 -0.0447359648075817 -0.0140609275343895 -0.00930141297728659 0.00083824760125939 0.0140849091253105 0.0161963803874722 -0.00871368332183325 "delta_6" 0.474 "PINN"
-0.0509272273791977 -0.0447534065162957 -0.0136827256937581 -0.00931453194953236 0.00105054165211382 0.0143193907505852 0.0167189251823303 -0.00859520822894173 "delta_6" 0.476 "PINN"
-0.0510178783563286 -0.0447604320591924 -0.0133029376186388 -0.00932518681660932 0.00117178078883096 0.0148244143338304 0.0172393582746815 -0.00847155814508983 "delta_6" 0.478 "PINN"
-0.0510980841518697 -0.0447596475616454 -0.0132691957181887 -0.00933524492916438 0.00120312221233421 0.0154340495595136 0.017756729213117 -0.00834297165344479 "delta_6" 0.48 "PINN"
-0.0511693112034987 -0.0447501635916165 -0.0132586510065262 -0.00934171501037762 0.00123065007127821 0.0160473553869084 0.0182701208129716 -0.00820932371423631 "delta_6" 0.482 "PINN"
-0.0512301863127178 -0.0447315556917262 -0.013244914224096 -0.0093483104570492 0.00125450531508142 0.0166649203123094 0.0188048210808676 -0.00807073518639117 "delta_6" 0.484 "PINN"
-0.0512807881792771 -0.0447040349884785 -0.0131192372240797 -0.00903391876128112 0.00129843123774531 0.0172858411338409 0.0193577813088598 -0.00792742665453957 "delta_6" 0.486 "PINN"
-0.0513243688995186 -0.0446679092497304 -0.0131148288274456 -0.0086648170659579 0.00152078165823744 0.0179105760625813 0.0199088126386242 -0.00777945578537961 "delta_6" 0.488 "PINN"
-0.0513580020156361 -0.0446226372481505 -0.0131806711262902 -0.00852360816054276 0.00174782962769759 0.0183602750780493 0.02045683783911 -0.00762683933584677 "delta_6" 0.49 "PINN"
-0.0513821634287333 -0.0445676346602731 -0.0131539503983206 -0.00849627810283182 0.0019783290494918 0.018721128148937 0.0210001674894511 -0.00746967394635779 "delta_6" 0.492 "PINN"
-0.0513987776841749 -0.0445059099498305 -0.0129997754606834 -0.00822883792990114 0.00221408452749772 0.0190722801246361 0.021540303492586 -0.00730823401508372 "delta_6" 0.494 "PINN"
-0.0514040008870151 -0.0444344084152983 -0.012981554649906 -0.00794146394615802 0.00252657913002785 0.0194149118869844 0.0220753432795834 -0.00714266037994207 "delta_6" 0.496 "PINN"
-0.0514004992588212 -0.0443559086335424 -0.012959268663886 -0.00766455079246919 0.00287432900718987 0.0198714796509822 0.0226040329254878 -0.00697271063354595 "delta_6" 0.498 "PINN"
-0.0513889852781148 -0.0442685395716155 -0.012932064947994 -0.00751206678977923 0.00322135528802148 0.0205134393186186 0.0231280321258204 -0.00679899012688749 "delta_6" 0.5 "PINN"
-0.0513679792617937 -0.0441731195093574 -0.0127717224172214 -0.00730507576177752 0.00328774897349493 0.0211590603453611 0.0236470266157073 -0.00662121272262753 "delta_6" 0.502 "PINN"
-0.0513392523735332 -0.0440681419195462 -0.0126466582827298 -0.00727227283234422 0.00358229617311234 0.0218057184211897 0.0242051540820332 -0.00643960243912345 "delta_6" 0.504 "PINN"
-0.0513004462234334 -0.0439564656975137 -0.0125780136348792 -0.00701513349082816 0.00388093263849476 0.0224532425460222 0.024765039222818 -0.00625422791423541 "delta_6" 0.506 "PINN"
-0.0512540269508502 -0.0438357784179815 -0.0125069517145515 -0.00671069026614401 0.00418318505093407 0.0231024450591428 0.0253191528909844 -0.00606539064843576 "delta_6" 0.508 "PINN"
-0.0512113629914918 -0.0437067025667505 -0.0124320428874425 -0.00655226204642156 0.00449104233652986 0.0235116106380334 0.0258666249632225 -0.005872965002597 "delta_6" 0.51 "PINN"
-0.0511794333292653 -0.0435724376206791 -0.0123240560715512 -0.00638961027612073 0.00480216075198814 0.0238493624184405 0.0264080895135594 -0.00567726257828719 "delta_6" 0.512 "PINN"
-0.0511388925941737 -0.0434278758291126 -0.0122766115005583 -0.00613691295927066 0.00511755288379689 0.0241767786924577 0.0269429429996981 -0.00547823573040759 "delta_6" 0.514 "PINN"
-0.0510904825758142 -0.0432772167375171 -0.0121945611570786 -0.0058192644743259 0.00543705769522329 0.0244928963209371 0.0274712516116515 -0.00527613300805885 "delta_6" 0.516 "PINN"
-0.0510337555092241 -0.0431601602506814 -0.0121090886272263 -0.00566954227973659 0.00575802560302041 0.024974295365974 0.0279912801921978 -0.00507088138247559 "delta_6" 0.518 "PINN"
-0.0509685609010483 -0.0431867198877752 -0.0120188569181708 -0.00558857145729319 0.0060829633124001 0.0256347728297988 0.0285034888797677 -0.00486265944536607 "delta_6" 0.52 "PINN"
-0.0508961694779171 -0.0432065659607883 -0.0117531465117015 -0.00547820727886217 0.00641087297906406 0.0262953041988316 0.0290391828436478 -0.00465152539871415 "delta_6" 0.522 "PINN"
-0.0508150885050886 -0.0432190816458246 -0.0116572270703874 -0.00535239184573533 0.00674094929863323 0.0269543422724827 0.0295944875600902 -0.00443765746645552 "delta_6" 0.524 "PINN"
-0.0507256864445103 -0.0432245103650335 -0.0116602963069112 -0.00527614828357337 0.00707443601454827 0.0276128453564322 0.0301424003311155 -0.00422118076297111 "delta_6" 0.526 "PINN"
-0.0506285103837111 -0.0432226129774812 -0.0116350241015948 -0.00517136296948617 0.00740991715113304 0.0282105203707985 0.0306820717058152 -0.00400209447254342 "delta_6" 0.528 "PINN"
-0.050522617105749 -0.043214575127783 -0.0115322002511754 -0.00506559090093239 0.00774683368763607 0.0285222263558365 0.031214298533818 -0.00378062282118092 "delta_6" 0.53 "PINN"
-0.0504090897632522 -0.0431987157116795 -0.0114254138429365 -0.00494477246199476 0.00808402215811665 0.0288207630485418 0.0317389864596134 -0.00355659163629362 "delta_6" 0.532 "PINN"
-0.0502879091742072 -0.043176089712646 -0.0113169474782012 -0.00472992843323272 0.00842521442912136 0.0291085803123221 0.0322543791449619 -0.00333031273940378 "delta_6" 0.534 "PINN"
-0.0501601620870993 -0.043148562638833 -0.0112049727974306 -0.00451357751528991 0.0087650830021746 0.0293817966800012 0.0327610003487055 -0.00310180765598544 "delta_6" 0.536 "PINN"
-0.0500236558915561 -0.0431136657033626 -0.0110917759212028 -0.00429735729301417 0.00910759999384247 0.0299757733418329 0.0332578642425936 -0.00287116580908957 "delta_6" 0.538 "PINN"
-0.049879807692371 -0.0430726239483092 -0.0109751971695086 -0.00407877580246363 0.00945044590360833 0.0306422673835569 0.0337694750869593 -0.00263858478074166 "delta_6" 0.54 "PINN"
-0.049728247237621 -0.0430240436832405 -0.0107715584193875 -0.00368482423689287 0.00979490398490535 0.0313064474971776 0.0343123167199264 -0.00240393837249246 "delta_6" 0.542 "PINN"
-0.0495699163601953 -0.0429693866714141 -0.0105097928415138 -0.00364513007634693 0.0101389461063227 0.031968192049725 0.03484664068684 -0.00216756873573444 "delta_6" 0.544 "PINN"
-0.0494033734898183 -0.0429084401767749 -0.0104111031244225 -0.00342879760528692 0.0104841475415197 0.0326277661816534 0.035372413906529 -0.00192927605483897 "delta_6" 0.546 "PINN"
-0.0492295620160761 -0.0428400918243368 -0.0103105012175844 -0.00321141914244549 0.0108269079442205 0.0330170819130129 0.0358900948248722 -0.00168918788027855 "delta_6" 0.548 "PINN"
-0.0490493906112135 -0.0427667701391535 -0.0102065384589741 -0.00299307508405744 0.0111713218777625 0.0332809234832343 0.0363979222076865 -0.00144747744625948 "delta_6" 0.55 "PINN"
-0.0488623653160136 -0.0426865343657038 -0.0100998746830723 -0.00277585873005315 0.0115143341160154 0.0335310839705563 0.0368951871598018 -0.00120429439087865 "delta_6" 0.552 "PINN"
-0.0486672582846157 -0.0426026520812586 -0.00987173161930954 -0.00253499170555693 0.0118828343186492 0.0337662638095058 0.0373829880687004 -0.000959631701656811 "delta_6" 0.554 "PINN"
-0.0484651056689449 -0.0425095965139463 -0.00977724399372693 -0.00216294723299371 0.0123762623351387 0.034086049114944 0.0378594622329351 -0.000713632172981186 "delta_6" 0.556 "PINN"
-0.0482562273864736 -0.0424081414082449 -0.00973356690234617 -0.00194747464436107 0.0128761051412727 0.0347530861486711 0.0383441037275589 -0.000466344716105903 "delta_6" 0.558 "PINN"
-0.0480403463295109 -0.0421212645608154 -0.00966138541752204 -0.00179163515330172 0.0132827487057158 0.0354174776330589 0.0388725519405497 -0.000217813695472326 "delta_6" 0.56 "PINN"
-0.0478180188766774 -0.0418276007923832 -0.00953640420702273 -0.00168463571922184 0.0136346088978568 0.0360790784394096 0.0393915134656346 3.20530153623645e-05 "delta_6" 0.562 "PINN"
-0.0475893046993897 -0.0415284771893585 -0.00938993191627091 -0.00146488645794196 0.0139967812504666 0.0367387643875421 0.0399005901142577 0.000282975036448416 "delta_6" 0.564 "PINN"
-0.0473541935856236 -0.0412227163280181 -0.00926104889009638 -0.00124624774080351 0.0143715319518201 0.037306841449996 0.0403991926159484 0.000534803199434735 "delta_6" 0.566 "PINN"
-0.0471116740987826 -0.0409121199018249 -0.00912999300935791 -0.00102666626946057 0.0146113304905753 0.0375315115898598 0.0408878677094575 0.000787449095220469 "delta_6" 0.568 "PINN"
-0.0468628267015637 -0.040595210233726 -0.00902442450632979 -0.000631711041561012 0.0151573631617858 0.0377412765699692 0.0413642288130227 0.00104076727638125 "delta_6" 0.57 "PINN"
-0.0466076514474472 -0.0402736067721211 -0.00898425163409444 -0.000408951980329531 0.0155687157208865 0.0379350617740726 0.0418303470003181 0.00129497372110394 "delta_6" 0.572 "PINN"
-0.0463469753293289 -0.0399474758212339 -0.00884454446545813 -0.00018453998641621 0.0159905681253376 0.0381133608877726 0.0422854792337937 0.0015497516100733 "delta_6" 0.574 "PINN"
-0.0460793528379926 -0.0396155276956336 -0.00863840972442531 3.48810878321171e-05 0.0164270113025967 0.0385140499640895 0.0427321789369444 0.00180521612572649 "delta_6" 0.576 "PINN"
-0.0458067439008886 -0.0392781788977763 -0.00880196459286098 6.65735175162663e-05 0.0168739291891831 0.0391748958672493 0.0432430213574351 0.00206113602155893 "delta_6" 0.578 "PINN"
-0.0455280312695386 -0.0389371514355724 -0.0087866223441968 0.000285750993543554 0.0173324765102624 0.039831548879848 0.0437441851200593 0.0023174329855098 "delta_6" 0.58 "PINN"
-0.0452428371210187 -0.0385901680090024 -0.00857730269210566 0.00050499615628552 0.0176902963540826 0.0404834231520923 0.0442338549278358 0.00257390448718331 "delta_6" 0.582 "PINN"
-0.0449524683532803 -0.0382378065442652 -0.00827671200377167 0.000723549005243296 0.0178043762141772 0.0411307592340995 0.0447123190235803 0.002830515271746 "delta_6" 0.584 "PINN"
-0.0446566673806988 -0.0378820696823043 -0.00797295243885809 0.0011491801311474 0.0185878277220856 0.0415778698934006 0.0451792273762444 0.00308692697395984 "delta_6" 0.586 "PINN"
-0.0443545658083898 -0.0375223448606183 -0.00789892009313009 0.00139733398154551 0.0192807087489145 0.041746177646707 0.0456356182388395 0.00334349966098118 "delta_6" 0.588 "PINN"
-0.0440795384609867 -0.0371580367222214 -0.00799234533133819 0.00162588771302419 0.0197250511368381 0.0418984572662318 0.0460797439165483 0.00360000439327539 "delta_6" 0.59 "PINN"
-0.0438039260414582 -0.036789354083655 -0.00782820863131795 0.0015941382510487 0.0200675312421312 0.0420348199171641 0.0465126776799785 0.00385641490204629 "delta_6" 0.592 "PINN"
-0.0435222570926448 -0.0364178741550565 -0.00766280478021975 0.00181167764062951 0.0204166419588975 0.0421556312018143 0.0469330169396291 0.00411241543938092 "delta_6" 0.594 "PINN"
-0.0432357471510674 -0.0360415883355264 -0.00741856557352916 0.00202789541666193 0.0206658590954256 0.0423869714504885 0.0473739724246336 0.0043678345384048 "delta_6" 0.596 "PINN"
-0.0429443910829226 -0.0356625316076603 -0.00731891024684317 0.00224414446563526 0.0206901898847165 0.0430265851390939 0.0478536730344961 0.00462264428953839 "delta_6" 0.598 "PINN"
-0.0426478319305977 -0.0352799876080439 -0.00716236093410483 0.00245906700068454 0.0215095825577807 0.0436612759566011 0.0483210848765259 0.00487656925944771 "delta_6" 0.6 "PINN"
-0.0423477169774146 -0.0350432273500871 -0.00711035464297682 0.00267385313938084 0.0218881054104284 0.0442896737576488 0.048777102198609 0.00512968779769704 "delta_6" 0.602 "PINN"
-0.0420410220274146 -0.0348708724440514 -0.00697359720491164 0.00308619366494767 0.022275147748869 0.0449123425774773 0.0492211788007024 0.00538207916233952 "delta_6" 0.604 "PINN"
-0.0417305418228396 -0.0346942565886723 -0.00680072658206277 0.00327057469435643 0.0226711092122857 0.0455284508564691 0.0496537808279456 0.00563349120324369 "delta_6" 0.606 "PINN"
-0.041416664594774 -0.0345143122769809 -0.00656970009958302 0.00331251540179611 0.0230765445767799 0.0456706124848822 0.0500734833623249 0.00588369151308243 "delta_6" 0.608 "PINN"
-0.0410981823493153 -0.034330451784894 -0.00633521811174576 0.00352458843002523 0.0234897714695427 0.0457644897722986 0.0504797559259031 0.0061324913382925 "delta_6" 0.61 "PINN"
-0.0407763795248421 -0.0341438713344007 -0.00620522020644199 0.00373453555008385 0.0239132994824592 0.0458391798171953 0.0508717540349797 0.00637975337914411 "delta_6" 0.612 "PINN"
-0.0404499166102985 -0.03395263522592 -0.00612997711363994 0.00394430226779374 0.0245478094106397 0.045897199476824 0.0512497180748888 0.0066253694729899 "delta_6" 0.614 "PINN"
-0.0401204088289737 -0.0337579939306473 -0.00596893755029648 0.00415157317254955 0.0252387789741074 0.0459367506583319 0.0516130659513663 0.00686922984489962 "delta_6" 0.616 "PINN"
-0.0397855119997085 -0.0335603309747095 -0.00587677954780463 0.00435726081543286 0.0259380350822641 0.0459587536668455 0.052040849530034 0.00711130729142565 "delta_6" 0.618 "PINN"
-0.0394475056057422 -0.0333594013577442 -0.00573847509228176 0.00456326475227242 0.026644817942749 0.0465175542514369 0.0524678482795546 0.00735154989356768 "delta_6" 0.62 "PINN"
-0.0391082860045524 -0.033156798721083 -0.00556697150882834 0.00466630395670498 0.0268161713733355 0.0471020224802199 0.0528825862392148 0.0075897642159887 "delta_6" 0.622 "PINN"
-0.0387648813792313 -0.0329507483503414 -0.005395514294949 0.00496893636434381 0.0275622703378091 0.0476762504242534 0.0532818925116274 0.0078255567616328 "delta_6" 0.624 "PINN"
-0.0384185361754816 -0.0327419438388067 -0.00531915327618859 0.00517118780251191 0.0279689343287828 0.0482417619317816 0.0536674107196147 0.00805889206686582 "delta_6" 0.626 "PINN"
-0.0380694164230013 -0.0325310431924536 -0.00522113211952135 0.00536938631734507 0.0287574339329649 0.0487967116418166 0.054037017298445 0.0082894672308136 "delta_6" 0.628 "PINN"
-0.0377185083849602 -0.0323168779297567 -0.00512513921446422 0.00556700494788842 0.0295523118823988 0.0493135154503967 0.054391735634626 0.00851740390141673 "delta_6" 0.63 "PINN"
-0.0373635493331352 -0.0320995525232197 -0.00503062771513108 0.00576096032727591 0.0303504558895147 0.0493236399947716 0.0547304908571653 0.00874238949148061 "delta_6" 0.632 "PINN"
-0.0370071337795997 -0.0317491048787367 -0.00491512148142303 0.00595303291811811 0.0299552523111133 0.04931507371842 0.0550544013719931 0.00896448775490958 "delta_6" 0.634 "PINN"
-0.0366488456636129 -0.0313344650967934 -0.00478142975212592 0.00559480562424253 0.0298062148679515 0.0492890485179214 0.0553645800658593 0.00918370821916325 "delta_6" 0.636 "PINN"
-0.0362887096563377 -0.0309198228890623 -0.00475904932895177 0.00544597716728668 0.0303691430481037 0.0492440316841942 0.0556564949261376 0.00939960245853259 "delta_6" 0.638 "PINN"
-0.0359267225117461 -0.0305057597171915 -0.00467393273404937 0.00581630369989106 0.0309444163151678 0.0491791298310713 0.0559322582193236 0.00961188066297498 "delta_6" 0.64 "PINN"
-0.0355640835180961 -0.0300916375485413 -0.00457099991960608 0.00617964673788385 0.0315301410116708 0.0490943158726505 0.0562454909622894 0.00982034987268678 "delta_6" 0.642 "PINN"
-0.0351999638441636 -0.0296776254141062 -0.00445530775264436 0.00653809963952234 0.0321278035780959 0.0489894753489759 0.0565783972090772 0.0100249651750239 "delta_6" 0.644 "PINN"
-0.0348346890185594 -0.0292648184008298 -0.00437217569609416 0.00689181096340752 0.0327355948326671 0.0492479581702203 0.0568934709772697 0.010225618710165 "delta_6" 0.646 "PINN"
-0.0344678315810972 -0.02885424441104 -0.00428970345860624 0.00723705867996993 0.0327700285642778 0.0497082654271648 0.057194077028647 0.01042238725787 "delta_6" 0.648 "PINN"
-0.0341007144778738 -0.0284443357578675 -0.004205157451039 0.00684109497883445 0.0322891413115796 0.050156628453095 0.0574760658760194 0.0106150271842326 "delta_6" 0.65 "PINN"
-0.0337327155732925 -0.0280359101269241 -0.00421353232382327 0.00615315197454058 0.0317898609807943 0.0505914367480673 0.0577421869045491 0.0108034277313855 "delta_6" 0.652 "PINN"
-0.0333642314208319 -0.0276296318195312 -0.00414671811800782 0.0062735026658578 0.0312731983956525 0.0510111651690723 0.0579892676076887 0.0109871864734756 "delta_6" 0.654 "PINN"
-0.0330022974209995 -0.0272251772876932 -0.00408471918478936 0.00652567500456214 0.0309530847404192 0.0514152040246549 0.0582168341103795 0.0111661351483791 "delta_6" 0.656 "PINN"
-0.0326682786098033 -0.0268231424827302 -0.0040244741648181 0.00676983412972976 0.0310840282914614 0.051802736388139 0.0584238060409228 0.0113400382789712 "delta_6" 0.658 "PINN"
-0.0323352305737385 -0.0264237315530927 -0.00396952238781212 0.00700712755875177 0.0312035794745045 0.0519366509982497 0.0586119536003769 0.0115087954917858 "delta_6" 0.66 "PINN"
-0.0320012321610695 -0.0260275108607327 -0.00391575836245694 0.00723688766046671 0.0314427911929198 0.0517703191962988 0.0587804139352373 0.0116726017036313 "delta_6" 0.662 "PINN"
-0.0316669357946445 -0.0256346427669599 -0.00392760422472027 0.00746146327666097 0.0320610436723465 0.0515845037207538 0.0589291342160039 0.0118313304416331 "delta_6" 0.664 "PINN"
-0.0313334217046844 -0.0252453052345413 -0.00442477051646639 0.00767131287135003 0.0326893431812578 0.0513773404352684 0.0590578499862922 0.0119847509252757 "delta_6" 0.666 "PINN"
-0.031000409112235 -0.0248583371198723 -0.00435664466748398 0.0078897742985633 0.0333263921955427 0.0513212469082563 0.0591657530430569 0.0121326451280349 "delta_6" 0.668 "PINN"
-0.0306682934658274 -0.0244759936638645 -0.00429416529904525 0.00809079185175832 0.0333974134702932 0.05206240962576 0.059251624186756 0.0122746886060671 "delta_6" 0.67 "PINN"
-0.0303369932118288 -0.0240977476088892 -0.0042366497524734 0.00828239463492841 0.0328047580161328 0.0528025267576244 0.0593152114165276 0.0124105715095787 "delta_6" 0.672 "PINN"
-0.0300072303214748 -0.0238970543678616 -0.00418354559317879 0.00844141838171253 0.0321939077524511 0.0535398779786298 0.0594274208627996 0.0125403022541221 "delta_6" 0.674 "PINN"
-0.0296778823921121 -0.0237069861521476 -0.00413630348884941 0.00841109875121993 0.0324095262135797 0.0542745792922867 0.0595337530936575 0.0126639754016521 "delta_6" 0.676 "PINN"
-0.0293496781351749 -0.0235181103285542 -0.0040936684425138 0.00837696754586204 0.0326202746944877 0.0546909659802195 0.0596180399850159 0.012781631648842 "delta_6" 0.678 "PINN"
-0.0290228131903932 -0.0233294621856912 -0.00453307436799877 0.0083392807400573 0.0328160289557355 0.0548710331456799 0.0596805143900423 0.0128930585464456 "delta_6" 0.68 "PINN"
-0.0286977845908201 -0.0231400517299487 -0.00479563202965938 0.00768752358784641 0.032996031694744 0.055029348544162 0.0597207732353922 0.0129982248711903 "delta_6" 0.682 "PINN"
-0.0283750980955569 -0.0232537369373029 -0.00465561338952836 0.00777389798329486 0.0331566310721141 0.0556013417829817 0.0597358795211689 0.0130965488308366 "delta_6" 0.684 "PINN"
-0.0280549599523494 -0.0237373425494534 -0.00452086907162164 0.00787429437570231 0.0332991706052457 0.0563548117296093 0.0597263445628375 0.013187971334127 "delta_6" 0.686 "PINN"
-0.0277353104779363 -0.0239577257387522 -0.00439305185857997 0.00796982033643856 0.0334229546381855 0.0566140127835302 0.0596903459192188 0.0132723274982101 "delta_6" 0.688 "PINN"
-0.0274189249828912 -0.0243397647379222 -0.00427142340120001 0.0080910025998161 0.0335267980623901 0.0571844330755418 0.0596300454848362 0.0133497619814812 "delta_6" 0.69 "PINN"
-0.0271055355044875 -0.0247191038829366 -0.00415416552061809 0.00814629001189082 0.0333809563092538 0.0578143874225234 0.0599810987177771 0.0134202700038519 "delta_6" 0.692 "PINN"
-0.0267943342017787 -0.0248719438008678 -0.004311876469141 0.00822827950107807 0.0336530791499241 0.0584332699404964 0.0606624177372828 0.0134838843715118 "delta_6" 0.694 "PINN"
-0.0264854038670741 -0.0245367386803665 -0.00458571567200838 0.00830576977864217 0.0337314594354516 0.0582478021814681 0.0613350306547991 0.0135404747076215 "delta_6" 0.696 "PINN"
-0.0265831959163543 -0.0243539031144455 -0.00457318547414598 0.00803397053221944 0.0337597446076985 0.0579980260113366 0.0619976339927233 0.0135898072477537 "delta_6" 0.698 "PINN"
-0.0270452225362476 -0.0250055600342005 -0.00457048398182569 0.00826361050660296 0.0337674844628635 0.0582096368154281 0.0626499618791019 0.0136314727545191 "delta_6" 0.7 "PINN"
-0.0275053347353134 -0.0249711706583005 -0.00457332711051439 0.00850683278586928 0.0337528201158657 0.0587264880161504 0.0632913445478704 0.0136655844994854 "delta_6" 0.702 "PINN"
-0.0279609708600679 -0.0247783350532682 -0.00458444666308011 0.00856261140562187 0.0337158003426024 0.0585456801091532 0.0639213043853009 0.0136921264857959 "delta_6" 0.704 "PINN"
-0.0284132903405836 -0.0247009247356331 -0.00460242454221904 0.00861473640608645 0.0336577855335025 0.0590200260314199 0.0645376485813698 0.0137110547032546 "delta_6" 0.706 "PINN"
-0.0288619284817484 -0.0247012167749314 -0.00462556420770699 0.00866198078187719 0.0335788250891562 0.0594757425044852 0.0651417115184159 0.0137225809758298 "delta_6" 0.708 "PINN"
-0.0293861695737114 -0.0244154659235114 -0.00488224513061741 0.00870369884431887 0.0334796268668163 0.0599128201117312 0.0657338676383579 0.0137268400198601 "delta_6" 0.71 "PINN"
-0.0299176859064791 -0.0241343279574598 -0.00546394562813091 0.0087412567329217 0.0333522649125637 0.0603598150574378 0.0663118857558767 0.0137234841552188 "delta_6" 0.712 "PINN"
-0.0304428899376696 -0.0238572966475302 -0.00547855332482139 0.00838833258687721 0.0325425917703717 0.0608592555889982 0.0668754579179722 0.01371226142229 "delta_6" 0.714 "PINN"
-0.0309655446215713 -0.0245180404144136 -0.00550155249450945 0.00761962173448161 0.0317143076916897 0.0613868553037833 0.0674229310861052 0.01369320083612 "delta_6" 0.716 "PINN"
-0.0314817782826791 -0.0253065590085177 -0.00553189282599886 0.00771097009787847 0.0313762188232374 0.0619016601035995 0.0679553602520424 0.013666338752715 "delta_6" 0.718 "PINN"
-0.0319917671260701 -0.0260916407986211 -0.00557098173190151 0.00779439126418802 0.0319786292185533 0.0623990932771514 0.0684717400662733 0.0136314478099703 "delta_6" 0.72 "PINN"
-0.0324977086794822 -0.0268708383422707 -0.00561630921683443 0.00786948572910984 0.0323878887910931 0.0628851296446213 0.0689706737680658 0.0135890422120167 "delta_6" 0.722 "PINN"
-0.0329952387244656 -0.027522140027582 -0.00567056213017458 0.00793861736643542 0.0321244541875014 0.0633538842112338 0.069453280443879 0.0135392263107639 "delta_6" 0.724 "PINN"
-0.0334861540065323 -0.0277903479601238 -0.00572189121369604 0.00800011849854354 0.0318380229019048 0.0638082227820271 0.0699202226115561 0.0134821458810154 "delta_6" 0.726 "PINN"
-0.033970074206827 -0.0280590311293103 -0.00579966051914638 0.00805222380295545 0.031526939915185 0.0642469293021377 0.0703678936590739 0.0134174092333123 "delta_6" 0.728 "PINN"
-0.0344495933637698 -0.0283271788799666 -0.0058764101712665 0.00809813670714077 0.031190002369895 0.0646696382102252 0.0707986494802386 0.0133447507662842 "delta_6" 0.73 "PINN"
-0.0349213147707064 -0.0285948652655867 -0.00595935950356452 0.00769916152743866 0.0308283962392943 0.0650765668127653 0.0712091026249455 0.0132644706080928 "delta_6" 0.732 "PINN"
-0.0353876582851296 -0.0288626530018858 -0.00605013968526336 0.0069334192879722 0.0304400934907394 0.0654665743197864 0.0716003742980809 0.013176335834831 "delta_6" 0.734 "PINN"
-0.0358573913722664 -0.0291300437460367 -0.0061478589371875 0.00691673823008165 0.0300280775266633 0.0658395460306596 0.0719734451972289 0.0130808861165242 "delta_6" 0.736 "PINN"
-0.0363931215576596 -0.0293959549338263 -0.00625252572333357 0.00689591482071406 0.0294657872686881 0.0661957972876515 0.0723827711254323 0.0129783308520035 "delta_6" 0.738 "PINN"
-0.0369189160003158 -0.0299600514286797 -0.00636397586726467 0.00687083935007604 0.0284794930935339 0.0665354774294766 0.0727831666663523 0.0128688756131403 "delta_6" 0.74 "PINN"
-0.0374358833513029 -0.0307459069002605 -0.00637697344148613 0.00684187618990317 0.0281745662010419 0.0668572825764495 0.0731633050802252 0.0127524066769631 "delta_6" 0.742 "PINN"
-0.037942933459153 -0.0315231630743826 -0.00660677920416974 0.00680831407269611 0.02796163108662 0.0671979658798756 0.0735222635553687 0.0126287692587485 "delta_6" 0.744 "PINN"
-0.0384412052499705 -0.032289576353927 -0.00673757121944984 0.00677124610496849 0.027745852561732 0.0677184659841223 0.0738589986811882 0.0124979471150991 "delta_6" 0.746 "PINN"
-0.0389308631236356 -0.033045308889438 -0.00687587746802609 0.00672924941216824 0.0275279145646526 0.0682188834712369 0.0741741345875204 0.0123599244519018 "delta_6" 0.748 "PINN"
-0.0394128465816226 -0.0337897099283071 -0.00702039301993496 0.00668527809560659 0.0273089970982955 0.0687000047712643 0.0744666250845261 0.0122151045611465 "delta_6" 0.75 "PINN"
-0.0398844594832883 -0.0345234615819834 -0.00716964438488821 0.00575186022929963 0.0270883920444213 0.0691304878072336 0.0747382836156918 0.0120636780651954 "delta_6" 0.752 "PINN"
-0.0403479531147184 -0.0352082396532123 -0.00732436409798054 0.00597726792758047 0.0268670794423251 0.0693327754189259 0.0749872935120564 0.0119061568366074 "delta_6" 0.754 "PINN"
-0.040800035771247 -0.0355094545200183 -0.00748677546395227 0.00625636645656247 0.0266437537738798 0.0695169977708028 0.075214484115057 0.0117427191369608 "delta_6" 0.756 "PINN"
-0.0412426864259217 -0.0358076869925323 -0.00765224790692098 0.00604384656940526 0.0262998420335161 0.0696833517186171 0.0754188049123603 0.0115730023964267 "delta_6" 0.758 "PINN"
-0.0416745658663518 -0.036103436943145 -0.00782443439136105 0.00573845386685434 0.0251585396592793 0.0698330769407798 0.0755984281453459 0.0113971425945588 "delta_6" 0.76 "PINN"
-0.0420986377727506 -0.0363989554245769 -0.00810246925499247 0.00551711247859765 0.023998884537209 0.0699660193782783 0.0757571398969923 0.0112152190429663 "delta_6" 0.762 "PINN"
-0.0425126588455915 -0.0366928802518478 -0.00856998031240153 0.00545241847903899 0.0228197573158504 0.0700804575441887 0.0758917039071838 0.0110271842363269 "delta_6" 0.764 "PINN"
-0.0429176444026989 -0.0369836930716754 -0.00873802008565472 0.00538288888512484 0.0216262284531061 0.0701767980116523 0.0760031864552193 0.0108337017278365 "delta_6" 0.766 "PINN"
-0.0433253430217426 -0.0372741301061865 -0.00891081076155054 0.00503944651938903 0.0208467784526102 0.0702563833209802 0.0760927840346766 0.0106347392995278 "delta_6" 0.768 "PINN"
-0.0437694490982357 -0.0375592811991006 -0.0090888128797908 0.00483888346810146 0.0210285557040946 0.0703176772823872 0.0761594594703006 0.0104311491219138 "delta_6" 0.77 "PINN"
-0.0442001019518794 -0.0378429613245905 -0.00927289542256626 0.00478964002661619 0.0214538345779955 0.0703633614967487 0.0762036332504112 0.0102227075684263 "delta_6" 0.772 "PINN"
-0.0446167973376685 -0.038377236198933 -0.00946147479160719 0.00474565050860287 0.0218775233379871 0.0703920307764447 0.0762240925710358 0.0100095244732018 "delta_6" 0.774 "PINN"
-0.0450223235540776 -0.0390226101173765 -0.00962822991747891 0.00470474552204081 0.0216737227150656 0.0704028276930337 0.0762221631540201 0.00979134427245543 "delta_6" 0.776 "PINN"
-0.0454171532316203 -0.0396516255932544 -0.00958144604698974 0.00466930704615054 0.0203542261080303 0.0703982613760035 0.0761976439570251 0.00956832392515716 "delta_6" 0.778 "PINN"
-0.0457999778295546 -0.0402618196121631 -0.00979827024222868 0.00463971129567919 0.0202472836887094 0.0703758270872161 0.076149522429265 0.00934103149734217 "delta_6" 0.78 "PINN"
-0.0461703302402547 -0.040855344942313 -0.0102599057657127 0.00450483079919084 0.0200618079850651 0.0703356356154403 0.0760787163251657 0.00910939566438752 "delta_6" 0.782 "PINN"
-0.0465297768821054 -0.0414284797170497 -0.0104705729369388 0.0038221955708897 0.0199527313786715 0.0702810093227988 0.0759880725629813 0.00887423543156138 "delta_6" 0.784 "PINN"
-0.0468756002064141 -0.0419806753292471 -0.0106857960214126 0.00373736792351453 0.01963702190942 0.070210852750237 0.0758758816091321 0.00863559574270454 "delta_6" 0.786 "PINN"
-0.0472082844290531 -0.0425132468974527 -0.0109039348472624 0.00365029737030209 0.019523774355416 0.0701233997501873 0.0757412241158479 0.00839377093859095 "delta_6" 0.788 "PINN"
-0.0475293188897457 -0.0430260930429096 -0.0111251832311093 0.00356376214962784 0.0191797286347184 0.0700210570626223 0.0756323382314459 0.00814838523869774 "delta_6" 0.79 "PINN"
-0.0478395133874836 -0.0435214182816992 -0.0113513211394323 0.00347416996339756 0.0186522051159783 0.0699026682159578 0.0755188906924238 0.0078996554274775 "delta_6" 0.792 "PINN"
-0.0481390689181336 -0.0439968439900884 -0.0114166568605912 0.00338245042516594 0.0178422828201963 0.0697689977870115 0.0753815733175731 0.00764754984569844 "delta_6" 0.794 "PINN"
-0.048428531348754 -0.0443171770572008 -0.011638074891737 0.00283846905246654 0.0174312864322753 0.0696196211753817 0.0752215093306596 0.00739257317444199 "delta_6" 0.796 "PINN"
-0.0487067648596726 -0.0445793334800857 -0.0120463687723819 0.00206452390762113 0.0173116670402318 0.0694551895799489 0.0750395076498782 0.00713504107724163 "delta_6" 0.798 "PINN"
-0.0489745282231726 -0.0448378207258289 -0.0121240524473887 0.00165972565925943 0.0171907928970737 0.0692765955338486 0.0748351539104697 0.00687547276764538 "delta_6" 0.8 "PINN"
-0.0492297202181891 -0.0450890238576203 -0.0123712816843393 0.00156831867510654 0.0170703822910225 0.0691753317866479 0.0746091450667545 0.00661403816436792 "delta_6" 0.802 "PINN"
-0.0494739621998344 -0.0453368525041786 -0.0126188972009911 0.00147746670354076 0.0169471593816061 0.0691473901948312 0.0743615735704932 0.00635037417283489 "delta_6" 0.804 "PINN"
-0.0497089363539311 -0.0455799218188326 -0.0126135621980954 0.000905152431906697 0.0168252052652815 0.0690947108310529 0.0740924107161327 0.00608500467486024 "delta_6" 0.806 "PINN"
-0.0499347188337953 -0.0458200786574117 -0.012862847501464 0.000792622764241968 0.0167002806356076 0.0690167514749067 0.0738015633848643 0.00581726824372168 "delta_6" 0.808 "PINN"
-0.0501518306090503 -0.0460548913930037 -0.0131126297223974 0.000677343501477634 0.0165766342930705 0.0689165014334554 0.07348994692823 0.00554793203870022 "delta_6" 0.81 "PINN"
-0.050359806954152 -0.0462858753569342 -0.0135753804675809 0.000326948114733439 0.0164528172396285 0.0686747203610492 0.073158412284515 0.00527702686559111 "delta_6" 0.812 "PINN"
-0.050560177680627 -0.0465108634442348 -0.0136171536262618 1.0344298918552e-05 0.0163278219571226 0.0683747352334274 0.0728064346765649 0.00500495367691582 "delta_6" 0.814 "PINN"
-0.0507502682540169 -0.0467291326963761 -0.0138708866308604 -0.000829521766178898 0.0162010045725574 0.0680627738732682 0.0724353459941278 0.00473222192840275 "delta_6" 0.816 "PINN"
-0.0509299709883486 -0.0469399918148283 -0.0141269138936244 -0.001724563295882 0.0161350722921896 0.0677387453911888 0.072046965283753 0.0044587855618904 "delta_6" 0.818 "PINN"
-0.0511020587696176 -0.0471461370011812 -0.0143843620781228 -0.00182825070344683 0.0164323029632396 0.0674045530453173 0.0716378831344799 0.00418454382579277 "delta_6" 0.82 "PINN"
-0.0512662043201 -0.0473454722678717 -0.0146245731428596 -0.00193254164731638 0.0164920223001354 0.0670577150784135 0.0712097903323325 0.00390941955935214 "delta_6" 0.822 "PINN"
-0.0514237745459833 -0.0475406647353092 -0.0145351990005753 -0.0020366375682549 0.0163685813939721 0.0666987074273393 0.0707655164708081 0.00363336464263275 "delta_6" 0.824 "PINN"
-0.0515746551804181 -0.0477298463072893 -0.0149216312798551 -0.00214212808986314 0.0162455793902575 0.0663280360363228 0.0703024734399531 0.003356606923803 "delta_6" 0.826 "PINN"
-0.0517205886436258 -0.0479126933447618 -0.014884819215765 -0.00224810704575007 0.0161227320692833 0.0659461176476677 0.0698218345416579 0.00307942732494314 "delta_6" 0.828 "PINN"
-0.0518590943691304 -0.048086492759275 -0.0151941726442492 -0.00219095260897173 0.015998197694603 0.0655541142667817 0.0693261503038662 0.00280236394537506 "delta_6" 0.83 "PINN"
-0.0519895494048466 -0.048252336168068 -0.0154746768587378 -0.00199930690348027 0.0158740989669686 0.0651504760927784 0.0688145932017934 0.00252557449601029 "delta_6" 0.832 "PINN"
-0.0521129102777966 -0.0484101452941665 -0.0162272509963808 -0.00202569259273688 0.0157517476102325 0.0647382200951712 0.0682869796065608 0.00224912828575251 "delta_6" 0.834 "PINN"
-0.0522294601620084 -0.0485608819885504 -0.0164955056435747 -0.00211756162887433 0.0156947099281691 0.0643162334325653 0.0677438957544785 0.00197248034079176 "delta_6" 0.836 "PINN"
-0.0523414491616683 -0.0487037641849153 -0.0169452221559724 -0.00220963131364404 0.0157502958729379 0.0638824400912383 0.067186008278211 0.00169579777133172 "delta_6" 0.838 "PINN"
-0.05245022446359 -0.048838940134319 -0.0171951250700991 -0.00230132637767377 0.0156759685666787 0.0634396154603807 0.066612987688728 0.00141908633041344 "delta_6" 0.84 "PINN"
-0.0525532501049741 -0.0489665347308661 -0.0174471121972719 -0.00238994516552238 0.0155496521304094 0.062986401693242 0.0660258925610957 0.00114245869666326 "delta_6" 0.842 "PINN"
-0.0526530476701255 -0.0490860534652588 -0.0177009106213498 -0.00248204412283182 0.0154212694325556 0.0625221952880035 0.0654250237672638 0.000866167056849365 "delta_6" 0.844 "PINN"
-0.0527464674543936 -0.0491937598204284 -0.0179568738554853 -0.0025727247480728 0.0152934390637622 0.0620498889014369 0.0648247392197152 0.00059075939166313 "delta_6" 0.846 "PINN"
-0.0528334867268332 -0.0492922541809586 -0.0185051764980633 -0.00270008970614888 0.0151659337035208 0.0615680035357946 0.064233190470568 0.000316383122693021 "delta_6" 0.848 "PINN"
-0.0529165007189365 -0.0493796205006223 -0.0187821593140128 -0.00287719725454438 0.0150366862511973 0.0610780898665089 0.0636258935644034 4.2411462768111e-05 "delta_6" 0.85 "PINN"
-0.0530104904242341 -0.0494600090599409 -0.0190607333018318 -0.00305636823421129 0.0149092738841623 0.0605797557028811 0.0630034797591819 -0.000230818995891735 "delta_6" 0.852 "PINN"
-0.053111093986987 -0.0495306140728484 -0.0190030345037665 -0.00295210393942613 0.0147808607440735 0.060071923099734 0.0623662020231976 -0.000503848959354516 "delta_6" 0.854 "PINN"
-0.0532087936204992 -0.0495919264387603 -0.0192688389784037 -0.00306532108172308 0.0146524499357763 0.0595553720833499 0.0617129813607602 -0.000776502303591466 "delta_6" 0.856 "PINN"
-0.0533006915794656 -0.0496433229988591 -0.0195460575113819 -0.00317782080361129 0.0145244727835907 0.0590287847581545 0.0610467712302261 -0.00104847365642907 "delta_6" 0.858 "PINN"
-0.0533864404102811 -0.0496253138556293 -0.0198317442617847 -0.00328913058696501 0.0143958351569951 0.058493632887588 0.0603675241959134 -0.00131962694824834 "delta_6" 0.86 "PINN"
-0.0534664548116972 -0.0495838225244478 -0.0201191979853788 -0.00340021476762731 0.0142662637677415 0.0579491711039444 0.0596777277042724 -0.00158960109130743 "delta_6" 0.862 "PINN"
-0.0535389984479755 -0.0495369504942755 -0.0204082897157869 -0.00351172462337035 0.0141369341193911 0.0573983973728478 0.0589740844230289 -0.00185844166336071 "delta_6" 0.864 "PINN"
-0.0536041839481753 -0.0494850926634471 -0.0206979661851844 -0.00362268707170998 0.0140073876807696 0.056840045580119 0.0582593154291291 -0.00212632304101805 "delta_6" 0.866 "PINN"
-0.0536633914464488 -0.0494314964969165 -0.0209910358624946 -0.00373312727427555 0.0138786081313271 0.0562718659679304 0.0575320607329819 -0.0023936918979658 "delta_6" 0.868 "PINN"
-0.0537173395297492 -0.0502158463704852 -0.0212850021280098 -0.00384364385725988 0.0137495740831773 0.0556903136902935 0.0567923814139066 -0.00266048020361674 "delta_6" 0.87 "PINN"
-0.0537642741956526 -0.0511022584508523 -0.0215799313280174 -0.00380573112795035 0.0138427935643066 0.0550765305165422 0.0560409251551055 -0.00292682532468209 "delta_6" 0.872 "PINN"
-0.0538067637818609 -0.052493980664774 -0.0218767655992831 -0.00382995590793567 0.0140073153953 0.0544203505695562 0.0552798799179812 -0.00319219768768494 "delta_6" 0.874 "PINN"
-0.0553625321894413 -0.0526452264325854 -0.0221747002646816 -0.00392002446466877 0.013881324050896 0.0537472753692743 0.0545089208262912 -0.00345666382871503 "delta_6" 0.876 "PINN"
-0.057034892511385 -0.0536626305722798 -0.022473925646855 -0.00372222762057484 0.0137561803938057 0.0531044546309465 0.0537289858503074 -0.00371974531607881 "delta_6" 0.878 "PINN"
-0.0586840133248545 -0.0538260721460337 -0.0227761039053724 -0.00352380749857373 0.0136320094501517 0.0524265405572353 0.05293955929554 -0.00398180916351526 "delta_6" 0.88 "PINN"
-0.0603103166650567 -0.0540019381085566 -0.0230782401476326 -0.00358417456208471 0.0135059567011503 0.0516904020131852 0.0521407872115627 -0.00424309652356194 "delta_6" 0.882 "PINN"
-0.0619110367624343 -0.0550989457501214 -0.0233814093176954 -0.00370058173209298 0.0133811287798262 0.0509511635852067 0.0514356116897403 -0.00450364325619955 "delta_6" 0.884 "PINN"
-0.0634898022429304 -0.056184650422435 -0.0236867076037076 -0.00381660391698824 0.0132557454256647 0.0501939704206145 0.0507952640604985 -0.00476370361405813 "delta_6" 0.886 "PINN"
-0.0650416624647878 -0.0572566022288423 -0.0239937299091245 -0.00393433710611479 0.013130663448766 0.0494308881581829 0.0501468247269516 -0.00502309634012255 "delta_6" 0.888 "PINN"
-0.0665652823492462 -0.0583155601274128 -0.0243015170077 -0.00404949407175481 0.0130043746011546 0.0486933724320233 0.049491068784786 -0.00528178711917213 "delta_6" 0.89 "PINN"
-0.0680569149064518 -0.0593622732801224 -0.0246099860549607 -0.00416416757536098 0.0128773110828286 0.0479176720793426 0.0488259753361553 -0.00553957574047213 "delta_6" 0.892 "PINN"
-0.0695187376954305 -0.0603947392391937 -0.0249199305882063 -0.00427955860089357 0.0127822405448275 0.0471105674911596 0.0481526879541578 -0.00579611646706743 "delta_6" 0.894 "PINN"
-0.0709494352902125 -0.0614148796673102 -0.0250623764567672 -0.00439436702941198 0.0127143623280966 0.0463133295949887 0.0474746776116179 -0.0060516388945171 "delta_6" 0.896 "PINN"
-0.0723495636978626 -0.0624197188501909 -0.0252350750696911 -0.00443433461914122 0.0125816260899558 0.0454523409929148 0.0467869957074973 -0.00630646766728971 "delta_6" 0.898 "PINN"
-0.0737209906631526 -0.0634125893698068 -0.0255364879660207 -0.00460457091474775 0.0124490366251261 0.0445838979383741 0.0460916490296872 -0.00656074050160843 "delta_6" 0.9 "PINN"
-0.0750584578097122 -0.0643913990289262 -0.0258388696218733 -0.00473761716153642 0.0123168005807159 0.0437992500796398 0.0453894100787398 -0.00681466765645382 "delta_6" 0.902 "PINN"
-0.0763624953777151 -0.0653582143412503 -0.0261434453970423 -0.00485198582154456 0.0121835922544828 0.043136010594603 0.0446775489870028 -0.00706799686293888 "delta_6" 0.904 "PINN"
-0.0776298770072368 -0.0663097180576295 -0.0264496884479813 -0.00496598603096721 0.0120489654292346 0.0423252326718324 0.0439585357967578 -0.0073206431545205 "delta_6" 0.906 "PINN"
-0.0788597090233223 -0.067247205889239 -0.0267563821327934 -0.00507792122574235 0.0119147159859339 0.0415097002927345 0.043230742135635 -0.00757237773474576 "delta_6" 0.908 "PINN"
-0.0800529535988275 -0.0681713709194995 -0.02706507668569 -0.00519228000878746 0.0117797452346192 0.0406884465804742 0.0425111203231754 -0.00782291941633114 "delta_6" 0.91 "PINN"
-0.0812109982429445 -0.0690811115111825 -0.0273748440082514 -0.00530435329012435 0.0116464194335049 0.03986345140009 0.0417868561407819 -0.00807277281913392 "delta_6" 0.912 "PINN"
-0.0823332725454686 -0.0699771075850957 -0.027685853948113 -0.00541874355898719 0.0117794670926505 0.0390490594232169 0.0410569766705065 -0.00832188476666353 "delta_6" 0.914 "PINN"
-0.0834196033108121 -0.0708614017734899 -0.0279986579606312 -0.00553135992867937 0.0117001822252549 0.0384682289780538 0.0403188353718198 -0.00857056976279741 "delta_6" 0.916 "PINN"
-0.0844667728037245 -0.0717319849713969 -0.0283124176440513 -0.00564396428127856 0.0115682739988405 0.0378863277979442 0.0395752263840008 -0.00881882678371246 "delta_6" 0.918 "PINN"
-0.0854728090078183 -0.0725883186152858 -0.0286277691892675 -0.00575468631566167 0.0114381390877568 0.0373037685539257 0.0388236512230147 -0.00906658299098132 "delta_6" 0.92 "PINN"
-0.0864392106473089 -0.0734289564827688 -0.0289443138933627 -0.00586589136061555 0.0113068075220668 0.0365359949943045 0.0380649018503605 -0.00931365618407094 "delta_6" 0.922 "PINN"
-0.0873664172340147 -0.0742553542166429 -0.0292615585414073 -0.00597494165489632 0.011175415554626 0.0357111520531355 0.0373000804408323 -0.00955969635995966 "delta_6" 0.924 "PINN"
-0.0882530937935986 -0.0750687698833632 -0.0295805843365129 -0.00608653450869823 0.0110413114622554 0.0351368173858788 0.0365282151967283 -0.00980476665534639 "delta_6" 0.926 "PINN"
-0.0891078223084101 -0.0758672837408034 -0.0299011858768821 -0.00619721521033312 0.0109085848841471 0.0346488074529754 0.0357501875966026 -0.010049007000312 "delta_6" 0.928 "PINN"
-0.0899572932678923 -0.076654709354617 -0.0299206496584612 -0.00622620795190509 0.0107740898947479 0.0341219784532465 0.034968262335815 -0.0102924329603719 "delta_6" 0.93 "PINN"
-0.090766644778876 -0.0774276744851876 -0.0299253430635241 -0.0061848953608139 0.010640161148607 0.0336510725603729 0.0341794202146715 -0.0105355878018955 "delta_6" 0.932 "PINN"
-0.0915364085087917 -0.0781873837067444 -0.0302320884778619 -0.00614923693608815 0.0105063645058743 0.0331938477282598 0.0333988946880317 -0.0107780664757109 "delta_6" 0.934 "PINN"
-0.0922667561882156 -0.0789288499474619 -0.0305368442528625 -0.00611803725385451 0.0103891618383184 0.0326090150759095 0.0332378006670835 -0.0110198315151212 "delta_6" 0.936 "PINN"
-0.0929598837966634 -0.0796550820922972 -0.0308420689762465 -0.00609079217410835 0.0102578211447837 0.0320142140262396 0.0330923725209551 -0.0112607716532665 "delta_6" 0.938 "PINN"
-0.0936149578428607 -0.080366117728351 -0.031146452977843 -0.00606923856147779 0.010128328070803 0.0317386561148438 0.0330062688288455 -0.0115006343890907 "delta_6" 0.94 "PINN"
-0.0942325359496716 -0.0810630762607125 -0.0314491596377605 -0.00605270773656841 0.00999738854015608 0.0312563257332605 0.0329642241690671 -0.0117392224506085 "delta_6" 0.942 "PINN"
-0.0948121226122525 -0.0817496831460454 -0.0317498282768509 -0.00604110839670924 0.00986720504889627 0.0307760561715311 0.0329245725673608 -0.0119768588219902 "delta_6" 0.944 "PINN"
-0.0953524675373858 -0.0824231960918929 -0.0320493122248215 -0.00610795772995987 0.0097386817358468 0.030806957661659 0.0328856850091712 -0.012213659548773 "delta_6" 0.946 "PINN"
-0.0958522924270855 -0.0830800235902163 -0.0323488772103055 -0.00619880320230171 0.00960875405501516 0.0307142200959338 0.0328489838075967 -0.0124495734170006 "delta_6" 0.948 "PINN"
-0.0963141056758627 -0.0837203637066224 -0.0326443521085222 -0.00629071286233895 0.00947903357127577 0.0303541575770687 0.0328773158257227 -0.0126846674684622 "delta_6" 0.95 "PINN"
-0.0967391955805641 -0.084345418419224 -0.0329392419631276 -0.00639497006512868 0.00934973925801996 0.029996322120196 0.0329232818144822 -0.0129187783206203 "delta_6" 0.952 "PINN"
-0.0971284379625734 -0.084953102084214 -0.0332311381272056 -0.00649958510169002 0.00922039377380057 0.0296545930402792 0.0329697022684921 -0.0131516034801514 "delta_6" 0.954 "PINN"
-0.097479644598379 -0.0855463860861367 -0.033196018992206 -0.00660499916120172 0.00909266263214914 0.0298465840492284 0.0330144323008748 -0.0133829705243893 "delta_6" 0.956 "PINN"
-0.097792942608931 -0.0861268879953898 -0.0333952703036045 -0.00670851959372742 0.00896528780677031 0.0300366504695211 0.0330609252965073 -0.013612812013577 "delta_6" 0.958 "PINN"
-0.0980690844447141 -0.0866945094419127 -0.0337186690597124 -0.00681109035007199 0.00883986938208459 0.030187682394573 0.0331054506256074 -0.01384128996753 "delta_6" 0.96 "PINN"
-0.0983082244676217 -0.0868436122663123 -0.034041402711133 -0.00691163445776932 0.00864962049470408 0.0299539887384148 0.0331493615660279 -0.0140684269092071 "delta_6" 0.962 "PINN"
-0.0985123031367512 -0.0869076743171475 -0.0343648495396948 -0.00701142582904812 0.00852075737386826 0.0297203837545166 0.0331920670000729 -0.0142941340857699 "delta_6" 0.964 "PINN"
-0.0986806354452257 -0.0869395883988497 -0.0346885673207326 -0.00711116863323802 0.00839287395478894 0.029487295086015 0.033232618960751 -0.0145186200592566 "delta_6" 0.966 "PINN"
-0.0988166086417666 -0.086936698682389 -0.0350125203104588 -0.00720771904130701 0.00833888581673758 0.0292542267491454 0.0333025252343235 -0.0147414456326245 "delta_6" 0.968 "PINN"
-0.0989174831194375 -0.0869019012264318 -0.0353359846255286 -0.00733212674971695 0.00821781400100563 0.0290215472725848 0.0333975569477969 -0.0149624855690352 "delta_6" 0.97 "PINN"
-0.0989828357497573 -0.0868354753988987 -0.0356600419084864 -0.00747714237499475 0.00809573294007704 0.0289041473269618 0.0334882216939956 -0.0151814605549003 "delta_6" 0.972 "PINN"
-0.099015080268809 -0.0867350099055684 -0.0354302783264804 -0.00762279819893341 0.00789025050068737 0.0290715567347248 0.0335778401410787 -0.0153982337914034 "delta_6" 0.974 "PINN"
-0.099015652579975 -0.0866049258521056 -0.0350386344292004 -0.00776586986014172 0.00776788879480328 0.0292320571238032 0.0336636676053848 -0.0156132316211523 "delta_6" 0.976 "PINN"
-0.0989853508614829 -0.0864439755329833 -0.0351810287903662 -0.00790730045637933 0.00708199812553167 0.0293874602679252 0.0337462358762748 -0.0158261073233746 "delta_6" 0.978 "PINN"
-0.098925153638536 -0.0862531062887251 -0.0353132753937131 -0.00804638909222777 0.00632716157735325 0.0295367463307439 0.033824481438675 -0.0160369179730332 "delta_6" 0.98 "PINN"
-0.0988351682549924 -0.0865923901754484 -0.0354334215170127 -0.00818448530728955 0.00600714592556328 0.0296783891754218 0.0338988873935444 -0.0162456942472898 "delta_6" 0.982 "PINN"
-0.098712498600396 -0.0871481588093044 -0.0355418218792849 -0.00831944584422473 0.00552324407969951 0.0298141710618971 0.0339687416442127 -0.0164521706556476 "delta_6" 0.984 "PINN"
-0.0985635649045808 -0.08769625285982 -0.0358530793274991 -0.00845362167115071 0.00483574186431224 0.0299290777908903 0.034034282663594 -0.0166560644609902 "delta_6" 0.986 "PINN"
-0.0983916978682462 -0.0882363838507518 -0.0361681332183298 -0.00858567808596844 0.0047107603710157 0.0297943950302733 0.034094315308395 -0.0168570363505396 "delta_6" 0.988 "PINN"
-0.0983328692665544 -0.088765584718153 -0.0363353055540951 -0.00871556602861812 0.00459273565010609 0.0296584963083291 0.034151452833693 -0.0170554910166724 "delta_6" 0.99 "PINN"
-0.0982500685629093 -0.0892823698808765 -0.0362301231526823 -0.00884277545108525 0.00393115763337359 0.0295226466211618 0.0342023181773827 -0.0172508775730001 "delta_6" 0.992 "PINN"
-0.0981465443403269 -0.089788053726938 -0.0364350059090591 -0.00896715743212917 0.00342927409997429 0.0293849647307276 0.0342506348843921 -0.0174435140907426 "delta_6" 0.994 "PINN"
-0.098021622279671 -0.0902803130310552 -0.0366339591798731 -0.00908996054663835 0.00319723316466969 0.0292448788675697 0.0342931740806194 -0.0176333601026307 "delta_6" 0.996 "PINN"
-0.0978720733182237 -0.0899216090309531 -0.0368278118714191 -0.00920900288940363 0.00306346115580669 0.0291032848268118 0.034330047250464 -0.0178201810049327 "delta_6" 0.998 "PINN"
-0.0977025454480738 -0.0894535133591043 -0.0370164880821433 -0.00932510937675435 0.00274782822063435 0.0289592044131206 0.0343608915395621 -0.018004048448958 "delta_6" 1 "PINN"
-0.0975142656439956 -0.0889638539450091 -0.0372002634824494 -0.00928560347402896 0.0024399246728527 0.0288128848822331 0.0343866578941296 -0.0181842307459345 "delta_6" 1.002 "PINN"
-0.0973052782820281 -0.0884540462526098 -0.037017880600235 -0.00923955958125822 0.00233604782105157 0.0286644876387712 0.0344062732008541 -0.0183608886468057 "delta_6" 1.004 "PINN"
-0.097079610461634 -0.0886371735576597 -0.0364861179134217 -0.00918720153393027 0.00202087479351731 0.02851480349198 0.034421046073227 -0.0185338045506598 "delta_6" 1.006 "PINN"
-0.0968893084514582 -0.0892379012342599 -0.0365575779565639 -0.0091320997616553 0.00132662412819662 0.0283642451930843 0.0344328109389738 -0.01870308925229 "delta_6" 1.008 "PINN"
-0.0968339968791874 -0.0898241613100668 -0.036859957339421 -0.00907174142381661 0.00125572456760048 0.0282111289812492 0.0344372740955972 -0.0188687293576224 "delta_6" 1.01 "PINN"
-0.0967601986701081 -0.0903949975110496 -0.0371607845164214 -0.00932384737985648 0.00118525152485971 0.0280556930088689 0.0344358338422297 -0.0190306189587966 "delta_6" 1.012 "PINN"
-0.0966711968012439 -0.0905568083294739 -0.0374588111065122 -0.009970962845674 0.00111729056388332 0.0278978613111562 0.0344284664271568 -0.0191888002332058 "delta_6" 1.014 "PINN"
-0.0965674967461534 -0.0899866736747095 -0.0377562441539429 -0.0105180983128133 0.000838920795198206 0.0278198949893311 0.0344134876292377 -0.0193428093576987 "delta_6" 1.016 "PINN"
-0.0964492106607211 -0.0894033027048455 -0.0380499239274514 -0.0106707773478273 5.33484642359916e-05 0.0278199207181467 0.0343957111998325 -0.0194925153130389 "delta_6" 1.018 "PINN"
-0.0963418627024528 -0.0888098435034226 -0.0378917294069798 -0.0111356183598887 -0.000212445264041072 0.0278104902968543 0.0343909033552383 -0.0196375598599949 "delta_6" 1.02 "PINN"
-0.0964165557471848 -0.0892244080649971 -0.0374343772458268 -0.0112315551635956 -0.000287941689113946 0.0277945782058133 0.0343796246557 -0.0197781459743496 "delta_6" 1.022 "PINN"
-0.0964744782504297 -0.089810376920179 -0.0369790684804761 -0.0112704189084255 -0.000362219573648237 0.0277699393389681 0.0343608982193759 -0.0199142624753153 "delta_6" 1.024 "PINN"
-0.0965170304183238 -0.0903732381856983 -0.0365209400933078 -0.0114877490091581 -0.000430505624327449 0.0277379747566131 0.0343365193937282 -0.0200457944882483 "delta_6" 1.026 "PINN"
-0.0965408549643056 -0.0904955194791919 -0.0363680327560136 -0.0115177793159301 -0.000494916528644529 0.0276977352195376 0.0343038314173159 -0.020172741329928 "delta_6" 1.028 "PINN"
-0.0965490427823332 -0.0899578484324919 -0.0364488451790983 -0.0117084406042012 -0.000555726585250937 0.0276481280700533 0.0342661422485842 -0.0202949081040929 "delta_6" 1.03 "PINN"
-0.0965415903921185 -0.0894152256374623 -0.0367211344104972 -0.0120963887433034 -0.000612359530409723 0.027593043231446 0.0342206844276187 -0.020412461933049 "delta_6" 1.032 "PINN"
-0.0967051146574396 -0.0888677722006639 -0.037000609496604 -0.011729982017231 -0.000865662335983619 0.0275284786047025 0.0341679134007324 -0.0205248242048331 "delta_6" 1.034 "PINN"
-0.0968538044699647 -0.0883133455446572 -0.0372768853589617 -0.0122331611517383 -0.000905160381879488 0.0274561299275216 0.0341104346368573 -0.0206317985870033 "delta_6" 1.036 "PINN"
-0.0969776706763277 -0.0886134803196588 -0.0375498244384812 -0.0127240554277328 -0.000940766942758686 0.027376945232445 0.0340464328159036 -0.0207332672045384 "delta_6" 1.038 "PINN"
-0.0970801766633724 -0.0890430039019128 -0.0378194010962797 -0.0130794054166177 -0.000973424776568921 0.0272901864095787 0.0339766816919174 -0.0208295368095531 "delta_6" 1.04 "PINN"
-0.0971604300321629 -0.0894426240839343 -0.0380839144765566 -0.013612462663799 -0.00100301852863405 0.0271968710656441 0.0339011587425122 -0.0209205677203638 "delta_6" 1.042 "PINN"
-0.0972160122245449 -0.0898110832827625 -0.0383458297617818 -0.0139871893567802 -0.00102998403960841 0.027096745340877 0.0338182579334931 -0.0210063212054094 "delta_6" 1.044 "PINN"
-0.0972487005690463 -0.0898837552159741 -0.0386025990574003 -0.0140026588623554 -0.00105436134458514 0.0269876283142139 0.0337306746031758 -0.021086684706575 "delta_6" 1.046 "PINN"
-0.0972552904817987 -0.0894415363375387 -0.0388540523677843 -0.0140124413527419 -0.00107563956164314 0.0268722069327945 0.0336359879285126 -0.0211614327482488 "delta_6" 1.048 "PINN"
-0.0972392908984951 -0.0889957678109785 -0.0391007452217497 -0.0136676119063752 -0.00109435623311693 0.0267502874081422 0.0335363168775464 -0.0212303923366188 "delta_6" 1.05 "PINN"
-0.0971980087620747 -0.0885437404332698 -0.0389239971172082 -0.01394036334738 -0.00111226355861094 0.0266216562391124 0.0334310484427476 -0.0212934104969132 "delta_6" 1.052 "PINN"
-0.09719056731773 -0.0880884085120646 -0.0386440093508325 -0.0140093372208734 -0.0013561143112647 0.0264874979839456 0.0333211110253222 -0.021350399160284 "delta_6" 1.054 "PINN"
-0.0972053500873287 -0.0876298439516878 -0.0383697828903733 -0.0139963856411608 -0.00160506974491847 0.0263467907330446 0.0332058092583669 -0.0214014077000901 "delta_6" 1.056 "PINN"
-0.0971886528329562 -0.0871718177473162 -0.0380996223684251 -0.0145895332616024 -0.00185767695475525 0.0262000515576357 0.033086879820637 -0.0214465946618439 "delta_6" 1.058 "PINN"
-0.0971404737128116 -0.086709864605953 -0.0378301796438576 -0.0150460373838969 -0.00211349668360705 0.0260483187757965 0.0329622178695474 -0.0214860866760365 "delta_6" 1.06 "PINN"
-0.0970614609876264 -0.0862439288189183 -0.0375626055923828 -0.014487951330767 -0.00253113832297625 0.0258884429330801 0.0328323565712236 -0.0215197203151476 "delta_6" 1.062 "PINN"
-0.0969472522530288 -0.0857721567632121 -0.0372969083419621 -0.0138829277216194 -0.00263510472106676 0.0257247693128908 0.0326976060775523 -0.0215470054263357 "delta_6" 1.064 "PINN"
-0.0968017361127904 -0.0856429865481316 -0.0370336222028622 -0.0138397157859849 -0.00261155994425288 0.0255548328217385 0.0325596032469455 -0.0215680642457696 "delta_6" 1.066 "PINN"
-0.0966229271861643 -0.0856356483203067 -0.0367745229233898 -0.0137907481125991 -0.00225059379383641 0.0253809212903253 0.0324179737842336 -0.0215826878338119 "delta_6" 1.068 "PINN"
-0.0964141060238664 -0.0855975935724258 -0.0365231313041519 -0.0137392484788299 -0.00162801870552109 0.025202308666852 0.0322720981131961 -0.0215910969878005 "delta_6" 1.07 "PINN"
-0.0961714213419644 -0.0855266599646165 -0.0367863924493468 -0.0138259106904186 -0.00107765540326965 0.0250197161998114 0.0321233887592589 -0.0215930513474567 "delta_6" 1.072 "PINN"
-0.0958979068561012 -0.0854195178983352 -0.0376431241239317 -0.013604998348073 -0.00105697382367276 0.0248323268610326 0.0319724805522223 -0.0215888772424275 "delta_6" 1.074 "PINN"
-0.0955902580149171 -0.0852799670376196 -0.0383554821087511 -0.0135301837823999 -0.00103314627412243 0.0246415175394206 0.0318166505585 -0.0215785733358672 "delta_6" 1.076 "PINN"
-0.0952507026212506 -0.0851071366455507 -0.0389867756496678 -0.0136608237972968 -0.000738860687950815 0.0244448393724623 0.0316576077819226 -0.0215620501547735 "delta_6" 1.078 "PINN"
-0.0948818988841911 -0.0849014460487321 -0.039117704430345 -0.014008268728795 -0.000532932025386179 0.0242456736986798 0.0314957711178407 -0.0215392386205189 "delta_6" 1.08 "PINN"
-0.0944826413677591 -0.0846614342771024 -0.039925833141697 -0.0140095967340004 -0.000102243334397567 0.0240409535008077 0.0313314614460201 -0.0215098043492434 "delta_6" 1.082 "PINN"
-0.0940504918424394 -0.0843909904324489 -0.0401022171813585 -0.0139920979639945 0.000370707949627791 0.0238345148462222 0.0311651400492199 -0.0214734771088705 "delta_6" 1.084 "PINN"
-0.0935868046489086 -0.0840867180607412 -0.0407859998573286 -0.013957608976503 0.000449691300879351 0.0236257481111863 0.0309969054318002 -0.0214308506220045 "delta_6" 1.086 "PINN"
-0.0930937115044781 -0.0837515758388814 -0.0409774870696217 -0.0139077218610604 0.000140150081350487 0.0234140214216789 0.0308274188413034 -0.0213819199696585 "delta_6" 1.088 "PINN"
-0.0925719542413086 -0.083384074588889 -0.0408257549944158 -0.0138408389050131 -0.000161097264969601 0.0231995669395257 0.0306551397758241 -0.0213265925440327 "delta_6" 1.09 "PINN"
-0.0920202324837569 -0.082985668253857 -0.0411316179468337 -0.0136026520246539 0.000176621128649135 0.0229824309097519 0.0304820917508966 -0.0212648174054573 "delta_6" 1.092 "PINN"
-0.0914409256942719 -0.0825557921963536 -0.0418185997323091 -0.0132985132598551 1.92252368497181e-05 0.0227612227837166 0.0303071069100733 -0.0211968529014071 "delta_6" 1.094 "PINN"
-0.0908311338509455 -0.082094596315589 -0.0424900998295425 -0.0135424593382376 0.000115462864342719 0.0225396717300392 0.0301307136057982 -0.0211224935821195 "delta_6" 1.096 "PINN"
-0.0901929015585359 -0.0816083361546238 -0.0425019888225018 -0.0134067713760215 0.000217166648459832 0.0223158977985398 0.0299526330043245 -0.0210415459771915 "delta_6" 1.098 "PINN"
-0.0895298983255701 -0.0810899682525896 -0.0423133646033977 -0.0132522215057265 0.000322605270073772 0.0220908757797968 0.0297740440622167 -0.0209539628995909 "delta_6" 1.1 "PINN"
-0.0888403556393333 -0.0805448842577743 -0.042115446841312 -0.0130807804196866 0.000432569662067506 0.0218636372646934 0.029595645661441 -0.0208598960863575 "delta_6" 1.102 "PINN"
-0.0881268056329167 -0.0799718359673771 -0.0419089350009446 -0.0128936290546409 0.000657093501502226 0.0216362531865917 0.0294171104560057 -0.0207596531672845 "delta_6" 1.104 "PINN"
-0.0873867839180935 -0.0793711437621414 -0.0416926569881161 -0.012689040904136 0.00110006377380434 0.0214069049709449 0.0292380608429259 -0.0206530310770362 "delta_6" 1.106 "PINN"
-0.0866202018581643 -0.0787449919800411 -0.0415686529114168 -0.0124704882502171 0.00116907252529896 0.0211776466660822 0.0290579960436537 -0.020540414171923 "delta_6" 1.108 "PINN"
-0.0858296163219952 -0.078091917748611 -0.042073376759056 -0.0122353172809184 0.00124051931348745 0.020945405002867 0.0288774024255791 -0.0204212762420261 "delta_6" 1.11 "PINN"
-0.0850176370448632 -0.0774192491256489 -0.0425623861857125 -0.0119826159033756 0.001315344760078 0.0207144963700994 0.0286969190370052 -0.020296058397465 "delta_6" 1.112 "PINN"
-0.0841860729366037 -0.0767211705899391 -0.0428380588400534 -0.0119925950685349 0.0013922074767283 0.020480652769717 0.0285157878863824 -0.0201645430502624 "delta_6" 1.114 "PINN"
-0.0833330710586613 -0.0759992697294751 -0.0425860587948834 -0.012237337442204 0.00147249085520662 0.0202483071637796 0.0283359070581544 -0.0200267862601498 "delta_6" 1.116 "PINN"
-0.0824580768336185 -0.075256080801728 -0.0423258553612654 -0.0121794974313865 0.00155398497504566 0.0200160141034906 0.0281559542384484 -0.0198828431327305 "delta_6" 1.118 "PINN"
-0.0815596894683837 -0.0744880378140209 -0.0420551722633147 -0.0116255886663326 0.0016380141296406 0.0197838988789425 0.0279775936302515 -0.0197323608476918 "delta_6" 1.12 "PINN"
-0.0806434810323777 -0.0737057311377307 -0.0417766500422071 -0.0110782962245759 0.0017228576030387 0.0195521472239479 0.0277989899598508 -0.0195761230562647 "delta_6" 1.122 "PINN"
-0.0797120219158267 -0.0729041392852645 -0.041489143778042 -0.0105401483704939 0.00187017151540581 0.01931945854115 0.0276203386874871 -0.0194140605530167 "delta_6" 1.124 "PINN"
-0.0787655649131849 -0.0720812255592262 -0.0412695979907538 -0.0106991248691679 0.00201837430279961 0.0190878735393993 0.0274418748549421 -0.0192463090940864 "delta_6" 1.126 "PINN"
-0.077800138157428 -0.0712409565892327 -0.0410544795172312 -0.0109114097948484 0.00207313008085919 0.0188558600949607 0.0272745917981163 -0.0190724199421101 "delta_6" 1.128 "PINN"
-0.0768139958650886 -0.0703833011649229 -0.0407500357532169 -0.0111174693367033 0.00232489592129859 0.0186240352974114 0.0271144497767324 -0.0188927083863409 "delta_6" 1.13 "PINN"
-0.0758159410932184 -0.0695114905959988 -0.0404368514776303 -0.0113180786110691 0.00248170901463218 0.0186665332810618 0.0269575912040432 -0.0187070523522121 "delta_6" 1.132 "PINN"
-0.0748036099225793 -0.0686252144570472 -0.0401123283867282 -0.0115140068868571 0.00263994240206522 0.0192444606322881 0.0268020366473072 -0.0185154850859148 "delta_6" 1.134 "PINN"
-0.0737805964533487 -0.0677299155191133 -0.0402140887920035 -0.0115123654861623 0.00279968005747089 0.01980924904155 0.0266479158388291 -0.0183185357580533 "delta_6" 1.136 "PINN"
-0.0727476313176925 -0.0668182244118229 -0.0404278857627842 -0.0112590454573955 0.00296233476171326 0.0203635550917496 0.0264958145201948 -0.0181157869996473 "delta_6" 1.138 "PINN"
-0.0716970799756544 -0.0658915063256198 -0.0406244588337699 -0.011000034698477 0.00325165922997384 0.0209054023146122 0.0263443335835836 -0.0179078156497959 "delta_6" 1.14 "PINN"
-0.0706341301223312 -0.0649550521067197 -0.0402430423504154 -0.01073929308682 0.00329155400219516 0.0213969304623198 0.0261928488590488 -0.0176944776524322 "delta_6" 1.142 "PINN"
-0.0695636740964818 -0.0640123869500315 -0.0398299814700418 -0.0104740030683671 0.00355814488890949 0.0215178824216589 0.0260419879516751 -0.0174757737161766 "delta_6" 1.144 "PINN"
-0.0684869463695472 -0.0630612522583482 -0.0394226408226053 -0.0102051666072228 0.00412938847818123 0.0214088602238958 0.025893987869448 -0.0172516201654329 "delta_6" 1.146 "PINN"
-0.067404182278576 -0.0621000429439831 -0.0391340683503382 -0.00993294853461757 0.00423088051220211 0.0213042531469483 0.0257443503729846 -0.0170221569062754 "delta_6" 1.148 "PINN"
-0.0663100934111811 -0.0611307963139924 -0.0388803342752736 -0.00965639761750714 0.00433333177217055 0.0212020832393369 0.0255984982858555 -0.0167873651156928 "delta_6" 1.15 "PINN"
-0.0652039734030212 -0.0601522529127667 -0.0384817721553341 -0.00937642679081085 0.00443511212201053 0.0211041620337571 0.0254539057112912 -0.0165474757584594 "delta_6" 1.152 "PINN"
-0.0641051578261775 -0.0591720736341967 -0.0380761761840475 -0.00909283292517293 0.00453681270732975 0.0210090076305645 0.0253108946125609 -0.0163029723402403 "delta_6" 1.154 "PINN"
-0.0630260074374935 -0.0584768347649613 -0.03766229026852 -0.00880608496630619 0.00463986582255727 0.0215747132171136 0.0251675725474703 -0.0160534641490609 "delta_6" 1.156 "PINN"
-0.0619411024539231 -0.0585259906498339 -0.0372407887740097 -0.00851751387566091 0.00474338675908714 0.0221453970233916 0.0253082440690218 -0.0157992785744111 "delta_6" 1.158 "PINN"
-0.0608435038301169 -0.0584865990103722 -0.0368112962916884 -0.00822569395015349 0.00483204826646311 0.0226835913137622 0.0257876754801676 -0.0155404376097291 "delta_6" 1.16 "PINN"
-0.0597407858231089 -0.0574681353150064 -0.0363735797315362 -0.00793149990161701 0.00495166901229471 0.0224966295769933 0.0262468759009078 -0.0152767885316079 "delta_6" 1.162 "PINN"
-0.0586370547830515 -0.0571441559074162 -0.0359289312082832 -0.00778769123474343 0.00505553326734409 0.0223113799084218 0.0266882565162598 -0.0150088406180249 "delta_6" 1.164 "PINN"
-0.0584426190673784 -0.0566159347943445 -0.0354781740968432 -0.00791455352966874 0.00515853151373913 0.0222578918390814 0.0271120076358553 -0.0147360478026489 "delta_6" 1.166 "PINN"
-0.0583532369587398 -0.0554976350601515 -0.0350167990990065 -0.00803588562124347 0.00526272292539809 0.0224371209121177 0.0275190723380767 -0.0144592458268488 "delta_6" 1.168 "PINN"
-0.0582368631357315 -0.0543841541267955 -0.0347374788934831 -0.008149379251017 0.00536627167977111 0.0225968567881925 0.0279100655937441 -0.0141778437480567 "delta_6" 1.17 "PINN"
-0.0580933714050522 -0.0537956284470271 -0.0345209207115282 -0.00788544249013245 0.00547007662263144 0.0227346045468453 0.0282802674945843 -0.013892633334316 "delta_6" 1.172 "PINN"
-0.0579230060851414 -0.0528026859190076 -0.0342951288681559 -0.00722732494852951 0.00557372599995287 0.0228544920175473 0.0286320210193449 -0.0136035379742348 "delta_6" 1.174 "PINN"
-0.0577228057274917 -0.0517271372250949 -0.0340597680237834 -0.00655408206300989 0.00567657034151536 0.0227464215342486 0.0289613817911198 -0.0133103326972906 "delta_6" 1.176 "PINN"
-0.0574924647136514 -0.0506424474443903 -0.0338144686534767 -0.00586548296985212 0.00577939139095895 0.0226391716026093 0.0292692533964454 -0.0130135159951267 "delta_6" 1.178 "PINN"
-0.0572319741472256 -0.0495558317375253 -0.033560391568318 -0.00549681184852058 0.00588011879858064 0.0225301874028363 0.0295580140643037 -0.0127128719007082 "delta_6" 1.18 "PINN"
-0.0569432597852411 -0.048471131701652 -0.0332962501784737 -0.00542881790995819 0.00605888572722835 0.0227308231627219 0.0298243883174489 -0.0124087952660481 "delta_6" 1.182 "PINN"
-0.0566265143224924 -0.0473884013478205 -0.0328050416776071 -0.00535287986776178 0.00608105269268633 0.0225704609201292 0.0300722992412314 -0.0121010889064794 "delta_6" 1.184 "PINN"
-0.0562801530986059 -0.0463886404028533 -0.0322877128270649 -0.00526994677845027 0.00617995057179554 0.0224118983336368 0.0302985633688531 -0.0117898260505927 "delta_6" 1.186 "PINN"
-0.0559067745625175 -0.0452827951618935 -0.0318580901396874 -0.00518366536896475 0.00627824826801338 0.0222520507502522 0.0304998498063975 -0.0114756350214993 "delta_6" 1.188 "PINN"
-0.0555060077150993 -0.0441837277819528 -0.0316434869734996 -0.00508806405500684 0.0063760074461493 0.0220919528508126 0.0306789267508947 -0.011158490896108 "delta_6" 1.19 "PINN"
-0.0550742736905809 -0.0430856255856296 -0.031414634558685 -0.00498972586889557 0.00647255898547217 0.021932228696983 0.0308380058864031 -0.0108382409692592 "delta_6" 1.192 "PINN"
-0.0546111289540792 -0.0419869174648291 -0.0311719767680414 -0.00488335055520794 0.00656721823544804 0.0217846308923673 0.0309719252855256 -0.0105152564172016 "delta_6" 1.194 "PINN"
-0.0541169850759253 -0.0408932214049202 -0.0309147325398134 -0.00477142410355635 0.00666027075926412 0.0216767408461955 0.0310871298367807 -0.0101892142966451 "delta_6" 1.196 "PINN"
-0.0535928259184204 -0.0398323265465141 -0.0304497287749941 -0.00454752887945453 0.0067804067538515 0.0215705477421411 0.0311783062238513 -0.00986066558810419 "delta_6" 1.198 "PINN"
-0.0530411111939624 -0.0391132017395928 -0.0297882408457113 -0.00419400858981023 0.00684141165109953 0.0214643355216979 0.0312455490632795 -0.00952975162127255 "delta_6" 1.2 "PINN"
-0.0524599060177362 -0.038365794231155 -0.0291259703289266 -0.00385185350290618 0.00693137904983743 0.0217481423424739 0.0312902235714723 -0.00919611115253388 "delta_6" 1.202 "PINN"
-0.051851225557983 -0.0375903783261302 -0.0284226569259958 -0.00390455736004891 0.00701902574626134 0.0218558325735807 0.0313550438104482 -0.0088608678311217 "delta_6" 1.204 "PINN"
-0.0512120943392838 -0.0370658234488757 -0.0276428457555139 -0.00395012778756532 0.00710486703133584 0.0217178189129348 0.0315318088188303 -0.0085230430323757 "delta_6" 1.206 "PINN"
-0.0505443214043015 -0.0366576323289767 -0.0271277725652892 -0.00397255465252111 0.00718921733382838 0.0215787187463279 0.0316882141950106 -0.00818366771596619 "delta_6" 1.208 "PINN"
-0.0498443779166271 -0.0362307545120375 -0.0264653058615023 -0.00382272788194271 0.00727090937281416 0.021439373346309 0.031823230050215 -0.00784263823359995 "delta_6" 1.21 "PINN"
-0.0491140790266154 -0.0357870033196419 -0.025804867601297 -0.00318282919987944 0.00751416015029438 0.0212991647199574 0.031939583556627 -0.00749959785170607 "delta_6" 1.212 "PINN"
-0.0483538612378036 -0.0353231102534681 -0.025145693416853 -0.00225970368500317 0.00813622429075789 0.021159899560296 0.0320313611812755 -0.00715535272518682 "delta_6" 1.214 "PINN"
-0.047624546717649 -0.0348406418124316 -0.0244809648665281 -0.00212209513790729 0.00829535036759876 0.0210219355788577 0.0321012269941892 -0.00680892663064578 "delta_6" 1.216 "PINN"
-0.0468807848100186 -0.0343421406915088 -0.0238185372249173 -0.00198207270910267 0.00845087990681648 0.0208826391294914 0.0321467966080311 -0.00646174061326517 "delta_6" 1.218 "PINN"
-0.0461114294045415 -0.0338264494438443 -0.023195277464588 -0.00183723963370586 0.00858661131303162 0.0207417353915915 0.0321708227292716 -0.00611353436378064 "delta_6" 1.22 "PINN"
-0.0453153625165941 -0.0332942361508146 -0.0228846146571021 -0.00168349263615797 0.00864669820762787 0.0205313955855648 0.0321755209586998 -0.00576422724066087 "delta_6" 1.222 "PINN"
-0.0444907669048897 -0.0327472791662908 -0.0225684294860931 -0.00152747437819611 0.00870627786032074 0.0204605810667224 0.0321548639196885 -0.00541442531220472 "delta_6" 1.224 "PINN"
-0.0436398944430609 -0.0321823874428711 -0.0222312783098171 -0.00136886389149948 0.00875911095877446 0.0203183681150951 0.0321162773488912 -0.00506387153491329 "delta_6" 1.226 "PINN"
-0.0427592026644641 -0.031599983600729 -0.0215968126977661 -0.00104027346985114 0.00881178999014109 0.0201753915172003 0.0320529946695634 -0.00471293974733764 "delta_6" 1.228 "PINN"
-0.0418525511948526 -0.0309982442654022 -0.0209564922675286 -0.000652903893156531 0.00886216795451145 0.0200334871225889 0.0319681640013565 -0.00436120259907353 "delta_6" 1.23 "PINN"
-0.0409179594923368 -0.0303782103152908 -0.0203118067135293 -0.000265016680701891 0.00890811475783349 0.0198937160449677 0.0318914480868941 -0.00400894526919641 "delta_6" 1.232 "PINN"
-0.0399596731453622 -0.0297415474773071 -0.0196622260730022 0.000121295019024248 0.00895311073717842 0.0197508001212232 0.0319927647823608 -0.00365696870766207 "delta_6" 1.234 "PINN"
-0.0389745756813173 -0.0290882643143333 -0.01900853743678 0.000433096063568339 0.00899480256894458 0.0196079122992319 0.0320737492169316 -0.00330487625953614 "delta_6" 1.236 "PINN"
-0.0379662552626994 -0.0278889048937783 -0.0183509376006613 0.000409827480491565 0.009060054884654 0.0194647571261359 0.0321321512049342 -0.00295348372764615 "delta_6" 1.238 "PINN"
-0.0369304611537891 -0.026638044024577 -0.0177340649012154 0.000582092719877636 0.00909033448812691 0.0193606627087362 0.0321682145661812 -0.00260247988610194 "delta_6" 1.24 "PINN"
-0.0358659517660005 -0.0253616872413429 -0.0171462728370035 0.00165133020383956 0.00923881528092785 0.0201673714810684 0.0321832466144989 -0.00225157007532528 "delta_6" 1.242 "PINN"
-0.0347744400408261 -0.0240592911403861 -0.0163543288760407 0.00203123344992873 0.00938318578086172 0.0209634619820691 0.0321744993963149 -0.00190143455107161 "delta_6" 1.244 "PINN"
-0.0336578580247804 -0.0227297701788045 -0.0156819025757691 0.00235073562850596 0.00952526168389023 0.0217498552258379 0.032142481008401 -0.00155191023903589 "delta_6" 1.246 "PINN"
-0.0325141730679193 -0.0213755843554577 -0.0150054545641021 0.0022537054088323 0.00966390136502149 0.02197525907106 0.0320889499271719 -0.00120318330909693 "delta_6" 1.248 "PINN"
-0.03134650472041 -0.0199981589728593 -0.0143257640119103 0.00214895880161015 0.0097998290590966 0.0215686400552482 0.0320139398182069 -0.000855828693069035 "delta_6" 1.25 "PINN"
-0.0301552864635326 -0.0190628703933852 -0.0136432571179385 0.0021956227105614 0.00968850554570055 0.0211583755312041 0.0319227564576483 -0.000509301654484548 "delta_6" 1.252 "PINN"
-0.0289388617561288 -0.018544345836216 -0.0132699900462365 0.0026120724579235 0.00981056755955934 0.0207409453280167 0.0320706451548562 -0.000164483261895013 "delta_6" 1.254 "PINN"
-0.0276977755690251 -0.0180236100968589 -0.0129310935883487 0.00302496963210519 0.00999132054108287 0.0203219137089587 0.0321960837603039 0.000178596889993022 "delta_6" 1.256 "PINN"
-0.0264315557342143 -0.0174978622819653 -0.0122529503195654 0.00343765013096498 0.0102480022419413 0.0199029450462276 0.0322962557922821 0.000520343157610324 "delta_6" 1.258 "PINN"
-0.0251756649303336 -0.0169667595056822 -0.0116144790425468 0.00384710536794453 0.0102129502896386 0.0204485515552242 0.0323733289617665 0.00086007637388521 "delta_6" 1.26 "PINN"
-0.0239889577823602 -0.0164317260756701 -0.011014508975693 0.00422668966927642 0.0100693660763556 0.0214015041882143 0.0324271283728295 0.00119843512516681 "delta_6" 1.262 "PINN"
-0.022780501955068 -0.0158632423470231 -0.010354086238324 0.00435096888697839 0.0100245596949806 0.0223438269242404 0.0324566342324148 0.00153458769709229 "delta_6" 1.264 "PINN"
-0.021549784391619 -0.0152379168305361 -0.00976982993002906 0.00447170875301517 0.0101643990054359 0.0227750004555975 0.032461370491085 0.00186853392728817 "delta_6" 1.266 "PINN"
-0.0202971734963298 -0.0147481484545762 -0.00923746944054082 0.00459002271151632 0.0103022328964022 0.0223007592486515 0.0324445224411281 0.00220056712818026 "delta_6" 1.268 "PINN"
-0.019025588064725 -0.0142565016986095 -0.00877896072612305 0.00476751381916729 0.0104371943983318 0.021819290741325 0.0324893448391119 0.00252962708135265 "delta_6" 1.27 "PINN"
-0.0177294108196093 -0.0137136918072165 -0.00825167091395773 0.00486373961116549 0.0105666551504029 0.0213380509717931 0.0327255138387166 0.00285626314858334 "delta_6" 1.272 "PINN"
-0.0164110585023149 -0.0128581914058148 -0.00768526540550196 0.00507176994377401 0.0105647042827117 0.0208518650802376 0.0329348307187995 0.00317995943312782 "delta_6" 1.274 "PINN"
-0.0150686917691427 -0.0123764333206635 -0.00703844958632915 0.00522257923918013 0.0104795725158082 0.0217862059700358 0.0331188602975572 0.00350097580260107 "delta_6" 1.276 "PINN"
-0.0137013294977248 -0.0114118393314599 -0.00677190875048339 0.0053069946451878 0.0106613266962986 0.0229319313483587 0.0332775340157574 0.00381982311596853 "delta_6" 1.278 "PINN"
-0.012314292724839 -0.0108086990909754 -0.00635586694298684 0.00541943906882691 0.0107310977083153 0.0239881396219244 0.0334114672409003 0.00413542633044013 "delta_6" 1.28 "PINN"
-0.0112434860397845 -0.0102009379971472 -0.00596246227151287 0.00553006731644967 0.0110158683372175 0.0234985816702022 0.0335201730724601 0.00444812249962277 "delta_6" 1.282 "PINN"
-0.0107336889597924 -0.00947789671306554 -0.00491672050662628 0.00573371257152477 0.0110384860489303 0.0230025323029084 0.0336044465276739 0.00475708531873224 "delta_6" 1.284 "PINN"
-0.0102221297221915 -0.00833376773036321 -0.00468183977521441 0.00610814894729206 0.0109701270221372 0.0224999613861074 0.0338761550502502 0.00506248248708316 "delta_6" 1.286 "PINN"
-0.00972460237200545 -0.00819826732037199 -0.00426644533845311 0.00627830432614385 0.0109386199031217 0.0229218160598221 0.0342495477884794 0.00536493626961567 "delta_6" 1.288 "PINN"
-0.00926900954349552 -0.00787756041438015 -0.00295144381933987 0.00638703431803955 0.011184547284305 0.0242866027274022 0.0345962318078539 0.00566358007932825 "delta_6" 1.29 "PINN"
-0.00881295940801019 -0.00758484838774498 -0.00234688190116827 0.00666286695111484 0.0112915948304019 0.0256418836332788 0.0349150716228346 0.00595871894392868 "delta_6" 1.292 "PINN"
-0.00835480745507011 -0.00751867392151473 -0.00178241725539285 0.00659534969808895 0.0113259130194789 0.0254585833788106 0.0352090361731627 0.00625059642041938 "delta_6" 1.294 "PINN"
-0.00813140041133265 -0.00730572111030181 -0.00129136260700591 0.00700310141464522 0.0114813352776195 0.0249866170352941 0.0354742178386109 0.00653842376393671 "delta_6" 1.296 "PINN"
-0.00819006443815606 -0.00712729631594289 -0.000144338062296523 0.00715229073383306 0.0115940221133264 0.0245040471506712 0.0357764536812413 0.006822907696216 "delta_6" 1.298 "PINN"
-0.00827194091645822 -0.00660892638643751 0.000977516320774807 0.00726109388392016 0.0116487317225376 0.0259751677749835 0.0363690111569288 0.00710292403777307 "delta_6" 1.3 "PINN"
-0.00837755406499419 -0.00647439375798009 0.00102038509396429 0.0073466191487791 0.0118209317192595 0.0275483636648333 0.0369356193546877 0.00737902592111894 "delta_6" 1.302 "PINN"
-0.00850194207684529 -0.00605586548351167 0.00126109877906799 0.00779088072604728 0.0120424289841208 0.0283722703183491 0.0374766562392295 0.00765119951191448 "delta_6" 1.304 "PINN"
-0.00864054597161878 -0.00568266379122262 0.0019475953075293 0.00788140747790955 0.0121984735001467 0.0279665397165112 0.0379890491801853 0.00791890231808738 "delta_6" 1.306 "PINN"
-0.00879463613518716 -0.00573037119680864 0.00193398401673983 0.00808453124282216 0.0124249723238756 0.0275493224378249 0.0384747160815726 0.00818270936145059 "delta_6" 1.308 "PINN"
-0.00896773604100165 -0.00586092573141928 0.00242652572529733 0.00845334205914705 0.0125537488013672 0.0290779940801564 0.0391561482547571 0.00844207920049812 "delta_6" 1.31 "PINN"
-0.00916263852286381 -0.00601901628450019 0.00290787310115137 0.00874565041705933 0.0127405851634264 0.030825091175732 0.0399891654932141 0.00869755380004701 "delta_6" 1.312 "PINN"
-0.00937698787704289 -0.00620531245465017 0.00338506057748145 0.00878449359229139 0.0131559212150335 0.0319153536047287 0.0407980584492242 0.00894901458297988 "delta_6" 1.314 "PINN"
-0.0096074315721002 -0.00641678825176495 0.0035742372211014 0.00864351714367073 0.0134251503022824 0.0316244324328427 0.0415804092384096 0.00919575607954331 "delta_6" 1.316 "PINN"
-0.00985043203965263 -0.006660073537466 0.0042307763238919 0.00886877547962239 0.0138434847511626 0.0314120129416759 0.0423362993748935 0.00943826248608382 "delta_6" 1.318 "PINN"
-0.0101086708034313 -0.00694345113779971 0.00475767954349049 0.00892164159624143 0.0141214362185785 0.0332978885012356 0.0431737276413706 0.00967565525497639 "delta_6" 1.32 "PINN"
-0.0103810348989595 -0.00725567083829803 0.00518568330172897 0.00906255166751946 0.0147422496692972 0.0351852426666521 0.0442806485674359 0.00990861917398885 "delta_6" 1.322 "PINN"
-0.0106736532318648 -0.00759614491163152 0.00553058526087891 0.00928316913752925 0.0153150490067768 0.0364080050909408 0.0453635239220627 0.0101377101824742 "delta_6" 1.324 "PINN"
-0.0109817901673437 -0.00796257420129232 0.0054609722519201 0.00920363588484197 0.015694311606169 0.0362839189501623 0.0464195391877911 0.010362036772421 "delta_6" 1.326 "PINN"
-0.0112996658470226 -0.0083520998741422 0.00558780841349438 0.00937393630557759 0.0159323743459893 0.036266938729107 0.0474499083087805 0.0105824963983585 "delta_6" 1.328 "PINN"
-0.0116304331962338 -0.00877465486083739 0.00556327118005906 0.00954219001578105 0.0160185865277842 0.0382367470120892 0.0484520860457889 0.0107980520771875 "delta_6" 1.33 "PINN"
-0.0119792916231067 -0.00912496067469171 0.00548981247003844 0.00956215956799333 0.0160598175585396 0.0402116393511223 0.0497469349599493 0.0110089036271506 "delta_6" 1.332 "PINN"
-0.0123810564144176 -0.00935796025510793 0.00545830436939432 0.00941942252249883 0.016200131145959 0.0421931853247279 0.0510871716670906 0.0112154020026238 "delta_6" 1.334 "PINN"
-0.0128033722225518 -0.00958919713236384 0.00539151855217856 0.00976899991462465 0.0164418081154838 0.0422942847616925 0.0524032863341573 0.0114170649639481 "delta_6" 1.336 "PINN"
-0.0132417923994561 -0.00981498170121231 0.0053210122430305 0.00963411917354673 0.0170486798458257 0.0423553956212244 0.0536973039540403 0.0116142416947704 "delta_6" 1.338 "PINN"
-0.0136945771870276 -0.0100349236440209 0.00524580166602528 0.00949571633256296 0.0176480727689947 0.0434763223040564 0.0549685620317977 0.0118071358086612 "delta_6" 1.34 "PINN"
-0.0141590242839218 -0.0105212278400146 0.0051323580817918 0.00980864262652226 0.0178458162397599 0.0455045384264763 0.0562137105846534 0.0119954934320629 "delta_6" 1.342 "PINN"
-0.0146348215060241 -0.0111080319542198 0.00499956321879713 0.00981404458195123 0.0180527234482122 0.04753762715536 0.0576832890949524 0.0121798339551915 "delta_6" 1.344 "PINN"
-0.0151190399962866 -0.0117212454831384 0.00499593463321513 0.00968513416955796 0.0181811560100545 0.0495773033016784 0.05923924214015 0.012359345754987 "delta_6" 1.346 "PINN"
-0.0156147171965193 -0.0123603555573757 0.00484606891387451 0.00955381370364417 0.0184942938004122 0.0501401734544737 0.0607726743624952 0.0125344940397946 "delta_6" 1.348 "PINN"
-0.0161220256929671 -0.0130244451728272 0.00466266435883722 0.00999083568271397 0.0187280414537725 0.050419071066397 0.0622862742327253 0.0127055313843232 "delta_6" 1.35 "PINN"
-0.0166702013987976 -0.0137127896471663 0.00459864799534504 0.0100251224469182 0.0189691927028968 0.0506669267358788 0.0637767558224032 0.012871508350324 "delta_6" 1.352 "PINN"
-0.0172814349578094 -0.0144154816128261 0.0045181099856223 0.00991535231468466 0.0192210569763012 0.052704331375468 0.0652469061227672 0.0130336527516436 "delta_6" 1.354 "PINN"
-0.017904561603276 -0.0147245690675 0.00433500469097703 0.00979531282919899 0.0195820607156603 0.0547686682802269 0.0666929983326927 0.0131911631395529 "delta_6" 1.356 "PINN"
-0.0185354617261666 -0.0150144227051507 0.00424622232921568 0.00990088656370047 0.019848212108157 0.0568452937283712 0.0682556381068649 0.0133447341957754 "delta_6" 1.358 "PINN"
-0.019171551126564 -0.015295986418348 0.0041525580075451 0.00998168064720817 0.020065908224624 0.0589323301003011 0.0699884541372211 0.0134944784736744 "delta_6" 1.36 "PINN"
-0.0198145665680505 -0.0155744210250344 0.00394788874879715 0.00990581723036876 0.020338521509476 0.0604493961161285 0.0717040408121021 0.0136396388949751 "delta_6" 1.362 "PINN"
-0.0204653205689604 -0.0163088929687523 0.00381472244891534 0.00983269714602053 0.0206441191492297 0.0609320743552524 0.0734011277154623 0.0137811832690326 "delta_6" 1.364 "PINN"
-0.0211257914468916 -0.0170987489920456 0.00376627979299449 0.00976368915617831 0.0206875337608131 0.0613821645278172 0.0750782085595589 0.0139179686007769 "delta_6" 1.366 "PINN"
-0.0218392494296253 -0.0179015221519041 0.00351111463439358 0.00988308673315097 0.0210889927210424 0.0618027457878387 0.0767345192523932 0.014050853902556 "delta_6" 1.368 "PINN"
-0.0225966040650443 -0.018716698579794 0.00331824331125596 0.00984442336912028 0.0216000137759904 0.0635080074071177 0.0783720976154823 0.0141801146206651 "delta_6" 1.37 "PINN"
-0.0233596502081816 -0.0195481030073612 0.00311027660290875 0.00980079574476145 0.0219746192370232 0.0655954045799236 0.0799885450937454 0.0143050172957944 "delta_6" 1.372 "PINN"
-0.0241234070064502 -0.020353704782365 0.00295510576779723 0.00970737767005758 0.0223392001654763 0.0676980573119581 0.081585664701235 0.0144267603573304 "delta_6" 1.374 "PINN"
-0.0248947384076104 -0.0207366086386225 0.00293711813362241 0.00958581647988999 0.0227160122503534 0.0698120178270754 0.0833216710368969 0.0145443951845122 "delta_6" 1.376 "PINN"
-0.0256646940725043 -0.0211073968208115 0.00292059941042666 0.00948752289810351 0.0231052979871875 0.0719401653205995 0.0851907892865431 0.0146586661175302 "delta_6" 1.378 "PINN"
-0.0264396376471625 -0.0214711208901557 0.00278657270080307 0.00941693672923316 0.0235074203760588 0.0740784968910284 0.0870435367869407 0.0147693703352112 "delta_6" 1.38 "PINN"
-0.0272134439424763 -0.0218234835909055 0.00270065494375971 0.00938844029186869 0.0237522447140063 0.0749007694737478 0.0888798975708776 0.0148760039749241 "delta_6" 1.382 "PINN"
-0.027984386200953 -0.0221660946692452 0.00274704133961945 0.00936684034093616 0.0239467066526663 0.0755055446642316 0.0906983773534118 0.0149795574621144 "delta_6" 1.384 "PINN"
-0.0287540826211812 -0.0228009555041053 0.00259511852706384 0.00935039389779813 0.0241366553558283 0.0760773388259297 0.0925002429836059 0.0150794340790825 "delta_6" 1.386 "PINN"
-0.0295810680021846 -0.0236953311586894 0.00261652372143661 0.00914634229948508 0.0243195767932862 0.0766175112761718 0.0942857207905927 0.0151754889511987 "delta_6" 1.388 "PINN"
-0.0304298158422176 -0.0245952752409009 0.00240025897384433 0.00920407219541564 0.024191337936169 0.0773725123438636 0.0960537265682087 0.0152690923520432 "delta_6" 1.39 "PINN"
-0.0312798106086358 -0.0255020429121022 0.0020760134950657 0.00913071645670083 0.0245969714933905 0.0794818199240988 0.097801865574993 0.0153589842704309 "delta_6" 1.392 "PINN"
-0.0321238407442896 -0.026410576848519 0.00175849759740876 0.00903959100531759 0.024836285951619 0.0816045530593266 0.0995281047250201 0.0154461992055905 "delta_6" 1.394 "PINN"
-0.0329633343049522 -0.0273238123559856 0.00146768166447009 0.0089445626442638 0.0249956832660688 0.0837378379471763 0.101233093948592 0.0155305125115682 "delta_6" 1.396 "PINN"
-0.0337968315851445 -0.0282470385542908 0.00127639915316258 0.00884543955098749 0.0251515031066849 0.08588195854263 0.103050643012992 0.0156112496494104 "delta_6" 1.398 "PINN"
-0.0346189956849434 -0.0288965879028007 0.00108215340446938 0.0087425912732958 0.0253002684202969 0.0880374900954839 0.1050190614164 0.0156892624994002 "delta_6" 1.4 "PINN"
-0.035435394461893 -0.0293067543167771 0.000932113186522976 0.0086339503060926 0.0254441005635414 0.0902037915119889 0.106973301004095 0.015763935504736 "delta_6" 1.402 "PINN"
-0.0362437485727352 -0.0297015209632523 0.000749484726783267 0.00852312063827598 0.0255821958386588 0.092382882047817 0.10891308729156 0.0158360636310135 "delta_6" 1.404 "PINN"
-0.0370415627157561 -0.0300810503746645 0.000483766006407538 0.00873356809753467 0.0257155938650754 0.0936601030425948 0.110837506606599 0.0159058359545487 "delta_6" 1.406 "PINN"
-0.037828302968637 -0.0304442589172238 0.000214879218843556 0.00882466242867075 0.0258412272538934 0.0943432712720558 0.112745734525387 0.0159726753338583 "delta_6" 1.408 "PINN"
-0.0386025580777618 -0.0307926566281056 -5.5569600579175e-05 0.00889913985305701 0.0259628358861583 0.0949967162996388 0.114635605361 0.0160374534146093 "delta_6" 1.41 "PINN"
-0.0393638898401765 -0.0311230520592609 -0.000327503229013537 0.00876266763901878 0.0260786902645019 0.0956223385787869 0.116504084898119 0.0160990717210116 "delta_6" 1.412 "PINN"
-0.0401085415691647 -0.031534937316994 -0.000362055621318413 0.00862348907633403 0.0261876828559297 0.0962180749051016 0.118351734221097 0.0161581780285451 "delta_6" 1.414 "PINN"
-0.0408850826047349 -0.0324604072361776 -0.000579588830228683 0.0084759349406327 0.0262913841810385 0.0967854324693578 0.120180674471944 0.0162150795917613 "delta_6" 1.416 "PINN"
-0.0416951470623577 -0.0333895990924313 -0.000800691705173495 0.00812799187793933 0.0265121142739426 0.0976908129176153 0.121988673890867 0.0162691404769911 "delta_6" 1.418 "PINN"
-0.0424898302229728 -0.0343142767859259 -0.00102428547911093 0.0077917703380499 0.026760094946719 0.0998263880391208 0.123775605400241 0.0163214801316484 "delta_6" 1.42 "PINN"
-0.0432709365445829 -0.0352334330901822 -0.00125033722944068 0.00747205013595575 0.0272199306242713 0.101971763208446 0.1255379629773 0.0163715874086611 "delta_6" 1.422 "PINN"
-0.0440370358547959 -0.0361489767271754 -0.00148031382249958 0.00722426888771377 0.0277578326181263 0.104129786912669 0.127275548119897 0.0164192732129045 "delta_6" 1.424 "PINN"
-0.0447852086878138 -0.0370585798099548 -0.00171184391328449 0.00709083163846014 0.0283135828825505 0.106298050202272 0.129112108467508 0.0164651944019819 "delta_6" 1.426 "PINN"
-0.0455195036611347 -0.037967836820731 -0.00194694863900224 0.00717074953138397 0.0288199673981349 0.108473059016271 0.131112624985553 0.0165084837221044 "delta_6" 1.428 "PINN"
-0.0462299566405902 -0.0388710094500091 -0.00218141781215464 0.00719852482931982 0.02847983770266 0.110656404895658 0.133093049235585 0.0165502207518942 "delta_6" 1.43 "PINN"
-0.046927399852895 -0.0393440039372974 -0.00242131573010618 0.00661216132820908 0.0281546222184126 0.112846990367333 0.135052942548732 0.0165895867137364 "delta_6" 1.432 "PINN"
-0.0476054868505242 -0.0396497590811462 -0.0026605102240036 0.00640321386521414 0.0281696785089843 0.115043040774006 0.136993338189559 0.0166268515833008 "delta_6" 1.434 "PINN"
-0.0482631124282493 -0.0399372041407515 -0.00290397807488274 0.0061740716219969 0.0283238157689435 0.117247956994435 0.138914224035855 0.0166626675824706 "delta_6" 1.436 "PINN"
-0.048903490158887 -0.0402063582898267 -0.00308369875616066 0.00577033275872685 0.0284671527367011 0.118234041439516 0.14081337497116 0.0166963723172993 "delta_6" 1.438 "PINN"
-0.0495221209833145 -0.0404546785846263 -0.0033071508853143 0.00548752978528744 0.0285985089205832 0.118892130991672 0.142689213907718 0.0167283985174762 "delta_6" 1.44 "PINN"
-0.050120143071358 -0.0406842969013379 -0.00358220367256223 0.00548486526793801 0.0287176970376998 0.11952122162098 0.144541051774588 0.0167589185222647 "delta_6" 1.442 "PINN"
-0.0506990866130543 -0.0408978267671403 -0.00385852525903574 0.00547540929984347 0.0288259877665128 0.120123166934541 0.146367419709025 0.0167871959917596 "delta_6" 1.444 "PINN"
-0.0512552800769237 -0.0410947311692897 -0.0041368927793749 0.00534470951588428 0.028921508291512 0.120696938834155 0.148167751369545 0.0168142392401423 "delta_6" 1.446 "PINN"
-0.0517911374781352 -0.0418510197592648 -0.00412215423088513 0.005251915029576 0.0290061472403317 0.121241488539265 0.149942711761415 0.0168390142616319 "delta_6" 1.448 "PINN"
-0.0523281047490878 -0.0427167874744381 -0.00422084972000025 0.00533887774518083 0.0290782568007584 0.121762027144084 0.151692082011785 0.0168621581240759 "delta_6" 1.45 "PINN"
-0.0529242068141347 -0.0435693306317351 -0.00432146469551276 0.00537753468670199 0.0291394476502349 0.122257279401808 0.153413090439626 0.016883930535333 "delta_6" 1.452 "PINN"
-0.0534998126498012 -0.0444160044242272 -0.004420950962718 0.00533801103140297 0.0291870787706185 0.123650490571006 0.155104465671583 0.0169037795467499 "delta_6" 1.454 "PINN"
-0.0540559754398044 -0.0452500515019123 -0.00520638408710994 0.00529255706398013 0.0292237941913455 0.125828257444723 0.156767465264001 0.0169226205451577 "delta_6" 1.456 "PINN"
-0.054590249043688 -0.0460722166900505 -0.005692895081432 0.00512662158142974 0.0293663960387347 0.128015314161995 0.158400102742382 0.0169398224610912 "delta_6" 1.458 "PINN"
-0.0551032175237633 -0.0468805951616922 -0.00595486906410003 0.00495174462888937 0.0296953073871593 0.130208520907629 0.160060972095302 0.0169551252895104 "delta_6" 1.46 "PINN"
-0.0555985057332311 -0.0476715497539182 -0.00621765950893416 0.0047757034804996 0.0296890586790186 0.132407751584461 0.161969726604963 0.0169692469624841 "delta_6" 1.462 "PINN"
-0.0560694797165464 -0.0483866466506004 -0.00648126946223815 0.00459941219559024 0.0296767627777617 0.134608940615891 0.163853805201259 0.0169810575695324 "delta_6" 1.464 "PINN"
-0.0565218618950851 -0.0485399690270958 -0.0067457084302831 0.00442058383985822 0.0296585167869136 0.136817749922196 0.16571351806641 0.0169918244094889 "delta_6" 1.466 "PINN"
-0.0569537107773179 -0.0486754205921063 -0.00718073454315538 0.00424092161444034 0.0296356566580974 0.1390333520869 0.167548101292313 0.0170008484192544 "delta_6" 1.468 "PINN"
-0.0573673418877538 -0.0487995960791032 -0.00745645457027699 0.00406094989270833 0.0297996549319457 0.141257228685178 0.169356824712341 0.0170081572046054 "delta_6" 1.47 "PINN"
-0.0577575790299765 -0.0489119592279748 -0.0077315166228985 0.00406136320827732 0.0302378392448004 0.143487090610096 0.171140660831398 0.0170147035009056 "delta_6" 1.472 "PINN"
-0.0581299208228296 -0.049016312921756 -0.00800455734590377 0.00411273634060905 0.0306500992868184 0.145721527234899 0.172895370687128 0.0170193949321555 "delta_6" 1.474 "PINN"
-0.0584829223218097 -0.0491103107996613 -0.00827768778247673 0.00417928079549323 0.0310339045729817 0.146438321878883 0.174620481836248 0.0170231445204657 "delta_6" 1.476 "PINN"
-0.0588189968885935 -0.0491954708374092 -0.00891811473715975 0.00416231589311655 0.0313819429109117 0.14694898702081 0.176317171413965 0.0170246770664291 "delta_6" 1.478 "PINN"
-0.059139726794065 -0.0498665488051602 -0.00961027880148047 0.00423835426601293 0.0314058076983625 0.147433724311383 0.17798501371776 0.017024626645021 "delta_6" 1.48 "PINN"
-0.0594382338237889 -0.0506181505016565 -0.00988579831681724 0.00411428264850122 0.0313035730080379 0.147893411928318 0.179624014585439 0.0170234659891511 "delta_6" 1.482 "PINN"
-0.0597479873343731 -0.05135579625947 -0.010161305234662 0.00397780137259285 0.0311909080629659 0.148323669280663 0.181232232589785 0.0170202708935091 "delta_6" 1.484 "PINN"
-0.0601079840608527 -0.0520753129509268 -0.0104368718306124 0.00383680729007785 0.0310672416394673 0.148730835521877 0.182810308991561 0.0170161869287915 "delta_6" 1.486 "PINN"
-0.0604561861857071 -0.0527770236744338 -0.0107107515726097 0.00368905688491949 0.0309338984792334 0.149112896063509 0.184356575536724 0.0170105300977521 "delta_6" 1.488 "PINN"
-0.060783682317874 -0.0534614562200559 -0.0112477467152488 0.00353465783758011 0.0307877704886514 0.149474268958025 0.185871643304807 0.0170033076657945 "delta_6" 1.49 "PINN"
-0.0610978362396493 -0.0541274215974639 -0.0112577268070745 0.0033740476159001 0.0309850721546714 0.149815392361269 0.187353667469025 0.0169951029243359 "delta_6" 1.492 "PINN"
-0.0613970328233835 -0.0547769393757003 -0.0115306642582343 0.00320604650680001 0.0312130197771072 0.15128681761376 0.188805932430641 0.016985173760395 "delta_6" 1.494 "PINN"
-0.0616821221232824 -0.0551464201743164 -0.0118021948192735 0.00303131468567774 0.0311162608227453 0.153540851246496 0.190225203201157 0.0169733090656687 "delta_6" 1.496 "PINN"
-0.0619465746279975 -0.055217648555181 -0.0120746133372732 0.00285127933280127 0.0310146426764921 0.15580445118143 0.191816779501475 0.01696035215699 "delta_6" 1.498 "PINN"
-0.0621973416452599 -0.0552884908195068 -0.0126985801466474 0.00266420072675588 0.0309081043236887 0.158076001521321 0.193567363410064 0.0169455346202221 "delta_6" 1.5 "PINN"
-0.0624357539402212 -0.055361557672077 -0.0129623510133466 0.0025642964280177 0.0307959261167661 0.160355849422558 0.195287898706292 0.0169297259329496 "delta_6" 1.502 "PINN"
-0.0626627874447561 -0.0554341054869782 -0.0132253294069464 0.00256387676649483 0.0306782999706801 0.162639748584237 0.196982893333918 0.016912612155861 "delta_6" 1.504 "PINN"
-0.0628825665179704 -0.0555042927086413 -0.0134864156938895 0.00256491589879748 0.0305546745439848 0.164928515200615 0.198648139261485 0.0168937312843033 "delta_6" 1.506 "PINN"
-0.0630899661800788 -0.0555694717518094 -0.0137438387415477 0.0025659851773705 0.0304252982372802 0.167220507671047 0.200287711658294 0.0168743035993196 "delta_6" 1.508 "PINN"
-0.063286824575794 -0.0561981821658302 -0.0141800798793996 0.00246146097264166 0.030292599706832 0.169512704293044 0.201898666776475 0.0168527076448218 "delta_6" 1.51 "PINN"
-0.063468663550764 -0.0568218891233094 -0.0148692073089005 0.00223060749736192 0.0301532207923492 0.171809703930804 0.203482881019909 0.0168302671122705 "delta_6" 1.512 "PINN"
-0.0636450909588016 -0.0574261202321331 -0.0151347391898764 0.00199964634083905 0.0300102950738084 0.173685299308371 0.205037520529967 0.0168058584201744 "delta_6" 1.514 "PINN"
-0.0638303874681077 -0.0580135324428657 -0.015399163231171 0.00176737891578194 0.029860454058892 0.174027894583979 0.206562908998631 0.0167799874210515 "delta_6" 1.516 "PINN"
-0.0640602650767903 -0.05858031005077 -0.0156611631030961 0.00153684444603142 0.0299553343954484 0.174351676176629 0.208059018631551 0.0167535115678061 "delta_6" 1.518 "PINN"
-0.0642825713390556 -0.0591333308335029 -0.0159205430804555 0.00171340055446922 0.0298802164636482 0.174657530604361 0.209525287623537 0.0167253377376652 "delta_6" 1.52 "PINN"
-0.0644985254790411 -0.0596648679881682 -0.0161780926024457 0.00176591866263909 0.0304112243964019 0.174945127011588 0.210964234275254 0.0166968676488697 "delta_6" 1.522 "PINN"
-0.0647090576481322 -0.0601778154427945 -0.0165781383791859 0.00146488564364855 0.0307590874651682 0.175212573621179 0.212370755463502 0.0166667550983816 "delta_6" 1.524 "PINN"
-0.064912424739167 -0.0604952730507797 -0.0170226010635075 0.00115694262276556 0.0303983770818794 0.175460368963722 0.213749312484122 0.0166353156676749 "delta_6" 1.526 "PINN"
-0.0651061192973064 -0.0606154706193305 -0.0172626551483201 0.000842496723501673 0.0300177067638794 0.175693786063313 0.215097718588621 0.0166032166655019 "delta_6" 1.528 "PINN"
-0.0652940454597495 -0.0607493491715818 -0.0175013775691981 0.000521752935655595 0.0296151147504595 0.175912740242408 0.216416033460521 0.0165693979345888 "delta_6" 1.53 "PINN"
-0.0654735382335554 -0.0608915970062389 -0.0177361647889483 0.000195906208209085 0.0291976650257544 0.176121087724868 0.21770638578906 0.0165353884302212 "delta_6" 1.532 "PINN"
-0.0656579540880644 -0.0610496406789869 -0.017967668285517 -0.000134387927484436 0.0287568195537382 0.177635651127136 0.219088003571012 0.0164995912368161 "delta_6" 1.534 "PINN"
-0.0658406224065082 -0.0612174189587886 -0.0181957558743995 -0.000371312305744942 0.0283075004990998 0.180003465553425 0.220761089623004 0.016463101932172 "delta_6" 1.536 "PINN"
-0.0660210715297112 -0.0613945239537914 -0.0184223727315896 -0.000487716136824634 0.0279061180723907 0.182372832342578 0.222407645435756 0.0164264367874081 "delta_6" 1.538 "PINN"
-0.0662040750817692 -0.0618664613499611 -0.0186448656733648 -0.000605190656520094 0.0277008582285837 0.184743037194123 0.224028434662691 0.0163891624792198 "delta_6" 1.54 "PINN"
-0.0663808146807083 -0.0623475483687361 -0.0188638393966309 -0.000725025107668475 0.0274924927204048 0.187115000502014 0.22562295894857 0.016350814639295 "delta_6" 1.542 "PINN"
-0.0665563372872269 -0.0628105739487816 -0.0191921897039466 -0.000845290986769109 0.0272787441539049 0.189488694319578 0.227192796350171 0.0163122733935698 "delta_6" 1.544 "PINN"
-0.0667349136799675 -0.063258509106852 -0.0197703704161523 -0.000968709857094074 0.0270620258419075 0.191865773506272 0.2287346871975 0.0162724881273089 "delta_6" 1.546 "PINN"
-0.0669188691233016 -0.0636888849302828 -0.0200932375299199 -0.00109347423339257 0.0268411567583853 0.194244613023294 0.23024983897856 0.0162326900020529 "delta_6" 1.548 "PINN"
-0.0671123225688186 -0.0641003997936975 -0.0203146370376888 -0.00121730069773474 0.0269466298812714 0.196622334491503 0.231737467928312 0.0161924324113434 "delta_6" 1.55 "PINN"
-0.0673126035864735 -0.0644972561943229 -0.0205330864802212 -0.00164014756538555 0.0265500042892721 0.198997786423661 0.233198405632004 0.0161516620054558 "delta_6" 1.552 "PINN"
-0.0675145438990086 -0.0648798637160004 -0.0207478228965222 -0.00207057648003817 0.026152119126861 0.199628754295772 0.234630729862382 0.0161114870041152 "delta_6" 1.554 "PINN"
-0.0677206924525215 -0.0652500188947549 -0.0209591692606031 -0.00250673044515159 0.0265514138995795 0.199883498489884 0.236036725628752 0.0160709219680566 "delta_6" 1.556 "PINN"
-0.0679295254444856 -0.0656085573164837 -0.0211676615962055 -0.0026627657255025 0.0270351491970207 0.200129189583969 0.237415732619612 0.0160307027438628 "delta_6" 1.558 "PINN"
-0.0681511044081242 -0.0659515389196885 -0.0213733091973721 -0.00264750261988445 0.0268560154296686 0.200368436334854 0.238766539960733 0.0159901735608738 "delta_6" 1.56 "PINN"
-0.068380655978137 -0.0662822315050802 -0.0217298273961954 -0.00263610334229991 0.0264481556267121 0.200598939499986 0.240089925991451 0.0159493111505493 "delta_6" 1.562 "PINN"
-0.0686261455799517 -0.0665979633056528 -0.0219130871693546 -0.00262867922865695 0.0260305430739342 0.200821815940608 0.241386446123426 0.0159094716452718 "delta_6" 1.564 "PINN"
-0.0688834818974975 -0.06690140666338 -0.0220944530250838 -0.00263484331847064 0.0256082241621054 0.201034867796021 0.24265420963312 0.0158693811939938 "delta_6" 1.566 "PINN"
-0.0691470072906819 -0.0671976544988837 -0.0222717936521318 -0.00299879309973239 0.0251781248588573 0.201241619447896 0.2438953036858 0.0158304995221381 "delta_6" 1.568 "PINN"
-0.069418390479056 -0.0674863010315292 -0.022444893970112 -0.00350950738654521 0.0247431178076323 0.201444164962905 0.245107210266686 0.0157922342106661 "delta_6" 1.57 "PINN"
-0.0696995208844484 -0.0677652564766875 -0.0226136696179734 -0.0040235765072536 0.0243005100698936 0.201646821931319 0.246749546890269 0.0157542462456669 "delta_6" 1.572 "PINN"
-0.0699949471068768 -0.0680340849058458 -0.0227808037934019 -0.00454197833848191 0.0238507534592992 0.202609656215676 0.24836923666195 0.0157176352886619 "delta_6" 1.574 "PINN"
-0.0703058524399571 -0.0682957106817232 -0.0229408152028074 -0.00495220515674788 0.0233955914243561 0.205017310049215 0.249962873029451 0.015681374875326 "delta_6" 1.576 "PINN"
-0.0706300373568318 -0.0685448482789575 -0.02309835668727 -0.00515647177615874 0.0230722015085363 0.207424117325715 0.251530145181854 0.0156463577420743 "delta_6" 1.578 "PINN"
-0.0709724099276512 -0.0687880506741587 -0.0232507510616204 -0.00535790755857646 0.0227931641106112 0.20982936365542 0.253068265618338 0.015611743072483 "delta_6" 1.58 "PINN"
-0.0713254354960897 -0.0690569839870534 -0.0234006869037777 -0.00555761620875872 0.02286920067747 0.212229425119089 0.254581504604567 0.0155783738470186 "delta_6" 1.582 "PINN"
-0.071736960198403 -0.0695719745031784 -0.0235466447819105 -0.00575714948020933 0.0232686338984265 0.214625278453243 0.256066863711764 0.0155470200603718 "delta_6" 1.584 "PINN"
-0.0721659446804077 -0.0701015122118811 -0.023702422628182 -0.00595362510832154 0.0228122955377936 0.217010864472982 0.257524075599228 0.0155169295880706 "delta_6" 1.586 "PINN"
-0.0726142589242782 -0.0704418350860267 -0.0238536909988867 -0.00614807306713372 0.0223512109709531 0.219389676202126 0.258953849512721 0.0154882120660006 "delta_6" 1.588 "PINN"
-0.0730773493040413 -0.0706899001284542 -0.0240021284166755 -0.00634034296022823 0.0218835396900287 0.221763284505526 0.260355248680102 0.0154614574485222 "delta_6" 1.59 "PINN"
-0.0735567875762611 -0.0709435650905856 -0.0243084296806577 -0.00652964902804454 0.021411228184912 0.224128455631671 0.261729316890464 0.0154356557228066 "delta_6" 1.592 "PINN"
-0.0740421510680189 -0.0712024643967899 -0.0247335307738523 -0.00671504698503689 0.021492976887997 0.225793444586357 0.26307784600117 0.0154120013256432 "delta_6" 1.594 "PINN"
-0.0745397857516146 -0.0714708724432223 -0.0249443948354638 -0.00690038120519099 0.0217262214978589 0.226103630909964 0.264397908375858 0.0153898080197628 "delta_6" 1.596 "PINN"
-0.075045776268917 -0.0717419679716063 -0.0250617652698524 -0.00708331155508857 0.0213755192127517 0.226409132615961 0.265688919402916 0.0153691807543805 "delta_6" 1.598 "PINN"
-0.0755633566543272 -0.0720202454156649 -0.0251753540722723 -0.00726187076343021 0.020914041093642 0.22671250448582 0.266952243804428 0.0153512279592334 "delta_6" 1.6 "PINN"
-0.0760939729410799 -0.0722936946944426 -0.0252835792905124 -0.00743978310520588 0.0204478947076042 0.227019856669462 0.268189526706117 0.0153349611528411 "delta_6" 1.602 "PINN"
-0.0766315101187747 -0.0725752718865458 -0.0253861102079301 -0.00761386468730851 0.019978817356361 0.227326712981041 0.269401080264427 0.0153216097202891 "delta_6" 1.604 "PINN"
-0.0771818424568638 -0.07313409698014 -0.025484284575966 -0.00805248665044589 0.0195038586366683 0.227634314905819 0.270586620266957 0.0153100604461438 "delta_6" 1.606 "PINN"
-0.077737084298108 -0.0737022707884778 -0.0255785456144174 -0.00869736573075963 0.0190255132299267 0.227941630615645 0.271744353993673 0.0153004036089103 "delta_6" 1.608 "PINN"
-0.0782994319164896 -0.074263867902383 -0.0256676671510572 -0.00934534424131206 0.0185419457404385 0.228247344234925 0.272902360295743 0.0152933154342651 "delta_6" 1.61 "PINN"
-0.0788637227319215 -0.0748262224626659 -0.0257530679147513 -0.00999755973149319 0.0180534346345472 0.22855820049089 0.274446368564347 0.0152883082988414 "delta_6" 1.612 "PINN"
-0.0794325149104242 -0.0753751894863131 -0.0258335233291488 -0.0104240531824786 0.0176411626767287 0.228875669276859 0.275963638353431 0.0152860409341378 "delta_6" 1.614 "PINN"
-0.0800072234391251 -0.0759141394289493 -0.0259101391173305 -0.010574818337474 0.0173162625397166 0.229195864870118 0.27745132365642 0.015285795991418 "delta_6" 1.616 "PINN"
-0.0805826715666962 -0.0764379267388087 -0.025981456901247 -0.0107235353353801 0.0169891908332295 0.229519303175567 0.278910018027497 0.0152882156069544 "delta_6" 1.618 "PINN"
-0.081156036180551 -0.0769388096422068 -0.0260474268180789 -0.010869169317164 0.0166616121029154 0.231038943646071 0.280342800907281 0.0152939837787364 "delta_6" 1.62 "PINN"
-0.0817268478068414 -0.0773707286701342 -0.0261094075202367 -0.0110115379693813 0.0165321240103276 0.233366434109903 0.281746664169361 0.0153020242056254 "delta_6" 1.622 "PINN"
-0.0822941295875088 -0.0778101082130114 -0.0261665898966744 -0.0111490465476746 0.016336482060854 0.235686582867816 0.283123566424925 0.0153126523034179 "delta_6" 1.624 "PINN"
-0.082857827791762 -0.0782522069630991 -0.0262199111967296 -0.0112692653720707 0.0158559594624358 0.237998106647001 0.284473391244799 0.0153250027828034 "delta_6" 1.626 "PINN"
-0.0834221496761787 -0.0786960978667892 -0.0262680847342114 -0.0114172588949006 0.0153743513145208 0.24029966039852 0.285794804403171 0.0153400326368252 "delta_6" 1.628 "PINN"
-0.083980191636031 -0.0791383647415334 -0.0263110439352416 -0.0115461870077427 0.0149897923348233 0.242587810739384 0.287088744933821 0.0153584221692942 "delta_6" 1.63 "PINN"
-0.0845379103275157 -0.0795817398748557 -0.0263499890201125 -0.0116722255745005 0.0146498178837613 0.244862623010378 0.288356279362898 0.0153795410982127 "delta_6" 1.632 "PINN"
-0.085081513433428 -0.0800313095731067 -0.0263837400609142 -0.011793261327387 0.0143086191344035 0.247125142645116 0.289598090301741 0.0154037156423411 "delta_6" 1.634 "PINN"
-0.0856145427634862 -0.0804717300369315 -0.0264130881206037 -0.0119121992469861 0.0140253777682124 0.249376095349497 0.29081503988112 0.0154301179841607 "delta_6" 1.636 "PINN"
-0.0861327530932066 -0.080835239656639 -0.0264379938347006 -0.0120267701679958 0.0139091442519322 0.25161244200986 0.292005299388225 0.0154589398747055 "delta_6" 1.638 "PINN"
-0.0866355562557093 -0.0811765000054709 -0.0264585453925552 -0.0124610677929846 0.0134478340763564 0.253838020502336 0.293169900520291 0.0154911494964043 "delta_6" 1.64 "PINN"
-0.087128405327503 -0.0814972766956599 -0.0264732117835605 -0.0131793163338263 0.0129825901064921 0.255248563252671 0.294310044523808 0.0155256157617897 "delta_6" 1.642 "PINN"
-0.0876137416584166 -0.0817928648064683 -0.0264836571589826 -0.0139011330633411 0.0125793253427058 0.255679907908316 0.295424718008727 0.0155625277349893 "delta_6" 1.644 "PINN"
-0.0880785813174869 -0.0820644416230385 -0.0264899997280985 -0.0142423596949919 0.0122286205089147 0.256117497862426 0.296518447901666 0.0156027597041962 "delta_6" 1.646 "PINN"
-0.0885285179593653 -0.0823200203107062 -0.0264914001591946 -0.0143315401204022 0.01187701087938 0.25655444704539 0.297588741722381 0.0156450495320264 "delta_6" 1.648 "PINN"
-0.0889538203185882 -0.082551221477444 -0.026788170035852 -0.0144178573971051 0.0115242391356476 0.256996996135311 0.298637320116099 0.0156910695972423 "delta_6" 1.65 "PINN"
-0.0893598512431391 -0.0827669458260107 -0.0268858183366811 -0.0144995692690405 0.0111695506740144 0.257441147537247 0.299662529945715 0.0157391109415918 "delta_6" 1.652 "PINN"
-0.0897456100223293 -0.0829607807343553 -0.0268744437178097 -0.0145775855850281 0.0108144950238327 0.25789741147796 0.300665324312835 0.015789816643561 "delta_6" 1.654 "PINN"
-0.0901094338339412 -0.0831282031921088 -0.027011687452289 -0.0146121321269367 0.0104573544668504 0.258364180986351 0.301647355209147 0.0158437732154721 "delta_6" 1.656 "PINN"
-0.0904583795921052 -0.0832770151298581 -0.027021676634106 -0.0147224350637187 0.0100206411946848 0.258836329152686 0.302991944119243 0.0158996475019088 "delta_6" 1.658 "PINN"
-0.0907819075754954 -0.0834020710497532 -0.0269983318416548 -0.0147897985026687 0.00957742391347927 0.259311869033776 0.30431107507862 0.0159583416724374 "delta_6" 1.66 "PINN"
-0.0910794651403037 -0.0835152210635295 -0.0271801741632871 -0.0148526935797728 0.0091332556205862 0.259793502259947 0.30560495728391 0.0160193668115871 "delta_6" 1.662 "PINN"
-0.0913493933616119 -0.0836062652486591 -0.0278899452349193 -0.0149129919670696 0.00868692901246282 0.26028289698914 0.306876371140981 0.0160830754097291 "delta_6" 1.664 "PINN"
-0.0915894038705485 -0.083677426640584 -0.028601456414695 -0.014968319467632 0.00823673543110248 0.260789780265097 0.308125801297553 0.0161500620664225 "delta_6" 1.666 "PINN"
-0.0918080229460827 -0.0837298926341141 -0.0293131163086164 -0.0150192681775848 0.00779666495212195 0.261305293972874 0.309351878290196 0.0162195533957101 "delta_6" 1.668 "PINN"
-0.0919997806535893 -0.0837678595521121 -0.0298731803821484 -0.0153668594283738 0.00747369143845811 0.261828251148329 0.310554626976836 0.0162915113506412 "delta_6" 1.67 "PINN"
-0.0921744510342837 -0.0837885190651662 -0.0303353389651007 -0.0161072914751678 0.00717278156300982 0.262354211004303 0.311733343546498 0.016365268985191 "delta_6" 1.672 "PINN"
-0.0923148433057337 -0.083794411497669 -0.0307970098687091 -0.0167280780403946 0.00707460651443637 0.2628906715279 0.312889218123671 0.0164417253450856 "delta_6" 1.674 "PINN"
-0.0924257645372251 -0.0838921395158341 -0.0312572248103928 -0.0167562640323526 0.00666255818471184 0.263956465367559 0.314028328595588 0.0165213569131178 "delta_6" 1.676 "PINN"
-0.0925104650525936 -0.0840591713852739 -0.031717327537671 -0.0167788302157913 0.00624979599199527 0.266081483050394 0.31514704638876 0.0166032444187029 "delta_6" 1.678 "PINN"
-0.0925639627100105 -0.0842071758387348 -0.0321747811677529 -0.0167640677426537 0.00585655514199723 0.268193400806322 0.316246103889314 0.0166880756676621 "delta_6" 1.68 "PINN"
-0.0925935468997841 -0.0843354586859313 -0.032630097212329 -0.016732283282946 0.00553234907208433 0.270290141939728 0.317324703537751 0.0167746629082346 "delta_6" 1.682 "PINN"
-0.0925983164383331 -0.0844408506418342 -0.0330848078566524 -0.0166983998854454 0.00520643619536509 0.272373140972616 0.318384234329864 0.0168639137119316 "delta_6" 1.684 "PINN"
-0.0925743524332026 -0.0845158153203789 -0.0335386826359847 -0.0168307623752795 0.00488051988400218 0.274442813691612 0.31942684130526 0.0169568277203166 "delta_6" 1.686 "PINN"
-0.0925274658577422 -0.0845679123167224 -0.0339921298926535 -0.0168345709875536 0.00455451391149941 0.276494265613541 0.320453253494382 0.0170512842082484 "delta_6" 1.688 "PINN"
-0.0924883495786455 -0.0845973858608078 -0.0344746354926169 -0.016834957027187 0.00422800224446374 0.278528806792946 0.321467432721787 0.0171479957976396 "delta_6" 1.69 "PINN"
-0.0924124585280142 -0.0845985953288411 -0.0352173755368017 -0.0168307377823353 0.00386555211970507 0.280547657837986 0.322462178348266 0.0172475488789847 "delta_6" 1.692 "PINN"
-0.0923074354266031 -0.0845818404816043 -0.0359599448319006 -0.0168229282860517 0.00349313074116786 0.282550163537712 0.323441359292597 0.0173491801824904 "delta_6" 1.694 "PINN"
-0.0921720129165147 -0.0845369793049491 -0.0366681359671892 -0.0168114951962558 0.00311877735089461 0.284535912438673 0.324407273108531 0.0174539694866395 "delta_6" 1.696 "PINN"
-0.092011165215891 -0.0844650365203661 -0.0365845278797838 -0.0172163953015934 0.00274483868541331 0.286505745428533 0.32536016055576 0.0175609912958269 "delta_6" 1.698 "PINN"
-0.0918246230548601 -0.0843612282363413 -0.0366860260208715 -0.0179366185208544 0.00236952308975613 0.288455914480886 0.326303512757314 0.0176710543853332 "delta_6" 1.7 "PINN"
-0.0916094682968902 -0.0842283090383456 -0.0371301593753717 -0.0179999764549007 0.00206575119114705 0.290388720644429 0.327236664084817 0.0177842032814979 "delta_6" 1.702 "PINN"
-0.0913644907340991 -0.0840665584085176 -0.0375741540137973 -0.0179151989198513 0.00178526085153752 0.291308981393196 0.32815706076746 0.0178991083532396 "delta_6" 1.704 "PINN"
-0.0910921842989607 -0.0838841728085455 -0.0380167108949767 -0.0178261717051944 0.00150437891236643 0.291981408211234 0.329066828980737 0.0180167465176425 "delta_6" 1.706 "PINN"
-0.0907973165528277 -0.0836747683723464 -0.0384577601338649 -0.0177346847277147 0.00122340827964906 0.292669922458878 0.329965622289074 0.0181360911373483 "delta_6" 1.708 "PINN"
-0.09048023194216 -0.08343867311783 -0.0388976265365173 -0.0176396337215692 0.000941514158542156 0.293372948804098 0.330859483880273 0.0182585179934066 "delta_6" 1.71 "PINN"
-0.0901368274387737 -0.0831721271322801 -0.0393778876179305 -0.0178723469470733 0.000623288937076416 0.294086511765975 0.331748150952552 0.0183844358379638 "delta_6" 1.712 "PINN"
-0.0897714697928169 -0.0828717162785289 -0.0401378898657121 -0.0178166744119082 0.000294236800130854 0.294807383306837 0.332650280831838 0.0185128021573765 "delta_6" 1.714 "PINN"
-0.0893830173495305 -0.0825424784266389 -0.0408985348147434 -0.0177550776745236 -3.52994898663583e-05 0.295538837765275 0.333779112614033 0.0186441177083911 "delta_6" 1.716 "PINN"
-0.0889771429934161 -0.0821917045708549 -0.0412924611463072 -0.0176915397266164 -0.000365470611307206 0.296284214554511 0.334891908684421 0.0187772476790241 "delta_6" 1.718 "PINN"
-0.0885701653614008 -0.0818165977704854 -0.0410737162728374 -0.0176244878040179 -0.000664837177598909 0.297048098493629 0.335993845882733 0.0189132246041851 "delta_6" 1.72 "PINN"
-0.0881715115453856 -0.0816702483325011 -0.0415068521131172 -0.0175548162040939 -0.000896133605467808 0.297825956311545 0.337087327092379 0.0190528124459901 "delta_6" 1.722 "PINN"
-0.0877675024333948 -0.0815666760391895 -0.0419382872472922 -0.0179869682624918 -0.00111789621752845 0.298613174857351 0.33816736048595 0.0191946141078831 "delta_6" 1.724 "PINN"
-0.0873545044041286 -0.0814690776670179 -0.042369445957259 -0.0182180880364282 -0.00129713687783861 0.299409961487907 0.339235549696336 0.0193393245149888 "delta_6" 1.726 "PINN"
-0.0869362762645602 -0.0813825164141333 -0.0427144383191154 -0.0180796156097931 -0.00157664835606397 0.300215825149356 0.340292219560788 0.0194861519858512 "delta_6" 1.728 "PINN"
-0.0865068031122398 -0.0812941701095387 -0.0429201030716975 -0.0179363922078817 -0.00181733970223596 0.301040523472799 0.341340907917308 0.0196363110205288 "delta_6" 1.73 "PINN"
-0.0860678467668468 -0.0812071951520394 -0.0431112251439965 -0.0177906823400599 -0.00204580216748784 0.301883522659455 0.342384875596959 0.0197898260669727 "delta_6" 1.732 "PINN"
-0.0856272663521986 -0.0811128190367816 -0.043297788451869 -0.0176407684555554 -0.00227437686166221 0.302737131962208 0.343420455244541 0.0199456013684373 "delta_6" 1.734 "PINN"
-0.0851798369068426 -0.0809346847946006 -0.0434755341973903 -0.017910913781524 -0.00250365627964733 0.303602930752567 0.344446650595057 0.0201048138902643 "delta_6" 1.736 "PINN"
-0.0847360247982456 -0.0803217622091781 -0.0436452288822897 -0.0179240133526538 -0.00273067446796715 0.304475010839778 0.345464098166764 0.0202659373683327 "delta_6" 1.738 "PINN"
-0.0842871759696378 -0.0796949291017182 -0.0437897761243526 -0.0178115344236084 -0.00295849559390515 0.305361434142952 0.346477689865552 0.0204298371218744 "delta_6" 1.74 "PINN"
-0.0838448074230005 -0.0790521209420891 -0.0439062993618489 -0.0176958934406349 -0.00318430534007819 0.306264778716396 0.347491806696393 0.0205969369925792 "delta_6" 1.742 "PINN"
-0.0835073535880255 -0.0783934557018275 -0.0440050561270651 -0.0175771139019749 -0.00341051192386499 0.307184107604602 0.348500051356393 0.0207668208303816 "delta_6" 1.744 "PINN"
-0.083175280678045 -0.0777319582462672 -0.0440922071148035 -0.017455454402028 -0.00361313267872299 0.308115584095196 0.34950471111372 0.0209397504296448 "delta_6" 1.746 "PINN"
-0.0828465258790994 -0.07716637430544 -0.0441699735159133 -0.0176999078341261 -0.00378986538524217 0.309056449417086 0.350507149711387 0.0211160020050381 "delta_6" 1.748 "PINN"
-0.0825190311958055 -0.0771448833482955 -0.0442314372049344 -0.0175142093901773 -0.00396454280556724 0.310007479852633 0.351504679253444 0.0212947167007918 "delta_6" 1.75 "PINN"
-0.0821912232713791 -0.0771102269008477 -0.0442672164603124 -0.0173259774106073 -0.00413894593976472 0.310969648877542 0.352503911515709 0.0214762997010037 "delta_6" 1.752 "PINN"
-0.0818561298963134 -0.0770604595990649 -0.0442710187472786 -0.0171355089013167 -0.00431238055700534 0.311948252893301 0.353505011331023 0.0216599244235107 "delta_6" 1.754 "PINN"
-0.081518904910153 -0.0768876122595064 -0.0442567007317454 -0.016940554398599 -0.00448449877469581 0.312942730319833 0.354507331315083 0.0218466310638869 "delta_6" 1.756 "PINN"
-0.0811861825452684 -0.0762410795672395 -0.0442284566889368 -0.0169672126668619 -0.00465595452780132 0.313950482382852 0.355509351123241 0.022036899404672 "delta_6" 1.758 "PINN"
-0.080928108050669 -0.0755945456022662 -0.0447833718421695 -0.0173673761928655 -0.00482715187130456 0.314966296578741 0.356509092663121 0.0222295603810068 "delta_6" 1.76 "PINN"
-0.0806828850826875 -0.0749501133245731 -0.0449709147817812 -0.0172116002467773 -0.00496228387375874 0.315989668194134 0.357513418419209 0.0224250211488686 "delta_6" 1.762 "PINN"
-0.0804266109574199 -0.0743055192488447 -0.0448543532478194 -0.0170533642778887 -0.00508401835991668 0.317023369794445 0.35852159446476 0.0226228333247789 "delta_6" 1.764 "PINN"
-0.0801665265660265 -0.0736665609568634 -0.044749089244168 -0.016891677185414 -0.00501657500642949 0.318713054446781 0.359538104358205 0.0228238194758218 "delta_6" 1.766 "PINN"
-0.0799034281914253 -0.0730358705765513 -0.0446537974477863 -0.0166800733512671 -0.00489977840107003 0.32039471662359 0.360556836909035 0.0230276041282314 "delta_6" 1.768 "PINN"
-0.079632807211004 -0.0724137923612762 -0.0445673040529151 -0.0165624260942271 -0.00478234255327226 0.322061061788779 0.361577446698573 0.02323331235234 "delta_6" 1.77 "PINN"
-0.079343419585145 -0.0717945679925878 -0.0444834631647053 -0.0163939015366119 -0.00466256259943365 0.323716324688629 0.362601266957676 0.0234420498286861 "delta_6" 1.772 "PINN"
-0.0790362266040825 -0.0711781155710707 -0.0449891972791933 -0.0162219673496147 -0.00454312638587795 0.325358985188627 0.363631309566738 0.0236525523650469 "delta_6" 1.774 "PINN"
-0.078711597100825 -0.0707152514112535 -0.0457184258032606 -0.0160469910665642 -0.00442181614426951 0.326988207904042 0.364676571927439 0.0238661050403092 "delta_6" 1.776 "PINN"
-0.0783776178260975 -0.070432469927673 -0.0464466339831711 -0.0158702634714198 -0.00429901867685567 0.328606404927261 0.365726678711842 0.0240825715944543 "delta_6" 1.778 "PINN"
-0.0780391079542913 -0.0701317565320778 -0.0469455302699737 -0.0157870376880231 -0.0041726131414892 0.330211606433255 0.366781937764024 0.0243009504714104 "delta_6" 1.78 "PINN"
-0.0776833450488459 -0.0698129481599574 -0.0468844898535528 -0.0158621792284188 -0.00404416146521158 0.331806764343388 0.367842648406836 0.0245223722703572 "delta_6" 1.782 "PINN"
-0.0773063666379246 -0.0702828736552534 -0.0468268985898952 -0.0156141125231046 -0.00391362397785966 0.333389779835924 0.368909076600072 0.0247452876043383 "delta_6" 1.784 "PINN"
-0.0769030323304269 -0.0709724489519048 -0.0467680504569161 -0.0153658605720578 -0.00378234350014428 0.33496400241151 0.369989595789419 0.0249704687647651 "delta_6" 1.786 "PINN"
-0.0764782586220818 -0.071228878977325 -0.0467145958106041 -0.0151157074413987 -0.00365210864078747 0.336528690793676 0.371082760756208 0.0251983260185983 "delta_6" 1.788 "PINN"
-0.0760457790770346 -0.0718773753174651 -0.0466662790811672 -0.0148752924035802 -0.00352062384351792 0.338081612159299 0.372184642103251 0.0254278594216129 "delta_6" 1.79 "PINN"
-0.0756035066673713 -0.072377113960397 -0.0466206762929975 -0.0151669950577701 -0.00338997324663071 0.3396259562774 0.373292116921579 0.0256594620717232 "delta_6" 1.792 "PINN"
-0.0751383021447065 -0.072123268493713 -0.0469256783779335 -0.0149633386115215 -0.00325648789337407 0.341160047030735 0.374408144656866 0.0258937477215609 "delta_6" 1.794 "PINN"
-0.0746451711733833 -0.0716372053697141 -0.0476267570538198 -0.0147400791998702 -0.00312290637212209 0.342689496876235 0.375535329807789 0.0261297877440467 "delta_6" 1.796 "PINN"
-0.0751068186822836 -0.0716771593341112 -0.0481383837621046 -0.0144736437334918 -0.00298600916518166 0.344210440599971 0.376680540113489 0.026368239715044 "delta_6" 1.798 "PINN"
-0.0757968331724224 -0.072287976758817 -0.0480070530965628 -0.0142072662670556 -0.00284929689929636 0.34572190756145 0.377835324097076 0.0266077451435099 "delta_6" 1.8 "PINN"
-0.0764862320645856 -0.072318265095233 -0.0478798937302534 -0.0141314140580916 -0.00271261106668708 0.347226009126069 0.379001390325765 0.0268490139696856 "delta_6" 1.802 "PINN"
-0.0771754858213098 -0.0717299429105065 -0.0477565310783836 -0.0139185555971078 -0.00257515314594903 0.348725554479327 0.380175798417936 0.0270926625616282 "delta_6" 1.804 "PINN"
-0.0778653967995995 -0.0711233176093096 -0.0476394611946347 -0.0137040728741499 -0.00244096822937068 0.350218910664533 0.381359653830121 0.0273370344355055 "delta_6" 1.806 "PINN"
-0.0785548338511042 -0.0712920216846866 -0.0475178749348526 -0.0134874610554062 -0.00230773934971618 0.35170922202034 0.382558343026711 0.0275838545056048 "delta_6" 1.808 "PINN"
-0.0792443275175376 -0.0706579982184588 -0.047395404858845 -0.0132708392734663 -0.00217346320043954 0.353192139902927 0.383775555403642 0.0278316702191657 "delta_6" 1.81 "PINN"
-0.0799348895176497 -0.0700090440128012 -0.0473091388512703 -0.0130953115555309 -0.00203811906573925 0.354671914672137 0.38500410139766 0.0280814552821141 "delta_6" 1.812 "PINN"
-0.0806268286876417 -0.0704159977701855 -0.0471453406370026 -0.0128321092342982 -0.00190108907207898 0.35614591692178 0.386243998976609 0.028332916124994 "delta_6" 1.814 "PINN"
-0.0813185588882692 -0.0709521589406295 -0.0468966377122735 -0.0126108209543317 -0.00176462960342061 0.357617035245749 0.387491263560259 0.0285847918009509 "delta_6" 1.816 "PINN"
-0.082011009748558 -0.071489642115252 -0.0466276585185819 -0.0123890465114788 -0.00162982369135256 0.359090148955277 0.388749590530681 0.0288381193080263 "delta_6" 1.818 "PINN"
-0.0827033351313777 -0.0720293179339353 -0.046316329633135 -0.0121639947668782 -0.00149614641749718 0.360558540718423 0.390025370169648 0.0290921133492977 "delta_6" 1.82 "PINN"
-0.0833977118326823 -0.0726082157920707 -0.0459947647332291 -0.0119913009625463 -0.00136504292008754 0.36202587558683 0.39132097826296 0.0293475765946754 "delta_6" 1.822 "PINN"
-0.0840904972874068 -0.0733422329042406 -0.0459294446509823 -0.0118255275596093 -0.0012348023945179 0.363488038648353 0.392628520836117 0.0296047161363292 "delta_6" 1.824 "PINN"
-0.0847868975059713 -0.0740752601504985 -0.0459214679372231 -0.0115380113022933 -0.00110735302284715 0.364951016391856 0.39394206710549 0.0298621599471605 "delta_6" 1.826 "PINN"
-0.0854834065277561 -0.0748082725996809 -0.0456316393145499 -0.0112564611091448 -0.000978963649214792 0.366417159005135 0.395266228860712 0.0301211999339643 "delta_6" 1.828 "PINN"
-0.0861798646138487 -0.0755406755803397 -0.0453718271132706 -0.011026264267864 -0.000849724663982698 0.367883364476484 0.396605431628621 0.0303801469956092 "delta_6" 1.83 "PINN"
-0.0868793390377556 -0.0762729309457848 -0.0451466697369929 -0.0107958004459472 -0.000722154275593967 0.369350642357758 0.397965506284804 0.0306397233327626 "delta_6" 1.832 "PINN"
-0.0875798986444221 -0.0770035585977051 -0.0450054578564014 -0.0107351133980609 -0.000596919187422662 0.370819511233736 0.399339045083061 0.030900351633735 "delta_6" 1.834 "PINN"
-0.0882805743147104 -0.0777345721562637 -0.0448801443330114 -0.0104432024893822 -0.000475438248067617 0.372285142157427 0.400722128951684 0.0311609164793069 "delta_6" 1.836 "PINN"
-0.0889836328811593 -0.07846533145183 -0.0447748885560477 -0.0101530725269707 -0.000355366334601426 0.373756432136402 0.402114868286131 0.0314218955215717 "delta_6" 1.838 "PINN"
-0.0896883991966422 -0.0791946997601369 -0.0451241795559106 -0.00986586978402959 -0.000238462165680797 0.37523498817028 0.40351808189855 0.0316842828062402 "delta_6" 1.84 "PINN"
-0.0903926963112061 -0.0799249777088352 -0.0454785770406492 -0.00963157486363964 -0.000124985464936778 0.376714172314 0.404936158040731 0.0319462490556761 "delta_6" 1.842 "PINN"
-0.0911014827892569 -0.0806541546736729 -0.0452580931524063 -0.00950265464507771 -1.19088216319341e-05 0.378200247918685 0.406374801010831 0.0322086648854419 "delta_6" 1.844 "PINN"
-0.0918105466110801 -0.0813841342194744 -0.0450501804053092 -0.00927870939460318 0.000101149519580179 0.379683703884741 0.407825880656186 0.0324703637244412 "delta_6" 1.846 "PINN"
-0.092523313682668 -0.0821128755167103 -0.0448621219043517 -0.00898831510437137 0.000211580618642904 0.381173321252307 0.409285577151945 0.0327322050928783 "delta_6" 1.848 "PINN"
-0.0932372579767096 -0.0828415338738432 -0.0446895949145354 -0.00869727887407401 0.000319000335171626 0.382670627257121 0.410753596291655 0.0329943858416022 "delta_6" 1.85 "PINN"
-0.0939528422293081 -0.0835712784995372 -0.0446864479070088 -0.00844924752746801 0.000421354105473393 0.384174743887339 0.412231420875051 0.0332558370765877 "delta_6" 1.852 "PINN"
-0.0946693461396952 -0.0843001515013702 -0.0447100918535384 -0.00821208441454846 0.000520958488246404 0.385687411957945 0.413726363823903 0.0335177059648479 "delta_6" 1.854 "PINN"
-0.0953891770750788 -0.0850285593929275 -0.0447894856945563 -0.00806957809466091 0.000615679677154368 0.387199880784111 0.415237864062393 0.0337785918498072 "delta_6" 1.856 "PINN"
-0.0961118225120878 -0.0857574849544581 -0.0448492983187938 -0.00778185626056216 0.000706562895356422 0.38872051706939 0.416760798406665 0.0340390884773066 "delta_6" 1.858 "PINN"
-0.0968366342310463 -0.0864869375121103 -0.0449155380561796 -0.00749744648426121 0.000797117139770487 0.390246909931959 0.418293994803073 0.0342992835534534 "delta_6" 1.86 "PINN"
-0.0975646431729695 -0.0872155953100637 -0.0449865057736449 -0.00725872668184413 0.000884728440349036 0.391783105031563 0.419831448405978 0.0345578940494055 "delta_6" 1.862 "PINN"
-0.0982961752537741 -0.0879446359557773 -0.0450604026320738 -0.00701826450805032 0.000970220181359949 0.393330891340165 0.4213794683512 0.03481625852851 "delta_6" 1.864 "PINN"
-0.0990294208528024 -0.0886730757289854 -0.0447586217128189 -0.006778843246109 0.00105108834574685 0.394884340088845 0.422942134222692 0.035073079493054 "delta_6" 1.866 "PINN"
-0.0997671105330384 -0.0894023139081985 -0.0449554081435553 -0.00653969461243042 0.0011283327291467 0.396444213825366 0.424520145727351 0.0353291466179798 "delta_6" 1.868 "PINN"
-0.100505648823325 -0.0901314590810333 -0.0446415678188519 -0.00630127681448156 0.00120041966904472 0.398008833895636 0.426109523474386 0.0355844374838422 "delta_6" 1.87 "PINN"
-0.101248604560461 -0.0908629374421513 -0.0441946290134458 -0.00609141769679322 0.00126673911417208 0.399584332442612 0.427706671283076 0.0358376299039129 "delta_6" 1.872 "PINN"
-0.101994399603168 -0.0915930752593849 -0.0438223000949263 -0.00587535436416375 0.00132855829882161 0.401174188331056 0.429311244462439 0.036090090767123 "delta_6" 1.874 "PINN"
-0.102744296956754 -0.0923239005934021 -0.0439027901184836 -0.0056023203249842 0.00138806806853187 0.402773482912862 0.430921357723101 0.036340223329006 "delta_6" 1.876 "PINN"
-0.103497184298984 -0.0930561099496238 -0.0436759799473789 -0.00534389623738174 0.00144560141336814 0.404379180185741 0.432542168246136 0.0365890412573592 "delta_6" 1.878 "PINN"
-0.104253865514508 -0.0937881385257592 -0.0436894266554253 -0.00510408767010306 0.00179415449056552 0.405992438347063 0.434181350729172 0.0368359358406635 "delta_6" 1.88 "PINN"
-0.105015630183383 -0.0945207949271138 -0.0431334160131263 -0.00486484287755173 0.00216786847037564 0.407613364572081 0.435827793173211 0.0370802604927698 "delta_6" 1.882 "PINN"
-0.105781630976707 -0.0952542774420785 -0.0428772852278696 -0.0046269295365059 0.00254962919814883 0.40924959015554 0.437481617483936 0.0373230075273691 "delta_6" 1.884 "PINN"
-0.106549665058669 -0.0959880447092427 -0.0429058728344289 -0.00438820903111936 0.00293435160695577 0.41089794211616 0.439139770119772 0.037563485287059 "delta_6" 1.886 "PINN"
-0.107322889289986 -0.0967226075909675 -0.0427664361688658 -0.00415014441675488 0.00332328983004881 0.412554854847331 0.440803511393741 0.0378011132850078 "delta_6" 1.888 "PINN"
-0.108099518385787 -0.0974580986619106 -0.0424166198643698 -0.00391125479890353 0.00371809166676584 0.414220019407905 0.442476269706254 0.0380366745849214 "delta_6" 1.89 "PINN"
-0.108882380573857 -0.0981941529997368 -0.042090235525702 -0.00367349303017539 0.0041181957343337 0.415892474188434 0.44416214140921 0.0382687432465671 "delta_6" 1.892 "PINN"
-0.109668585303878 -0.0989313386965929 -0.0417896022264435 -0.00342890579378652 0.00452671280071026 0.417575373282749 0.445856096348616 0.0384980558094188 "delta_6" 1.894 "PINN"
-0.110459417618459 -0.0996704787364348 -0.0416877872361656 -0.00317387261654023 0.00494088904141687 0.41920652895997 0.447557093317578 0.0387247385621535 "delta_6" 1.896 "PINN"
-0.111255808200138 -0.100410595200022 -0.041385120954331 -0.00292080514797499 0.005359258596914 0.420625142651622 0.449262833305059 0.0389475535030952 "delta_6" 1.898 "PINN"
-0.112057856534216 -0.101151397722363 -0.0411168920810754 -0.00266646541074189 0.00577852812512702 0.42204514155117 0.450968694592807 0.0391672722840789 "delta_6" 1.9 "PINN"
-0.112864268309982 -0.101892335280667 -0.0408951019703911 -0.00242456628143495 0.0062022490297915 0.423462553866839 0.452682037870106 0.0393830688932292 "delta_6" 1.902 "PINN"
-0.113675380196499 -0.102636293409546 -0.0407614852708349 -0.00224310207952161 0.00663044397599055 0.424871722581155 0.454403371166017 0.0395949568511065 "delta_6" 1.904 "PINN"
-0.114492548787755 -0.103380534295003 -0.0407793541006161 -0.00199916236002529 0.00706546709201206 0.426271979870064 0.456135558599604 0.0398032469711561 "delta_6" 1.906 "PINN"
-0.11531540093275 -0.104126591145465 -0.0408226985311062 -0.00175677073120339 0.00750726176765948 0.427667455434857 0.45786965650155 0.0400069513254868 "delta_6" 1.908 "PINN"
-0.116143083912391 -0.10487347326228 -0.0408209987359518 -0.0015220836146167 0.00795622167719223 0.429061019550657 0.459610051398224 0.0402069310537957 "delta_6" 1.91 "PINN"
-0.116978199346053 -0.105621776890915 -0.0408038078313053 -0.00129823518415573 0.00840413087332781 0.430456345140425 0.461351834686741 0.0404012937438974 "delta_6" 1.912 "PINN"
-0.117819054587753 -0.106371591034417 -0.0408220522788092 -0.0010745325562177 0.0088502059746185 0.431847894204194 0.46309507832293 0.0405911973506269 "delta_6" 1.914 "PINN"
-0.118666100027787 -0.107123565782401 -0.0408709333781712 -0.000851560614661406 0.00929953674963357 0.433232123492287 0.464843165891288 0.0407767013121326 "delta_6" 1.916 "PINN"
-0.119519322648019 -0.107878331198079 -0.0409566282100844 -0.000626135727267552 0.00975032865955416 0.434603068388804 0.466595633800084 0.0409562792444345 "delta_6" 1.918 "PINN"
-0.120377555016893 -0.108632801943949 -0.0410819845214885 -0.000395511656638869 0.0102078413926661 0.43596993279942 0.468356554137924 0.041131635171346 "delta_6" 1.92 "PINN"
-0.121242418934718 -0.109390310071403 -0.0412531964457781 -0.000165962075343917 0.0106715416103818 0.437331230804465 0.470118275752598 0.0413006156194663 "delta_6" 1.922 "PINN"
-0.122114857369396 -0.11014916092893 -0.0414913210700321 6.26548604998334e-05 0.0111374871330243 0.438692254585052 0.471880843084179 0.0414633691661003 "delta_6" 1.924 "PINN"
-0.122996405005986 -0.110909428690567 -0.0418969577424679 0.000286892430465535 0.0116026184742584 0.440050327140685 0.473644903560264 0.0416207756056402 "delta_6" 1.926 "PINN"
-0.123883227782231 -0.111673513067021 -0.0423027843071482 0.000496730600949458 0.011866522592098 0.441397424893631 0.475410753921663 0.0417712300391356 "delta_6" 1.928 "PINN"
-0.124777090143194 -0.112437912957821 -0.0427099591853392 0.000688749162587987 0.0118528626888095 0.442734892939548 0.4771771481295 0.0419162047881158 "delta_6" 1.93 "PINN"
-0.125679990623227 -0.113204339928892 -0.0431160642802159 0.00090663396464663 0.0118221689486573 0.444063134582773 0.478947973085432 0.0420543749503399 "delta_6" 1.932 "PINN"
-0.126589761201783 -0.113974605352917 -0.0435217543951691 0.00112315239363492 0.0117721257557317 0.445386997514107 0.480718415105677 0.0421854239574823 "delta_6" 1.934 "PINN"
-0.127505783956225 -0.114745255991306 -0.0439583435434949 0.00120433100080675 0.0117056320183684 0.446707848718671 0.482485088269883 0.0423097973217168 "delta_6" 1.936 "PINN"
-0.128430275685801 -0.115519733341738 -0.0444738442447559 0.00113946204793036 0.0116182392442932 0.448024343678298 0.484253718671537 0.0424263687658741 "delta_6" 1.938 "PINN"
-0.129362861549061 -0.116296691127776 -0.0449955181822723 0.00109664111423435 0.011514860000335 0.449331234278641 0.486024855589509 0.042535961954192 "delta_6" 1.94 "PINN"
-0.130303999146442 -0.117075243455506 -0.0455551694012639 0.00119049977474728 0.0113940322862094 0.4506253979513 0.487799419425847 0.042638582624481 "delta_6" 1.942 "PINN"
-0.131253905636658 -0.117857322381813 -0.0462466661525509 0.0012835173700495 0.0112523353181153 0.451908059772982 0.489573456497046 0.0427327482324463 "delta_6" 1.944 "PINN"
-0.132211961690256 -0.118641202180502 -0.0469821042519039 0.00137501546933461 0.0110911941349956 0.453189564884896 0.491351252055892 0.0428196826052387 "delta_6" 1.946 "PINN"
-0.133179334093988 -0.119427630769178 -0.0477795063751998 0.00146461285241384 0.0109090619115957 0.454462418998886 0.493121488433553 0.0428976178452409 "delta_6" 1.948 "PINN"
-0.134156239876271 -0.120217098373806 -0.0486358460144167 0.00155586139304742 0.0107093668021676 0.455730236848566 0.49488741772058 0.0429676895424637 "delta_6" 1.95 "PINN"
-0.135140462565076 -0.121009003063678 -0.0495428057386142 0.00164277540922531 0.0104931129606332 0.456991291307364 0.496648781253885 0.043029762341316 "delta_6" 1.952 "PINN"
-0.136133497108902 -0.122050396194822 -0.0504964921287065 0.0017285374174022 0.0102579268662639 0.458235618611466 0.498406994116711 0.0430828485567785 "delta_6" 1.954 "PINN"
-0.137137470742243 -0.123161559753398 -0.0515765655518425 0.00181235131311897 0.0100066403925272 0.459471657555631 0.500167990789376 0.043128186065732 "delta_6" 1.956 "PINN"
-0.138151529339378 -0.124287609280842 -0.0527609991514915 0.00189589699042025 0.00974392144923542 0.460700245903423 0.501928496363963 0.043164070956511 "delta_6" 1.958 "PINN"
-0.139175532902348 -0.125430467076038 -0.0539574027814949 0.00197740423301096 0.00946139837428195 0.461921726035963 0.503685086450321 0.0431907453013194 "delta_6" 1.96 "PINN"
-0.140208863468057 -0.126589248806564 -0.055177154840349 0.00205871602110319 0.0094398917434988 0.46313780931647 0.505433976355502 0.043209020430001 "delta_6" 1.962 "PINN"
-0.141253405340518 -0.127767221985283 -0.0564546380610524 0.00213897043906985 0.00969245920216832 0.464345138788623 0.50730755463151 0.0432176250157676 "delta_6" 1.964 "PINN"
-0.142306989245274 -0.128961315552866 -0.0577342422277374 0.00221656762872269 0.00994307906026493 0.46553897178178 0.509182119701969 0.043218112591353 "delta_6" 1.966 "PINN"
-0.143370999229855 -0.130173325551003 -0.0592014556130387 0.00229340171909109 0.0101921068581035 0.466720778071835 0.511050911222466 0.043209116655269 "delta_6" 1.968 "PINN"
-0.144445991633159 -0.131402285727876 -0.0605880236870027 0.00236777456470449 0.0104408431155067 0.467892992278154 0.512917576809401 0.0431903951228868 "delta_6" 1.97 "PINN"
-0.145531010069772 -0.13264535461958 -0.0621882738876378 0.0025126074048698 0.0106885957839131 0.46906206835136 0.514786304916321 0.0431632887394876 "delta_6" 1.972 "PINN"
-0.146628550013337 -0.133908642148673 -0.0638860958100702 0.00266198776055937 0.0109349954346968 0.470221115586927 0.516652814066419 0.0431258474785458 "delta_6" 1.974 "PINN"
-0.147737763867053 -0.135188221991825 -0.0656398892247783 0.00280129455920353 0.0111802932823929 0.471371833134457 0.51852438001318 0.0430800971769175 "delta_6" 1.976 "PINN"
-0.14885803724236 -0.136487075728398 -0.0673853872996286 0.00292956557304347 0.0114244671150248 0.472509381612455 0.520393371278098 0.0430253518024068 "delta_6" 1.978 "PINN"
-0.149991492354021 -0.137805771603715 -0.0689670756431221 0.00304354413034158 0.0116675789219736 0.47363389718247 0.522257276311322 0.0429609138379358 "delta_6" 1.98 "PINN"
-0.151134047323404 -0.139142941366211 -0.0704960845486617 0.00314375103184439 0.0119086576376877 0.475457802518704 0.524114218247727 0.0428880624711867 "delta_6" 1.982 "PINN"
-0.15229040363522 -0.140448156750334 -0.0722991618693021 0.00322751199579674 0.0121479954145649 0.477557230864138 0.525961484977172 0.0428054246237939 "delta_6" 1.984 "PINN"
-0.153521879136003 -0.141366254770016 -0.0728739717542171 0.00329754072678856 0.0123877691958331 0.479667672735984 0.527806711595153 0.0427146115047124 "delta_6" 1.986 "PINN"
-0.154795219358754 -0.142291188852697 -0.0744776141264856 0.00335862105681439 0.0126346432247283 0.481789021729158 0.529651692714412 0.042614945342501 "delta_6" 1.988 "PINN"
-0.156084786853464 -0.143222228017751 -0.0763043574828135 0.00340543723364028 0.0128805016877573 0.483913150615297 0.53149323498669 0.0425068827826999 "delta_6" 1.99 "PINN"
-0.157389288749072 -0.144158957086343 -0.0778754663082024 0.00344382480563077 0.013125747800112 0.486041316243372 0.533334362775952 0.0423908153106803 "delta_6" 1.992 "PINN"
-0.158711236431101 -0.14510211114646 -0.0787632860597887 0.003460796924319 0.0133685555115144 0.488170960399925 0.535165131697219 0.0422657606701361 "delta_6" 1.994 "PINN"
-0.160048481682107 -0.146051310723606 -0.079691078053953 0.00346755285426426 0.0136105605483106 0.490303339203595 0.53698917288435 0.042132962564436 "delta_6" 1.996 "PINN"
-0.161401607657625 -0.147006823975695 -0.0806551940836098 0.00346037732607485 0.0138509878836034 0.492447005726592 0.538806534063004 0.0419928828272098 "delta_6" 1.998 "PINN"
-0.162771663909671 -0.14796851516261 -0.0822430161661334 0.00344486699221846 0.0140908813821512 0.494594653422361 0.540621233374881 0.0418449639609351 "delta_6" 2 "PINN"


==> data/delta_6_results_time_dtNN.dat <==
-0.121155315189761 -0.0989145974630885 -0.0153216648460264 0.0263302297420256 0.0474836464631765 0.147415874783145 0.167764683144293 0.0232116635043402 "delta_6" 0 "dtNN"
-0.126884608734704 -0.103938652258905 -0.0220727854138838 0.0211881848069395 0.0424044463400954 0.141311030285697 0.16140168715422 0.0176214290596432 "delta_6" 0.002 "dtNN"
-0.144968331384187 -0.121845138474239 -0.0399718295510767 0.00403790178517749 0.0259859144722836 0.122587548607895 0.142355131271471 -3.55418580457422e-05 "delta_6" 0.004 "dtNN"
-0.177340424180942 -0.154746620680602 -0.0712203350696914 -0.0280455657280778 -0.00352602194513363 0.0893156686062437 0.108703301578224 -0.0316530662322634 "delta_6" 0.006 "dtNN"
-0.225661722246164 -0.20357916394574 -0.117655947033753 -0.0750799331187535 -0.0490657286949912 0.0398474513738236 0.0587979203600981 -0.0788783693528966 "delta_6" 0.008 "dtNN"
-0.290909422752981 -0.269325349711213 -0.180151722869775 -0.138031499128502 -0.109964929416277 -0.0267889301232374 -0.00833089176908164 -0.142735510034564 "delta_6" 0.01 "dtNN"
-0.37287323166532 -0.35178098266063 -0.25933093078138 -0.219408215423047 -0.187428547723532 -0.110332097595686 -0.0924163977552439 -0.22314522147016 "delta_6" 0.012 "dtNN"
-0.469617412667741 -0.449015301765227 -0.35406049306347 -0.315432787713245 -0.28041617196818 -0.208795316832009 -0.191468830994246 -0.318434980247826 "delta_6" 0.014 "dtNN"
-0.577221453629354 -0.557133156802713 -0.46027006788733 -0.422723469779607 -0.383874418390755 -0.318209007461413 -0.301502758078548 -0.425067134482337 "delta_6" 0.016 "dtNN"
-0.690097091162459 -0.670547582794659 -0.572663590588258 -0.53483488563724 -0.494944089465698 -0.432847328518706 -0.416776463368141 -0.537798874919044 "delta_6" 0.018 "dtNN"
-0.801690320567594 -0.782729701078279 -0.685245803007108 -0.648116506373021 -0.607518221488275 -0.546124495447004 -0.530704680392002 -0.650408803447789 "delta_6" 0.02 "dtNN"
-0.905777853900503 -0.887451480895943 -0.791834228745365 -0.754597201987925 -0.71650305003971 -0.651764876547585 -0.636990495325701 -0.756771563428566 "delta_6" 0.022 "dtNN"
-0.99747683261466 -0.979830407131342 -0.889034918975327 -0.849793577771047 -0.814252458583694 -0.74489235744588 -0.730756664854938 -0.851927093551341 "delta_6" 0.024 "dtNN"
-1.0738229223471 -1.05658730022272 -0.969595036448359 -0.930382715552643 -0.899707349541071 -0.822568226503024 -0.80906043710806 -0.932668983345627 "delta_6" 0.026 "dtNN"
-1.1337467553168 -1.11606886166305 -1.03636074915537 -0.995164265096835 -0.96982099371947 -0.883745224338544 -0.870856607859573 -0.99763584383518 "delta_6" 0.028 "dtNN"
-1.17764222354783 -1.15952719901953 -1.08738146218987 -1.04683555045996 -1.02469704417228 -0.928865059705724 -0.916579951171696 -1.04696336497611 "delta_6" 0.03 "dtNN"
-1.20686190792796 -1.18832286996473 -1.12254869433342 -1.08462080455163 -1.05659246439165 -0.959294081465972 -0.947590301638993 -1.08179195865489 "delta_6" 0.032 "dtNN"
-1.22322947903007 -1.20428071401453 -1.14615777095342 -1.11267793904113 -1.07570748865394 -0.976874590192308 -0.965655755122276 -1.10380247676631 "delta_6" 0.034 "dtNN"
-1.22870576555222 -1.20936476132634 -1.15802357656202 -1.13103502856711 -1.0839695005756 -0.983577839399114 -0.972834117985044 -1.11486686678294 "delta_6" 0.036 "dtNN"
-1.22518336823062 -1.20547174831622 -1.16375242199219 -1.13979915859821 -1.08323934207407 -0.981299776578416 -0.971021278732047 -1.11682649154965 "delta_6" 0.038 "dtNN"
-1.2144750876645 -1.1943088964941 -1.15674925062325 -1.13994833566312 -1.07479597083567 -0.97175781723664 -0.961931373793372 -1.11136829254336 "delta_6" 0.04 "dtNN"
-1.19807583029094 -1.1773731017673 -1.14948292503822 -1.13511052624603 -1.0583839628157 -0.956447018427333 -0.947064253237576 -1.09997374495848 "delta_6" 0.042 "dtNN"
-1.17713270243769 -1.15963384816392 -1.13469779251554 -1.11971760027165 -1.03748347767361 -0.936631959064813 -0.927680290977757 -1.08390433743116 "delta_6" 0.044 "dtNN"
-1.15270527514242 -1.14244065897058 -1.11781452271679 -1.09906661491045 -1.0145897286477 -0.913369619325836 -0.904843171740283 -1.06421338892127 "delta_6" 0.046 "dtNN"
-1.12565353171847 -1.1225431951084 -1.09925268763562 -1.07747763895641 -0.989894442819171 -0.887533564806915 -0.879372646732023 -1.0417727855135 "delta_6" 0.048 "dtNN"
-1.1019359747166 -1.09899698367755 -1.08015015222593 -1.05194802859799 -0.963251573066731 -0.859824782388462 -0.851992976728851 -1.01728551502131 "delta_6" 0.05 "dtNN"
-1.07878309977345 -1.07533700588797 -1.05938089483501 -1.0268855755541 -0.935225094877208 -0.830831617840671 -0.823318459679958 -0.991327975634119 "delta_6" 0.052 "dtNN"
-1.05448376722046 -1.05086220809171 -1.03554506623288 -1.00022339342626 -0.906274800828432 -0.801007492524072 -0.793810005066221 -0.964358489759199 "delta_6" 0.054 "dtNN"
-1.02954800560616 -1.02638821121942 -1.01137321557082 -0.971742986966143 -0.876749991358583 -0.770731212095158 -0.763847248634289 -0.936741192925051 "delta_6" 0.056 "dtNN"
-1.00412520168937 -1.0012637800696 -0.987783195241407 -0.942181248722808 -0.84694164736753 -0.74030544954759 -0.733727572844312 -0.908772051984217 "delta_6" 0.058 "dtNN"
-0.978427090140085 -0.975145745091744 -0.96245512149947 -0.915000304769453 -0.816936676686141 -0.709959855072761 -0.703685232337903 -0.880679457004852 "delta_6" 0.06 "dtNN"
-0.952627104542146 -0.949595665317149 -0.938311404142817 -0.884524150758759 -0.785669734651455 -0.679886258990513 -0.673918597107952 -0.852641468934435 "delta_6" 0.062 "dtNN"
-0.926929171082283 -0.924826865308687 -0.913173400621402 -0.857549768613602 -0.754804299041564 -0.650240620586289 -0.644575181404732 -0.824802499390613 "delta_6" 0.064 "dtNN"
-0.902177683123288 -0.900014785726049 -0.888637983953902 -0.830585193378007 -0.724464102730231 -0.621134698938905 -0.61576722404965 -0.79727369703609 "delta_6" 0.066 "dtNN"
-0.878665654096084 -0.875051969813128 -0.864667292388554 -0.800384740322361 -0.694738947658535 -0.592655532545308 -0.587561779971101 -0.770135137125755 "delta_6" 0.068 "dtNN"
-0.855382592081321 -0.851427624432539 -0.839696423410539 -0.771784783371847 -0.665689721195056 -0.564880183874081 -0.560022809250518 -0.74345116371121 "delta_6" 0.07 "dtNN"
-0.832391014890489 -0.82852400114724 -0.816183395908488 -0.743919649182809 -0.637369601223641 -0.537863118206721 -0.533239960802896 -0.71727295429022 "delta_6" 0.072 "dtNN"
-0.809736562692378 -0.8059519843875 -0.792805717204205 -0.718924210262051 -0.609818832484711 -0.51163887454152 -0.507249753557973 -0.691635855903544 "delta_6" 0.074 "dtNN"
-0.787444995054016 -0.783696541426825 -0.769294611001852 -0.692135500275294 -0.583068964547899 -0.486235444937838 -0.482086582407254 -0.666563152537271 "delta_6" 0.076 "dtNN"
-0.765534736688552 -0.761809207909374 -0.746632562008438 -0.665101730973082 -0.557130094312803 -0.461675800461349 -0.457770201312662 -0.642072148653308 "delta_6" 0.078 "dtNN"
-0.744028678964868 -0.740311789451138 -0.724476800083696 -0.640915570459771 -0.532015510049328 -0.437975014505592 -0.434313714856407 -0.61817664697161 "delta_6" 0.08 "dtNN"
-0.722941420382458 -0.719218909917346 -0.702240043539819 -0.61738263741172 -0.50773440138308 -0.415374539179652 -0.411719618926989 -0.59488500364985 "delta_6" 0.082 "dtNN"
-0.702280590520512 -0.698537305613439 -0.680688532881818 -0.592824187679157 -0.484289535004705 -0.393283973225331 -0.389989172329447 -0.572200040933389 "delta_6" 0.084 "dtNN"
-0.682049003566539 -0.678269846132208 -0.659609250021151 -0.569006281181399 -0.46167920880205 -0.371164817832847 -0.369122864524435 -0.550120944464393 "delta_6" 0.086 "dtNN"
-0.662244976567721 -0.658415632525262 -0.638806617656997 -0.545929270963517 -0.43989339066982 -0.351302981507126 -0.346538362019236 -0.528647059839188 "delta_6" 0.088 "dtNN"
-0.642876793474503 -0.638977454653575 -0.618480705996883 -0.524178205176163 -0.41892744764936 -0.330777696423674 -0.323986400727408 -0.507776377116087 "delta_6" 0.09 "dtNN"
-0.623942676349886 -0.619958930164546 -0.59856913896384 -0.502505168139195 -0.398770673072645 -0.31220187580845 -0.302093652418057 -0.487506799195937 "delta_6" 0.092 "dtNN"
-0.605450364238394 -0.601362809492027 -0.579103037847953 -0.481582274888849 -0.379418613035366 -0.294544676776105 -0.280857080331846 -0.467833761776394 "delta_6" 0.094 "dtNN"
-0.587392853494603 -0.583187574099058 -0.559991637103742 -0.461399297981221 -0.35975125437772 -0.277699719636554 -0.260272506636406 -0.448751039607755 "delta_6" 0.096 "dtNN"
-0.569769317135342 -0.565429378421299 -0.541324143539652 -0.441951799577541 -0.340041827413239 -0.261607224587289 -0.24033728457596 -0.430252986705353 "delta_6" 0.098 "dtNN"
-0.552576950705453 -0.548087654162138 -0.52306908320266 -0.423228238423325 -0.320920495455091 -0.246392791165812 -0.221046536264616 -0.412334120365499 "delta_6" 0.1 "dtNN"
-0.53581681353298 -0.531163190954044 -0.505228322267129 -0.405217516733377 -0.302380892930789 -0.231659151527334 -0.202393103232882 -0.394989409975988 "delta_6" 0.102 "dtNN"
-0.519488941148299 -0.514656586637805 -0.487688078609048 -0.387906924235069 -0.284417091239807 -0.216006811298158 -0.184370009622573 -0.378213973622127 "delta_6" 0.104 "dtNN"
-0.503596446489267 -0.498572203958839 -0.470318854182067 -0.371286397859135 -0.268506853263564 -0.198017560488138 -0.166971880060917 -0.362002431861636 "delta_6" 0.106 "dtNN"
-0.488135676537344 -0.482906580322818 -0.453395276870177 -0.355343038112349 -0.254597792437816 -0.180607348184146 -0.150191422986505 -0.346348296927612 "delta_6" 0.108 "dtNN"
-0.473105216699805 -0.467661566378233 -0.436915293155091 -0.340067665588448 -0.24138373145277 -0.164779540266064 -0.134026404392732 -0.331245124835259 "delta_6" 0.11 "dtNN"
-0.458505964915642 -0.452833403061216 -0.420881223882644 -0.325449456550108 -0.228849927101084 -0.150334573423949 -0.118469813061411 -0.316687081791516 "delta_6" 0.112 "dtNN"
-0.444333146888428 -0.438425177767487 -0.405292373286845 -0.311477126199419 -0.215286531664419 -0.136512812824024 -0.103519455658987 -0.302668189761519 "delta_6" 0.114 "dtNN"
-0.430589905945322 -0.424434665004816 -0.390150154989326 -0.298137907918281 -0.200839803733014 -0.123307658541298 -0.0891639350716257 -0.289182856446687 "delta_6" 0.116 "dtNN"
-0.417274428433799 -0.410864697601216 -0.375455587438499 -0.285418854016826 -0.186923973325251 -0.110709819062958 -0.0753992241850511 -0.276225558280864 "delta_6" 0.118 "dtNN"
-0.404389599674103 -0.397716371775436 -0.361208967592221 -0.273308308605786 -0.17617238020971 -0.0987103511252465 -0.0622187979041988 -0.263790986248829 "delta_6" 0.12 "dtNN"
-0.391933366292078 -0.384989727665764 -0.347407126628345 -0.261794355155632 -0.16700162896132 -0.0873032823178383 -0.0496155247547873 -0.251872746191033 "delta_6" 0.122 "dtNN"
-0.379904888796615 -0.372685485925829 -0.334051751484514 -0.250865889380185 -0.158420175044755 -0.0764798294332926 -0.0375840510691092 -0.240464097740351 "delta_6" 0.124 "dtNN"
-0.368303160571927 -0.360800024321164 -0.321139044723032 -0.240510890701912 -0.146893299405182 -0.0662327915339077 -0.0261181783816616 -0.229558641363142 "delta_6" 0.126 "dtNN"
-0.357124931868568 -0.349335637232082 -0.308669499692609 -0.230636877907439 -0.135723302609938 -0.0550945498063901 -0.0152132143395284 -0.219149847091504 "delta_6" 0.128 "dtNN"
-0.346371805326102 -0.338289111356856 -0.296643132156775 -0.22041223847134 -0.128621820047793 -0.043554720751077 -0.0046768330730409 -0.209231135924769 "delta_6" 0.13 "dtNN"
-0.336041295276381 -0.327660427989857 -0.285058523325631 -0.21048349719231 -0.122420201231635 -0.0325096341432857 0.00558919723317575 -0.199795717670614 "delta_6" 0.132 "dtNN"
-0.326131307265613 -0.317449891714273 -0.273913267488717 -0.2024565006014 -0.113706214703312 -0.0219526601161275 0.0153281786125118 -0.190836619568812 "delta_6" 0.134 "dtNN"
-0.316641890045105 -0.307654873006041 -0.263205351026737 -0.194940015628105 -0.105365639495377 -0.0118741841162934 0.02454534086991 -0.182346452643717 "delta_6" 0.136 "dtNN"
-0.307568680978473 -0.298272847186759 -0.252931226823813 -0.187922819482618 -0.100812721928311 -0.00227183495900019 0.033246992728249 -0.174317420449431 "delta_6" 0.138 "dtNN"
-0.298908136767158 -0.289300593382114 -0.24308944587475 -0.181391734500635 -0.0949450106540004 0.00686399910068936 0.0414421311537519 -0.166741533933034 "delta_6" 0.14 "dtNN"
-0.290659730433807 -0.280736244384076 -0.233676484959895 -0.175171947047379 -0.0890922172893618 0.0155395607410966 0.049136421286864 -0.159611179356739 "delta_6" 0.142 "dtNN"
-0.282817606672007 -0.272575948790785 -0.224689965295962 -0.169192533585042 -0.0864553235134473 0.0237612208708308 0.0563375625991697 -0.152917786951913 "delta_6" 0.144 "dtNN"
-0.275378688077972 -0.264816374401635 -0.216126377501597 -0.163663551108919 -0.0824202837454424 0.0291957517293154 0.0630548843528772 -0.14665291003136 "delta_6" 0.146 "dtNN"
-0.268340034157588 -0.25745323594901 -0.207980877925311 -0.158127307493859 -0.0801192095683453 0.0340245529796935 0.0692961650905874 -0.140807652736814 "delta_6" 0.148 "dtNN"
-0.261694645738618 -0.250481608360937 -0.200249120499358 -0.153296646172726 -0.0782233896428586 0.0383894247504682 0.0750720372274276 -0.135372279811899 "delta_6" 0.15 "dtNN"
-0.255438692668687 -0.243895949491851 -0.192927905759827 -0.149546532301387 -0.0752616572517155 0.0423031939947881 0.0803894908746672 -0.130337097980822 "delta_6" 0.152 "dtNN"
-0.249565521183576 -0.237689932093688 -0.186009577651148 -0.145758847155668 -0.0731589813345424 0.0457759771848548 0.0852593244203148 -0.12569196600071 "delta_6" 0.154 "dtNN"
-0.244067918482224 -0.231856439805544 -0.179490248967064 -0.142267057399829 -0.0715458654540587 0.0488228848827825 0.0896911123593492 -0.121426508069617 "delta_6" 0.156 "dtNN"
-0.238940258493931 -0.226389951339468 -0.17336527126948 -0.139140349371065 -0.0708527994611273 0.0514556614989184 0.0936960196160865 -0.117530182695163 "delta_6" 0.158 "dtNN"
-0.234176236723979 -0.221282368155327 -0.168092432157356 -0.136363125084474 -0.070631791140546 0.0552275047209555 0.0972846772850088 -0.113991971364018 "delta_6" 0.16 "dtNN"
-0.229765507421494 -0.216526936669127 -0.163078720167872 -0.133917749009429 -0.0703936370338492 0.059912426816466 0.100691116158609 -0.110800278090766 "delta_6" 0.162 "dtNN"
-0.225701796663084 -0.212113097004713 -0.157995128508552 -0.132188925906558 -0.0705158308939146 0.0642483000358047 0.104024712571237 -0.107942965655437 "delta_6" 0.164 "dtNN"
-0.221973724467448 -0.208031916684994 -0.153530996970239 -0.130596152560418 -0.0713142730687302 0.0682463463820718 0.10698379409497 -0.105407336924289 "delta_6" 0.166 "dtNN"
-0.218572689197563 -0.204273206361218 -0.149197891091186 -0.128420526171246 -0.0717260767498054 0.0719187673389233 0.109579635393042 -0.103180707472938 "delta_6" 0.168 "dtNN"
-0.215487860770526 -0.20082682810043 -0.145208829774894 -0.127145849665376 -0.0717005998810771 0.0752795187309535 0.111827042085104 -0.10124994406297 "delta_6" 0.17 "dtNN"
-0.21270844563405 -0.197681026455413 -0.14155556222829 -0.126123015427587 -0.0729720331969852 0.0783372177709666 0.113738985999944 -0.0996018359287283 "delta_6" 0.172 "dtNN"
-0.210225117277944 -0.194826004743383 -0.13833428969633 -0.125656803915555 -0.0736329004325629 0.0811063301733638 0.115330093262891 -0.0982229474671163 "delta_6" 0.174 "dtNN"
-0.208023783445653 -0.192247717389572 -0.135242680311107 -0.125046132249584 -0.0750389870031803 0.0820354261232945 0.1166151414031 -0.0970989372540684 "delta_6" 0.176 "dtNN"
-0.206092039975137 -0.189935174013551 -0.13266951540063 -0.123598535674714 -0.07624704768811 0.0815955449989074 0.117610378249686 -0.0962153162445466 "delta_6" 0.178 "dtNN"
-0.204418738370161 -0.187874775355462 -0.13116578982732 -0.122514612142766 -0.0779370563890627 0.080902987110877 0.1183280383044 -0.0955574064305559 "delta_6" 0.18 "dtNN"
-0.202987860732166 -0.1860501077247 -0.130291895451233 -0.121663565959571 -0.0796939453270198 0.0799757964971072 0.118786157625562 -0.0951104303040464 "delta_6" 0.182 "dtNN"
-0.20178829489055 -0.184450992776456 -0.130586601872227 -0.120537656747619 -0.0815048308995655 0.0788320508595084 0.119000180994294 -0.0948594988722568 "delta_6" 0.184 "dtNN"
-0.200803343985191 -0.183060493699156 -0.130949081431692 -0.119882470155058 -0.0833567514100211 0.0774896105225567 0.118986735783815 -0.0947897822004481 "delta_6" 0.186 "dtNN"
-0.200021094932761 -0.181866716934122 -0.131513362549866 -0.118754240590569 -0.0848762187547786 0.0759677266938554 0.118762406741031 -0.0948863406975492 "delta_6" 0.188 "dtNN"
-0.199426352755613 -0.180852010934328 -0.131332592705321 -0.117735694725226 -0.0864551116154542 0.0751924362446064 0.118343134831106 -0.0951343811916419 "delta_6" 0.19 "dtNN"
-0.199004008301785 -0.180003711337729 -0.132369969386133 -0.11676988195874 -0.0883835306991876 0.0762099391040013 0.117907050037776 -0.0955185012591595 "delta_6" 0.192 "dtNN"
-0.198739112787506 -0.179305750701124 -0.133035104471515 -0.11629522153491 -0.090314428609837 0.0770997224644194 0.117699857497019 -0.0960241015002075 "delta_6" 0.194 "dtNN"
-0.198615401410137 -0.178741121744834 -0.133949096694252 -0.115940581115403 -0.0921878164106268 0.0778761308943891 0.117346655702349 -0.0966365914903113 "delta_6" 0.196 "dtNN"
-0.198619346464023 -0.178296047534529 -0.134888761008344 -0.115742057213919 -0.0940742412912275 0.0785524268049494 0.116860703916946 -0.0973416912711142 "delta_6" 0.198 "dtNN"
-0.198735985015353 -0.17795759729544 -0.135583317373843 -0.114928990384248 -0.0959315062790415 0.0791413269392568 0.116259195608281 -0.0981257331818743 "delta_6" 0.2 "dtNN"
-0.198949851252722 -0.17770974835143 -0.135807440221048 -0.116180863953176 -0.0977526162852788 0.0796576439890287 0.115555646336018 -0.0989754499767724 "delta_6" 0.202 "dtNN"
-0.199247862069321 -0.177535353614303 -0.137590431053773 -0.116110808538714 -0.0995308949778857 0.0801130805107624 0.114762775834609 -0.099877319775885 "delta_6" 0.204 "dtNN"
-0.199613871785142 -0.178798714756374 -0.138407619958922 -0.115941782035141 -0.101259055064821 0.0797477140496463 0.113895979716002 -0.100818990921696 "delta_6" 0.206 "dtNN"
-0.200033882128594 -0.18134872665353 -0.139204409394279 -0.117431458997864 -0.102933906637181 0.0775185022959375 0.112967756435357 -0.101788190528909 "delta_6" 0.208 "dtNN"
-0.200495068162801 -0.182973558641178 -0.139409138569758 -0.118312643943481 -0.104309855719429 0.0752695996097171 0.111987915907303 -0.102773584246649 "delta_6" 0.21 "dtNN"
-0.200982917262652 -0.185717067001339 -0.140704694846473 -0.118642015313199 -0.103788448495798 0.0730121818610215 0.110969516981923 -0.103764500763751 "delta_6" 0.212 "dtNN"
-0.201487666416434 -0.187645406606012 -0.141393217301045 -0.11860691072878 -0.103308199992538 0.0707622656308394 0.109922303343403 -0.104751133917618 "delta_6" 0.214 "dtNN"
-0.201995800767591 -0.190067810861606 -0.142032954739769 -0.119478716812727 -0.102857392179346 0.0685263539359909 0.108855272785823 -0.105724005062227 "delta_6" 0.216 "dtNN"
-0.2024935578337 -0.191567830369276 -0.143472242336482 -0.11996413185572 -0.102781671700647 0.0663167599486107 0.107780239846495 -0.106674359008827 "delta_6" 0.218 "dtNN"
-0.202972535066526 -0.194412863636509 -0.143664848774667 -0.120478608791129 -0.10291353794378 0.0641393880439697 0.106703816304067 -0.107594014642523 "delta_6" 0.22 "dtNN"
-0.203421334118138 -0.19561211810333 -0.143991092258251 -0.121044190306951 -0.103058823169189 0.0641088225153792 0.105674911531978 -0.108475615534553 "delta_6" 0.222 "dtNN"
-0.203830316905325 -0.196132317811663 -0.144997399401179 -0.121561738870339 -0.102667603595783 0.0647684514281642 0.10515214877702 -0.109312787078455 "delta_6" 0.224 "dtNN"
-0.204570927953853 -0.198959814594296 -0.14537770401883 -0.122111107606198 -0.101983492910259 0.0654739252779153 0.104644958129118 -0.110099651364751 "delta_6" 0.226 "dtNN"
-0.207069689206799 -0.200333693430602 -0.145690341330522 -0.122657736787005 -0.101267851571585 0.0662298107976026 0.104157887485127 -0.110831377864094 "delta_6" 0.228 "dtNN"
-0.209490451140803 -0.200491177424051 -0.146243763548067 -0.123193099525111 -0.100516667704273 0.067036522235807 0.103694335625597 -0.1115036764508 "delta_6" 0.23 "dtNN"
-0.211827138052023 -0.20201243964458 -0.146557004589864 -0.123900119203851 -0.099722950259443 0.0678970114436782 0.103259594425819 -0.112112484893516 "delta_6" 0.232 "dtNN"
-0.21407206046159 -0.204668110140283 -0.14695373847006 -0.124207460782233 -0.100009489689482 0.0688117679148433 0.102854060917967 -0.112654785417698 "delta_6" 0.234 "dtNN"
-0.216217090650503 -0.205001678430769 -0.148186629345132 -0.124675428416535 -0.100462947469944 0.0697812744856869 0.102483429685362 -0.113127525581057 "delta_6" 0.236 "dtNN"
-0.218259401030654 -0.20615817238413 -0.148858869425512 -0.12511146511074 -0.0995538578294405 0.068714542696352 0.102145699049905 -0.113529268079883 "delta_6" 0.238 "dtNN"
-0.220193834613835 -0.207395125760138 -0.149434359777766 -0.12551347577493 -0.0993211395833962 0.067274156596549 0.101842558544365 -0.113858456283893 "delta_6" 0.24 "dtNN"
-0.222016362081133 -0.208512684139041 -0.149910111109867 -0.125878071500362 -0.0988443113526689 0.0659002317512204 0.101574225388369 -0.114114453225389 "delta_6" 0.242 "dtNN"
-0.223723366527196 -0.210728604377724 -0.149942061669026 -0.126111709136246 -0.0982158486970098 0.0645959722553701 0.101343029129392 -0.114296842756146 "delta_6" 0.244 "dtNN"
-0.225349988439985 -0.212947691331366 -0.150561860748677 -0.126488643520468 -0.0975415051382974 0.0633589306716876 0.101146634525489 -0.11440559103899 "delta_6" 0.246 "dtNN"
-0.227045490508097 -0.215076203743822 -0.15073640683438 -0.126730812611386 -0.0968223177993029 0.0621909024848125 0.100986880287797 -0.114440961404171 "delta_6" 0.248 "dtNN"
-0.228625905477659 -0.217111316542449 -0.150810472011399 -0.126471935389733 -0.0957719998189214 0.0610888661953277 0.100861017197757 -0.114403580771024 "delta_6" 0.25 "dtNN"
-0.230089344079404 -0.219051092140591 -0.150781917011317 -0.126154427909906 -0.0942806291563337 0.0609592114897618 0.100769337501638 -0.114294633811289 "delta_6" 0.252 "dtNN"
-0.231437909081102 -0.220894361228287 -0.15092249852268 -0.126310770397855 -0.0927275228581744 0.0626794611958236 0.101175712128032 -0.114115530467654 "delta_6" 0.254 "dtNN"
-0.232670542730186 -0.221495833923695 -0.15043470269142 -0.125360433502765 -0.0914231917774049 0.0644476880158877 0.101648329158688 -0.1138679811151 "delta_6" 0.256 "dtNN"
-0.233787675916041 -0.221869981489794 -0.1501178899882 -0.125481570060958 -0.0908465767656293 0.0662567158999268 0.102143683676263 -0.113553990011268 "delta_6" 0.258 "dtNN"
-0.234790230018446 -0.222122616375297 -0.14970658984776 -0.125556260691889 -0.0901544094484173 0.0681052439817856 0.102660685151921 -0.113175357434556 "delta_6" 0.26 "dtNN"
-0.235679239618266 -0.222259436075296 -0.149206476782857 -0.125586156862067 -0.0893491332868392 0.0699855398598553 0.103197343834745 -0.112734287240209 "delta_6" 0.262 "dtNN"
-0.23645621219967 -0.222310026639487 -0.149382535008733 -0.125464003163066 -0.0884326312650942 0.0718970328246121 0.103751732722089 -0.112232990508732 "delta_6" 0.264 "dtNN"
-0.237121390411424 -0.223695965537567 -0.148184245989918 -0.124399623593426 -0.0874079771521438 0.0738318043961766 0.104321570327066 -0.111673955978778 "delta_6" 0.266 "dtNN"
-0.237803083559223 -0.224999101809715 -0.147178942962861 -0.124286241574792 -0.086275382385868 0.0741258685591458 0.104904161073901 -0.111059620229498 "delta_6" 0.268 "dtNN"
-0.238497011757287 -0.226216369271514 -0.146337691991789 -0.124071803067155 -0.085039050607214 0.0737015277712016 0.105497628839115 -0.110392843414332 "delta_6" 0.27 "dtNN"
-0.239089483933352 -0.227352298211413 -0.145418915260921 -0.123174899112154 -0.0837012090317351 0.0733163240201565 0.10609888901777 -0.109676098204207 "delta_6" 0.272 "dtNN"
-0.239582515162217 -0.22840682406117 -0.145372927165985 -0.122596618124429 -0.0822662945134098 0.0729687676776176 0.106707847957892 -0.108912045159249 "delta_6" 0.274 "dtNN"
-0.239978037406629 -0.228797399940233 -0.145000693239848 -0.121307528149904 -0.0807346036087647 0.0726550477163611 0.107322462046872 -0.108103148498825 "delta_6" 0.276 "dtNN"
-0.240277475472938 -0.228316624474118 -0.142647258262696 -0.120840536007186 -0.0791088123904115 0.0723746345469402 0.10793986372006 -0.107251972314822 "delta_6" 0.278 "dtNN"
-0.240482999414648 -0.227740478943692 -0.141016477142081 -0.120454901283618 -0.077161100201693 0.0721236135369105 0.108559460902297 -0.106361219669129 "delta_6" 0.28 "dtNN"
-0.240596213230227 -0.227072541553135 -0.139747105314248 -0.120041036779569 -0.074872526979794 0.0728435576594616 0.109179360729225 -0.105433404393135 "delta_6" 0.282 "dtNN"
-0.240620181421035 -0.226315112914598 -0.139073114666905 -0.119229269868045 -0.0727784147594006 0.0751856226978285 0.110160414230691 -0.10447130658902 "delta_6" 0.284 "dtNN"
-0.240556920921802 -0.226647251312269 -0.138976004885975 -0.117816488245994 -0.0717377796569151 0.0775209190935902 0.111216788447339 -0.103477323950131 "delta_6" 0.286 "dtNN"
-0.240516301681447 -0.227318314752881 -0.137552601384149 -0.117281431927006 -0.0696938204631758 0.0798470007877355 0.112260265162805 -0.102453957323475 "delta_6" 0.288 "dtNN"
-0.240545177027685 -0.227925140168444 -0.134906807303404 -0.116722019651012 -0.067574875026626 0.0821591401127639 0.113289756977171 -0.101403272391766 "delta_6" 0.29 "dtNN"
-0.240496428134132 -0.228472170913716 -0.133154784206104 -0.11614040837481 -0.0659141654324346 0.084454006906607 0.114305022092102 -0.100327524803184 "delta_6" 0.292 "dtNN"
-0.24037090807491 -0.228959108057597 -0.132452581500543 -0.114286169589582 -0.0645051799490873 0.0867292842558939 0.115302909218223 -0.0992290243490103 "delta_6" 0.294 "dtNN"
-0.240169854427158 -0.228806874884235 -0.13174726237263 -0.11374823927318 -0.0631068231634241 0.0889832989085285 0.116283318039596 -0.0981099795751942 "delta_6" 0.296 "dtNN"
-0.2398973926661 -0.22773402798365 -0.131033727657038 -0.11320788005627 -0.0617188232759558 0.0896019014284216 0.117242881121376 -0.0969724454030847 "delta_6" 0.298 "dtNN"
-0.239551950635033 -0.226589432572755 -0.130155066835243 -0.112660189610689 -0.0594020397412662 0.0896479458420402 0.118182175847666 -0.0958185645267041 "delta_6" 0.3 "dtNN"
-0.239139261855007 -0.225377673611291 -0.12954324894051 -0.110808362669758 -0.0569752177914884 0.089698222490972 0.119101135888273 -0.094650150519326 "delta_6" 0.302 "dtNN"
-0.238657668209696 -0.224102550656447 -0.128853665374925 -0.108908793860643 -0.0556670813643885 0.0897502707693458 0.119998064974091 -0.0934689533819332 "delta_6" 0.304 "dtNN"
-0.238110218447757 -0.224161132723867 -0.12811473334974 -0.107778933831009 -0.0550782624334755 0.0898044287331941 0.120872939301899 -0.0922766552285387 "delta_6" 0.306 "dtNN"
-0.237669864672658 -0.224421119127146 -0.127377803091217 -0.106958296837918 -0.054488355237797 0.0898584090777783 0.121725679091244 -0.091074729318783 "delta_6" 0.308 "dtNN"
-0.237263296837013 -0.224637629837163 -0.126633973831043 -0.106126989594527 -0.0535666593421114 0.0899089394379207 0.122554300840456 -0.0898649957023088 "delta_6" 0.31 "dtNN"
-0.236797086764393 -0.22480931912698 -0.125815064962764 -0.103820162686319 -0.0511165310999263 0.0910717164872897 0.123358970442491 -0.0886489295024678 "delta_6" 0.312 "dtNN"
-0.236272149638885 -0.224938562261738 -0.125139114223289 -0.102198844120384 -0.0486892815186521 0.0933743101791376 0.124207273716003 -0.0874280760044973 "delta_6" 0.314 "dtNN"
-0.235692413994395 -0.224017912048754 -0.124039763392562 -0.101279334665372 -0.0462852727066928 0.0956366700782205 0.125330645855337 -0.086203807446466 "delta_6" 0.316 "dtNN"
-0.235053339728764 -0.22257118361342 -0.122962306746511 -0.100351751140855 -0.0439075782683394 0.0978559079224557 0.126419058559733 -0.084977342931864 "delta_6" 0.318 "dtNN"
-0.234360340120598 -0.221069543836388 -0.122168126717336 -0.0991459203569437 -0.0415594693151159 0.100028604441758 0.127477660102113 -0.0837496826249396 "delta_6" 0.32 "dtNN"
-0.233611347183646 -0.219519447580563 -0.121478436977994 -0.0979810887241126 -0.0392407061239998 0.102157835350472 0.128501853768717 -0.0825219067372157 "delta_6" 0.322 "dtNN"
-0.232809209036928 -0.218264109123289 -0.120581952282796 -0.097038865206151 -0.0384604663608248 0.104239419436531 0.129494548017856 -0.0812952072632712 "delta_6" 0.324 "dtNN"
-0.231979666659017 -0.218305743925119 -0.119788889113955 -0.0961113661404385 -0.0378223152771104 0.106274742937023 0.130453162667347 -0.0800705196535484 "delta_6" 0.326 "dtNN"
-0.231348399725282 -0.218314428258692 -0.118997739843833 -0.0951869821505098 -0.0354029934642786 0.107419498700036 0.131378748405167 -0.0788490400433372 "delta_6" 0.328 "dtNN"
-0.230666841103166 -0.218287328792621 -0.118208197905673 -0.0942941796207709 -0.0342856669862366 0.107520723589412 0.132271342934613 -0.0776316274263313 "delta_6" 0.33 "dtNN"
-0.229936915619725 -0.218226076226234 -0.117492207378975 -0.0925448898746025 -0.0332042988117821 0.107606296212938 0.133130190949097 -0.0764188825827929 "delta_6" 0.332 "dtNN"
-0.229158913425568 -0.21790447050523 -0.116858387345533 -0.0901932437311073 -0.0317180652072248 0.107675514274939 0.133956495647183 -0.0752115527411042 "delta_6" 0.334 "dtNN"
-0.228332905181429 -0.216266633483534 -0.116004832304623 -0.0887312089906168 -0.0295334745603966 0.10772673173632 0.134749969296069 -0.0740104168470805 "delta_6" 0.336 "dtNN"
-0.227458146011712 -0.214584215171929 -0.115070164283451 -0.0872496542164996 -0.0273903226692456 0.107759444977138 0.135511635534638 -0.0728159083559524 "delta_6" 0.338 "dtNN"
-0.226538201503949 -0.212861346192653 -0.114289542277508 -0.0864510456568853 -0.0252885793554184 0.107773377119652 0.136239835862255 -0.071628883692217 "delta_6" 0.34 "dtNN"
-0.22557216395313 -0.211098248002661 -0.113855975236308 -0.0856691120329505 -0.0232308890009093 0.108131949614166 0.136936249707891 -0.0704499426811002 "delta_6" 0.342 "dtNN"
-0.224560328717245 -0.210516169147207 -0.113596224005065 -0.0833505909204373 -0.0220950465976166 0.110030667601053 0.137599974634554 -0.069279604804238 "delta_6" 0.344 "dtNN"
-0.223691834892045 -0.210383509700362 -0.112959834476501 -0.0805055802226293 -0.0218929610318808 0.111875600223811 0.138230048347115 -0.0681181562947931 "delta_6" 0.346 "dtNN"
-0.222867167147179 -0.210221890175024 -0.112297717599689 -0.0798062735453069 -0.0217053089011865 0.113668692809719 0.138902529153643 -0.0669661274020429 "delta_6" 0.348 "dtNN"
-0.221997703664467 -0.210028661406218 -0.111607137043985 -0.0791255368436072 -0.0206933700765197 0.11540685517371 0.139755637803437 -0.0658237338581328 "delta_6" 0.35 "dtNN"
-0.221085549233762 -0.20980415900752 -0.110856614968466 -0.0784589448338742 -0.0177901188367778 0.117093236363111 0.140572072762828 -0.0646913957667719 "delta_6" 0.352 "dtNN"
-0.22013091130389 -0.208454872678572 -0.10926512869776 -0.0778104429640532 -0.0157198687137877 0.118726096286374 0.141353821537855 -0.0635696112470658 "delta_6" 0.354 "dtNN"
-0.219132164201738 -0.206654761556086 -0.108587607438594 -0.0771782767790412 -0.0149354473293317 0.120306754379457 0.142099550604583 -0.0624583819909729 "delta_6" 0.356 "dtNN"
-0.218092172455311 -0.20481937346165 -0.107908457883989 -0.0754322939493894 -0.0131101245424071 0.121837205420029 0.142808658524945 -0.0613583061225189 "delta_6" 0.358 "dtNN"
-0.217009160653429 -0.202950327596151 -0.107225665361227 -0.072889174074671 -0.0113332138927874 0.122855156871436 0.143481471987919 -0.0602695107311406 "delta_6" 0.36 "dtNN"
-0.21588472382845 -0.201543012458322 -0.106538855216364 -0.0717880145094053 -0.00960575481695525 0.122778816754375 0.144119940116075 -0.0591919892576684 "delta_6" 0.362 "dtNN"
-0.214808292038016 -0.2013026278793 -0.10584850155679 -0.0712667610918236 -0.00792583428015936 0.12267557370259 0.14472258906778 -0.0581259140233887 "delta_6" 0.364 "dtNN"
-0.213874015731786 -0.201032488547976 -0.105153691201908 -0.0707612497703504 -0.00709470805633194 0.122546415459143 0.145290482669043 -0.0570713450585253 "delta_6" 0.366 "dtNN"
-0.212898913598211 -0.200733976974554 -0.104455461543243 -0.0702723972734937 -0.00717199139455027 0.122389424307298 0.145823937713588 -0.0560285755454177 "delta_6" 0.368 "dtNN"
-0.211883035582282 -0.200406516586479 -0.103753760707555 -0.0697992796337582 -0.00726773690225446 0.122204620596914 0.146324312102197 -0.0549977995837738 "delta_6" 0.37 "dtNN"
-0.2108268533528 -0.199559717225685 -0.101918374393629 -0.069341778395194 -0.00580034020329423 0.121993602528391 0.146789713308287 -0.0539789211107178 "delta_6" 0.372 "dtNN"
-0.209729902176006 -0.197676045078848 -0.101141892140372 -0.0688979846146763 -0.00363749867360075 0.121838160128685 0.147219649311365 -0.0529721950752191 "delta_6" 0.374 "dtNN"
-0.208591630494903 -0.195760755585484 -0.100364369063764 -0.0675633182028114 -0.00239926806488322 0.123161094528096 0.147614895597683 -0.0519773750628612 "delta_6" 0.376 "dtNN"
-0.207412200948154 -0.193812921875578 -0.09958554628173 -0.064974809085784 -0.00120036503001841 0.124433073319868 0.147976311923361 -0.0509946307091038 "delta_6" 0.378 "dtNN"
-0.206192013532918 -0.191833886466582 -0.0988582880556229 -0.0641182927926157 0.000235128714654032 0.125653080287769 0.148303920669662 -0.0500238123784963 "delta_6" 0.38 "dtNN"
-0.204931347976986 -0.191249393849981 -0.098627907904663 -0.0637885101875661 0.00162295915687616 0.126826561007326 0.148596813342198 -0.0490649048558607 "delta_6" 0.382 "dtNN"
-0.203893238573711 -0.190880718264737 -0.0984889804460131 -0.0634733140498871 0.00296248013442013 0.127950044847473 0.148855951989231 -0.0481180360433161 "delta_6" 0.384 "dtNN"
-0.202824260812417 -0.190481510582169 -0.0978874176062925 -0.0631717686982272 0.00425375090951219 0.129026403759612 0.149216785692445 -0.0471832063074438 "delta_6" 0.386 "dtNN"
-0.20171518215239 -0.190053968100805 -0.0962442053073743 -0.0624536419233843 0.0054954808319051 0.130055224036054 0.149642255622399 -0.0462603162681606 "delta_6" 0.388 "dtNN"
-0.200565574445407 -0.189594700947012 -0.0952224909580331 -0.0618999791979357 0.00551758140894931 0.131040275842615 0.150032420137636 -0.0453492586769175 "delta_6" 0.39 "dtNN"
-0.199375953655046 -0.187823124070476 -0.0944880027550049 -0.061779507426229 0.00513940065634966 0.131977807791994 0.150386721338604 -0.0444498560974601 "delta_6" 0.392 "dtNN"
-0.198145395670899 -0.185840101120039 -0.0937498613234011 -0.0595801612368971 0.00625362618015801 0.132872863387878 0.150705861456364 -0.0435619954863121 "delta_6" 0.394 "dtNN"
-0.196876066261569 -0.18382576349416 -0.0930090755081209 -0.0586342604652899 0.00746387153979067 0.132486312434624 0.150990232297699 -0.042685605532278 "delta_6" 0.396 "dtNN"
-0.195566306935884 -0.181783566553485 -0.0922668371474418 -0.0580529177913308 0.00862785025058543 0.132065964009718 0.151240000932403 -0.0418207071653928 "delta_6" 0.398 "dtNN"
-0.194217723166334 -0.180254727209989 -0.0915224545268782 -0.0579020478628383 0.0097467249146701 0.13161287972846 0.151454990483988 -0.0409671111842327 "delta_6" 0.4 "dtNN"
-0.192968408237844 -0.179783720034642 -0.0907758634326072 -0.0577605263592943 0.0108198704911985 0.131129517275967 0.15163468012969 -0.0401248529111433 "delta_6" 0.402 "dtNN"
-0.191804411716523 -0.179281379540717 -0.090027219814979 -0.0576274636241315 0.0114843691847111 0.130615750956861 0.151778741542268 -0.0392936310710547 "delta_6" 0.404 "dtNN"
-0.190600104166021 -0.178749898797166 -0.0883426498867276 -0.0575034866584324 0.0115381845049484 0.130071877925745 0.151888100939026 -0.0384732782338811 "delta_6" 0.406 "dtNN"
-0.189356698723775 -0.178187031801242 -0.0875084892392467 -0.0565807206052091 0.0120163965714719 0.129497439335481 0.151959758219672 -0.0376637452776314 "delta_6" 0.408 "dtNN"
-0.188073481133197 -0.177133822713914 -0.086669335614923 -0.0539877478687006 0.0130691684317724 0.130194522387149 0.151997967800428 -0.0368648302249746 "delta_6" 0.41 "dtNN"
-0.186749240255149 -0.175088824308997 -0.085824462769874 -0.0533351365378524 0.0144082326527855 0.130875938514202 0.152000417474077 -0.0360763613083699 "delta_6" 0.412 "dtNN"
-0.185387429786805 -0.17301524010694 -0.0849734119974641 -0.0533243827945177 0.0151386013665872 0.131516422547987 0.151968148020693 -0.0352982366698877 "delta_6" 0.414 "dtNN"
-0.183987145238879 -0.170914978820991 -0.0847809820103942 -0.0533201543056376 0.0151014433124684 0.132115797280944 0.151899533138517 -0.0345303832579317 "delta_6" 0.416 "dtNN"
-0.182547014661219 -0.168787337420751 -0.0846832965120546 -0.0533240198796409 0.0157612851279387 0.132676550353261 0.151795345838765 -0.0337725613343584 "delta_6" 0.418 "dtNN"
-0.181067558289898 -0.167714695866103 -0.0839124051818401 -0.0525296076285843 0.0167605815689601 0.133198037037222 0.151655378877742 -0.033024530411974 "delta_6" 0.42 "dtNN"
-0.179800349782163 -0.167106317201004 -0.0819314936914259 -0.0516989870826898 0.0175155904788353 0.13368252594794 0.15147821140692 -0.0322861930091797 "delta_6" 0.422 "dtNN"
-0.178498200889818 -0.166465826678541 -0.0808294424045614 -0.0508737923458332 0.0178641712542355 0.13412946106058 0.151288645801427 -0.0315574076216117 "delta_6" 0.424 "dtNN"
-0.17715682620989 -0.165794825238831 -0.0800721905163045 -0.0492685153174323 0.0188967543152757 0.134540647314451 0.151255858053269 -0.0308379064759781 "delta_6" 0.426 "dtNN"
-0.175776363941825 -0.165091160367973 -0.0793148772019473 -0.0492435727039948 0.0192100748804009 0.134917449194702 0.151187563635213 -0.0301277553336756 "delta_6" 0.428 "dtNN"
-0.174357591266069 -0.163472007600185 -0.0785578307869504 -0.0493252913732735 0.0203146744065663 0.135256583351399 0.151082552640618 -0.0294265278594436 "delta_6" 0.43 "dtNN"
-0.172899625638964 -0.161340076933629 -0.0778002784466341 -0.0493580999147322 0.0210814746119906 0.134539039335122 0.150942806756911 -0.0287342184434498 "delta_6" 0.432 "dtNN"
-0.171403355216817 -0.15918159362114 -0.0770422948907949 -0.0493917826136236 0.0217280152348541 0.133734212296492 0.150766944926163 -0.0280505743837455 "delta_6" 0.434 "dtNN"
-0.169868914583153 -0.156998588602477 -0.076284175559782 -0.0494280830528757 0.0221587099350165 0.132898334604228 0.150554807857045 -0.0273754542767643 "delta_6" 0.436 "dtNN"
-0.168296161585873 -0.154791870818263 -0.0755245292758631 -0.0477272656813876 0.0226281890587051 0.132032830227966 0.150306425662519 -0.0267085831222491 "delta_6" 0.438 "dtNN"
-0.166768973614376 -0.153961056084228 -0.0733890422333013 -0.0451697484500213 0.0228366659064984 0.131138088253283 0.150021633868245 -0.0260500424853 "delta_6" 0.44 "dtNN"
-0.165366253450368 -0.153215173224444 -0.0724542174924505 -0.0453144133484353 0.0230189759007046 0.130213939718854 0.149702041978695 -0.0253994498649908 "delta_6" 0.442 "dtNN"
-0.16392573670874 -0.152435873096374 -0.0718551728052337 -0.0455534323511464 0.0241142328301382 0.129760480181815 0.149346205500931 -0.0247567246394636 "delta_6" 0.444 "dtNN"
-0.162446448995422 -0.151625902585134 -0.0717682134573104 -0.0457944421471449 0.0253128062189345 0.129927187235836 0.148953500246515 -0.0241218303576545 "delta_6" 0.446 "dtNN"
-0.160930365731612 -0.150783667968258 -0.071230426370794 -0.0460346550815127 0.0257635450634157 0.130060741139307 0.148526268098719 -0.0234943715266924 "delta_6" 0.448 "dtNN"
-0.159375240856428 -0.148742792408018 -0.0702821055817636 -0.0455943552518076 0.0261003694629609 0.130160712992863 0.148060919495796 -0.0228742538688285 "delta_6" 0.45 "dtNN"
-0.157783905151499 -0.146528230908031 -0.0693281544121844 -0.0443215416901512 0.0264088561975939 0.130227908270301 0.147559771206019 -0.0222613607293451 "delta_6" 0.452 "dtNN"
-0.156155087125662 -0.144291190551942 -0.0683689177552906 -0.0417890931898728 0.0266906585533402 0.130262524796209 0.147023086831427 -0.0216554706969127 "delta_6" 0.454 "dtNN"
-0.154490446363051 -0.142033351233792 -0.06698243111492 -0.0414210352427824 0.0269465527784354 0.130265464048152 0.146452069404476 -0.0210565261269775 "delta_6" 0.456 "dtNN"
-0.152789108864474 -0.139940639468817 -0.0662512230643554 -0.0417658154789171 0.0271788222691158 0.130235470133725 0.145844511208724 -0.0204643350416884 "delta_6" 0.458 "dtNN"
-0.151213126556222 -0.139093955034326 -0.065457203739151 -0.0420994904066934 0.0273863677056363 0.130173668352429 0.145201886731563 -0.0198788989993046 "delta_6" 0.46 "dtNN"
-0.149675950036539 -0.13821672869499 -0.0644766731783906 -0.0414198016470262 0.0289289296268024 0.130079120786305 0.144524286269408 -0.0192997472784222 "delta_6" 0.462 "dtNN"
-0.148102215704742 -0.137308987866372 -0.0634915946932298 -0.0407474725164567 0.0278540006520466 0.129953109572184 0.143993157043287 -0.0187269676195964 "delta_6" 0.464 "dtNN"
-0.146491771793292 -0.136369614690431 -0.0625023214351756 -0.0401825102946441 0.0278770439652696 0.129795207289471 0.143436760676623 -0.0181604005298381 "delta_6" 0.466 "dtNN"
-0.144846074431701 -0.135187068232705 -0.0615069396604163 -0.0394217099640396 0.0279975428346537 0.128716071108072 0.142846016968322 -0.0175998993146667 "delta_6" 0.468 "dtNN"
-0.143165326623586 -0.132921666540827 -0.0605065597331484 -0.0387694237278188 0.0280990849572142 0.127555470466012 0.142220784627742 -0.0170451295008539 "delta_6" 0.47 "dtNN"
-0.141449883201964 -0.130637381410779 -0.0595020974747583 -0.0381230738411641 0.0281817933266659 0.126370435906753 0.141560667066102 -0.0164962144085899 "delta_6" 0.472 "dtNN"
-0.139700366583431 -0.12833291441247 -0.0585295141295787 -0.0381999336228948 0.0282673637831253 0.125160463053117 0.140864893187193 -0.0159530152056657 "delta_6" 0.474 "dtNN"
-0.137916761508433 -0.12601132499174 -0.0578449765724248 -0.0386278876498642 0.0305917948360098 0.123926600317472 0.140135476433552 -0.0154153450794722 "delta_6" 0.476 "dtNN"
-0.136136635874435 -0.124322267173507 -0.0571633886959606 -0.0390477057326595 0.0313477555433588 0.122691994668535 0.139371234005491 -0.0148830243692243 "delta_6" 0.478 "dtNN"
-0.134514582753456 -0.123364985052901 -0.0564848776724282 -0.0367510260841826 0.0314792658696352 0.122397095094492 0.138571440970466 -0.0143561419075768 "delta_6" 0.48 "dtNN"
-0.13285750269188 -0.122378410841321 -0.0558105669054944 -0.0349912903031985 0.0315960768369752 0.122071418558987 0.13773850824514 -0.0138343224137713 "delta_6" 0.482 "dtNN"
-0.131166769887576 -0.121362693173736 -0.0551396899440024 -0.0343855255078866 0.0316969754321579 0.121714976664499 0.136872312509779 -0.0133175586706386 "delta_6" 0.484 "dtNN"
-0.129443921563506 -0.120317417975823 -0.0541533726775307 -0.0337848487334594 0.031783610407536 0.121327775280372 0.135974145742297 -0.0128058702818576 "delta_6" 0.486 "dtNN"
-0.127688259213145 -0.118390531398708 -0.0527726989090334 -0.0339119413741711 0.0316761835520327 0.120908989482383 0.135043198544217 -0.0122989370896429 "delta_6" 0.488 "dtNN"
-0.125901356780455 -0.116068499374683 -0.0523618741487821 -0.0344177059615366 0.0319165790351563 0.120458284935335 0.13408055365187 -0.0117968132885579 "delta_6" 0.49 "dtNN"
-0.124083756764893 -0.11373049892292 -0.0520809319539384 -0.0349143910877936 0.0319662219734944 0.119976089606719 0.133084949680873 -0.0112994999545476 "delta_6" 0.492 "dtNN"
-0.122233773687158 -0.111377348043913 -0.0518031492673842 -0.0335561244689652 0.0320036591679929 0.119464629742287 0.132058781663996 -0.0108065769192613 "delta_6" 0.494 "dtNN"
-0.120357279329317 -0.109246705884398 -0.0511937336772801 -0.0337227113406732 0.0320302281899725 0.11892118615026 0.131002924977721 -0.0103182658070772 "delta_6" 0.496 "dtNN"
-0.118670300646465 -0.108237897264017 -0.0505494424642747 -0.0338873217328004 0.0320470477033259 0.118346021619086 0.129916657612216 -0.00983444489769904 "delta_6" 0.498 "dtNN"
-0.116953077638404 -0.107201251920951 -0.0499107529623772 -0.0340499118550911 0.0320548982552271 0.117739519894495 0.128800741827925 -0.00935493532232988 "delta_6" 0.5 "dtNN"
-0.115205212762165 -0.106138732663842 -0.0495713613984078 -0.0338893885910133 0.0320549375318695 0.117040891315874 0.127732158813167 -0.00887971744043072 "delta_6" 0.502 "dtNN"
-0.11342858648495 -0.105047744101035 -0.0486456341900917 -0.0326847746792145 0.0337793907727927 0.115631563616397 0.126703131697365 -0.00840862266786405 "delta_6" 0.504 "dtNN"
-0.111622936076164 -0.103058197130172 -0.0480188567596674 -0.0302759534963908 0.0359384165222345 0.114206833719671 0.125642616808258 -0.00794165018583782 "delta_6" 0.506 "dtNN"
-0.109789095975327 -0.100717544303359 -0.0480430583120915 -0.0308174741553875 0.036541582225456 0.112766090735457 0.124552233055855 -0.00747879361959311 "delta_6" 0.508 "dtNN"
-0.107927686039674 -0.0983641016604262 -0.0473206785451532 -0.0311302306773575 0.0353973633283301 0.111311542793422 0.123432909718648 -0.00701998250124389 "delta_6" 0.51 "dtNN"
-0.106040542055628 -0.0959991315894381 -0.0463074949756527 -0.0300414582400206 0.0341336013311947 0.109843376407216 0.122285042921178 -0.00656521119771988 "delta_6" 0.512 "dtNN"
-0.104228866020185 -0.0943321653116325 -0.0455581344091101 -0.0289455438107348 0.0328793017145276 0.108922623836989 0.121108674447968 -0.00611426211679468 "delta_6" 0.514 "dtNN"
-0.102509341792819 -0.0933058623892814 -0.0450705131722577 -0.0280643081029904 0.0334803169999052 0.10815711018698 0.119904743441067 -0.00566731090271419 "delta_6" 0.516 "dtNN"
-0.100763977022818 -0.0922549869669079 -0.0446519386144981 -0.0269383171519497 0.0356100443230432 0.107359789621809 0.118675150364643 -0.00522408206796092 "delta_6" 0.518 "dtNN"
-0.0989911212277695 -0.0911819886375383 -0.0440730458855989 -0.0256254986544862 0.0368699054828761 0.106532013004635 0.117417382632405 -0.00478474090403317 "delta_6" 0.52 "dtNN"
-0.0971938990165744 -0.0895006997864525 -0.0434411413278309 -0.0246711873979987 0.0369108530066649 0.105671719566765 0.116136402473967 -0.0043490111372635 "delta_6" 0.522 "dtNN"
-0.0953721067345105 -0.0871756790513306 -0.0425923952887468 -0.0239678015901649 0.0369493959168534 0.104781086567819 0.114830108423915 -0.00391717788586793 "delta_6" 0.524 "dtNN"
-0.0935271000441037 -0.0848433587702566 -0.0420146608224023 -0.0231971624762206 0.036985897520601 0.103861112509735 0.113500875531787 -0.00348902587737167 "delta_6" 0.526 "dtNN"
-0.0916592905300467 -0.0825027532384801 -0.0416231498441233 -0.0220601126701906 0.0370205529927201 0.102908815718466 0.11214870082792 -0.00306455872946056 "delta_6" 0.528 "dtNN"
-0.0899226881487487 -0.0811017108585848 -0.0409782001870966 -0.0214273004309677 0.0370551775150205 0.101925817412826 0.110775375648585 -0.00264373958994696 "delta_6" 0.53 "dtNN"
-0.0882319996655402 -0.0801195920660998 -0.0403209357885776 -0.020995386826812 0.0376496633504445 0.100910574862221 0.109381326589815 -0.00222662236021219 "delta_6" 0.532 "dtNN"
-0.0865201966871059 -0.0791160283937615 -0.0396508688664017 -0.0196352271566749 0.0371240867067582 0.0998639977235486 0.107966942478277 -0.00181305975823363 "delta_6" 0.534 "dtNN"
-0.0847857905507807 -0.0779779503169892 -0.0389658707359904 -0.0188184473894475 0.0371598215828191 0.0987870942768198 0.106534065707372 -0.00140312897332714 "delta_6" 0.536 "dtNN"
-0.0830301479159918 -0.0757036973751717 -0.0382694435770147 -0.0177506207808754 0.0371979167329919 0.0976778233077692 0.10508323939929 -0.000996908098735185 "delta_6" 0.538 "dtNN"
-0.0812553449970456 -0.0734237393730552 -0.0376296621763174 -0.0166198901645269 0.0372368625231896 0.0965395242027365 0.103615248579697 -0.000594327234482309 "delta_6" 0.54 "dtNN"
-0.0794611873308895 -0.0711386251659077 -0.0368958520178433 -0.0167063974785062 0.0372772678026905 0.0951133446162271 0.102132912036609 -0.00019541535123583 "delta_6" 0.542 "dtNN"
-0.0778108865257954 -0.0698967925605954 -0.0361677164382456 -0.0163858621914353 0.0379300961744389 0.0935575894331917 0.100634764228046 0.00019984549048228 "delta_6" 0.544 "dtNN"
-0.0762062124690533 -0.0690102826366454 -0.0354451283322266 -0.0152599372729421 0.0399363941317961 0.09200098199925 0.099123042304429 0.000591542793416282 "delta_6" 0.546 "dtNN"
-0.0745813566975682 -0.0681056290995196 -0.0348141819165724 -0.0141357363949286 0.0419086842540053 0.0904417013827495 0.0975979626599393 0.000979524869675548 "delta_6" 0.548 "dtNN"
-0.0729404883726669 -0.066474880689592 -0.0343443626742278 -0.0135752243635067 0.0419680966262695 0.0889165883612196 0.0960618319895969 0.00136398202412687 "delta_6" 0.55 "dtNN"
-0.0712813106149778 -0.0642781926148854 -0.0338811278974049 -0.0124798928416929 0.0406830728126837 0.0876978264373667 0.0945139186666272 0.00174460747915531 "delta_6" 0.552 "dtNN"
-0.0696059153770813 -0.0620786752406328 -0.0332151088487886 -0.012542339232325 0.0394130894785691 0.0864506446846977 0.09295764782382 0.00212140923244086 "delta_6" 0.554 "dtNN"
-0.0680296686748324 -0.0608072263743945 -0.0332698137654153 -0.0123692524076288 0.0385773436846254 0.0856789808608056 0.0913933557912743 0.00249449916398761 "delta_6" 0.556 "dtNN"
-0.0665570048607923 -0.0600536281167825 -0.0326990552703877 -0.0112913429583651 0.040556859779091 0.0849771529959802 0.0898216875611502 0.00286377959510479 "delta_6" 0.558 "dtNN"
-0.0650678143863663 -0.0592855602479062 -0.0320962101150555 -0.0102151498601485 0.0425046410625883 0.0846325752463728 0.0882432391598007 0.0032293879308876 "delta_6" 0.56 "dtNN"
-0.0635634202953045 -0.0574687983344934 -0.0314520297850788 -0.0102201741945827 0.0442505989311173 0.0836482713134518 0.0866589817606783 0.00359118034220159 "delta_6" 0.562 "dtNN"
-0.0620447437189079 -0.0553802705592096 -0.030838711054347 -0.00935487533500701 0.0444006424654904 0.0829526486197705 0.0850712729840338 0.00394912964568722 "delta_6" 0.564 "dtNN"
-0.0605137055226546 -0.0537040552975796 -0.0308282364182715 -0.00826646733986836 0.0445574464542384 0.0820791059106012 0.0836088916730434 0.0043030487427649 "delta_6" 0.566 "dtNN"
-0.0591858346004263 -0.0531091991225972 -0.0299538980818135 -0.00841951253489504 0.0444734153465645 0.0814445710869921 0.0831818847470145 0.00465293542939854 "delta_6" 0.568 "dtNN"
-0.0578666172495629 -0.0525041566608406 -0.0290344979415103 -0.00698363379464606 0.0432104047054233 0.0801806807738712 0.0829304288628487 0.00499885804672437 "delta_6" 0.57 "dtNN"
-0.0565350617187421 -0.0509647566237185 -0.0288069985180792 -0.00723413049763322 0.0434928371035053 0.0786975077710884 0.0826643773433154 0.00534058627699398 "delta_6" 0.572 "dtNN"
-0.0551918465860877 -0.0490126888620958 -0.0291159377448331 -0.00623535816571319 0.0452398984415712 0.07760260630259 0.0823532718442203 0.00567831856087922 "delta_6" 0.574 "dtNN"
-0.0538361350204458 -0.0478843528009698 -0.0281545530091052 -0.00524248696698959 0.0454284850865545 0.077274941010221 0.0819953576108746 0.00601210160936579 "delta_6" 0.576 "dtNN"
-0.0526855933480643 -0.0474531030412215 -0.0273232113133087 -0.00425666179374107 0.045623957599044 0.0772837670735781 0.0818370969131045 0.00634167609772803 "delta_6" 0.578 "dtNN"
-0.0515508408405914 -0.0468056197533582 -0.0274741314879268 -0.0032757824020283 0.0458269081328688 0.0763860176099765 0.0816649700305129 0.00666701297394212 "delta_6" 0.58 "dtNN"
-0.0504063099500933 -0.0450124193494993 -0.0264286646969258 -0.00230197196913084 0.046036532830839 0.0754674593288646 0.0814430427375245 0.00698777522771126 "delta_6" 0.582 "dtNN"
-0.0492523241235423 -0.043728243993485 -0.0261116832489678 -0.00238728093794549 0.0462530339499059 0.0756373375951028 0.0811743683628985 0.00730438128914279 "delta_6" 0.584 "dtNN"
-0.0481785311524638 -0.0434653665328617 -0.025800610271872 -0.00180198940823018 0.0464769046054243 0.0756466750957328 0.0810198877591495 0.00761629624545103 "delta_6" 0.586 "dtNN"
-0.0472487097805423 -0.0430611401211078 -0.0254979834085685 -0.000713745326357818 0.0467082135154162 0.0747712165002367 0.0809586090235878 0.00792374617649167 "delta_6" 0.588 "dtNN"
-0.046309704230693 -0.0414459279407886 -0.0252021533569475 0.000144992793451149 0.046948984705083 0.0738765464213477 0.0808440802671258 0.00822683514058026 "delta_6" 0.59 "dtNN"
-0.0453635209925978 -0.0409514862414097 -0.0248509790737153 0.00147089752874319 0.0471983269947009 0.0741103201084335 0.0806798391927285 0.00852533785837109 "delta_6" 0.592 "dtNN"
-0.0444852992391365 -0.0406559956841641 -0.0244433723557612 0.00242162813906832 0.0474554539877863 0.0745591843725109 0.0804659936595137 0.00881920606395216 "delta_6" 0.594 "dtNN"
-0.0437613183819456 -0.0403450199289447 -0.0243602490292549 0.00231995216084036 0.0477207547397795 0.0737127231506093 0.0804990825848617 0.0091082958760697 "delta_6" 0.596 "dtNN"
-0.0430326924394966 -0.0400205428565108 -0.0240961772093847 0.00222742686427413 0.0479939801734861 0.0728481255974892 0.0805084817403032 0.00939242914203129 "delta_6" 0.598 "dtNN"
-0.0422968551647969 -0.0396809016134598 -0.0234181755348609 0.00339172953144573 0.0482732894047606 0.0726877828943663 0.0804655496259532 0.0096715259908499 "delta_6" 0.6 "dtNN"
-0.0417145534209797 -0.0387495495216723 -0.0225616813443439 0.00280514065287485 0.0481629334793551 0.0736793138103056 0.0803698203016132 0.00994569334291123 "delta_6" 0.602 "dtNN"
-0.041196366429735 -0.0387833501644337 -0.021759911197706 0.00347335542386584 0.0463010133764878 0.0732329791085286 0.080238062880692 0.0102148759763674 "delta_6" 0.604 "dtNN"
-0.0406720434072179 -0.0385702408246127 -0.0219088537758336 0.00429842058433338 0.0445335897411069 0.0724055075705808 0.0803831823897323 0.0104790192738354 "delta_6" 0.606 "dtNN"
-0.0402408910737309 -0.0378195630386748 -0.021523579131606 0.00511303508532601 0.0426270727503922 0.0715582254830905 0.0804733197867694 0.010738150428383 "delta_6" 0.608 "dtNN"
-0.0399206056149464 -0.0377749609638515 -0.0208540153539076 0.00690013891863728 0.0422760187751228 0.0724838427857851 0.0805111397074344 0.0109919304433343 "delta_6" 0.61 "dtNN"
-0.0395975636811627 -0.0373537290732013 -0.0206663039045445 0.00871114218492675 0.0405668564770293 0.0733365131205083 0.0804972782465337 0.0112402638899907 "delta_6" 0.612 "dtNN"
-0.0393543386163187 -0.0369349630551687 -0.020422563129048 0.00955559744623846 0.0387140354638763 0.0725574559285445 0.0804324674516695 0.011483082506335 "delta_6" 0.614 "dtNN"
-0.039215746614532 -0.0366134894539836 -0.0200746306522162 0.00901724225157197 0.0395516781324956 0.0724431240904426 0.0806464222922837 0.0117204371051576 "delta_6" 0.616 "dtNN"
-0.0390757465978733 -0.0362776074617167 -0.0197371401402487 0.0098568600661002 0.0381630727122679 0.0728364383091817 0.0808272968048288 0.0119521458064945 "delta_6" 0.618 "dtNN"
-0.0389876492100625 -0.0361846808662281 -0.0194084371961282 0.0100164230619189 0.0362498234735968 0.0732351013898251 0.0809560934249267 0.0121785517568424 "delta_6" 0.62 "dtNN"
-0.039006976918883 -0.0363551615823108 -0.0190886926394389 0.0113054269364771 0.035844368715463 0.0736397759177305 0.0810313833438705 0.0123992738401231 "delta_6" 0.622 "dtNN"
-0.0390238721069482 -0.0358070611552221 -0.0188578944025847 0.0114897639319712 0.0361344115360789 0.0740476031665109 0.0810584584194416 0.0126141318552411 "delta_6" 0.624 "dtNN"
-0.039040552347847 -0.0352592086941934 -0.0184792719341318 0.012002856484819 0.0352802649174794 0.0744589356490033 0.0812529422922428 0.0128230056112984 "delta_6" 0.626 "dtNN"
-0.0391183524924628 -0.0355013193668769 -0.0178982381405954 0.012714743043583 0.0353481503084723 0.074872161123851 0.0815291000943495 0.0130257656027512 "delta_6" 0.628 "dtNN"
-0.0392654282345966 -0.0358227961881459 -0.0166802910260641 0.0134158912436511 0.0358526107474239 0.0745726306202548 0.0817536438312459 0.0132224265832599 "delta_6" 0.63 "dtNN"
-0.0394126527659673 -0.03614337705823 -0.0165798162365498 0.0139646152699902 0.0354251794983407 0.0740179170645315 0.0819275215117999 0.0134130488641098 "delta_6" 0.632 "dtNN"
-0.0395595920009646 -0.0359025971118996 -0.0164879270661101 0.0147815448258569 0.0360234505212761 0.0751461129418288 0.0820503653943107 0.0135976912732017 "delta_6" 0.634 "dtNN"
-0.0397050087290778 -0.0355655189501132 -0.0164032473481822 0.0148448040518235 0.0369390278554514 0.0762289187256656 0.0821446311952341 0.0137761722090516 "delta_6" 0.636 "dtNN"
-0.0398510062952848 -0.035228011346039 -0.0163266218079982 0.0141042682834498 0.0367698099032396 0.0763252637425264 0.0825196764285128 0.0139483161465554 "delta_6" 0.638 "dtNN"
-0.0400091523417674 -0.0348930315583007 -0.0162580992253023 0.0127209425634853 0.0383410009795484 0.0757614335587413 0.0828436579857066 0.0141139781001794 "delta_6" 0.64 "dtNN"
-0.0402505726452178 -0.0350332718564692 -0.0155846407808196 0.0128449513737998 0.0390905153756551 0.0751709599098431 0.0831162083614286 0.0142730591967905 "delta_6" 0.642 "dtNN"
-0.0404932731947163 -0.0353427658145016 -0.0149679502328877 0.0121902491333055 0.0383879196044149 0.0756405055909665 0.0833415003933531 0.0144253421136152 "delta_6" 0.644 "dtNN"
-0.0407369822130945 -0.0356509709114359 -0.0151217070681751 0.011801708466177 0.0393945480062772 0.0767652740619953 0.0835176376354451 0.0145710578998867 "delta_6" 0.646 "dtNN"
-0.0409797958789428 -0.0359587760240401 -0.0145195551445382 0.0130142155470339 0.0402008477483318 0.077845768883722 0.0837114575527728 0.0147101862930921 "delta_6" 0.648 "dtNN"
-0.0412233344067692 -0.036265140876836 -0.0140788486138219 0.0132714327448393 0.0398839579361699 0.0775194684575606 0.0841316761545057 0.0148427841455507 "delta_6" 0.65 "dtNN"
-0.0414655934747907 -0.0365707061121012 -0.014133061411693 0.0128670839706221 0.0406604990529932 0.077012382522364 0.0845024963652788 0.0149685283886358 "delta_6" 0.652 "dtNN"
-0.0417099823625477 -0.0364596843592326 -0.0141838322571022 0.0123709719381331 0.0414221058071079 0.0773316567719979 0.0848265743668225 0.0150873072307125 "delta_6" 0.654 "dtNN"
-0.0419551777071274 -0.0363307483924469 -0.0142317879529217 0.0123471372459124 0.0419181160340358 0.0778177177368009 0.0851026859915863 0.015198998714092 "delta_6" 0.656 "dtNN"
-0.0422017804198298 -0.0362083604074819 -0.0142780834979834 0.0121364219988196 0.0421749173268597 0.0783411822501709 0.0853335673365698 0.0153033993806734 "delta_6" 0.658 "dtNN"
-0.0424492162446395 -0.036090077843852 -0.014190225182807 0.0126662038902222 0.0425835428461614 0.0794048822227416 0.0855185237873713 0.0154006123009435 "delta_6" 0.66 "dtNN"
-0.0426983583625964 -0.0359785128753853 -0.0135044563470115 0.0123860618488517 0.0433553021598547 0.0793488564505623 0.0859549178831815 0.0154908156432981 "delta_6" 0.662 "dtNN"
-0.0429477126945295 -0.0358737030156939 -0.0134228865180299 0.0125981697274686 0.04341387941707 0.0797754872482186 0.0863700674282996 0.015573907564881 "delta_6" 0.664 "dtNN"
-0.0431971163265725 -0.0357743192418716 -0.0144338167912941 0.0111271781247642 0.0438370966945161 0.0802704856598133 0.0867394679370622 0.0156499232893767 "delta_6" 0.666 "dtNN"
-0.0434479538640606 -0.0356824501758608 -0.0146119897235162 0.0106449136908705 0.0442650036480106 0.0807651548146155 0.0870636326789456 0.0157184837099398 "delta_6" 0.668 "dtNN"
-0.0437011674508736 -0.03559863537944 -0.0145486831616999 0.0105599962533349 0.0448988520245577 0.0812602616851323 0.0873444403967503 0.0157795663467537 "delta_6" 0.67 "dtNN"
-0.0439985016342217 -0.0355241742913039 -0.0157753267647444 0.011284525310127 0.0454276691588368 0.0817531063429973 0.08758166637043 0.0158328278531995 "delta_6" 0.672 "dtNN"
-0.0443075343770114 -0.0355400953145655 -0.0154794693508098 0.0119749556914956 0.0455582578472882 0.0817133371718245 0.0877909718430707 0.015878471221976 "delta_6" 0.674 "dtNN"
-0.0446178378478119 -0.0358039686656975 -0.0157925554686429 0.0116303225784695 0.0459941305944818 0.082585189853799 0.0882404053268326 0.0159165658924189 "delta_6" 0.676 "dtNN"
-0.0449279882619169 -0.0360680364993917 -0.0157423836235576 0.012392920958083 0.0464310735165354 0.0832252525602741 0.0886465793492237 0.0159471363053894 "delta_6" 0.678 "dtNN"
-0.045239313194821 -0.0363308882883535 -0.0156794267915158 0.0116537422573728 0.0468730434911389 0.083714636056895 0.0890100547670707 0.0159703325655135 "delta_6" 0.68 "dtNN"
-0.0455513451255325 -0.0365940799029132 -0.0156662558281138 0.010933384568767 0.0473149577894623 0.0842035737006461 0.0893304367976662 0.0159858362635031 "delta_6" 0.682 "dtNN"
-0.0458645684483854 -0.0368582275978733 -0.0158407098715747 0.0102327357731157 0.047758084786413 0.0846880482046237 0.0896111237683173 0.0159933754527513 "delta_6" 0.684 "dtNN"
-0.0461810533556366 -0.0371233964424438 -0.0154314359385528 0.00955058417725485 0.0482005669625374 0.0844509092704446 0.0898503292919195 0.0159929398094373 "delta_6" 0.686 "dtNN"
-0.0465004492849621 -0.0383038884745908 -0.0153302569738009 0.00965183850218054 0.0486431262767943 0.0841597550174071 0.0900502613822516 0.0159844605077818 "delta_6" 0.688 "dtNN"
-0.0468197465008791 -0.0402919949130013 -0.0152195541995475 0.00866658040435198 0.0490842957949738 0.0839324966833184 0.0902742884884404 0.0159680536353587 "delta_6" 0.69 "dtNN"
-0.0471422167914606 -0.041511740102355 -0.0171161598417763 0.0089974021112289 0.0495244728055411 0.0847561591359258 0.09066130566256 0.0159436341182192 "delta_6" 0.692 "dtNN"
-0.0474653938252201 -0.0430491439525629 -0.0165061807547195 0.00929367134732351 0.0492475389761543 0.0855415315416161 0.0910076495180383 0.0159115810606131 "delta_6" 0.694 "dtNN"
-0.0477902486284341 -0.0433613314138819 -0.0158787692990225 0.00942864205907767 0.0494819669362316 0.0862889463280518 0.0913151343490075 0.015871764085701 "delta_6" 0.696 "dtNN"
-0.0481181088291194 -0.0436755818696959 -0.0152489137952214 0.00906722097873458 0.0502424753714699 0.0869986427239322 0.0915843639452998 0.0158237839153313 "delta_6" 0.698 "dtNN"
-0.0502224261526153 -0.0453567966303603 -0.0149878592670485 0.00871841336840751 0.0509863125329701 0.0871120806185801 0.0918154321753815 0.015767563324764 "delta_6" 0.7 "dtNN"
-0.0523703473169512 -0.0465426176205214 -0.0162064641961935 0.00838096595363802 0.0517097558098056 0.0868716965622129 0.0920099429813244 0.0157030052452089 "delta_6" 0.702 "dtNN"
-0.0545034887075494 -0.0478498253741197 -0.0163551726486432 0.0080553423789167 0.0521390585778199 0.0866142675769075 0.0921700567044885 0.0156301828404763 "delta_6" 0.704 "dtNN"
-0.0566205225423242 -0.0481909659519921 -0.0157940779863425 0.00774111926209864 0.0523276616563043 0.0863411554509013 0.0922958674811534 0.0155491910136743 "delta_6" 0.706 "dtNN"
-0.0587232367389466 -0.0485332644685434 -0.015875786352047 0.00757962564561965 0.0527252411707885 0.0860549806003164 0.0923883739244029 0.0154602391257697 "delta_6" 0.708 "dtNN"
-0.0608080670881117 -0.0493985971458906 -0.0160259467235533 0.00739899451829662 0.0534001944260629 0.0864775026300344 0.0926223175850509 0.0153635052419334 "delta_6" 0.71 "dtNN"
-0.0628766381272291 -0.0497323121963749 -0.0158972172546576 0.00715343747492692 0.0538133394066622 0.0869201306679694 0.0928646330236338 0.0152585604029779 "delta_6" 0.712 "dtNN"
-0.0649256575375083 -0.0500708135430321 -0.0157484372167132 0.00728592525121474 0.0542217572540733 0.0873530776077442 0.0930728908059197 0.0151453851566617 "delta_6" 0.714 "dtNN"
-0.0669567312187133 -0.0504194177094861 -0.0158106069885646 0.0073850451266152 0.0546233796903224 0.0877992196172863 0.0933359667588833 0.0150235494144864 "delta_6" 0.716 "dtNN"
-0.0689686112729311 -0.0507758633948157 -0.0157598799723023 0.00736009796441384 0.0550167264850325 0.0882994155818428 0.0936273703878177 0.0148934934647615 "delta_6" 0.718 "dtNN"
-0.0709576728417306 -0.0511397290074282 -0.0159890311809244 0.00705882842127503 0.0554030512226347 0.0887650622166301 0.0939044934036226 0.0147550155606016 "delta_6" 0.72 "dtNN"
-0.0729264971750098 -0.0523057488669738 -0.0162260236979759 0.00676894412362528 0.0553567588666353 0.0889763648260133 0.0941680919685861 0.0146084131619746 "delta_6" 0.722 "dtNN"
-0.0748738580506735 -0.0526808934602356 -0.0164698167409409 0.00648808347268492 0.0548218509017826 0.0893555129461159 0.0944183218796606 0.0144539290414945 "delta_6" 0.724 "dtNN"
-0.0767993622370011 -0.0530593220021764 -0.0167216630530027 0.00621718192276755 0.0542927672794566 0.0897239462768575 0.094655881336261 0.0142914331177571 "delta_6" 0.726 "dtNN"
-0.0787006797796866 -0.053443252358448 -0.0169799751624641 0.00595653809076213 0.0537690663951933 0.0900782053317897 0.0948776206607751 0.0141208179317175 "delta_6" 0.728 "dtNN"
-0.080579409603515 -0.0538334560349309 -0.0175606088417511 0.0057040338052512 0.0542948918560963 0.0904183239098999 0.0950809864090876 0.0139416346346672 "delta_6" 0.73 "dtNN"
-0.082434288320388 -0.0542294101013989 -0.0183319076654958 0.00627411490085084 0.0548971118491992 0.0907432608663687 0.0952680679242546 0.0137541784287645 "delta_6" 0.732 "dtNN"
-0.0842622629469086 -0.0546321582144691 -0.0186382113987891 0.00607499909163767 0.0554839757876783 0.0910522114147552 0.095435319258107 0.0135582863393546 "delta_6" 0.734 "dtNN"
-0.0861344988101227 -0.0560592207211504 -0.0189549478348031 0.00585447893666224 0.0560547876665024 0.0911243313932828 0.0955846456351797 0.0133541926242338 "delta_6" 0.736 "dtNN"
-0.0882292837129189 -0.0585130375337038 -0.0192827107537684 0.00539296393230115 0.0566116956188868 0.090920292487737 0.0957131514538092 0.0131422362361303 "delta_6" 0.738 "dtNN"
-0.0903031263717406 -0.0609736023026034 -0.0196205456872431 0.00457692115599972 0.0571533011741107 0.090710336466157 0.0958247035872204 0.0129225419604548 "delta_6" 0.74 "dtNN"
-0.0923557329027441 -0.0634411385572542 -0.0199968341385262 0.00437642232847824 0.057679189642086 0.0904988391759893 0.0959172288351349 0.0126949719368178 "delta_6" 0.742 "dtNN"
-0.094386094604994 -0.0659128817983879 -0.0205972861732724 0.00428712882324478 0.0581896320901338 0.0902836857126563 0.0959894936666446 0.0124590930612866 "delta_6" 0.744 "dtNN"
-0.0963931844710867 -0.0683881774493744 -0.0212206513069724 0.00453381211114257 0.0583106670821312 0.0900668128978019 0.0960395524919377 0.0122151043568258 "delta_6" 0.746 "dtNN"
-0.0983753649866643 -0.0708661032408091 -0.0218678853342364 0.0042267050589111 0.0579494339809268 0.0898524211399496 0.0960657342405986 0.0119628772238374 "delta_6" 0.748 "dtNN"
-0.100335037292707 -0.0733449923733562 -0.0225359789836397 0.00390436814993644 0.0575914333387406 0.089641848435051 0.096067712531767 0.0117025952545463 "delta_6" 0.75 "dtNN"
-0.102269104442368 -0.0758252945406969 -0.0232248720565171 0.00356683791649393 0.0572378016394446 0.0894347624593808 0.0960459096276913 0.011434419022692 "delta_6" 0.752 "dtNN"
-0.104177196841955 -0.0779716211034898 -0.0250645406037572 0.00332593715492457 0.0568853482585137 0.089234591752718 0.0959989930386478 0.0111586988279122 "delta_6" 0.754 "dtNN"
-0.106060026159868 -0.0788149290039583 -0.0255881348978463 0.00317531915551261 0.0565351383863231 0.0890413311914731 0.0959595013021011 0.0108755907647685 "delta_6" 0.756 "dtNN"
-0.107915163206437 -0.0796321989857268 -0.0259669468637667 0.00316739957081102 0.0561866000814708 0.0888561952398139 0.0959654402354819 0.0105847637898555 "delta_6" 0.758 "dtNN"
-0.109744210072044 -0.0804232148731481 -0.0263520689518423 0.00372780118375093 0.0560408550878112 0.0886817668828337 0.0959460306185633 0.0102859652210352 "delta_6" 0.76 "dtNN"
-0.111545168036411 -0.0811882288470557 -0.0269335066925094 0.00300650635214228 0.0564548469497249 0.0885174214597975 0.0958987782815466 0.00997932461515451 "delta_6" 0.762 "dtNN"
-0.113319114995252 -0.0819273654943751 -0.0277233910488062 0.0026338449764336 0.0568536207604924 0.0885710662444639 0.0958257194288537 0.00966490825757647 "delta_6" 0.764 "dtNN"
-0.115064125786505 -0.0826426483660463 -0.0285252804185516 0.0025128278648715 0.0572339369457924 0.0886152685246155 0.0957257912445957 0.00934287823432032 "delta_6" 0.766 "dtNN"
-0.116781351864099 -0.0833322779311246 -0.0289666799254548 0.0023971598300726 0.0575989921711633 0.0886363932556129 0.0955966200319156 0.00901334764452804 "delta_6" 0.768 "dtNN"
-0.118468226523363 -0.0839963537395487 -0.0291689760710151 0.00229642104256966 0.0573839590740116 0.0886334334754026 0.0954389319567028 0.00867718343672353 "delta_6" 0.77 "dtNN"
-0.120125342323143 -0.0846357129391732 -0.02935951506132 0.0022316619070587 0.057111401699751 0.0886075766890286 0.0952552415241785 0.00833370534379574 "delta_6" 0.772 "dtNN"
-0.121754566039513 -0.0862059351288824 -0.0295388769014542 0.00217275186524979 0.0568192505904181 0.0885561938305968 0.0950437714826442 0.00798295374322889 "delta_6" 0.774 "dtNN"
-0.123678332040109 -0.0886676734458578 -0.0297060952066054 0.0021168970056159 0.056507371517296 0.0884768891505925 0.0948015011565444 0.00762488685979876 "delta_6" 0.776 "dtNN"
-0.125594509085975 -0.09112653945598 -0.0300885213837664 0.00206583239497138 0.0561777345770511 0.0883707511968119 0.0945282959114713 0.00725944146010988 "delta_6" 0.778 "dtNN"
-0.127482444954186 -0.0935801072424992 -0.0309075043999836 0.00201912271759175 0.0558291093783481 0.0882349520387986 0.0942219847289221 0.006886830937931 "delta_6" 0.78 "dtNN"
-0.129343264739774 -0.0960274483383172 -0.0311207694229279 0.00197607594599392 0.0554605817158917 0.0880700190345045 0.0938837246243278 0.00650707066630433 "delta_6" 0.782 "dtNN"
-0.131174719878799 -0.0984690125166985 -0.0314380734023439 0.00193800831743673 0.0550726264540328 0.0878770930166322 0.0935121593918662 0.0061208417223944 "delta_6" 0.784 "dtNN"
-0.132976927865008 -0.100902011123123 -0.031899684471094 0.00190276070660234 0.0546665524346275 0.0876880916921399 0.093108545603912 0.00572820481325387 "delta_6" 0.786 "dtNN"
-0.13475029973013 -0.103325828197966 -0.0323658723535512 0.00212426959380818 0.0547888772678438 0.0877292679009432 0.0926701961001111 0.00532911192239949 "delta_6" 0.788 "dtNN"
-0.13649264447291 -0.10574010022818 -0.0328375460918783 0.00184492063358777 0.0550264825312111 0.0877853272227662 0.0921991666579052 0.00492317889510209 "delta_6" 0.79 "dtNN"
-0.138206006898812 -0.108143433178917 -0.0333132807723143 0.00182051168936748 0.0552467368250248 0.0878595598896434 0.0916943846139593 0.00451076487732123 "delta_6" 0.792 "dtNN"
-0.13988762046992 -0.109948598735577 -0.0337949780959744 0.00180095476881004 0.0554505454775477 0.0879489724776545 0.0911526655299526 0.00409142442551426 "delta_6" 0.794 "dtNN"
-0.141539801675965 -0.110562188331024 -0.0342808330307665 0.00129792578410348 0.0556362777587303 0.0880551359522734 0.090575712768082 0.00366565089095412 "delta_6" 0.796 "dtNN"
-0.143158863570403 -0.111150452425365 -0.0347720095316065 0.00125093067882909 0.0558054129171655 0.0876003036184088 0.0899641533557325 0.0032339732331345 "delta_6" 0.798 "dtNN"
-0.144748586420131 -0.111713168680113 -0.0352675443810223 0.00120956061661082 0.0559574786527313 0.0868265142311844 0.0899828399151084 0.00279626043311497 "delta_6" 0.8 "dtNN"
-0.146305736861388 -0.112250217763814 -0.0357688062043824 0.00117145752745684 0.056092525666484 0.0860180433960369 0.0900800074553654 0.00235312870554547 "delta_6" 0.802 "dtNN"
-0.14783052676078 -0.112762084653689 -0.0362740531216552 0.00113687723675648 0.0562107133572214 0.085171549870529 0.0901954282457862 0.0019040607719358 "delta_6" 0.804 "dtNN"
-0.149323600267747 -0.113250110946287 -0.0367831630809238 0.00114901247462273 0.0562602234695011 0.0851840188214192 0.0903287159529491 0.00144920071921463 "delta_6" 0.806 "dtNN"
-0.150784354970515 -0.113712137823402 -0.0372960054462269 0.00119731077676677 0.0556839605817281 0.0853569121499089 0.0904789429930186 0.000988237359522771 "delta_6" 0.808 "dtNN"
-0.152213212033896 -0.114150860925452 -0.0388286290798423 0.00124791340945773 0.0550896390836084 0.0855047721787443 0.0906460710432202 0.000521533919837788 "delta_6" 0.81 "dtNN"
-0.153610662524972 -0.11456632016624 -0.0408186696900896 0.00130015802082595 0.054476854686053 0.0846264975892597 0.0908288052746273 4.92384448429913e-05 "delta_6" 0.812 "dtNN"
-0.154974167971573 -0.114956972616559 -0.0423952475233685 0.00146763206843048 0.0538456429179887 0.0837085097591368 0.091029124305166 -0.000428242201735696 "delta_6" 0.814 "dtNN"
-0.156432641802094 -0.117011392504599 -0.0429486585026275 0.00177100625027504 0.0531961994029333 0.0829958738901535 0.0912456182109247 -0.000910339944725839 "delta_6" 0.816 "dtNN"
-0.158076826136009 -0.119308231977399 -0.0435059882437779 0.0015938876905861 0.0525286378360427 0.082257017323611 0.0914779602712408 -0.00139747275556833 "delta_6" 0.818 "dtNN"
-0.159687299071647 -0.121589623392139 -0.0440666358907489 0.00153543457786043 0.0518427114026578 0.0813505949908173 0.0917236947494702 -0.00188931380872796 "delta_6" 0.82 "dtNN"
-0.16126778785776 -0.123853370287632 -0.0446307410275421 0.00105425930417324 0.0514988546981925 0.0804036165535202 0.0919836779666099 -0.00238641808732139 "delta_6" 0.822 "dtNN"
-0.162812779620216 -0.126099341486336 -0.0451974968180646 0.00131000633104006 0.0515123895363216 0.0797557640816633 0.092254421423811 -0.00288850859504017 "delta_6" 0.824 "dtNN"
-0.164325641174014 -0.128325656831136 -0.0457681302383685 0.00156260871145586 0.0515088427407669 0.0797773820607965 0.0925382245919917 -0.00339546437799618 "delta_6" 0.826 "dtNN"
-0.165805863629296 -0.13053178662687 -0.0463413721236469 0.00180617641784686 0.0514879645539463 0.0797903923085534 0.0928317308200393 -0.0039067311209038 "delta_6" 0.828 "dtNN"
-0.167252281042168 -0.132716167454539 -0.0469182252472919 0.00188005468881969 0.0514500358566116 0.0797884958773598 0.0931372522173184 -0.00442218253835049 "delta_6" 0.83 "dtNN"
-0.16866617571335 -0.134877516909617 -0.0474981974613987 0.00195500815293059 0.0513950006652683 0.0797759240358813 0.0934526499568593 -0.00494146338667635 "delta_6" 0.832 "dtNN"
-0.17004476641598 -0.137018751905977 -0.0480810095177857 0.00203228418753931 0.0513229190428464 0.0797496395413029 0.0937760714797298 -0.00546455164661322 "delta_6" 0.834 "dtNN"
-0.171390312338153 -0.139133855562508 -0.0483321734429865 0.00179698186583033 0.0512342651219247 0.0797079042756983 0.0941070301386338 -0.00599160264507835 "delta_6" 0.836 "dtNN"
-0.172702826198962 -0.139925876339201 -0.048219623143011 0.00186457865654677 0.0507273736525558 0.0796502658482363 0.094444046799024 -0.00652270788706232 "delta_6" 0.838 "dtNN"
-0.173980704445458 -0.140250859673023 -0.0480973890208444 0.0019883234720518 0.0499835831762294 0.0795758422875343 0.094785242251106 -0.00705800644403291 "delta_6" 0.84 "dtNN"
-0.175224422740631 -0.140548572003005 -0.0487987396659613 0.00201551119113952 0.049214649297493 0.0794837988788171 0.0951298869306025 -0.00759688663318888 "delta_6" 0.842 "dtNN"
-0.176434509405488 -0.140822441036207 -0.0495379002148058 0.001853812873154 0.0484213142470276 0.079372632908179 0.0954799506395172 -0.00813917557642166 "delta_6" 0.844 "dtNN"
-0.177611187791183 -0.141071673658574 -0.0502790058530529 0.0013652862734358 0.0476040352276714 0.0792443459877186 0.0958315162609786 -0.00868447553615271 "delta_6" 0.846 "dtNN"
-0.178752850980613 -0.141295669111051 -0.0510240784351292 0.00127794698601824 0.0467621499493942 0.0790963328652459 0.0961849748735331 -0.0092322523995031 "delta_6" 0.848 "dtNN"
-0.179860713592298 -0.141495301727504 -0.0517729853058051 0.00132457160786204 0.0458956647686395 0.078929247827338 0.0965390719041106 -0.00978316349486668 "delta_6" 0.85 "dtNN"
-0.180934394901267 -0.141669086155534 -0.0525239473120303 0.000988531008184967 0.0450052546883248 0.0787397325693089 0.0968924057623683 -0.0103368584372132 "delta_6" 0.852 "dtNN"
-0.181974248151293 -0.141820462208801 -0.0532787021891294 -0.000492687875449649 0.0440891639163141 0.078527964686069 0.0972424701813661 -0.010893773008732 "delta_6" 0.854 "dtNN"
-0.182980078130391 -0.141948286832694 -0.054035032467324 -0.00112447597670196 0.0431490471206044 0.0782942974431913 0.0975892304962525 -0.0114534054765495 "delta_6" 0.856 "dtNN"
-0.183952094845137 -0.142050648801594 -0.0547935248899425 -0.00140391993316735 0.0421830416217139 0.0780358027075136 0.0979307129005511 -0.0120157322359039 "delta_6" 0.858 "dtNN"
-0.184890913520662 -0.14222007433655 -0.0555535769022207 -0.00133853686285224 0.0411925543284937 0.0777547348066985 0.0982676536084544 -0.0125799999889126 "delta_6" 0.86 "dtNN"
-0.185929215377098 -0.144138988504402 -0.0563149463720657 -0.0012663967748785 0.0402671322991071 0.0774511395532791 0.098600367531696 -0.0131460033095507 "delta_6" 0.862 "dtNN"
-0.187114110834434 -0.146030243363729 -0.0570634365858882 -0.00119142731828326 0.0401017403742803 0.0771223253919313 0.0989241427167014 -0.0137138518136207 "delta_6" 0.864 "dtNN"
-0.188262450872086 -0.147891881214563 -0.0576723738107817 -0.00111230283777997 0.0398775720612541 0.0767695893579206 0.0992406169557114 -0.014283321364033 "delta_6" 0.866 "dtNN"
-0.189379218130705 -0.149723842313404 -0.0582819664760171 -0.00211973460927628 0.0378660291523314 0.076477599477762 0.0995468702524913 -0.0148548522306692 "delta_6" 0.868 "dtNN"
-0.190457606683829 -0.151527467310409 -0.0588915439067319 -0.00316621214820434 0.0362260031075798 0.0767523381757982 0.0998407959265806 -0.0154282049580133 "delta_6" 0.87 "dtNN"
-0.191503125363299 -0.153301726897754 -0.0595011470853812 -0.00422133947964465 0.0359538396929837 0.0770456723750399 0.100124557682689 -0.0160032425343704 "delta_6" 0.872 "dtNN"
-0.192513689807905 -0.155045367576841 -0.0601114033185192 -0.00528408551412385 0.0357051700226612 0.0773570653837894 0.100394456821086 -0.0165794984391109 "delta_6" 0.874 "dtNN"
-0.193489278415843 -0.156757984541912 -0.0607221780520101 -0.00598601786541941 0.035174857392088 0.0776874394259228 0.100650588190052 -0.0171568234493626 "delta_6" 0.876 "dtNN"
-0.194428594484602 -0.15843727986638 -0.0613323668880832 -0.00585360008475655 0.0343682316099936 0.0780340975627605 0.100894007837902 -0.0177346746027834 "delta_6" 0.878 "dtNN"
-0.19533382286367 -0.160085095690465 -0.0619425774924046 -0.00571456422102445 0.0328999039517892 0.0783963466852031 0.101121717374536 -0.0183130913338662 "delta_6" 0.88 "dtNN"
-0.196203081449147 -0.161699783985237 -0.0625523369796371 -0.0055712267761816 0.0317328217884583 0.0787730630368726 0.101470425692703 -0.0188923310509607 "delta_6" 0.882 "dtNN"
-0.197038714358177 -0.163282341871688 -0.0631607475645326 -0.00542029668910204 0.0305467874898504 0.0791633128827409 0.10182112406856 -0.0194721389798293 "delta_6" 0.884 "dtNN"
-0.197839149206008 -0.164354958370896 -0.0637688111430775 -0.00526489712436828 0.0298551781775889 0.0795645353720682 0.102160774962993 -0.0200526752864315 "delta_6" 0.886 "dtNN"
-0.198604633553508 -0.164303578618574 -0.0636305633825289 -0.00510276826457179 0.0288144461756406 0.0799756419799296 0.102485907806319 -0.0206336912275013 "delta_6" 0.888 "dtNN"
-0.199336400442139 -0.164227176553975 -0.0635522251380432 -0.00552381666748392 0.0268738833383932 0.0803992814837178 0.102798060826211 -0.0212148598831984 "delta_6" 0.89 "dtNN"
-0.200033092115268 -0.164125036873038 -0.0643615658871113 -0.00667483857311957 0.0256312408106802 0.0808313495456621 0.103096032443881 -0.0217957426242087 "delta_6" 0.892 "dtNN"
-0.20069528997117 -0.16399637766338 -0.0651709692807605 -0.00783283679844871 0.0247478693536176 0.0812723106280662 0.103378336258722 -0.0223760887854488 "delta_6" 0.894 "dtNN"
-0.201323173370124 -0.163841998990325 -0.0659802854235914 -0.00899590500975855 0.0231606202760171 0.0817206504811667 0.103645964520831 -0.0229558658990806 "delta_6" 0.896 "dtNN"
-0.201915613326923 -0.163661762348273 -0.0667867667336091 -0.0101636799784928 0.0217520603291228 0.0821750598424311 0.103894933613764 -0.0235350853157376 "delta_6" 0.898 "dtNN"
-0.202476136143094 -0.163457609136778 -0.0679962949071419 -0.0113371031626732 0.0204373138226897 0.0826326212616335 0.104124299354612 -0.0241140867177944 "delta_6" 0.9 "dtNN"
-0.203000777869017 -0.16322830184953 -0.0685944463875268 -0.0118352852581972 0.0190890418501666 0.0830329074817715 0.104334919559593 -0.0246924493431578 "delta_6" 0.902 "dtNN"
-0.203492992984844 -0.162974559470876 -0.0691982680446426 -0.011570994063434 0.0177749334023198 0.0824675899785472 0.104522539905261 -0.0252701356967021 "delta_6" 0.904 "dtNN"
-0.203950302960069 -0.162695123569262 -0.0699978250143695 -0.0120475516978302 0.0165226845144792 0.081874922107658 0.104691502996806 -0.0258468209155038 "delta_6" 0.906 "dtNN"
-0.20437407141527 -0.162391049831658 -0.0707954342468051 -0.0135534267698239 0.0165061476240782 0.081253449035517 0.104836986183906 -0.0264219949282988 "delta_6" 0.908 "dtNN"
-0.204763305239056 -0.162062131784871 -0.0715916568469264 -0.0150571371144435 0.0165181335516875 0.0806079369762049 0.104960762365465 -0.0269955499431339 "delta_6" 0.91 "dtNN"
-0.205120359158205 -0.161707641404868 -0.0723848305523821 -0.015966589765691 0.0165548751145712 0.0799342438908366 0.105062389785321 -0.0275673191655619 "delta_6" 0.912 "dtNN"
-0.205443537282691 -0.162536543107647 -0.0730491991330073 -0.0165068232260699 0.0156297879898927 0.0792352238307255 0.105138991418044 -0.0281375646833291 "delta_6" 0.914 "dtNN"
-0.205855818879525 -0.163752498786165 -0.0732702823699432 -0.0170462311747018 0.0153295193577965 0.0785100028279646 0.105188215838048 -0.0287063625817338 "delta_6" 0.916 "dtNN"
-0.206375943728039 -0.164935479539062 -0.0734831216719092 -0.0175848432891232 0.0152680206418764 0.0777574552763582 0.105212148613647 -0.0292735039595969 "delta_6" 0.918 "dtNN"
-0.20686196716345 -0.166084429589023 -0.0738786159403374 -0.0194125254154156 0.0151977370531914 0.0769795417915291 0.10520908686607 -0.0298387228791457 "delta_6" 0.92 "dtNN"
-0.20731389684149 -0.167197805421762 -0.0744540880686269 -0.0200318206962738 0.0151182276402093 0.0761764216300467 0.105177830803888 -0.0304017199009594 "delta_6" 0.922 "dtNN"
-0.207731397660094 -0.168277390483284 -0.0750248045691766 -0.0196138840339998 0.014317675115058 0.0753497905495344 0.105121140792409 -0.0309621903412501 "delta_6" 0.924 "dtNN"
-0.208114507015141 -0.169322215506122 -0.0755927624560333 -0.0197304096682456 0.0130436164221301 0.0744998956624696 0.105036381634371 -0.0315198574424616 "delta_6" 0.926 "dtNN"
-0.208461879816999 -0.17033039444258 -0.0761571263213571 -0.0206507029780614 0.01300622189712 0.0746658967385114 0.10492231130805 -0.0320748468492639 "delta_6" 0.928 "dtNN"
-0.20877580559091 -0.171305552717737 -0.0767173873815936 -0.0228272481644036 0.012961711608102 0.0750970804920199 0.104778102306589 -0.0326272322540161 "delta_6" 0.93 "dtNN"
-0.209056375894127 -0.172246093768867 -0.0764468324100114 -0.0230591129145034 0.0129078277128031 0.0755192574223515 0.104661595629659 -0.0331769401874244 "delta_6" 0.932 "dtNN"
-0.209303689736914 -0.173151929555216 -0.0772518090976951 -0.0243234904593357 0.0122067598668884 0.0759322222136745 0.104682421523431 -0.0337239941626386 "delta_6" 0.934 "dtNN"
-0.209517379062582 -0.174024266257567 -0.0780511397385594 -0.0255893592723505 0.0114763736773454 0.0763344407634905 0.104675131667319 -0.0342679961294912 "delta_6" 0.936 "dtNN"
-0.209696251119614 -0.174861670371684 -0.0788458089323334 -0.0268558503374604 0.0114680102946599 0.0767250767405576 0.104638183563422 -0.0348087525568605 "delta_6" 0.938 "dtNN"
-0.209843056833249 -0.175665909963502 -0.0794698911688336 -0.0281224918391132 0.0114525900092891 0.0771042122811403 0.104571988736157 -0.0353459587280509 "delta_6" 0.94 "dtNN"
-0.209955907736636 -0.176435040530333 -0.0800076281228703 -0.0293880378384019 0.0107841132219855 0.0774700212604036 0.104477578896703 -0.0358792173753272 "delta_6" 0.942 "dtNN"
-0.210035876236343 -0.176532902381811 -0.0805418499451289 -0.0306530908774346 0.0106224013411812 0.0778206722587509 0.104352117652844 -0.0364090056667752 "delta_6" 0.944 "dtNN"
-0.210081464144984 -0.175911323544 -0.0810720193481542 -0.0319174197703198 0.0106523718270896 0.07815352101245 0.10419278312663 -0.03693510369448 "delta_6" 0.946 "dtNN"
-0.210095871621795 -0.175262599168642 -0.081597599990706 -0.0331809132774824 0.0102783803102799 0.0784667568203465 0.104003617117758 -0.0374576434918229 "delta_6" 0.948 "dtNN"
-0.210075984650351 -0.174586451737978 -0.082119376268879 -0.0344444301856852 0.0103573316477459 0.0787605946367598 0.103778597384458 -0.0379763369357261 "delta_6" 0.95 "dtNN"
-0.210025488708589 -0.173883229465503 -0.0826362920675227 -0.0357056445871803 0.0104714299328322 0.0790327451184796 0.10352106875769 -0.0384911615273582 "delta_6" 0.952 "dtNN"
-0.209941994165529 -0.173153906295964 -0.0831481888365091 -0.0369653875693701 0.0106252522011996 0.0788819234639988 0.103230630119293 -0.0390017797987692 "delta_6" 0.954 "dtNN"
-0.209826215396574 -0.172398532184597 -0.0834449510576043 -0.0380130563399326 0.0107306267341195 0.0779147173375627 0.102907869067421 -0.0395077400228833 "delta_6" 0.956 "dtNN"
-0.209677202411928 -0.171616591641685 -0.0833580014960864 -0.0388862225707349 0.0107311211072232 0.0769289084493165 0.102553591689899 -0.0400092649015613 "delta_6" 0.958 "dtNN"
-0.209496063237002 -0.170807122621537 -0.083333957086244 -0.0401127137741311 0.0107256535263471 0.0759255433430306 0.102162937564174 -0.0405061169557187 "delta_6" 0.96 "dtNN"
-0.209282398268262 -0.169971178195691 -0.084117432305903 -0.0411700581871353 0.0107169171436033 0.0749040940470083 0.101738935598225 -0.0409985073742559 "delta_6" 0.962 "dtNN"
-0.209038348344165 -0.169109178338669 -0.0848940118811535 -0.0405272410282909 0.0105970433020462 0.0738654016102518 0.101279215159923 -0.0414863868123642 "delta_6" 0.964 "dtNN"
-0.208762358036624 -0.168220853187941 -0.0856636245664119 -0.0410291189773497 0.0100707185671531 0.0728102241696746 0.100784589145882 -0.0419696554642501 "delta_6" 0.966 "dtNN"
-0.208454897724064 -0.167308819322616 -0.0864259712549366 -0.0412394790305566 0.00946994156332404 0.0717380448572071 0.100255835330638 -0.0424482957987876 "delta_6" 0.968 "dtNN"
-0.208116437033501 -0.166367970136667 -0.0854647788570857 -0.04171402582831 0.00836266983114042 0.0706533898921413 0.0996915505994409 -0.0429217397314058 "delta_6" 0.97 "dtNN"
-0.207746968003385 -0.165402165139471 -0.0843876274926358 -0.0427768814650142 0.00806677791987198 0.0695559342101 0.0990945042444562 -0.0433899168110732 "delta_6" 0.972 "dtNN"
-0.207345528400176 -0.164410762311866 -0.0851712263877005 -0.0442733762233174 0.00726706706738489 0.0684484373204006 0.0984641951691236 -0.0438527163467928 "delta_6" 0.974 "dtNN"
-0.206913261889097 -0.164718878724222 -0.0859846074576163 -0.0458923308661436 0.00621635536923781 0.0673287628842429 0.0978001859517574 -0.0443103119771827 "delta_6" 0.976 "dtNN"
-0.206450033593562 -0.165079544146346 -0.0867688259468611 -0.0474928170094238 0.00515532321005308 0.0661999616917608 0.09710134340904 -0.0447625781590367 "delta_6" 0.978 "dtNN"
-0.206061993081506 -0.165409878261175 -0.0869550911054073 -0.0490741130636274 0.00472077089709455 0.065234232725039 0.0963677074302849 -0.0452097507812519 "delta_6" 0.98 "dtNN"
-0.205766693693767 -0.165711874915268 -0.0875150652346972 -0.0506374502601301 0.00466307630752838 0.0652469069634933 0.0956341415077762 -0.0456514959967163 "delta_6" 0.982 "dtNN"
-0.205441285325059 -0.165984976424161 -0.0877072635162974 -0.0521796472248974 0.00437894633772395 0.0652295113769623 0.0950271839065431 -0.0460878754015787 "delta_6" 0.984 "dtNN"
-0.205086711751666 -0.166230126688217 -0.0875655043784507 -0.0514461654965219 0.00346731046792237 0.0651808882195031 0.0943854768109786 -0.0465184510896062 "delta_6" 0.986 "dtNN"
-0.204700562710795 -0.166445718076774 -0.0874305281398222 -0.0524861456377845 0.0025458022617586 0.065100110065951 0.0937083034405393 -0.0469430566507506 "delta_6" 0.988 "dtNN"
-0.204286491434449 -0.166632717427603 -0.0873073870145942 -0.0539306318461912 0.00161431717704985 0.0649843136404098 0.092993585528266 -0.0473619529380806 "delta_6" 0.99 "dtNN"
-0.203840227477053 -0.166790151546893 -0.0871937875006665 -0.0552932291212469 0.000671803273279536 0.0648341250972622 0.0922426431329921 -0.0477747910313592 "delta_6" 0.992 "dtNN"
-0.203364452016038 -0.166921109203905 -0.0876885076373403 -0.055948124769404 0.00118738626852266 0.0646453609865709 0.0914530868968404 -0.0481820284077113 "delta_6" 0.994 "dtNN"
-0.202860537098325 -0.167024701568365 -0.0884668843198116 -0.0570708471331867 0.000327417487149595 0.0644198670305813 0.0906280268796893 -0.0485833669698739 "delta_6" 0.996 "dtNN"
-0.202325778799279 -0.167101032477408 -0.0892372273769646 -0.0581751414792344 -0.000541577015767292 0.0641562197991357 0.0897661781881398 -0.0489788494481238 "delta_6" 0.998 "dtNN"
-0.201764841516558 -0.167152653006885 -0.0899981893159882 -0.059258026405105 -0.00142029619905615 0.0638553295462818 0.0888677022307036 -0.0493683795170443 "delta_6" 1 "dtNN"
-0.201173783925314 -0.16717824337902 -0.0907492472809365 -0.060413646729772 -0.00231092308175362 0.0635165058820657 0.087935398810699 -0.0497516589761886 "delta_6" 1.002 "dtNN"
-0.200554364092933 -0.16717618924109 -0.0914925584017119 -0.0616461615921908 -0.00321009308049602 0.0631402705822401 0.0869702425234724 -0.0501286663143636 "delta_6" 1.004 "dtNN"
-0.19990700613096 -0.167148992409145 -0.0910946368437684 -0.0628530901487032 -0.00411923978001427 0.0627239512132478 0.0859710114036354 -0.050499327277365 "delta_6" 1.006 "dtNN"
-0.199231279029555 -0.167097474330787 -0.090947479628904 -0.0633732249239327 -0.00355629505912969 0.0622665397825892 0.0849399030247833 -0.0508636856663358 "delta_6" 1.008 "dtNN"
-0.198527635047533 -0.1657776109129 -0.0903370370662546 -0.0643411920769763 -0.00376385492333375 0.0617689016423986 0.0838731218046214 -0.0512218428630883 "delta_6" 1.01 "dtNN"
-0.197794609264831 -0.16443186469266 -0.0904325434127606 -0.0653516254376409 -0.00459394562350968 0.061227934234257 0.082772985240215 -0.0515737515792061 "delta_6" 1.012 "dtNN"
-0.197036310093205 -0.163059489250351 -0.0910970961580895 -0.0661931732662233 -0.0054331263212376 0.0605878354188931 0.0816404137227471 -0.0519197869899325 "delta_6" 1.014 "dtNN"
-0.196250975208611 -0.161661572353721 -0.0917493899999982 -0.0670778581790858 -0.00628201968845798 0.0593538041530071 0.0804787452347853 -0.0522593133545872 "delta_6" 1.016 "dtNN"
-0.195439554620046 -0.160239203198361 -0.092492670320088 -0.0679332894204192 -0.00713986095122687 0.0581200066440029 0.0792870596300657 -0.052592266647584 "delta_6" 1.018 "dtNN"
-0.194600107832943 -0.158792757151964 -0.09322590337645 -0.0687553776101275 -0.00800658616689742 0.0568857696859577 0.0780675919527796 -0.0529186265535452 "delta_6" 1.02 "dtNN"
-0.193734121952191 -0.157320237824464 -0.0933129330645266 -0.0695476057738045 -0.00888188257368938 0.0556530748947743 0.0768224057518372 -0.0532383995007062 "delta_6" 1.022 "dtNN"
-0.192842382814102 -0.155822383679123 -0.0925790630438545 -0.0702811364100318 -0.00908521862277689 0.0544218711592075 0.0755475429833641 -0.0535517206105892 "delta_6" 1.024 "dtNN"
-0.191923830279018 -0.154300618019297 -0.0926314980347951 -0.0709080361831091 -0.00783379531917983 0.0531915564431846 0.0742449591258634 -0.0538586188478583 "delta_6" 1.026 "dtNN"
-0.190980124151768 -0.152754736583478 -0.0934591288703395 -0.0715047114604368 -0.00842744142827534 0.0519622389198604 0.0729170182892271 -0.0541592560874154 "delta_6" 1.028 "dtNN"
-0.190010503597047 -0.151184888482617 -0.0942075666445306 -0.0720708134480548 -0.00922584234711088 0.0507344985530387 0.0715635129824959 -0.0544533866951606 "delta_6" 1.03 "dtNN"
-0.18901727076673 -0.149591695409417 -0.0939743799977675 -0.0718214149220509 -0.00983742977527635 0.0495121289108311 0.0701876245783379 -0.0547410930661364 "delta_6" 1.032 "dtNN"
-0.187998757451795 -0.14797625163833 -0.0937418089528562 -0.0709866514989383 -0.00976213922600588 0.0482926004224942 0.0687887707556747 -0.0550223822902195 "delta_6" 1.034 "dtNN"
-0.186956596848978 -0.146336905374739 -0.0939739980271033 -0.0720330880178424 -0.00971001377665948 0.0470806144072851 0.067372621612489 -0.0552966752844805 "delta_6" 1.036 "dtNN"
-0.185889286396909 -0.144915717730418 -0.0933857805520391 -0.07321109119694 -0.00968514597781356 0.045873616438276 0.0659344649982607 -0.0555642901252258 "delta_6" 1.038 "dtNN"
-0.184796207895443 -0.144698282030745 -0.0935532335769083 -0.0736372040491331 -0.00968791651079282 0.044673480385059 0.0644774120902636 -0.0558253291354163 "delta_6" 1.04 "dtNN"
-0.183681345442538 -0.144461637148763 -0.0935808275484367 -0.0739084489123087 -0.0102685044619778 0.0434774678540955 0.0630008295328643 -0.0560801521322686 "delta_6" 1.042 "dtNN"
-0.182543165680993 -0.144208243387315 -0.0930521404903304 -0.0741745860387103 -0.011009489761582 0.042287263092299 0.0615072515355122 -0.0563285213736722 "delta_6" 1.044 "dtNN"
-0.181602796234832 -0.143940671066083 -0.0925001770367948 -0.0744350388235513 -0.0113999442487609 0.0411026548946893 0.0599963001989721 -0.0565706257729386 "delta_6" 1.046 "dtNN"
-0.180663424875423 -0.143657221889775 -0.0928263753894147 -0.0746896459280031 -0.00999557639664239 0.0399263049759744 0.0584710036076697 -0.0568061965056235 "delta_6" 1.048 "dtNN"
-0.179703448589201 -0.143357889412597 -0.0935612763771685 -0.0749381706681121 -0.0101469618046917 0.0387580259246516 0.0569349299303348 -0.0570352551550609 "delta_6" 1.05 "dtNN"
-0.178722813969315 -0.143045193503282 -0.0942750977751197 -0.0751812482103801 -0.0103255095304475 0.0375979625815246 0.0553872015983377 -0.0572575728860221 "delta_6" 1.052 "dtNN"
-0.177721054220222 -0.142717385415588 -0.0949694221718382 -0.0755365488918918 -0.0105358361086607 0.0364462912504924 0.0538288133892875 -0.0574733611306842 "delta_6" 1.054 "dtNN"
-0.176698057430506 -0.142373793478166 -0.0956420270178091 -0.0756479569435781 -0.0108325014394609 0.0353036061114815 0.0522588468988521 -0.0576825958649509 "delta_6" 1.056 "dtNN"
-0.175654679629739 -0.142016050233788 -0.0963408262525226 -0.0758000463765316 -0.011507027891953 0.0357658803403449 0.0506793288820404 -0.057885577503241 "delta_6" 1.058 "dtNN"
-0.174592309945148 -0.141644851999005 -0.0969187638050286 -0.0760897788492564 -0.0121904228578102 0.0362869648657922 0.0490912973466457 -0.0580824725766758 "delta_6" 1.06 "dtNN"
-0.173511676929608 -0.141262906080049 -0.0970468023749087 -0.0760258668014184 -0.0128794353858035 0.0369693736503176 0.0474949207625366 -0.0582733590319162 "delta_6" 1.062 "dtNN"
-0.172412372678901 -0.140866972238289 -0.0969377415328703 -0.0763632423626827 -0.0135760868267524 0.0379047933332913 0.0458930743403423 -0.0584577713461393 "delta_6" 1.064 "dtNN"
-0.171294879389644 -0.140459902828473 -0.0970968009296811 -0.0767091043367867 -0.0142784917182296 0.0377385888688566 0.0442898715730835 -0.0586356312671632 "delta_6" 1.066 "dtNN"
-0.170158542801358 -0.139810816441583 -0.0972486715356062 -0.0767377274415724 -0.0133255033055522 0.0372071755708605 0.0426821609280585 -0.0588073175275919 "delta_6" 1.068 "dtNN"
-0.169005029265874 -0.137962430029785 -0.0979680986238849 -0.0767921418935587 -0.0137439103924888 0.0381983619103691 0.04107417542768 -0.0589727243307182 "delta_6" 1.07 "dtNN"
-0.167831630256121 -0.136095950025073 -0.0986959830701534 -0.0766809544777094 -0.0142573852898458 0.037858098041929 0.041687235229957 -0.059131858601649 "delta_6" 1.072 "dtNN"
-0.166642104231635 -0.134212221123585 -0.098782397582152 -0.0768805012829685 -0.0147675843587707 0.0361561341302763 0.0426424486109657 -0.0592849496277583 "delta_6" 1.074 "dtNN"
-0.165435958568353 -0.132311010499121 -0.0986959562662924 -0.0767771297746758 -0.0152729226890049 0.0360092460387126 0.0435992465864824 -0.0594323556704708 "delta_6" 1.076 "dtNN"
-0.164214178179742 -0.130392648437367 -0.0986072177639716 -0.0766882782372826 -0.0157756436505254 0.0346216537575665 0.0445590985274709 -0.0595738207578589 "delta_6" 1.078 "dtNN"
-0.162977795474118 -0.128458028335889 -0.099339258947269 -0.0767514933386673 -0.016275739219777 0.0330102702932704 0.0455207855215485 -0.059709524574482 "delta_6" 1.08 "dtNN"
-0.161726340633888 -0.126509321959874 -0.100076852145379 -0.0763505381229694 -0.0168876265588849 0.03198530048266 0.0464849303259894 -0.0598391588442998 "delta_6" 1.082 "dtNN"
-0.16045915291773 -0.124543065303334 -0.10079945968246 -0.0768731667676317 -0.0175823302660094 0.0329773621937148 0.0474521296398129 -0.0599625991449453 "delta_6" 1.084 "dtNN"
-0.159176453544202 -0.122561739150052 -0.0996434051086206 -0.0767576056629333 -0.0183046465730861 0.0345021878009109 0.0484209991500798 -0.0600802076768489 "delta_6" 1.086 "dtNN"
-0.157877947201959 -0.120564395980666 -0.100417745315907 -0.0765498097483013 -0.0182480393060027 0.0360302303627571 0.049389604631458 -0.0601923154744759 "delta_6" 1.088 "dtNN"
-0.156566240933841 -0.118553104568271 -0.10117648884043 -0.0763130441122883 -0.0187381272020537 0.0375619194976455 0.0503586985902347 -0.0602988762344616 "delta_6" 1.09 "dtNN"
-0.155242178159955 -0.117398388886462 -0.101921205368024 -0.0760459934491977 -0.0192290567590896 0.0390976485671082 0.0513294474723799 -0.0603999478818178 "delta_6" 1.092 "dtNN"
-0.153904972298788 -0.117304061758362 -0.10265094571375 -0.0763638791532361 -0.0197235155419404 0.0403449011866293 0.052299140129122 -0.0604956843327408 "delta_6" 1.094 "dtNN"
-0.152556260009008 -0.117703212069763 -0.103364685612325 -0.076399966766437 -0.0202195395649551 0.0408119753273501 0.0532690556300587 -0.0605860338287835 "delta_6" 1.096 "dtNN"
-0.15119449835286 -0.118089589837035 -0.103642603446354 -0.0761164608447946 -0.0207173082215064 0.0412762297950953 0.0542980543988228 -0.0606708812230018 "delta_6" 1.098 "dtNN"
-0.150053293406399 -0.118470410654699 -0.103674364982833 -0.0758251742368019 -0.0212164134613269 0.0417360483907572 0.0554512693843575 -0.0607503941021247 "delta_6" 1.1 "dtNN"
-0.148954738144856 -0.118845479083194 -0.104188019106147 -0.0755192743426041 -0.0217173780401885 0.0421931832883039 0.0566057878746202 -0.0608245483448601 "delta_6" 1.102 "dtNN"
-0.147845883887261 -0.119217948541557 -0.104123910195368 -0.075208884087083 -0.0222227725238373 0.0426450887312341 0.0577589758419017 -0.0608936643886106 "delta_6" 1.104 "dtNN"
-0.146728001245485 -0.119577870425467 -0.104530785588743 -0.0749360888802517 -0.022731586017765 0.0430926902411731 0.058911524173517 -0.0609578460580712 "delta_6" 1.106 "dtNN"
-0.145601162121642 -0.119923947101608 -0.105308141084638 -0.0745470236647914 -0.0226979092061264 0.0435348218389686 0.0600624040043515 -0.06101735505206 "delta_6" 1.108 "dtNN"
-0.144467358394766 -0.119545251842445 -0.106069936700673 -0.0737003095287823 -0.0237705927384293 0.043972737048013 0.0612112509026519 -0.0610717725475391 "delta_6" 1.11 "dtNN"
-0.143326570064252 -0.119834623079079 -0.106816112953948 -0.0730177915401025 -0.0242998637599896 0.0444048636855033 0.0623575304049998 -0.0611217051683522 "delta_6" 1.112 "dtNN"
-0.142178672598489 -0.120121192612519 -0.107233676984319 -0.0722897010951731 -0.0248341664508731 0.0457432786151828 0.0635013724813381 -0.061166874244076 "delta_6" 1.114 "dtNN"
-0.141024986655625 -0.120397617559172 -0.107446118382839 -0.0719495641843393 -0.0253790360863586 0.0474931429992556 0.0646432000422771 -0.0612073969168881 "delta_6" 1.116 "dtNN"
-0.139861602363354 -0.120664638529936 -0.107684290032081 -0.0718943297096666 -0.0261116221146401 0.0492429851009903 0.0657810984014238 -0.0612434090788524 "delta_6" 1.118 "dtNN"
-0.138694735998432 -0.120925492622842 -0.108155039141676 -0.070986925986964 -0.0268489563768075 0.0509901454042214 0.066915993159123 -0.0612747938652333 "delta_6" 1.12 "dtNN"
-0.137519382063476 -0.121187037591419 -0.108046620500749 -0.0699620906393781 -0.0275895001739669 0.0527354413360013 0.0680455812760958 -0.0613020497116478 "delta_6" 1.122 "dtNN"
-0.136339923022039 -0.1214458061932 -0.108860062282672 -0.0688870687026584 -0.0291283295811513 0.0544771744255383 0.06917168453101 -0.0613252753893895 "delta_6" 1.124 "dtNN"
-0.135156811766323 -0.120533770249398 -0.109711028870439 -0.0682112151832497 -0.0290827343170138 0.0554537623142124 0.0702909511958956 -0.0613448268469624 "delta_6" 1.126 "dtNN"
-0.133970148616839 -0.1208182249645 -0.110544688071183 -0.067052488681365 -0.0298351787492537 0.056007585076967 0.0714055848722048 -0.0613602154463727 "delta_6" 1.128 "dtNN"
-0.132779323694539 -0.121099789761438 -0.110526916902163 -0.065754397903508 -0.0305909369356381 0.0565536909123058 0.0725140461662264 -0.0613717638658792 "delta_6" 1.13 "dtNN"
-0.131585877943766 -0.121369981261765 -0.110960042533852 -0.0653788502563959 -0.0313505812185411 0.0570932277251445 0.0737443394133257 -0.0613794042169559 "delta_6" 1.132 "dtNN"
-0.130388377132803 -0.121630681962839 -0.110811306594122 -0.0656269287283626 -0.0321130601616314 0.0576253195858277 0.0750444593660216 -0.0613830313250899 "delta_6" 1.134 "dtNN"
-0.129186295578758 -0.121637044721878 -0.111381372724862 -0.0649986654180661 -0.0332063472000501 0.058149541240885 0.0763377767295128 -0.0613835600669752 "delta_6" 1.136 "dtNN"
-0.127983485941758 -0.121048581332819 -0.110984854474543 -0.0643565589057569 -0.0347239154873411 0.0586649984805356 0.0776242321328517 -0.0613805622364234 "delta_6" 1.138 "dtNN"
-0.126778506347188 -0.120461866441989 -0.11190942302764 -0.0643065217968487 -0.0362214053805314 0.0591714539448994 0.0789020620515131 -0.0613744077803781 "delta_6" 1.14 "dtNN"
-0.125614439112237 -0.119081272268605 -0.112340790970386 -0.0631821485407664 -0.0362511716694558 0.0596699106194095 0.0801713750860786 -0.0613652255433775 "delta_6" 1.142 "dtNN"
-0.125086222364521 -0.117741034765435 -0.112200905478948 -0.0636127422616752 -0.035968904921685 0.060158797137546 0.0814316485671589 -0.0613530694348819 "delta_6" 1.144 "dtNN"
-0.125323752544563 -0.117982181190479 -0.112663047581039 -0.064414697877757 -0.0367479513919026 0.0610922995375149 0.0826837551133135 -0.0613378040562563 "delta_6" 1.146 "dtNN"
-0.125563476603389 -0.118144969065489 -0.113578273241649 -0.0644423353100956 -0.0375284503142996 0.0629594516399732 0.0839252683981231 -0.0613194890197148 "delta_6" 1.148 "dtNN"
-0.125803112332979 -0.11859994711193 -0.113024243222398 -0.0647727288667028 -0.0383104168274313 0.0648168653128898 0.0851578450287787 -0.0612983779102505 "delta_6" 1.15 "dtNN"
-0.126045487350182 -0.119161866581216 -0.112972457327812 -0.0651947003832347 -0.0390948226394906 0.0666650491706009 0.0863791503304314 -0.0612746391323908 "delta_6" 1.152 "dtNN"
-0.126285902912027 -0.119652119237772 -0.113236465585885 -0.0649630979922646 -0.0398802762946038 0.0685020558242959 0.0875893546769455 -0.0612489606209544 "delta_6" 1.154 "dtNN"
-0.126521264506479 -0.119775049083594 -0.113052588910556 -0.0645066513856632 -0.0411299027012408 0.070327653656713 0.0887878808242932 -0.061220639355332 "delta_6" 1.156 "dtNN"
-0.126754592368446 -0.120473469606668 -0.112863216295288 -0.0645119655126463 -0.0423819860141719 0.0721407771780531 0.0899728078641067 -0.0611902539512023 "delta_6" 1.158 "dtNN"
-0.126992554739209 -0.121166234666028 -0.113656399042923 -0.064512467191749 -0.041548651561313 0.0737227682550923 0.0911467124788656 -0.0611578160573958 "delta_6" 1.16 "dtNN"
-0.127234661009898 -0.121710254669633 -0.113551374845821 -0.0645102956361598 -0.0400615811500349 0.0742950246717881 0.0923068937801552 -0.0611232685149771 "delta_6" 1.162 "dtNN"
-0.127481418920302 -0.122169227127392 -0.112705944208872 -0.0645038136655277 -0.0388720228570385 0.0748562334353683 0.0934543741949441 -0.0610869821812198 "delta_6" 1.164 "dtNN"
-0.127731235117341 -0.122610657280258 -0.113006928745925 -0.0644929401944596 -0.037022270454885 0.0754043392382135 0.0945881501370183 -0.0610486316747584 "delta_6" 1.166 "dtNN"
-0.127981374517537 -0.123078923681857 -0.113119389041475 -0.0647117244758881 -0.0348978988911499 0.0759390130007183 0.0957069522846403 -0.0610090551999635 "delta_6" 1.168 "dtNN"
-0.128230930192769 -0.12374600436352 -0.112888799709624 -0.0659524679755918 -0.0347624409458396 0.0764602325453027 0.0969719014064296 -0.0609674662519206 "delta_6" 1.17 "dtNN"
-0.128489917702858 -0.124395501027993 -0.112515621881371 -0.06719349883232 -0.0345798932459969 0.07696827449296 0.0982676358884635 -0.0609251462434407 "delta_6" 1.172 "dtNN"
-0.128753803050305 -0.125016264983999 -0.112094331435288 -0.0684315203930086 -0.0332741399675802 0.0774620453332027 0.0995489470673967 -0.0608814569987102 "delta_6" 1.174 "dtNN"
-0.129024550451841 -0.125436928851636 -0.112161964665387 -0.0696046867748756 -0.0318387439184269 0.0779405119355377 0.100812449464606 -0.0608364784668354 "delta_6" 1.176 "dtNN"
-0.129303946618209 -0.125841113336141 -0.111906757187869 -0.0704891843634402 -0.0323631646950879 0.0784063970374421 0.10205855407477 -0.060790938198632 "delta_6" 1.178 "dtNN"
-0.129588117126848 -0.126227409094835 -0.111645275091074 -0.0713696205126861 -0.0315446372255337 0.0788565268446736 0.103287510376223 -0.060744119745089 "delta_6" 1.18 "dtNN"
-0.12988135469948 -0.126596751463246 -0.111377919136924 -0.0718180910102345 -0.0325267933379125 0.0792913246772061 0.104498264033247 -0.0606970647425052 "delta_6" 1.182 "dtNN"
-0.130182914970141 -0.127120432056741 -0.111415395279744 -0.0720065809706472 -0.03147995198136 0.0803834148706095 0.105689699345525 -0.0606489893191729 "delta_6" 1.184 "dtNN"
-0.130493946728913 -0.127704556432214 -0.111725088203508 -0.0730356837801662 -0.032316197573139 0.0821525049170773 0.106861694774013 -0.0606001139911934 "delta_6" 1.186 "dtNN"
-0.130813066407247 -0.128270527346141 -0.111438829120432 -0.0740410346477098 -0.0326204722111991 0.0839011254417321 0.108014234073327 -0.0605514394875577 "delta_6" 1.188 "dtNN"
-0.13114133207398 -0.128819634432224 -0.11114698400983 -0.0750255146001892 -0.0330673513503426 0.08562770908883 0.109145737361685 -0.0605026064095234 "delta_6" 1.19 "dtNN"
-0.131470360713479 -0.129222444645148 -0.110849842077164 -0.0759893209750904 -0.0341428226482943 0.0873314270170591 0.110256637399601 -0.0604533980138827 "delta_6" 1.192 "dtNN"
-0.131808315850763 -0.129549461416925 -0.110546585218369 -0.0769136784432831 -0.0345476664808735 0.0890138578295938 0.11134592252048 -0.0604045381787493 "delta_6" 1.194 "dtNN"
-0.132154635182116 -0.12985910436184 -0.110555437174692 -0.0778616399159064 -0.0341645858673665 0.0906723118538793 0.112414684436672 -0.0603553778593882 "delta_6" 1.196 "dtNN"
-0.13251600461989 -0.130152285268031 -0.110559832866362 -0.0779923479304641 -0.0334773124348589 0.0923083481584601 0.113461249768202 -0.0603065887234045 "delta_6" 1.198 "dtNN"
-0.132896462849834 -0.130427175464955 -0.110240781670004 -0.0776464865060859 -0.0329632164422589 0.0939199231419723 0.114486516203603 -0.0602582746628637 "delta_6" 1.2 "dtNN"
-0.133289354736243 -0.130771557392074 -0.109914553827248 -0.0775086086017526 -0.0333799462346732 0.0948870411250133 0.115486539708459 -0.0602101325609933 "delta_6" 1.202 "dtNN"
-0.133690236858985 -0.131230366759266 -0.109868500189147 -0.0783054824692853 -0.0340469090947421 0.0953046340169921 0.116463446485166 -0.0601631141494975 "delta_6" 1.204 "dtNN"
-0.134093983779406 -0.131580488887743 -0.109750918578228 -0.0794442221250691 -0.0340657223639269 0.0957023930767746 0.117416492276216 -0.0601162279961064 "delta_6" 1.206 "dtNN"
-0.134508844513276 -0.131950845399605 -0.109412243605822 -0.080569183790054 -0.0330805249209352 0.0960797008973857 0.118344923387146 -0.0600709060371917 "delta_6" 1.208 "dtNN"
-0.134934507424812 -0.132329114272931 -0.109293040523642 -0.081684080862265 -0.0320933774857171 0.0964385100900889 0.11924893036085 -0.0600264539966163 "delta_6" 1.21 "dtNN"
-0.13537408921499 -0.132715983072948 -0.109204734743412 -0.0816286312762404 -0.0311144582381488 0.0967766396432397 0.12012854217245 -0.0599827343479741 "delta_6" 1.212 "dtNN"
-0.135825309522873 -0.133107016226416 -0.108856789962849 -0.0815628741566146 -0.0301485165183273 0.0970925600872106 0.120986919538514 -0.0599405562017695 "delta_6" 1.214 "dtNN"
-0.136280446223177 -0.13333051331779 -0.108501970149461 -0.0814863587939954 -0.0294617978184912 0.0973885636495355 0.122008053293147 -0.0598988985079724 "delta_6" 1.216 "dtNN"
-0.136742519532321 -0.133509919889195 -0.108139941712096 -0.0814015633174865 -0.0291041326267654 0.0976621348880269 0.123002390174665 -0.059859194134174 "delta_6" 1.218 "dtNN"
-0.137210986893681 -0.133672571780109 -0.107771334411521 -0.0816870043548197 -0.0287597291868682 0.0979152490153608 0.123967829513892 -0.0598209684899489 "delta_6" 1.22 "dtNN"
-0.137691713254472 -0.133817020458459 -0.107396668476816 -0.081342051261897 -0.0284280973947619 0.0981466232952559 0.124904662191585 -0.0597842163016224 "delta_6" 1.222 "dtNN"
-0.138183593107669 -0.133973305781633 -0.107015755844968 -0.0811261887829757 -0.0281166617803619 0.0983556509490293 0.125812471196909 -0.059749736244238 "delta_6" 1.224 "dtNN"
-0.138678661207466 -0.134316398181265 -0.107249230353634 -0.0812147491260549 -0.0278248818106395 0.0985438160361687 0.126691085301752 -0.059716865371592 "delta_6" 1.226 "dtNN"
-0.13917473757473 -0.134642236989901 -0.106865805148409 -0.0810107709477191 -0.0276584547134571 0.0987096249279815 0.127541055897884 -0.0596861341691531 "delta_6" 1.228 "dtNN"
-0.139671337849904 -0.134949321129485 -0.106475501894884 -0.0815397749873019 -0.0282924574455917 0.0990017710747775 0.12836098977049 -0.0596571409017363 "delta_6" 1.23 "dtNN"
-0.140169434874425 -0.135239913588508 -0.106078841361704 -0.0825033932058166 -0.0289283996966092 0.100311041162114 0.129149980533614 -0.0596299879936797 "delta_6" 1.232 "dtNN"
-0.140676782335098 -0.135512054399616 -0.10567526383939 -0.0834734482537502 -0.0295658831650942 0.101587641797662 0.12990913240682 -0.0596054182680954 "delta_6" 1.234 "dtNN"
-0.141189905947849 -0.135767309243424 -0.105265155698267 -0.0844455678942004 -0.030204297480769 0.102828865087964 0.130637773645355 -0.0595831547719391 "delta_6" 1.236 "dtNN"
-0.141703724636342 -0.13600523648616 -0.104849134132723 -0.0846899812731127 -0.0290935367641758 0.104037303987266 0.131332621822533 -0.0595638492721151 "delta_6" 1.238 "dtNN"
-0.14221171345889 -0.136225314417182 -0.104427387201602 -0.0844404449677121 -0.0279086359574989 0.105210004252166 0.131997916619341 -0.0595471649275138 "delta_6" 1.24 "dtNN"
-0.142709808570915 -0.136429385929278 -0.104112328471848 -0.0845558394916048 -0.0267484663439916 0.106348358812652 0.132630041826095 -0.0595327026472787 "delta_6" 1.242 "dtNN"
-0.14320522871237 -0.136614951948173 -0.104510023039206 -0.0851936798966222 -0.0259135383546365 0.107451193633302 0.133230995992154 -0.0595213086934898 "delta_6" 1.244 "dtNN"
-0.143702816999058 -0.136783634314393 -0.105074294929231 -0.0858232867003061 -0.0257763624498955 0.108518749027179 0.133799753561446 -0.0595126421631087 "delta_6" 1.246 "dtNN"
-0.144197767827252 -0.136934738481629 -0.105320203763068 -0.0864436398555611 -0.0256554733791945 0.109551925372043 0.134336706395544 -0.0595066724818511 "delta_6" 1.248 "dtNN"
-0.144684937835353 -0.136966748846248 -0.105736376257595 -0.0870543345748844 -0.0255515198355192 0.11054762514345 0.134838780089267 -0.0595043361502032 "delta_6" 1.25 "dtNN"
-0.145161214049073 -0.136971198382256 -0.105509035340317 -0.0867811132552055 -0.0254538010219463 0.111507066048788 0.135309235584266 -0.0595044603662253 "delta_6" 1.252 "dtNN"
-0.145622152605666 -0.136960793423901 -0.105947385503701 -0.086485022900313 -0.0253657904578755 0.112428429007006 0.135744794269177 -0.0595086478580113 "delta_6" 1.254 "dtNN"
-0.146073899682884 -0.13693385724295 -0.106264748795362 -0.0862345069040862 -0.0252908903648157 0.112759550899028 0.13614624760639 -0.0595162676431713 "delta_6" 1.256 "dtNN"
-0.14651473246786 -0.136890938599803 -0.105936894877929 -0.0859200808390754 -0.025228794071166 0.112696792278575 0.136514642434788 -0.0595271005830137 "delta_6" 1.258 "dtNN"
-0.146949527008245 -0.136832069929828 -0.106607370847043 -0.0856237061138481 -0.0251814485839823 0.112608693807205 0.136848539156079 -0.0595417317579396 "delta_6" 1.26 "dtNN"
-0.147365306354271 -0.136757721017682 -0.107131464632789 -0.0853436638543841 -0.0251432794272395 0.112494387806032 0.137149798245666 -0.0595596018902594 "delta_6" 1.262 "dtNN"
-0.147763347595541 -0.136750629123725 -0.106685989492153 -0.0850811527346083 -0.0251100846878054 0.112352969462815 0.137415936426647 -0.0595813062461584 "delta_6" 1.264 "dtNN"
-0.148141280676819 -0.136813952744011 -0.106363340820052 -0.0854515741179502 -0.0250831275565977 0.112184128473732 0.137648282293799 -0.0596069898125187 "delta_6" 1.266 "dtNN"
-0.148499287281086 -0.136860929180416 -0.106445478805227 -0.0865371419355818 -0.0250653041149094 0.111989325258419 0.137844849903836 -0.0596362735644502 "delta_6" 1.268 "dtNN"
-0.148844286017846 -0.136892466549126 -0.10661677698734 -0.0870558635898778 -0.0254611212084039 0.111767618634839 0.138005702541465 -0.059670291117824 "delta_6" 1.27 "dtNN"
-0.149169220202291 -0.136907700449909 -0.107419709534803 -0.086713578946181 -0.0261075548452913 0.111519838144412 0.138133310347267 -0.0597080143033023 "delta_6" 1.272 "dtNN"
-0.149474000528225 -0.136908086165307 -0.107181352667457 -0.0868359345857659 -0.0267551277640594 0.111245365401202 0.138224444085997 -0.0597504994002356 "delta_6" 1.274 "dtNN"
-0.149752040994596 -0.136893364154401 -0.107478714446441 -0.0872427062460219 -0.0274037646526059 0.110945572215443 0.13828126161052 -0.0597970973867166 "delta_6" 1.276 "dtNN"
-0.150002165414759 -0.136809811856343 -0.107785973232519 -0.087650515071767 -0.028053488021877 0.110619466025977 0.138430976698933 -0.0598475038033349 "delta_6" 1.278 "dtNN"
-0.150229561090784 -0.13665272591948 -0.108100552927527 -0.087617002977476 -0.0287033453222619 0.110265780111134 0.138557373697027 -0.0599024848324486 "delta_6" 1.28 "dtNN"
-0.150435073326913 -0.136482274068237 -0.107941214755133 -0.0874141451109287 -0.0293537151361383 0.109886947450016 0.138646350705893 -0.059961967454249 "delta_6" 1.282 "dtNN"
-0.150616937947978 -0.136297289924621 -0.107809029803615 -0.0884234988256454 -0.0300047277989883 0.109481216092428 0.13869713950949 -0.0600265168953244 "delta_6" 1.284 "dtNN"
-0.150772369988398 -0.136097911830461 -0.108284045876664 -0.0881683267910195 -0.0306558889967244 0.109048848041934 0.13870985062194 -0.0600960969806588 "delta_6" 1.286 "dtNN"
-0.150895808645309 -0.135884951319429 -0.108007708221662 -0.0877547220672247 -0.0313070375166251 0.108591165581537 0.138684758031798 -0.0601700544114888 "delta_6" 1.288 "dtNN"
-0.150987275037721 -0.135658222493935 -0.107688200780911 -0.0873405245011889 -0.0319578696681295 0.108108405506474 0.138621345527729 -0.0602492227705911 "delta_6" 1.29 "dtNN"
-0.151054756392313 -0.135417734118024 -0.107329229110393 -0.0871703093749515 -0.0326088929571537 0.107599699183571 0.138519498791407 -0.0603331916137788 "delta_6" 1.292 "dtNN"
-0.151094323857954 -0.135259158115277 -0.107093571283109 -0.0874182089129087 -0.0332593995281685 0.107066316725235 0.138381346468495 -0.0604216804390217 "delta_6" 1.294 "dtNN"
-0.151108485178987 -0.135160234851573 -0.107407088116376 -0.0872144332096227 -0.0339097311407006 0.106506630291282 0.138206400929254 -0.0605156799573352 "delta_6" 1.296 "dtNN"
-0.151086554852891 -0.135046620269896 -0.107050929395839 -0.0868093564648396 -0.0345584816053981 0.105922241413255 0.137993047383317 -0.0606143080812521 "delta_6" 1.298 "dtNN"
-0.151038013887159 -0.13492052775285 -0.106674078782111 -0.087045115986799 -0.0352073288465643 0.105714043021001 0.13774110795334 -0.0607187377576933 "delta_6" 1.3 "dtNN"
-0.150952745622543 -0.13478109407652 -0.106309956504152 -0.0865682667711984 -0.035247468497841 0.105794594182034 0.1374516473678 -0.0608285483636474 "delta_6" 1.302 "dtNN"
-0.150838229031395 -0.134629042946448 -0.105912880847759 -0.0865171744171138 -0.0351195901541439 0.10583273863476 0.137124231147332 -0.0609433286193341 "delta_6" 1.304 "dtNN"
-0.150696860364416 -0.134464008570734 -0.105679040203798 -0.086014367495194 -0.0350199928173107 0.105829598389515 0.136759071371944 -0.0610639668222854 "delta_6" 1.306 "dtNN"
-0.150526259297737 -0.134255259821203 -0.10659893920857 -0.0857383688684171 -0.03495112492432 0.105783181760706 0.136356907471722 -0.0611897938640178 "delta_6" 1.308 "dtNN"
-0.150322596661848 -0.133951768932792 -0.107224159227089 -0.0853690149793225 -0.0349103178815298 0.105696933052877 0.135918357801766 -0.0613213738456543 "delta_6" 1.31 "dtNN"
-0.15008554013548 -0.133637096541236 -0.106641225175326 -0.0853382082552521 -0.0348984696947721 0.105569645929173 0.135442504618443 -0.0614579411618098 "delta_6" 1.312 "dtNN"
-0.149815262600034 -0.133309831794338 -0.106051909993955 -0.0853004154144253 -0.0349171754774262 0.10540008200829 0.134930333278081 -0.0616000109328996 "delta_6" 1.314 "dtNN"
-0.149515779999693 -0.132972270919357 -0.105454540762538 -0.0849975754679588 -0.0349648879467415 0.105188322453874 0.134380110397609 -0.0617481004553358 "delta_6" 1.316 "dtNN"
-0.149185873861776 -0.132623347652719 -0.104850108978745 -0.0849287575934252 -0.0350424442573947 0.104933727616606 0.133793973808191 -0.061901626027497 "delta_6" 1.318 "dtNN"
-0.148828496862828 -0.132262662758659 -0.105288892337392 -0.0843186953407403 -0.035151873908595 0.104637082801418 0.13317018395141 -0.0620614716156124 "delta_6" 1.32 "dtNN"
-0.148439446395056 -0.131890719710128 -0.106156141124718 -0.0837054799836275 -0.0354308835889507 0.104300121430329 0.132511468529529 -0.0622270223811668 "delta_6" 1.322 "dtNN"
-0.148015193391045 -0.131561329043864 -0.106785821167552 -0.0830883289986023 -0.0371305901127359 0.103920875880157 0.131814651297308 -0.0623978672093158 "delta_6" 1.324 "dtNN"
-0.147562797557126 -0.131534329992783 -0.106482040212306 -0.0828580462249122 -0.0384137535101448 0.103502238953107 0.131083847170882 -0.0625746316038711 "delta_6" 1.326 "dtNN"
-0.147080357049886 -0.131533916869361 -0.107052569417836 -0.0818436654440087 -0.0380650188335787 0.103043446006439 0.130318322679734 -0.0627567722899695 "delta_6" 1.328 "dtNN"
-0.146565002679849 -0.131329966447048 -0.10765624062816 -0.0812161816753445 -0.0377125335673987 0.102544057629825 0.129517726194313 -0.0629448011387157 "delta_6" 1.33 "dtNN"
-0.146025635559774 -0.13136777342363 -0.108168567480632 -0.0805872102073238 -0.0373564248553473 0.102002949938508 0.128681389513349 -0.0631390286658507 "delta_6" 1.332 "dtNN"
-0.145456221173474 -0.131562919635333 -0.107531136890693 -0.0799535605782808 -0.0369924697447845 0.10142090987377 0.127810256857844 -0.0633387024476966 "delta_6" 1.334 "dtNN"
-0.144856695367459 -0.131588106705554 -0.10717892340738 -0.0804076841856962 -0.037063799435888 0.100799681528617 0.126903308592385 -0.0635446924004037 "delta_6" 1.336 "dtNN"
-0.14422858550591 -0.131623779753391 -0.107684303503086 -0.0797580503615514 -0.0374337641455322 0.100136959357612 0.125963402480336 -0.0637564429407703 "delta_6" 1.338 "dtNN"
-0.143568334750467 -0.131664082067558 -0.108202196177986 -0.0791043486597208 -0.0386876298490955 0.099436520966496 0.124989167452145 -0.063973599226912 "delta_6" 1.34 "dtNN"
-0.142883764348067 -0.132002494323921 -0.108727570401275 -0.078447057499109 -0.0412190664531256 0.0986972490846907 0.123982492194447 -0.0641967924642699 "delta_6" 1.342 "dtNN"
-0.142172098345052 -0.132719944795211 -0.109266493696619 -0.0777865293100283 -0.0438045247692354 0.0979209905760723 0.122943685606808 -0.0644251934169953 "delta_6" 1.344 "dtNN"
-0.141433618970088 -0.133430119937911 -0.109816957129217 -0.0771229309295542 -0.0439105164287747 0.0971051207800753 0.121871649698159 -0.0646597013910142 "delta_6" 1.346 "dtNN"
-0.140665574160685 -0.134133742330547 -0.110378896811514 -0.0765946123017605 -0.0431873471278212 0.0962506458367465 0.120767851009185 -0.0648998354147693 "delta_6" 1.348 "dtNN"
-0.139870206468074 -0.134830364834409 -0.110192450118641 -0.0767605469799832 -0.0424621143218151 0.0953590615267594 0.119631202772653 -0.0651453315837433 "delta_6" 1.35 "dtNN"
-0.139286760673235 -0.135521230825754 -0.109526203139026 -0.0765318358649354 -0.0425817956569885 0.0944285385741497 0.118461760401394 -0.0653970560867226 "delta_6" 1.352 "dtNN"
-0.138976445007455 -0.134866692364213 -0.109201584020055 -0.0758457251334125 -0.0455698878095196 0.0934626249244512 0.117262509627639 -0.0656540180506383 "delta_6" 1.354 "dtNN"
-0.139637755550107 -0.135322582695719 -0.110126802997874 -0.0751557830752413 -0.0483418313516273 0.0924584440250318 0.116031260271335 -0.0659170351800319 "delta_6" 1.356 "dtNN"
-0.14029438107769 -0.135957892048083 -0.111055087825753 -0.0758638703788144 -0.0473535921507438 0.0914204009646669 0.114771604948597 -0.0661850926029394 "delta_6" 1.358 "dtNN"
-0.140943498211718 -0.135519295439194 -0.111727611955362 -0.0755800458794096 -0.0463718292290611 0.0903474954891841 0.1134826560879 -0.0664581797342741 "delta_6" 1.36 "dtNN"
-0.141587995713384 -0.134575371888192 -0.112019263372725 -0.0748700424828189 -0.047244959410695 0.0892398028190202 0.112163280104201 -0.0667370654747196 "delta_6" 1.362 "dtNN"
-0.142226252544613 -0.134880485859352 -0.112007764220072 -0.0741567223204611 -0.0480966764955272 0.0879605218792732 0.110816121409971 -0.0670208041819375 "delta_6" 1.364 "dtNN"
-0.14286166766956 -0.134968014338028 -0.111988791214402 -0.075034850429696 -0.0479821925457372 0.0866188090351125 0.109439370472546 -0.0673103556036601 "delta_6" 1.366 "dtNN"
-0.143492310479836 -0.134307636575 -0.111962412960176 -0.0739142174080216 -0.0478668856485926 0.0852587703646128 0.108033916371497 -0.0676050533342842 "delta_6" 1.368 "dtNN"
-0.144119494473468 -0.133635323454973 -0.112421472609675 -0.0742116361005748 -0.0487133299119145 0.0838802864761379 0.10660120103142 -0.0679046455723321 "delta_6" 1.37 "dtNN"
-0.144744320185499 -0.133743856864807 -0.113936699935458 -0.0745806902126209 -0.0477280060376351 0.0824852394376643 0.105141907919748 -0.0682095534684792 "delta_6" 1.372 "dtNN"
-0.145363860490722 -0.133973509164689 -0.113641377145527 -0.0753686747436184 -0.0485499151680808 0.0810737442611573 0.103656795487951 -0.0685186406609857 "delta_6" 1.374 "dtNN"
-0.145982604695478 -0.133800677940079 -0.114600411691553 -0.0746198810193439 -0.0493913028131232 0.0796446554382175 0.102145592292863 -0.0688330050285245 "delta_6" 1.376 "dtNN"
-0.146596842120724 -0.13434527792711 -0.115197041289192 -0.073867195498404 -0.0517859601752479 0.0781995459554283 0.10061034722079 -0.0691517111019616 "delta_6" 1.378 "dtNN"
-0.147208013542463 -0.134736635263935 -0.115920648593282 -0.0759333163857838 -0.0511392909734285 0.0767387047307497 0.0990491581724822 -0.0694748794382084 "delta_6" 1.38 "dtNN"
-0.14781589656365 -0.135342611288511 -0.115763118092959 -0.0749899911339877 -0.0515555090808925 0.0752606597763599 0.0974635432705251 -0.0698032996081107 "delta_6" 1.382 "dtNN"
-0.148420050042825 -0.136187205666702 -0.115599187965746 -0.0740458280876202 -0.0513964965603372 0.0737677810352633 0.0958531956506026 -0.070135355583753 "delta_6" 1.384 "dtNN"
-0.149023275357912 -0.137050667140135 -0.115550914521439 -0.073826141819851 -0.0525143113182525 0.072260200707525 0.0942193213216029 -0.0704722642667008 "delta_6" 1.386 "dtNN"
-0.149624089784137 -0.138029493995342 -0.115254309736466 -0.0730533333160801 -0.0542576531495529 0.0707392410409773 0.092563327863433 -0.0708135316289039 "delta_6" 1.388 "dtNN"
-0.150221982475778 -0.139149109532894 -0.116646066027644 -0.0731858253545909 -0.0531752518039164 0.0692047344990432 0.0908851554969659 -0.0711582351705184 "delta_6" 1.39 "dtNN"
-0.150819560233372 -0.141208919425873 -0.116205577056917 -0.0735784165784065 -0.0521164897565281 0.0676563471546812 0.0891867169602352 -0.0715071078203334 "delta_6" 1.392 "dtNN"
-0.151414441272033 -0.142862289730572 -0.116113943040382 -0.0740689158625181 -0.0510819154275155 0.0660957658201617 0.0874672899192215 -0.0718594426583665 "delta_6" 1.394 "dtNN"
-0.152009976231291 -0.144401572677067 -0.116645211310239 -0.0743497534518361 -0.0527230384515534 0.064520297446877 0.0857268595370797 -0.0722152993094472 "delta_6" 1.396 "dtNN"
-0.152606477202609 -0.14628722480344 -0.116484510877995 -0.0747285881734076 -0.0538544995767318 0.0629330019149541 0.08396621553529 -0.0725752119214239 "delta_6" 1.398 "dtNN"
-0.15320158079685 -0.147527429954562 -0.115944500676078 -0.0751031725598249 -0.0536496388322732 0.0613338705458266 0.0821859974998451 -0.0729381231996591 "delta_6" 1.4 "dtNN"
-0.153794736014867 -0.149992271522225 -0.115399946506008 -0.0745723811015593 -0.0534424673134541 0.0597228063344746 0.0803865756719588 -0.0733048565783107 "delta_6" 1.402 "dtNN"
-0.154946160224346 -0.150713988943468 -0.115808143129657 -0.074355152115662 -0.0533219557968314 0.0581011591992386 0.0785686469945164 -0.0736745092123016 "delta_6" 1.404 "dtNN"
-0.15761412970184 -0.152325248441695 -0.115512161747629 -0.0748038047689779 -0.0539192272197178 0.056469804832066 0.076734188786389 -0.0740465624756687 "delta_6" 1.406 "dtNN"
-0.160293913472787 -0.153950562576791 -0.115212044786997 -0.0741181868877758 -0.0534517579391083 0.0548277902884797 0.0748841957429964 -0.0744217846388386 "delta_6" 1.408 "dtNN"
-0.162968364657352 -0.155583963816202 -0.114850194354465 -0.073436974500634 -0.0529688093922944 0.053175245424536 0.0730175886239233 -0.0747990237665337 "delta_6" 1.41 "dtNN"
-0.165670854083819 -0.156639324927334 -0.115266116676905 -0.0727648784521246 -0.0531960712493075 0.051512572538402 0.0711342014068894 -0.0751794335057857 "delta_6" 1.412 "dtNN"
-0.168738167691351 -0.157360393440701 -0.11485642493535 -0.0721081413909417 -0.0524903225114037 0.0498392542774611 0.0692356409166373 -0.0755621419479463 "delta_6" 1.414 "dtNN"
-0.171796432854979 -0.157958669520141 -0.11440646820665 -0.0725543995640217 -0.0518236564752527 0.0481594564749201 0.0673230121143693 -0.0759467428257895 "delta_6" 1.416 "dtNN"
-0.174842863584574 -0.15855752317532 -0.113954649084493 -0.0720728321397854 -0.0510946759784306 0.046344768859941 0.0653945339119564 -0.076334024286499 "delta_6" 1.418 "dtNN"
-0.177872959342846 -0.15966618260868 -0.113498972027902 -0.0722094332672583 -0.0503640027378802 0.0444863917231597 0.063453287775759 -0.0767223284704561 "delta_6" 1.42 "dtNN"
-0.18089281612222 -0.163127834640475 -0.113496822092851 -0.0733800786125776 -0.04964936766162 0.0426141082537623 0.061500184378543 -0.0771124507551467 "delta_6" 1.422 "dtNN"
-0.183890990169981 -0.166565370007205 -0.113083409003605 -0.0738319178384114 -0.0493126895536096 0.0407287723704077 0.0595350520319564 -0.0775041235951523 "delta_6" 1.424 "dtNN"
-0.186865038857492 -0.168766656685612 -0.11268486676813 -0.0730189077351173 -0.0486749843064823 0.0388300665627765 0.0575591177258186 -0.0778968620503989 "delta_6" 1.426 "dtNN"
-0.189819010802248 -0.170404462442505 -0.112285379248749 -0.07220509609463 -0.0486721227377577 0.0369189509016232 0.0555721677695893 -0.0782913742647556 "delta_6" 1.428 "dtNN"
-0.192743895544399 -0.172027111253413 -0.111882854675542 -0.0711288047874792 -0.0479010404012363 0.0349950507327519 0.0535742363601324 -0.0786863969196625 "delta_6" 1.43 "dtNN"
-0.195641465404653 -0.173645189545208 -0.111478323775888 -0.0708455877980176 -0.0473129291556562 0.0330591253229851 0.0515656965731339 -0.0790824665327223 "delta_6" 1.432 "dtNN"
-0.198508234958434 -0.17525032594516 -0.111874020046506 -0.0719204417504288 -0.0467626774900908 0.0311117565579782 0.0495469027352338 -0.0794795412022365 "delta_6" 1.434 "dtNN"
-0.201340714814724 -0.17683953644666 -0.113764534488801 -0.0723429682479372 -0.0460827250734512 0.0291556139187206 0.0475199785633693 -0.0798762913808133 "delta_6" 1.436 "dtNN"
-0.204205955206185 -0.178412363386262 -0.113756781473381 -0.0725554346244889 -0.0454002339253747 0.0271903284820858 0.0454859561418255 -0.0802738774813729 "delta_6" 1.438 "dtNN"
-0.207197581328523 -0.179965786983064 -0.113735301789072 -0.0717463332341878 -0.0453132025336421 0.0252206007229914 0.0434447915084404 -0.0806712411717565 "delta_6" 1.44 "dtNN"
-0.210141383075838 -0.182077621830115 -0.113705597853874 -0.0709372834320527 -0.0445210508316062 0.0232435665009196 0.0413972054467182 -0.0810681514932563 "delta_6" 1.442 "dtNN"
-0.213045479314323 -0.18515969735757 -0.113675691148812 -0.0701278338596129 -0.0437278284527934 0.0212592829204121 0.0393432782788532 -0.0814655575891377 "delta_6" 1.444 "dtNN"
-0.215900553374697 -0.188207708584534 -0.113635967657438 -0.0693179901740045 -0.0439524622535091 0.0192703257441338 0.0372833731820372 -0.0818618629803772 "delta_6" 1.446 "dtNN"
-0.218708678189938 -0.191222166915026 -0.1135904106997 -0.0685078574201027 -0.0432867513467809 0.0172736201681509 0.0352164106730082 -0.0822582484676661 "delta_6" 1.448 "dtNN"
-0.221468443646793 -0.194196508543774 -0.113529677195327 -0.0679917764818057 -0.0426193305015662 0.0152729577973336 0.0331457098632371 -0.0826536223130152 "delta_6" 1.45 "dtNN"
-0.224175026974047 -0.197137598454001 -0.113770472430686 -0.0696121090410369 -0.0422873157984278 0.0132705327857978 0.0310710014365276 -0.0830478415548537 "delta_6" 1.452 "dtNN"
-0.226828689145163 -0.200042301421298 -0.114778869519614 -0.070734666673082 -0.0421222914685746 0.0112642000232448 0.0289928383927311 -0.0834411911524343 "delta_6" 1.454 "dtNN"
-0.229429052832383 -0.202911012653035 -0.116013141509741 -0.0699392545693671 -0.042207061189091 0.00925891154302794 0.0269130664816359 -0.0838325867569988 "delta_6" 1.456 "dtNN"
-0.231970334035143 -0.205739708602892 -0.118309822328823 -0.0691447679927446 -0.0415733579322394 0.0072537105274546 0.024830045779257 -0.0842227816029044 "delta_6" 1.458 "dtNN"
-0.23445979253597 -0.208528391792552 -0.120616007127974 -0.0689283200778289 -0.0409229224869847 0.00524630896685818 0.0227460456272424 -0.084611423392931 "delta_6" 1.46 "dtNN"
-0.236884363887528 -0.211278670267834 -0.122933003156241 -0.0694497046668617 -0.0405315683075567 0.00324044032490622 0.0206596075169627 -0.0849977892690061 "delta_6" 1.462 "dtNN"
-0.239252672923334 -0.213987081878489 -0.122819250687132 -0.0699684953021443 -0.0405264849596687 0.00123491346285909 0.0185720091695987 -0.0853830717018567 "delta_6" 1.464 "dtNN"
-0.241557567461491 -0.215833994448238 -0.122404236621795 -0.0704853786781596 -0.0405567755260647 -0.000768519547320823 0.0164846419317721 -0.0857655226146878 "delta_6" 1.466 "dtNN"
-0.243805212242162 -0.217277887175358 -0.121972642496148 -0.0700289052079004 -0.0401868662907089 -0.00277040863170797 0.0143960305433057 -0.0861458878676341 "delta_6" 1.468 "dtNN"
-0.245987909209531 -0.218667111643068 -0.122549168905075 -0.0692567545648947 -0.0395543835076467 -0.00476800287780565 0.0123085088574391 -0.086523896510336 "delta_6" 1.47 "dtNN"
-0.248109065236031 -0.21999731689399 -0.123471448271852 -0.0684852020955579 -0.0390606598180598 -0.00675933966143116 0.0102244687614381 -0.0868985499955954 "delta_6" 1.472 "dtNN"
-0.250163211685867 -0.221272782648319 -0.124381302089196 -0.0696766763311265 -0.0397114192367494 -0.00874640602278998 0.00814234454292739 -0.0872708569573491 "delta_6" 1.474 "dtNN"
-0.252146042591585 -0.22249020887095 -0.125276979967757 -0.0714280891018992 -0.0396634502370958 -0.010725618780159 0.0060621774413252 -0.0876395767942404 "delta_6" 1.476 "dtNN"
-0.254068554383711 -0.22364157679444 -0.125362553887303 -0.0711564327538562 -0.0394333868173102 -0.0126997207929338 0.00398390153737327 -0.0880054531898769 "delta_6" 1.478 "dtNN"
-0.255927560961545 -0.224728244149683 -0.125345591896769 -0.0704127860743241 -0.0389481862991365 -0.014669335082768 0.00190876303553811 -0.0883685333355953 "delta_6" 1.48 "dtNN"
-0.257716184110654 -0.225745774999184 -0.125325575517965 -0.0696693225809091 -0.0382701804130225 -0.0132095946891857 -0.000162825503201569 -0.0887277853970657 "delta_6" 1.482 "dtNN"
-0.259438635454765 -0.226699146515586 -0.125307496921007 -0.0689277499708039 -0.0392704639083369 -0.0118800143698998 -0.00223152357993373 -0.0890839917106921 "delta_6" 1.484 "dtNN"
-0.261087328910198 -0.227582880017933 -0.125925336303558 -0.0687623634514183 -0.0386796321705225 -0.0136676463689798 -0.00429500964196894 -0.0894358574478656 "delta_6" 1.486 "dtNN"
-0.262668000082162 -0.228406179060046 -0.128256708191872 -0.0701766653525051 -0.0381182876280168 -0.0154538092497241 -0.0063518097695181 -0.0897837651344059 "delta_6" 1.488 "dtNN"
-0.26418293968534 -0.229160981340938 -0.130608627554495 -0.0715758841506149 -0.0384758846728164 -0.017237441657354 -0.0044513469273415 -0.0901281124224139 "delta_6" 1.49 "dtNN"
-0.265628082015503 -0.230326857785208 -0.13191036946522 -0.071092088812858 -0.0389267076538482 -0.0190198942633724 -0.00229181300230685 -0.0904675234264768 "delta_6" 1.492 "dtNN"
-0.267180876817524 -0.23256710432321 -0.132661560530059 -0.0709184553152141 -0.0392040253297603 -0.0208003202229363 -0.000147707555929522 -0.0908031486252826 "delta_6" 1.494 "dtNN"
-0.268732922446769 -0.234768508021444 -0.133394052299293 -0.0723747506715546 -0.0396043498603142 -0.0215467350325658 0.00198502413977319 -0.0911346671187349 "delta_6" 1.496 "dtNN"
-0.270219985425117 -0.236940043129435 -0.134107571484261 -0.0733808048503231 -0.0391020533533418 -0.0208057090008215 0.00410361302037288 -0.0914615227760163 "delta_6" 1.498 "dtNN"
-0.27163804980566 -0.239074315829576 -0.134802272316337 -0.0734008428799978 -0.0384857610320083 -0.0205179718716957 0.00620514194923771 -0.0917842914045191 "delta_6" 1.5 "dtNN"
-0.272993214725133 -0.241177128140952 -0.135477186826167 -0.0727301611072896 -0.0380098057175512 -0.0205748227202367 0.00828463836890592 -0.0921018227444476 "delta_6" 1.502 "dtNN"
-0.274288363464043 -0.243243159224255 -0.136127244611432 -0.0720611446393447 -0.0375101110982043 -0.0203734743569607 0.0103474720671937 -0.0924143642340634 "delta_6" 1.504 "dtNN"
-0.275521898335597 -0.245274108202803 -0.136755083951855 -0.0713946687663133 -0.0386133510417183 -0.0196189444865875 0.0123846164007002 -0.0927222990619603 "delta_6" 1.506 "dtNN"
-0.276690124871485 -0.247267444745288 -0.137360841169018 -0.0707306330557499 -0.0380967016813198 -0.0188627029974916 0.0144037303974116 -0.093024647828676 "delta_6" 1.508 "dtNN"
-0.277794881216419 -0.249231225074487 -0.137943771748338 -0.0710192946755361 -0.0382271239479197 -0.0181050181732858 0.0163997090066994 -0.0933226162355866 "delta_6" 1.51 "dtNN"
-0.278831689216047 -0.251155365563696 -0.138314334453514 -0.0730774793538584 -0.0379310157398474 -0.0173459635526104 0.0183806654214367 -0.0936150081747271 "delta_6" 1.512 "dtNN"
-0.279804911515442 -0.253028642816823 -0.138327909165213 -0.0739259794773734 -0.0379642041422281 -0.0165849410919753 0.020336025749355 -0.0939028580669219 "delta_6" 1.514 "dtNN"
-0.28072051864891 -0.253091443061294 -0.138333859448666 -0.07330267337771 -0.0374647480641322 -0.015822946142261 0.0222718149627594 -0.0941854290300795 "delta_6" 1.516 "dtNN"
-0.281572092144875 -0.25307665209561 -0.139972988198519 -0.0736020189007522 -0.0381376164418775 -0.0150600605511105 0.0241792104097946 -0.0944620764146554 "delta_6" 1.518 "dtNN"
-0.282365205189465 -0.252982802770287 -0.139484474555366 -0.074931078181621 -0.0382347776683258 -0.0142962052660913 0.0260581155992821 -0.0947336278318231 "delta_6" 1.52 "dtNN"
-0.283095011280079 -0.252816018144877 -0.138452573072748 -0.0762362141027388 -0.0378785761911369 -0.0135308046557707 0.0279143854150643 -0.0949990219501974 "delta_6" 1.522 "dtNN"
-0.28376533859196 -0.252576152178888 -0.138354908152649 -0.0759360522325495 -0.0374773396797857 -0.0127642047269505 0.0297429474810373 -0.0952592202519274 "delta_6" 1.524 "dtNN"
-0.284368664288742 -0.252269454919978 -0.138367225123429 -0.0765523931865654 -0.0370727861373581 -0.0119958421378634 0.03154993881894 -0.095514363796082 "delta_6" 1.526 "dtNN"
-0.284907401511583 -0.251896361852509 -0.138373300766318 -0.0775510490406228 -0.0366635667634769 -0.0111015393510465 0.0333336323620239 -0.0957632044980728 "delta_6" 1.528 "dtNN"
-0.285395483122976 -0.25145483175765 -0.138379636877989 -0.0791151822276231 -0.0361462170923703 -0.00949199250339383 0.0350844369550494 -0.0960073266419672 "delta_6" 1.53 "dtNN"
-0.28582196830593 -0.252092435383642 -0.138389862383169 -0.0789652547260593 -0.0355793350890307 -0.00829840836281281 0.0368046482105688 -0.0962450451181622 "delta_6" 1.532 "dtNN"
-0.286512236467215 -0.253989986096872 -0.13840743293537 -0.0797714249151784 -0.0351968384938197 -0.00751378486620191 0.038493834324246 -0.0964778612777693 "delta_6" 1.534 "dtNN"
-0.287211319427993 -0.255858924193216 -0.140324733426455 -0.080578277747588 -0.0348094601749612 -0.00672938858834027 0.0401521355088654 -0.0967049440693884 "delta_6" 1.536 "dtNN"
-0.287861929989184 -0.257701428882794 -0.143093628288712 -0.0813861305616167 -0.0344181179786737 -0.00594379539657564 0.0417880767281558 -0.0969256422493991 "delta_6" 1.538 "dtNN"
-0.288458351357404 -0.259520102855188 -0.143699578990565 -0.0811842598570541 -0.03402338670473 -0.00515662172405396 0.043394036685954 -0.0971407556357813 "delta_6" 1.54 "dtNN"
-0.289001301893843 -0.26131426161943 -0.143864603150045 -0.0830050657356253 -0.033623437434623 -0.00436869729291711 0.0449715201955838 -0.09735060623534 "delta_6" 1.542 "dtNN"
-0.289492013861934 -0.263081364015476 -0.144000793956357 -0.0838166966943573 -0.033219358743158 -0.00357974053315746 0.0465154225536404 -0.0975542971737267 "delta_6" 1.544 "dtNN"
-0.289932373854528 -0.264795895609645 -0.144109142885525 -0.083085496601468 -0.0327948942310259 -0.00278978909409178 0.0480200810354852 -0.0977531293066647 "delta_6" 1.546 "dtNN"
-0.290328998670421 -0.264060081035991 -0.144185680354366 -0.0824605560882485 -0.0323439536477761 -0.00199991271959366 0.0494942242340297 -0.0979460123563191 "delta_6" 1.548 "dtNN"
-0.29067837786667 -0.263266394005875 -0.144233409340306 -0.0832668482183192 -0.0318878518498228 -0.00120923590771882 0.05093922520809 -0.0981332963794758 "delta_6" 1.55 "dtNN"
-0.290982609384813 -0.262416494875541 -0.144251218917447 -0.0842096320267418 -0.031426910447591 -0.00041737836821254 0.0523536901070303 -0.0983152603368288 "delta_6" 1.552 "dtNN"
-0.2912398628077 -0.261505612475859 -0.144523151858793 -0.0851812596088788 -0.0309628959965118 0.000373996130107024 0.053739101305009 -0.0984909230995488 "delta_6" 1.554 "dtNN"
-0.291445534524055 -0.260545304726927 -0.147489937015888 -0.0861545981315168 -0.0304933743035721 0.00116769167595365 0.055088850146344 -0.0986615469483083 "delta_6" 1.556 "dtNN"
-0.291599054405667 -0.259530865342627 -0.149866341416062 -0.0877160107611261 -0.0300203943308123 0.00196168189098767 0.0564023232620086 -0.0988262699308301 "delta_6" 1.558 "dtNN"
-0.291934108210158 -0.261134816049815 -0.14815192176993 -0.0890052370132927 -0.0295425949987268 0.00275679892899228 0.0576838947457157 -0.0989858305746364 "delta_6" 1.56 "dtNN"
-0.292482486304761 -0.263106305296584 -0.146409336779374 -0.0893393614921512 -0.0290603023867986 0.00355136905784381 0.0589298095676396 -0.0991408344019046 "delta_6" 1.562 "dtNN"
-0.292997072675875 -0.26505329701537 -0.144643045900929 -0.0912994025143568 -0.0285721918264823 0.00434724361490058 0.0601471374477365 -0.0992899848848972 "delta_6" 1.564 "dtNN"
-0.293472557924616 -0.266980370896778 -0.143516042099042 -0.0921265703766858 -0.0280799370634965 0.00514245623087151 0.061327052790193 -0.0994341258345386 "delta_6" 1.566 "dtNN"
-0.293910187817802 -0.268890235675642 -0.146430026161569 -0.0936550151025392 -0.0275832630723082 0.0059386121160967 0.0624729680757605 -0.0995725211553496 "delta_6" 1.568 "dtNN"
-0.294304229952114 -0.270515553791837 -0.149517184636225 -0.0935221557779039 -0.0270829713449 0.00673587477857318 0.0635843870219155 -0.0997060568561893 "delta_6" 1.57 "dtNN"
-0.294658807302187 -0.269527238936178 -0.151319118423369 -0.0939629961088917 -0.0264041026375921 0.00753368264414767 0.0646612791911707 -0.0998345463463739 "delta_6" 1.572 "dtNN"
-0.294981052799448 -0.268499671413705 -0.151295212623472 -0.0949432785660902 -0.0259378762514026 0.00833289482372768 0.0657015117621249 -0.0999578377274938 "delta_6" 1.574 "dtNN"
-0.295267425346053 -0.267443205676084 -0.151273475462439 -0.0953228305623007 -0.0255314157904654 0.00913126116027962 0.0667126281123762 -0.100076369791633 "delta_6" 1.576 "dtNN"
-0.295521411075927 -0.266345654042282 -0.15125232668038 -0.0958754310600862 -0.0250341693053706 0.00993037840041555 0.0676851377953769 -0.100190192146883 "delta_6" 1.578 "dtNN"
-0.295746847634546 -0.265318445370448 -0.151229492972626 -0.0968379110368545 -0.0245101399524885 0.0107289910737323 0.0686225572814019 -0.100299863842258 "delta_6" 1.58 "dtNN"
-0.296320899463907 -0.267554601022454 -0.151236904764584 -0.0972392926904388 -0.0239806601636217 0.0115285565298952 0.0695223755125207 -0.100405069472286 "delta_6" 1.582 "dtNN"
-0.297006549121497 -0.269776549520336 -0.151376804371465 -0.0983320740038194 -0.0234479705792231 0.0123285012833506 0.0703921289999503 -0.10050485579494 "delta_6" 1.584 "dtNN"
-0.297659952124569 -0.27198986250676 -0.151141667826732 -0.0989328588294387 -0.0229105609309815 0.0131295250889384 0.0712254376625756 -0.100600277391318 "delta_6" 1.586 "dtNN"
-0.298282987493669 -0.274183624250346 -0.151118106977889 -0.0997112608490851 -0.0223684597742759 0.0139304418957191 0.0720159337341553 -0.100691572893997 "delta_6" 1.588 "dtNN"
-0.298881547896862 -0.276187090514979 -0.151092900039397 -0.100360255382907 -0.0218224686697196 0.0147319349395948 0.0727762927576734 -0.100778078951161 "delta_6" 1.59 "dtNN"
-0.299457122385729 -0.275276071633878 -0.151936080517869 -0.10123629506989 -0.0212699260564089 0.0155335169064249 0.073497702426887 -0.100861122810278 "delta_6" 1.592 "dtNN"
-0.300001551186629 -0.274338553045558 -0.151036716293612 -0.101985435663321 -0.0207138863672189 0.0163343641164003 0.0741851770724544 -0.100939690326292 "delta_6" 1.594 "dtNN"
-0.300525635930185 -0.273374681839261 -0.151001687098144 -0.102952066755557 -0.0201524507973887 0.0171349908148005 0.0748398072635164 -0.101014736696276 "delta_6" 1.596 "dtNN"
-0.301020997482198 -0.27239007940002 -0.150968978279868 -0.103857828714725 -0.0195866314647 0.0179367578071923 0.0754565234993931 -0.101086209186654 "delta_6" 1.598 "dtNN"
-0.301608277184464 -0.273246719761912 -0.15112694299663 -0.10439773376942 -0.0190172738931349 0.0187387618168784 0.0760380485031655 -0.101153214634049 "delta_6" 1.6 "dtNN"
-0.302605088432236 -0.275793274199195 -0.154142336921038 -0.105753950186753 -0.0184435463418634 0.0195411766641096 0.0765764422365374 -0.101217004568542 "delta_6" 1.602 "dtNN"
-0.303582371038157 -0.278325486412421 -0.155509224708423 -0.106614902993247 -0.0178650107067312 0.0203436439406753 0.0770807584550166 -0.101276419554297 "delta_6" 1.604 "dtNN"
-0.3045383503468 -0.28084418680581 -0.154619032394106 -0.106724639318908 -0.0172810312476158 0.0211459882656417 0.0775469155390436 -0.101332799895519 "delta_6" 1.606 "dtNN"
-0.305475738958583 -0.283347959898554 -0.15369506305693 -0.107009163576298 -0.0166923839138352 0.0219474620810181 0.0779842674743509 -0.101386283387676 "delta_6" 1.608 "dtNN"
-0.306393831119533 -0.283021037196137 -0.154327676447229 -0.107278252390279 -0.0160989913676465 0.0227486401028624 0.0783814998366763 -0.101436183460482 "delta_6" 1.61 "dtNN"
-0.30729374793003 -0.282359035803112 -0.157203362096246 -0.108320063166683 -0.0155021831565161 0.0235508274015874 0.0787369186198079 -0.10148334240957 "delta_6" 1.612 "dtNN"
-0.308169854275953 -0.281680341636213 -0.159173216660375 -0.109342433413033 -0.0149008388422687 0.0243525185235729 0.0790561326467216 -0.101527210860725 "delta_6" 1.614 "dtNN"
-0.309026635193729 -0.280993613644285 -0.158885237111922 -0.109529077856618 -0.0142946250086166 0.0251544968575032 0.079341086314944 -0.101568538674306 "delta_6" 1.616 "dtNN"
-0.309979620639633 -0.282345914741009 -0.15858887263044 -0.109162944086808 -0.0136849325064006 0.0259318682617632 0.0795883631726166 -0.101606873365185 "delta_6" 1.618 "dtNN"
-0.311357418882377 -0.285200346542474 -0.157828712930534 -0.10981459191482 -0.0130698920115609 0.0267055796927158 0.0798045277997899 -0.101641775757755 "delta_6" 1.62 "dtNN"
-0.312719507555824 -0.288037229152015 -0.157973749294044 -0.110555272313526 -0.0124500364663905 0.0274777892715466 0.0799797420005737 -0.101674540375119 "delta_6" 1.622 "dtNN"
-0.314069216918475 -0.290862771506278 -0.157368348324221 -0.110866856408977 -0.0118259168937439 0.0282490730438356 0.0801135756716107 -0.101704483829004 "delta_6" 1.624 "dtNN"
-0.315403626115889 -0.293680676238187 -0.156187744061877 -0.110527472719298 -0.0111977417622946 0.0290194930707385 0.0802069913943715 -0.101733293558738 "delta_6" 1.626 "dtNN"
-0.316725007272475 -0.293448228655975 -0.156964861382661 -0.111033956668946 -0.0105664621953767 0.0297884186150527 0.0802604370865287 -0.101759751000482 "delta_6" 1.628 "dtNN"
-0.318026043539592 -0.293173412250503 -0.156609926049133 -0.111543914678562 -0.00993000706465796 0.0305543542748092 0.0802914759570941 -0.101783356142159 "delta_6" 1.63 "dtNN"
-0.319304690408836 -0.292894113258957 -0.156248193608132 -0.111713492123211 -0.00928947029495952 0.0313199612285228 0.0802795294704284 -0.101804902809092 "delta_6" 1.632 "dtNN"
-0.32057038982478 -0.292618592605508 -0.157109830529147 -0.110821252517949 -0.008644645967127 0.0320840336936582 0.0802313999636306 -0.10182408153093 "delta_6" 1.634 "dtNN"
-0.321902426611623 -0.294374411655673 -0.159290203626237 -0.111146512231613 -0.00799569724808469 0.0328468490984417 0.0801359887301265 -0.101842112235089 "delta_6" 1.636 "dtNN"
-0.323691014078157 -0.297477070484939 -0.159986110669997 -0.111448295355872 -0.0073420835072292 0.0336091609153668 0.0800062330597502 -0.101858340126186 "delta_6" 1.638 "dtNN"
-0.325464050880197 -0.300569108744482 -0.158511246312884 -0.111727202936116 -0.00668470608364147 0.0343689204057325 0.0798375976585763 -0.101872505873725 "delta_6" 1.64 "dtNN"
-0.327220220451545 -0.303646951540549 -0.15769016470558 -0.111247030423451 -0.00602363450198473 0.0351269390608963 0.0796436675683454 -0.10188548441298 "delta_6" 1.642 "dtNN"
-0.328965324356647 -0.306718682108662 -0.159138416930551 -0.110259922755466 -0.00535881720293396 0.0358841187024705 0.0794075088164989 -0.101897365984235 "delta_6" 1.644 "dtNN"
-0.330691460976414 -0.307686804203061 -0.158410738616026 -0.109137416844572 -0.00469020964426536 0.036638833469228 0.0791308040733067 -0.101907250191475 "delta_6" 1.646 "dtNN"
-0.332403319410102 -0.307886150173727 -0.1576698845514 -0.108171547709834 -0.00401690311580216 0.0373926158174178 0.0788117658867131 -0.101916312967021 "delta_6" 1.648 "dtNN"
-0.334098343712349 -0.308087086621242 -0.157716520775643 -0.107871014296415 -0.00333962547316435 0.0381447379401838 0.0784546734255045 -0.101923255815792 "delta_6" 1.65 "dtNN"
-0.335788173217237 -0.308295557053857 -0.158621031594673 -0.108191569191979 -0.00265752248694995 0.0388959704769545 0.0780663469472094 -0.101930033503623 "delta_6" 1.652 "dtNN"
-0.337471282162594 -0.308515218382678 -0.156833350027349 -0.108518085460686 -0.00197274740038356 0.0396451850486906 0.0776481588230071 -0.101935438924604 "delta_6" 1.654 "dtNN"
-0.339318822028862 -0.311478664350432 -0.155817158428867 -0.108847800955481 -0.00128496747316287 0.0403924536994134 0.0771900245671748 -0.101939834807328 "delta_6" 1.656 "dtNN"
-0.341471781642569 -0.314728567150287 -0.157040860478609 -0.107592507250267 -0.000593841424206931 0.0411380126538348 0.0766874832797191 -0.101943588317884 "delta_6" 1.658 "dtNN"
-0.343611764381627 -0.317971336248319 -0.156331364088746 -0.105945987055747 0.000101635815996981 0.0418818962886803 0.076145050394449 -0.101946500720035 "delta_6" 1.66 "dtNN"
-0.345731920401412 -0.321201956075321 -0.155181842485842 -0.105633537121862 0.000800654953337809 0.0426232582857622 0.0755642967500139 -0.101949208709362 "delta_6" 1.662 "dtNN"
-0.34783709698084 -0.324419160870802 -0.154343224531856 -0.105294993534389 0.0015037871803264 0.043364261018103 0.0749627813843938 -0.101951068176075 "delta_6" 1.664 "dtNN"
-0.349928946014137 -0.326948947935414 -0.152828481063374 -0.104994989373186 0.00221012315314573 0.0438783222404169 0.0743256575432962 -0.101951695846174 "delta_6" 1.666 "dtNN"
-0.35201407247156 -0.327665483657767 -0.151625609726818 -0.105245325812105 0.00292025322389022 0.0444079801113881 0.0736492364655188 -0.101952022737734 "delta_6" 1.668 "dtNN"
-0.354089807019549 -0.328391815670003 -0.152036639295052 -0.10550084728297 0.00363276216684838 0.0452026938932409 0.0729298804143097 -0.101951975570023 "delta_6" 1.67 "dtNN"
-0.356152789089581 -0.329131865550377 -0.151783425644477 -0.105000636632335 0.00434904689867066 0.0459975566993732 0.0721666604946654 -0.101952403058601 "delta_6" 1.672 "dtNN"
-0.358207073109853 -0.329889061059551 -0.151231015283948 -0.103211299421271 0.00506792695659763 0.0467908594516532 0.0713785227910222 -0.101952474629195 "delta_6" 1.674 "dtNN"
-0.360245531856114 -0.330660137257533 -0.152314641487661 -0.102721339826697 0.0057908173222464 0.0475837021181817 0.070563045745148 -0.101951701484002 "delta_6" 1.676 "dtNN"
-0.362274190921952 -0.332139043866801 -0.153394189491215 -0.102207554589408 0.00651699740012091 0.0483749548962822 0.0697150570475156 -0.101950632458128 "delta_6" 1.678 "dtNN"
-0.364583360339521 -0.335397104409324 -0.154296080305553 -0.101668548042123 0.00724629322662673 0.0491643238629371 0.0688307533184025 -0.101949546720279 "delta_6" 1.68 "dtNN"
-0.366995720479697 -0.338640181120746 -0.15471444530128 -0.101422713562656 0.00793421961627838 0.0499466884538197 0.0678983702004015 -0.101948963563513 "delta_6" 1.682 "dtNN"
-0.369396577464405 -0.341854537560179 -0.155117910152426 -0.10162864377709 0.00849265269441768 0.0506686083510274 0.0669334486982711 -0.101948434027264 "delta_6" 1.684 "dtNN"
-0.371781051560099 -0.345040470598006 -0.155502741434786 -0.101048702771421 0.00901501411006755 0.0513886427893382 0.0659448307091859 -0.10194658704929 "delta_6" 1.686 "dtNN"
-0.374157498807382 -0.348215839035149 -0.155875518830515 -0.101216954599303 0.00826277485767424 0.0521059893464696 0.0649311300021438 -0.101945999995273 "delta_6" 1.688 "dtNN"
-0.376522238651633 -0.351366819178803 -0.156737002664808 -0.101423119558173 0.00875672287452967 0.0528216016142181 0.0638824104744629 -0.101945522321573 "delta_6" 1.69 "dtNN"
-0.378867660174684 -0.354496177495722 -0.15776670223718 -0.10163460524674 0.00948311947967539 0.0535344276476191 0.0627994095469901 -0.101944983885009 "delta_6" 1.692 "dtNN"
-0.381199759488928 -0.356363965414236 -0.158762702740678 -0.101853226390254 0.0102128947172943 0.054245513378779 0.0616754972927014 -0.101945156822179 "delta_6" 1.694 "dtNN"
-0.383514479165205 -0.35767627359104 -0.159271706045452 -0.0996277976740174 0.0109455871314175 0.0549552534529009 0.0605200414574476 -0.101945151990945 "delta_6" 1.696 "dtNN"
-0.385821242232756 -0.359007314224504 -0.159853317503171 -0.0969251857081961 0.0116801022095782 0.0556629739957699 0.0593422419739609 -0.101945460905985 "delta_6" 1.698 "dtNN"
-0.388117358554291 -0.36035924984366 -0.160595138483156 -0.0950731532726314 0.0124167793490013 0.0563685419391632 0.058858204172605 -0.10194571566935 "delta_6" 1.7 "dtNN"
-0.390403907621997 -0.361731636347663 -0.161410887941478 -0.0952145327574063 0.0131568113652188 0.0569154274950714 0.0596073942512232 -0.101945695896369 "delta_6" 1.702 "dtNN"
-0.392678586000153 -0.363122853517263 -0.162218604933116 -0.0953610880813516 0.0138991920259575 0.0567026003949749 0.0603548459297298 -0.101946603142026 "delta_6" 1.704 "dtNN"
-0.394945720905457 -0.364538688083657 -0.163018754924434 -0.0955148425379485 0.014470985541705 0.0574866816214022 0.0611012703300823 -0.101948337810497 "delta_6" 1.706 "dtNN"
-0.397207210301022 -0.365993287402803 -0.163878129876041 -0.0928564962270348 0.0149983238194701 0.058269733530581 0.0618452758121715 -0.101950825084712 "delta_6" 1.708 "dtNN"
-0.399453123657469 -0.367483766970014 -0.164907060140184 -0.0905936612204619 0.0155230258535378 0.059051682202575 0.0625864969799946 -0.101953602464708 "delta_6" 1.71 "dtNN"
-0.401692734789981 -0.369000408291142 -0.16600124764254 -0.0896584420448121 0.016044932272266 0.0598323286767739 0.0633257727609696 -0.101955792735386 "delta_6" 1.712 "dtNN"
-0.404094954895353 -0.371458878133592 -0.167171221103262 -0.0887003890797178 0.016564954501701 0.0606106336961554 0.0640636349440414 -0.101958659095356 "delta_6" 1.714 "dtNN"
-0.406556824568356 -0.374339972300632 -0.16841798515496 -0.0881466642545141 0.0170816773008268 0.0613885920091961 0.0647983000040274 -0.101961549559558 "delta_6" 1.716 "dtNN"
-0.409003287646986 -0.37719679128199 -0.169744403120308 -0.0882426946638466 0.0175967827842378 0.0621639009985638 0.0655320421510226 -0.101965653618616 "delta_6" 1.718 "dtNN"
-0.411432373178394 -0.380022821395216 -0.171140891897298 -0.0883443447896001 0.0179435397151633 0.0629374851139515 0.0662638023544473 -0.101970171737596 "delta_6" 1.72 "dtNN"
-0.413850363159898 -0.382819175052424 -0.172598802867413 -0.0883325057314841 0.0186157452090883 0.0637089869906798 0.0669928838310233 -0.101974346850787 "delta_6" 1.722 "dtNN"
-0.416251288541192 -0.385585530854278 -0.173879993381835 -0.0855014133615795 0.0191206462423533 0.0644791726864146 0.0677203250960425 -0.101979269164714 "delta_6" 1.724 "dtNN"
-0.41863504903635 -0.388313934706946 -0.174541637222476 -0.0826512493726739 0.0196231720170584 0.0652475960099345 0.0684440305558596 -0.101984543255277 "delta_6" 1.726 "dtNN"
-0.421009487320781 -0.391008999249033 -0.174849328351023 -0.0812657281841869 0.0201229255278743 0.065990480386808 0.0691658734411476 -0.101990880510073 "delta_6" 1.728 "dtNN"
-0.423369581960159 -0.393665929969717 -0.175126283109935 -0.0801373528641102 0.0206201521405861 0.0666589868078605 0.0698850233613894 -0.101997045247227 "delta_6" 1.73 "dtNN"
-0.425711824193027 -0.396290262278734 -0.175373321991189 -0.0801888956567191 0.0211140110573959 0.0673243307406496 0.0706022524065103 -0.102002956862345 "delta_6" 1.732 "dtNN"
-0.428049873376722 -0.398884598958141 -0.175591654279824 -0.0787471258022219 0.0216053171305813 0.0679875285521812 0.0713174913564426 -0.102009434763366 "delta_6" 1.734 "dtNN"
-0.430369713028838 -0.401448904181439 -0.175785528646204 -0.0766431183952889 0.0223287988294794 0.0686477992625862 0.072030306518283 -0.102016012807282 "delta_6" 1.736 "dtNN"
-0.432675904031575 -0.403980980350743 -0.175951243705999 -0.0785050466169714 0.0230731914425727 0.0693057328351379 0.07274085340061 -0.102023734509851 "delta_6" 1.738 "dtNN"
-0.434970126959614 -0.406472653399505 -0.17687765798386 -0.078666291436166 0.0238204093660552 0.0699609059904601 0.0734478642337794 -0.102031574949322 "delta_6" 1.74 "dtNN"
-0.437253089428757 -0.408926986198892 -0.177835768348211 -0.0761647241336285 0.0245681288039933 0.0706137299505162 0.0741518683130078 -0.102039380229007 "delta_6" 1.742 "dtNN"
-0.439534539676242 -0.411346640096623 -0.178791996323799 -0.0736479212455969 0.0252476377056592 0.071263423880686 0.0748537568316614 -0.102047388670239 "delta_6" 1.744 "dtNN"
-0.441810867242503 -0.413729177608852 -0.179748969983953 -0.0713223267891625 0.024483605147205 0.0719096736445155 0.0755534643045903 -0.102055462121346 "delta_6" 1.746 "dtNN"
-0.444077148091897 -0.416081853952165 -0.180704090157416 -0.0713408905579683 0.0249526080423254 0.0725525281516032 0.0762499274101304 -0.102062931272565 "delta_6" 1.748 "dtNN"
-0.446335385557096 -0.418397303558835 -0.181659663890046 -0.0713650192939278 0.0254180595666833 0.0731925296242502 0.0769445420594999 -0.102071055463766 "delta_6" 1.75 "dtNN"
-0.448579789838539 -0.420682150306318 -0.182613963748102 -0.0713957204015974 0.0258798061496889 0.073830460871492 0.0776369314670206 -0.102079043312161 "delta_6" 1.752 "dtNN"
-0.450820140913925 -0.422934119333659 -0.183567784329173 -0.071258193713799 0.0263371796040741 0.0744652146533785 0.0783246481268942 -0.102087767211747 "delta_6" 1.754 "dtNN"
-0.453055562494511 -0.425150143273179 -0.184520031518461 -0.0695209638848215 0.0267933615332989 0.0750974295643049 0.0790097738511945 -0.10209626529041 "delta_6" 1.756 "dtNN"
-0.455284483795947 -0.42732889594305 -0.185471707683068 -0.0715276998873738 0.029466002579297 0.0757268078239967 0.0796918902615189 -0.10210373856057 "delta_6" 1.758 "dtNN"
-0.457514571735837 -0.429468675862876 -0.18642275835057 -0.0715849954415729 0.0313692007062906 0.0763522940914443 0.0803716800255896 -0.102111546723429 "delta_6" 1.76 "dtNN"
-0.459740498060906 -0.431579350402906 -0.187958027501389 -0.0716487302517128 0.03395468569447 0.0769742824934047 0.081048390548693 -0.102118701354573 "delta_6" 1.762 "dtNN"
-0.461962568870872 -0.433658847258249 -0.190678934899457 -0.0717180163890359 0.0349125997774906 0.0775928184978781 0.0817232319868719 -0.102126175456875 "delta_6" 1.764 "dtNN"
-0.464179111794732 -0.435698919385368 -0.19184658471399 -0.0702162327165738 0.0366617519970461 0.078208932183591 0.0823942512474765 -0.102133040554171 "delta_6" 1.766 "dtNN"
-0.46638933701372 -0.437711847882943 -0.192617789997752 -0.0681403467883754 0.0383473180899694 0.0788925399135255 0.0830620540350607 -0.102139216464885 "delta_6" 1.768 "dtNN"
-0.468597628795721 -0.439695156042157 -0.193389940781906 -0.0660465783668043 0.0393605267329827 0.0796241114549292 0.083726008658176 -0.102145549547863 "delta_6" 1.77 "dtNN"
-0.470810801643545 -0.441643053438503 -0.194161501797512 -0.0639336638127537 0.0401439326853587 0.0803536144991863 0.0843866891720589 -0.102151033627842 "delta_6" 1.772 "dtNN"
-0.473029144717871 -0.443557880023572 -0.194934007554264 -0.0618054962990393 0.0409277576142905 0.081079243081032 0.0850458720720272 -0.102156519605333 "delta_6" 1.774 "dtNN"
-0.475242747837837 -0.445442291346481 -0.195707293968912 -0.063098003825913 0.0437386637293651 0.0818019440144209 0.0857186653224308 -0.102161136678361 "delta_6" 1.776 "dtNN"
-0.477457085651109 -0.447298451624088 -0.196479140737385 -0.0653515335898964 0.0452287567897606 0.0825216694640886 0.086388801559917 -0.102164300925204 "delta_6" 1.778 "dtNN"
-0.479667511642789 -0.449128586147659 -0.196952735350953 -0.0676188684042849 0.0469834474824489 0.0832386666405476 0.0870557071993325 -0.102167319806764 "delta_6" 1.78 "dtNN"
-0.481876424273112 -0.450924826462439 -0.196864435666398 -0.069446791035316 0.0476031008577383 0.0839522158266873 0.0877181046120834 -0.10216875681903 "delta_6" 1.782 "dtNN"
-0.484088498605864 -0.452689229980276 -0.197813329244548 -0.0675282609925305 0.048052436177914 0.0846633769699037 0.0883778050327163 -0.102170194845784 "delta_6" 1.784 "dtNN"
-0.486306291756752 -0.454428534770881 -0.198764688141053 -0.0655888309846415 0.0511406681085647 0.0853720094498596 0.0890337129458603 -0.102170652240459 "delta_6" 1.786 "dtNN"
-0.488527900926552 -0.456139854447079 -0.199714572271515 -0.063630347562587 0.0522595673765011 0.0860768316831302 0.0896870547107586 -0.102169506425333 "delta_6" 1.788 "dtNN"
-0.490754557354238 -0.458520506343713 -0.200665152273528 -0.0622477460127377 0.0530451962105108 0.0867776988115235 0.0903369699580631 -0.102167852909103 "delta_6" 1.79 "dtNN"
-0.49297461204627 -0.46161215916474 -0.20192458732757 -0.0623343692009304 0.0538299296426508 0.0892636825494343 0.0909838494499425 -0.10216506608648 "delta_6" 1.792 "dtNN"
-0.495203493074535 -0.464737825863135 -0.202710588039471 -0.0624291839077434 0.0546129275731599 0.0899412188337229 0.0938466975133112 -0.102160184921573 "delta_6" 1.794 "dtNN"
-0.497431638936936 -0.467891411369343 -0.203520946339546 -0.0625308147832073 0.0566913344809516 0.091138212636969 0.0977502670178718 -0.102154158730675 "delta_6" 1.796 "dtNN"
-0.49990613825423 -0.471071329526334 -0.204476077562899 -0.0626401833202613 0.0581570246680266 0.0924215758729438 0.101674245863001 -0.102146419591191 "delta_6" 1.798 "dtNN"
-0.502395384785356 -0.474278789636982 -0.205431451931578 -0.0627575042872077 0.0585964325328602 0.0930716943189214 0.105616143036285 -0.1021379757553 "delta_6" 1.8 "dtNN"
-0.504891740182092 -0.477520475646306 -0.20638919093452 -0.0623460398202513 0.0590320174825089 0.0939050396285622 0.109572421896199 -0.102127771477301 "delta_6" 1.802 "dtNN"
-0.507398150476265 -0.480785793552577 -0.207347738476339 -0.0630129062260282 0.060037413463748 0.0945108589391012 0.113541095735441 -0.102115409103702 "delta_6" 1.804 "dtNN"
-0.509915271476468 -0.484080250008395 -0.208306824030434 -0.0631519874334886 0.0626452918200511 0.0951133837031263 0.117521839499067 -0.10210213872303 "delta_6" 1.806 "dtNN"
-0.512440342463673 -0.487390771200693 -0.209268296680694 -0.0632979221004858 0.0635841879760601 0.0957125034081332 0.121520993325783 -0.102086087148285 "delta_6" 1.808 "dtNN"
-0.514977007938351 -0.490719237500312 -0.210231733294515 -0.0618068738830742 0.0671683568945483 0.0976356139841932 0.125539385588578 -0.102068553240913 "delta_6" 1.81 "dtNN"
-0.517520644741163 -0.494051629420407 -0.211196238242015 -0.0598389924433267 0.0678126072733729 0.101449925994158 0.129572449328568 -0.102048732749516 "delta_6" 1.812 "dtNN"
-0.52007415195096 -0.495735142425333 -0.212164027708027 -0.057848010573073 0.06824458339501 0.105051814062283 0.133611619444749 -0.102026533537459 "delta_6" 1.814 "dtNN"
-0.522635997370323 -0.497417421134442 -0.213134350018335 -0.0558369403829833 0.0686719213906142 0.108676567411277 0.137662686518633 -0.102002911631968 "delta_6" 1.816 "dtNN"
-0.525203078548513 -0.499088229550692 -0.214107181127647 -0.0538030609015641 0.0690954964061654 0.11232429698079 0.141725769653606 -0.101976779789763 "delta_6" 1.818 "dtNN"
-0.527777223667358 -0.500753070344829 -0.215729625118364 -0.0524198365788243 0.0695139347557869 0.115993053810464 0.145803921271332 -0.101948825280294 "delta_6" 1.82 "dtNN"
-0.530354657483135 -0.502404096059689 -0.216057981569926 -0.052541943603444 0.0709756899406293 0.119679350394569 0.149897132971822 -0.101918088786733 "delta_6" 1.822 "dtNN"
-0.532934908795711 -0.504045582723846 -0.217037942203178 -0.0526711864063824 0.0729969969661247 0.12338717805265 0.153998226036312 -0.101883979973821 "delta_6" 1.824 "dtNN"
-0.535530491382667 -0.505680100496511 -0.218020325507375 -0.0528079172796257 0.0737365759705813 0.127110363926036 0.158107230145651 -0.101848046234389 "delta_6" 1.826 "dtNN"
-0.538122524936828 -0.507304222133117 -0.219006751521347 -0.0529523364670373 0.0744734411100793 0.130857218667 0.162222796624995 -0.101808584832934 "delta_6" 1.828 "dtNN"
-0.540718909199564 -0.510903694165338 -0.219996345250445 -0.0547929414024937 0.0752070805721433 0.134624401845258 0.166345536303914 -0.101767293244794 "delta_6" 1.83 "dtNN"
-0.543311807776067 -0.514614881609218 -0.220990028200964 -0.0566391016293011 0.0759370660338904 0.13840886989682 0.170484617918104 -0.101722861597058 "delta_6" 1.832 "dtNN"
-0.546152005095091 -0.518337828044515 -0.221986942101453 -0.0584729152971546 0.0766635476785784 0.142209472476412 0.174635256325737 -0.101675376796501 "delta_6" 1.834 "dtNN"
-0.549077020221867 -0.522066184422821 -0.222988144390699 -0.0592346713882321 0.0773868645443651 0.146024718497149 0.178788287246362 -0.101625371269802 "delta_6" 1.836 "dtNN"
-0.551997089522348 -0.525793051796867 -0.223991967994685 -0.0571383176669817 0.0781064772908105 0.149859690269337 0.182946205261228 -0.101571926241238 "delta_6" 1.838 "dtNN"
-0.554914001140699 -0.529510016869791 -0.224999525905627 -0.0550126305623015 0.0798229771024772 0.153713849025383 0.187109113926748 -0.101514501103739 "delta_6" 1.84 "dtNN"
-0.557828545283327 -0.533227341935791 -0.226011979033679 -0.0541821926583352 0.0821381912348196 0.157585086773228 0.191277825216024 -0.101454064069493 "delta_6" 1.842 "dtNN"
-0.560747743950052 -0.536946270863666 -0.227029279153087 -0.0543888927520308 0.0837987806153327 0.16147108379515 0.195460427613004 -0.101390101411906 "delta_6" 1.844 "dtNN"
-0.563667221971287 -0.540575987842918 -0.228051028941402 -0.0546037696238447 0.084496605204879 0.165368766293188 0.199647598872128 -0.101323354834257 "delta_6" 1.846 "dtNN"
-0.566578836402575 -0.542478241644732 -0.229078389328115 -0.0548272196509605 0.085190114561952 0.169281670098743 0.20383742651718 -0.101252697580638 "delta_6" 1.848 "dtNN"
-0.569472582107003 -0.544374884219851 -0.230110860843836 -0.0550582922063025 0.0858794301954526 0.173210130354655 0.20802794741165 -0.101178163090875 "delta_6" 1.85 "dtNN"
-0.572362574213276 -0.546266767469135 -0.231699587305928 -0.055297469415698 0.0865646839326066 0.177156845327768 0.212219690680959 -0.101100252537067 "delta_6" 1.852 "dtNN"
-0.575245749484717 -0.548147511862347 -0.234705135796502 -0.0555447957739974 0.0872465362424807 0.18111735695001 0.216417823479665 -0.101017599791335 "delta_6" 1.854 "dtNN"
-0.578125611749233 -0.550024231775278 -0.233822128284611 -0.0558003210286461 0.0879242291359851 0.185088398163872 0.220624884173477 -0.100931656248093 "delta_6" 1.856 "dtNN"
-0.580994112717129 -0.551896840817635 -0.234291720774112 -0.056063725649604 0.0885991435308797 0.189069752604058 0.224834557485645 -0.100841349353941 "delta_6" 1.858 "dtNN"
-0.583850829792457 -0.553760912856006 -0.235351629805997 -0.0563353802154367 0.089446880785257 0.19306306250459 0.229044240851047 -0.100746699774854 "delta_6" 1.86 "dtNN"
-0.586687039943585 -0.555617195433753 -0.236418669967403 -0.0566150341111298 0.0899369768810965 0.197073327199532 0.233250552028415 -0.1006484962152 "delta_6" 1.862 "dtNN"
-0.589503586639724 -0.559078899782727 -0.237491259825612 -0.0558144917006436 0.0905984808473163 0.201097567289261 0.237457654386356 -0.100545226470004 "delta_6" 1.864 "dtNN"
-0.592325750168778 -0.562861043040121 -0.238570569992207 -0.0534823944282294 0.0912559165039333 0.205130569260598 0.241667958578772 -0.100438369067613 "delta_6" 1.866 "dtNN"
-0.595404328271684 -0.566616492351604 -0.239657185262958 -0.0511286288769668 0.0919101271656571 0.209170473056933 0.245884548498347 -0.100326581635471 "delta_6" 1.868 "dtNN"
-0.598460630380547 -0.570339914227093 -0.240748702259604 -0.0487430497807395 0.0925597100152583 0.213221083651495 0.250102967917135 -0.100209689306575 "delta_6" 1.87 "dtNN"
-0.601499040208402 -0.574034648031575 -0.241849166656103 -0.0463308533606872 0.0932050787704167 0.217281142211288 0.254316521212886 -0.100088790873384 "delta_6" 1.872 "dtNN"
-0.604523193497026 -0.577711911850072 -0.242956404264729 -0.0448625472258692 0.0938469740636976 0.221357703879762 0.258527247880408 -0.0999622389110578 "delta_6" 1.874 "dtNN"
-0.607532894183425 -0.581370256167452 -0.244070605207182 -0.0451228184962413 0.0944849435241101 0.225441320055806 0.262733739467486 -0.099831712920924 "delta_6" 1.876 "dtNN"
-0.610512193470887 -0.585004921183135 -0.245194352649204 -0.0453908965057618 0.0951176696026537 0.229531338922924 0.266941868410931 -0.0996958608187315 "delta_6" 1.878 "dtNN"
-0.613455017289566 -0.588605929462461 -0.246325231824628 -0.045667811605614 0.0978419762133544 0.233626534492693 0.271155256292527 -0.0995548139862407 "delta_6" 1.88 "dtNN"
-0.61636732897284 -0.592165660747376 -0.247464889941379 -0.0459536519093395 0.0986701862630637 0.237727967614684 0.275366367391961 -0.0994093426522936 "delta_6" 1.882 "dtNN"
-0.619260928983262 -0.594890890276412 -0.248612360461266 -0.0440183200073294 0.0990032887205473 0.24184350800222 0.279574369940601 -0.0992576840762205 "delta_6" 1.884 "dtNN"
-0.622132803117728 -0.596908343793332 -0.249768420780714 -0.0419723271553591 0.0993322369746682 0.245968552162547 0.283775018303976 -0.0991010141415876 "delta_6" 1.886 "dtNN"
-0.624979177624936 -0.598909164247475 -0.250932770691048 -0.0398893589535154 0.101522305690031 0.250096435047526 0.287970526469424 -0.0989390884759069 "delta_6" 1.888 "dtNN"
-0.627790750833793 -0.600896611503456 -0.252106128302474 -0.0377703210126628 0.102116201513022 0.254227324553169 0.292163369163041 -0.0987714311518032 "delta_6" 1.89 "dtNN"
-0.630558650950222 -0.602862648092986 -0.253289176075566 -0.0356176369533965 0.10270570324877 0.258363358511554 0.296357642736725 -0.098598409511314 "delta_6" 1.892 "dtNN"
-0.633290885186975 -0.604798701185309 -0.254468015020146 -0.03398909844613 0.103290005348407 0.262504829993564 0.300550701222273 -0.0984195685360769 "delta_6" 1.894 "dtNN"
-0.63599456788174 -0.60670492546352 -0.253335480253089 -0.0342571241636175 0.103869988771068 0.266657704342435 0.304740549738476 -0.0982346114976868 "delta_6" 1.896 "dtNN"
-0.638677748059906 -0.60859669690426 -0.25264491604587 -0.0345333740050804 0.104445171892604 0.270813507605119 0.308920597739873 -0.098044381332323 "delta_6" 1.898 "dtNN"
-0.641322776366132 -0.610473626841161 -0.254844989117225 -0.0348169480049647 0.105016066569165 0.274822622630271 0.313095283414218 -0.0978476440827032 "delta_6" 1.9 "dtNN"
-0.643931604594385 -0.612324475281596 -0.257178956564196 -0.035110080784215 0.106326265216101 0.278698130496478 0.317261000196155 -0.0976452880746496 "delta_6" 1.902 "dtNN"
-0.646489410434646 -0.614149085415958 -0.259487039505195 -0.0354110302709837 0.107043794359889 0.28256301057554 0.321426362346437 -0.0974367608827968 "delta_6" 1.904 "dtNN"
-0.649007192419512 -0.616247105760404 -0.261752688794996 -0.0343766682738336 0.107344494781023 0.286415879787666 0.325592088216914 -0.0972215374125388 "delta_6" 1.906 "dtNN"
-0.651493754204284 -0.619431546139258 -0.263115012024363 -0.0316567735357962 0.107640028485421 0.290264205694256 0.329751141486901 -0.0970003299818597 "delta_6" 1.908 "dtNN"
-0.654058268696251 -0.622574219493168 -0.264391160351295 -0.0289153876286532 0.107929195456036 0.29411157382617 0.333902425055451 -0.096772311440488 "delta_6" 1.91 "dtNN"
-0.656677583561056 -0.625675704543139 -0.265679986340987 -0.0261576152941432 0.108343495601214 0.297957365571944 0.338044368179783 -0.0965385912123206 "delta_6" 1.912 "dtNN"
-0.659241507571722 -0.628724283796958 -0.266979797347458 -0.0233749365317033 0.108881731939632 0.301800096047456 0.342179188582939 -0.096297842626896 "delta_6" 1.914 "dtNN"
-0.661756548370251 -0.631710500759824 -0.268291401388871 -0.0233152412395879 0.109415661312981 0.305634076235818 0.34630693198931 -0.096050212891921 "delta_6" 1.916 "dtNN"
-0.664235063168486 -0.634643821007979 -0.26961502386567 -0.0236023288999707 0.109944917391239 0.309455725706919 0.350432618434484 -0.0957962931895732 "delta_6" 1.918 "dtNN"
-0.666668964311963 -0.637525663473733 -0.270950212602037 -0.02389800224195 0.110469501409826 0.313271625762067 0.354553882705428 -0.0955347940192503 "delta_6" 1.92 "dtNN"
-0.669062953081803 -0.64036400585663 -0.272297635723964 -0.0242009929135675 0.111479308291218 0.317084820434592 0.358664504161412 -0.0952666642001483 "delta_6" 1.922 "dtNN"
-0.671410200999654 -0.643157640145443 -0.273658236199352 -0.0245123466079346 0.114263908126791 0.320897025626922 0.362769057195507 -0.0949921933229915 "delta_6" 1.924 "dtNN"
-0.673689755416332 -0.645894265269537 -0.275032475829655 -0.024831310342744 0.11453490111084 0.324706518012877 0.366866520305259 -0.0947099511124743 "delta_6" 1.926 "dtNN"
-0.6759216657548 -0.648572898445309 -0.276419977622014 -0.0251578954599944 0.114801139495212 0.328506942944779 0.370952183441316 -0.0944209816420254 "delta_6" 1.928 "dtNN"
-0.67810615780738 -0.651184306013242 -0.277820598672857 -0.0254929968352802 0.115063093528209 0.332297261332492 0.375033622052229 -0.0941241372137598 "delta_6" 1.93 "dtNN"
-0.680252267294209 -0.653743944789886 -0.279235383842221 -0.025836220082238 0.115320259330016 0.336080975921885 0.379104947877913 -0.0938202210661262 "delta_6" 1.932 "dtNN"
-0.682350256032522 -0.65624981977812 -0.280663357202454 -0.0261871366691709 0.115572410590238 0.339863411240914 0.383170883977747 -0.0935089401744925 "delta_6" 1.934 "dtNN"
-0.684395930631726 -0.65870207814017 -0.282104735295946 -0.0265467864534629 0.115818573888309 0.343643073251752 0.387227090757066 -0.0931899320298471 "delta_6" 1.936 "dtNN"
-0.686376350514742 -0.660894890285295 -0.283559469945444 -0.0269132866477099 0.116059713165602 0.347420047947708 0.391271188077665 -0.092863779324851 "delta_6" 1.938 "dtNN"
-0.68830234312033 -0.662327039733947 -0.285029928123158 -0.0260060489650575 0.117176693382902 0.351190279307327 0.395311354612946 -0.0925294490401092 "delta_6" 1.94 "dtNN"
-0.690177292113176 -0.663725579091481 -0.286515494545917 -0.0233338249423491 0.118740795217645 0.354949452669317 0.399346603416326 -0.0921869053891885 "delta_6" 1.942 "dtNN"
-0.692007194881644 -0.66509445266491 -0.286259906013544 -0.0206609694209208 0.120104592149419 0.35870260780765 0.403375841827247 -0.0918372119597691 "delta_6" 1.944 "dtNN"
-0.693787895492523 -0.666419118378477 -0.285729250564038 -0.0179923343537292 0.120895055683541 0.36245317572474 0.407397871471175 -0.0914789887703828 "delta_6" 1.946 "dtNN"
-0.695516528782822 -0.66769395763761 -0.285585921345954 -0.0153301545746318 0.121133316321684 0.366200814689804 0.411409004073811 -0.091113306442823 "delta_6" 1.948 "dtNN"
-0.697183454751597 -0.668914340009962 -0.287001078446441 -0.014659839266759 0.121367052116863 0.369947708924982 0.415405100749755 -0.0907395005593332 "delta_6" 1.95 "dtNN"
-0.698787064189017 -0.670096838252832 -0.288422441549593 -0.0150135335796021 0.121595006821022 0.373686647676383 0.419390432788919 -0.0903566791574325 "delta_6" 1.952 "dtNN"
-0.700334514199359 -0.671250356958332 -0.289848945957 -0.0153740041004837 0.121819451948997 0.377417919179093 0.423367368948864 -0.0899662550362596 "delta_6" 1.954 "dtNN"
-0.701837508222669 -0.672362142976697 -0.291278543309976 -0.0157430226023643 0.122037785716672 0.381141855996182 0.427338267431222 -0.0895666649563894 "delta_6" 1.956 "dtNN"
-0.703285363972723 -0.673430210343042 -0.292709652339007 -0.0161193304148387 0.122252308202722 0.384864064262798 0.431301522258128 -0.0891590059458312 "delta_6" 1.958 "dtNN"
-0.704682683572542 -0.67444516970833 -0.294144900736422 -0.0165043471989174 0.122643983592838 0.388582502174269 0.43525704689954 -0.0887433088329865 "delta_6" 1.96 "dtNN"
-0.70602408118499 -0.675406861212918 -0.295582044628408 -0.0168958304174841 0.123054877608509 0.39229983476813 0.439228474799105 -0.0883184578609825 "delta_6" 1.962 "dtNN"
-0.70729675913804 -0.676331426550806 -0.297023735353515 -0.0172948101550354 0.123982485598892 0.396012228250903 0.443235660939493 -0.087885239145243 "delta_6" 1.964 "dtNN"
-0.708507791269282 -0.677216495164617 -0.298466978489612 -0.017701292430196 0.126285727142147 0.399718754649212 0.447235012386906 -0.0874423971762582 "delta_6" 1.966 "dtNN"
-0.709667586420561 -0.678062650850161 -0.299913981899233 -0.0181150340561012 0.126636130032361 0.40341516169305 0.451224298749932 -0.0869911423011988 "delta_6" 1.968 "dtNN"
-0.710776524764555 -0.678868186547686 -0.301361784521391 -0.0185362578961334 0.126843618868243 0.407110559722002 0.455201207180495 -0.086531113908141 "delta_6" 1.97 "dtNN"
-0.711830541369545 -0.679616979907776 -0.302811077859001 -0.0189652363541927 0.127046401601605 0.41080544222221 0.459170879806458 -0.0860616310899992 "delta_6" 1.972 "dtNN"
-0.712831139779741 -0.680311178055222 -0.304258279382057 -0.0194019762471203 0.127243857707308 0.414495541093518 0.463134757196912 -0.0855835493152768 "delta_6" 1.974 "dtNN"
-0.71376774904043 -0.680961504121269 -0.305703441893626 -0.0198457125558075 0.127436097557987 0.418186131764218 0.467093439385128 -0.0850954966741089 "delta_6" 1.976 "dtNN"
-0.714640110923494 -0.68157514678753 -0.307149565407492 -0.0194690977332583 0.127624452901696 0.421869036992704 0.471042871171286 -0.084598075949229 "delta_6" 1.978 "dtNN"
-0.715455764306454 -0.682148838961771 -0.30859518169852 -0.0167069768434964 0.127808016518608 0.425545346614843 0.474981733098432 -0.0840916792454853 "delta_6" 1.98 "dtNN"
-0.716215620636685 -0.682681255544026 -0.310039482252795 -0.0139092464417825 0.127987521272506 0.429219391427758 0.47890481044133 -0.0835754512578142 "delta_6" 1.982 "dtNN"
-0.716921217612456 -0.683156800963216 -0.311483152732642 -0.0110778519768715 0.128163015529641 0.432890314587771 0.482814874717163 -0.0830501929092515 "delta_6" 1.984 "dtNN"
-0.71757153122077 -0.683577582052332 -0.31292491590723 -0.00821437157866622 0.128333565135508 0.43656163492212 0.486715984742736 -0.0825146417519041 "delta_6" 1.986 "dtNN"
-0.718169174620416 -0.683951517261354 -0.314362366117602 -0.00747709647762795 0.128557203983706 0.440230518092906 0.490608504619319 -0.0819695410730625 "delta_6" 1.988 "dtNN"
-0.718701801492803 -0.684703236949139 -0.31579604896688 -0.00790615464542421 0.130560046686097 0.443895644451833 0.494495678300289 -0.0814146073762166 "delta_6" 1.99 "dtNN"
-0.719214356676766 -0.685442417953412 -0.317224336306919 -0.00834118936411166 0.130888111078558 0.447555241776339 0.498373616010816 -0.080849172088287 "delta_6" 1.992 "dtNN"
-0.719697959970813 -0.686112118190543 -0.318647144136675 -0.0087835422664343 0.131212381948434 0.451212943792132 0.502238333830397 -0.0802747851875062 "delta_6" 1.994 "dtNN"
-0.720120710731574 -0.686714570247882 -0.319324348838985 -0.00923223044844756 0.131532059063444 0.454867410939436 0.506092986055736 -0.079690031791877 "delta_6" 1.996 "dtNN"
-0.720478741957494 -0.687248334041803 -0.321127613916576 -0.00968863594905789 0.131846777836242 0.458522119751096 0.509936189901016 -0.0790944641068802 "delta_6" 1.998 "dtNN"
-0.720780385634344 -0.687717689112278 -0.322886276294793 -0.00856663293943161 0.132157266506034 0.462173680342194 0.513771486670779 -0.0784892965126315 "delta_6" 2 "dtNN"


==> data/mean_df_final.dat <==
0.0283216776712134 0.0241441606773077 0.00198204411437858 0.0336621594355133 0.0302089566984249 0.0078525204107774 0.0295701843877453 0.0288018214006863 0.0133311802359609 0.00441669043674444 0.00164950023633937 0.000100649424200635 0.00100660162757252 0.000229374014842106 2.80625118358864e-05 0.000223590487739411 1.54046966452131e-05 1.71999673145593e-05 0.152415962621811 0.051274452690664 0.00800904746559604 0.478131316024382 0.0729357409182836 0.0217709241065702 0.0451777456640137 0.0490730537775379 0.0314953110504208 0.128383966305676 0.0322894827335033 0.0109447919468251 0.119744810565656 0.0362781936751031 0.00782458883802279 0.000798527627568456 9.26007688448919e-05 0.000169679457455075 0.222523704129276 0.294700288921866 0.0239834515930746 0.475040490992468 0.235529228550013 0.163335228835897 0.25267424996396 0.23777696004045 0.33571981367572 0.0467698814526065 0.0282373607412531 0.00551681332394853 0.0198488060760301 0.00669441771608525 0.00128085274495484 0.000638907670268377 0.000144230758103059 0.000145088893393872
0.0190111741717908 0.0176058317140046 0.00444060943738439 0.0333259033754299 0.0366441621906352 0.00915089062617947 0.0266692709797723 0.0202151068763562 0.0052351200430941 0.00732762304078552 0.000621766863938387 0.000200043921368022 0.0047168750509469 0.000231152450985483 9.30782865340906e-05 0.000183594566828779 3.57071389201649e-05 0.000117629831789138 0.12119749536067 0.0413346817091391 0.0180989699403661 0.321437374598759 0.065385568659213 0.0171146720997903 0.029472343949533 0.0475408555706838 0.0098465669470469 0.27287009390178 0.0289617311169469 0.00681088511388255 0.15691812147391 0.0387653147237106 0.00756042040076284 0.000490254515394174 0.000119329475949587 0.00077842746838446 0.24217943517712 0.270222156441596 0.0867915940776563 0.440769060575687 0.177078548938976 0.159412688230582 0.239051361541739 0.183605608361331 0.0696332068562812 0.104219105116095 0.010662902134762 0.0026983388515089 0.0319568742474363 0.0096961126284952 0.00192876507315383 0.00143833947366719 0.000227133872196829 0.000885875614611939
0.0426776533931087 0.0185494390575959 0.00622744042937981 0.0578345750540713 0.0341232120915675 0.00559846055345945 0.0737887769655752 0.0396382105574653 0.00671594660429955 0.00287594105385015 0.000347313766807982 9.38939950099211e-05 0.00186155422371107 9.90609567180485e-05 3.65163093019411e-05 0.000139251064693528 2.84582703370439e-05 3.38239238803243e-05 0.12362886750244 0.0758368374382725 0.0127512033875612 0.401040280214067 0.0588235708099625 0.0220971384799629 0.0930609228905189 0.0606802815821133 0.0112595693635547 0.156270984480686 0.0455513012473875 0.0114976267193881 0.128399212946015 0.0484292931362596 0.00816595222348959 0.000576785675520067 0.000234414845200031 0.000108865051478454 0.272585071019735 0.158150504087508 0.0783520115068128 0.506553472311507 0.248948545937739 0.141442174669194 0.311197631612972 0.323093815252062 0.130370516690683 0.0539479518104871 0.0141227724707521 0.00312753535987934 0.0292281884771496 0.00905120687661808 0.00187891530301998 0.00107228677891956 0.000131032246854362 0.000251375270032759
0.0549541811818048 0.0658664786987482 0.00767595330517719 0.0307358878201678 0.018260937668562 0.0111685232852932 0.0643929841927337 0.0279160481550895 0.0217445231667324 0.00732076237287514 0.000336393961135505 0.000148343509518472 0.014284876888901 0.000140705767431407 7.2790705020403e-05 0.0002181678798921 1.88752000752293e-05 2.33431788456474e-05 0.166784707922539 0.0545358887934709 0.0174925827063062 0.378137249263985 0.0653617080643944 0.12063378439439 0.101388149153888 0.0373618204647196 0.0340289964342651 0.136629567990174 0.0377726663229356 0.0126510086418238 0.202221756135802 0.0361052866630566 0.0091987350341686 0.000364760077731096 0.000268379413888178 0.000559133062754636 0.217684224793225 0.177150434831553 0.0789059757626738 0.520367801702654 0.173591168741325 0.155664302069796 0.285779516238312 0.143977052600279 0.288483005970326 0.0953599726475655 0.00713132202661453 0.0038235714128125 0.152847308991597 0.0110321829232204 0.00383206041342125 0.00148424353826507 0.000189345279656707 0.000252192194792873
0.0260694982196734 0.012411317200958 0.00740851827848162 0.0437802579746151 0.0181886388062002 0.00331665106681459 0.0336293607534454 0.033925208392756 0.00416508840705716 0.00894614690792302 0.000283779047421969 0.00010290062868114 0.00577420406808407 0.000360837195153822 5.52357199383036e-05 0.000324757310133786 3.95536643181389e-05 1.34724629549126e-05 0.100251002100769 0.0582187582998146 0.0169968062110985 0.374437312947554 0.0744423183496124 0.0159667896196011 0.031776645543931 0.0602480477620275 0.0102307117174606 0.244638909985293 0.0306180896712918 0.00722656779454803 0.210988673630704 0.0424284367409472 0.0057704976930859 0.000597370646380266 0.000264826232619627 4.81048677261993e-05 0.239352264083154 0.126038010760541 0.0704243999196653 0.444933546732167 0.304549274187545 0.0399447978332257 0.272062167383739 0.31886186794551 0.187179926693531 0.104446513850622 0.010584259966998 0.0023498817094409 0.0925958800959719 0.0086274531955772 0.00177398919968089 0.000623308094276876 0.000188903824060449 0.000114847600467282
0.025726468650398 0.0260162441750599 0.00255247675108129 0.0552866665413124 0.0257290648814146 0.00902459367333259 0.0379328759933709 0.0307248216739529 0.00370948078888577 0.00475595886782782 0.000367936838238704 0.000291940254180166 0.013182669482078 0.000132137588279507 7.62440102879256e-05 0.000184945538592292 2.47783947259173e-05 8.61376252043363e-06 0.185146112692425 0.0593669608729988 0.0904648809273193 0.384001756573322 0.0468464949893536 0.0204204176563497 0.05586801605919 0.0535016286893105 0.00952584335364867 0.191583311153779 0.0577282935448203 0.00638126719731845 0.176752595912564 0.037652019725284 0.0040838454807665 0.000565478906395519 0.000149180111901431 0.000346338109770314 0.2251419317893 0.230819937540244 0.0312697443926245 0.455355213187227 0.261264499710969 0.0924126486638197 0.256837757662546 0.253692009019868 0.114317896940169 0.053745536606502 0.0140879074626598 0.00357942496956107 0.0630046279692192 0.00513339864384599 0.00126976719908661 0.00198586739601567 0.000671671521475413 0.000163533637157154
0.0394051635798773 0.0162659206211055 0.0156171739903451 0.050896064749716 0.0305662872350197 0.0126058721871515 0.0437827693088316 0.0312455290549002 0.0026407613887752 0.00787237442768134 0.000546108069391891 8.91329699635567e-05 0.00237802796218595 0.000108743484007049 5.86586722142811e-05 0.000216798875626231 3.02344964733112e-05 0.35642266708306 0.154234310797951 0.0484991545710315 0.0404043175366413 0.384195563741017 0.0477504212664098 0.0219640695001136 0.0645298204483269 0.0551384095510511 0.0143738391108004 0.138759161072421 0.0457381428850262 0.00814476178825017 0.177614020449706 0.0487699695733843 0.0103192606235801 0.000498964241253755 0.000140061199713918 0.0185549011606749 0.251640727713419 0.108893317018216 0.225859542725002 0.50763301199112 0.172549500821401 0.109833277591238 0.274115874701283 0.226883940924322 0.0209516897384916 0.0560586681567005 0.0130677411702704 0.00215339763143049 0.0424632608730611 0.0093842312262022 0.00228426049452605 0.00147133670012061 0.000299232985547653 0.0320397737240757
0.0401376630221009 0.0241341612339469 0.0024697962038248 0.0304978661187951 0.0127672237798827 0.00105846831719719 0.0498809933159189 0.0150589178802418 0.00474833935571896 0.00633492929960114 0.000995225388174963 5.97179276691895e-05 0.00409116285990344 0.000163052679383039 6.30588736676058e-05 0.000146222824290267 1.88501956697574e-05 2.63923907559157e-05 0.172841846741917 0.0600652496343788 0.00683405572529241 0.319792870702052 0.0567974877113959 0.011797566864368 0.0612244856184753 0.0518751254335957 0.0153497591406109 0.115326757718554 0.0347731773660955 0.00877996731145179 0.160780461522626 0.0362926131354805 0.0114798095195402 0.00133076563573291 0.000178853544840163 0.00025534517440906 0.271045815232899 0.202890565530723 0.0295018720859939 0.399322216371131 0.116237542290306 0.0536956236881496 0.302330290214843 0.270371259655296 0.0543783843379158 0.0538077479214391 0.0139841599156468 0.0025668321040279 0.0468032157204884 0.00859915434762992 0.00187331799411626 0.00105558169442818 0.000388399962569334 0.000410707872803061
0.0457138329290012 0.00937006999850224 0.00538364467815038 0.0203307892307893 0.0471482653845947 0.00404411166267043 0.0405263095173412 0.0363425501621409 0.00662304037037258 0.0036220308526512 0.00029948524437639 0.000318955924732932 0.00267509199859487 0.00026064659164925 1.65890865789203e-05 0.000165590302131534 2.91024333265037e-05 2.0872966007997e-05 0.142206609790863 0.0349837652114192 0.0169898932318778 0.314052103680404 0.0895413347517421 0.013752374341352 0.0609288881216114 0.0417096471077464 0.0350538846936784 0.139681517539426 0.0436275376822855 0.0086686623286458 0.205120578270681 0.0400497225870328 0.00586956398454205 0.000563234172655403 0.000281727681131494 6.82235203911112e-05 0.222177599266407 0.0974828277867408 0.0991508285043386 0.439016381816773 0.20545238188761 0.107420592840923 0.259343973687069 0.250972389820954 0.0704915844339647 0.0491720906640324 0.0143353716405673 0.00631709833776296 0.0374434274702907 0.00901343997012401 0.0012613794745955 0.00124334166651148 0.000131894356108449 0.000103059240609229
0.0484486234625588 0.0157630493261215 0.0057950734600157 0.0330581214969309 0.0257394160305173 0.0217544844317755 0.0380673056309438 0.0422249768560249 0.00310715020449713 0.00294487519225737 0.000517026807851937 0.000102616162523663 0.00983614256587212 0.000178775661776783 7.0425725560918e-05 0.000145973964097773 1.8962943744805e-05 4.6116839177251e-05 0.123472240701256 0.0546373758300567 0.0155325884661338 0.2963912104287 0.0708390652314361 0.044293083932348 0.0568121998287534 0.0524607962459155 0.00817538099520085 0.110008310050162 0.0344706754978801 0.00780668884404494 0.274803239287257 0.0411833163325299 0.00832260114017708 0.000526465086667001 0.000245875700390171 0.000254811823341056 0.257157693998591 0.168323935589654 0.0900803811181164 0.439312504937587 0.238981928684437 0.19933217454063 0.234613882817886 0.162247582673145 0.140591599713984 0.0415386116242746 0.0131445082822712 0.00251849963142657 0.0295987654906323 0.0100449891124131 0.00218773302675014 0.000893623371272031 0.000138843886314872 0.000218798670238108
0.041026664148294 0.0297250714712983 0.00846277685039932 0.0317550745173242 0.0261911219587514 0.00518232315345842 0.0167203680244884 0.022606297512824 0.00417884100369724 0.0103965045210281 0.000295182680796655 0.000318619563730456 0.0222243883870815 0.00019407324037241 2.58377957408242e-05 0.000306187060855832 2.89069251019325e-05 1.14960832100683e-05 0.304628302909511 0.102851574557624 0.0176714843761631 0.416165079359792 0.0515223630546062 0.017794507757498 0.0397032357585457 0.0931493626833657 0.00941232004400377 0.18313601986999 0.0305051590775849 0.00974929422024875 0.268558013569939 0.058396897838437 0.00637600554615255 0.001084556633561 0.00010719781853164 0.000421482096506504 0.264507514981303 0.130249003177558 0.112423981153937 0.459480036396178 0.206213243890055 0.0733371760537683 0.172908527458143 0.24136374983437 0.134457828576743 0.0647531977807157 0.0116879950859465 0.00780264301229534 0.084415760248756 0.0143087362524729 0.00133494866494825 0.00180545518429117 0.000126478700791602 0.000163266408814383
0.0173976999529243 0.0232128420599104 0.00357835092381619 0.0395304621114126 0.0396120188551878 0.00726883516566807 0.0294450356127525 0.0317591153018496 0.000948657062509535 0.0166290788610788 0.000447631632775658 0.000324145883651958 0.00239391025433518 0.000108760580924123 3.44607027726307e-05 0.000119730464693609 3.414464491801e-05 7.89936614812571e-06 0.114192118881879 0.0481124147703388 0.0102666283465597 0.331646650397733 0.0698755695208655 0.0167127432889911 0.0514859561922472 0.0514463452822603 0.0129026627401511 0.246578522162087 0.031242363950193 0.0100468592011898 0.137340714275359 0.0565359823501472 0.0068122132963659 0.000577098472418214 0.000113970688151349 2.33569314710097e-05 0.252766897366578 0.259168237053395 0.0245692830708661 0.400004556675486 0.254319769316636 0.0879206149831503 0.314184221978519 0.292547862079859 0.0238506769147851 0.104790851466007 0.0226571666085979 0.00630871401422058 0.030449760201029 0.0117982508828362 0.00235476334921447 0.0010929806963658 0.000179954094684298 6.60802651763769e-05
0.020622950695336 0.0260647958207243 0.00492857653884028 0.0335553731500182 0.0242654990032971 0.0331163570856231 0.0276249921986919 0.0342885310962962 0.00745415665340911 0.005854572784548 0.000489937921655985 0.393509091375621 0.00279494808494176 0.000165756775997139 6.08423243878324e-05 0.000346413039620702 4.13942374081405e-05 1.56224679489687e-05 0.129587330472142 0.0513114870774429 0.00862818361627101 0.511870761159351 0.066214788372301 0.047129762274747 0.0498744546098561 0.032929710716961 0.0133584392927719 0.121079675965995 0.0496024758069368 0.0291293422686635 0.182769190191004 0.0327867444605201 0.00308729354285717 0.0005764670546075 0.000727082802882126 0.000196423055106229 0.252678501201295 0.177842189674569 0.0561753513611862 0.561776531019198 0.212274785930351 0.237978608651595 0.274714062707359 0.163486980591608 0.113895260811975 0.05726848909356 0.0165187851859128 0.0522368950838897 0.0439591785789148 0.00866814140477659 0.000661223902050457 0.00200423664811051 0.000315954381874992 0.000161769211377694
0.032254345329687 0.0181801883865375 0.00870493281912156 0.0553012927773534 0.0410541666936469 0.0182223588584361 0.0562954738625801 0.0354102874888742 0.00493931546440057 0.0115453445381537 0.000454064122501642 0.000152511612350379 0.00909404081481773 0.000101410172918566 0.000147426212691974 0.000168263825770977 2.89762170201461e-05 5.01116533697988e-05 0.170270152584483 0.0539877560722398 0.016107641126658 0.323392039018343 0.0791426430428915 0.0333521053557599 0.0688504852468035 0.0664676085086346 0.00945084251701828 0.184163432047955 0.0393890065626956 0.00927528585087062 0.323291197400593 0.0382176489575954 0.00929043660536141 0.000934918154532487 0.000164065161195044 0.000661657927394224 0.198786662330543 0.171164398779162 0.137899505254815 0.41393003476586 0.239704503085789 0.224574916365923 0.212044826395695 0.278493035326597 0.116077795008977 0.0917640352624541 0.012043985885815 0.00369935239682482 0.0458887348521639 0.011278637663676 0.00407649391529842 0.000708618415645189 0.000364124313520359 0.000643791490324288
0.0446101398501281 0.0241191364013051 0.00468447763766394 0.0401652442301849 0.0341101079602042 0.00819521712764402 0.0365169743952021 0.035654856540151 0.00266621269052132 0.00401364611152766 0.000322483274253751 0.000564120711120193 0.00799389747991224 0.000193413752836173 0.000236637464446812 0.00013812558107305 3.95421733771677e-05 5.18028078435833e-05 0.102381178832414 0.0550587672130179 0.0111669463038073 0.33993433911296 0.0667496574829601 0.02294104808681 0.0521011543770408 0.054226827448131 0.00823701327057009 0.10861644694324 0.0510235844365895 0.0117034234148816 0.145851927336341 0.0299373227852763 0.00809480236794243 0.00092227122697818 0.000298871330859347 0.000401049232980713 0.22796720798313 0.106244825895694 0.0501847952221067 0.464415085576845 0.142362107074163 0.107416792208694 0.23655792945806 0.239967055014869 0.071459975256811 0.0461139389243042 0.0162509870330639 0.0121358763470651 0.0361912633977574 0.00574727150335375 0.0133631114237351 0.00209611916166667 0.000208230330415196 0.00023301315978005
0.0370210222837076 0.00879229407342392 0.00755144434362809 0.0336176239673837 0.0169953799546397 0.0252650986881018 0.00829609806403719 0.0122927926977417 0.00493603057845634 0.0086234795539199 0.000759304499434812 0.00010805439475908 0.00836127407393829 0.000437801671329727 0.000195389846938784 0.000222557898808398 2.18470987204639e-05 0.0336339279046207 0.206573657503536 0.0429586086519632 0.0121152587783378 0.301520596530885 0.0544933243468507 0.033049559754238 0.0173301398796344 0.0272465068476738 0.0129269991044463 0.159579274094405 0.0361030881171953 0.00414751937122173 0.185366745770923 0.0383062484624935 0.010152761252606 0.00110030379664342 8.64763361579729e-05 0.0142217641573365 0.265718422301415 0.16783463958224 0.0567742101687932 0.486922110859963 0.189455270918257 0.171453612462691 0.213347881416515 0.159932670012953 0.0459399214914559 0.0492086961468285 0.00918851700080581 0.00347246465342323 0.0360125966967475 0.00841813098817359 0.0022986738467957 0.000966860605486073 0.000159649662961642 0.0250091603092514
0.0234762102901389 0.0220515185982766 0.000971912797185427 0.0478918208276465 0.0274912021465522 0.0105494175605638 0.0343044827038786 0.0220690585767583 0.00599971953648229 0.0113749430688535 0.00162243455527083 0.000150490836139305 0.0071902197704774 0.000154810813655607 4.82332479550634e-05 0.00018534611980586 2.65325590367721e-05 1.45489244647984e-05 0.155856679200949 0.0588121910508397 0.0181691529434286 0.372954553326043 0.0598799647431988 0.0256952127033199 0.0553922165430003 0.0402908863207834 0.012657290015395 0.181916997582153 0.0358380178857941 0.00871325276022199 0.119491115372126 0.0327160631047681 0.00956132035941385 0.000688509589770936 4.95961940442431e-05 5.2650971347868e-05 0.197435786307014 0.278065321890198 0.020472232297083 0.409279899429342 0.233507038510302 0.247458582814868 0.226960219432176 0.268892274891852 0.163142482935848 0.0743453129126012 0.0155424655094521 0.00373848618416003 0.019627847580242 0.00886806357897293 0.00247841701541514 0.000900803391642168 0.000841585179280971 0.000120488152369513
0.0259922537656609 0.023397328204809 0.00551945043867912 0.041842771013103 0.048811232584271 0.00363826345506179 0.0247856241169759 0.028556380571366 0.00618199038014649 0.00414377654717878 0.000321261168236179 3.63850471808559e-05 0.00241384393502607 0.000430345771723282 6.3191941888954e-05 0.000158155572610502 3.54314202138933e-05 0.000116402928514692 0.145617355423936 0.0463448109128206 0.133162579065334 0.408941355110589 0.0648723099517793 0.0173654532211096 0.050633607406639 0.0354430565899994 0.014591497050279 0.102200713756503 0.0340796751012113 0.00625425587683066 0.211811673646154 0.0435606905251528 0.0121414367176604 0.000377716489568523 0.000167943939776556 0.00114988668837544 0.252534551981178 0.166255019725363 0.0928980240043077 0.523070254251446 0.19170758039794 0.063801055158258 0.155827809751769 0.240795243306548 0.0675679273491977 0.0485776552570062 0.0127586358419295 0.00400077763432065 0.046342659005519 0.0105905421290133 0.00380180990240458 0.00149103609844778 0.000354440625225618 0.000459049485587899
0.0461483112529122 0.0238417484846129 0.0106340882457507 0.0251198208266927 0.035715797504976 0.00910995075721032 0.0241155077018043 0.0226250048651587 0.00393743521189043 0.0288755079817049 0.000394447706524968 5.66106516454089e-05 0.0126210117078228 0.0002772391523586 0.000106744834387195 0.000267939656820901 4.43142134268181e-05 3.25857387579377e-05 0.136747850882902 0.0519673947771674 0.0188678896000221 0.283075455059439 0.0673138551089106 0.0236352676440926 0.0452995071336075 0.0423279693846389 0.00985126985784669 0.223404587374792 0.0504003388495439 0.00883894214778394 0.151967356382003 0.0403670331686072 0.00865386562531822 0.000823822853792982 0.000246488487165726 0.000792302170292855 0.251296209539107 0.247044690014023 0.141003740920923 0.411687707866905 0.204996315255546 0.231697895349479 0.233040702524944 0.149572918297253 0.112537577295302 0.143164848588758 0.0142544699521275 0.00392293406204079 0.0489077976540537 0.00928504884689784 0.00229218160810857 0.000838270814101756 0.000275405808167863 0.000491292818391842
0.0328700313256257 0.0125097573209501 0.00869294424638685 0.01599633486479 0.0345325085022493 0.00144096754426879 0.0391497586485431 0.0250231444810389 0.00445969214892471 0.00825705540045676 0.000696655726669959 6.40706138087103e-05 0.00330325608488032 0.000334827579120062 0.00027935439467295 0.000150909323848707 3.80167051387946e-05 5.3316572716642e-06 0.134381840542284 0.0460720466039026 0.0180985428303222 0.440405471814477 0.0648664284536544 0.0186363021445225 0.0390251236982964 0.0588590338022487 0.00900006097347791 0.206572897963461 0.0338615098502803 0.00629251305656314 0.162851483446551 0.0385572178245702 0.0344272358337168 0.000584428884738573 0.000166456056635847 0.000139286983802675 0.275241189190552 0.214312526218176 0.109310570814449 0.511994329804804 0.199035238068707 0.0580224393626716 0.308671164120968 0.246532207729689 0.0346456404647949 0.161810104099895 0.0073412973753273 0.00190912200876949 0.0333691019487142 0.00524438880456368 0.0131346085016028 0.000958724718954691 0.000193478138877541 0.000119619570819586


==> data/omega_3_results_power.dat <==
-0.30423218161144 -0.212561789221979 -0.113970281710351 -0.014080185231137 0.102047607587963 0.248201756450385 0.354104992280838 -0.00176779271218812 "omega_3" 0 "NN"
-0.312654730510133 -0.221470726468681 -0.114903036447117 -0.0177164608246017 0.0995592295389542 0.242625941577387 0.363157017499475 -0.00615016729840881 "omega_3" 0.05 "NN"
-0.320973600651712 -0.230056818985872 -0.115515001034396 -0.0184131398954719 0.0968820184595529 0.237798950065269 0.374163127514805 -0.010147229180037 "omega_3" 0.1 "NN"
-0.328964610872902 -0.23854405769373 -0.119603485403559 -0.0214155429008542 0.095159662201354 0.233929468099689 0.387398021635022 -0.0137551380118323 "omega_3" 0.15 "NN"
-0.336459757193722 -0.246462410580136 -0.124122030222054 -0.0218170485943006 0.0929886883934614 0.227442353427705 0.403075232144033 -0.0169700038517922 "omega_3" 0.2 "NN"
-0.343285222853922 -0.253954731150316 -0.126496239395351 -0.0232435810074776 0.0916728670112548 0.219834671145293 0.421268129972987 -0.0197846017391244 "omega_3" 0.25 "NN"
-0.34905892480424 -0.261245415706355 -0.128888959025744 -0.0248453459325333 0.0905515932124672 0.212227971833954 0.441849321925702 -0.0221966452556665 "omega_3" 0.3 "NN"
-0.353541493220007 -0.268069175232426 -0.131366669435351 -0.0260672583881956 0.0887253098844099 0.202378851878734 0.464262387402243 -0.024204628392116 "omega_3" 0.35 "NN"
-0.356431989001919 -0.274633822589976 -0.132926049543585 -0.0276254266105411 0.0875348321069396 0.19247047846585 0.487774605561356 -0.0258131937323679 "omega_3" 0.4 "NN"
-0.357399365214462 -0.280327133772573 -0.133402609193013 -0.0282420049066445 0.086556728753294 0.181984100242914 0.511442703005628 -0.0270294867506873 "omega_3" 0.45 "NN"
-0.356081757376671 -0.285786586722907 -0.1335197907066 -0.0286853685128108 0.0857362198947271 0.170713095138581 0.534571310582066 -0.0278653313933484 "omega_3" 0.5 "NN"
-0.352142193709653 -0.290213048943372 -0.132721445972606 -0.0295636952973837 0.0851410030032866 0.158900212880496 0.55590018719937 -0.0283353412347019 "omega_3" 0.55 "NN"
-0.34541966875139 -0.293639921703061 -0.131434949623667 -0.0299406522274239 0.0842072710123034 0.146857008189954 0.574513701514775 -0.0284570695259222 "omega_3" 0.6 "NN"
-0.335484148496676 -0.296239998744284 -0.128920195762646 -0.0299656936252859 0.0831406483436581 0.138391505270647 0.589587917643939 -0.0282469844918903 "omega_3" 0.65 "NN"
-0.322366469984047 -0.297006300834539 -0.127525850911468 -0.0296391056611469 0.0811358021572914 0.16009769259324 0.601097205116616 -0.0277247318956196 "omega_3" 0.7 "NN"
-0.308510403659341 -0.29447702157745 -0.124260972795582 -0.029963238448147 0.0775844071800975 0.169983622621828 0.608830182598865 -0.0269066384044694 "omega_3" 0.75 "NN"
-0.310041040244471 -0.28568025373346 -0.122476152703143 -0.0297708226473787 0.0739324832169359 0.194354444245334 0.612444139907836 -0.025808592360589 "omega_3" 0.8 "NN"
-0.310525108258219 -0.282029658997601 -0.122107775449194 -0.030585247354793 0.0703714007582334 0.202085242793942 0.612588889875781 -0.0244451293450981 "omega_3" 0.85 "NN"
-0.309843581842927 -0.281878112477841 -0.122102272884604 -0.0315655560370942 0.0668134447901707 0.21740919685675 0.609502418906629 -0.0228317189788142 "omega_3" 0.9 "NN"
-0.307855303772158 -0.279112618861461 -0.121668177339643 -0.0318956303502205 0.0617154414366041 0.220519526049145 0.603395612627537 -0.0209786690543379 "omega_3" 0.95 "NN"
-0.304472776274281 -0.274959215457727 -0.121208259689979 -0.0320564862757919 0.056750084998896 0.231623644807371 0.595030487380996 -0.0188957122553003 "omega_3" 1 "NN"
-0.299581089104379 -0.270213245776404 -0.119970186842863 -0.0314501549989359 0.0609162512479884 0.225510459983411 0.585061764186435 -0.0165904132342259 "omega_3" 1.05 "NN"
-0.293110320613266 -0.263966516933749 -0.118145263771623 -0.029352242454479 0.0646558130312087 0.225058314599892 0.573934343304472 -0.0140635229330657 "omega_3" 1.1 "NN"
-0.285050995738402 -0.256169653282086 -0.113529160599057 -0.0259632151814913 0.0689178140072499 0.223646197334858 0.562594229216018 -0.0113083956828654 "omega_3" 1.15 "NN"
-0.275515306831039 -0.246095844071135 -0.11050867708866 -0.0213685671169515 0.0744010893582185 0.218851511705623 0.552017915780937 -0.0083122497308181 "omega_3" 1.2 "NN"
-0.264714176999746 -0.235082215297723 -0.109369195637441 -0.0156466432693492 0.0784971703513975 0.2114368170528 0.543487280070394 -0.00505182436606126 "omega_3" 1.25 "NN"
-0.25285149680974 -0.224008071382968 -0.107620350771924 -0.0112473219836033 0.0824362971059145 0.202287042310786 0.538375336887611 -0.00149480105970237 "omega_3" 1.3 "NN"
-0.240432467541154 -0.220456741120415 -0.106101190892332 -0.0077919650055378 0.0875706585478042 0.198392544825708 0.538457479726105 0.00238894057357161 "omega_3" 1.35 "NN"
-0.236334182714302 -0.222064207340111 -0.104093450465314 -0.00433286078174433 0.104048338674318 0.197594949310769 0.544747605164105 0.00662173789451312 "omega_3" 1.4 "NN"
-0.249516253183913 -0.21499917319727 -0.104918933467559 -0.00205045228943845 0.116846415548196 0.194414534130317 0.55747749139897 0.0112080317968984 "omega_3" 1.45 "NN"
-0.261353768812967 -0.207786325123834 -0.103919331222301 0.000912212995899608 0.128402316679797 0.208538353470033 0.576070664600763 0.016118754275906 "omega_3" 1.5 "NN"
-0.271596011433985 -0.215845345408184 -0.102569686584445 0.00522571276786721 0.137823966225653 0.223844814222957 0.597911492401863 0.0212962771972161 "omega_3" 1.55 "NN"
-0.280023554906279 -0.223519942690416 -0.100369895062499 0.0100832832939091 0.145609630500189 0.240018569975234 0.619783009118635 0.0266488145207509 "omega_3" 1.6 "NN"
-0.286491819056607 -0.228752252357936 -0.0980511341614942 0.0158857361449236 0.148759184591484 0.25676292679492 0.638827523208022 0.0320703633034378 "omega_3" 1.65 "NN"
-0.290801285083774 -0.232373650519946 -0.0953267385723393 0.0211321024930839 0.151240505937778 0.273783791745302 0.652810601936096 0.0374465595434562 "omega_3" 1.7 "NN"
-0.292836652472658 -0.232951329203445 -0.0929538404155323 0.0259034039812036 0.161931488958544 0.290555722184081 0.66042780725337 0.0426647237937297 "omega_3" 1.75 "NN"
-0.29241676137417 -0.233624671972336 -0.0903290838896851 0.0316982892757096 0.169284019070062 0.306554400126402 0.662432481325766 0.0476239675534679 "omega_3" 1.8 "NN"
-0.289492266046011 -0.232062187000452 -0.0880578264354313 0.034909536042619 0.17354625109067 0.321550604329616 0.6592190540606 0.0522327555444431 "omega_3" 1.85 "NN"
-0.283985123295508 -0.228244629788264 -0.0858531048551754 0.0402634384967655 0.17468979500967 0.334929705355592 0.652696744421121 0.0564084344807135 "omega_3" 1.9 "NN"
-0.27588971563415 -0.222305066630213 -0.0929070497297744 0.0459976237578417 0.174585991862671 0.346573333982576 0.644157353318235 0.0600741358563309 "omega_3" 1.95 "NN"
-0.265174049535574 -0.214472102006425 -0.0940414271926215 0.0494736672155796 0.173896848016398 0.356348869427677 0.634855167796502 0.0631597533681347 "omega_3" 2 "NN"
-0.2519333611246 -0.204724310389054 -0.0948841138704779 0.0542484726007046 0.176653920336435 0.364083173503502 0.625767352060393 0.0655954008306187 "omega_3" 2.05 "NN"
-0.236296968310342 -0.192133774374042 -0.0968645074877941 0.057184864593296 0.178126520306705 0.369932921865939 0.617473352309617 0.0673143786631244 "omega_3" 2.1 "NN"
-0.218478894186887 -0.187670719039033 -0.097881929982691 0.0583471597918788 0.185528571983014 0.373699455848623 0.6101867388968 0.0682560716155716 "omega_3" 2.15 "NN"
-0.233280308659346 -0.187162781125608 -0.0991405609934191 0.0556052140597103 0.19686885702157 0.376186451330057 0.603937968668333 0.0683675921868689 "omega_3" 2.2 "NN"
-0.273474302736588 -0.176975821343262 -0.101041014586428 0.0515176683356913 0.207236043674243 0.376800506476854 0.598665373328572 0.0676069055993698 "omega_3" 2.25 "NN"
-0.318867588454168 -0.186309440899493 -0.101422268382976 0.0464785305867963 0.214144081699942 0.376576709561107 0.594247920390671 0.0659490364370623 "omega_3" 2.3 "NN"
-0.369324222858268 -0.214803633901624 -0.0996949937045883 0.0396664701188456 0.220614011398482 0.374882286761817 0.590654549853809 0.0633883577416585 "omega_3" 2.35 "NN"
-0.424289632348405 -0.248012271436096 -0.0972603505564962 0.0349811953666972 0.224072478441371 0.372623549156856 0.587885187840982 0.0599429594407698 "omega_3" 2.4 "NN"
-0.482787379156207 -0.285575724132627 -0.0963210581023191 0.0317878226744028 0.226032136841582 0.369762474764059 0.586059273252886 0.0556594144044828 "omega_3" 2.45 "NN"
-0.543300915827729 -0.326856960323255 -0.101759163557688 0.0327984284444938 0.228484090809275 0.366301946878878 0.585379414740885 0.0506148737363641 "omega_3" 2.5 "NN"
-0.603744749455359 -0.370728279846162 -0.109262248199457 0.0362210669914589 0.228552753991039 0.363024099992572 0.58582843715908 0.0449254493394405 "omega_3" 2.55 "NN"
-0.661178419791838 -0.415581850427827 -0.117256368924245 0.0423210264931413 0.227460986319727 0.359507343292762 0.587499573521029 0.0387512687212085 "omega_3" 2.6 "NN"
-0.711755997584817 -0.459163569099758 -0.127080146436469 0.0437589395506848 0.223353874155691 0.356015414766205 0.59044870345673 0.0323081564969725 "omega_3" 2.65 "NN"
-0.750273469435797 -0.498591434777495 -0.13588122611128 0.0410393741335611 0.22246652432932 0.352818139876206 0.594841414106156 0.0258824208682529 "omega_3" 2.7 "NN"
-0.769714546088494 -0.530085313168399 -0.145608571582216 0.0388854437278496 0.216987360214091 0.350044008514885 0.600517572804108 0.0198572922202721 "omega_3" 2.75 "NN"
-0.760574005145429 -0.548730540608517 -0.157067180184072 0.0359234569256159 0.211702425162343 0.348061481646425 0.607109108677719 0.0147402192888259 "omega_3" 2.8 "NN"
-0.710344873189285 -0.548359326520711 -0.168066743279383 0.0302532400229438 0.207655261537639 0.346201157553367 0.614310660849412 0.0112079018046242 "omega_3" 2.85 "NN"
-0.603194704714497 -0.521110629718578 -0.179045485216534 0.0260280898942256 0.210254695775006 0.344828088920337 0.621603179723593 0.010146918428536 "omega_3" 2.9 "NN"
-0.468266555143373 -0.442425629797754 -0.187238134133281 0.0186702256453941 0.215936882521476 0.343966928397776 0.628498410711416 0.0126614247572244 "omega_3" 2.95 "NN"
-0.350537711179811 -0.316174475142418 -0.189132758295159 0.0106644770201001 0.215272947969879 0.343650603940944 0.634324953480984 0.0200021834929932 "omega_3" 3 "NN"
-0.325578787028917 -0.292933036096031 -0.161810470736839 0.0239653419764068 0.212902566888658 0.343929447806374 0.638522145926061 0.0333195004792587 "omega_3" 3.05 "NN"
-0.360834611275493 -0.325335248168642 -0.114567258686748 0.0506963002624161 0.221558598319461 0.419879438506939 0.658305594211924 0.0532426341730774 "omega_3" 3.1 "NN"
-0.398196860575979 -0.358534075006787 -0.115367692032294 0.078771813862204 0.234082385173053 0.575079163940643 1.13572899911816 0.0794974109035664 "omega_3" 3.15 "NN"
-0.436715400789808 -0.394152911842468 -0.122946169212639 0.123386884960553 0.24419243663209 0.694474355494322 1.60026367723657 0.110847156635773 "omega_3" 3.2 "NN"
-0.475393920335989 -0.431125249968431 -0.132640713675642 0.126353844440814 0.282122421601969 1.05888513498769 2.00850060183501 0.145394806629765 "omega_3" 3.25 "NN"
-0.51332039973812 -0.467000515337816 -0.142747935278578 0.117983890095502 0.33801032952681 1.41658751145161 2.32842056554534 0.180956892597988 "omega_3" 3.3 "NN"
-0.549619148639465 -0.501264408439113 -0.152188031598769 0.114709083789307 0.386635541214218 1.74134577658759 2.54043132461697 0.215370632470814 "omega_3" 3.35 "NN"
-0.583551275261982 -0.532334516342075 -0.161264363213604 0.111151265116632 0.41197123692632 2.01237895781293 2.63632074964039 0.246679513056442 "omega_3" 3.4 "NN"
-0.614515881352929 -0.562287208477244 -0.171133380794913 0.104892442539551 0.438150242577592 2.21502526495857 2.61801139705562 0.27325971238524 "omega_3" 3.45 "NN"
-0.642140986459651 -0.588908704034395 -0.188663847173871 0.0984734264241069 0.459732845129338 2.34058995968724 2.53172957358646 0.293891443661626 "omega_3" 3.5 "NN"
-0.666198532034286 -0.611849156424171 -0.202358076290523 0.0945906179629219 0.477388040453889 2.34109173087961 2.44243901911511 0.307792185729937 "omega_3" 3.55 "NN"
-0.686629432551968 -0.631080718681119 -0.219032530670347 0.0885152553613011 0.486813643350501 2.25741742927352 2.35407829788141 0.314614083290868 "omega_3" 3.6 "NN"
-0.703633067456224 -0.646693842760271 -0.229869108520404 0.0859982613044963 0.495027886619653 2.17873505708383 2.26927017849658 0.314414746475225 "omega_3" 3.65 "NN"
-0.71742101143775 -0.661260487870152 -0.237901762208935 0.0855601606056666 0.501975578695863 2.09977342224204 2.1895684706613 0.307599243210793 "omega_3" 3.7 "NN"
-0.728471565604252 -0.672088425980348 -0.246243273779214 0.0848745114841449 0.506286573530303 2.02674349089858 2.11519516065562 0.294849280413662 "omega_3" 3.75 "NN"
-0.737233574316406 -0.682248596178511 -0.255206963390037 0.0884644882596604 0.505041066539434 1.95444493998002 2.04495497327656 0.277031571701277 "omega_3" 3.8 "NN"
-0.744377864903868 -0.689487105950207 -0.25682522847751 0.0918171016725751 0.475948803638119 1.88319918674637 1.97677703539028 0.255120848595383 "omega_3" 3.85 "NN"
-0.750501485009124 -0.694412175980744 -0.255453991364902 0.0896139920488963 0.414284439543678 1.81186210230896 1.90803757303576 0.230112086673243 "omega_3" 3.9 "NN"
-0.756319606488205 -0.701246869021475 -0.252213929356117 0.0740707813068866 0.355042027369961 1.73638507564004 1.83641086794324 0.202962699649772 "omega_3" 3.95 "NN"
-0.762222293111051 -0.70599788533508 -0.270436261508792 0.0598218162624562 0.336473669031705 1.65318441551943 1.76016251974607 0.174555191142207 "omega_3" 4 "NN"
-0.767953850976312 -0.707530407830461 -0.286691518804957 0.0453061365929557 0.326840505205269 1.57052631068279 1.67856174041196 0.145672804941181 "omega_3" 4.05 "NN"
-0.772501671522605 -0.707534835235322 -0.298714977888437 0.0316830004376243 0.312651813253296 1.47853021354706 1.59201824316136 0.117004081854952 "omega_3" 4.1 "NN"
-0.773934347635759 -0.705184980976583 -0.308777663801266 0.018091395818999 0.295930860285182 1.38586278610654 1.50198095293331 0.0891420157848683 "omega_3" 4.15 "NN"
-0.770002173202272 -0.729730974206632 -0.314749923298223 0.00823503365342049 0.29340504957861 1.29281903148598 1.41032264590348 0.0625930842838999 "omega_3" 4.2 "NN"
-0.804593651041102 -0.746391172301117 -0.316356973564041 -0.00171513389432221 0.288496180630261 1.20077144187809 1.31887687471476 0.037777164333407 "omega_3" 4.25 "NN"
-0.870961543288786 -0.736981966612802 -0.317257180249726 -0.011707021147572 0.277602142922831 1.11178747558796 1.22877789261776 0.0150294330041539 "omega_3" 4.3 "NN"
-0.940467882144048 -0.785827486889616 -0.314271492232649 -0.0205561962839624 0.263250828927653 1.02071422544299 1.14080297976045 -0.00539913230311073 "omega_3" 4.35 "NN"
-1.01366821909528 -0.859084678716044 -0.306193777918452 -0.0277759676258142 0.245211678100247 0.93669920663956 1.05579487592706 -0.0233344866815978 "omega_3" 4.4 "NN"
-1.09052355983829 -0.931675994098384 -0.296288847836422 -0.0350898030355324 0.223715549183396 0.853222824275633 0.974783088336096 -0.0386822416548727 "omega_3" 4.45 "NN"
-1.17007646117105 -1.00777339213732 -0.284682604246541 -0.0331998340026303 0.196755176770296 0.782443283739724 0.89937703250007 -0.051412921358346 "omega_3" 4.5 "NN"
-1.2507410092673 -1.09131974751648 -0.270578049142728 -0.0324496381856534 0.202043216163645 0.71536248068611 0.831567584514971 -0.0615546859460067 "omega_3" 4.55 "NN"
-1.33058028403696 -1.16815851187869 -0.254711217547424 -0.0324984280029526 0.208451301800324 0.660994575795428 0.773493038042147 -0.0691833887678899 "omega_3" 4.6 "NN"
-1.40784980638279 -1.24130316334566 -0.233510506526443 -0.0334338060387722 0.21764426493354 0.631600025053444 0.734531890099106 -0.0744107656199389 "omega_3" 4.65 "NN"
-1.4808139997744 -1.31156921403897 -0.200662057967406 -0.0338471278060979 0.2378510306404 0.628577303925795 0.919743879900807 -0.0773739479109853 "omega_3" 4.7 "NN"
-1.54845542048304 -1.37491110337407 -0.193717358677361 -0.0352969593839703 0.260697654351361 0.635427182842307 1.09587097112734 -0.0782312997292492 "omega_3" 4.75 "NN"
-1.60979547848086 -1.43527089320986 -0.191271108706474 -0.0437714015346842 0.284148484178957 0.661360257384558 1.26027978284634 -0.0771541473767038 "omega_3" 4.8 "NN"
-1.66424185847063 -1.49161325400473 -0.199662285828083 -0.0557656174209455 0.312090688159287 0.707983413456816 1.4107524407749 -0.074325741490933 "omega_3" 4.85 "NN"
-1.71161560019715 -1.5373668514307 -0.226457594144222 -0.06456744831371 0.335708887064243 0.776973440765175 1.5454876203259 -0.0699329856671387 "omega_3" 4.9 "NN"
-1.75161900906767 -1.57543811530104 -0.249274624303951 -0.0663371317316432 0.350277645710094 0.863542651351281 1.66307514139538 -0.0641684721522712 "omega_3" 4.95 "NN"
-1.78442051754422 -1.60602041930684 -0.265477842343216 -0.0634802229889715 0.365144247985882 0.95563511587676 1.76222079215768 -0.0572255168293855 "omega_3" 5 "NN"
-1.81005070919559 -1.63359916884195 -0.275569891545899 -0.0587282782537955 0.377663773534493 1.04585838892086 1.84191935708066 -0.049294030497218 "omega_3" 5.05 "NN"
-1.82860849231855 -1.6522978142936 -0.281853424169014 -0.0542581762536543 0.390022206976596 1.13035438006807 1.90129897153372 -0.0405586897276834 "omega_3" 5.1 "NN"
-1.84017149174599 -1.66191379122051 -0.284681069878559 -0.0468658803216613 0.401293894088326 1.19701708949418 1.93960978639552 -0.0311954091591548 "omega_3" 5.15 "NN"
-1.84459544086184 -1.66186114751059 -0.284539396850221 -0.0398082556835107 0.412387049529059 1.24821146663174 1.95623916197138 -0.0213737834977924 "omega_3" 5.2 "NN"
-1.84159550302121 -1.65837435748438 -0.283885996727179 -0.0338397987947587 0.418399206715208 1.28568439983275 1.95084809003896 -0.0112594230132804 "omega_3" 5.25 "NN"
-1.83060842822005 -1.64380149026312 -0.290325705811142 -0.0274888388740351 0.427959168860525 1.30031512470777 1.9232797414864 -0.00101040999065215 "omega_3" 5.3 "NN"
-1.8112507298228 -1.62416886450887 -0.283326825982726 -0.0213488664068677 0.433410183155843 1.29763479042356 1.87359210151084 0.00921460666088919 "omega_3" 5.35 "NN"
-1.78252003207319 -1.59141294446346 -0.271501937968253 -0.0143208063192901 0.437293735484786 1.27752512981328 1.80467667871733 0.0192599801116783 "omega_3" 5.4 "NN"
-1.74350846711411 -1.54690476861606 -0.258552318749821 -0.0109684588320533 0.439262005983267 1.24103850128074 1.73514728231061 0.0289709191109646 "omega_3" 5.45 "NN"
-1.69332204369294 -1.49786469048212 -0.24160356641886 -0.00739595909527679 0.438953230264246 1.29464676874551 1.6685711323608 0.038197129846154 "omega_3" 5.5 "NN"
-1.6308028769987 -1.43560024754601 -0.230743113280141 -0.0064098120633389 0.43878484243487 1.34557400145979 1.60496816287798 0.0467973852891335 "omega_3" 5.55 "NN"
-1.55525112221659 -1.35991571692426 -0.229376797498844 -0.00830954564690956 0.436282772953746 1.34943692720861 1.54443075153847 0.0546430296709084 "omega_3" 5.6 "NN"
-1.46640112408238 -1.27470589140813 -0.225186655389393 -0.0146928301990101 0.433091776714434 1.29498050336417 1.48705917169212 0.0616209915587652 "omega_3" 5.65 "NN"
-1.36463800258525 -1.17924784305137 -0.217340796791632 -0.0259863639980153 0.426460528257621 1.24384089736407 1.43316934622652 0.0676399207126246 "omega_3" 5.7 "NN"
-1.25165902944809 -1.07930413473287 -0.210550412736893 -0.0227415348654176 0.419833795767317 1.19654571272264 1.38306105045729 0.0726283028501631 "omega_3" 5.75 "NN"
-1.13108348400203 -0.980627197394142 -0.201134494758548 -0.0154223865779954 0.413182046952215 1.1528804667891 1.33716564921536 0.0765369287442289 "omega_3" 5.8 "NN"
-1.00961147451369 -0.88383509866128 -0.19472983850676 -0.00917189702551013 0.403475052610759 1.1132753017431 1.29598968627118 0.0793411974474475 "omega_3" 5.85 "NN"
-0.899610005059685 -0.796145212089641 -0.194857613099259 -0.00138416428393384 0.387770144672288 1.0781504969566 1.26016921507545 0.0810390767085734 "omega_3" 5.9 "NN"
-0.821185781247266 -0.733915040976967 -0.190264493576137 0.00607211178760281 0.370324316014035 1.05578809739416 1.23046131514195 0.0816466780950602 "omega_3" 5.95 "NN"
-0.788918517943159 -0.698094260190771 -0.182472722464809 0.0146811734677499 0.355424895477768 1.03746874030367 1.20800069151073 0.0812035792685698 "omega_3" 6 "NN"
-0.330730704055554 -0.286414071443062 -0.102907362715712 0.0472331303384408 0.164463971845805 0.340845365679456 0.378624007773681 0.0289376773548542 "omega_3" 0 "dtNN"
-0.346156528579456 -0.302190194242826 -0.111070971405013 0.0406172296976024 0.157038611980852 0.336625326536421 0.370802987025343 0.0218937187471862 "omega_3" 0.05 "dtNN"
-0.361521334798113 -0.317682217832669 -0.121194205967868 0.0344628310120925 0.150752762802313 0.332563335747125 0.364804053571902 0.0156636908569572 "omega_3" 0.1 "dtNN"
-0.376781412070955 -0.332398076248637 -0.127685089813951 0.0288580359207913 0.143437514042034 0.331235642959143 0.365947245931068 0.0102325930071487 "omega_3" 0.15 "dtNN"
-0.391826223405985 -0.346957241661698 -0.136330700721146 0.0232792515197957 0.13693919723886 0.329694409364151 0.369956195252087 0.00557773039638154 "omega_3" 0.2 "dtNN"
-0.406596016322453 -0.361463284242063 -0.143646918540071 0.018824276759176 0.130371246999175 0.330771247976543 0.374179506926112 0.00166965201493399 "omega_3" 0.25 "dtNN"
-0.420979685289808 -0.375299624331831 -0.147924381901817 0.0147912181561765 0.12486677237365 0.333101611245922 0.378403277003827 -0.00152883650192028 "omega_3" 0.3 "dtNN"
-0.434872688280961 -0.388170094811699 -0.151295438250315 0.011836266251521 0.119903354525945 0.335872069391598 0.382475278027243 -0.00405714282104648 "omega_3" 0.35 "dtNN"
-0.448227548599846 -0.400233420343454 -0.156358220688958 0.00928506203035795 0.118499320900696 0.339991241101927 0.386233564674853 -0.00596149391850985 "omega_3" 0.4 "dtNN"
-0.460920944065265 -0.413231697044694 -0.158507533815452 0.00710987621238246 0.11565081823386 0.345184152133015 0.389494460818128 -0.00728921725455846 "omega_3" 0.45 "dtNN"
-0.472868091297244 -0.425745511908246 -0.161008111747833 0.00582352782112139 0.11583746005374 0.351380631685458 0.392084738316441 -0.00808768472361189 "omega_3" 0.5 "dtNN"
-0.484019536210724 -0.435264441307879 -0.160814017643872 0.00470783705196709 0.116420596175544 0.357724528876872 0.393943400089995 -0.00840510667434039 "omega_3" 0.55 "dtNN"
-0.494292881269075 -0.44537259641919 -0.161567835721257 0.00301084780380734 0.117489354885663 0.362773180651743 0.395009306983525 -0.00828452356602277 "omega_3" 0.6 "dtNN"
-0.503595924770195 -0.455546773654589 -0.160058242899879 0.00354260715596411 0.119077136233727 0.3697948946255 0.400505127017652 -0.00776575673527193 "omega_3" 0.65 "dtNN"
-0.511922861991764 -0.462420755762764 -0.15871665962942 0.00311321371782469 0.120684993633688 0.375744241617269 0.408192577750413 -0.00688238454570386 "omega_3" 0.7 "dtNN"
-0.519185004092662 -0.469154259614299 -0.15646375475211 0.00407897081140618 0.122321026202997 0.38031511776785 0.415583379661484 -0.00565768472143372 "omega_3" 0.75 "dtNN"
-0.525320230940167 -0.475892326146379 -0.151620804654783 0.00544464017775681 0.124445699669081 0.3845905290367 0.42243445065094 -0.00410949677843682 "omega_3" 0.8 "dtNN"
-0.530327404417903 -0.481279933060762 -0.148165498383264 0.00730549102297573 0.126582415618714 0.387956047772661 0.428574288855486 -0.00224394186070751 "omega_3" 0.85 "dtNN"
-0.534124171835344 -0.485040195842714 -0.143134528857047 0.00912937451681728 0.129004347467628 0.389758256289895 0.43394784974339 -6.14594531836251e-05 "omega_3" 0.9 "dtNN"
-0.536683039462503 -0.487564076709077 -0.138556172594122 0.0117015567620342 0.132068278738018 0.391733595181677 0.438488178224134 0.00244154476504579 "omega_3" 0.95 "dtNN"
-0.538019591582156 -0.488501481126775 -0.133137155948532 0.0165624405795484 0.135397170613317 0.393983830139064 0.442256421155378 0.00527369133915214 "omega_3" 1 "dtNN"
-0.5381363921 -0.487831548713928 -0.127190654720494 0.0192310423320237 0.138669048197073 0.395872175359898 0.445435765849481 0.00843948850466019 "omega_3" 1.05 "dtNN"
-0.537058015316632 -0.485848507337778 -0.120767212952444 0.0232946222036503 0.142217739720877 0.398194968764983 0.448270776981076 0.0119409291578121 "omega_3" 1.1 "dtNN"
-0.534813715312282 -0.484939095580501 -0.115373727843803 0.0266308997156557 0.146059010692056 0.400792790094272 0.451036272668375 0.0157738665373363 "omega_3" 1.15 "dtNN"
-0.531613754983141 -0.481186177725817 -0.107797370345395 0.0315547055251386 0.150077662582532 0.403268807660368 0.454129603317085 0.0199235525528357 "omega_3" 1.2 "dtNN"
-0.527529258507627 -0.476679824739108 -0.100482184478835 0.0360677347607634 0.153795279240398 0.405073909033263 0.45788576283104 0.0243675782528043 "omega_3" 1.25 "dtNN"
-0.522745247750208 -0.472825372895613 -0.093887280516185 0.0404198408459706 0.158195389650416 0.408506484698421 0.462611517715231 0.029071586898043 "omega_3" 1.3 "dtNN"
-0.517488470252601 -0.466055258573363 -0.0866605826702198 0.0448491442392651 0.162921030317477 0.414778146831679 0.468611487043177 0.0339980785059517 "omega_3" 1.35 "dtNN"
-0.511944654459853 -0.460861530200873 -0.0798045700286707 0.0488648907423226 0.167158185916833 0.422337741463423 0.476132654248431 0.0391033249110122 "omega_3" 1.4 "dtNN"
-0.50626925703142 -0.455675998740389 -0.0715462161622895 0.0529387356205575 0.170428819854862 0.429898769719443 0.48531886209156 0.0443460668575409 "omega_3" 1.45 "dtNN"
-0.500644696095492 -0.449906277905882 -0.0643410219169596 0.0579132695674502 0.175351932280591 0.440376101450568 0.496238134691623 0.0496879377779509 "omega_3" 1.5 "dtNN"
-0.495133164481274 -0.443581693851513 -0.0589837425458768 0.062137286952975 0.18158568697487 0.452650392396549 0.50893718796101 0.0550951199560198 "omega_3" 1.55 "dtNN"
-0.489830431502526 -0.436762023102176 -0.0530625536584921 0.0644852869623378 0.187694293490154 0.465875318966027 0.523319915822071 0.0605374722497407 "omega_3" 1.6 "dtNN"
-0.484690989018588 -0.4307392550175 -0.0467771142986635 0.0678658953053173 0.193619428571367 0.481350982332685 0.539286636347128 0.0659869167207236 "omega_3" 1.65 "dtNN"
-0.479652879996138 -0.426104991327009 -0.0475211115738148 0.0704913833105252 0.199494005568283 0.497858406660669 0.556585376085252 0.0714093313907495 "omega_3" 1.7 "dtNN"
-0.474639640125474 -0.419381756540588 -0.0486155952535796 0.0706566521938612 0.205567289406076 0.515329134819183 0.574905877304332 0.076758468184105 "omega_3" 1.75 "dtNN"
-0.469481011816754 -0.414015544202982 -0.0496625122092951 0.0710903397877019 0.211057109677711 0.533403190930528 0.593902033516997 0.0819692914190555 "omega_3" 1.8 "dtNN"
-0.464126645123883 -0.408854928621111 -0.0517507747359787 0.0681340057169564 0.216628822359041 0.552540434404932 0.613107888664615 0.0869574302837663 "omega_3" 1.85 "dtNN"
-0.458468524893476 -0.401331664354473 -0.0544696646106786 0.0706905768707315 0.220784674547303 0.569232335133279 0.632129939621393 0.0916148052583733 "omega_3" 1.9 "dtNN"
-0.452348603102791 -0.396008627882793 -0.0580651693762775 0.0763883273868373 0.225487502662531 0.588371450319869 0.650473210685618 0.0958119880919859 "omega_3" 1.95 "dtNN"
-0.445830392612208 -0.389161582200359 -0.0622813864892464 0.0813465926257777 0.23192741710676 0.603438236730653 0.667684518558133 0.0994071973304224 "omega_3" 2 "dtNN"
-0.438793428968381 -0.381291476473223 -0.0680458739200276 0.0839899425603221 0.237953563947542 0.618401212224342 0.683324662641155 0.102252347399675 "omega_3" 2.05 "dtNN"
-0.431296764167485 -0.374731396310096 -0.0742454705268756 0.0874398809538093 0.242554120490695 0.628437403750354 0.696837700636536 0.104207600187694 "omega_3" 2.1 "dtNN"
-0.423420196914947 -0.365950714226756 -0.0872711226970182 0.0899087551737807 0.246090494537384 0.636600885601695 0.707730354453759 0.105151427236513 "omega_3" 2.15 "dtNN"
-0.415238491464493 -0.357918613279935 -0.0911028542191161 0.0919466126009638 0.248680641542023 0.642681617230153 0.715314197563771 0.10498548479231 "omega_3" 2.2 "dtNN"
-0.406796526123799 -0.350512238022134 -0.0944794353650309 0.0936449009444686 0.252916541157276 0.642615721572497 0.718834410699571 0.103647799519902 "omega_3" 2.25 "dtNN"
-0.398330016245382 -0.34065975853224 -0.0987719388541564 0.0943952239459236 0.256925676962283 0.639474304184773 0.717627663546637 0.101104859617788 "omega_3" 2.3 "dtNN"
-0.389947336649414 -0.332089826052595 -0.100245185255233 0.0949128112901008 0.26045871117725 0.629975157547449 0.710899923568263 0.0973560075235173 "omega_3" 2.35 "dtNN"
-0.381876536576215 -0.324891169517002 -0.103874303067016 0.0951771208891614 0.263055956196808 0.614295977379697 0.698039840543572 0.0924216501836207 "omega_3" 2.4 "dtNN"
-0.374388645369322 -0.325006839072898 -0.107761672378331 0.0944690730153752 0.264811182095059 0.597265991514973 0.678535784444591 0.0863383911894167 "omega_3" 2.45 "dtNN"
-0.381222058405854 -0.34398287014028 -0.110885165805826 0.0930141436937788 0.265565556226136 0.57064742835837 0.652033018879536 0.0791521323761618 "omega_3" 2.5 "dtNN"
-0.435501341252234 -0.356299796367637 -0.118833469822448 0.0909162861378832 0.264199106111562 0.540573825899742 0.61841426879954 0.0709185297453627 "omega_3" 2.55 "dtNN"
-0.492935011588713 -0.359612612146577 -0.127144786652991 0.087320112518114 0.262529952278783 0.505942851213945 0.577864611822235 0.0617096335985187 "omega_3" 2.6 "dtNN"
-0.552088028834817 -0.384761713631008 -0.135527626803764 0.0839970140596051 0.258075388372163 0.46553529615079 0.530836332851777 0.0516361490610491 "omega_3" 2.65 "dtNN"
-0.609892610060797 -0.40792371016812 -0.14423467875082 0.0790926151154281 0.25681542776482 0.42351452101002 0.478352565282421 0.0408783807189491 "omega_3" 2.7 "dtNN"
-0.660583686713494 -0.427729356137149 -0.152750673167304 0.073630740811609 0.253895301963212 0.389039776907737 0.422388315491503 0.0297345914347295 "omega_3" 2.75 "dtNN"
-0.694808624286054 -0.441674876546017 -0.16153774305792 0.0650429632792111 0.24709377545031 0.351246684856164 0.399088148750366 0.0186837854882515 "omega_3" 2.8 "dtNN"
-0.698443017720535 -0.445850781598836 -0.170750096359143 0.0575279063482981 0.237519191359183 0.312132562392208 0.396362613362783 0.00844729571149862 "omega_3" 2.85 "dtNN"
-0.652419558230122 -0.434074496906078 -0.180400238437244 0.0462387131507853 0.226913031377308 0.28888367759896 0.393300060703154 5.54169124739438e-05 "omega_3" 2.9 "dtNN"
-0.53421159155414 -0.425586705926094 -0.189751043133356 0.0331087024372891 0.215906715126891 0.281897311350519 0.389869790463251 -0.00513815847204637 "omega_3" 2.95 "dtNN"
-0.453816303437407 -0.404432476091358 -0.19769876463522 0.0213596166075263 0.215316119750355 0.2828236664202 0.386102288256211 -0.00555173036658468 "omega_3" 3 "dtNN"
-0.484526437426723 -0.437385152029094 -0.176958643815396 0.0133454349953013 0.223427619401491 0.290018929031191 0.381997517977879 0.000343260410733461 "omega_3" 3.05 "dtNN"
-0.518284372259131 -0.473645504893057 -0.158714899776896 0.0432553339200581 0.251473917211626 0.312654757199311 0.384776541477549 0.0135380760359021 "omega_3" 3.1 "dtNN"
-0.554111990790091 -0.511462151835417 -0.185278856231378 0.0866577079519857 0.270644014186246 0.350588132064502 0.828447504977532 0.0340532615470635 "omega_3" 3.15 "dtNN"
-0.590644100754048 -0.551337155821329 -0.212254528953736 0.0873313437574552 0.292525449363438 0.523026601588072 1.26997192918969 0.0608426262540452 "omega_3" 3.2 "dtNN"
-0.626389677806458 -0.588102608588315 -0.239566338004181 0.0881425454941223 0.377873532870467 0.849992312722065 1.66456749636626 0.0920930363785322 "omega_3" 3.25 "dtNN"
-0.659857521832009 -0.624382496749718 -0.266405595065407 0.0981813205812045 0.420129928351457 1.18035093918598 1.97847549718597 0.125624651596802 "omega_3" 3.3 "dtNN"
-0.689681028818029 -0.655437333920077 -0.294690005197879 0.107826585207704 0.462274243956301 1.48823298361884 2.19027263321072 0.15923587977234 "omega_3" 3.35 "dtNN"
-0.714858164618875 -0.682561009312849 -0.32399771193576 0.124018691360675 0.509673186584109 1.75203349882855 2.29009882581227 0.190931184236824 "omega_3" 3.4 "dtNN"
-0.734773470180812 -0.701733796459848 -0.352306254573875 0.13803984593568 0.561555599161977 1.95565636847419 2.27933763889303 0.21905607300704 "omega_3" 3.45 "dtNN"
-0.749211432497304 -0.714482135623086 -0.381048063023627 0.15998059404302 0.616859134488664 2.08869786984349 2.22741490398067 0.24238292410501 "omega_3" 3.5 "dtNN"
-0.757955802326876 -0.719733705151043 -0.407664304008847 0.176827784839531 0.673935695095565 2.08019691344299 2.17643370653605 0.260118241022301 "omega_3" 3.55 "dtNN"
-0.760640385393742 -0.71863861811363 -0.431951516413278 0.198972817202787 0.730854943889426 2.03939670665977 2.12929470533464 0.271887827612953 "omega_3" 3.6 "dtNN"
-0.757042646110222 -0.708761326916942 -0.450628507815509 0.206553507341596 0.785352462984406 2.00211648422584 2.08785821545445 0.277681917536585 "omega_3" 3.65 "dtNN"
-0.747157706338896 -0.693215654709491 -0.462574550391821 0.204575346259162 0.83520883353907 1.97104256400144 2.05273939867055 0.277786831501408 "omega_3" 3.7 "dtNN"
-0.731152883650623 -0.67287128297545 -0.466792223153561 0.203811911653531 0.819656822960269 1.94179399993868 2.02331314996002 0.272711506078622 "omega_3" 3.75 "dtNN"
-0.709550292300435 -0.663201693461474 -0.461293109258747 0.20241297010017 0.738880033150338 1.91578249813477 1.99796122139247 0.263113117108994 "omega_3" 3.8 "dtNN"
-0.694326114371393 -0.675940159891525 -0.446529889437045 0.196381824444643 0.646672769434247 1.89099605004446 1.97433780385381 0.249744175707724 "omega_3" 3.85 "dtNN"
-0.72008005095779 -0.67816074239505 -0.42477126550267 0.190552994734901 0.543000375946292 1.86272396478097 1.95011294673037 0.233388900191756 "omega_3" 3.9 "dtNN"
-0.740042685905507 -0.694232126455461 -0.411690213891802 0.158884945142233 0.471215858489245 1.82955861993463 1.92323530008213 0.214829830321834 "omega_3" 3.95 "dtNN"
-0.753101430771721 -0.707759990623572 -0.409969129472415 0.113596075472515 0.46107810364947 1.79243518439557 1.89219210069223 0.194813375340821 "omega_3" 4 "dtNN"
-0.874262393422555 -0.728509238073343 -0.404256473304201 0.0649610018614908 0.443728414762745 1.75373546856611 1.85562827380323 0.174023604532215 "omega_3" 4.05 "dtNN"
-0.966742733031936 -0.739879527136566 -0.397658577444133 0.0245050411630814 0.4214794633682 1.70427198059195 1.8127970284865 0.153070645906136 "omega_3" 4.1 "dtNN"
-1.0083316630965 -0.737599849294099 -0.38755218309376 -0.0157336900064706 0.396509939170983 1.65049136051221 1.76305576039607 0.132478440102738 "omega_3" 4.15 "dtNN"
-1.03776916523861 -0.720442216992012 -0.376808302594895 0.0167113854045624 0.368375777034601 1.59025423445667 1.70616299798803 0.112686515023083 "omega_3" 4.2 "dtNN"
-1.0672194106495 -0.877147962209619 -0.365213495681758 0.0404191914320791 0.357537917909212 1.51961718829727 1.6420732028264 0.094041700578412 "omega_3" 4.25 "dtNN"
-1.09648935915368 -0.931080341915049 -0.353888434032285 0.0479173124557519 0.341177503437677 1.44860332934752 1.57102551669868 0.0768116144457591 "omega_3" 4.3 "dtNN"
-1.1254827208906 -0.95523247036175 -0.342465640109538 0.0562240167619734 0.326349767895351 1.36650090230796 1.4937692883542 0.0611923267749206 "omega_3" 4.35 "dtNN"
-1.15462989579004 -0.985752997399061 -0.336004330461549 0.0560745698484766 0.314326420524594 1.28205640385124 1.41149311351819 0.0473158102870585 "omega_3" 4.4 "dtNN"
-1.18439723446284 -1.00995010662149 -0.332790169638656 0.0561705644236667 0.304835423622933 1.19959602299946 1.32604020440925 0.0352637403416464 "omega_3" 4.45 "dtNN"
-1.21559702520818 -1.04076795089549 -0.326414207957896 0.0570625700369192 0.300950126538964 1.11232714015597 1.23994381576188 0.0250698914831094 "omega_3" 4.5 "dtNN"
-1.24900016981377 -1.07311890150658 -0.319415997055501 0.0612947765185936 0.302194224711343 1.03333915848691 1.15607735064316 0.0167340297328457 "omega_3" 4.55 "dtNN"
-1.28521444204722 -1.11040226036141 -0.30978130987404 0.0721633415391807 0.309413113536039 0.957590614982223 1.07771278103422 0.0102217032104442 "omega_3" 4.6 "dtNN"
-1.32449422101047 -1.15380503725851 -0.296233989678058 0.0833328363898431 0.319319713735524 0.887895679923986 1.00783939555731 0.00546861403361064 "omega_3" 4.65 "dtNN"
-1.36696152784344 -1.19049136992766 -0.273579114678739 0.0974943936263344 0.328597888541367 0.831060556413945 0.948714561598422 0.00238363581388359 "omega_3" 4.7 "dtNN"
-1.41177545781824 -1.23548896018298 -0.247953078582384 0.111936406273855 0.33661350310615 0.806596522919335 0.965591430111715 0.000851177851763504 "omega_3" 4.75 "dtNN"
-1.45790568562347 -1.27994807042836 -0.271650902601266 0.125399288095707 0.34290672479051 0.798390593063345 1.16625512464321 0.000733571593778852 "omega_3" 4.8 "dtNN"
-1.50383184740997 -1.32697239142777 -0.291943830327341 0.139085262653566 0.346835436992933 0.793523313716662 1.35270800718115 0.00187195607517279 "omega_3" 4.85 "dtNN"
-1.54798385677526 -1.36752006737254 -0.314121777448349 0.151619510958199 0.353605632698986 0.797090693476662 1.52250788399778 0.00409070792442595 "omega_3" 4.9 "dtNN"
-1.58884641699308 -1.40783672630278 -0.330006136698103 0.165540015272882 0.363823414155036 0.80601753690172 1.67357318827038 0.00720055798751094 "omega_3" 4.95 "dtNN"
-1.62513604983133 -1.44004151759759 -0.348376533212786 0.175772452667957 0.372687938115121 0.81898242806767 1.80415194450143 0.0110039831628098 "omega_3" 5 "dtNN"
-1.65590642208622 -1.47532627778321 -0.36280570803882 0.179335236915733 0.385938754809274 0.839742666264613 1.91287272622128 0.0152971095638928 "omega_3" 5.05 "dtNN"
-1.68068979114668 -1.49341017224123 -0.373028874219642 0.17264686680727 0.394858839314679 0.865734166899472 1.99861952817434 0.0198749562162165 "omega_3" 5.1 "dtNN"
-1.69899717533974 -1.51191989473614 -0.386646149596743 0.149866506814305 0.406074328317573 0.896740515404815 2.0605509485049 0.0245396577758633 "omega_3" 5.15 "dtNN"
-1.71080637836184 -1.52383014165122 -0.390458030038417 0.127057985390479 0.411903647121278 0.932158318751817 2.09814590025263 0.0291014370824086 "omega_3" 5.2 "dtNN"
-1.71622929208371 -1.52830455069346 -0.39484343270334 0.107869281958983 0.414892668109815 0.980595630841094 2.11112641035146 0.0333861169935877 "omega_3" 5.25 "dtNN"
-1.71551239497177 -1.52768424377916 -0.392524869135684 0.0901602973848981 0.414004878253195 1.10973865442082 2.0994272024239 0.037235462788912 "omega_3" 5.3 "dtNN"
-1.70904620422789 -1.52557210285113 -0.38935502941797 0.0718189654212438 0.409311415424213 1.2253723996094 2.06331988471396 0.0405123494454484 "omega_3" 5.35 "dtNN"
-1.69731838501173 -1.51899512005917 -0.3827619341277 0.0532897621936854 0.404117807646287 1.32606634552081 2.00525038525132 0.0430965561333129 "omega_3" 5.4 "dtNN"
-1.68089552958128 -1.50226508104214 -0.377829122754122 0.0346510985963846 0.394251342895075 1.41057311738274 1.94242312625852 0.04488798544307 "omega_3" 5.45 "dtNN"
-1.66044272069979 -1.48126699618712 -0.366484964793869 0.0161140611508586 0.383523172962839 1.47787430780801 1.87854224714022 0.0458042688009492 "omega_3" 5.5 "dtNN"
-1.63638528023318 -1.46032925304593 -0.358236510602353 0.00623474530846124 0.368754027611203 1.52712307372542 1.81381277231088 0.0457779579391398 "omega_3" 5.55 "dtNN"
-1.60910325312017 -1.43807841785735 -0.343462444081467 0.00971619192000617 0.355072591946453 1.54449294281739 1.74866380808567 0.0447568587129601 "omega_3" 5.6 "dtNN"
-1.57892383180393 -1.41124928825076 -0.33388027954345 0.010768121186743 0.338410248420359 1.48700324449175 1.6832688787365 0.0427037820592803 "omega_3" 5.65 "dtNN"
-1.54609770398099 -1.37775790989036 -0.320946614918398 0.014370807530895 0.324163021307982 1.42386058021867 1.61810728680325 0.039590089684278 "omega_3" 5.7 "dtNN"
-1.51096815984852 -1.34246929787707 -0.310861749908668 0.0158100436456721 0.320860436688179 1.36012361503259 1.55406670439066 0.0354042963878754 "omega_3" 5.75 "dtNN"
-1.47404123696958 -1.30827081562984 -0.303223599983198 0.019403899695476 0.315482496369896 1.30089671068424 1.49183702801793 0.0301396919478222 "omega_3" 5.8 "dtNN"
-1.4360258356528 -1.27375503510058 -0.302387052863764 0.0269749318593995 0.31293943323027 1.24601946537655 1.43246926798565 0.0238084428485308 "omega_3" 5.85 "dtNN"
-1.39823718001185 -1.24337107320099 -0.2995904633122 0.0323138482002037 0.309642507952276 1.19524086634664 1.37714333962094 0.0164280285770174 "omega_3" 5.9 "dtNN"
-1.36273799219106 -1.21334277386518 -0.298665381237356 0.040280555183017 0.293305864613615 1.15236382391032 1.32709027951046 0.00802931645279619 "omega_3" 5.95 "dtNN"
-1.33239152937972 -1.18886411056366 -0.304450971014205 0.0420536166114971 0.275499582283317 1.11275522756324 1.28342929299612 -0.00134811586247099 "omega_3" 6 "dtNN"
-0.132151240736448 -0.119199647258938 -0.0373214316309713 -0.00485765232821223 0.0463116023629482 0.15247996901212 0.336757539362907 0.00519820271816278 "omega_3" 0 "PINN"
-0.144991581968895 -0.128038382823547 -0.0505125768992798 -0.0110442651295557 0.0263587719100542 0.142156515382965 0.319120891300713 -0.00765034558691718 "omega_3" 0.05 "PINN"
-0.156866512262013 -0.139566186577042 -0.0736245532667112 -0.0269602427180757 0.0247551999900111 0.132764698824701 0.309847433044638 -0.0187668749151613 "omega_3" 0.1 "PINN"
-0.167738411507116 -0.150269830287868 -0.0915028911811078 -0.0399241948132385 0.0245401633563347 0.125043450188173 0.306341754371999 -0.028224677261645 "omega_3" 0.15 "PINN"
-0.177579278448945 -0.160119690536646 -0.110380117190687 -0.0449719266099464 0.0237119020674186 0.116947154769434 0.306558993696683 -0.0361283052671737 "omega_3" 0.2 "PINN"
-0.186323664504584 -0.175046962506485 -0.127632232122778 -0.0499807690522971 0.0238232947161237 0.110283830359435 0.308851339023022 -0.0425997382627571 "omega_3" 0.25 "PINN"
-0.193983321154803 -0.187273000201913 -0.13647161110282 -0.0538864789265858 0.0248430216540783 0.103467599143926 0.311967057989023 -0.047768089192589 "omega_3" 0.3 "PINN"
-0.203318123047438 -0.195724470184814 -0.140931162302309 -0.0568219875083287 0.0256964214562458 0.0983183179463936 0.315052338052283 -0.0517589527298876 "omega_3" 0.35 "PINN"
-0.212118769381789 -0.205630437582897 -0.141211056611439 -0.0593639507634975 0.0251761149490903 0.0924808355125037 0.317618351726423 -0.0546904444113764 "omega_3" 0.4 "PINN"
-0.229639523445258 -0.212282991465543 -0.143830968559485 -0.0612710888707966 0.0247842264266751 0.0930503900445387 0.319482273509038 -0.0566723597468318 "omega_3" 0.45 "PINN"
-0.24298643255355 -0.221166204594113 -0.145731748697415 -0.0629805448455727 0.0244697446028113 0.0977176983361119 0.320582849890798 -0.0578014902052396 "omega_3" 0.5 "PINN"
-0.25192186905457 -0.225868921032429 -0.146644703953427 -0.0636267147047533 0.0229743785770324 0.101347001321699 0.320950719535858 -0.0581646732796101 "omega_3" 0.55 "PINN"
-0.256335422237328 -0.227368219797768 -0.145553901968299 -0.0635242371673144 0.0217816313422645 0.104424810155876 0.320768772295423 -0.0578375096424463 "omega_3" 0.6 "PINN"
-0.256247742842902 -0.224618267364804 -0.143121720271154 -0.0600049842968247 0.0207933034655525 0.106625662762156 0.320159204942058 -0.0568888748281166 "omega_3" 0.65 "PINN"
-0.251779775883506 -0.218686517663684 -0.139660203597202 -0.0577471175467963 0.0196648444010066 0.107616422052729 0.319213385194757 -0.055379389249984 "omega_3" 0.7 "PINN"
-0.243295923506366 -0.210031426818716 -0.134346500682682 -0.0548012678565328 0.0186809711356659 0.107664889552098 0.318114480265706 -0.0533642201293851 "omega_3" 0.75 "PINN"
-0.231264291059631 -0.205627953922544 -0.125880000702409 -0.0519055422091128 0.0175593112866181 0.106806160256269 0.31695397438159 -0.0508947122953418 "omega_3" 0.8 "PINN"
-0.216212420090187 -0.199525248142663 -0.114077658967972 -0.049865536656057 0.0163544162001585 0.104410092399746 0.315792859854355 -0.0480181139776531 "omega_3" 0.85 "PINN"
-0.198798525328868 -0.190563783230971 -0.104102866591177 -0.0462507019854002 0.0169418531990004 0.101227190807265 0.314692161539483 -0.044782637932907 "omega_3" 0.9 "PINN"
-0.188257532808393 -0.177837836396918 -0.0988586570556436 -0.0433444162098908 0.0171483021848076 0.0971036948960773 0.313712749442857 -0.0412345667211243 "omega_3" 0.95 "PINN"
-0.180762943411878 -0.163551424084005 -0.0933260809815692 -0.0398515385753626 0.0180012791818172 0.0912684406981157 0.312854663137273 -0.0374223821186401 "omega_3" 1 "PINN"
-0.172625968459158 -0.155250088295134 -0.0869310276689248 -0.0370110990186276 0.0192859575678881 0.084539176559133 0.312087452456581 -0.0333945319670556 "omega_3" 1.05 "PINN"
-0.164043626805608 -0.147193972765137 -0.0803377409218911 -0.0331135499076254 0.0195244036806912 0.0775904131359084 0.311471981668205 -0.0292018879859816 "omega_3" 1.1 "PINN"
-0.155119503695857 -0.138652915604666 -0.0731255408647939 -0.0308836776158046 0.0207004511024138 0.0709751248293742 0.31094715188226 -0.024897345795253 "omega_3" 1.15 "PINN"
-0.146115349284514 -0.129778853300138 -0.0647043765802664 -0.0260849643824486 0.0211692198689093 0.0709792632320045 0.310512716162236 -0.0205372988516192 "omega_3" 1.2 "PINN"
-0.137168516667089 -0.12121496347396 -0.0562076467434736 -0.0217065433839707 0.0207641534117897 0.0742721541660103 0.310108036372469 -0.0161791552870933 "omega_3" 1.25 "PINN"
-0.128506145180495 -0.113053318812774 -0.0463749635644604 -0.017146076505469 0.0206318820556248 0.0777571114442139 0.309762992077879 -0.0118818444362477 "omega_3" 1.3 "PINN"
-0.120413309628134 -0.107293327917546 -0.0371847668533292 -0.0132692133650494 0.0208498996068442 0.0826337145996945 0.309447359391186 -0.00770621939341453 "omega_3" 1.35 "PINN"
-0.113113165150253 -0.10226536468906 -0.0330338708560589 -0.00975162654845008 0.0233654106579593 0.0877741771222418 0.309161126642778 -0.00371137381799312 "omega_3" 1.4 "PINN"
-0.106918417941813 -0.0976172955218999 -0.0306155012251565 -0.00703362183020317 0.0240658541414973 0.0934605899510075 0.308904162398903 4.01530447911559e-05 "omega_3" 1.45 "PINN"
-0.105313101428465 -0.0938119085325297 -0.0306433055837942 -0.000910881202969449 0.0261625569732473 0.0997995937916585 0.308706913084393 0.00349148896309386 "omega_3" 1.5 "PINN"
-0.10444370744716 -0.0914732986873332 -0.0317585319467071 0.00314906864508657 0.0315280585969049 0.106319375887324 0.308538785515225 0.00658701795060336 "omega_3" 1.55 "PINN"
-0.103631607352668 -0.0911171538253939 -0.0335441824900613 0.00655249571605054 0.0388155326046444 0.113272805284453 0.308491318620838 0.00927068483793374 "omega_3" 1.6 "PINN"
-0.102907311662705 -0.0929776397171054 -0.036476578775364 0.0107620531402972 0.0475066966942563 0.12105490950745 0.308533806019966 0.0114952353064348 "omega_3" 1.65 "PINN"
-0.105529504645347 -0.0973494555661887 -0.0440038559644904 0.0145159609452321 0.057161860617839 0.128568362401609 0.30869687552979 0.0132156939734793 "omega_3" 1.7 "PINN"
-0.114349633379049 -0.104589446250827 -0.047415885498026 0.01836394528749 0.0675028040403731 0.136355207754264 0.308980292210265 0.0143934650232034 "omega_3" 1.75 "PINN"
-0.127382125785516 -0.11888199709648 -0.0501675181300243 0.0213869018946866 0.0772843525456324 0.143695347611242 0.309414563954022 0.0150015301763919 "omega_3" 1.8 "PINN"
-0.144924357701882 -0.137602507944678 -0.0528695073188032 0.0239266038761343 0.0864943181723561 0.151692525804151 0.309999797729233 0.0150189622576518 "omega_3" 1.85 "PINN"
-0.166933062014152 -0.161282888387802 -0.0564930936698715 0.0265163734993621 0.0953140415130065 0.159134426738319 0.310705271790653 0.0144344172869697 "omega_3" 1.9 "PINN"
-0.192851586023323 -0.188853347454483 -0.0599444128440609 0.0279875195243449 0.103110377715325 0.166447031918437 0.311530477475173 0.0132537077492817 "omega_3" 1.95 "PINN"
-0.221511278692788 -0.218791281726908 -0.0636111378364603 0.0289323527392753 0.110353886739404 0.173619204317674 0.312445380214797 0.0114903229450421 "omega_3" 2 "PINN"
-0.251519288964744 -0.248931361010079 -0.0671789613165856 0.0295697604225893 0.115666817023339 0.179634931316002 0.313358378379974 0.00917336827333222 "omega_3" 2.05 "PINN"
-0.281692760188037 -0.278268302390472 -0.0723844848326394 0.0297708302878732 0.120057479068294 0.185062986768514 0.314238702863804 0.00634114169501438 "omega_3" 2.1 "PINN"
-0.311213574407475 -0.306482657953779 -0.0756475553663449 0.0296593075403848 0.123712998471376 0.190367772949514 0.314964336876528 0.00304631799029058 "omega_3" 2.15 "PINN"
-0.339389871389869 -0.333427653635567 -0.0798387861481729 0.0290453509742861 0.126077754282051 0.193218588836601 0.315382642811869 -0.000651523463106157 "omega_3" 2.2 "PINN"
-0.36568110261004 -0.358500958171646 -0.0835982249424774 0.0270588041351516 0.127488921505176 0.195614279011068 0.315309219667199 -0.00468274322836495 "omega_3" 2.25 "PINN"
-0.389509706094373 -0.381283657377651 -0.0870474305992843 0.0254942670102878 0.127157417865988 0.196886945472613 0.314563082414111 -0.00896579482542524 "omega_3" 2.3 "PINN"
-0.410310431220125 -0.401257688530677 -0.0910033733721889 0.0227280764636362 0.125602454064961 0.195423359669746 0.312929943243034 -0.0134148134523818 "omega_3" 2.35 "PINN"
-0.427512429663977 -0.417877507628475 -0.0935249430605154 0.0201233649122514 0.122866964207276 0.19253210338178 0.310225699491809 -0.0179311318000207 "omega_3" 2.4 "PINN"
-0.440458542078545 -0.430605562973597 -0.0950017141778403 0.0174646487753876 0.118768272791669 0.189922846817183 0.306298709667317 -0.0224067150227306 "omega_3" 2.45 "PINN"
-0.44852890211132 -0.438267616505584 -0.0959811711263683 0.015075008818485 0.114054251472567 0.186784821995104 0.30111896872296 -0.0267099925594495 "omega_3" 2.5 "PINN"
-0.45099502389121 -0.441066457570003 -0.0955086737990882 0.011372308344562 0.107857366484552 0.180896413841651 0.294897546856419 -0.0306896399170062 "omega_3" 2.55 "PINN"
-0.447045069134901 -0.438123791806504 -0.09410163444619 0.00822608436851624 0.100450286478406 0.171929358353225 0.288038576931228 -0.0341552559065075 "omega_3" 2.6 "PINN"
-0.437219864772317 -0.428828143023225 -0.0905360996316062 0.00620127974701745 0.0930842731451662 0.160576350394422 0.281379794881161 -0.036864034837084 "omega_3" 2.65 "PINN"
-0.429472688185797 -0.411020501678365 -0.0839174156651552 0.0033770871696106 0.0846300573667804 0.146802171708828 0.276063549858975 -0.038510492126955 "omega_3" 2.7 "PINN"
-0.413910102729119 -0.383117857498689 -0.0744820567294369 0.000519385615405099 0.0742990731345117 0.130979692602693 0.273487948746777 -0.0387016110346761 "omega_3" 2.75 "PINN"
-0.386733673114179 -0.344289336339443 -0.0623730749834976 -0.000307522008881733 0.0623465517612658 0.11361619267268 0.274909391274946 -0.0369497899207146 "omega_3" 2.8 "PINN"
-0.341509423970535 -0.293012935823697 -0.0482082781695112 -0.00337584716993433 0.0495251963291139 0.0940106202208995 0.280936750806688 -0.0326586930263261 "omega_3" 2.85 "PINN"
-0.268020144167622 -0.228074476181234 -0.0319116028733788 -0.00281427782692845 0.0362489923032854 0.077215540645625 0.290989811356553 -0.025130548245415 "omega_3" 2.9 "PINN"
-0.159658791133609 -0.147490930335664 -0.0301415415695487 -0.00324891283082707 0.0246648419924327 0.0674920265902301 0.303084746779348 -0.0135849728880991 "omega_3" 2.95 "PINN"
-0.109339437779056 -0.0706116397104779 -0.0202401394623166 0.00326737846421565 0.0203914269233678 0.0633190009305622 0.314413883051657 0.00276200789710475 "omega_3" 3 "PINN"
-0.097379026819965 -0.0528166743796987 -0.0189616600869726 0.0170109476677567 0.042988212952082 0.191690717214726 0.322230515604417 0.0244981216627627 "omega_3" 3.05 "PINN"
-0.0895180056606932 -0.0731671071769142 -0.026461626065668 0.0280309869006032 0.0971406508749055 0.343340437065592 0.553843924290049 0.0516764818195716 "omega_3" 3.1 "PINN"
-0.11303601913454 -0.0969747398976324 -0.0390112998329641 0.0341440893219556 0.123660278556258 0.55572071318295 0.873979731540032 0.0835227739682361 "omega_3" 3.15 "PINN"
-0.146547937358093 -0.129538614898195 -0.0523677538352558 0.0367445181100834 0.150863949188022 0.784714834009947 1.18235596239282 0.118438076458138 "omega_3" 3.2 "PINN"
-0.181265458955409 -0.162684094014708 -0.0651195132511475 0.0380907364531708 0.184335489233092 1.01262048655019 1.44465782839751 0.154334627794928 "omega_3" 3.25 "PINN"
-0.216479350839336 -0.196411105281413 -0.0788211316516367 0.0385152670794469 0.219447077042844 1.22130552902973 1.63600723546722 0.189025331727218 "omega_3" 3.3 "PINN"
-0.251627259489965 -0.230218593135078 -0.0926016626175965 0.0391567044015346 0.260802690051094 1.39588679221259 1.74218303360135 0.220518530227354 "omega_3" 3.35 "PINN"
-0.286263456758377 -0.264053466403595 -0.104083506466395 0.0408309075532998 0.295836516662234 1.52583720976605 1.75921503674977 0.247198128962021 "omega_3" 3.4 "PINN"
-0.31995177457577 -0.297967978318752 -0.113820904397187 0.0458031283010882 0.375886653849477 1.60439904425544 1.71185551236431 0.267909624240962 "omega_3" 3.45 "PINN"
-0.352238194345318 -0.330310962167061 -0.118870162584642 0.0506184223978039 0.465858157926164 1.60179055296408 1.65625843970099 0.281999618445826 "omega_3" 3.5 "PINN"
-0.38252663448128 -0.361187652191802 -0.117116049407514 0.0527238245250601 0.562607570095565 1.55450730917738 1.59978671985948 0.289294051783805 "omega_3" 3.55 "PINN"
-0.410190586222882 -0.389925363777081 -0.110143655085153 0.0530510883494912 0.661427453655051 1.50992190544827 1.5466371211935 0.290043865910592 "omega_3" 3.6 "PINN"
-0.434399533101612 -0.415412146621975 -0.109709815521171 0.0496672656249189 0.756238693453156 1.47058214378103 1.49976042528903 0.284842024275549 "omega_3" 3.65 "PINN"
-0.454604412192964 -0.437863147500479 -0.108033895547749 0.044874011445927 0.781158427264756 1.4323170353893 1.45935195553773 0.274521511616215 "omega_3" 3.7 "PINN"
-0.470540732845052 -0.454865449587942 -0.102911908098065 0.0409238004256167 0.725290122409774 1.38872099657203 1.4208274005959 0.260050400094762 "omega_3" 3.75 "PINN"
-0.482672645603714 -0.467844572596334 -0.0915050836337059 0.0374601191650186 0.647615849355986 1.33676405530781 1.37797419770942 0.242429241658273 "omega_3" 3.8 "PINN"
-0.491480094562178 -0.475496799923576 -0.078003501645469 0.0384701946066457 0.546498496839433 1.27648071353156 1.32739372677906 0.222613804857871 "omega_3" 3.85 "PINN"
-0.496633245701446 -0.478001869047205 -0.061922701933554 0.0462962712539365 0.448225576971311 1.20705944092151 1.26803201357234 0.201452818695128 "omega_3" 3.9 "PINN"
-0.496680962217226 -0.473693875102754 -0.05211431414358 0.047655272148063 0.353954875480724 1.13129361160946 1.19970255355656 0.179658855056865 "omega_3" 3.95 "PINN"
-0.489834652782463 -0.461344480005948 -0.0523363650792135 0.0457278896990374 0.29912197627948 1.0494442902006 1.12259426973355 0.157807778398701 "omega_3" 4 "PINN"
-0.474328219285553 -0.440349555619548 -0.048467933504071 0.0404231573907623 0.246245004205434 0.964480509670125 1.03713274815402 0.136337078411851 "omega_3" 4.05 "PINN"
-0.44861853760932 -0.410018966094697 -0.0536775879667744 0.0344703288058668 0.197707059876223 0.871884568527889 0.944115933598198 0.115574176311277 "omega_3" 4.1 "PINN"
-0.41178580346832 -0.369064164681845 -0.0584669419397983 0.028461846146115 0.143491517051018 0.776791743948934 0.844399908375465 0.095743355119362 "omega_3" 4.15 "PINN"
-0.363774720673177 -0.320074413897316 -0.0613793585997087 0.0234584957003108 0.103045481162042 0.676028698237644 0.739063388822103 0.0769886923379552 "omega_3" 4.2 "PINN"
-0.306151820956075 -0.263208730531574 -0.0619291920027649 0.0157733629456516 0.0896592480947902 0.572335482049937 0.62864386634061 0.0593765366407872 "omega_3" 4.25 "PINN"
-0.242428828212269 -0.202816357564586 -0.0602137274186134 0.00581228690373337 0.0719221226007676 0.464020174968653 0.512927522054724 0.0429151825085557 "omega_3" 4.3 "PINN"
-0.178454987992552 -0.155336874097657 -0.0573581006859172 -0.00283896079889701 0.0519163115080801 0.351351299343037 0.390945094945437 0.0275609191200755 "omega_3" 4.35 "PINN"
-0.166449071773002 -0.117910500350092 -0.0479290446102141 -0.0121861398510532 0.0416346025837129 0.240084892590517 0.302633577097424 0.0132454799825973 "omega_3" 4.4 "PINN"
-0.170614693171615 -0.0993535354103301 -0.0380226872972571 -0.0124723408068235 0.0293300464460344 0.124272829605047 0.300825365025503 -0.000112108175071287 "omega_3" 4.45 "PINN"
-0.174799146224984 -0.102553185306363 -0.0406883111079992 -0.00719239799741445 0.0127296171415878 0.0478954207399624 0.298898446274563 -0.0125743795290815 "omega_3" 4.5 "PINN"
-0.184596952223671 -0.167177433150584 -0.0498831894873319 -0.0120807711539328 0.0122430097966344 0.0813947930569725 0.296944556610413 -0.0241638236344901 "omega_3" 4.55 "PINN"
-0.347697400432367 -0.29457570108849 -0.0578498960809384 -0.0192654336457281 0.0135246678053704 0.144907830069769 0.294934230828744 -0.0348511133772649 "omega_3" 4.6 "PINN"
-0.514888514112329 -0.434438941498115 -0.0718637969764018 -0.0203030481297901 0.0157015847726711 0.216927775507884 0.292959711223261 -0.0445460990365224 "omega_3" 4.65 "PINN"
-0.682229917072505 -0.572634838312752 -0.0986290779471233 -0.0187067978987443 0.0255183244992168 0.284957935804812 0.336847517109618 -0.0531067112414049 "omega_3" 4.7 "PINN"
-0.845461532583386 -0.705437553444028 -0.128641691371115 -0.0132177224634233 0.0294858891139711 0.362698460462354 0.430992201959327 -0.0603635168773355 "omega_3" 4.75 "PINN"
-0.999917592436759 -0.829456288287133 -0.156025499599139 -0.00534205291546641 0.0441259714185662 0.445957533822593 0.523446934473554 -0.0661426978886918 "omega_3" 4.8 "PINN"
-1.14120251520654 -0.95119289768985 -0.179488395402586 0.000254970328342097 0.0631653730203539 0.523776361828936 0.61022264534239 -0.0702949822111503 "omega_3" 4.85 "PINN"
-1.26486903682542 -1.04935030255854 -0.195211861878761 0.00782643706048702 0.0820052561564921 0.606619617066144 0.687942334097045 -0.0727142010338033 "omega_3" 4.9 "PINN"
-1.36729492718621 -1.13370821628808 -0.202819594706682 0.0156656934270814 0.105294650423559 0.681641966988366 0.835926703895382 -0.0733501474106066 "omega_3" 4.95 "PINN"
-1.44587579592508 -1.20475408319493 -0.229014516760117 0.0210280370483815 0.127900158824275 0.741683332099058 1.01032870231393 -0.0722141597782335 "omega_3" 5 "PINN"
-1.4992342064499 -1.25721952268913 -0.250855248334574 0.0245466730389126 0.151797337259211 0.791441159945578 1.18206828286191 -0.0693746883647411 "omega_3" 5.05 "PINN"
-1.52768574791054 -1.29253534284265 -0.267963411238952 0.0279549648034845 0.175366842167932 0.824951620895376 1.34484145200247 -0.064956228224343 "omega_3" 5.1 "PINN"
-1.53336222628309 -1.31052961168024 -0.280153721542433 0.0311161669883973 0.19742228405795 0.845946497217142 1.49335124147365 -0.0591332611021337 "omega_3" 5.15 "PINN"
-1.52061786270798 -1.31716759942736 -0.293609687167816 0.0342115369017506 0.218213225063039 0.853003210795748 1.62323134947138 -0.0521207160086409 "omega_3" 5.2 "PINN"
-1.49614240468475 -1.30781596566408 -0.301570693733424 0.0374369400699379 0.236605391771263 0.847780273958278 1.73109100996083 -0.0441680732009833 "omega_3" 5.25 "PINN"
-1.46913071055121 -1.29003552643161 -0.306640528889659 0.0406063088447013 0.250063878854917 0.83224649859045 1.81442354031452 -0.0355504853937647 "omega_3" 5.3 "PINN"
-1.44649853508656 -1.25739293142874 -0.30195468058713 0.0434332273234759 0.260352481000211 0.807114945004457 1.87142535346396 -0.0265616593094686 "omega_3" 5.35 "PINN"
-1.42516735799478 -1.20592634135664 -0.302524113867776 0.0459602336563307 0.266835186745936 0.774968320213475 1.90084360426255 -0.0175060492690972 "omega_3" 5.4 "PINN"
-1.39581163957058 -1.14055824711403 -0.290287504423532 0.0475729125429325 0.267457128954277 0.736288908639381 1.90170543180619 -0.00868313825744824 "omega_3" 5.45 "PINN"
-1.35091942202484 -1.07121821960988 -0.282957444761735 0.0478450687618306 0.264689361262072 0.693897294862154 1.87319805241759 -0.000384436292785216 "omega_3" 5.5 "PINN"
-1.28650488851912 -0.993082703341827 -0.263882709763152 0.0488149656174528 0.255934703216781 0.646212952481392 1.81442270747658 0.00712139355625702 "omega_3" 5.55 "PINN"
-1.2006366153924 -0.899545629159547 -0.241769953971925 0.0472359225277614 0.243149151503246 0.594978414818115 1.72476027680176 0.0135989602149737 "omega_3" 5.6 "PINN"
-1.09368168341865 -0.815093600067257 -0.212491667375446 0.0464748450334014 0.227703343408052 0.539912735179769 1.60369441486216 0.0188460784835592 "omega_3" 5.65 "PINN"
-0.967290527530167 -0.709985732718849 -0.17953350432316 0.0432659382046268 0.205340082732221 0.482906578131633 1.45141587617621 0.0226924670432471 "omega_3" 5.7 "PINN"
-0.824134942203898 -0.600425205629392 -0.15819072230704 0.0384300254490881 0.178896149945899 0.422754815583914 1.2690206321227 0.0249996009856214 "omega_3" 5.75 "PINN"
-0.668044309375716 -0.486712484197312 -0.129837294950391 0.034534996293246 0.148913879427596 0.359998518390626 1.05832995593073 0.0256416265366708 "omega_3" 5.8 "PINN"
-0.502995718246211 -0.369438845132663 -0.0968402419246672 0.0325991291889522 0.114846024707049 0.295355876828808 0.821740619939703 0.0245065362590266 "omega_3" 5.85 "PINN"
-0.333794704783145 -0.248889533525642 -0.0611336972276604 0.0322545114501622 0.087348993875537 0.231128889673982 0.563164103096767 0.0214777883875194 "omega_3" 5.9 "PINN"
-0.203744579567797 -0.153443075133453 -0.0318527148319845 0.0155523623387808 0.0611145709364678 0.162296842437115 0.28708359489849 0.0164358879086841 "omega_3" 5.95 "PINN"
-0.219536790892334 -0.0866053974941678 -0.0158178380556251 0.00150074267457967 0.0243368468546805 0.164124362352084 0.251416309255262 0.00925303835440588 "omega_3" 6 "PINN"


==> data/omega_3_results_power_NN.dat <==
-0.30423218161144 -0.212561789221979 -0.113970281710351 -0.014080185231137 0.102047607587963 0.248201756450385 0.354104992280838 -0.00176779271218812 "omega_3" 0 "NN"
-0.312654730510133 -0.221470726468681 -0.114903036447117 -0.0177164608246017 0.0995592295389542 0.242625941577387 0.363157017499475 -0.00615016729840881 "omega_3" 0.05 "NN"
-0.320973600651712 -0.230056818985872 -0.115515001034396 -0.0184131398954719 0.0968820184595529 0.237798950065269 0.374163127514805 -0.010147229180037 "omega_3" 0.1 "NN"
-0.328964610872902 -0.23854405769373 -0.119603485403559 -0.0214155429008542 0.095159662201354 0.233929468099689 0.387398021635022 -0.0137551380118323 "omega_3" 0.15 "NN"
-0.336459757193722 -0.246462410580136 -0.124122030222054 -0.0218170485943006 0.0929886883934614 0.227442353427705 0.403075232144033 -0.0169700038517922 "omega_3" 0.2 "NN"
-0.343285222853922 -0.253954731150316 -0.126496239395351 -0.0232435810074776 0.0916728670112548 0.219834671145293 0.421268129972987 -0.0197846017391244 "omega_3" 0.25 "NN"
-0.34905892480424 -0.261245415706355 -0.128888959025744 -0.0248453459325333 0.0905515932124672 0.212227971833954 0.441849321925702 -0.0221966452556665 "omega_3" 0.3 "NN"
-0.353541493220007 -0.268069175232426 -0.131366669435351 -0.0260672583881956 0.0887253098844099 0.202378851878734 0.464262387402243 -0.024204628392116 "omega_3" 0.35 "NN"
-0.356431989001919 -0.274633822589976 -0.132926049543585 -0.0276254266105411 0.0875348321069396 0.19247047846585 0.487774605561356 -0.0258131937323679 "omega_3" 0.4 "NN"
-0.357399365214462 -0.280327133772573 -0.133402609193013 -0.0282420049066445 0.086556728753294 0.181984100242914 0.511442703005628 -0.0270294867506873 "omega_3" 0.45 "NN"
-0.356081757376671 -0.285786586722907 -0.1335197907066 -0.0286853685128108 0.0857362198947271 0.170713095138581 0.534571310582066 -0.0278653313933484 "omega_3" 0.5 "NN"
-0.352142193709653 -0.290213048943372 -0.132721445972606 -0.0295636952973837 0.0851410030032866 0.158900212880496 0.55590018719937 -0.0283353412347019 "omega_3" 0.55 "NN"
-0.34541966875139 -0.293639921703061 -0.131434949623667 -0.0299406522274239 0.0842072710123034 0.146857008189954 0.574513701514775 -0.0284570695259222 "omega_3" 0.6 "NN"
-0.335484148496676 -0.296239998744284 -0.128920195762646 -0.0299656936252859 0.0831406483436581 0.138391505270647 0.589587917643939 -0.0282469844918903 "omega_3" 0.65 "NN"
-0.322366469984047 -0.297006300834539 -0.127525850911468 -0.0296391056611469 0.0811358021572914 0.16009769259324 0.601097205116616 -0.0277247318956196 "omega_3" 0.7 "NN"
-0.308510403659341 -0.29447702157745 -0.124260972795582 -0.029963238448147 0.0775844071800975 0.169983622621828 0.608830182598865 -0.0269066384044694 "omega_3" 0.75 "NN"
-0.310041040244471 -0.28568025373346 -0.122476152703143 -0.0297708226473787 0.0739324832169359 0.194354444245334 0.612444139907836 -0.025808592360589 "omega_3" 0.8 "NN"
-0.310525108258219 -0.282029658997601 -0.122107775449194 -0.030585247354793 0.0703714007582334 0.202085242793942 0.612588889875781 -0.0244451293450981 "omega_3" 0.85 "NN"
-0.309843581842927 -0.281878112477841 -0.122102272884604 -0.0315655560370942 0.0668134447901707 0.21740919685675 0.609502418906629 -0.0228317189788142 "omega_3" 0.9 "NN"
-0.307855303772158 -0.279112618861461 -0.121668177339643 -0.0318956303502205 0.0617154414366041 0.220519526049145 0.603395612627537 -0.0209786690543379 "omega_3" 0.95 "NN"
-0.304472776274281 -0.274959215457727 -0.121208259689979 -0.0320564862757919 0.056750084998896 0.231623644807371 0.595030487380996 -0.0188957122553003 "omega_3" 1 "NN"
-0.299581089104379 -0.270213245776404 -0.119970186842863 -0.0314501549989359 0.0609162512479884 0.225510459983411 0.585061764186435 -0.0165904132342259 "omega_3" 1.05 "NN"
-0.293110320613266 -0.263966516933749 -0.118145263771623 -0.029352242454479 0.0646558130312087 0.225058314599892 0.573934343304472 -0.0140635229330657 "omega_3" 1.1 "NN"
-0.285050995738402 -0.256169653282086 -0.113529160599057 -0.0259632151814913 0.0689178140072499 0.223646197334858 0.562594229216018 -0.0113083956828654 "omega_3" 1.15 "NN"
-0.275515306831039 -0.246095844071135 -0.11050867708866 -0.0213685671169515 0.0744010893582185 0.218851511705623 0.552017915780937 -0.0083122497308181 "omega_3" 1.2 "NN"
-0.264714176999746 -0.235082215297723 -0.109369195637441 -0.0156466432693492 0.0784971703513975 0.2114368170528 0.543487280070394 -0.00505182436606126 "omega_3" 1.25 "NN"
-0.25285149680974 -0.224008071382968 -0.107620350771924 -0.0112473219836033 0.0824362971059145 0.202287042310786 0.538375336887611 -0.00149480105970237 "omega_3" 1.3 "NN"
-0.240432467541154 -0.220456741120415 -0.106101190892332 -0.0077919650055378 0.0875706585478042 0.198392544825708 0.538457479726105 0.00238894057357161 "omega_3" 1.35 "NN"
-0.236334182714302 -0.222064207340111 -0.104093450465314 -0.00433286078174433 0.104048338674318 0.197594949310769 0.544747605164105 0.00662173789451312 "omega_3" 1.4 "NN"
-0.249516253183913 -0.21499917319727 -0.104918933467559 -0.00205045228943845 0.116846415548196 0.194414534130317 0.55747749139897 0.0112080317968984 "omega_3" 1.45 "NN"
-0.261353768812967 -0.207786325123834 -0.103919331222301 0.000912212995899608 0.128402316679797 0.208538353470033 0.576070664600763 0.016118754275906 "omega_3" 1.5 "NN"
-0.271596011433985 -0.215845345408184 -0.102569686584445 0.00522571276786721 0.137823966225653 0.223844814222957 0.597911492401863 0.0212962771972161 "omega_3" 1.55 "NN"
-0.280023554906279 -0.223519942690416 -0.100369895062499 0.0100832832939091 0.145609630500189 0.240018569975234 0.619783009118635 0.0266488145207509 "omega_3" 1.6 "NN"
-0.286491819056607 -0.228752252357936 -0.0980511341614942 0.0158857361449236 0.148759184591484 0.25676292679492 0.638827523208022 0.0320703633034378 "omega_3" 1.65 "NN"
-0.290801285083774 -0.232373650519946 -0.0953267385723393 0.0211321024930839 0.151240505937778 0.273783791745302 0.652810601936096 0.0374465595434562 "omega_3" 1.7 "NN"
-0.292836652472658 -0.232951329203445 -0.0929538404155323 0.0259034039812036 0.161931488958544 0.290555722184081 0.66042780725337 0.0426647237937297 "omega_3" 1.75 "NN"
-0.29241676137417 -0.233624671972336 -0.0903290838896851 0.0316982892757096 0.169284019070062 0.306554400126402 0.662432481325766 0.0476239675534679 "omega_3" 1.8 "NN"
-0.289492266046011 -0.232062187000452 -0.0880578264354313 0.034909536042619 0.17354625109067 0.321550604329616 0.6592190540606 0.0522327555444431 "omega_3" 1.85 "NN"
-0.283985123295508 -0.228244629788264 -0.0858531048551754 0.0402634384967655 0.17468979500967 0.334929705355592 0.652696744421121 0.0564084344807135 "omega_3" 1.9 "NN"
-0.27588971563415 -0.222305066630213 -0.0929070497297744 0.0459976237578417 0.174585991862671 0.346573333982576 0.644157353318235 0.0600741358563309 "omega_3" 1.95 "NN"
-0.265174049535574 -0.214472102006425 -0.0940414271926215 0.0494736672155796 0.173896848016398 0.356348869427677 0.634855167796502 0.0631597533681347 "omega_3" 2 "NN"
-0.2519333611246 -0.204724310389054 -0.0948841138704779 0.0542484726007046 0.176653920336435 0.364083173503502 0.625767352060393 0.0655954008306187 "omega_3" 2.05 "NN"
-0.236296968310342 -0.192133774374042 -0.0968645074877941 0.057184864593296 0.178126520306705 0.369932921865939 0.617473352309617 0.0673143786631244 "omega_3" 2.1 "NN"
-0.218478894186887 -0.187670719039033 -0.097881929982691 0.0583471597918788 0.185528571983014 0.373699455848623 0.6101867388968 0.0682560716155716 "omega_3" 2.15 "NN"
-0.233280308659346 -0.187162781125608 -0.0991405609934191 0.0556052140597103 0.19686885702157 0.376186451330057 0.603937968668333 0.0683675921868689 "omega_3" 2.2 "NN"
-0.273474302736588 -0.176975821343262 -0.101041014586428 0.0515176683356913 0.207236043674243 0.376800506476854 0.598665373328572 0.0676069055993698 "omega_3" 2.25 "NN"
-0.318867588454168 -0.186309440899493 -0.101422268382976 0.0464785305867963 0.214144081699942 0.376576709561107 0.594247920390671 0.0659490364370623 "omega_3" 2.3 "NN"
-0.369324222858268 -0.214803633901624 -0.0996949937045883 0.0396664701188456 0.220614011398482 0.374882286761817 0.590654549853809 0.0633883577416585 "omega_3" 2.35 "NN"
-0.424289632348405 -0.248012271436096 -0.0972603505564962 0.0349811953666972 0.224072478441371 0.372623549156856 0.587885187840982 0.0599429594407698 "omega_3" 2.4 "NN"
-0.482787379156207 -0.285575724132627 -0.0963210581023191 0.0317878226744028 0.226032136841582 0.369762474764059 0.586059273252886 0.0556594144044828 "omega_3" 2.45 "NN"
-0.543300915827729 -0.326856960323255 -0.101759163557688 0.0327984284444938 0.228484090809275 0.366301946878878 0.585379414740885 0.0506148737363641 "omega_3" 2.5 "NN"
-0.603744749455359 -0.370728279846162 -0.109262248199457 0.0362210669914589 0.228552753991039 0.363024099992572 0.58582843715908 0.0449254493394405 "omega_3" 2.55 "NN"
-0.661178419791838 -0.415581850427827 -0.117256368924245 0.0423210264931413 0.227460986319727 0.359507343292762 0.587499573521029 0.0387512687212085 "omega_3" 2.6 "NN"
-0.711755997584817 -0.459163569099758 -0.127080146436469 0.0437589395506848 0.223353874155691 0.356015414766205 0.59044870345673 0.0323081564969725 "omega_3" 2.65 "NN"
-0.750273469435797 -0.498591434777495 -0.13588122611128 0.0410393741335611 0.22246652432932 0.352818139876206 0.594841414106156 0.0258824208682529 "omega_3" 2.7 "NN"
-0.769714546088494 -0.530085313168399 -0.145608571582216 0.0388854437278496 0.216987360214091 0.350044008514885 0.600517572804108 0.0198572922202721 "omega_3" 2.75 "NN"
-0.760574005145429 -0.548730540608517 -0.157067180184072 0.0359234569256159 0.211702425162343 0.348061481646425 0.607109108677719 0.0147402192888259 "omega_3" 2.8 "NN"
-0.710344873189285 -0.548359326520711 -0.168066743279383 0.0302532400229438 0.207655261537639 0.346201157553367 0.614310660849412 0.0112079018046242 "omega_3" 2.85 "NN"
-0.603194704714497 -0.521110629718578 -0.179045485216534 0.0260280898942256 0.210254695775006 0.344828088920337 0.621603179723593 0.010146918428536 "omega_3" 2.9 "NN"
-0.468266555143373 -0.442425629797754 -0.187238134133281 0.0186702256453941 0.215936882521476 0.343966928397776 0.628498410711416 0.0126614247572244 "omega_3" 2.95 "NN"
-0.350537711179811 -0.316174475142418 -0.189132758295159 0.0106644770201001 0.215272947969879 0.343650603940944 0.634324953480984 0.0200021834929932 "omega_3" 3 "NN"
-0.325578787028917 -0.292933036096031 -0.161810470736839 0.0239653419764068 0.212902566888658 0.343929447806374 0.638522145926061 0.0333195004792587 "omega_3" 3.05 "NN"
-0.360834611275493 -0.325335248168642 -0.114567258686748 0.0506963002624161 0.221558598319461 0.419879438506939 0.658305594211924 0.0532426341730774 "omega_3" 3.1 "NN"
-0.398196860575979 -0.358534075006787 -0.115367692032294 0.078771813862204 0.234082385173053 0.575079163940643 1.13572899911816 0.0794974109035664 "omega_3" 3.15 "NN"
-0.436715400789808 -0.394152911842468 -0.122946169212639 0.123386884960553 0.24419243663209 0.694474355494322 1.60026367723657 0.110847156635773 "omega_3" 3.2 "NN"
-0.475393920335989 -0.431125249968431 -0.132640713675642 0.126353844440814 0.282122421601969 1.05888513498769 2.00850060183501 0.145394806629765 "omega_3" 3.25 "NN"
-0.51332039973812 -0.467000515337816 -0.142747935278578 0.117983890095502 0.33801032952681 1.41658751145161 2.32842056554534 0.180956892597988 "omega_3" 3.3 "NN"
-0.549619148639465 -0.501264408439113 -0.152188031598769 0.114709083789307 0.386635541214218 1.74134577658759 2.54043132461697 0.215370632470814 "omega_3" 3.35 "NN"
-0.583551275261982 -0.532334516342075 -0.161264363213604 0.111151265116632 0.41197123692632 2.01237895781293 2.63632074964039 0.246679513056442 "omega_3" 3.4 "NN"
-0.614515881352929 -0.562287208477244 -0.171133380794913 0.104892442539551 0.438150242577592 2.21502526495857 2.61801139705562 0.27325971238524 "omega_3" 3.45 "NN"
-0.642140986459651 -0.588908704034395 -0.188663847173871 0.0984734264241069 0.459732845129338 2.34058995968724 2.53172957358646 0.293891443661626 "omega_3" 3.5 "NN"
-0.666198532034286 -0.611849156424171 -0.202358076290523 0.0945906179629219 0.477388040453889 2.34109173087961 2.44243901911511 0.307792185729937 "omega_3" 3.55 "NN"
-0.686629432551968 -0.631080718681119 -0.219032530670347 0.0885152553613011 0.486813643350501 2.25741742927352 2.35407829788141 0.314614083290868 "omega_3" 3.6 "NN"
-0.703633067456224 -0.646693842760271 -0.229869108520404 0.0859982613044963 0.495027886619653 2.17873505708383 2.26927017849658 0.314414746475225 "omega_3" 3.65 "NN"
-0.71742101143775 -0.661260487870152 -0.237901762208935 0.0855601606056666 0.501975578695863 2.09977342224204 2.1895684706613 0.307599243210793 "omega_3" 3.7 "NN"
-0.728471565604252 -0.672088425980348 -0.246243273779214 0.0848745114841449 0.506286573530303 2.02674349089858 2.11519516065562 0.294849280413662 "omega_3" 3.75 "NN"
-0.737233574316406 -0.682248596178511 -0.255206963390037 0.0884644882596604 0.505041066539434 1.95444493998002 2.04495497327656 0.277031571701277 "omega_3" 3.8 "NN"
-0.744377864903868 -0.689487105950207 -0.25682522847751 0.0918171016725751 0.475948803638119 1.88319918674637 1.97677703539028 0.255120848595383 "omega_3" 3.85 "NN"
-0.750501485009124 -0.694412175980744 -0.255453991364902 0.0896139920488963 0.414284439543678 1.81186210230896 1.90803757303576 0.230112086673243 "omega_3" 3.9 "NN"
-0.756319606488205 -0.701246869021475 -0.252213929356117 0.0740707813068866 0.355042027369961 1.73638507564004 1.83641086794324 0.202962699649772 "omega_3" 3.95 "NN"
-0.762222293111051 -0.70599788533508 -0.270436261508792 0.0598218162624562 0.336473669031705 1.65318441551943 1.76016251974607 0.174555191142207 "omega_3" 4 "NN"
-0.767953850976312 -0.707530407830461 -0.286691518804957 0.0453061365929557 0.326840505205269 1.57052631068279 1.67856174041196 0.145672804941181 "omega_3" 4.05 "NN"
-0.772501671522605 -0.707534835235322 -0.298714977888437 0.0316830004376243 0.312651813253296 1.47853021354706 1.59201824316136 0.117004081854952 "omega_3" 4.1 "NN"
-0.773934347635759 -0.705184980976583 -0.308777663801266 0.018091395818999 0.295930860285182 1.38586278610654 1.50198095293331 0.0891420157848683 "omega_3" 4.15 "NN"
-0.770002173202272 -0.729730974206632 -0.314749923298223 0.00823503365342049 0.29340504957861 1.29281903148598 1.41032264590348 0.0625930842838999 "omega_3" 4.2 "NN"
-0.804593651041102 -0.746391172301117 -0.316356973564041 -0.00171513389432221 0.288496180630261 1.20077144187809 1.31887687471476 0.037777164333407 "omega_3" 4.25 "NN"
-0.870961543288786 -0.736981966612802 -0.317257180249726 -0.011707021147572 0.277602142922831 1.11178747558796 1.22877789261776 0.0150294330041539 "omega_3" 4.3 "NN"
-0.940467882144048 -0.785827486889616 -0.314271492232649 -0.0205561962839624 0.263250828927653 1.02071422544299 1.14080297976045 -0.00539913230311073 "omega_3" 4.35 "NN"
-1.01366821909528 -0.859084678716044 -0.306193777918452 -0.0277759676258142 0.245211678100247 0.93669920663956 1.05579487592706 -0.0233344866815978 "omega_3" 4.4 "NN"
-1.09052355983829 -0.931675994098384 -0.296288847836422 -0.0350898030355324 0.223715549183396 0.853222824275633 0.974783088336096 -0.0386822416548727 "omega_3" 4.45 "NN"
-1.17007646117105 -1.00777339213732 -0.284682604246541 -0.0331998340026303 0.196755176770296 0.782443283739724 0.89937703250007 -0.051412921358346 "omega_3" 4.5 "NN"
-1.2507410092673 -1.09131974751648 -0.270578049142728 -0.0324496381856534 0.202043216163645 0.71536248068611 0.831567584514971 -0.0615546859460067 "omega_3" 4.55 "NN"
-1.33058028403696 -1.16815851187869 -0.254711217547424 -0.0324984280029526 0.208451301800324 0.660994575795428 0.773493038042147 -0.0691833887678899 "omega_3" 4.6 "NN"
-1.40784980638279 -1.24130316334566 -0.233510506526443 -0.0334338060387722 0.21764426493354 0.631600025053444 0.734531890099106 -0.0744107656199389 "omega_3" 4.65 "NN"
-1.4808139997744 -1.31156921403897 -0.200662057967406 -0.0338471278060979 0.2378510306404 0.628577303925795 0.919743879900807 -0.0773739479109853 "omega_3" 4.7 "NN"
-1.54845542048304 -1.37491110337407 -0.193717358677361 -0.0352969593839703 0.260697654351361 0.635427182842307 1.09587097112734 -0.0782312997292492 "omega_3" 4.75 "NN"
-1.60979547848086 -1.43527089320986 -0.191271108706474 -0.0437714015346842 0.284148484178957 0.661360257384558 1.26027978284634 -0.0771541473767038 "omega_3" 4.8 "NN"
-1.66424185847063 -1.49161325400473 -0.199662285828083 -0.0557656174209455 0.312090688159287 0.707983413456816 1.4107524407749 -0.074325741490933 "omega_3" 4.85 "NN"
-1.71161560019715 -1.5373668514307 -0.226457594144222 -0.06456744831371 0.335708887064243 0.776973440765175 1.5454876203259 -0.0699329856671387 "omega_3" 4.9 "NN"
-1.75161900906767 -1.57543811530104 -0.249274624303951 -0.0663371317316432 0.350277645710094 0.863542651351281 1.66307514139538 -0.0641684721522712 "omega_3" 4.95 "NN"
-1.78442051754422 -1.60602041930684 -0.265477842343216 -0.0634802229889715 0.365144247985882 0.95563511587676 1.76222079215768 -0.0572255168293855 "omega_3" 5 "NN"
-1.81005070919559 -1.63359916884195 -0.275569891545899 -0.0587282782537955 0.377663773534493 1.04585838892086 1.84191935708066 -0.049294030497218 "omega_3" 5.05 "NN"
-1.82860849231855 -1.6522978142936 -0.281853424169014 -0.0542581762536543 0.390022206976596 1.13035438006807 1.90129897153372 -0.0405586897276834 "omega_3" 5.1 "NN"
-1.84017149174599 -1.66191379122051 -0.284681069878559 -0.0468658803216613 0.401293894088326 1.19701708949418 1.93960978639552 -0.0311954091591548 "omega_3" 5.15 "NN"
-1.84459544086184 -1.66186114751059 -0.284539396850221 -0.0398082556835107 0.412387049529059 1.24821146663174 1.95623916197138 -0.0213737834977924 "omega_3" 5.2 "NN"
-1.84159550302121 -1.65837435748438 -0.283885996727179 -0.0338397987947587 0.418399206715208 1.28568439983275 1.95084809003896 -0.0112594230132804 "omega_3" 5.25 "NN"
-1.83060842822005 -1.64380149026312 -0.290325705811142 -0.0274888388740351 0.427959168860525 1.30031512470777 1.9232797414864 -0.00101040999065215 "omega_3" 5.3 "NN"
-1.8112507298228 -1.62416886450887 -0.283326825982726 -0.0213488664068677 0.433410183155843 1.29763479042356 1.87359210151084 0.00921460666088919 "omega_3" 5.35 "NN"
-1.78252003207319 -1.59141294446346 -0.271501937968253 -0.0143208063192901 0.437293735484786 1.27752512981328 1.80467667871733 0.0192599801116783 "omega_3" 5.4 "NN"
-1.74350846711411 -1.54690476861606 -0.258552318749821 -0.0109684588320533 0.439262005983267 1.24103850128074 1.73514728231061 0.0289709191109646 "omega_3" 5.45 "NN"
-1.69332204369294 -1.49786469048212 -0.24160356641886 -0.00739595909527679 0.438953230264246 1.29464676874551 1.6685711323608 0.038197129846154 "omega_3" 5.5 "NN"
-1.6308028769987 -1.43560024754601 -0.230743113280141 -0.0064098120633389 0.43878484243487 1.34557400145979 1.60496816287798 0.0467973852891335 "omega_3" 5.55 "NN"
-1.55525112221659 -1.35991571692426 -0.229376797498844 -0.00830954564690956 0.436282772953746 1.34943692720861 1.54443075153847 0.0546430296709084 "omega_3" 5.6 "NN"
-1.46640112408238 -1.27470589140813 -0.225186655389393 -0.0146928301990101 0.433091776714434 1.29498050336417 1.48705917169212 0.0616209915587652 "omega_3" 5.65 "NN"
-1.36463800258525 -1.17924784305137 -0.217340796791632 -0.0259863639980153 0.426460528257621 1.24384089736407 1.43316934622652 0.0676399207126246 "omega_3" 5.7 "NN"
-1.25165902944809 -1.07930413473287 -0.210550412736893 -0.0227415348654176 0.419833795767317 1.19654571272264 1.38306105045729 0.0726283028501631 "omega_3" 5.75 "NN"
-1.13108348400203 -0.980627197394142 -0.201134494758548 -0.0154223865779954 0.413182046952215 1.1528804667891 1.33716564921536 0.0765369287442289 "omega_3" 5.8 "NN"
-1.00961147451369 -0.88383509866128 -0.19472983850676 -0.00917189702551013 0.403475052610759 1.1132753017431 1.29598968627118 0.0793411974474475 "omega_3" 5.85 "NN"
-0.899610005059685 -0.796145212089641 -0.194857613099259 -0.00138416428393384 0.387770144672288 1.0781504969566 1.26016921507545 0.0810390767085734 "omega_3" 5.9 "NN"
-0.821185781247266 -0.733915040976967 -0.190264493576137 0.00607211178760281 0.370324316014035 1.05578809739416 1.23046131514195 0.0816466780950602 "omega_3" 5.95 "NN"
-0.788918517943159 -0.698094260190771 -0.182472722464809 0.0146811734677499 0.355424895477768 1.03746874030367 1.20800069151073 0.0812035792685698 "omega_3" 6 "NN"


==> data/omega_3_results_power_PINN.dat <==
-0.132151240736448 -0.119199647258938 -0.0373214316309713 -0.00485765232821223 0.0463116023629482 0.15247996901212 0.336757539362907 0.00519820271816278 "omega_3" 0 "PINN"
-0.144991581968895 -0.128038382823547 -0.0505125768992798 -0.0110442651295557 0.0263587719100542 0.142156515382965 0.319120891300713 -0.00765034558691718 "omega_3" 0.05 "PINN"
-0.156866512262013 -0.139566186577042 -0.0736245532667112 -0.0269602427180757 0.0247551999900111 0.132764698824701 0.309847433044638 -0.0187668749151613 "omega_3" 0.1 "PINN"
-0.167738411507116 -0.150269830287868 -0.0915028911811078 -0.0399241948132385 0.0245401633563347 0.125043450188173 0.306341754371999 -0.028224677261645 "omega_3" 0.15 "PINN"
-0.177579278448945 -0.160119690536646 -0.110380117190687 -0.0449719266099464 0.0237119020674186 0.116947154769434 0.306558993696683 -0.0361283052671737 "omega_3" 0.2 "PINN"
-0.186323664504584 -0.175046962506485 -0.127632232122778 -0.0499807690522971 0.0238232947161237 0.110283830359435 0.308851339023022 -0.0425997382627571 "omega_3" 0.25 "PINN"
-0.193983321154803 -0.187273000201913 -0.13647161110282 -0.0538864789265858 0.0248430216540783 0.103467599143926 0.311967057989023 -0.047768089192589 "omega_3" 0.3 "PINN"
-0.203318123047438 -0.195724470184814 -0.140931162302309 -0.0568219875083287 0.0256964214562458 0.0983183179463936 0.315052338052283 -0.0517589527298876 "omega_3" 0.35 "PINN"
-0.212118769381789 -0.205630437582897 -0.141211056611439 -0.0593639507634975 0.0251761149490903 0.0924808355125037 0.317618351726423 -0.0546904444113764 "omega_3" 0.4 "PINN"
-0.229639523445258 -0.212282991465543 -0.143830968559485 -0.0612710888707966 0.0247842264266751 0.0930503900445387 0.319482273509038 -0.0566723597468318 "omega_3" 0.45 "PINN"
-0.24298643255355 -0.221166204594113 -0.145731748697415 -0.0629805448455727 0.0244697446028113 0.0977176983361119 0.320582849890798 -0.0578014902052396 "omega_3" 0.5 "PINN"
-0.25192186905457 -0.225868921032429 -0.146644703953427 -0.0636267147047533 0.0229743785770324 0.101347001321699 0.320950719535858 -0.0581646732796101 "omega_3" 0.55 "PINN"
-0.256335422237328 -0.227368219797768 -0.145553901968299 -0.0635242371673144 0.0217816313422645 0.104424810155876 0.320768772295423 -0.0578375096424463 "omega_3" 0.6 "PINN"
-0.256247742842902 -0.224618267364804 -0.143121720271154 -0.0600049842968247 0.0207933034655525 0.106625662762156 0.320159204942058 -0.0568888748281166 "omega_3" 0.65 "PINN"
-0.251779775883506 -0.218686517663684 -0.139660203597202 -0.0577471175467963 0.0196648444010066 0.107616422052729 0.319213385194757 -0.055379389249984 "omega_3" 0.7 "PINN"
-0.243295923506366 -0.210031426818716 -0.134346500682682 -0.0548012678565328 0.0186809711356659 0.107664889552098 0.318114480265706 -0.0533642201293851 "omega_3" 0.75 "PINN"
-0.231264291059631 -0.205627953922544 -0.125880000702409 -0.0519055422091128 0.0175593112866181 0.106806160256269 0.31695397438159 -0.0508947122953418 "omega_3" 0.8 "PINN"
-0.216212420090187 -0.199525248142663 -0.114077658967972 -0.049865536656057 0.0163544162001585 0.104410092399746 0.315792859854355 -0.0480181139776531 "omega_3" 0.85 "PINN"
-0.198798525328868 -0.190563783230971 -0.104102866591177 -0.0462507019854002 0.0169418531990004 0.101227190807265 0.314692161539483 -0.044782637932907 "omega_3" 0.9 "PINN"
-0.188257532808393 -0.177837836396918 -0.0988586570556436 -0.0433444162098908 0.0171483021848076 0.0971036948960773 0.313712749442857 -0.0412345667211243 "omega_3" 0.95 "PINN"
-0.180762943411878 -0.163551424084005 -0.0933260809815692 -0.0398515385753626 0.0180012791818172 0.0912684406981157 0.312854663137273 -0.0374223821186401 "omega_3" 1 "PINN"
-0.172625968459158 -0.155250088295134 -0.0869310276689248 -0.0370110990186276 0.0192859575678881 0.084539176559133 0.312087452456581 -0.0333945319670556 "omega_3" 1.05 "PINN"
-0.164043626805608 -0.147193972765137 -0.0803377409218911 -0.0331135499076254 0.0195244036806912 0.0775904131359084 0.311471981668205 -0.0292018879859816 "omega_3" 1.1 "PINN"
-0.155119503695857 -0.138652915604666 -0.0731255408647939 -0.0308836776158046 0.0207004511024138 0.0709751248293742 0.31094715188226 -0.024897345795253 "omega_3" 1.15 "PINN"
-0.146115349284514 -0.129778853300138 -0.0647043765802664 -0.0260849643824486 0.0211692198689093 0.0709792632320045 0.310512716162236 -0.0205372988516192 "omega_3" 1.2 "PINN"
-0.137168516667089 -0.12121496347396 -0.0562076467434736 -0.0217065433839707 0.0207641534117897 0.0742721541660103 0.310108036372469 -0.0161791552870933 "omega_3" 1.25 "PINN"
-0.128506145180495 -0.113053318812774 -0.0463749635644604 -0.017146076505469 0.0206318820556248 0.0777571114442139 0.309762992077879 -0.0118818444362477 "omega_3" 1.3 "PINN"
-0.120413309628134 -0.107293327917546 -0.0371847668533292 -0.0132692133650494 0.0208498996068442 0.0826337145996945 0.309447359391186 -0.00770621939341453 "omega_3" 1.35 "PINN"
-0.113113165150253 -0.10226536468906 -0.0330338708560589 -0.00975162654845008 0.0233654106579593 0.0877741771222418 0.309161126642778 -0.00371137381799312 "omega_3" 1.4 "PINN"
-0.106918417941813 -0.0976172955218999 -0.0306155012251565 -0.00703362183020317 0.0240658541414973 0.0934605899510075 0.308904162398903 4.01530447911559e-05 "omega_3" 1.45 "PINN"
-0.105313101428465 -0.0938119085325297 -0.0306433055837942 -0.000910881202969449 0.0261625569732473 0.0997995937916585 0.308706913084393 0.00349148896309386 "omega_3" 1.5 "PINN"
-0.10444370744716 -0.0914732986873332 -0.0317585319467071 0.00314906864508657 0.0315280585969049 0.106319375887324 0.308538785515225 0.00658701795060336 "omega_3" 1.55 "PINN"
-0.103631607352668 -0.0911171538253939 -0.0335441824900613 0.00655249571605054 0.0388155326046444 0.113272805284453 0.308491318620838 0.00927068483793374 "omega_3" 1.6 "PINN"
-0.102907311662705 -0.0929776397171054 -0.036476578775364 0.0107620531402972 0.0475066966942563 0.12105490950745 0.308533806019966 0.0114952353064348 "omega_3" 1.65 "PINN"
-0.105529504645347 -0.0973494555661887 -0.0440038559644904 0.0145159609452321 0.057161860617839 0.128568362401609 0.30869687552979 0.0132156939734793 "omega_3" 1.7 "PINN"
-0.114349633379049 -0.104589446250827 -0.047415885498026 0.01836394528749 0.0675028040403731 0.136355207754264 0.308980292210265 0.0143934650232034 "omega_3" 1.75 "PINN"
-0.127382125785516 -0.11888199709648 -0.0501675181300243 0.0213869018946866 0.0772843525456324 0.143695347611242 0.309414563954022 0.0150015301763919 "omega_3" 1.8 "PINN"
-0.144924357701882 -0.137602507944678 -0.0528695073188032 0.0239266038761343 0.0864943181723561 0.151692525804151 0.309999797729233 0.0150189622576518 "omega_3" 1.85 "PINN"
-0.166933062014152 -0.161282888387802 -0.0564930936698715 0.0265163734993621 0.0953140415130065 0.159134426738319 0.310705271790653 0.0144344172869697 "omega_3" 1.9 "PINN"
-0.192851586023323 -0.188853347454483 -0.0599444128440609 0.0279875195243449 0.103110377715325 0.166447031918437 0.311530477475173 0.0132537077492817 "omega_3" 1.95 "PINN"
-0.221511278692788 -0.218791281726908 -0.0636111378364603 0.0289323527392753 0.110353886739404 0.173619204317674 0.312445380214797 0.0114903229450421 "omega_3" 2 "PINN"
-0.251519288964744 -0.248931361010079 -0.0671789613165856 0.0295697604225893 0.115666817023339 0.179634931316002 0.313358378379974 0.00917336827333222 "omega_3" 2.05 "PINN"
-0.281692760188037 -0.278268302390472 -0.0723844848326394 0.0297708302878732 0.120057479068294 0.185062986768514 0.314238702863804 0.00634114169501438 "omega_3" 2.1 "PINN"
-0.311213574407475 -0.306482657953779 -0.0756475553663449 0.0296593075403848 0.123712998471376 0.190367772949514 0.314964336876528 0.00304631799029058 "omega_3" 2.15 "PINN"
-0.339389871389869 -0.333427653635567 -0.0798387861481729 0.0290453509742861 0.126077754282051 0.193218588836601 0.315382642811869 -0.000651523463106157 "omega_3" 2.2 "PINN"
-0.36568110261004 -0.358500958171646 -0.0835982249424774 0.0270588041351516 0.127488921505176 0.195614279011068 0.315309219667199 -0.00468274322836495 "omega_3" 2.25 "PINN"
-0.389509706094373 -0.381283657377651 -0.0870474305992843 0.0254942670102878 0.127157417865988 0.196886945472613 0.314563082414111 -0.00896579482542524 "omega_3" 2.3 "PINN"
-0.410310431220125 -0.401257688530677 -0.0910033733721889 0.0227280764636362 0.125602454064961 0.195423359669746 0.312929943243034 -0.0134148134523818 "omega_3" 2.35 "PINN"
-0.427512429663977 -0.417877507628475 -0.0935249430605154 0.0201233649122514 0.122866964207276 0.19253210338178 0.310225699491809 -0.0179311318000207 "omega_3" 2.4 "PINN"
-0.440458542078545 -0.430605562973597 -0.0950017141778403 0.0174646487753876 0.118768272791669 0.189922846817183 0.306298709667317 -0.0224067150227306 "omega_3" 2.45 "PINN"
-0.44852890211132 -0.438267616505584 -0.0959811711263683 0.015075008818485 0.114054251472567 0.186784821995104 0.30111896872296 -0.0267099925594495 "omega_3" 2.5 "PINN"
-0.45099502389121 -0.441066457570003 -0.0955086737990882 0.011372308344562 0.107857366484552 0.180896413841651 0.294897546856419 -0.0306896399170062 "omega_3" 2.55 "PINN"
-0.447045069134901 -0.438123791806504 -0.09410163444619 0.00822608436851624 0.100450286478406 0.171929358353225 0.288038576931228 -0.0341552559065075 "omega_3" 2.6 "PINN"
-0.437219864772317 -0.428828143023225 -0.0905360996316062 0.00620127974701745 0.0930842731451662 0.160576350394422 0.281379794881161 -0.036864034837084 "omega_3" 2.65 "PINN"
-0.429472688185797 -0.411020501678365 -0.0839174156651552 0.0033770871696106 0.0846300573667804 0.146802171708828 0.276063549858975 -0.038510492126955 "omega_3" 2.7 "PINN"
-0.413910102729119 -0.383117857498689 -0.0744820567294369 0.000519385615405099 0.0742990731345117 0.130979692602693 0.273487948746777 -0.0387016110346761 "omega_3" 2.75 "PINN"
-0.386733673114179 -0.344289336339443 -0.0623730749834976 -0.000307522008881733 0.0623465517612658 0.11361619267268 0.274909391274946 -0.0369497899207146 "omega_3" 2.8 "PINN"
-0.341509423970535 -0.293012935823697 -0.0482082781695112 -0.00337584716993433 0.0495251963291139 0.0940106202208995 0.280936750806688 -0.0326586930263261 "omega_3" 2.85 "PINN"
-0.268020144167622 -0.228074476181234 -0.0319116028733788 -0.00281427782692845 0.0362489923032854 0.077215540645625 0.290989811356553 -0.025130548245415 "omega_3" 2.9 "PINN"
-0.159658791133609 -0.147490930335664 -0.0301415415695487 -0.00324891283082707 0.0246648419924327 0.0674920265902301 0.303084746779348 -0.0135849728880991 "omega_3" 2.95 "PINN"
-0.109339437779056 -0.0706116397104779 -0.0202401394623166 0.00326737846421565 0.0203914269233678 0.0633190009305622 0.314413883051657 0.00276200789710475 "omega_3" 3 "PINN"
-0.097379026819965 -0.0528166743796987 -0.0189616600869726 0.0170109476677567 0.042988212952082 0.191690717214726 0.322230515604417 0.0244981216627627 "omega_3" 3.05 "PINN"
-0.0895180056606932 -0.0731671071769142 -0.026461626065668 0.0280309869006032 0.0971406508749055 0.343340437065592 0.553843924290049 0.0516764818195716 "omega_3" 3.1 "PINN"
-0.11303601913454 -0.0969747398976324 -0.0390112998329641 0.0341440893219556 0.123660278556258 0.55572071318295 0.873979731540032 0.0835227739682361 "omega_3" 3.15 "PINN"
-0.146547937358093 -0.129538614898195 -0.0523677538352558 0.0367445181100834 0.150863949188022 0.784714834009947 1.18235596239282 0.118438076458138 "omega_3" 3.2 "PINN"
-0.181265458955409 -0.162684094014708 -0.0651195132511475 0.0380907364531708 0.184335489233092 1.01262048655019 1.44465782839751 0.154334627794928 "omega_3" 3.25 "PINN"
-0.216479350839336 -0.196411105281413 -0.0788211316516367 0.0385152670794469 0.219447077042844 1.22130552902973 1.63600723546722 0.189025331727218 "omega_3" 3.3 "PINN"
-0.251627259489965 -0.230218593135078 -0.0926016626175965 0.0391567044015346 0.260802690051094 1.39588679221259 1.74218303360135 0.220518530227354 "omega_3" 3.35 "PINN"
-0.286263456758377 -0.264053466403595 -0.104083506466395 0.0408309075532998 0.295836516662234 1.52583720976605 1.75921503674977 0.247198128962021 "omega_3" 3.4 "PINN"
-0.31995177457577 -0.297967978318752 -0.113820904397187 0.0458031283010882 0.375886653849477 1.60439904425544 1.71185551236431 0.267909624240962 "omega_3" 3.45 "PINN"
-0.352238194345318 -0.330310962167061 -0.118870162584642 0.0506184223978039 0.465858157926164 1.60179055296408 1.65625843970099 0.281999618445826 "omega_3" 3.5 "PINN"
-0.38252663448128 -0.361187652191802 -0.117116049407514 0.0527238245250601 0.562607570095565 1.55450730917738 1.59978671985948 0.289294051783805 "omega_3" 3.55 "PINN"
-0.410190586222882 -0.389925363777081 -0.110143655085153 0.0530510883494912 0.661427453655051 1.50992190544827 1.5466371211935 0.290043865910592 "omega_3" 3.6 "PINN"
-0.434399533101612 -0.415412146621975 -0.109709815521171 0.0496672656249189 0.756238693453156 1.47058214378103 1.49976042528903 0.284842024275549 "omega_3" 3.65 "PINN"
-0.454604412192964 -0.437863147500479 -0.108033895547749 0.044874011445927 0.781158427264756 1.4323170353893 1.45935195553773 0.274521511616215 "omega_3" 3.7 "PINN"
-0.470540732845052 -0.454865449587942 -0.102911908098065 0.0409238004256167 0.725290122409774 1.38872099657203 1.4208274005959 0.260050400094762 "omega_3" 3.75 "PINN"
-0.482672645603714 -0.467844572596334 -0.0915050836337059 0.0374601191650186 0.647615849355986 1.33676405530781 1.37797419770942 0.242429241658273 "omega_3" 3.8 "PINN"
-0.491480094562178 -0.475496799923576 -0.078003501645469 0.0384701946066457 0.546498496839433 1.27648071353156 1.32739372677906 0.222613804857871 "omega_3" 3.85 "PINN"
-0.496633245701446 -0.478001869047205 -0.061922701933554 0.0462962712539365 0.448225576971311 1.20705944092151 1.26803201357234 0.201452818695128 "omega_3" 3.9 "PINN"
-0.496680962217226 -0.473693875102754 -0.05211431414358 0.047655272148063 0.353954875480724 1.13129361160946 1.19970255355656 0.179658855056865 "omega_3" 3.95 "PINN"
-0.489834652782463 -0.461344480005948 -0.0523363650792135 0.0457278896990374 0.29912197627948 1.0494442902006 1.12259426973355 0.157807778398701 "omega_3" 4 "PINN"
-0.474328219285553 -0.440349555619548 -0.048467933504071 0.0404231573907623 0.246245004205434 0.964480509670125 1.03713274815402 0.136337078411851 "omega_3" 4.05 "PINN"
-0.44861853760932 -0.410018966094697 -0.0536775879667744 0.0344703288058668 0.197707059876223 0.871884568527889 0.944115933598198 0.115574176311277 "omega_3" 4.1 "PINN"
-0.41178580346832 -0.369064164681845 -0.0584669419397983 0.028461846146115 0.143491517051018 0.776791743948934 0.844399908375465 0.095743355119362 "omega_3" 4.15 "PINN"
-0.363774720673177 -0.320074413897316 -0.0613793585997087 0.0234584957003108 0.103045481162042 0.676028698237644 0.739063388822103 0.0769886923379552 "omega_3" 4.2 "PINN"
-0.306151820956075 -0.263208730531574 -0.0619291920027649 0.0157733629456516 0.0896592480947902 0.572335482049937 0.62864386634061 0.0593765366407872 "omega_3" 4.25 "PINN"
-0.242428828212269 -0.202816357564586 -0.0602137274186134 0.00581228690373337 0.0719221226007676 0.464020174968653 0.512927522054724 0.0429151825085557 "omega_3" 4.3 "PINN"
-0.178454987992552 -0.155336874097657 -0.0573581006859172 -0.00283896079889701 0.0519163115080801 0.351351299343037 0.390945094945437 0.0275609191200755 "omega_3" 4.35 "PINN"
-0.166449071773002 -0.117910500350092 -0.0479290446102141 -0.0121861398510532 0.0416346025837129 0.240084892590517 0.302633577097424 0.0132454799825973 "omega_3" 4.4 "PINN"
-0.170614693171615 -0.0993535354103301 -0.0380226872972571 -0.0124723408068235 0.0293300464460344 0.124272829605047 0.300825365025503 -0.000112108175071287 "omega_3" 4.45 "PINN"
-0.174799146224984 -0.102553185306363 -0.0406883111079992 -0.00719239799741445 0.0127296171415878 0.0478954207399624 0.298898446274563 -0.0125743795290815 "omega_3" 4.5 "PINN"
-0.184596952223671 -0.167177433150584 -0.0498831894873319 -0.0120807711539328 0.0122430097966344 0.0813947930569725 0.296944556610413 -0.0241638236344901 "omega_3" 4.55 "PINN"
-0.347697400432367 -0.29457570108849 -0.0578498960809384 -0.0192654336457281 0.0135246678053704 0.144907830069769 0.294934230828744 -0.0348511133772649 "omega_3" 4.6 "PINN"
-0.514888514112329 -0.434438941498115 -0.0718637969764018 -0.0203030481297901 0.0157015847726711 0.216927775507884 0.292959711223261 -0.0445460990365224 "omega_3" 4.65 "PINN"
-0.682229917072505 -0.572634838312752 -0.0986290779471233 -0.0187067978987443 0.0255183244992168 0.284957935804812 0.336847517109618 -0.0531067112414049 "omega_3" 4.7 "PINN"
-0.845461532583386 -0.705437553444028 -0.128641691371115 -0.0132177224634233 0.0294858891139711 0.362698460462354 0.430992201959327 -0.0603635168773355 "omega_3" 4.75 "PINN"
-0.999917592436759 -0.829456288287133 -0.156025499599139 -0.00534205291546641 0.0441259714185662 0.445957533822593 0.523446934473554 -0.0661426978886918 "omega_3" 4.8 "PINN"
-1.14120251520654 -0.95119289768985 -0.179488395402586 0.000254970328342097 0.0631653730203539 0.523776361828936 0.61022264534239 -0.0702949822111503 "omega_3" 4.85 "PINN"
-1.26486903682542 -1.04935030255854 -0.195211861878761 0.00782643706048702 0.0820052561564921 0.606619617066144 0.687942334097045 -0.0727142010338033 "omega_3" 4.9 "PINN"
-1.36729492718621 -1.13370821628808 -0.202819594706682 0.0156656934270814 0.105294650423559 0.681641966988366 0.835926703895382 -0.0733501474106066 "omega_3" 4.95 "PINN"
-1.44587579592508 -1.20475408319493 -0.229014516760117 0.0210280370483815 0.127900158824275 0.741683332099058 1.01032870231393 -0.0722141597782335 "omega_3" 5 "PINN"
-1.4992342064499 -1.25721952268913 -0.250855248334574 0.0245466730389126 0.151797337259211 0.791441159945578 1.18206828286191 -0.0693746883647411 "omega_3" 5.05 "PINN"
-1.52768574791054 -1.29253534284265 -0.267963411238952 0.0279549648034845 0.175366842167932 0.824951620895376 1.34484145200247 -0.064956228224343 "omega_3" 5.1 "PINN"
-1.53336222628309 -1.31052961168024 -0.280153721542433 0.0311161669883973 0.19742228405795 0.845946497217142 1.49335124147365 -0.0591332611021337 "omega_3" 5.15 "PINN"
-1.52061786270798 -1.31716759942736 -0.293609687167816 0.0342115369017506 0.218213225063039 0.853003210795748 1.62323134947138 -0.0521207160086409 "omega_3" 5.2 "PINN"
-1.49614240468475 -1.30781596566408 -0.301570693733424 0.0374369400699379 0.236605391771263 0.847780273958278 1.73109100996083 -0.0441680732009833 "omega_3" 5.25 "PINN"
-1.46913071055121 -1.29003552643161 -0.306640528889659 0.0406063088447013 0.250063878854917 0.83224649859045 1.81442354031452 -0.0355504853937647 "omega_3" 5.3 "PINN"
-1.44649853508656 -1.25739293142874 -0.30195468058713 0.0434332273234759 0.260352481000211 0.807114945004457 1.87142535346396 -0.0265616593094686 "omega_3" 5.35 "PINN"
-1.42516735799478 -1.20592634135664 -0.302524113867776 0.0459602336563307 0.266835186745936 0.774968320213475 1.90084360426255 -0.0175060492690972 "omega_3" 5.4 "PINN"
-1.39581163957058 -1.14055824711403 -0.290287504423532 0.0475729125429325 0.267457128954277 0.736288908639381 1.90170543180619 -0.00868313825744824 "omega_3" 5.45 "PINN"
-1.35091942202484 -1.07121821960988 -0.282957444761735 0.0478450687618306 0.264689361262072 0.693897294862154 1.87319805241759 -0.000384436292785216 "omega_3" 5.5 "PINN"
-1.28650488851912 -0.993082703341827 -0.263882709763152 0.0488149656174528 0.255934703216781 0.646212952481392 1.81442270747658 0.00712139355625702 "omega_3" 5.55 "PINN"
-1.2006366153924 -0.899545629159547 -0.241769953971925 0.0472359225277614 0.243149151503246 0.594978414818115 1.72476027680176 0.0135989602149737 "omega_3" 5.6 "PINN"
-1.09368168341865 -0.815093600067257 -0.212491667375446 0.0464748450334014 0.227703343408052 0.539912735179769 1.60369441486216 0.0188460784835592 "omega_3" 5.65 "PINN"
-0.967290527530167 -0.709985732718849 -0.17953350432316 0.0432659382046268 0.205340082732221 0.482906578131633 1.45141587617621 0.0226924670432471 "omega_3" 5.7 "PINN"
-0.824134942203898 -0.600425205629392 -0.15819072230704 0.0384300254490881 0.178896149945899 0.422754815583914 1.2690206321227 0.0249996009856214 "omega_3" 5.75 "PINN"
-0.668044309375716 -0.486712484197312 -0.129837294950391 0.034534996293246 0.148913879427596 0.359998518390626 1.05832995593073 0.0256416265366708 "omega_3" 5.8 "PINN"
-0.502995718246211 -0.369438845132663 -0.0968402419246672 0.0325991291889522 0.114846024707049 0.295355876828808 0.821740619939703 0.0245065362590266 "omega_3" 5.85 "PINN"
-0.333794704783145 -0.248889533525642 -0.0611336972276604 0.0322545114501622 0.087348993875537 0.231128889673982 0.563164103096767 0.0214777883875194 "omega_3" 5.9 "PINN"
-0.203744579567797 -0.153443075133453 -0.0318527148319845 0.0155523623387808 0.0611145709364678 0.162296842437115 0.28708359489849 0.0164358879086841 "omega_3" 5.95 "PINN"
-0.219536790892334 -0.0866053974941678 -0.0158178380556251 0.00150074267457967 0.0243368468546805 0.164124362352084 0.251416309255262 0.00925303835440588 "omega_3" 6 "PINN"


==> data/omega_3_results_power_dtNN.dat <==
-0.330730704055554 -0.286414071443062 -0.102907362715712 0.0472331303384408 0.164463971845805 0.340845365679456 0.378624007773681 0.0289376773548542 "omega_3" 0 "dtNN"
-0.346156528579456 -0.302190194242826 -0.111070971405013 0.0406172296976024 0.157038611980852 0.336625326536421 0.370802987025343 0.0218937187471862 "omega_3" 0.05 "dtNN"
-0.361521334798113 -0.317682217832669 -0.121194205967868 0.0344628310120925 0.150752762802313 0.332563335747125 0.364804053571902 0.0156636908569572 "omega_3" 0.1 "dtNN"
-0.376781412070955 -0.332398076248637 -0.127685089813951 0.0288580359207913 0.143437514042034 0.331235642959143 0.365947245931068 0.0102325930071487 "omega_3" 0.15 "dtNN"
-0.391826223405985 -0.346957241661698 -0.136330700721146 0.0232792515197957 0.13693919723886 0.329694409364151 0.369956195252087 0.00557773039638154 "omega_3" 0.2 "dtNN"
-0.406596016322453 -0.361463284242063 -0.143646918540071 0.018824276759176 0.130371246999175 0.330771247976543 0.374179506926112 0.00166965201493399 "omega_3" 0.25 "dtNN"
-0.420979685289808 -0.375299624331831 -0.147924381901817 0.0147912181561765 0.12486677237365 0.333101611245922 0.378403277003827 -0.00152883650192028 "omega_3" 0.3 "dtNN"
-0.434872688280961 -0.388170094811699 -0.151295438250315 0.011836266251521 0.119903354525945 0.335872069391598 0.382475278027243 -0.00405714282104648 "omega_3" 0.35 "dtNN"
-0.448227548599846 -0.400233420343454 -0.156358220688958 0.00928506203035795 0.118499320900696 0.339991241101927 0.386233564674853 -0.00596149391850985 "omega_3" 0.4 "dtNN"
-0.460920944065265 -0.413231697044694 -0.158507533815452 0.00710987621238246 0.11565081823386 0.345184152133015 0.389494460818128 -0.00728921725455846 "omega_3" 0.45 "dtNN"
-0.472868091297244 -0.425745511908246 -0.161008111747833 0.00582352782112139 0.11583746005374 0.351380631685458 0.392084738316441 -0.00808768472361189 "omega_3" 0.5 "dtNN"
-0.484019536210724 -0.435264441307879 -0.160814017643872 0.00470783705196709 0.116420596175544 0.357724528876872 0.393943400089995 -0.00840510667434039 "omega_3" 0.55 "dtNN"
-0.494292881269075 -0.44537259641919 -0.161567835721257 0.00301084780380734 0.117489354885663 0.362773180651743 0.395009306983525 -0.00828452356602277 "omega_3" 0.6 "dtNN"
-0.503595924770195 -0.455546773654589 -0.160058242899879 0.00354260715596411 0.119077136233727 0.3697948946255 0.400505127017652 -0.00776575673527193 "omega_3" 0.65 "dtNN"
-0.511922861991764 -0.462420755762764 -0.15871665962942 0.00311321371782469 0.120684993633688 0.375744241617269 0.408192577750413 -0.00688238454570386 "omega_3" 0.7 "dtNN"
-0.519185004092662 -0.469154259614299 -0.15646375475211 0.00407897081140618 0.122321026202997 0.38031511776785 0.415583379661484 -0.00565768472143372 "omega_3" 0.75 "dtNN"
-0.525320230940167 -0.475892326146379 -0.151620804654783 0.00544464017775681 0.124445699669081 0.3845905290367 0.42243445065094 -0.00410949677843682 "omega_3" 0.8 "dtNN"
-0.530327404417903 -0.481279933060762 -0.148165498383264 0.00730549102297573 0.126582415618714 0.387956047772661 0.428574288855486 -0.00224394186070751 "omega_3" 0.85 "dtNN"
-0.534124171835344 -0.485040195842714 -0.143134528857047 0.00912937451681728 0.129004347467628 0.389758256289895 0.43394784974339 -6.14594531836251e-05 "omega_3" 0.9 "dtNN"
-0.536683039462503 -0.487564076709077 -0.138556172594122 0.0117015567620342 0.132068278738018 0.391733595181677 0.438488178224134 0.00244154476504579 "omega_3" 0.95 "dtNN"
-0.538019591582156 -0.488501481126775 -0.133137155948532 0.0165624405795484 0.135397170613317 0.393983830139064 0.442256421155378 0.00527369133915214 "omega_3" 1 "dtNN"
-0.5381363921 -0.487831548713928 -0.127190654720494 0.0192310423320237 0.138669048197073 0.395872175359898 0.445435765849481 0.00843948850466019 "omega_3" 1.05 "dtNN"
-0.537058015316632 -0.485848507337778 -0.120767212952444 0.0232946222036503 0.142217739720877 0.398194968764983 0.448270776981076 0.0119409291578121 "omega_3" 1.1 "dtNN"
-0.534813715312282 -0.484939095580501 -0.115373727843803 0.0266308997156557 0.146059010692056 0.400792790094272 0.451036272668375 0.0157738665373363 "omega_3" 1.15 "dtNN"
-0.531613754983141 -0.481186177725817 -0.107797370345395 0.0315547055251386 0.150077662582532 0.403268807660368 0.454129603317085 0.0199235525528357 "omega_3" 1.2 "dtNN"
-0.527529258507627 -0.476679824739108 -0.100482184478835 0.0360677347607634 0.153795279240398 0.405073909033263 0.45788576283104 0.0243675782528043 "omega_3" 1.25 "dtNN"
-0.522745247750208 -0.472825372895613 -0.093887280516185 0.0404198408459706 0.158195389650416 0.408506484698421 0.462611517715231 0.029071586898043 "omega_3" 1.3 "dtNN"
-0.517488470252601 -0.466055258573363 -0.0866605826702198 0.0448491442392651 0.162921030317477 0.414778146831679 0.468611487043177 0.0339980785059517 "omega_3" 1.35 "dtNN"
-0.511944654459853 -0.460861530200873 -0.0798045700286707 0.0488648907423226 0.167158185916833 0.422337741463423 0.476132654248431 0.0391033249110122 "omega_3" 1.4 "dtNN"
-0.50626925703142 -0.455675998740389 -0.0715462161622895 0.0529387356205575 0.170428819854862 0.429898769719443 0.48531886209156 0.0443460668575409 "omega_3" 1.45 "dtNN"
-0.500644696095492 -0.449906277905882 -0.0643410219169596 0.0579132695674502 0.175351932280591 0.440376101450568 0.496238134691623 0.0496879377779509 "omega_3" 1.5 "dtNN"
-0.495133164481274 -0.443581693851513 -0.0589837425458768 0.062137286952975 0.18158568697487 0.452650392396549 0.50893718796101 0.0550951199560198 "omega_3" 1.55 "dtNN"
-0.489830431502526 -0.436762023102176 -0.0530625536584921 0.0644852869623378 0.187694293490154 0.465875318966027 0.523319915822071 0.0605374722497407 "omega_3" 1.6 "dtNN"
-0.484690989018588 -0.4307392550175 -0.0467771142986635 0.0678658953053173 0.193619428571367 0.481350982332685 0.539286636347128 0.0659869167207236 "omega_3" 1.65 "dtNN"
-0.479652879996138 -0.426104991327009 -0.0475211115738148 0.0704913833105252 0.199494005568283 0.497858406660669 0.556585376085252 0.0714093313907495 "omega_3" 1.7 "dtNN"
-0.474639640125474 -0.419381756540588 -0.0486155952535796 0.0706566521938612 0.205567289406076 0.515329134819183 0.574905877304332 0.076758468184105 "omega_3" 1.75 "dtNN"
-0.469481011816754 -0.414015544202982 -0.0496625122092951 0.0710903397877019 0.211057109677711 0.533403190930528 0.593902033516997 0.0819692914190555 "omega_3" 1.8 "dtNN"
-0.464126645123883 -0.408854928621111 -0.0517507747359787 0.0681340057169564 0.216628822359041 0.552540434404932 0.613107888664615 0.0869574302837663 "omega_3" 1.85 "dtNN"
-0.458468524893476 -0.401331664354473 -0.0544696646106786 0.0706905768707315 0.220784674547303 0.569232335133279 0.632129939621393 0.0916148052583733 "omega_3" 1.9 "dtNN"
-0.452348603102791 -0.396008627882793 -0.0580651693762775 0.0763883273868373 0.225487502662531 0.588371450319869 0.650473210685618 0.0958119880919859 "omega_3" 1.95 "dtNN"
-0.445830392612208 -0.389161582200359 -0.0622813864892464 0.0813465926257777 0.23192741710676 0.603438236730653 0.667684518558133 0.0994071973304224 "omega_3" 2 "dtNN"
-0.438793428968381 -0.381291476473223 -0.0680458739200276 0.0839899425603221 0.237953563947542 0.618401212224342 0.683324662641155 0.102252347399675 "omega_3" 2.05 "dtNN"
-0.431296764167485 -0.374731396310096 -0.0742454705268756 0.0874398809538093 0.242554120490695 0.628437403750354 0.696837700636536 0.104207600187694 "omega_3" 2.1 "dtNN"
-0.423420196914947 -0.365950714226756 -0.0872711226970182 0.0899087551737807 0.246090494537384 0.636600885601695 0.707730354453759 0.105151427236513 "omega_3" 2.15 "dtNN"
-0.415238491464493 -0.357918613279935 -0.0911028542191161 0.0919466126009638 0.248680641542023 0.642681617230153 0.715314197563771 0.10498548479231 "omega_3" 2.2 "dtNN"
-0.406796526123799 -0.350512238022134 -0.0944794353650309 0.0936449009444686 0.252916541157276 0.642615721572497 0.718834410699571 0.103647799519902 "omega_3" 2.25 "dtNN"
-0.398330016245382 -0.34065975853224 -0.0987719388541564 0.0943952239459236 0.256925676962283 0.639474304184773 0.717627663546637 0.101104859617788 "omega_3" 2.3 "dtNN"
-0.389947336649414 -0.332089826052595 -0.100245185255233 0.0949128112901008 0.26045871117725 0.629975157547449 0.710899923568263 0.0973560075235173 "omega_3" 2.35 "dtNN"
-0.381876536576215 -0.324891169517002 -0.103874303067016 0.0951771208891614 0.263055956196808 0.614295977379697 0.698039840543572 0.0924216501836207 "omega_3" 2.4 "dtNN"
-0.374388645369322 -0.325006839072898 -0.107761672378331 0.0944690730153752 0.264811182095059 0.597265991514973 0.678535784444591 0.0863383911894167 "omega_3" 2.45 "dtNN"
-0.381222058405854 -0.34398287014028 -0.110885165805826 0.0930141436937788 0.265565556226136 0.57064742835837 0.652033018879536 0.0791521323761618 "omega_3" 2.5 "dtNN"
-0.435501341252234 -0.356299796367637 -0.118833469822448 0.0909162861378832 0.264199106111562 0.540573825899742 0.61841426879954 0.0709185297453627 "omega_3" 2.55 "dtNN"
-0.492935011588713 -0.359612612146577 -0.127144786652991 0.087320112518114 0.262529952278783 0.505942851213945 0.577864611822235 0.0617096335985187 "omega_3" 2.6 "dtNN"
-0.552088028834817 -0.384761713631008 -0.135527626803764 0.0839970140596051 0.258075388372163 0.46553529615079 0.530836332851777 0.0516361490610491 "omega_3" 2.65 "dtNN"
-0.609892610060797 -0.40792371016812 -0.14423467875082 0.0790926151154281 0.25681542776482 0.42351452101002 0.478352565282421 0.0408783807189491 "omega_3" 2.7 "dtNN"
-0.660583686713494 -0.427729356137149 -0.152750673167304 0.073630740811609 0.253895301963212 0.389039776907737 0.422388315491503 0.0297345914347295 "omega_3" 2.75 "dtNN"
-0.694808624286054 -0.441674876546017 -0.16153774305792 0.0650429632792111 0.24709377545031 0.351246684856164 0.399088148750366 0.0186837854882515 "omega_3" 2.8 "dtNN"
-0.698443017720535 -0.445850781598836 -0.170750096359143 0.0575279063482981 0.237519191359183 0.312132562392208 0.396362613362783 0.00844729571149862 "omega_3" 2.85 "dtNN"
-0.652419558230122 -0.434074496906078 -0.180400238437244 0.0462387131507853 0.226913031377308 0.28888367759896 0.393300060703154 5.54169124739438e-05 "omega_3" 2.9 "dtNN"
-0.53421159155414 -0.425586705926094 -0.189751043133356 0.0331087024372891 0.215906715126891 0.281897311350519 0.389869790463251 -0.00513815847204637 "omega_3" 2.95 "dtNN"
-0.453816303437407 -0.404432476091358 -0.19769876463522 0.0213596166075263 0.215316119750355 0.2828236664202 0.386102288256211 -0.00555173036658468 "omega_3" 3 "dtNN"
-0.484526437426723 -0.437385152029094 -0.176958643815396 0.0133454349953013 0.223427619401491 0.290018929031191 0.381997517977879 0.000343260410733461 "omega_3" 3.05 "dtNN"
-0.518284372259131 -0.473645504893057 -0.158714899776896 0.0432553339200581 0.251473917211626 0.312654757199311 0.384776541477549 0.0135380760359021 "omega_3" 3.1 "dtNN"
-0.554111990790091 -0.511462151835417 -0.185278856231378 0.0866577079519857 0.270644014186246 0.350588132064502 0.828447504977532 0.0340532615470635 "omega_3" 3.15 "dtNN"
-0.590644100754048 -0.551337155821329 -0.212254528953736 0.0873313437574552 0.292525449363438 0.523026601588072 1.26997192918969 0.0608426262540452 "omega_3" 3.2 "dtNN"
-0.626389677806458 -0.588102608588315 -0.239566338004181 0.0881425454941223 0.377873532870467 0.849992312722065 1.66456749636626 0.0920930363785322 "omega_3" 3.25 "dtNN"
-0.659857521832009 -0.624382496749718 -0.266405595065407 0.0981813205812045 0.420129928351457 1.18035093918598 1.97847549718597 0.125624651596802 "omega_3" 3.3 "dtNN"
-0.689681028818029 -0.655437333920077 -0.294690005197879 0.107826585207704 0.462274243956301 1.48823298361884 2.19027263321072 0.15923587977234 "omega_3" 3.35 "dtNN"
-0.714858164618875 -0.682561009312849 -0.32399771193576 0.124018691360675 0.509673186584109 1.75203349882855 2.29009882581227 0.190931184236824 "omega_3" 3.4 "dtNN"
-0.734773470180812 -0.701733796459848 -0.352306254573875 0.13803984593568 0.561555599161977 1.95565636847419 2.27933763889303 0.21905607300704 "omega_3" 3.45 "dtNN"
-0.749211432497304 -0.714482135623086 -0.381048063023627 0.15998059404302 0.616859134488664 2.08869786984349 2.22741490398067 0.24238292410501 "omega_3" 3.5 "dtNN"
-0.757955802326876 -0.719733705151043 -0.407664304008847 0.176827784839531 0.673935695095565 2.08019691344299 2.17643370653605 0.260118241022301 "omega_3" 3.55 "dtNN"
-0.760640385393742 -0.71863861811363 -0.431951516413278 0.198972817202787 0.730854943889426 2.03939670665977 2.12929470533464 0.271887827612953 "omega_3" 3.6 "dtNN"
-0.757042646110222 -0.708761326916942 -0.450628507815509 0.206553507341596 0.785352462984406 2.00211648422584 2.08785821545445 0.277681917536585 "omega_3" 3.65 "dtNN"
-0.747157706338896 -0.693215654709491 -0.462574550391821 0.204575346259162 0.83520883353907 1.97104256400144 2.05273939867055 0.277786831501408 "omega_3" 3.7 "dtNN"
-0.731152883650623 -0.67287128297545 -0.466792223153561 0.203811911653531 0.819656822960269 1.94179399993868 2.02331314996002 0.272711506078622 "omega_3" 3.75 "dtNN"
-0.709550292300435 -0.663201693461474 -0.461293109258747 0.20241297010017 0.738880033150338 1.91578249813477 1.99796122139247 0.263113117108994 "omega_3" 3.8 "dtNN"
-0.694326114371393 -0.675940159891525 -0.446529889437045 0.196381824444643 0.646672769434247 1.89099605004446 1.97433780385381 0.249744175707724 "omega_3" 3.85 "dtNN"
-0.72008005095779 -0.67816074239505 -0.42477126550267 0.190552994734901 0.543000375946292 1.86272396478097 1.95011294673037 0.233388900191756 "omega_3" 3.9 "dtNN"
-0.740042685905507 -0.694232126455461 -0.411690213891802 0.158884945142233 0.471215858489245 1.82955861993463 1.92323530008213 0.214829830321834 "omega_3" 3.95 "dtNN"
-0.753101430771721 -0.707759990623572 -0.409969129472415 0.113596075472515 0.46107810364947 1.79243518439557 1.89219210069223 0.194813375340821 "omega_3" 4 "dtNN"
-0.874262393422555 -0.728509238073343 -0.404256473304201 0.0649610018614908 0.443728414762745 1.75373546856611 1.85562827380323 0.174023604532215 "omega_3" 4.05 "dtNN"
-0.966742733031936 -0.739879527136566 -0.397658577444133 0.0245050411630814 0.4214794633682 1.70427198059195 1.8127970284865 0.153070645906136 "omega_3" 4.1 "dtNN"
-1.0083316630965 -0.737599849294099 -0.38755218309376 -0.0157336900064706 0.396509939170983 1.65049136051221 1.76305576039607 0.132478440102738 "omega_3" 4.15 "dtNN"
-1.03776916523861 -0.720442216992012 -0.376808302594895 0.0167113854045624 0.368375777034601 1.59025423445667 1.70616299798803 0.112686515023083 "omega_3" 4.2 "dtNN"
-1.0672194106495 -0.877147962209619 -0.365213495681758 0.0404191914320791 0.357537917909212 1.51961718829727 1.6420732028264 0.094041700578412 "omega_3" 4.25 "dtNN"
-1.09648935915368 -0.931080341915049 -0.353888434032285 0.0479173124557519 0.341177503437677 1.44860332934752 1.57102551669868 0.0768116144457591 "omega_3" 4.3 "dtNN"
-1.1254827208906 -0.95523247036175 -0.342465640109538 0.0562240167619734 0.326349767895351 1.36650090230796 1.4937692883542 0.0611923267749206 "omega_3" 4.35 "dtNN"
-1.15462989579004 -0.985752997399061 -0.336004330461549 0.0560745698484766 0.314326420524594 1.28205640385124 1.41149311351819 0.0473158102870585 "omega_3" 4.4 "dtNN"
-1.18439723446284 -1.00995010662149 -0.332790169638656 0.0561705644236667 0.304835423622933 1.19959602299946 1.32604020440925 0.0352637403416464 "omega_3" 4.45 "dtNN"
-1.21559702520818 -1.04076795089549 -0.326414207957896 0.0570625700369192 0.300950126538964 1.11232714015597 1.23994381576188 0.0250698914831094 "omega_3" 4.5 "dtNN"
-1.24900016981377 -1.07311890150658 -0.319415997055501 0.0612947765185936 0.302194224711343 1.03333915848691 1.15607735064316 0.0167340297328457 "omega_3" 4.55 "dtNN"
-1.28521444204722 -1.11040226036141 -0.30978130987404 0.0721633415391807 0.309413113536039 0.957590614982223 1.07771278103422 0.0102217032104442 "omega_3" 4.6 "dtNN"
-1.32449422101047 -1.15380503725851 -0.296233989678058 0.0833328363898431 0.319319713735524 0.887895679923986 1.00783939555731 0.00546861403361064 "omega_3" 4.65 "dtNN"
-1.36696152784344 -1.19049136992766 -0.273579114678739 0.0974943936263344 0.328597888541367 0.831060556413945 0.948714561598422 0.00238363581388359 "omega_3" 4.7 "dtNN"
-1.41177545781824 -1.23548896018298 -0.247953078582384 0.111936406273855 0.33661350310615 0.806596522919335 0.965591430111715 0.000851177851763504 "omega_3" 4.75 "dtNN"
-1.45790568562347 -1.27994807042836 -0.271650902601266 0.125399288095707 0.34290672479051 0.798390593063345 1.16625512464321 0.000733571593778852 "omega_3" 4.8 "dtNN"
-1.50383184740997 -1.32697239142777 -0.291943830327341 0.139085262653566 0.346835436992933 0.793523313716662 1.35270800718115 0.00187195607517279 "omega_3" 4.85 "dtNN"
-1.54798385677526 -1.36752006737254 -0.314121777448349 0.151619510958199 0.353605632698986 0.797090693476662 1.52250788399778 0.00409070792442595 "omega_3" 4.9 "dtNN"
-1.58884641699308 -1.40783672630278 -0.330006136698103 0.165540015272882 0.363823414155036 0.80601753690172 1.67357318827038 0.00720055798751094 "omega_3" 4.95 "dtNN"
-1.62513604983133 -1.44004151759759 -0.348376533212786 0.175772452667957 0.372687938115121 0.81898242806767 1.80415194450143 0.0110039831628098 "omega_3" 5 "dtNN"
-1.65590642208622 -1.47532627778321 -0.36280570803882 0.179335236915733 0.385938754809274 0.839742666264613 1.91287272622128 0.0152971095638928 "omega_3" 5.05 "dtNN"
-1.68068979114668 -1.49341017224123 -0.373028874219642 0.17264686680727 0.394858839314679 0.865734166899472 1.99861952817434 0.0198749562162165 "omega_3" 5.1 "dtNN"
-1.69899717533974 -1.51191989473614 -0.386646149596743 0.149866506814305 0.406074328317573 0.896740515404815 2.0605509485049 0.0245396577758633 "omega_3" 5.15 "dtNN"
-1.71080637836184 -1.52383014165122 -0.390458030038417 0.127057985390479 0.411903647121278 0.932158318751817 2.09814590025263 0.0291014370824086 "omega_3" 5.2 "dtNN"
-1.71622929208371 -1.52830455069346 -0.39484343270334 0.107869281958983 0.414892668109815 0.980595630841094 2.11112641035146 0.0333861169935877 "omega_3" 5.25 "dtNN"
-1.71551239497177 -1.52768424377916 -0.392524869135684 0.0901602973848981 0.414004878253195 1.10973865442082 2.0994272024239 0.037235462788912 "omega_3" 5.3 "dtNN"
-1.70904620422789 -1.52557210285113 -0.38935502941797 0.0718189654212438 0.409311415424213 1.2253723996094 2.06331988471396 0.0405123494454484 "omega_3" 5.35 "dtNN"
-1.69731838501173 -1.51899512005917 -0.3827619341277 0.0532897621936854 0.404117807646287 1.32606634552081 2.00525038525132 0.0430965561333129 "omega_3" 5.4 "dtNN"
-1.68089552958128 -1.50226508104214 -0.377829122754122 0.0346510985963846 0.394251342895075 1.41057311738274 1.94242312625852 0.04488798544307 "omega_3" 5.45 "dtNN"
-1.66044272069979 -1.48126699618712 -0.366484964793869 0.0161140611508586 0.383523172962839 1.47787430780801 1.87854224714022 0.0458042688009492 "omega_3" 5.5 "dtNN"
-1.63638528023318 -1.46032925304593 -0.358236510602353 0.00623474530846124 0.368754027611203 1.52712307372542 1.81381277231088 0.0457779579391398 "omega_3" 5.55 "dtNN"
-1.60910325312017 -1.43807841785735 -0.343462444081467 0.00971619192000617 0.355072591946453 1.54449294281739 1.74866380808567 0.0447568587129601 "omega_3" 5.6 "dtNN"
-1.57892383180393 -1.41124928825076 -0.33388027954345 0.010768121186743 0.338410248420359 1.48700324449175 1.6832688787365 0.0427037820592803 "omega_3" 5.65 "dtNN"
-1.54609770398099 -1.37775790989036 -0.320946614918398 0.014370807530895 0.324163021307982 1.42386058021867 1.61810728680325 0.039590089684278 "omega_3" 5.7 "dtNN"
-1.51096815984852 -1.34246929787707 -0.310861749908668 0.0158100436456721 0.320860436688179 1.36012361503259 1.55406670439066 0.0354042963878754 "omega_3" 5.75 "dtNN"
-1.47404123696958 -1.30827081562984 -0.303223599983198 0.019403899695476 0.315482496369896 1.30089671068424 1.49183702801793 0.0301396919478222 "omega_3" 5.8 "dtNN"
-1.4360258356528 -1.27375503510058 -0.302387052863764 0.0269749318593995 0.31293943323027 1.24601946537655 1.43246926798565 0.0238084428485308 "omega_3" 5.85 "dtNN"
-1.39823718001185 -1.24337107320099 -0.2995904633122 0.0323138482002037 0.309642507952276 1.19524086634664 1.37714333962094 0.0164280285770174 "omega_3" 5.9 "dtNN"
-1.36273799219106 -1.21334277386518 -0.298665381237356 0.040280555183017 0.293305864613615 1.15236382391032 1.32709027951046 0.00802931645279619 "omega_3" 5.95 "dtNN"
-1.33239152937972 -1.18886411056366 -0.304450971014205 0.0420536166114971 0.275499582283317 1.11275522756324 1.28342929299612 -0.00134811586247099 "omega_3" 6 "dtNN"


==> data/omega_3_results_time.dat <==
-0.104676674681514 -0.0585195098988152 -0.0322973609668793 -0.00441388443738333 0.0320482638833255 0.060619027836708 0.0787974901256234 -0.00260406683711258 "omega_3" 0 "NN"
-0.100893645869917 -0.0444764524028756 -0.0225933609062849 0.00839348596514355 0.0441354351783048 0.0704229501643567 0.0867280795001193 0.0103957057903097 "omega_3" 0.002 "NN"
-0.092849239398106 -0.028263401990273 -0.00597517226145783 0.0275654140622805 0.062332132408585 0.0856169202324963 0.098856465918459 0.0274174000357297 "omega_3" 0.004 "NN"
-0.0797806699670787 -0.00598945926890337 0.0167457519127652 0.0508502424075914 0.0853868298946736 0.105710083858867 0.115868101046772 0.0490889614052335 "omega_3" 0.006 "NN"
-0.0610405629944353 0.0209705489563135 0.0439884908868748 0.0790384669642208 0.114026395445194 0.129667577490068 0.138391505270647 0.0759662183803007 "omega_3" 0.008 "NN"
-0.0362597500205197 0.0536084199020479 0.0756437561191206 0.110906858498367 0.143900361239901 0.163606142622427 0.168146467001407 0.108388983456623 "omega_3" 0.01 "NN"
-0.00538710647413154 0.0916155066830697 0.116367946294133 0.149496715881696 0.182534325079132 0.201140463174454 0.207100721877111 0.146320369337501 "omega_3" 0.012 "NN"
0.0310157341215245 0.131227978835341 0.160386350130182 0.193335412737838 0.225618189761121 0.245032791382812 0.251218405540556 0.189173914454894 "omega_3" 0.014 "NN"
0.0716639525767846 0.171222973545525 0.208302070240222 0.240493423392309 0.271979070226507 0.29316549011503 0.299196183362142 0.235731308357898 "omega_3" 0.016 "NN"
0.114635542814881 0.213443066674643 0.258687125069855 0.289235984024629 0.320149873173364 0.343111007415246 0.34911918358074 0.284172151993878 "omega_3" 0.018 "NN"
0.157726440434658 0.255711286908308 0.307895844631844 0.337602890928792 0.367804199641625 0.392627337281112 0.398838391118829 0.332340627578825 "omega_3" 0.02 "NN"
0.19870439503967 0.295775131932714 0.357336574421481 0.384300846609619 0.413018289198703 0.439645857665425 0.446092431358636 0.378101688936633 "omega_3" 0.022 "NN"
0.235799299535302 0.3319017146232 0.39917665583323 0.426057464184225 0.454013786895928 0.482575850935746 0.48915361066264 0.419709243066523 "omega_3" 0.024 "NN"
0.267841701176167 0.362932168058421 0.433690460841319 0.463952318559677 0.490902461455505 0.519957081851828 0.527562755091481 0.456016239293504 "omega_3" 0.026 "NN"
0.29433777211915 0.388412115198776 0.464091540743595 0.493632478012671 0.520952620991125 0.55117704184903 0.560375964443267 0.486517396571676 "omega_3" 0.028 "NN"
0.315313881008763 0.408316031347681 0.48922440536569 0.517777146551168 0.545943255654777 0.57684582212778 0.587459749180027 0.51122237096147 "omega_3" 0.03 "NN"
0.331110258257581 0.423020524785898 0.508975716335385 0.538948154256161 0.563907397999685 0.597560105448167 0.609212225804015 0.530494102371929 "omega_3" 0.032 "NN"
0.342281221003532 0.433116167427727 0.523689755841588 0.552457688915922 0.578837518645173 0.613007906759094 0.62618111740602 0.544889878540614 "omega_3" 0.034 "NN"
0.349448069774496 0.439197983040174 0.530940064080426 0.563701964504105 0.588432496970881 0.624223588797747 0.639038978568465 0.555042982904639 "omega_3" 0.036 "NN"
0.353192252895269 0.441849321925702 0.538134305392248 0.571138782500782 0.592887519604233 0.633840833593126 0.648351665405244 0.56157888483079 "omega_3" 0.038 "NN"
0.354104992280838 0.441664968367718 0.54286315373156 0.576761097254462 0.59770882095097 0.638372428933451 0.654695474706386 0.565067671033787 "omega_3" 0.04 "NN"
0.352619893261362 0.439108985165717 0.544138946877013 0.577881213111368 0.601097205116616 0.640300916001593 0.65917401759026 0.566017233032705 "omega_3" 0.042 "NN"
0.34915624951276 0.434573071364241 0.544747605164105 0.575762076230149 0.601238737759957 0.640575116031243 0.661673354188451 0.564857143028668 "omega_3" 0.044 "NN"
0.344068286373272 0.428440575624222 0.543059646909569 0.571915010288137 0.600686723447097 0.638738393061828 0.662432481325766 0.561950143933107 "omega_3" 0.046 "NN"
0.337644441513817 0.420972925508067 0.538586288787769 0.564444533127642 0.598665373328572 0.635399820916234 0.661750566339663 0.557582748436576 "omega_3" 0.048 "NN"
0.33012381277814 0.412375583591825 0.533822822834225 0.558529264494894 0.595739651243491 0.63440034149653 0.65986674091107 0.552002162778004 "omega_3" 0.05 "NN"
0.321667335207962 0.40290493390728 0.524885244399286 0.549475602099164 0.591797257859639 0.632906560522031 0.656947726967815 0.545394457899927 "omega_3" 0.052 "NN"
0.312428845503234 0.392621729531299 0.513841234299036 0.541718024509919 0.589229636302207 0.630595199244283 0.653152343779652 0.537915885664038 "omega_3" 0.054 "NN"
0.302504804280204 0.381712363545773 0.501975578695863 0.530331866742074 0.582757485893296 0.627532889534507 0.648543038028549 0.529683665007124 "omega_3" 0.056 "NN"
0.292052675280672 0.370216883684634 0.489900237849781 0.520570970735378 0.575176381533083 0.623787463986332 0.643596291833603 0.520793684075821 "omega_3" 0.058 "NN"
0.28105978269349 0.35824169240999 0.476690976613213 0.509510902949444 0.569060775087223 0.616915262374903 0.638269467165117 0.511323436390478 "omega_3" 0.06 "NN"
0.269682910436188 0.345819848415999 0.463084946199444 0.496679942329592 0.563253983232357 0.608999664940598 0.632373957355924 0.501324430283286 "omega_3" 0.062 "NN"
0.25787769718545 0.333033592178026 0.448880478058925 0.482878668458454 0.554830924185353 0.600665547515632 0.625930357601646 0.490844523699619 "omega_3" 0.064 "NN"
0.245742985575305 0.319858255321606 0.434256966183682 0.468661456478799 0.546145400879766 0.594861952742178 0.618980834043384 0.479917806744441 "omega_3" 0.066 "NN"
0.233280699217005 0.306384640635201 0.420162937700127 0.454029923860901 0.537060144651775 0.588583187354175 0.611523758808062 0.468571253404495 "omega_3" 0.068 "NN"
0.220514960235278 0.292577333101917 0.404923149391664 0.441927981008632 0.528067087814577 0.581852835967368 0.603551412678144 0.456819986984583 "omega_3" 0.07 "NN"
0.207461855329825 0.278485522918231 0.389504968235144 0.430006196036459 0.517959849520196 0.574687497600905 0.595114223904943 0.444683198241556 "omega_3" 0.072 "NN"
0.194165736919786 0.264121117695368 0.373547627937455 0.417641073252128 0.509002417258159 0.567040697586265 0.586197432125914 0.432178259000326 "omega_3" 0.074 "NN"
0.18063860527775 0.249463849394772 0.358397905907793 0.404903369061969 0.497646476834575 0.558083855416271 0.577203520639443 0.419308879658777 "omega_3" 0.076 "NN"
0.166888561514099 0.23458371795499 0.341962900396879 0.391800017130947 0.486895348985115 0.546894029281304 0.567884043129823 0.406088036117314 "omega_3" 0.078 "NN"
0.152919539139305 0.21945648663467 0.325087552194873 0.37827618677818 0.476117208909045 0.5352162309498 0.558045550687268 0.39252474627906 "omega_3" 0.08 "NN"
0.138765329094781 0.204084436080905 0.308023643739318 0.364428880653918 0.462767837858678 0.524119062649106 0.547784602362128 0.378630408659996 "omega_3" 0.082 "NN"
0.12439827401397 0.188499712692249 0.292004852427112 0.35019993202593 0.451232305273322 0.514315646293312 0.537012407025429 0.364414535369455 "omega_3" 0.084 "NN"
0.109912181578977 0.172703710225221 0.274773550303166 0.335619605302441 0.437928678569392 0.504032941332923 0.525759252772389 0.349888670595316 "omega_3" 0.086 "NN"
0.0952763105013901 0.156697577598663 0.257318255566304 0.320687441239158 0.424067701483523 0.493362644916544 0.514055182090658 0.335067885905926 "omega_3" 0.088 "NN"
0.0805197463417358 0.140511583470698 0.239669946680635 0.305463982321498 0.410138039263984 0.482211453155287 0.501869158164652 0.319963504957767 "omega_3" 0.09 "NN"
0.065641071362279 0.124174141191645 0.221858569830829 0.289948702452477 0.39511259419811 0.470669174305158 0.489231135187765 0.304597157081909 "omega_3" 0.092 "NN"
0.0506999045223893 0.107713625822782 0.204660092881738 0.274140615198519 0.379732268948146 0.458417397049004 0.476323589590891 0.288987353239693 "omega_3" 0.094 "NN"
0.0356948311663245 0.0910974162285925 0.187427703048172 0.258097696794721 0.364546734042335 0.443651227019529 0.463279477627964 0.273156112508398 "omega_3" 0.096 "NN"
0.0206543991036483 0.0743539653894913 0.169536409335535 0.241769011055624 0.349482131968784 0.428455957748326 0.449837648388211 0.25712458726545 "omega_3" 0.098 "NN"
0.00563633068463787 0.0575727788761924 0.15166079256926 0.223667316565354 0.334927430284722 0.412859279639065 0.435964372274896 0.240920623638619 "omega_3" 0.1 "NN"
-0.0093626904613302 0.0407204198423301 0.133889399460543 0.205341814681674 0.321612946767686 0.399285060993975 0.42171754824011 0.224573998392334 "omega_3" 0.102 "NN"
-0.0243154048855558 0.0238542202279177 0.116188811808968 0.186850936034716 0.305586425578383 0.385518109444831 0.407124633472392 0.208117163566215 "omega_3" 0.104 "NN"
-0.0391944954310475 0.00697057015889868 0.0986472226545629 0.168221996924842 0.28924821924204 0.37146298014045 0.392182643396438 0.191578171703916 "omega_3" 0.106 "NN"
-0.0539420696545676 -0.00987304890657015 0.081375388198353 0.149481512032651 0.272677351608706 0.35714661186762 0.376949432455604 0.174998672683437 "omega_3" 0.108 "NN"
-0.0685612145013579 -0.0266496169121524 0.0645245190432888 0.130625569411109 0.25859156169787 0.342596017384722 0.361420772759459 0.158411408313127 "omega_3" 0.11 "NN"
-0.0829639139275287 -0.0433320576256619 0.0479138177366281 0.113009875046203 0.242515236309544 0.327868800999454 0.345683980983949 0.141853664694573 "omega_3" 0.112 "NN"
-0.0971543269940298 -0.0598627210604832 0.0315998340031456 0.0963690661684495 0.22641189891533 0.312312319982766 0.330013777534646 0.125366480328478 "omega_3" 0.114 "NN"
-0.111106007990998 -0.0762453383176194 0.0148764778017494 0.0798837737690974 0.210338410763427 0.295046639736881 0.314383645324028 0.108986846749284 "omega_3" 0.116 "NN"
-0.124761953657242 -0.092392718062797 -0.00166830425933995 0.0636108653048382 0.194321177014444 0.277652045942887 0.298655178988554 0.0927618541558019 "omega_3" 0.118 "NN"
-0.138126155914847 -0.108339504212381 -0.0178471701568128 0.047546241126895 0.178117065952392 0.260376592531998 0.282885231622856 0.0767276562991687 "omega_3" 0.12 "NN"
-0.151111013978152 -0.123967742901186 -0.0336042744171436 0.031777350203356 0.16262243597555 0.245391566128546 0.267100190163376 0.0609274722692788 "omega_3" 0.122 "NN"
-0.163720439822839 -0.139312060718794 -0.0482141196904422 0.0163297691434536 0.147054640117688 0.230479087210597 0.251357010544609 0.0453982785846603 "omega_3" 0.124 "NN"
-0.175927787873377 -0.154285006506655 -0.062297290697586 0.00125966430420021 0.13173936102703 0.215695891519317 0.235682177505851 0.0301824249702556 "omega_3" 0.126 "NN"
-0.187751160129153 -0.168890674404793 -0.07587329975388 -0.0134071646727989 0.116733025204894 0.201098726484247 0.220132144400679 0.0153187199897262 "omega_3" 0.128 "NN"
-0.199490642041098 -0.183072135258271 -0.0889471703239337 -0.0276143833958145 0.102061559840081 0.186744142804798 0.204732621837024 0.000840638211019355 "omega_3" 0.13 "NN"
-0.210765542670515 -0.196803246422974 -0.101493390254859 -0.0425696509539648 0.0878119423645671 0.172657947514381 0.189601117404663 -0.0132130622656609 "omega_3" 0.132 "NN"
-0.221963211309912 -0.210057954592912 -0.115310518975434 -0.0596892036139707 0.0724230937918264 0.157462190936144 0.175030448089672 -0.0268135130324471 "omega_3" 0.134 "NN"
-0.23262780436221 -0.222810169466925 -0.127211203354591 -0.0764587116690336 0.0576795457653247 0.141690502522749 0.160957133573845 -0.0399279148998146 "omega_3" 0.136 "NN"
-0.243135497639628 -0.235033780866388 -0.138076142448483 -0.0890885763199663 0.0444186404036486 0.126234165786059 0.147199323850032 -0.0525277879283319 "omega_3" 0.138 "NN"
-0.253192810665212 -0.246702658735103 -0.148344508535615 -0.100404147551785 0.0292378917458791 0.112898884160074 0.133874526037687 -0.0645889319260955 "omega_3" 0.14 "NN"
-0.262706535503867 -0.25565755285885 -0.157990976193446 -0.111075342221227 0.0164774530296086 0.100896515156478 0.120977962378618 -0.076089920338679 "omega_3" 0.142 "NN"
-0.272082486029319 -0.263122724390939 -0.166990197882853 -0.121107067363084 0.0052604290040108 0.0894399680127549 0.108535376677764 -0.0870078162828603 "omega_3" 0.144 "NN"
-0.280855897195977 -0.273599155656541 -0.175874924205459 -0.130504211563391 -0.00529310743183942 0.0785243516044716 0.0966030574234082 -0.0973270150782937 "omega_3" 0.146 "NN"
-0.289118760481699 -0.280616594945457 -0.183661445540906 -0.139241167660145 -0.0152184450759592 0.0681753505451184 0.0851762817711119 -0.107035761108092 "omega_3" 0.148 "NN"
-0.297146483210668 -0.286716683555994 -0.190845652783594 -0.149198661842604 -0.0244289641736941 0.0584186880318498 0.0743113858563902 -0.116121860131601 "omega_3" 0.15 "NN"
-0.304554759543691 -0.295919634009181 -0.197371942347672 -0.155213680643897 -0.0344919931415575 0.047574625976722 0.0642181958793913 -0.124579670970558 "omega_3" 0.152 "NN"
-0.311302012917452 -0.301957592595159 -0.20450778320884 -0.161305774588527 -0.0460369233451843 0.0365950128114036 0.0549684779218751 -0.13239974862436 "omega_3" 0.154 "NN"
-0.317961398825844 -0.306496674994719 -0.209757967652251 -0.166000545974384 -0.0567912911533881 0.0264348096528124 0.0463274985465887 -0.139583220026754 "omega_3" 0.156 "NN"
-0.323953860764504 -0.313208026508448 -0.214336646398806 -0.170306203266762 -0.0666608651741853 0.0193233272134989 0.0382903149682079 -0.146128675104912 "omega_3" 0.158 "NN"
-0.329314481314668 -0.319467384054064 -0.218340598729526 -0.173754522051865 -0.0736990692389554 0.0128717765934425 0.0308825825744066 -0.152041011840734 "omega_3" 0.16 "NN"
-0.334223135695197 -0.322587324396579 -0.221744634457025 -0.176605259938697 -0.0792265432021964 0.00704474046955283 0.0240689645230532 -0.157322158978852 "omega_3" 0.162 "NN"
-0.338871753916578 -0.32519091559783 -0.225186655389393 -0.178833280982246 -0.0837123383932408 0.00189840027542232 0.0178752010298808 -0.161981156587138 "omega_3" 0.164 "NN"
-0.342841463962429 -0.331078454055898 -0.227450141112911 -0.182551475362629 -0.0874920657005305 -0.00260256965231065 0.0122965566338848 -0.166027022835409 "omega_3" 0.166 "NN"
-0.346167329375135 -0.334829161287473 -0.229159941989849 -0.18419325747675 -0.0932386458911765 -0.00749744104439287 0.00732831538891787 -0.169468993868176 "omega_3" 0.168 "NN"
-0.349097980606757 -0.335931541844275 -0.230290864216443 -0.185047142782537 -0.0995336962091073 -0.0131451993535165 0.00334405742256649 -0.172323839538976 "omega_3" 0.17 "NN"
-0.351779288469913 -0.336459757193722 -0.230909207729326 -0.185076486118874 -0.102954957957479 -0.0180128983886902 2.64860433389913e-05 -0.174600983996087 "omega_3" 0.172 "NN"
-0.353830439555054 -0.34038114003647 -0.230989660736839 -0.186611891492475 -0.106667103169571 -0.0199011809407352 -0.00272578196052109 -0.176314877605261 "omega_3" 0.174 "NN"
-0.355286571452325 -0.343095508077397 -0.230537456634522 -0.186676632205263 -0.1091395350075 -0.0211987175966897 -0.00491752705863746 -0.17748353801773 "omega_3" 0.176 "NN"
-0.356161153143091 -0.342345445201261 -0.229619035402379 -0.185074115858299 -0.109943788883982 -0.0219408420722971 -0.00652296349653625 -0.178122243846945 "omega_3" 0.178 "NN"
-0.357070905387388 -0.34107002876118 -0.228244345558892 -0.18361066849684 -0.110953447172051 -0.0221017957186405 -0.007638327186271 -0.178252036897484 "omega_3" 0.18 "NN"
-0.357399365214462 -0.34150336941849 -0.226329073740601 -0.182542532548325 -0.113476097222815 -0.0217473154129948 -0.00820722730156831 -0.177889121968691 "omega_3" 0.182 "NN"
-0.357181494776341 -0.343267212576677 -0.223966944449728 -0.181480782073209 -0.113873036326709 -0.0217295567928772 -0.00829543284316969 -0.177048655343678 "omega_3" 0.184 "NN"
-0.356421695159725 -0.342428183863433 -0.221205845692452 -0.179779566404477 -0.112140905884985 -0.0225647737459553 -0.00778058515010116 -0.175756594704999 "omega_3" 0.186 "NN"
-0.355285611014153 -0.339543643118589 -0.220222369608337 -0.176865094729123 -0.109908792999363 -0.0226068153454548 -0.00650827557404909 -0.174026005785892 "omega_3" 0.188 "NN"
-0.354147075552646 -0.336217167532482 -0.216492310276465 -0.172774238525733 -0.110949672667118 -0.0202199821122804 -0.00480000808363457 -0.171881323450191 "omega_3" 0.19 "NN"
-0.35248015853881 -0.335484148496676 -0.212425727683069 -0.170852535420693 -0.111286288349049 -0.0173717876596129 -0.00269089618097951 -0.169337657236803 "omega_3" 0.192 "NN"
-0.35035028639146 -0.33539911698773 -0.208027451845794 -0.166568865038471 -0.109980696494972 -0.0141584058206377 -0.000185471496422451 -0.16641787908212 "omega_3" 0.194 "NN"
-0.34779230960703 -0.332659698842861 -0.206061252035397 -0.163268025532318 -0.108063643617754 -0.0105233516570138 0.00268128105500409 -0.163138754680204 "omega_3" 0.196 "NN"
-0.344852207886504 -0.328057645762669 -0.202136844715994 -0.159705457993653 -0.105817771585066 -0.00653213966211297 0.005935415616932 -0.159520782226451 "omega_3" 0.198 "NN"
-0.342021299071916 -0.32306584784709 -0.19660511590854 -0.155855228696737 -0.103278054833368 -0.00246188392509339 0.00948080746371716 -0.155580874092397 "omega_3" 0.2 "NN"
-0.338805713690817 -0.320199772141677 -0.190821979665657 -0.151535671558747 -0.100448922417513 0.000271219620287866 0.0133434640469545 -0.151340453343279 "omega_3" 0.202 "NN"
-0.335179211186016 -0.318651276034302 -0.184761717954416 -0.145445815364212 -0.0973347249678795 0.00331750721102253 0.0177116971237865 -0.146814899792786 "omega_3" 0.204 "NN"
-0.331176549352676 -0.315534990007791 -0.182838358894912 -0.140891477162427 -0.0940007708759367 0.00825358528214792 0.0225162767113716 -0.14202309639362 "omega_3" 0.206 "NN"
-0.326801894023902 -0.309598455882167 -0.176527948737998 -0.136264805426947 -0.09042073840385 0.0137920224823915 0.0275333591388289 -0.136982091671171 "omega_3" 0.208 "NN"
-0.322556355995346 -0.303354343163051 -0.170045104026713 -0.132894953810535 -0.0868066670564644 0.0195684160705127 0.0328197967198776 -0.131709624020977 "omega_3" 0.21 "NN"
-0.318143639600407 -0.297511357217616 -0.163394194611101 -0.126403757251182 -0.0826609219505485 0.0255785630169498 0.0382798214197919 -0.126222859788642 "omega_3" 0.212 "NN"
-0.313432284558417 -0.294880910605457 -0.158717041504303 -0.119332396870902 -0.0785198777633127 0.0317878226744028 0.0439396506254184 -0.120536634361715 "omega_3" 0.214 "NN"
-0.30839566933895 -0.291956508012959 -0.153192793274513 -0.113604951439527 -0.0742102781513836 0.0381615262225523 0.0497950830119294 -0.114665499472414 "omega_3" 0.216 "NN"
-0.303098781885865 -0.28595127778533 -0.145808619871275 -0.108927378204044 -0.0697666891371114 0.0446736849864351 0.055780976775111 -0.108626277089495 "omega_3" 0.218 "NN"
-0.297535000156017 -0.278801767938432 -0.13824415817686 -0.102684920251249 -0.0640662057711552 0.0497816113063436 0.0618933199438061 -0.102433974491085 "omega_3" 0.22 "NN"
-0.292332559531189 -0.271460071018907 -0.130564669066757 -0.0947158838856126 -0.0577827467512861 0.0550125256395972 0.0681628534641732 -0.0960977170908808 "omega_3" 0.222 "NN"
-0.286881691680207 -0.265953582132681 -0.126469934511533 -0.088131761909267 -0.053335558438846 0.0609046530083788 0.0748049037092642 -0.0896399151617341 "omega_3" 0.224 "NN"
-0.281186097972295 -0.262403927172045 -0.118889342653517 -0.0832979992753167 -0.0454867165536825 0.0679625747923751 0.0815310849162074 -0.0830649941027935 "omega_3" 0.226 "NN"
-0.275249394510297 -0.258583484551878 -0.111265864373081 -0.0760511640828554 -0.0372397014532453 0.0750692572773346 0.0883375003140259 -0.0763926910482654 "omega_3" 0.228 "NN"
-0.269136147639642 -0.250980195736417 -0.103603513506584 -0.0699253664901107 -0.0289251628059901 0.0822515320363095 0.0952203169912877 -0.069629585228132 "omega_3" 0.23 "NN"
-0.262879582476273 -0.243123780793042 -0.0980410351833712 -0.0625277649827467 -0.0204861151361229 0.0894751967991851 0.102145292839396 -0.0627882993452403 "omega_3" 0.232 "NN"
-0.256998076441732 -0.235158170443526 -0.0901436912813551 -0.0561778579142356 -0.0124510534370188 0.0967365094799675 0.10907828872763 -0.055883415701823 "omega_3" 0.234 "NN"
-0.250950898277495 -0.229535303121963 -0.0819226852951829 -0.0484387449637325 -0.0056962917659007 0.104001311147783 0.116046303659402 -0.0489228677170029 "omega_3" 0.236 "NN"
-0.24474144502102 -0.225415194754078 -0.0736789586455302 -0.0403457819916753 0.00108567909626345 0.111296585386242 0.123015404459636 -0.041918531803159 "omega_3" 0.238 "NN"
-0.238342497957547 -0.221167509049792 -0.0671396793629242 -0.033477744754066 0.00873527403399521 0.118588387981163 0.129982233612964 -0.0348781632005016 "omega_3" 0.24 "NN"
-0.231818292932815 -0.213179856815771 -0.0610202690334631 -0.0253655266240003 0.0175018610684674 0.124673127046776 0.136882307586347 -0.0278137189231322 "omega_3" 0.242 "NN"
-0.225158290899969 -0.205019557241258 -0.0531346459281963 -0.016680741897801 0.0263097222076567 0.130626057862969 0.143803823459791 -0.020731295586103 "omega_3" 0.244 "NN"
-0.218999129347765 -0.19676983911404 -0.0452392956990479 -0.00849356132329149 0.0351553303637502 0.136536691127105 0.150763627138247 -0.0136417584017425 "omega_3" 0.246 "NN"
-0.212724246187463 -0.190509567973095 -0.0373985673568313 2.49047730562779e-05 0.0436787827531475 0.143034634063497 0.157821127852799 -0.00655111842361801 "omega_3" 0.248 "NN"
-0.206336703795785 -0.186216204049799 -0.0294384445016362 0.00601120786075171 0.0521064189932758 0.150150453391802 0.164829323187064 0.000532443500147539 "omega_3" 0.25 "NN"
-0.199839447624299 -0.181814010524306 -0.0211901835605772 0.012178126564379 0.0574378841575367 0.157182363188724 0.171724238590684 0.00759630391118196 "omega_3" 0.252 "NN"
-0.193235312878755 -0.17454645675366 -0.0129761665230603 0.0180196816036755 0.0650977194889606 0.164157915124235 0.178564079936848 0.0146397856952075 "omega_3" 0.254 "NN"
-0.186557542097262 -0.166410827990262 -0.00636935265282546 0.0235197197032448 0.0739423785540225 0.171043747370106 0.185315489873005 0.0216534798645628 "omega_3" 0.256 "NN"
-0.180215634492072 -0.158233664275087 0.00124398170555651 0.0289580812209351 0.0804659472240132 0.177837137333995 0.191975609413646 0.0286315814673287 "omega_3" 0.258 "NN"
-0.174006658412509 -0.150713190312842 0.0088153058586613 0.0343377019947866 0.086921768055106 0.184566001659675 0.198511187045824 0.0355698356923224 "omega_3" 0.26 "NN"
-0.167732027923705 -0.146476930858739 0.0163113733235605 0.0396254900527993 0.0954175381361893 0.191166775128067 0.204919607117915 0.0424582559178831 "omega_3" 0.262 "NN"
-0.161394304651708 -0.142208934130736 0.0227236379482747 0.0448189838515987 0.104566595661652 0.19769785646946 0.211228889839788 0.0492955381722872 "omega_3" 0.264 "NN"
-0.154995916882115 -0.136778916733817 0.0292228859597685 0.0499158346985951 0.113677949627629 0.204095689765779 0.217406138548483 0.0560754350674749 "omega_3" 0.266 "NN"
-0.148539176235147 -0.128920195762646 0.0364853183834271 0.0562013292739039 0.118327009331438 0.210388401828311 0.223418573366246 0.0627910428559395 "omega_3" 0.268 "NN"
-0.14213437153893 -0.121065312292615 0.041853660491654 0.0611611462451265 0.126431860237233 0.215404830219541 0.229324966075353 0.0694401002116619 "omega_3" 0.27 "NN"
-0.13620795252865 -0.113246833342828 0.0470772930279963 0.0660154300121576 0.135666720352162 0.220211224428965 0.23506200478181 0.0760189118409654 "omega_3" 0.272 "NN"
-0.130290812489932 -0.107561850392585 0.051918554518295 0.0735261235392954 0.142159738304656 0.224816185305826 0.240832085694024 0.0825187833392261 "omega_3" 0.274 "NN"
-0.124293320478046 -0.103578443080551 0.0574087119227329 0.0809758104777529 0.14997995677362 0.229278771087422 0.246506197442102 0.0889437078119368 "omega_3" 0.276 "NN"
-0.118309010654229 -0.099548072651146 0.0623932664850599 0.0874334333337856 0.158362634742048 0.23449981986488 0.25203508688287 0.0952824056338147 "omega_3" 0.278 "NN"
-0.112309217927589 -0.0937390178018518 0.0673150375105251 0.0949584043891605 0.165537660042787 0.239973121262778 0.257416952119456 0.101536820624759 "omega_3" 0.28 "NN"
-0.106295676546097 -0.0864086799723509 0.0721112397078514 0.100436430813318 0.173070869677588 0.24529644752073 0.262619598769447 0.107700935116666 "omega_3" 0.282 "NN"
-0.100395314559819 -0.0791262073548751 0.0768107705428633 0.104284502669771 0.180860803851317 0.250468134536618 0.26764146890946 0.113772116049328 "omega_3" 0.284 "NN"
-0.0949711644188937 -0.0718930706403853 0.0814121399262717 0.11108761793497 0.188124222345721 0.255517162200761 0.272511497746791 0.119750336477865 "omega_3" 0.286 "NN"
-0.0895381226659993 -0.0668942815490823 0.085913910646525 0.118246510849076 0.197024362838647 0.260381084083463 0.277197610646397 0.125629565829498 "omega_3" 0.288 "NN"
-0.0841280248765202 -0.0633519979367634 0.0903451277314389 0.125331568031925 0.206147150203208 0.265150163532326 0.281698386638595 0.13140965285681 "omega_3" 0.29 "NN"
-0.0787117084046827 -0.0598044223604575 0.0946434129040199 0.132282365663286 0.210720923778808 0.269731553016413 0.286012534457939 0.137086779047822 "omega_3" 0.292 "NN"
-0.0733209367386394 -0.0550898147101861 0.0988685919496675 0.136520983367973 0.219798197803129 0.274185017447735 0.290138892542814 0.142660015944579 "omega_3" 0.294 "NN"
-0.0679873534921853 -0.0484940657489119 0.105209779674055 0.141252965364345 0.228764769493921 0.278478902461075 0.294076429035897 0.148125773826836 "omega_3" 0.296 "NN"
-0.062650930593918 -0.0419860093957709 0.107984945747603 0.147799729011069 0.236063894197741 0.282642717437625 0.297854757176026 0.153484861058381 "omega_3" 0.298 "NN"
-0.0578077806012516 -0.0355665086598265 0.110942816924364 0.153996961234839 0.243477621633872 0.285261912313672 0.301411934858038 0.158731620485159 "omega_3" 0.3 "NN"
-0.0531133597037865 -0.0298921523886975 0.114805065373616 0.160048337889407 0.250797641366887 0.287583383701701 0.304962685824307 0.163868268664502 "omega_3" 0.302 "NN"
-0.0484187770056792 -0.0269496459063134 0.118559358415382 0.165922623056872 0.2592033215019 0.28971313822899 0.308475147678337 0.168889022814606 "omega_3" 0.304 "NN"
-0.043785756535442 -0.0240391029848865 0.123850882774491 0.169481900159724 0.266037128220603 0.294109286439323 0.311763844237191 0.173795026343951 "omega_3" 0.306 "NN"
-0.0391844189666131 -0.0211610985919037 0.128648808810681 0.175570861128051 0.27296117176661 0.301246281675674 0.314919817622922 0.178584514145216 "omega_3" 0.308 "NN"
-0.034645793900097 -0.0162696974884966 0.130971605582658 0.180973778731129 0.278256957941323 0.308897798209557 0.317851137572632 0.183256337671926 "omega_3" 0.31 "NN"
-0.0301702690414913 -0.0106773406695311 0.133166635636087 0.184193825370357 0.285709094879962 0.314891097826489 0.320618594798077 0.18780769616619 "omega_3" 0.312 "NN"
-0.0257581077789837 -0.00523888919281035 0.135998336763066 0.189238845714101 0.290563209776963 0.320823587158486 0.323856020744472 0.192240178208912 "omega_3" 0.314 "NN"
-0.0218649089632095 0.000106577843212108 0.13921785662609 0.194828285152141 0.297562757909191 0.325630668413453 0.331132131938205 0.196550393706974 "omega_3" 0.316 "NN"
-0.0180747036023945 0.00475159229716837 0.143572616168342 0.196212813948989 0.301360110926908 0.331662172213271 0.338293258043564 0.200733753282401 "omega_3" 0.318 "NN"
-0.0143483081133695 0.00690200380137185 0.147561838629883 0.201437023633559 0.305028160055542 0.338226136682408 0.345339550475671 0.204794354836768 "omega_3" 0.32 "NN"
-0.0106857370430475 0.00901826767369585 0.149415940921529 0.206549337299919 0.310513100903052 0.345605943321061 0.352240776576764 0.20873111544196 "omega_3" 0.322 "NN"
-0.00708690049066263 0.0110699495120912 0.151394101009771 0.211580663645805 0.316402704579843 0.352810417569685 0.358966837194259 0.212537512042908 "omega_3" 0.324 "NN"
-0.00358209411086818 0.0140135135446258 0.154248617228177 0.216531528634107 0.318753829367097 0.359870645386309 0.365548801837065 0.216216212590334 "omega_3" 0.326 "NN"
-0.000140447689034318 0.0184262752179052 0.15705572690274 0.218926751872459 0.320792627538538 0.366726291642578 0.371956837708353 0.219766714492703 "omega_3" 0.328 "NN"
0.0032080045465932 0.0227163057778057 0.158704624444226 0.220831871726659 0.322698214245918 0.373378102984248 0.378270064730486 0.223185310898661 "omega_3" 0.33 "NN"
0.00636726340025007 0.0268537098196475 0.160668323850587 0.223914952851942 0.324836030594611 0.379405540017956 0.384457839362426 0.226471125676912 "omega_3" 0.332 "NN"
0.00909516147163458 0.0308695453695691 0.162189785876194 0.225864254461783 0.329913926104211 0.384987913906969 0.390474006772308 0.229625656282708 "omega_3" 0.334 "NN"
0.0117621280249978 0.0339059009681932 0.163584531074548 0.227710283097565 0.331908063700382 0.390369295484334 0.396258546052422 0.232646475854551 "omega_3" 0.336 "NN"
0.0143383213840593 0.0351124910180829 0.16487916548914 0.231559705583436 0.331765891429768 0.395745991644503 0.401873634877404 0.235529748015086 "omega_3" 0.338 "NN"
0.016824569630046 0.0362893788620795 0.166701448667027 0.235356530549609 0.332159510395797 0.401400911891187 0.40722899130111 0.238279563055386 "omega_3" 0.34 "NN"
0.0192218300426816 0.0373764723346994 0.167716422988974 0.236377692780479 0.336631586151896 0.406767039109752 0.412387049529059 0.240891543251617 "omega_3" 0.342 "NN"
0.0215311891006422 0.0384053548611973 0.168994075766534 0.237798950065269 0.339232448134965 0.411906912445488 0.417288240261598 0.243363658326317 "omega_3" 0.344 "NN"
0.0237538624813283 0.0412290196069307 0.170372020498576 0.24013387971587 0.340196046760695 0.416822038080625 0.421964550229802 0.245698218401797 "omega_3" 0.346 "NN"
0.0258606769224912 0.0441318381617748 0.172279493334599 0.242296934062836 0.340339983663341 0.421452996601943 0.426387049685673 0.247893086513864 "omega_3" 0.348 "NN"
0.0278834770821845 0.0468597624430913 0.173587554960363 0.244550951302529 0.341210380284565 0.425832041161755 0.430565684233954 0.249942952059966 "omega_3" 0.35 "NN"
0.0297135832452682 0.0494751760044778 0.175069165001787 0.24742877647418 0.342533248906022 0.429930509365363 0.434551326905591 0.251854712824244 "omega_3" 0.352 "NN"
0.0311948602591201 0.0519490259760573 0.175289828810719 0.250181934882789 0.343132728487717 0.433750376005662 0.438288689895842 0.253622505751318 "omega_3" 0.354 "NN"
0.0325961877324517 0.0542828933772626 0.176074248703912 0.24919544678238 0.343614656520288 0.436958847684934 0.441718816345826 0.2552471257704 "omega_3" 0.356 "NN"
0.0338887288519913 0.0548604918893716 0.17686205426395 0.250488700400581 0.344041904999585 0.439890684138845 0.444904907942828 0.256727931063816 "omega_3" 0.358 "NN"
0.0351047928040771 0.0550347648178331 0.177631161285774 0.251588176748271 0.344355395479909 0.442549986190215 0.447788088488664 0.258062058014809 "omega_3" 0.36 "NN"
0.0362157599785178 0.055133717426088 0.178306288646127 0.252495651730726 0.344587704058483 0.444908458931764 0.450370614106362 0.25925151332116 "omega_3" 0.362 "NN"
0.0372540350894042 0.0551593456908108 0.178817313020431 0.253243486582278 0.34474083252536 0.446998956464142 0.452654852164926 0.260295628186342 "omega_3" 0.364 "NN"
0.0381910020950045 0.0551440876951119 0.179200836597033 0.253802976828581 0.34481684600928 0.448823926330874 0.454673798154886 0.26119206541088 "omega_3" 0.366 "NN"
0.0390591897659647 0.0552063787385464 0.179564787858169 0.255009508552007 0.345402949717197 0.450355409518295 0.456399522953575 0.261944130830196 "omega_3" 0.368 "NN"
0.0398301973784783 0.0565057537306188 0.180223736343066 0.256309221766003 0.344907941204497 0.451565558033678 0.457804207981496 0.262547656650031 "omega_3" 0.37 "NN"
0.0405062474484907 0.0576803172622249 0.180637451674329 0.254431880747973 0.344513014543111 0.452518184327744 0.458921168957829 0.263004098660469 "omega_3" 0.372 "NN"
0.0411201857316428 0.0587324060938954 0.181047723544225 0.254288473224847 0.344242452703611 0.453377634261813 0.459722685539987 0.263313191461856 "omega_3" 0.374 "NN"
0.0416439284891226 0.0596643859660162 0.181456929898502 0.253967199558531 0.343906777337509 0.453995041587291 0.460242133569352 0.263475989800319 "omega_3" 0.376 "NN"
0.0420484559373335 0.0605090996343165 0.181806519469035 0.253470446895278 0.344633714056727 0.454303563773237 0.46045195439882 0.263492125111868 "omega_3" 0.378 "NN"
0.0422021598552647 0.0612079370445144 0.181836896324683 0.252800567280133 0.345313198612928 0.454336812139786 0.460385722508363 0.263358540074847 "omega_3" 0.38 "NN"
0.0422728864739952 0.0617939378690835 0.18255093657109 0.251959915533291 0.345718570611723 0.454067458785232 0.459985557615084 0.263080332176908 "omega_3" 0.382 "NN"
0.0422937482172756 0.0623002387735028 0.182890224224707 0.250920430243298 0.345914013121558 0.453529306898531 0.459315747719415 0.262656378007535 "omega_3" 0.384 "NN"
0.0422369203193398 0.062699038259268 0.183241777643957 0.249715184227739 0.34587220994058 0.452695220446856 0.458377255153437 0.262086384879874 "omega_3" 0.386 "NN"
0.0421357111374618 0.0622510434005221 0.18317814930009 0.248346831798642 0.345565800418342 0.451599156013515 0.457155776013224 0.261369347313632 "omega_3" 0.388 "NN"
0.0419624918392287 0.0614553905335242 0.182895335905471 0.246818126340997 0.34502855011641 0.450214041659819 0.455674987449015 0.26050631615075 "omega_3" 0.39 "NN"
0.041750764232745 0.0606207722317436 0.182712593712381 0.24562265861141 0.34423327966914 0.448543401480265 0.453907861909784 0.259501696728575 "omega_3" 0.392 "NN"
0.0414729533235914 0.0597502016479439 0.182481560415454 0.244320147252495 0.343183416921931 0.4466213581793 0.451857972311586 0.258352652598021 "omega_3" 0.394 "NN"
0.0411624940273327 0.0588771263753642 0.181285371532681 0.242766249369936 0.341943514509182 0.444421080337577 0.449498456881258 0.25706297338318 "omega_3" 0.396 "NN"
0.040822405963354 0.057974059978676 0.179927527739096 0.240260671798694 0.340425626807814 0.44197685272394 0.446894089468913 0.255629965110399 "omega_3" 0.398 "NN"
0.0404252790461328 0.057074638885581 0.178357788329606 0.23759326332879 0.33869446688044 0.439262005983267 0.444018174079076 0.254056048477421 "omega_3" 0.4 "NN"
0.0399743086413764 0.0561210342452796 0.177037187297117 0.234294527733141 0.336723145458961 0.436145463863397 0.44090509864094 0.252343939633242 "omega_3" 0.402 "NN"
0.03947277798801 0.0551775749749481 0.175755487889433 0.231440490080104 0.334545858713739 0.43262091878438 0.437497691274359 0.250493100336986 "omega_3" 0.404 "NN"
0.0389545757762448 0.0542171247132046 0.174577187732837 0.228271800850223 0.332105328600164 0.428835592530561 0.433860914774243 0.248505823360559 "omega_3" 0.406 "NN"
0.0384230628105229 0.0532125863974784 0.173444798276364 0.224840913547098 0.329496939413559 0.424793441258998 0.429937728518894 0.246382694249726 "omega_3" 0.408 "NN"
0.0378204798421393 0.0522283009447051 0.173066646718837 0.221659986654686 0.326633044429968 0.420498489147519 0.425823746637263 0.244121577907412 "omega_3" 0.41 "NN"
0.0372112335326733 0.0514176447592831 0.170476416814893 0.218938889304127 0.323578659265138 0.415985345972842 0.421431544649636 0.241729226879163 "omega_3" 0.412 "NN"
0.0365682532150231 0.0508233045392785 0.170383106524241 0.21599219069293 0.321001289158346 0.411258171954046 0.416826352827059 0.23920640104672 "omega_3" 0.414 "NN"
0.0358950611926616 0.0501684635309516 0.169567588731127 0.212528248211015 0.318585811607534 0.406260150269304 0.411981903692663 0.236552133747172 "omega_3" 0.416 "NN"
0.0351952551615682 0.049517777196229 0.167872531075261 0.20891690070448 0.315959371919462 0.401087033968963 0.406959899395986 0.233770769512823 "omega_3" 0.418 "NN"
0.0344725082100013 0.0488138565750091 0.16428401872281 0.205911744863215 0.313156384542253 0.39611401164052 0.401756133496917 0.230861897060215 "omega_3" 0.42 "NN"
0.0337305005844541 0.0480601992770175 0.160305613354524 0.203104733414307 0.310293878692448 0.39095588801365 0.396387418311406 0.227827923744452 "omega_3" 0.422 "NN"
0.0329422801107171 0.0472909035827911 0.1570990166652 0.202179727535338 0.307418489119584 0.385638690803546 0.390766586757081 0.224668273281443 "omega_3" 0.424 "NN"
0.0321420079717427 0.0464791025662521 0.155979039047281 0.201992469268419 0.303634822625554 0.380136374733127 0.384989626465824 0.22138997962676 "omega_3" 0.426 "NN"
0.0313028721673732 0.0456590289821861 0.15306364422986 0.199066255643174 0.299554006493565 0.374453458908363 0.37899998642439 0.217990285369322 "omega_3" 0.428 "NN"
0.03045915655008 0.0448039449539692 0.149428533326557 0.197489934908788 0.294840096403163 0.368582750085636 0.372832716108803 0.214472769533004 "omega_3" 0.43 "NN"
0.0295536529347373 0.0439482122856703 0.148083233386501 0.197356339573219 0.29063689273363 0.362012003102791 0.366492352393209 0.210837233692938 "omega_3" 0.432 "NN"
0.0286512841451554 0.0430346389497913 0.143531546300267 0.195740553118469 0.287002109262232 0.355271199437823 0.359983430834006 0.207090558071082 "omega_3" 0.434 "NN"
0.0276780510919252 0.0421279868604074 0.13921892964197 0.193701909411573 0.283161377822012 0.348395379856868 0.353310518667854 0.203230322123245 "omega_3" 0.436 "NN"
0.0265943690608879 0.0411710168099262 0.135942406147308 0.18875631332844 0.278413408534334 0.341328065951529 0.346536831008109 0.199258928069311 "omega_3" 0.438 "NN"
0.0254948430653599 0.0401980893366272 0.129892461476516 0.185898155527866 0.272194116054095 0.3341043656078 0.339663376480814 0.195180320389876 "omega_3" 0.44 "NN"
0.0243223099890884 0.0392130929584482 0.12473319370946 0.181475480561744 0.265833904445685 0.327274178134303 0.332640423748387 0.190994687872765 "omega_3" 0.442 "NN"
0.0231417222695995 0.0381894441734971 0.123790911768538 0.17819713642001 0.259528870051668 0.320495459695394 0.325472678365941 0.186706276359997 "omega_3" 0.444 "NN"
0.0218654896951875 0.037161640193915 0.122586987850127 0.177015169106028 0.254869093429022 0.313609234209537 0.318195382286831 0.182316554915101 "omega_3" 0.446 "NN"
0.0205586551862211 0.0360726109340135 0.115994226029898 0.175290617013275 0.250028333295802 0.306420588473827 0.310752207284452 0.177824216423494 "omega_3" 0.448 "NN"
0.0191947509860597 0.0349567373320383 0.109374805211758 0.170345741469134 0.245041258065498 0.298564260348712 0.30320890124392 0.173235031932117 "omega_3" 0.45 "NN"
0.0177777370834633 0.0338179239937517 0.105077160661324 0.164943118309736 0.239881534704409 0.290580043859222 0.295570189848149 0.168552769292814 "omega_3" 0.452 "NN"
0.0162504803834622 0.032157745417237 0.102288158840167 0.158965867284337 0.234174933300437 0.282503152136826 0.287950566015581 0.163774401700222 "omega_3" 0.454 "NN"
0.0146779647238873 0.029990712399524 0.099363005679038 0.154237804103161 0.227843043575945 0.274307778542436 0.28022604976826 0.158910029786457 "omega_3" 0.456 "NN"
0.0130336527498685 0.0277521333231334 0.0940500561104614 0.15317237784933 0.221390618345652 0.266868857782526 0.272390616209918 0.15395513728633 "omega_3" 0.458 "NN"
0.0113215562263349 0.0254155087693562 0.0901165148152359 0.147912675778343 0.214883240755285 0.259403284997177 0.264479572737343 0.148913522678755 "omega_3" 0.46 "NN"
0.009515200882106 0.0222414954086503 0.084713631723389 0.144642579011418 0.208294892317781 0.251819634258709 0.25649770301419 0.143794009261097 "omega_3" 0.462 "NN"
0.00761866155443158 0.0163706450401264 0.0793891457514064 0.141356467094226 0.203350124327983 0.243345047580192 0.248419249627943 0.138590287911781 "omega_3" 0.464 "NN"
0.00563595170535791 0.0104451480581247 0.0740005445504721 0.136334448295031 0.197133507969681 0.2347762534867 0.240276082735875 0.133309160626284 "omega_3" 0.466 "NN"
0.000130739444045957 0.00568018181837715 0.0686978532713169 0.134180487565686 0.193537430242884 0.226148470338103 0.232208536684595 0.127955662612409 "omega_3" 0.468 "NN"
-0.00737533940116464 0.00191993355753084 0.0634056087522481 0.132134189805186 0.187166613593831 0.2175717685314 0.224090054708427 0.122527514693897 "omega_3" 0.47 "NN"
-0.0149471672832533 -0.000861817382087793 0.0581276438711598 0.126920833500378 0.183025187199746 0.209877703495408 0.215925388355345 0.117031013198776 "omega_3" 0.472 "NN"
-0.0225498692723818 -0.00833805055765424 0.0528983377062673 0.123913592847202 0.175749063613068 0.20217568046121 0.207719282981373 0.111471179720755 "omega_3" 0.474 "NN"
-0.0302097265317229 -0.0158722989816056 0.0489037249603257 0.118584045124635 0.169241276051025 0.194088232976185 0.199445969998123 0.105843420163972 "omega_3" 0.476 "NN"
-0.0378920107160639 -0.0234298542574152 0.0453061365929557 0.114254334027805 0.161995348196058 0.18760639455337 0.191140683420826 0.100158002879005 "omega_3" 0.478 "NN"
-0.045623023107737 -0.0310065214273436 0.037590085793056 0.108362291126753 0.154709989477851 0.181540211835568 0.18747759361554 0.094417106102865 "omega_3" 0.48 "NN"
-0.0533680300608239 -0.0386286218615624 0.0323308823151933 0.10554591742914 0.149842968608539 0.173526084960258 0.184590999429076 0.0886196105424106 "omega_3" 0.482 "NN"
-0.0611228157357004 -0.0462919581020174 0.0272493096244943 0.102743809644892 0.142349118101379 0.166049192947241 0.181473052520516 0.0827729589584879 "omega_3" 0.484 "NN"
-0.0689136820989802 -0.0539618138624292 0.0222389622052219 0.0962835535240174 0.134829704456934 0.158235557191631 0.178188773555689 0.0768792851134142 "omega_3" 0.486 "NN"
-0.0767058990032865 -0.06163399874589 0.0172120334341344 0.0892598146833166 0.126398764067062 0.149981817354387 0.174711639705777 0.0709417106616457 "omega_3" 0.488 "NN"
-0.084495354364833 -0.0693044472585598 0.0124365176987453 0.0852359706672132 0.11790736130439 0.142380231649213 0.171069822709228 0.0649623081281631 "omega_3" 0.49 "NN"
-0.092278014593262 -0.076999663686081 0.0073065263928811 0.0780484930312468 0.110206237752493 0.140026605904723 0.167699241487355 0.058947402860347 "omega_3" 0.492 "NN"
-0.100080369019054 -0.0846851226552303 0.0024046712566701 0.0735504020106532 0.103100459847042 0.13758418891166 0.164178176604992 0.0528995044851549 "omega_3" 0.494 "NN"
-0.107837368473383 -0.0923568290964454 -0.00330806850513454 0.0690699721021133 0.095687854022799 0.135026340544471 0.160479851716786 0.0468218477070481 "omega_3" 0.496 "NN"
-0.115606048335053 -0.100010800665586 -0.0073404895062481 0.0634529222646734 0.0884918310431431 0.132356780939517 0.156638534436752 0.0407191526791091 "omega_3" 0.498 "NN"
-0.123351905483446 -0.107643067744164 -0.0124822964844498 0.0575453086747189 0.0817565912122973 0.12729644089552 0.152596933001576 0.0345935901367788 "omega_3" 0.5 "NN"
-0.131040451033073 -0.115249674596328 -0.0201251134829477 0.053954617668694 0.0752069106923159 0.121431388148949 0.148389301739883 0.0284498226476886 "omega_3" 0.502 "NN"
-0.138728819766357 -0.122826765561285 -0.024376195447644 0.0471984646899273 0.0687000018402841 0.115403355100511 0.144019370759452 0.0222896909166323 "omega_3" 0.504 "NN"
-0.146352201814238 -0.13040110626514 -0.0271084301351152 0.0402283271978945 0.0612097320936869 0.109246416106828 0.139490859437728 0.0161205355608182 "omega_3" 0.506 "NN"
-0.153967877848345 -0.137907926231208 -0.0312778570329897 0.0358563906911513 0.0537516551441968 0.102909200835427 0.134837863241103 0.00994385344631798 "omega_3" 0.508 "NN"
-0.161511084910899 -0.145343515280558 -0.036811373519356 0.0292757551424643 0.0473590346711035 0.0999179482145109 0.130002830645708 0.00376538642813206 "omega_3" 0.51 "NN"
-0.169008639466995 -0.152765223532469 -0.0442672719589723 0.0206358184393594 0.0416846358387488 0.0968103912159677 0.125614648877502 -0.00241168643493421 "omega_3" 0.512 "NN"
-0.176456867091701 -0.160108355935336 -0.0495700989353622 0.0127862689654989 0.0361020636315175 0.0936509687287526 0.12109279743612 -0.00858271489540286 "omega_3" 0.514 "NN"
-0.183852120048527 -0.167430312891895 -0.0551817051966168 0.00573767101286649 0.0278008008837674 0.0904125592605283 0.116460581854426 -0.014746368515869 "omega_3" 0.516 "NN"
-0.191190799784579 -0.174635975181673 -0.0618002332043943 -0.000588960515244707 0.0235986247539586 0.0870985367395747 0.111721411094322 -0.0208965775330803 "omega_3" 0.518 "NN"
-0.198438936965886 -0.181813476541322 -0.0683628881183154 -0.00822947790157968 0.0162696809042586 0.0808919109863382 0.106848156588455 -0.0270306109802336 "omega_3" 0.52 "NN"
-0.205623648217227 -0.188898396926618 -0.0727581025371933 -0.014535970808879 0.00995010851852385 0.0741296208250901 0.1018441689979 -0.0331422596631491 "omega_3" 0.522 "NN"
-0.212741568015986 -0.195917904482769 -0.0761843857209783 -0.0217934211801776 0.00322380336820061 0.0672693158543893 0.0967431383336361 -0.0392288999628852 "omega_3" 0.524 "NN"
-0.219789368330737 -0.203029562350935 -0.0817373138447124 -0.0283091785976808 -0.00345234436986175 0.0603446785581241 0.0915176588753752 -0.0452874545136288 "omega_3" 0.526 "NN"
-0.226744698723166 -0.210187044941108 -0.0887647359174366 -0.0351521681481017 -0.0103704050615647 0.0548505799078498 0.0862013372068873 -0.0513141429422251 "omega_3" 0.528 "NN"
-0.233651302718215 -0.217235311030947 -0.0957690563968185 -0.041912234113795 -0.0178467170165959 0.0515176683356913 0.0811544891768676 -0.0573012005512223 "omega_3" 0.53 "NN"
-0.240477576440924 -0.224232168067488 -0.100147312367426 -0.0490149015034831 -0.0229284999898027 0.0481317696063002 0.0762745477765066 -0.0632482339023314 "omega_3" 0.532 "NN"
-0.247189851865983 -0.231113437898841 -0.106383642564424 -0.0532209352192581 -0.0283944234984688 0.0446958568445552 0.0713131347383751 -0.0691513863447102 "omega_3" 0.534 "NN"
-0.253815643182861 -0.237906631742419 -0.112579867933221 -0.0603828185060138 -0.0342322864452171 0.0412128713575726 0.0662426882595923 -0.0750071153350912 "omega_3" 0.536 "NN"
-0.260352023128974 -0.244639309322679 -0.118733141276095 -0.0659005238259738 -0.0396316399138641 0.0354955396941818 0.0611271413358736 -0.08080816265563 "omega_3" 0.538 "NN"
-0.266765591926344 -0.251247526854684 -0.123575617403503 -0.0728571331151784 -0.0457021578680497 0.028477917384123 0.0559081648543724 -0.0865561584548461 "omega_3" 0.54 "NN"
-0.273084033011457 -0.257728424939501 -0.127251560852642 -0.0778702052375593 -0.051214024591161 0.021419545990284 0.0506494477352248 -0.0922434619137722 "omega_3" 0.542 "NN"
-0.279304560301057 -0.264140228564429 -0.130878385428957 -0.0826592697362685 -0.0572352319359197 0.0143231003768847 0.0452925742534376 -0.0978675354117785 "omega_3" 0.544 "NN"
-0.285363400613846 -0.270419141634306 -0.136252596804468 -0.0888400171628518 -0.0631594424011723 0.0086474551941933 0.0399011603034296 -0.103426407135487 "omega_3" 0.546 "NN"
-0.291349418266009 -0.276623502605105 -0.142620601639805 -0.0948851692967878 -0.0689628023052364 0.00537032389109982 0.0348767039001814 -0.108913637393119 "omega_3" 0.548 "NN"
-0.297199011758607 -0.282689726207707 -0.148935262282123 -0.101709236395266 -0.0734084196634512 0.00209554820509084 0.0300056374293263 -0.114327395375227 "omega_3" 0.55 "NN"
-0.302909736392394 -0.288645857659276 -0.15400214753322 -0.106583431689785 -0.080270213530639 -0.00117443848489529 0.0251078399489302 -0.119663657742089 "omega_3" 0.552 "NN"
-0.30850971681275 -0.294458962086992 -0.157533869656902 -0.112602320074643 -0.0857816739775785 -0.00449827859733887 0.020155151544941 -0.124920743387318 "omega_3" 0.554 "NN"
-0.313966097762545 -0.30018771395487 -0.163161025285717 -0.118525566344772 -0.0911334299485134 -0.0106012734677279 0.0151497441255515 -0.130094515244276 "omega_3" 0.556 "NN"
-0.319307114394462 -0.305768774017281 -0.169020831705211 -0.124353458166581 -0.096414271816343 -0.0174360731759862 0.0101242660485354 -0.135182162960815 "omega_3" 0.558 "NN"
-0.324469504380602 -0.311230412365433 -0.174504400442288 -0.130167116122209 -0.100492253982452 -0.0242899028492047 0.00505028605539337 -0.140179681061693 "omega_3" 0.56 "NN"
-0.32954264853737 -0.316570440725684 -0.178259192145617 -0.133137448199818 -0.102790307626094 -0.0311301618722268 -3.96368739075115e-05 -0.145082885120463 "omega_3" 0.562 "NN"
-0.33443291111405 -0.321756279314172 -0.181897992405823 -0.138755859430205 -0.107122722611848 -0.035532372405271 -0.00514350625536508 -0.149894474761516 "omega_3" 0.564 "NN"
-0.339199397737275 -0.326663934036901 -0.18535788137342 -0.144262148807172 -0.110226295183224 -0.0383951526070518 -0.00965795429112859 -0.154605377245614 "omega_3" 0.566 "NN"
-0.343809727123698 -0.330939499562817 -0.189300170737795 -0.148790297274331 -0.116653058287056 -0.041266652640445 -0.0141373167476786 -0.159214671132281 "omega_3" 0.568 "NN"
-0.348262095769144 -0.335058867571377 -0.193264377303194 -0.154020218510198 -0.121282150060097 -0.0441145351908858 -0.0186551976489682 -0.1637207503664 "omega_3" 0.57 "NN"
-0.35255476052879 -0.338989769614955 -0.198746723060083 -0.158095143024582 -0.125808203903489 -0.0474700639174443 -0.0231794838852011 -0.168121071900776 "omega_3" 0.572 "NN"
-0.356686038616772 -0.342730512968785 -0.204115682369491 -0.161695128878762 -0.130045401210737 -0.0538188389732568 -0.0277086223476886 -0.172412658896428 "omega_3" 0.574 "NN"
-0.360654307606524 -0.346309990015754 -0.209339272698344 -0.16590602015242 -0.131847231648976 -0.0601415201942928 -0.0322411085475665 -0.176592356527519 "omega_3" 0.576 "NN"
-0.364488532855319 -0.349696212108427 -0.213454133580171 -0.171187592374338 -0.133566726465574 -0.0664671227207236 -0.0368060041957392 -0.180658852001482 "omega_3" 0.578 "NN"
-0.368126276128521 -0.352887807061052 -0.218281416303341 -0.174946331458386 -0.136477284061698 -0.072627869633493 -0.0413408668902662 -0.184611669704602 "omega_3" 0.58 "NN"
-0.371596748530067 -0.355883461870178 -0.222971111125162 -0.179587847410858 -0.143158671457684 -0.0748940957826107 -0.0455883317877692 -0.188442852795121 "omega_3" 0.582 "NN"
-0.374898705504847 -0.358712442422075 -0.227460664619571 -0.183435682416473 -0.147628149952311 -0.0771567342287085 -0.0494393598216334 -0.192157636390216 "omega_3" 0.584 "NN"
-0.37803096580501 -0.361993476260409 -0.231669284059819 -0.187835652748049 -0.149617853402674 -0.0793535424941183 -0.0532867902981025 -0.195748722056223 "omega_3" 0.586 "NN"
-0.381049010357174 -0.365609904316898 -0.23418538460993 -0.192138194383119 -0.151478083147197 -0.0815139181320887 -0.0571296041157439 -0.199216200087593 "omega_3" 0.588 "NN"
-0.38401172653198 -0.369051747938727 -0.237758401449298 -0.196311638078328 -0.153238341159522 -0.0857296154424034 -0.0609668322141488 -0.202560992516363 "omega_3" 0.59 "NN"
-0.38677040809381 -0.372379047682614 -0.241608463368891 -0.198788678428684 -0.156816579690769 -0.0913307272580255 -0.0647670382585943 -0.205776279036912 "omega_3" 0.592 "NN"
-0.38935471129605 -0.375529914058461 -0.245250247532056 -0.201245736572332 -0.158904099964786 -0.0968645074877941 -0.0685293537963503 -0.208862125141747 "omega_3" 0.594 "NN"
-0.391794408651947 -0.378534102232322 -0.248774251616794 -0.204479586951209 -0.16368061154941 -0.102360639562903 -0.0722834782565087 -0.21182196318958 "omega_3" 0.596 "NN"
-0.394027784567356 -0.381360398728702 -0.251673283952869 -0.205245360111576 -0.166904857638599 -0.105813517893864 -0.0759981462241512 -0.214645937922813 "omega_3" 0.598 "NN"
-0.396054223502858 -0.383645924016946 -0.254968580703462 -0.205940718934471 -0.170010155586056 -0.107264798385927 -0.0791024053440879 -0.217341423582769 "omega_3" 0.6 "NN"
-0.397934209974267 -0.384830372816168 -0.258203184496836 -0.208728227886354 -0.172965457656517 -0.108643431304813 -0.0821127213172304 -0.219900738520015 "omega_3" 0.602 "NN"
-0.399606223083595 -0.385778253961064 -0.261003240750597 -0.211321156735664 -0.175800788963784 -0.109979481156699 -0.0850817460812436 -0.222326869376049 "omega_3" 0.604 "NN"
-0.401069841988942 -0.386519669135225 -0.263620558111029 -0.213887067284588 -0.176896249891456 -0.111562494170585 -0.0880091259077744 -0.224614554104374 "omega_3" 0.606 "NN"
-0.402355258521027 -0.387023836670494 -0.265820881199659 -0.218824141583411 -0.177070503869004 -0.116229310027734 -0.090925075434825 -0.226769697849277 "omega_3" 0.608 "NN"
-0.403462287547541 -0.387677341451308 -0.268159845793548 -0.22206372346119 -0.180580905247552 -0.120854993322894 -0.0937683073541962 -0.228784674318691 "omega_3" 0.61 "NN"
-0.404360298953407 -0.38961691561002 -0.27035054385442 -0.222001851680147 -0.181085097206108 -0.124585928072975 -0.0965691378801807 -0.230662280738681 "omega_3" 0.612 "NN"
-0.40534581875761 -0.391405544452596 -0.2723127604051 -0.221892061444294 -0.181483036393104 -0.126629562476467 -0.0993274420921466 -0.232401356226828 "omega_3" 0.614 "NN"
-0.406140951400744 -0.393012702839428 -0.274070316706172 -0.222472744671279 -0.183112495609635 -0.128609580534714 -0.101771005721332 -0.234002833802394 "omega_3" 0.616 "NN"
-0.406726409953876 -0.394468967896785 -0.275878340978011 -0.222305066630213 -0.185160893401928 -0.130495409752143 -0.10378635992538 -0.235463433016856 "omega_3" 0.618 "NN"
-0.407132853743803 -0.395111456040922 -0.277316751962189 -0.226265317269963 -0.18702655682074 -0.131114101038293 -0.105759188375316 -0.236784990330483 "omega_3" 0.62 "NN"
-0.407329982190447 -0.394394093582491 -0.278627861431346 -0.227387218681201 -0.188740104401234 -0.131398717640536 -0.107689746703841 -0.23796839573897 "omega_3" 0.622 "NN"
-0.407348660800892 -0.393408803270802 -0.279577010687944 -0.228340945568505 -0.190332194045254 -0.133734314224341 -0.109547821988713 -0.239011089660801 "omega_3" 0.624 "NN"
-0.407189324411718 -0.392247571093094 -0.280114918608206 -0.229157015784438 -0.191772540404486 -0.136759123343495 -0.111364285487014 -0.239914130065583 "omega_3" 0.626 "NN"
-0.406791434932245 -0.392570863267679 -0.281546036667123 -0.22980501355795 -0.193092094141377 -0.13792935931383 -0.113109022322931 -0.240677136300734 "omega_3" 0.628 "NN"
-0.406393966585597 -0.393338175452413 -0.282555031054869 -0.230285142228411 -0.194217868699297 -0.139006892363454 -0.114813020730082 -0.241303836298889 "omega_3" 0.63 "NN"
-0.40598082933036 -0.393926058790896 -0.283109326023009 -0.229138257975478 -0.194439142180329 -0.139992172692644 -0.116446416324436 -0.241792228364177 "omega_3" 0.632 "NN"
-0.405360786612448 -0.394365703068445 -0.28277575199246 -0.227644724160029 -0.194167417119615 -0.140885711751025 -0.117397342412687 -0.242139372549194 "omega_3" 0.634 "NN"
-0.404565103375944 -0.392510175407097 -0.283747722107591 -0.225996517340434 -0.19441059260447 -0.141657717440182 -0.118290452520739 -0.242351466562312 "omega_3" 0.636 "NN"
-0.403564111253559 -0.390342750923992 -0.283863520272689 -0.22422485472822 -0.194305981262119 -0.142334894931253 -0.119084396075436 -0.24242720671146 "omega_3" 0.638 "NN"
-0.402389280360524 -0.388393491709394 -0.28417426380048 -0.222508959834045 -0.19274350997506 -0.142707770417815 -0.119841095779009 -0.242367393453326 "omega_3" 0.64 "NN"
-0.401011106846397 -0.388482035249694 -0.283753839118333 -0.225536593030881 -0.193230153469017 -0.142991860082702 -0.120561484291159 -0.242172900822205 "omega_3" 0.642 "NN"
-0.399804955045738 -0.388426124278681 -0.28322296651254 -0.228409229160036 -0.193236898702253 -0.143188070537917 -0.121185504229004 -0.241844167577845 "omega_3" 0.644 "NN"
-0.398445515463948 -0.388226877372688 -0.282615746880367 -0.226033232959253 -0.192618648898588 -0.14329734143223 -0.121744700638715 -0.241379682584541 "omega_3" 0.646 "NN"
-0.396885362110538 -0.385449951768067 -0.281551680698783 -0.22298525861828 -0.191913250918844 -0.143320645450842 -0.122270767142766 -0.240788089787724 "omega_3" 0.648 "NN"
-0.39515626238267 -0.382391010329741 -0.281272581310532 -0.219918398994423 -0.191060458290849 -0.143228540588439 -0.122368926114575 -0.240062707144681 "omega_3" 0.65 "NN"
-0.393229017735564 -0.381000260730048 -0.280363462819537 -0.219505935850179 -0.190152449438074 -0.143052814811767 -0.122105537608547 -0.239210767644088 "omega_3" 0.652 "NN"
-0.391348683135163 -0.380496181433557 -0.279463957921678 -0.220150960201408 -0.189098464313702 -0.142578159775439 -0.121812640081259 -0.238231006058395 "omega_3" 0.654 "NN"
-0.38947580126819 -0.379854544768818 -0.278072141914549 -0.2184728246757 -0.188250867972727 -0.142425166056285 -0.121430609625122 -0.237124752408452 "omega_3" 0.656 "NN"
-0.387469470102133 -0.376804530322715 -0.276598443889327 -0.217853799013028 -0.18673937666 -0.141975907977837 -0.120991415114588 -0.235895167076262 "omega_3" 0.658 "NN"
-0.385239727749422 -0.373171977129402 -0.275226747357635 -0.213990951251219 -0.185405869436636 -0.140687890242759 -0.120496547893481 -0.234540682285183 "omega_3" 0.66 "NN"
-0.382849255984524 -0.371767748332275 -0.275485495436101 -0.211259259903784 -0.183961129287809 -0.139891609084884 -0.119947556827753 -0.233068366872229 "omega_3" 0.662 "NN"
-0.380603855049287 -0.370840156269139 -0.27447566632685 -0.209357319288927 -0.182436962653469 -0.139019720210797 -0.11934614725277 -0.231473999202178 "omega_3" 0.664 "NN"
-0.378306121477976 -0.369036508297313 -0.270554040764921 -0.210194164431414 -0.180834453669149 -0.138073845321628 -0.11853583325825 -0.229762973021634 "omega_3" 0.666 "NN"
-0.375852154420329 -0.365105542411925 -0.270258062624521 -0.208842469694957 -0.179299761813979 -0.136890056111497 -0.117195691493862 -0.227939221725703 "omega_3" 0.668 "NN"
-0.373213341843837 -0.362085974228876 -0.267523260116718 -0.203521787098566 -0.177368633944809 -0.135652721829217 -0.115777682135672 -0.226000444909472 "omega_3" 0.67 "NN"
-0.370633288520366 -0.360920435787989 -0.265832472819511 -0.201304306955649 -0.175538503453993 -0.134687475925034 -0.114283702192495 -0.223950455795362 "omega_3" 0.672 "NN"
-0.36809440146709 -0.359584042110953 -0.26511253627325 -0.198957715779216 -0.173604808520395 -0.133401971660021 -0.112776716610426 -0.221792117033442 "omega_3" 0.674 "NN"
-0.36540633300541 -0.355376387485478 -0.26458629764528 -0.196474787094132 -0.171883234488803 -0.131264798470397 -0.111197652804435 -0.219524311476383 "omega_3" 0.676 "NN"
-0.362571189473783 -0.351443428950859 -0.263850992063453 -0.194844868905932 -0.169249712592546 -0.129687501772139 -0.10957902370501 -0.217156316955241 "omega_3" 0.678 "NN"
-0.35975292643235 -0.350060428647396 -0.260545620561004 -0.191016593478423 -0.167099835928866 -0.12804860063369 -0.107922896778632 -0.21468458357536 "omega_3" 0.68 "NN"
-0.357026036602406 -0.348530812513616 -0.258602726754873 -0.188585457732529 -0.163197993971153 -0.126280121799311 -0.106200955718009 -0.212111128725795 "omega_3" 0.682 "NN"
-0.354157786532824 -0.344464352495152 -0.255875326609328 -0.184916451981792 -0.158795699107259 -0.124329519525133 -0.103843351931971 -0.209442574221701 "omega_3" 0.684 "NN"
-0.351119972450022 -0.339898730920993 -0.253378515957252 -0.181661844577036 -0.156004366573825 -0.122353956997244 -0.101383928428845 -0.206678536412425 "omega_3" 0.686 "NN"
-0.348098913322644 -0.33823109388328 -0.250553794411928 -0.17735244574618 -0.153267839570447 -0.120364745648885 -0.0989262024323239 -0.203820447779291 "omega_3" 0.688 "NN"
-0.345209305916342 -0.336484625167202 -0.249127919651755 -0.174663627165444 -0.149279617560296 -0.118183985670498 -0.0964114717822895 -0.200871807246847 "omega_3" 0.69 "NN"
-0.342186900870786 -0.332643232248131 -0.248128651388129 -0.170955272005699 -0.146465327254816 -0.115993924278314 -0.0938726113224106 -0.197838178079132 "omega_3" 0.692 "NN"
-0.3389731363946 -0.327922788715682 -0.24655530479464 -0.167465333858672 -0.143372449067897 -0.113757079867412 -0.0912814850095742 -0.194718859269132 "omega_3" 0.694 "NN"
-0.335752268050044 -0.325285996536024 -0.241450554390383 -0.163429070289624 -0.139557135415544 -0.111475709903743 -0.0887015356414054 -0.191517185170721 "omega_3" 0.696 "NN"
-0.332696846553347 -0.323348360748128 -0.239213128495066 -0.160643590483517 -0.136203268875249 -0.109118880720018 -0.0860742294825059 -0.188237032020296 "omega_3" 0.698 "NN"
-0.329517750831087 -0.320193900372487 -0.236214264896432 -0.157943131530999 -0.133540234001146 -0.106589999282676 -0.0828293062584748 -0.184878547416141 "omega_3" 0.7 "NN"
-0.326156586838692 -0.315348707336341 -0.232114696247493 -0.155176405243935 -0.130565081657551 -0.103795906818789 -0.0795296064167701 -0.181445957216294 "omega_3" 0.702 "NN"
-0.322677069949179 -0.311263602285408 -0.228166184588474 -0.151925416700237 -0.126115209376508 -0.0989049469646943 -0.076190074350734 -0.177941257954856 "omega_3" 0.704 "NN"
-0.319422067218227 -0.30913144916417 -0.225427681569954 -0.149147323444481 -0.122070066289666 -0.0963210581023191 -0.0728133588424953 -0.174366484710348 "omega_3" 0.706 "NN"
-0.316116028816737 -0.306881762303419 -0.222611866520936 -0.146279573602669 -0.118399321467734 -0.0948781966855563 -0.0694631593144095 -0.170728754715543 "omega_3" 0.708 "NN"
-0.312637719917916 -0.3023398036554 -0.219751935187219 -0.141902801512799 -0.114672277037641 -0.0902497213598394 -0.0660811203607068 -0.16702535914858 "omega_3" 0.71 "NN"
-0.30905095245555 -0.29726594079176 -0.214397400426208 -0.138689341982854 -0.110891465349198 -0.08429385119058 -0.062730972372151 -0.163262155626772 "omega_3" 0.712 "NN"
-0.305349928287455 -0.293873459481574 -0.208439532444856 -0.135400500412686 -0.107059399602804 -0.0778702144114618 -0.0593544186332338 -0.15944277863633 "omega_3" 0.714 "NN"
-0.301917131419202 -0.291467224866722 -0.206832085437213 -0.132032093052544 -0.103178585990293 -0.0732702577126361 -0.0553453599448517 -0.15556711733982 "omega_3" 0.716 "NN"
-0.298383265164716 -0.288908616117283 -0.205144542398614 -0.12861721626075 -0.100285785203539 -0.0679429437280419 -0.0513051937890623 -0.151639380594586 "omega_3" 0.718 "NN"
-0.294690206557675 -0.283785444325247 -0.201353707440546 -0.125158446798764 -0.09525018731307 -0.0607938731861282 -0.0472774329745107 -0.147664564574744 "omega_3" 0.72 "NN"
-0.290871418401082 -0.278539879635503 -0.19495826121306 -0.121627841830616 -0.0902228466148927 -0.0540708848880627 -0.0432649475250741 -0.143641389697177 "omega_3" 0.722 "NN"
-0.286960356767736 -0.275106297396462 -0.191536841259335 -0.118263290911784 -0.0871263536886318 -0.0514676674738439 -0.0392706145918282 -0.13957541046185 "omega_3" 0.724 "NN"
-0.283327075593775 -0.272477883696752 -0.188090455086979 -0.114452971828655 -0.083009172479251 -0.0450754618401561 -0.0352668008752062 -0.135468620742135 "omega_3" 0.726 "NN"
-0.27955980461104 -0.269757621692975 -0.184210919643874 -0.110783445229458 -0.0799161847724008 -0.037423118291656 -0.0313174329401136 -0.131326048611457 "omega_3" 0.728 "NN"
-0.275707839331687 -0.264678656743286 -0.179954208174308 -0.10642677409885 -0.0746470814166855 -0.0328625191320384 -0.0260201856511912 -0.127146957519066 "omega_3" 0.73 "NN"
-0.271743664602525 -0.259289649676305 -0.174479865788896 -0.102103910345761 -0.0708270772855712 -0.0296822484342556 -0.0192806913148615 -0.122936689387731 "omega_3" 0.732 "NN"
-0.267639791282193 -0.255324519709234 -0.173504333531412 -0.0974888486052805 -0.0661424823461516 -0.0228190397165235 -0.0126606889567711 -0.118696321500446 "omega_3" 0.734 "NN"
-0.263709415299786 -0.252526056064369 -0.170670046542 -0.0953696148311565 -0.0618242462838339 -0.0167249206874658 -0.00610218837766752 -0.114433005470305 "omega_3" 0.736 "NN"
-0.259825824386326 -0.249649173576131 -0.166968254173696 -0.0917543468547706 -0.0574859984793079 -0.0119418157298128 0.00033072042464255 -0.110145087781758 "omega_3" 0.738 "NN"
-0.255871339492387 -0.245135423506156 -0.158662696368083 -0.0878494589387628 -0.0531305120526326 -0.00819852349195571 0.00723375952929928 -0.105837463450317 "omega_3" 0.74 "NN"
-0.251787911131373 -0.239662618851639 -0.153384273178688 -0.0823847631978651 -0.0487300201504013 -0.00175684317383684 0.0143368641947745 -0.101511956288397 "omega_3" 0.742 "NN"
-0.247609083357474 -0.234878885342368 -0.151373551795473 -0.0777388655747018 -0.0446636842366388 0.00360282083846641 0.0213361657941959 -0.0971726774757234 "omega_3" 0.744 "NN"
-0.243388225158185 -0.231962133183345 -0.149292610728651 -0.0744637587724242 -0.0406277185410886 0.00844465915395176 0.028198050096421 -0.0928202298942503 "omega_3" 0.746 "NN"
-0.239443831967151 -0.228980152181748 -0.145991394823454 -0.0706299607876986 -0.035866918189754 0.0127059313364839 0.0349804534454847 -0.0884597716221815 "omega_3" 0.748 "NN"
-0.235411741951907 -0.225264377960684 -0.140512218631727 -0.067023618162068 -0.031910727961133 0.0176823795854943 0.0415887221354296 -0.0840936999137267 "omega_3" 0.75 "NN"
-0.231295050814481 -0.219797268395212 -0.1355257565084 -0.0614660444101105 -0.0276545416672889 0.0232748064468069 0.0481113057696803 -0.0797246772517432 "omega_3" 0.752 "NN"
-0.227096846654831 -0.21419187790616 -0.130250285193199 -0.0595332890322879 -0.0234013623385181 0.0280436637398225 0.0544548369983886 -0.0753566355181328 "omega_3" 0.754 "NN"
-0.222820084853879 -0.211054176383357 -0.12495036688739 -0.055351593287071 -0.0195284731196352 0.0327773250261885 0.0615507570780665 -0.0709889189887698 "omega_3" 0.756 "NN"
-0.218719564721425 -0.208047287079125 -0.120556211023427 -0.0505105984738066 -0.0149400201207186 0.0374117034146479 0.0685216958673891 -0.0666289085507753 "omega_3" 0.758 "NN"
-0.214694379986156 -0.204991219995179 -0.117478057659525 -0.0470588996236074 -0.0112607644132368 0.0439887791063711 0.0753340423814848 -0.0622766831880764 "omega_3" 0.76 "NN"
-0.210628522224113 -0.199847830901547 -0.113262954424329 -0.0409282899249774 -0.00759822226245888 0.0527134111767396 0.0820152246148496 -0.0579358636912078 "omega_3" 0.762 "NN"
-0.206463977740327 -0.194319435201407 -0.11168577134714 -0.0371080508648447 -0.0046422899766867 0.0569434919127616 0.0885316406076413 -0.0536070499713901 "omega_3" 0.764 "NN"
-0.202234299544443 -0.190042162526311 -0.111234948830884 -0.0334154633745811 -0.000294292774469795 0.0610018015254923 0.0948802111797136 -0.0492948813948372 "omega_3" 0.766 "NN"
-0.198055757835107 -0.187055951440982 -0.106127375815561 -0.0296840418355941 0.00338537162411967 0.0649183179348256 0.101088379930673 -0.045003750331386 "omega_3" 0.768 "NN"
-0.19411867370718 -0.184063857923036 -0.0995829115379365 -0.0260418981761745 0.00703906996920978 0.0687510206606703 0.107122560524829 -0.040732484013206 "omega_3" 0.77 "NN"
-0.190123518095561 -0.1800667537903 -0.0959118686726015 -0.0218108302323685 0.0107250423687333 0.0769942291935308 0.113803311678851 -0.0364866506497689 "omega_3" 0.772 "NN"
-0.186103678434392 -0.174669877926021 -0.0906514363944098 -0.0184675164754253 0.0148770591296739 0.0855601606056666 0.120395159091856 -0.0322697790219186 "omega_3" 0.774 "NN"
-0.18200099931704 -0.169225911937986 -0.0865032274087412 -0.0147303002733565 0.0186348407178798 0.0940064582643458 0.126804497198407 -0.028081110499718 "omega_3" 0.776 "NN"
-0.177879403951124 -0.166082365170155 -0.0863574711125352 -0.0109984285130622 0.0224499426370812 0.102360650571711 0.133058846696997 -0.0239221558550302 "omega_3" 0.778 "NN"
-0.174050102503486 -0.164385583973228 -0.0797207756624516 -0.00825268945521884 0.0262238500373542 0.106045041201867 0.139094187600392 -0.0198012321539372 "omega_3" 0.78 "NN"
-0.170231860664785 -0.160767717679903 -0.0774891233326684 -0.0035313086638098 0.0300162799964028 0.109546290230128 0.144968582282615 -0.0157165640171726 "omega_3" 0.782 "NN"
-0.166370869219918 -0.157354938513947 -0.0752128735013002 0.000167985528037207 0.0338267401781422 0.112912686461584 0.150679070010199 -0.0116721736246309 "omega_3" 0.784 "NN"
-0.165175739245569 -0.154439960848038 -0.0723547637633715 0.00388157216269747 0.0375849461923394 0.116141296238425 0.156161668608092 -0.00766951052391236 "omega_3" 0.786 "NN"
-0.165510090482712 -0.15148067366124 -0.0672227089557396 0.0068565360115258 0.0413363289784456 0.12405063022544 0.162074685056268 -0.00371046314262786 "omega_3" 0.788 "NN"
-0.165909391305206 -0.14725217452343 -0.0624736316730718 0.0107879653372152 0.045054365715373 0.132116338329865 0.168076988292285 0.000200327432276778 "omega_3" 0.79 "NN"
-0.166345566855568 -0.142348858086109 -0.0569740621978099 0.0140597976604795 0.0487594284245461 0.140070219297797 0.173934948695774 0.00406403041869517 "omega_3" 0.792 "NN"
-0.166820844331426 -0.140791419598543 -0.0518934786935574 0.0160149467793644 0.0524667396207406 0.147878943624562 0.179554190404872 0.00787173793771944 "omega_3" 0.794 "NN"
-0.167307017831149 -0.138784436656351 -0.0472782315310383 0.0189561165959162 0.0563978070550206 0.15124357535376 0.184992943675184 0.0116304419853684 "omega_3" 0.796 "NN"
-0.167836999965175 -0.134261586449099 -0.0455684003693477 0.0228798552292346 0.0601197403529454 0.154010375660107 0.190248421833019 0.0153304979639743 "omega_3" 0.798 "NN"
-0.16841314744164 -0.129719614413091 -0.0463554301527438 0.0259082880999131 0.0638364418714445 0.156620075014587 0.195256821275393 0.0189743866668005 "omega_3" 0.8 "NN"
-0.169007261066838 -0.126032768169352 -0.040644804441456 0.0306552250788172 0.0675148530236811 0.159069944308328 0.200076433422339 0.0225565987913598 "omega_3" 0.802 "NN"
-0.169621620901182 -0.123349064524632 -0.0386744090311026 0.0344714328504665 0.0711524165278092 0.166597112221609 0.205076766484808 0.0260769762442917 "omega_3" 0.804 "NN"
-0.170258468681141 -0.122027091583163 -0.0346717229322735 0.0384242722563499 0.076315266455822 0.174089039596254 0.210412680828483 0.0295321086720804 "omega_3" 0.806 "NN"
-0.170920010948919 -0.118002033458538 -0.0319794696845861 0.0424652708925919 0.0825103349894221 0.181417667604478 0.215552555045008 0.0329223871782784 "omega_3" 0.808 "NN"
-0.171578063813513 -0.115373815315706 -0.0318282785150927 0.0464562386390526 0.0839853736866303 0.18861095344073 0.220463306118234 0.0362446880492549 "omega_3" 0.81 "NN"
-0.172296148994235 -0.112728000850382 -0.027480662853975 0.0500016345541212 0.0861331556399705 0.190928519831743 0.22517291027782 0.0394976678673971 "omega_3" 0.812 "NN"
-0.172985120603983 -0.110097413861922 -0.025161922507607 0.0541562606715047 0.0901597660572406 0.192858080693384 0.22967885026469 0.0426794970543416 "omega_3" 0.814 "NN"
-0.173708325549171 -0.106745881290237 -0.022617246634411 0.057921538177709 0.0941349990968092 0.19457972198137 0.23391759775285 0.045785361370414 "omega_3" 0.816 "NN"
-0.174406945326041 -0.104860272416545 -0.0199720078111909 0.0615966904661605 0.0980871418855713 0.197213692984121 0.2379782363966 0.0488181110338923 "omega_3" 0.818 "NN"
-0.175144136646111 -0.102288159144905 -0.0182015029429294 0.0644809269574012 0.105388361379596 0.204163949582664 0.242195837446843 0.0517738335167844 "omega_3" 0.82 "NN"
-0.175860890811066 -0.0997089252421688 -0.0126779251239668 0.0674067076796518 0.11310849447483 0.210965099843577 0.246744309561677 0.0546509159603201 "omega_3" 0.822 "NN"
-0.176559311092944 -0.0963773114158357 -0.0121044058805069 0.0708343732982826 0.117976836490243 0.217584359744365 0.251108391566618 0.0574485285303882 "omega_3" 0.824 "NN"
-0.177272517366987 -0.0946284727310172 -0.011069813960944 0.0743761676271788 0.119122091826682 0.222975553391848 0.255224797406072 0.0601653500296869 "omega_3" 0.826 "NN"
-0.178002997130932 -0.0921006495161123 -0.0086615203692304 0.0789088452411306 0.120164153551855 0.224146050971115 0.259121821793428 0.0627980654332245 "omega_3" 0.828 "NN"
-0.178692066391648 -0.0895135404340976 -0.00626672425244124 0.0819732548397951 0.121131385203228 0.225123527535629 0.262797269898613 0.0653466664838803 "omega_3" 0.83 "NN"
-0.179372462951278 -0.0866166203059038 -0.00382649764094367 0.084793693759309 0.124197090814107 0.225905805189427 0.266218457347861 0.0678112141393483 "omega_3" 0.832 "NN"
-0.180046276094572 -0.0846201359404404 -0.00140393078822854 0.0875418945196316 0.130781258576235 0.230157872203563 0.26941376407359 0.0701880862148231 "omega_3" 0.834 "NN"
-0.180684946588713 -0.0821664293037543 -0.000538417716370532 0.0903427610352878 0.137975027087464 0.236400038282682 0.273109944924954 0.0724777413016621 "omega_3" 0.836 "NN"
-0.18132088477887 -0.0797199572415934 -0.00135432988798811 0.0933794815282454 0.145100244657385 0.242477065629146 0.276863104800213 0.074679914110074 "omega_3" 0.838 "NN"
-0.181926144615261 -0.0775659713355026 0.00188416294110993 0.0971315367170291 0.148718572749033 0.248356523807047 0.280354802674537 0.0767910777284785 "omega_3" 0.84 "NN"
-0.182472722464809 -0.0822428605609389 0.00302414124752204 0.0998778340705258 0.150187650929581 0.250101393870125 0.283644194178009 0.0788105073105761 "omega_3" 0.842 "NN"
-0.183023964080121 -0.0871478123400493 0.0035907647707063 0.102146038131764 0.150745936424983 0.250273569289163 0.286698912996656 0.0807380126872006 "omega_3" 0.844 "NN"
-0.183551554148039 -0.0922515541237772 0.000989340744354195 0.104927830717145 0.151213762602538 0.250268056114237 0.28948662360699 0.082574699933065 "omega_3" 0.846 "NN"
-0.184027069024296 -0.0975247825315364 -0.00182000204847554 0.107626557088622 0.152199742145228 0.252042397110188 0.292066574009993 0.0843167231066851 "omega_3" 0.848 "NN"
-0.184483011889427 -0.10302971608553 -0.00483792124134652 0.110100817578484 0.157474873888987 0.257682086239868 0.294731544051842 0.0859648716823349 "omega_3" 0.85 "NN"
-0.18489089901567 -0.108675954585749 -0.00717143215501892 0.112447504405338 0.158500338264218 0.263145435857382 0.297858100922554 0.0875172057611214 "omega_3" 0.852 "NN"
-0.185560212360144 -0.114525654891395 -0.00248233445074675 0.11536093558027 0.159461023460665 0.268430922816037 0.300742459246749 0.0889760960657876 "omega_3" 0.854 "NN"
-0.18732944896027 -0.120579907873719 0.00220151738415097 0.117668556273884 0.161905046548384 0.270626827284786 0.303383125732125 0.0903391513679243 "omega_3" 0.856 "NN"
-0.189086439061214 -0.126778731054173 0.00684831353555637 0.119539334617343 0.164516710140163 0.270072817590915 0.305809156881253 0.0916040111306655 "omega_3" 0.858 "NN"
-0.190802638661864 -0.133153735832309 0.0115178093645909 0.121316508636653 0.165217481899731 0.269269683907794 0.307988606256629 0.0927744050441261 "omega_3" 0.86 "NN"
-0.192540959886628 -0.139675559930424 0.0161172344078295 0.122998796595198 0.16720940719307 0.269709276643141 0.309920077215565 0.093844521644279 "omega_3" 0.862 "NN"
-0.195080424325965 -0.146375777755225 0.0207372572194799 0.124835457009908 0.168432534673684 0.274724223971305 0.311784546359149 0.094818495732668 "omega_3" 0.864 "NN"
-0.198172266693916 -0.153224821867468 0.025315982062466 0.126584973480419 0.169581986821299 0.279585000216343 0.314289246127373 0.0956942409898711 "omega_3" 0.866 "NN"
-0.201289843965185 -0.160223535716284 0.0298525463203418 0.128261506202534 0.170595532301888 0.284290510621815 0.316543281774329 0.096471471782597 "omega_3" 0.868 "NN"
-0.204404633105582 -0.167372656060934 0.0344071354142557 0.129863970984104 0.171533049933657 0.285959123607313 0.318576101460678 0.0971516997449304 "omega_3" 0.87 "NN"
-0.207487911099577 -0.17461194878689 0.0388873597561314 0.131391323145749 0.171098111057916 0.284625829389199 0.320356149120926 0.0977342018046256 "omega_3" 0.872 "NN"
-0.211864452680459 -0.182003571755843 0.0433839481081577 0.132811987515026 0.171876228066139 0.283035792812086 0.321912935996011 0.098218035867911 "omega_3" 0.874 "NN"
-0.216352905537462 -0.186139358267155 0.0478350542234125 0.134155494497691 0.173124720727571 0.283138722973149 0.323214970320464 0.0986040646806103 "omega_3" 0.876 "NN"
-0.220873680789452 -0.185884535104151 0.0508732351897265 0.135390408335581 0.17425712898563 0.287560623175864 0.324494894287739 0.0988924464672755 "omega_3" 0.878 "NN"
-0.22536691997567 -0.189191247187637 0.0530461256923331 0.13657691448168 0.174646147223484 0.291792551238359 0.326374380602942 0.0990799250158909 "omega_3" 0.88 "NN"
-0.22999794667237 -0.197603759576907 0.0551670358589149 0.139948127116838 0.174953256959839 0.295894926439189 0.328028332028907 0.0991749169541808 "omega_3" 0.882 "NN"
-0.235851775951858 -0.206112654389756 0.0572352071101818 0.140607369115912 0.175116681349891 0.296351070766434 0.329425584697901 0.0991682240846719 "omega_3" 0.884 "NN"
-0.241711283562324 -0.210523518984473 0.0593109767884243 0.141221088740338 0.175166238400664 0.294268478291258 0.330596040459341 0.0990665705874441 "omega_3" 0.886 "NN"
-0.247577764590744 -0.211720417082006 0.0613021551102406 0.141697068068822 0.175101273358507 0.291985552839435 0.331539114147574 0.0988691459585015 "omega_3" 0.888 "NN"
-0.253482942270125 -0.21618666085493 0.0632338559943264 0.141874581042089 0.175616647501442 0.29227203841549 0.3322237335816 0.0985744219567259 "omega_3" 0.89 "NN"
-0.259336380088712 -0.225560630227108 0.0648124008936293 0.141754597086845 0.176274363585605 0.296066493863577 0.332973188667495 0.0981844389934159 "omega_3" 0.892 "NN"
-0.266395734498474 -0.235004556016179 0.0663656132051642 0.142339174965457 0.176681236437105 0.299699496032758 0.334278949232669 0.0976987742431246 "omega_3" 0.894 "NN"
-0.273503568089609 -0.242581962528391 0.0678625469241751 0.142809500420071 0.176878753283518 0.30320142493872 0.335326369776169 0.0971211597353719 "omega_3" 0.896 "NN"
-0.280651997251255 -0.245226854471412 0.0693333513964376 0.143275914563901 0.177326526425361 0.302267247012537 0.336145812223833 0.0964485821872128 "omega_3" 0.898 "NN"
-0.287750733952919 -0.247772639249376 0.0711188304234724 0.14373727287682 0.177631560934401 0.299488853485855 0.336706607527844 0.0956818507665939 "omega_3" 0.9 "NN"
-0.294831286857061 -0.256459403116537 0.0735908202003657 0.14409040757198 0.177854677107462 0.296508615165124 0.337069666681657 0.0948253329383767 "omega_3" 0.902 "NN"
-0.302120614636976 -0.266557129769012 0.0745276184238151 0.144365692388078 0.178063062455351 0.297028568832559 0.337173857673349 0.0938743502491488 "omega_3" 0.904 "NN"
-0.310346484187448 -0.27669669406788 0.0754677651845554 0.143895391964179 0.177993617063407 0.300218781688386 0.337418165550787 0.0928353607053608 "omega_3" 0.906 "NN"
-0.318493273590832 -0.285620525399281 0.0763196318348491 0.142783599562847 0.177853335903706 0.303279664006652 0.338105338595994 0.0917077989806512 "omega_3" 0.908 "NN"
-0.326622541055826 -0.289483811918274 0.077169074176993 0.143259608576159 0.177594941656139 0.306150315453067 0.338596244241899 0.0904878897248559 "omega_3" 0.91 "NN"
-0.334704197843394 -0.293251761234899 0.0782989777745229 0.141237575270111 0.17681955420386 0.304156130004628 0.338830134358432 0.0891823055633596 "omega_3" 0.912 "NN"
-0.34270834104592 -0.298278569431545 0.0793713510174143 0.140389661893039 0.176025784813305 0.30072959340788 0.338868383500255 0.0877909734675054 "omega_3" 0.914 "NN"
-0.350635948376805 -0.308723792754847 0.0803863380680241 0.138505157038026 0.175612528899308 0.297072363108668 0.33865030446259 0.0863130894346837 "omega_3" 0.916 "NN"
-0.358923175933626 -0.319150025588669 0.0813746594529334 0.137549519566051 0.17351576100549 0.297324606537245 0.338206785065381 0.0847526732437559 "omega_3" 0.918 "NN"
-0.367789226022808 -0.329587648659583 0.0820596150038568 0.136612155398552 0.172636928086717 0.299931935201414 0.337849971001845 0.0831077283606827 "omega_3" 0.92 "NN"
-0.376546968223408 -0.34000589140112 0.0822092948927775 0.136908755230536 0.171802351970712 0.302384623046066 0.337992073627618 0.0813803297891653 "omega_3" 0.922 "NN"
-0.385196677405247 -0.345966359643285 0.0823329408271434 0.135334410616224 0.171062088213887 0.304683169275393 0.337942473757948 0.0795730895905996 "omega_3" 0.924 "NN"
-0.393738554561764 -0.3505419321516 0.0837848487173005 0.134584994901331 0.16951177394958 0.302369013400551 0.33767119821897 0.0776861737714206 "omega_3" 0.926 "NN"
-0.402173023062289 -0.354995913868606 0.0852863331984963 0.132006573668605 0.168043307426387 0.29836746028036 0.33714856165102 0.0757211031763077 "omega_3" 0.928 "NN"
-0.410470194022537 -0.359299034376136 0.0848558055554918 0.13090690425372 0.165494852283302 0.294109648075391 0.336405910687063 0.0736799599298258 "omega_3" 0.93 "NN"
-0.418630500356528 -0.369060099527417 0.0843378161150099 0.129949256677321 0.164270432209548 0.293027946823372 0.335444085216693 0.0715633426276178 "omega_3" 0.932 "NN"
-0.426656554511396 -0.379309132413141 0.0837963101064361 0.127363043393132 0.161259298581456 0.295042637567065 0.334344871989117 0.0693726349795001 "omega_3" 0.934 "NN"
-0.435477846550384 -0.389505372227802 0.0835488562063915 0.12631386325404 0.158556058335648 0.296942010282692 0.333982287485753 0.0671097520687054 "omega_3" 0.936 "NN"
-0.444159142579906 -0.399617647857326 0.0836842792508605 0.12518412557688 0.155741840233077 0.298666001379786 0.33343600402327 0.0647763887291181 "omega_3" 0.938 "NN"
-0.452669888413652 -0.409645208339043 0.0837376268726189 0.12306310607795 0.153746928274074 0.297323132184147 0.332645904432923 0.0623727632380028 "omega_3" 0.94 "NN"
-0.461010354984865 -0.417518141099265 0.0817678224559586 0.121618537043162 0.151646796074658 0.292784785570291 0.331643592186936 0.0599032060811939 "omega_3" 0.942 "NN"
-0.469150340377212 -0.42205120323564 0.080456692558414 0.120221167407919 0.149472828850946 0.288028767090395 0.330430406758694 0.0573648168498468 "omega_3" 0.944 "NN"
-0.477090024698271 -0.426404200912089 0.0778618929576282 0.117065998352302 0.147164929835071 0.283911928738519 0.328977136306378 0.0547640729236309 "omega_3" 0.946 "NN"
-0.484860089035749 -0.430547822123799 0.0751183738552186 0.115525399651119 0.14478514332194 0.285385619478632 0.327315611190215 0.0520994023460594 "omega_3" 0.948 "NN"
-0.492369127566747 -0.434452679946276 0.0707180656974629 0.113385029279868 0.143121171653149 0.286695356036432 0.326094887908994 0.0493740486685181 "omega_3" 0.95 "NN"
-0.499678305760767 -0.440587919644713 0.0661836833624534 0.111762900662768 0.141949921824903 0.287842577521644 0.32503277574466 0.046589268518746 "omega_3" 0.952 "NN"
-0.506757341498485 -0.449904684563819 0.0615774388090244 0.108700193359425 0.140026601152442 0.288859240346198 0.323799708534352 0.0437478578894241 "omega_3" 0.954 "NN"
-0.514063408626384 -0.459068911354507 0.0568089823846094 0.106452048204744 0.137972694956545 0.284231046234709 0.322336018632143 0.0408491199181541 "omega_3" 0.956 "NN"
-0.521593212078187 -0.468110050967823 0.0519405786061498 0.10204702557445 0.134069495864765 0.279014110848323 0.320673855529947 0.0378931891004877 "omega_3" 0.958 "NN"
-0.528857051645844 -0.476965958518292 0.0481137607141022 0.0985336002804047 0.131894629728777 0.273561853306546 0.318784499374544 0.0348898320576967 "omega_3" 0.96 "NN"
-0.535885423710738 -0.485666461214407 0.0418177766115946 0.0950121368689452 0.129658940178842 0.270686771194164 0.316700226623936 0.0318324713725495 "omega_3" 0.962 "NN"
-0.54264779166823 -0.494210898814345 0.0365968634958449 0.0923810140614023 0.127302689374517 0.271432503556809 0.314392275619696 0.0287269140958518 "omega_3" 0.964 "NN"
-0.549144138661802 -0.497870589987656 0.0312512656317381 0.0896601487639259 0.124647290240091 0.272032110378007 0.312678469781872 0.0255729331764708 "omega_3" 0.966 "NN"
-0.555343932427093 -0.500795797081423 0.0257519899429326 0.0885110133626199 0.122386110859509 0.272517993031386 0.311015677290129 0.0223758727904976 "omega_3" 0.968 "NN"
-0.561247322415056 -0.503451948021564 0.0201616148998482 0.0853001303774477 0.119828449915133 0.272830989275405 0.309137796241089 0.0191352959037513 "omega_3" 0.97 "NN"
-0.56688501389209 -0.505809574509556 0.016678083973261 0.0812812889982411 0.115223838112286 0.267300911650693 0.307046628648663 0.01585204848228 "omega_3" 0.972 "NN"
-0.572196038805771 -0.507900361919724 0.0160705686870415 0.0801697241154784 0.112568608098627 0.261466140141579 0.304774842396796 0.0125305848668034 "omega_3" 0.974 "NN"
-0.57721102644507 -0.510209727208974 0.00885908775245525 0.0780934067364001 0.10982691296573 0.255412732082107 0.302263614835965 0.00917111028013974 "omega_3" 0.976 "NN"
-0.581899615569512 -0.51759276906472 0.00159913269436629 0.0744856142281947 0.107030848578461 0.250900979675578 0.299576155157411 0.00577362052675382 "omega_3" 0.978 "NN"
-0.586799901871757 -0.524748615340854 -0.00570732241612859 0.0707720865796659 0.104182043420792 0.250982964006312 0.29668410543519 0.0023459510382673 "omega_3" 0.98 "NN"
-0.591824288503346 -0.531706751222202 -0.012997291989052 0.0693996264366206 0.101251658363935 0.250910392982803 0.294115004277103 -0.00111616165431938 "omega_3" 0.982 "NN"
-0.596514396302098 -0.538405057347063 -0.0203603773175018 0.0632160434300886 0.0982378268357706 0.250685552339576 0.291838011078482 -0.00460738783790795 "omega_3" 0.984 "NN"
-0.600870236644937 -0.544872915276358 -0.0277335905026916 0.0602214726762895 0.0944361683376087 0.250341222469501 0.289366783656931 -0.00812666477604918 "omega_3" 0.986 "NN"
-0.604922261606816 -0.551109190316765 -0.0291629101607782 0.0585743842216857 0.090590110049277 0.246763113239751 0.28670354803802 -0.0116718947351846 "omega_3" 0.988 "NN"
-0.608609431556317 -0.555581704333804 -0.0353337447684225 0.0563300057432343 0.0866709198943454 0.24037713493658 0.283850919438351 -0.0152404160367506 "omega_3" 0.99 "NN"
-0.6119623206244 -0.555893185649609 -0.0423812468718552 0.0532886002970372 0.0827109502768621 0.23379278319112 0.280811476911936 -0.0188325595695418 "omega_3" 0.992 "NN"
-0.614981046391847 -0.555874553225976 -0.0494988780992003 0.0496989462678243 0.0790522456596818 0.227012479398866 0.277557245180276 -0.0224448546547815 "omega_3" 0.994 "NN"
-0.617635339032859 -0.555526811155687 -0.0498408460931614 0.0460744358689453 0.0758095704077846 0.223715549183396 0.27412125713812 -0.026072800485504 "omega_3" 0.996 "NN"
-0.619925389191224 -0.554851152252866 -0.0574266284313012 0.0423210264931413 0.0724997073272107 0.22295858295206 0.270475483541304 -0.0297197074852721 "omega_3" 0.998 "NN"
-0.621881798006029 -0.553818439880104 -0.0655041982135458 0.0386367906803002 0.0691246258217575 0.222106215207134 0.267336159830677 -0.0333790467485914 "omega_3" 1 "NN"
-0.623443719657644 -0.554175536975777 -0.0736037465910613 0.0348273297984747 0.0652562859735326 0.221069491241394 0.264331546857022 -0.0370531112326977 "omega_3" 1.002 "NN"
-0.624956797787434 -0.558793467320697 -0.0816925362886423 0.0309904964411203 0.0589616429500097 0.219912321836659 0.26112935169408 -0.040733583598611 "omega_3" 1.004 "NN"
-0.626809273196898 -0.563105618637451 -0.089798875312681 0.0270977337435738 0.0562784949763113 0.215904564654352 0.257732567976973 -0.0444252100461337 "omega_3" 1.006 "NN"
-0.628287716852412 -0.567172059164079 -0.0954502997490181 0.0231581632353937 0.05356154396992 0.208864049882663 0.254174609531219 -0.048122874313905 "omega_3" 1.008 "NN"
-0.629422867525761 -0.570900279039051 -0.10328381851059 0.0191830163288387 0.0502531514018756 0.201651432785752 0.250427814004865 -0.0518227032814682 "omega_3" 1.01 "NN"
-0.630184288934515 -0.574380883660922 -0.104427904401234 0.0151652077764766 0.0472829621522237 0.194208362579218 0.24649499612093 -0.055526112959114 "omega_3" 1.012 "NN"
-0.630541497920376 -0.577521399947898 -0.111441700895739 0.00927004738878168 0.0444615476984609 0.18776166353706 0.242348412521039 -0.0592325067703672 "omega_3" 1.014 "NN"
-0.63055569034691 -0.575290109680736 -0.119279508643672 0.00459712760175535 0.0411549187102764 0.186218793402475 0.238051832078099 -0.0629322205076915 "omega_3" 1.016 "NN"
-0.630166118053069 -0.572034719868896 -0.12713231513095 0.00286365757960994 0.0371270998609816 0.184552003631609 0.233743007613214 -0.0666314756397678 "omega_3" 1.018 "NN"
-0.629403711900068 -0.568418299320228 -0.134997863716762 -0.00130258156974605 0.0340234412433347 0.182733956755669 0.230041076124678 -0.0703238613804146 "omega_3" 1.02 "NN"
-0.628268994844063 -0.564472654509871 -0.142873900987126 -0.00483394925123548 0.0299240996367871 0.180798607759527 0.226173041248444 -0.0740089854983408 "omega_3" 1.022 "NN"
-0.626762232479052 -0.560168816833936 -0.150758072109682 -0.00822986508273971 0.0258708572986848 0.178749269934315 0.222142061308546 -0.0776854271202339 "omega_3" 1.024 "NN"
-0.624853161184831 -0.5566669406752 -0.155500761167218 -0.012892447724596 0.0223497487287432 0.17296561316914 0.217890204841638 -0.081350498010393 "omega_3" 1.026 "NN"
-0.623390736916576 -0.55842478773576 -0.163705393614237 -0.0172650687570126 0.019106602384511 0.165167463004082 0.213512073643926 -0.0850005149364618 "omega_3" 1.028 "NN"
-0.621799534632942 -0.55988995580941 -0.172353486695386 -0.0225916503725898 0.0160062519158259 0.157199199352078 0.208919109411966 -0.0886368397656345 "omega_3" 1.03 "NN"
-0.619824592715872 -0.561031292771645 -0.180984648799097 -0.026932108718313 0.0118672525811689 0.149063634994889 0.204175287101748 -0.0922555496719333 "omega_3" 1.032 "NN"
-0.617466315563149 -0.561878694039763 -0.186435941771322 -0.0312991855840323 0.0073260812260969 0.140733017540128 0.199222470299048 -0.0958577842089782 "omega_3" 1.034 "NN"
-0.614725262876846 -0.562370441983091 -0.189363091426628 -0.0341758710439422 0.00296107508427212 0.137516396814817 0.194124948519914 -0.0994368499528631 "omega_3" 1.036 "NN"
-0.611601951942248 -0.559380299109307 -0.193075816305509 -0.0356131898687977 -0.000622978926060114 0.134953896828449 0.188825096833796 -0.102991075326607 "omega_3" 1.038 "NN"
-0.60809661736954 -0.553029658673495 -0.19511597775255 -0.0405561540422354 -0.00388848724975333 0.132279557651543 0.184271582571057 -0.10652382040054 "omega_3" 1.04 "NN"
-0.604209641033265 -0.546346372340508 -0.203052386704883 -0.0455176964757129 -0.00814593985535339 0.129466251921087 0.179594150047421 -0.110030110268514 "omega_3" 1.042 "NN"
-0.599941606694074 -0.539300815085596 -0.212068231488502 -0.0504345703395757 -0.0116752127800055 0.126547811731882 0.174760995429097 -0.113506002678348 "omega_3" 1.044 "NN"
-0.5952932999989 -0.531955202588449 -0.221076334971883 -0.0553960939610079 -0.0157101021789572 0.123527475902506 0.169744739121143 -0.116954639083957 "omega_3" 1.046 "NN"
-0.590616814056659 -0.526602921755341 -0.22946828063948 -0.0603389767820772 -0.0197989219981878 0.115906208635295 0.164578967745456 -0.120368595661288 "omega_3" 1.048 "NN"
-0.586356751149538 -0.525837001018772 -0.228485137557357 -0.0652914599843939 -0.0242782306790446 0.107301654593016 0.159236191840137 -0.123749044753892 "omega_3" 1.05 "NN"
-0.581703646364019 -0.524762692527872 -0.225974161773195 -0.0637449649194082 -0.0280861818010862 0.106472153794471 0.153719847074967 -0.1270981490086 "omega_3" 1.052 "NN"
-0.576688307007544 -0.523349028438133 -0.23248581964441 -0.0679621540153903 -0.0318013215705264 0.110154965768402 0.148033456412918 -0.130406451040749 "omega_3" 1.054 "NN"
-0.571280695222981 -0.521595649243693 -0.239769876371838 -0.0727293399364726 -0.0357854830717201 0.106521181139385 0.142180417936174 -0.133677110000894 "omega_3" 1.056 "NN"
-0.565512029497825 -0.516488297678222 -0.24904656942698 -0.0776208493658714 -0.0398015280278514 0.102774983527922 0.136194566867403 -0.136905722819213 "omega_3" 1.058 "NN"
-0.559352714351633 -0.507456146317793 -0.252130350449647 -0.0844484732003252 -0.0427432383802966 0.0959658125491387 0.131532902091863 -0.140094984802522 "omega_3" 1.06 "NN"
-0.552834367814967 -0.498117485917078 -0.257912893172374 -0.093506730794445 -0.0463845415691821 0.0874739168079941 0.137857845941653 -0.143238535076875 "omega_3" 1.062 "NN"
-0.545927214367282 -0.488413338854855 -0.264072047509046 -0.0922160513750896 -0.0516270574348141 0.0788146933663256 0.14421455592111 -0.146337348138212 "omega_3" 1.064 "NN"
-0.538848461281304 -0.478406723150044 -0.270159594024847 -0.0970269030621012 -0.055452490238622 0.0708392003584208 0.150570205199983 -0.14938713238536 "omega_3" 1.066 "NN"
-0.532437884321325 -0.475008303258278 -0.273846082603541 -0.101827250038923 -0.0595476620367776 0.0783099366933016 0.156952411362283 -0.15239065399728 "omega_3" 1.068 "NN"
-0.525654911710149 -0.472224123934154 -0.273371320665831 -0.10617140498357 -0.0630544805899831 0.0777511492702843 0.163357683671336 -0.155344372480409 "omega_3" 1.07 "NN"
-0.518530969169035 -0.469117770182947 -0.282848094107123 -0.109258518007323 -0.0667691614256114 0.0718518852361285 0.169752365187378 -0.15824678222005 "omega_3" 1.072 "NN"
-0.511006166791503 -0.465689215420298 -0.289638913911176 -0.112298854633991 -0.0704808198154865 0.0634284981041446 0.176165474309187 -0.161093096834181 "omega_3" 1.074 "NN"
-0.503142703899357 -0.456531907481008 -0.285190197536565 -0.116615392511221 -0.0741737737940866 0.054894557807188 0.182564558049705 -0.163884119607605 "omega_3" 1.076 "NN"
-0.494941255628362 -0.445333828363459 -0.279847125801609 -0.12096325585992 -0.0774401230789863 0.0461615777230691 0.188977616853208 -0.166623463768034 "omega_3" 1.078 "NN"
-0.486372105131863 -0.433794896851509 -0.284880589869886 -0.125287549704751 -0.08067361861373 0.0536046475970693 0.195371034329128 -0.169302416212781 "omega_3" 1.08 "NN"
-0.477660361690653 -0.421946817578373 -0.291858768484303 -0.129586149449665 -0.0835481766771977 0.0484250012706298 0.201771739618493 -0.171922649330479 "omega_3" 1.082 "NN"
-0.469678899944086 -0.427685436656247 -0.291960466861212 -0.131098470874974 -0.0865934496084151 0.0429649353084756 0.208146948156866 -0.174481042320216 "omega_3" 1.084 "NN"
-0.461376717166218 -0.434912828620725 -0.291881802368493 -0.135569275320961 -0.0896096501049328 0.0346642143820191 0.214525679620749 -0.176976989434646 "omega_3" 1.086 "NN"
-0.452724468052111 -0.438279572918361 -0.291621783529365 -0.140008130280989 -0.092625135418416 0.0262179610456883 0.220905836218321 -0.179413689812701 "omega_3" 1.088 "NN"
-0.451807059837392 -0.439828040516147 -0.292380821869642 -0.143126524009347 -0.0956377368270296 0.0265365238133768 0.227223724428711 -0.18178427614032 "omega_3" 1.09 "NN"
-0.459693734120492 -0.444093531353985 -0.290492948126712 -0.14801380991031 -0.101078814466007 0.0207875621429139 0.233567678048928 -0.184088484522467 "omega_3" 1.092 "NN"
-0.467524866397184 -0.451005603157398 -0.289591897409423 -0.150134242173692 -0.104207946518841 0.0149216330573267 0.23984276952973 -0.186324840098884 "omega_3" 1.094 "NN"
-0.475267615410758 -0.457805117551629 -0.292597771273336 -0.152206666371569 -0.104972885076847 0.00894155698955501 0.246108430311494 -0.188495428094704 "omega_3" 1.096 "NN"
-0.482919722142583 -0.464520413535695 -0.287711071276249 -0.154168265610565 -0.108074984372422 0.00285006079383265 0.252363031748757 -0.190596822281485 "omega_3" 1.098 "NN"
-0.490509509812398 -0.471088335734805 -0.297939069358222 -0.156898740219901 -0.111133789462087 -0.00335022225425519 0.258543355813117 -0.192627619692207 "omega_3" 1.1 "NN"
-0.497973813565409 -0.477537339868832 -0.288302067622567 -0.160920398062615 -0.113199590339889 -0.00965675194680671 0.264707728795088 -0.194583398727608 "omega_3" 1.102 "NN"
-0.505371506347331 -0.48386529680073 -0.282002438078621 -0.164894345171945 -0.117083135776625 -0.0141905818970827 0.270822398257167 -0.196469115067675 "omega_3" 1.104 "NN"
-0.512639181096517 -0.491234756317624 -0.281417680306845 -0.168818749776221 -0.120000349485565 -0.0217531772262305 0.276914940113159 -0.198281174923407 "omega_3" 1.106 "NN"
-0.519805083195536 -0.499018193441827 -0.283164878037667 -0.165262984244634 -0.122836041235075 -0.0213503442477645 0.282923025916205 -0.200018293779678 "omega_3" 1.108 "NN"
-0.526964467475409 -0.506745164567178 -0.286039469761931 -0.169114168696979 -0.125588349337988 -0.00745541354325496 0.288905997516054 -0.201679482720518 "omega_3" 1.11 "NN"
-0.534157501197456 -0.514382855943381 -0.278843232725308 -0.172941452095472 -0.128316473288635 0.00647906849752644 0.294831165309006 -0.203264796105988 "omega_3" 1.112 "NN"
-0.541269922228537 -0.521959570983711 -0.274769333747145 -0.176369646038836 -0.130957568294207 0.0205121352815354 0.300695881075399 -0.204772821963112 "omega_3" 1.114 "NN"
-0.548269164397084 -0.529473177530633 -0.276096867542378 -0.180413348530578 -0.133540368547585 0.0346106371324026 0.30649702131609 -0.206200668633808 "omega_3" 1.116 "NN"
-0.555122737060685 -0.536921625433934 -0.266093951964535 -0.181613396908745 -0.13496275257944 0.0487408117282371 0.31223205955672 -0.207548994674685 "omega_3" 1.118 "NN"
-0.561889777352974 -0.544272288947241 -0.268304506869924 -0.184707128559182 -0.137508317400147 0.0629598522854167 0.317899811304017 -0.208818739068996 "omega_3" 1.12 "NN"
-0.568537749950963 -0.550089786252954 -0.268978435985787 -0.181918958337064 -0.139280468822847 0.077203659254792 0.323498630789459 -0.210008082544179 "omega_3" 1.122 "NN"
-0.575033975544272 -0.555481728258883 -0.261475644352913 -0.18626209899395 -0.142916578214624 0.0915009408483343 0.329026463454625 -0.211116006935512 "omega_3" 1.124 "NN"
-0.581437451343504 -0.560697892375003 -0.248269742202297 -0.188968575214574 -0.144875063020265 0.105818797827169 0.334480845951703 -0.212140292950626 "omega_3" 1.126 "NN"
-0.587685186448596 -0.565797506917022 -0.250350145411915 -0.188247048667563 -0.146790187345403 0.120184758523465 0.339828388659157 -0.213085085389771 "omega_3" 1.128 "NN"
-0.59377530731723 -0.57071780459404 -0.250865596112988 -0.191164905067581 -0.148425399244275 0.134564708528103 0.34512780281915 -0.213941714501898 "omega_3" 1.13 "NN"
-0.599767057765121 -0.575518163133893 -0.253927648375679 -0.189475669060585 -0.150563414467399 0.148954708867791 0.350316970824338 -0.214715152050165 "omega_3" 1.132 "NN"
-0.605597693496975 -0.58132751071264 -0.256947946704656 -0.192776690415826 -0.151980484797662 0.163382984941336 0.355424895477768 -0.215406346001654 "omega_3" 1.134 "NN"
-0.611325061562979 -0.588150620709371 -0.259864051438683 -0.19017251034586 -0.153246033409857 0.177786435047096 0.360419224430643 -0.216010721371281 "omega_3" 1.136 "NN"
-0.61720552076315 -0.594821810836777 -0.263215430459979 -0.189504564078561 -0.15613055362877 0.192223402616833 0.365358838072609 -0.216530556729653 "omega_3" 1.138 "NN"
-0.622915696626819 -0.601400088980768 -0.265963707864159 -0.192417927793315 -0.157125895574609 0.206629569647021 0.370149708907093 -0.216962137548979 "omega_3" 1.14 "NN"
-0.628514827261824 -0.607883525404191 -0.268665119507716 -0.192623628116792 -0.158597740661435 0.221062097323852 0.37488108993432 -0.217309623326758 "omega_3" 1.142 "NN"
-0.633940170439871 -0.614239770324787 -0.271257408906877 -0.189390847426409 -0.160153590520281 0.23545635625328 0.37949095386233 -0.217569651895844 "omega_3" 1.144 "NN"
-0.639220626643123 -0.620176353418572 -0.273769888954121 -0.191380460027801 -0.16134531343971 0.249810417436663 0.38397797533338 -0.217743445318859 "omega_3" 1.146 "NN"
-0.644354668751816 -0.624076442487308 -0.276231889183748 -0.194366281509531 -0.162599411370536 0.264152436837378 0.388371124555761 -0.217827708062567 "omega_3" 1.148 "NN"
-0.649340859622384 -0.627839782792819 -0.279612073887847 -0.196264060740532 -0.163738783906183 0.2784794896981 0.392638134098945 -0.217824989385841 "omega_3" 1.15 "NN"
-0.654147294466213 -0.631403957386738 -0.281878112477841 -0.198077933903789 -0.164803831102404 0.292757571660673 0.396777051627964 -0.217737107426071 "omega_3" 1.152 "NN"
-0.658772318564729 -0.634797948943742 -0.284059721868914 -0.200412307574254 -0.165686640570812 0.306982664243662 0.4008162992493 -0.217557092116565 "omega_3" 1.154 "NN"
-0.663244840192476 -0.638020352044805 -0.286155971425273 -0.201488298543779 -0.16648343645187 0.321182260158594 0.404724229609656 -0.217292909691098 "omega_3" 1.156 "NN"
-0.667563366289414 -0.643297242093411 -0.28816594090415 -0.203006163875955 -0.167193232788406 0.335293347478853 0.408499775742939 -0.216937695836329 "omega_3" 1.158 "NN"
-0.672088425980348 -0.649007513279571 -0.290302311808091 -0.204474647896518 -0.167815073816996 0.349374421814048 0.412172149788375 -0.216493960559713 "omega_3" 1.16 "NN"
-0.676474015500105 -0.654600005434645 -0.292152746251759 -0.208878153983903 -0.168848769301746 0.363361389623776 0.415678973603576 -0.21596503683941 "omega_3" 1.162 "NN"
-0.680696818955482 -0.660042822544426 -0.2936998106602 -0.215265453312384 -0.169214019304775 0.377311708842512 0.419831297870189 -0.215346205276773 "omega_3" 1.164 "NN"
-0.684755687183952 -0.665364745500426 -0.295355894265015 -0.217807899759009 -0.169488692660423 0.391160360402807 0.425094690053413 -0.214639842675441 "omega_3" 1.166 "NN"
-0.688618889275801 -0.66924485461459 -0.296921435811385 -0.220035426240997 -0.169702525130788 0.404935236273218 0.432047462709875 -0.213845346322239 "omega_3" 1.168 "NN"
-0.6923154680793 -0.671649091776999 -0.298688465121074 -0.221305496275988 -0.169793734911536 0.418603734480712 0.439488314486425 -0.21296289676065 "omega_3" 1.17 "NN"
-0.695844105070933 -0.673899402798554 -0.300117581882944 -0.222348447970148 -0.169822674838713 0.431233486234476 0.448137266983849 -0.211992726859623 "omega_3" 1.172 "NN"
-0.699203583258736 -0.675933718747444 -0.301423844799956 -0.2225672831579 -0.169757776940173 0.433934483636904 0.457168736278902 -0.210936138273172 "omega_3" 1.174 "NN"
-0.702392785527593 -0.677963225417614 -0.302667701089774 -0.222688795769443 -0.169678053202574 0.448079554694687 0.467328491479975 -0.209791938107448 "omega_3" 1.176 "NN"
-0.705593034799506 -0.682910337100964 -0.303818066448571 -0.222773472338019 -0.169503853657488 0.453713370953892 0.47739580672345 -0.208561766248394 "omega_3" 1.178 "NN"
-0.708876856255472 -0.687719831693187 -0.305945947141197 -0.225662672538135 -0.169234704003031 0.464010040613005 0.488753906445993 -0.207244036060806 "omega_3" 1.18 "NN"
-0.711981727634964 -0.692359633870296 -0.313420435577484 -0.226256679640073 -0.168870174553263 0.477639139391101 0.500251526404838 -0.205840974012678 "omega_3" 1.182 "NN"
-0.714937039025983 -0.696889409847699 -0.320764751829472 -0.226755135948622 -0.168440382032657 0.48356640455404 0.511573843936503 -0.204352811154112 "omega_3" 1.184 "NN"
-0.717680555666789 -0.699102212599485 -0.319916789339914 -0.227157700693965 -0.167914439589367 0.495775754992508 0.524280508873005 -0.202778301386245 "omega_3" 1.186 "NN"
-0.720272265301276 -0.700307348328579 -0.318805090850447 -0.228591679713929 -0.167261491951592 0.51234550513982 0.536949285878222 -0.201121545120408 "omega_3" 1.188 "NN"
-0.722650189859564 -0.701315907656294 -0.317589514843007 -0.229974787492267 -0.166572785739675 0.519804739274775 0.549450929293926 -0.199378879626355 "omega_3" 1.19 "NN"
-0.724874526083738 -0.702572002342322 -0.316269768196094 -0.231263220216817 -0.165756493685308 0.527233515048579 0.562381090336601 -0.197553752493055 "omega_3" 1.192 "NN"
-0.727250075801635 -0.70692002356526 -0.314845625685052 -0.232487226042338 -0.164873434900016 0.54450815848088 0.5761129601687 -0.195645623997535 "omega_3" 1.194 "NN"
-0.729651926125371 -0.711113132463936 -0.313347447560375 -0.23361619288977 -0.163862461406438 0.561312736532045 0.589657333056664 -0.193655245346312 "omega_3" 1.196 "NN"
-0.73186071351148 -0.71518057900056 -0.313342548205298 -0.234650059580247 -0.16281504004445 0.56983961906468 0.60310294585372 -0.191584157104437 "omega_3" 1.198 "NN"
-0.73390593915849 -0.71692590671671 -0.318060946222658 -0.234388317850005 -0.161639562139726 0.57818825098434 0.616358173516005 -0.189431644198646 "omega_3" 1.2 "NN"
-0.735756172508502 -0.717276460815924 -0.322638250536727 -0.233290933454043 -0.160353634494072 0.592663683069873 0.630838033837051 -0.187200084216772 "omega_3" 1.202 "NN"
-0.737441145535968 -0.71742101143775 -0.327045791833541 -0.232091334609493 -0.15890077519731 0.610256630483718 0.645196265485254 -0.184889385458786 "omega_3" 1.204 "NN"
-0.73918109708228 -0.720297364664248 -0.331285378399173 -0.230789563696192 -0.157380741719408 0.626140635666616 0.659368206007173 -0.182499229821211 "omega_3" 1.206 "NN"
-0.741100911295462 -0.724236395315586 -0.335328439378372 -0.229654812342403 -0.15573262253946 0.635501395255176 0.673382049329405 -0.180032605524994 "omega_3" 1.208 "NN"
-0.742846019253079 -0.728036493078719 -0.333066236813977 -0.23023030037416 -0.154017609742709 0.644686286677768 0.68723504611728 -0.177490034386719 "omega_3" 1.21 "NN"
-0.744415924638702 -0.728361243190534 -0.33059495795186 -0.230741601316936 -0.152205377151745 0.656431615483086 0.70167658013122 -0.174870317905983 "omega_3" 1.212 "NN"
-0.745779247895484 -0.728067398593737 -0.328017914093095 -0.23115840289131 -0.150296150639065 0.674191974714915 0.716479255954141 -0.172179105983879 "omega_3" 1.214 "NN"
-0.747252488659171 -0.729157258690861 -0.325335248168642 -0.231480929120494 -0.148290190548835 0.691828677486058 0.731098731386282 -0.169411745618025 "omega_3" 1.216 "NN"
-0.748971271859716 -0.732997808260222 -0.322547131257807 -0.231739940330385 -0.146187791697059 0.707287546536691 0.745500647500762 -0.166573680062102 "omega_3" 1.218 "NN"
-0.750503686365391 -0.736687814782215 -0.319684333813996 -0.231874665539806 -0.144019819564335 0.71712563905055 0.759741846259658 -0.163664317838926 "omega_3" 1.22 "NN"
-0.751849345277265 -0.736248680176118 -0.31671665895135 -0.231946506778968 -0.141756180678385 0.7267867172867 0.77378852066596 -0.160682620747751 "omega_3" 1.222 "NN"
-0.753068846061865 -0.735565890883322 -0.313644495179403 -0.231415719585016 -0.139397329301687 0.736207464620804 0.78768403344003 -0.157634659319384 "omega_3" 1.224 "NN"
-0.754777158356944 -0.737167657731504 -0.310498816402685 -0.230089572487145 -0.136974268988638 0.751825359411839 0.80256265099689 -0.154517478175966 "omega_3" 1.226 "NN"
-0.756319737772856 -0.740840983660348 -0.307249629186913 -0.228441792804801 -0.134426482332628 0.769286766151538 0.817224869161009 -0.151333726718174 "omega_3" 1.228 "NN"
-0.757695959147895 -0.742790843584316 -0.303928029634392 -0.225930285692357 -0.131815554013031 0.786556599198093 0.831697535977696 -0.148087565399529 "omega_3" 1.23 "NN"
-0.758874879571124 -0.74196007613341 -0.300868404717278 -0.223350521701832 -0.129142065326278 0.803311026839594 0.845946117733831 -0.144774311793935 "omega_3" 1.232 "NN"
-0.760550548469553 -0.740927633263993 -0.299553925340149 -0.222203993377605 -0.126376112524895 0.813198186061584 0.859966308098478 -0.141398920551734 "omega_3" 1.234 "NN"
-0.762095610388315 -0.742547395083079 -0.298179006514772 -0.221749880127732 -0.123518374511661 0.822811848679521 0.87378537327379 -0.137961591619572 "omega_3" 1.236 "NN"
-0.763495471565136 -0.745848972546582 -0.296683238323283 -0.220456741120415 -0.120569587744342 0.832210632923989 0.887369980367055 -0.13446409953634 "omega_3" 1.238 "NN"
-0.764689122754589 -0.747616197297248 -0.295158849728352 -0.218577747375321 -0.117561032040101 0.84133123248688 0.900865095766164 -0.130908255903021 "omega_3" 1.24 "NN"
-0.765742185779686 -0.746505144500304 -0.293515099529884 -0.216609427827962 -0.114462980242877 0.856615289647038 0.915151480715451 -0.127296639763578 "omega_3" 1.242 "NN"
-0.767273014220905 -0.745244744647323 -0.291813850265555 -0.214552637690758 -0.111276250957872 0.873278666350586 0.929210032326637 -0.123628080042855 "omega_3" 1.244 "NN"
-0.768621574295537 -0.74380419655904 -0.289994905185154 -0.212438757134919 -0.108105092520816 0.889738986481973 0.943036597020125 -0.119906215078197 "omega_3" 1.246 "NN"
-0.769757499439038 -0.744783862793213 -0.288150667329944 -0.210238143541517 -0.10492481804431 0.905992191110499 0.956596261099207 -0.116129381053083 "omega_3" 1.248 "NN"
-0.770711421500778 -0.747206533513349 -0.28619044617335 -0.208042790402317 -0.101658606067076 0.920007240322036 0.969916228920852 -0.112302793096734 "omega_3" 1.25 "NN"
-0.771453203035719 -0.749410650381662 -0.284176150980102 -0.207012717489761 -0.0983379135807354 0.929084257105217 0.982993479778656 -0.108424380270018 "omega_3" 1.252 "NN"
-0.772013782620263 -0.749295968372905 -0.28207815405176 -0.205900148867329 -0.0949331850048338 0.937876513133688 0.995794142667876 -0.104500647449464 "omega_3" 1.254 "NN"
-0.772355711053194 -0.747617576473999 -0.279897457634775 -0.204005884053856 -0.0914759293920042 0.946412458424561 1.00831466724583 -0.100528552690945 "omega_3" 1.256 "NN"
-0.7730935336117 -0.745781345397745 -0.277635142670533 -0.200146898711466 -0.0879672247507415 0.954659761949188 1.02058182383212 -0.0965116349249656 "omega_3" 1.258 "NN"
-0.773586861686965 -0.743787713496431 -0.275138629430842 -0.19623047313064 -0.0843776697682301 0.96314033553449 1.03327732165451 -0.0924486836300539 "omega_3" 1.26 "NN"
-0.773866866643118 -0.74160620134154 -0.272796896779312 -0.19278893435046 -0.0807389136859342 0.978333682153277 1.04609655654804 -0.0883481118310763 "omega_3" 1.262 "NN"
-0.773934347635759 -0.739267448422936 -0.270376818884415 -0.190020914899719 -0.0770521057470432 0.993274798870004 1.05866633120553 -0.0842059560069542 "omega_3" 1.264 "NN"
-0.773790565875686 -0.736882889960555 -0.267909988870827 -0.187175414386274 -0.0732878951966427 1.00792849195648 1.07092241255435 -0.0800255596799271 "omega_3" 1.266 "NN"
-0.773406203824607 -0.737194462320929 -0.26535091209206 -0.184284086830075 -0.0694779840159185 1.02235067438465 1.08289204247507 -0.0758092958074284 "omega_3" 1.268 "NN"
-0.772782431059568 -0.737216473473438 -0.262682819036797 -0.181317588930938 -0.0655930566095435 1.03647484231573 1.09454119852404 -0.0715557656996961 "omega_3" 1.27 "NN"
-0.771950908119379 -0.736981966612802 -0.259940985779281 -0.178307734083489 -0.0616648700856217 1.04694475001213 1.10592727467196 -0.0672696671790843 "omega_3" 1.272 "NN"
-0.77088223377018 -0.736493356846438 -0.257157228638278 -0.175225308078382 -0.0576947495027866 1.05423595551412 1.11698545825703 -0.0629524701058375 "omega_3" 1.274 "NN"
-0.769577497739817 -0.735692069924141 -0.254271806012298 -0.172102136672493 -0.0535733263567408 1.0611966790409 1.12771183545385 -0.0586079203470919 "omega_3" 1.276 "NN"
-0.768037874353467 -0.734611138521984 -0.251377561216202 -0.16890901702277 -0.0492453516443447 1.06785660943166 1.13813334534137 -0.0542319261068064 "omega_3" 1.278 "NN"
-0.76626505810151 -0.73293969560882 -0.248384229121712 -0.165647270420777 -0.0449100503184923 1.07418155362092 1.14821656222244 -0.0498309939456889 "omega_3" 1.28 "NN"
-0.764260719620097 -0.729613891213091 -0.245354129517068 -0.162348742292295 -0.0405077693660587 1.08016853693437 1.15798859829562 -0.0454055710209467 "omega_3" 1.282 "NN"
-0.762026480069665 -0.726128341536025 -0.242243041939446 -0.159014771419834 -0.0360399257427275 1.08584601689518 1.16832682401832 -0.0409589119574405 "omega_3" 1.284 "NN"
-0.759533408299205 -0.722453307123146 -0.239097353562329 -0.155585753503033 -0.0315385041545255 1.09559601550774 1.17844459091447 -0.0364907968411921 "omega_3" 1.286 "NN"
-0.756813573580416 -0.718589621253443 -0.235873574576033 -0.15193786226331 -0.0269744682390751 1.10732499484197 1.18822343587703 -0.0320017526132439 "omega_3" 1.288 "NN"
-0.753837975295255 -0.714568689939313 -0.232618672899491 -0.146832264820318 -0.0223798303343301 1.11870124951514 1.19762895244111 -0.027499109517164 "omega_3" 1.29 "NN"
-0.750653402831688 -0.710360939192185 -0.229303584171191 -0.141658053078118 -0.0177255811678378 1.12975069406923 1.20665744266006 -0.0229798996278776 "omega_3" 1.292 "NN"
-0.747352409438292 -0.70599788533508 -0.225929754472304 -0.136447336604647 -0.0130437601691256 1.14040734762222 1.21533646865549 -0.0184466933348574 "omega_3" 1.294 "NN"
-0.743776310485941 -0.70145006469005 -0.222529140326628 -0.131171054363449 -0.00833590273521168 1.15072695785216 1.22366247984786 -0.0139030454498774 "omega_3" 1.296 "NN"
-0.739927437609254 -0.696749095883774 -0.219042138888824 -0.12586117858541 -0.00357304089311583 1.16064379422545 1.23157095525249 -0.0093487767438548 "omega_3" 1.298 "NN"
-0.73583865200095 -0.691865437638683 -0.215607818406511 -0.120519225777798 0.00124323718677033 1.16902277504335 1.23911957510364 -0.00478747169102909 "omega_3" 1.3 "NN"
-0.731481841687355 -0.686830752572689 -0.212196345262271 -0.115116240093471 0.00664898712761897 1.17284445305364 1.24627459780726 -0.000220931128551888 "omega_3" 1.302 "NN"
-0.726829263024115 -0.681615748824299 -0.208614367218161 -0.10968434606508 0.0113392830284624 1.17631378125725 1.2530329302536 0.00434849063485963 "omega_3" 1.304 "NN"
-0.721914137285864 -0.676221638914342 -0.204749692899838 -0.104225195870868 0.0160262657805674 1.17939762375772 1.25939165879265 0.00892399679513818 "omega_3" 1.306 "NN"
-0.716739164653688 -0.670680139745969 -0.201067867092149 -0.0998145183735915 0.0207658324452495 1.18209415658242 1.26534832319913 0.0134964429233508 "omega_3" 1.308 "NN"
-0.711307082682026 -0.664961919870166 -0.197370096853206 -0.0936043351741205 0.0257026535925888 1.184432844247 1.27089929689151 0.0180654261309263 "omega_3" 1.31 "NN"
-0.705590148720603 -0.659068154395015 -0.193596894578491 -0.0875791101932464 0.0306830523877011 1.18638288702107 1.27601050753123 0.0226339018499899 "omega_3" 1.312 "NN"
-0.699591176642912 -0.653030721550692 -0.189850221463814 -0.0819971558556745 0.0357053606379623 1.18794455494395 1.28070940065197 0.0271940296581371 "omega_3" 1.314 "NN"
-0.693343730255208 -0.646820659620801 -0.186225660155912 -0.076335129396 0.0407068359702407 1.1891162361074 1.28522145478928 0.0317485043859931 "omega_3" 1.316 "NN"
-0.686820374052502 -0.64047000034094 -0.18256104921312 -0.0706862522150686 0.045746787745486 1.18989576512439 1.2898417217769 0.0362929827916078 "omega_3" 1.318 "NN"
-0.680162112131541 -0.633919195898784 -0.178270774164844 -0.0649911976789781 0.0508234899864988 1.19025133382462 1.29401989723414 0.0408264069834202 "omega_3" 1.32 "NN"
-0.673289183020131 -0.627230741981066 -0.174358745796212 -0.0592517141657254 0.0559046981857136 1.19373100758804 1.29775324713688 0.04534689783256 "omega_3" 1.322 "NN"
-0.666199261725012 -0.620375554726763 -0.17004058834425 -0.0535001074872525 0.0609886844611651 1.19853997138847 1.30100766805759 0.0498500837034927 "omega_3" 1.324 "NN"
-0.658834075158552 -0.61335504153061 -0.166313957557691 -0.0477381983844225 0.0661042375565444 1.20290273747787 1.30381028888024 0.0543402025180184 "omega_3" 1.326 "NN"
-0.651257448239051 -0.606201296768972 -0.16244959028154 -0.043486046212422 0.0711885925289835 1.20681538661142 1.30612767114178 0.058810887076692 "omega_3" 1.328 "NN"
-0.643441680843978 -0.59885517162104 -0.15843786006144 -0.0393914160858344 0.0763315647768081 1.21027385352403 1.30798787934452 0.0632586039348027 "omega_3" 1.33 "NN"
-0.635389722742389 -0.591379546854455 -0.154397825296485 -0.0352692385113755 0.0814398270085235 1.21327400575638 1.30935841064388 0.0676843600708581 "omega_3" 1.332 "NN"
-0.627074202259166 -0.58363888523138 -0.150361721909519 -0.0311517312354681 0.08355836594518 1.21578112607682 1.31023768551171 0.0720865973131346 "omega_3" 1.334 "NN"
-0.618528658780349 -0.573879546809906 -0.146300729705615 -0.027010168055881 0.088751803146522 1.21785198279389 1.31065351567793 0.0764615226263322 "omega_3" 1.336 "NN"
-0.60975616125495 -0.563855574770344 -0.142216525106733 -0.022876830246787 0.0939356646714486 1.21945207849336 1.31057169008153 0.080809646285851 "omega_3" 1.338 "NN"
-0.600759832240556 -0.553510458170081 -0.138110763573309 -0.0187229439455905 0.0991081791170245 1.22057806045564 1.30995873701642 0.0851276843029633 "omega_3" 1.34 "NN"
-0.591512330325372 -0.542909961924806 -0.134015597182554 -0.0138176918632666 0.104267579828218 1.22122599051266 1.30887355559531 0.0894141238069023 "omega_3" 1.342 "NN"
-0.582047432869274 -0.53199757623446 -0.129902181260093 -0.00766551624087697 0.10944262247574 1.22142256521624 1.30728431028064 0.0936675019882749 "omega_3" 1.344 "NN"
-0.57233804465676 -0.520838475435085 -0.125772290927841 -0.0014874619987495 0.114631549900366 1.21932958272106 1.30515998361921 0.0978838330311426 "omega_3" 1.346 "NN"
-0.562387446652906 -0.509375962796867 -0.121627670541272 -0.00218024789575111 0.119802083889113 1.21469075920368 1.30253031955533 0.102064722776545 "omega_3" 1.348 "NN"
-0.552229485420469 -0.497675661909568 -0.11750055169415 0.0019592165824065 0.124952441786093 1.20961984702262 1.29942230092109 0.106206992004064 "omega_3" 1.35 "NN"
-0.541867572355216 -0.485681376057187 -0.113199474620444 0.00607838650000758 0.126367312210277 1.20408723736051 1.29574153020781 0.110308219059411 "omega_3" 1.352 "NN"
-0.531244166107683 -0.476203003311582 -0.109213970366454 0.0156989534254421 0.134758168572091 1.19809217123566 1.29157768710894 0.114367526078112 "omega_3" 1.354 "NN"
-0.520423887469235 -0.467200066009582 -0.105057784336793 0.0280035204473279 0.140325795697834 1.19163461520725 1.28689933793726 0.118383026694831 "omega_3" 1.356 "NN"
-0.509349381093955 -0.458029324151653 -0.0997667809223799 0.0352720636014965 0.14527439037073 1.18468480567606 1.2816760059373 0.1223533145499 "omega_3" 1.358 "NN"
-0.498085175818971 -0.448753610661242 -0.0959422100891629 0.0393402257164439 0.150046731299426 1.17730531919693 1.27590799625972 0.126277560823328 "omega_3" 1.36 "NN"
-0.486604302808473 -0.439344674186032 -0.0921140244641947 0.0434099848900473 0.154819395068614 1.16943741275969 1.26965377052989 0.130152969165486 "omega_3" 1.362 "NN"
-0.474879907687637 -0.429835060380071 -0.0885383928253987 0.042142150636721 0.159529650014633 1.16111292056979 1.26285027163408 0.133976997719056 "omega_3" 1.364 "NN"
-0.463281394933745 -0.420165675879389 -0.0844840844397936 0.0474125444430911 0.164236852300746 1.15233189444427 1.25552692475662 0.13774890557746 "omega_3" 1.366 "NN"
-0.451836885021748 -0.410368893778468 -0.080685624178443 0.0537543778717691 0.167191525476539 1.14306462242627 1.24765294782532 0.141466706305464 "omega_3" 1.368 "NN"
-0.440203223230981 -0.400446483317467 -0.0768901415960386 0.0594274393386058 0.172236626481777 1.1333127170837 1.23925942182404 0.145131172354427 "omega_3" 1.37 "NN"
-0.428383824957848 -0.389050342817029 -0.0723654328105567 0.063357937189835 0.177211849839864 1.12307859793134 1.23034670777344 0.148738557031056 "omega_3" 1.372 "NN"
-0.416351703892076 -0.374942337343896 -0.0674308021764318 0.0672799978436274 0.182176549432313 1.11557014175145 1.22093859409642 0.152288436686797 "omega_3" 1.374 "NN"
-0.404171373716906 -0.360600610418032 -0.0637052987502216 0.0711920196672509 0.187098542047522 1.10959979921091 1.21160670130007 0.155779663343296 "omega_3" 1.376 "NN"
-0.391785173855396 -0.346029881928644 -0.0599552508309671 0.0750313947444283 0.191710870028373 1.10322435031389 1.20171595421539 0.159208370483814 "omega_3" 1.378 "NN"
-0.379196579843722 -0.331265667605521 -0.0562836363931183 0.0799173588351891 0.196166487957839 1.09644161185008 1.19135635278769 0.162574256771948 "omega_3" 1.38 "NN"
-0.366470206062331 -0.317566097439283 -0.0526211361877245 0.0843409461155034 0.200575291180371 1.08924974130485 1.18043568928761 0.165878026569374 "omega_3" 1.382 "NN"
-0.353518182688845 -0.307294448478501 -0.0489420196062156 0.0907506859477962 0.204966196789201 1.08167654971197 1.16904575924838 0.16911737665655 "omega_3" 1.384 "NN"
-0.340435852626683 -0.296910341769888 -0.0453087896392503 0.0970994933570637 0.209276551213179 1.07368846764427 1.15712666810668 0.172291062711507 "omega_3" 1.386 "NN"
-0.327135297221616 -0.286445880328074 -0.039721731205816 0.103416322940006 0.213565804123562 1.06528302557155 1.1447096390454 0.175394821914682 "omega_3" 1.388 "NN"
-0.314391733256912 -0.275872087028915 -0.0361751306688802 0.109699582063342 0.217801881305547 1.0564888696415 1.13179315051889 0.178432480800991 "omega_3" 1.39 "NN"
-0.301619147843553 -0.269570649129719 -0.0323630404013784 0.11591727272554 0.221983254970894 1.04730472652312 1.1183765458432 0.181398850972641 "omega_3" 1.392 "NN"
-0.291749904353139 -0.254374064953197 -0.0285155181436494 0.120300921258206 0.226108426179735 1.0349472665792 1.10446000670186 0.184292806093482 "omega_3" 1.394 "NN"
-0.304493246342759 -0.24348437745391 -0.0256294729937849 0.114369507346055 0.230664483284727 1.019125302389 1.09007506818472 0.187116032235703 "omega_3" 1.396 "NN"
-0.317199714822607 -0.232493260256661 -0.0221707690637913 0.126659662170709 0.234245335898663 1.00279931135913 1.07522357943049 0.189865469973471 "omega_3" 1.398 "NN"
-0.329891311740084 -0.221372013591292 -0.0172119904499937 0.132331987545001 0.238223622008945 0.986003223639216 1.0598762354046 0.192541604087491 "omega_3" 1.4 "NN"
-0.342498430524586 -0.210183428387211 -0.0133099977887809 0.135711443197465 0.242139837126786 0.968710705232809 1.04406312112451 0.195138906462541 "omega_3" 1.402 "NN"
-0.355073199239655 -0.19935661263537 -0.00984351334108169 0.139569340183755 0.248546205912021 0.950925858562186 1.02781507452084 0.197663235967924 "omega_3" 1.404 "NN"
-0.367576352434185 -0.187459101156549 -0.00621975376475348 0.145729140545029 0.252893289682447 0.939463894000824 1.0110721867029 0.200108063510203 "omega_3" 1.406 "NN"
-0.380029781062944 -0.17592771610606 -0.00262795868616195 0.146298320296978 0.257172960755099 0.929624314035721 0.993897425005457 0.202474518554785 "omega_3" 1.408 "NN"
-0.392394401248168 -0.164306628674012 0.00151977666428138 0.148718388943507 0.257247456203345 0.919442671972661 0.97731669670253 0.204762776798994 "omega_3" 1.41 "NN"
-0.404692224591884 -0.152567338558868 0.00442403353872578 0.163779124304881 0.261429611217352 0.908947802887099 0.960591621819447 0.206971034938195 "omega_3" 1.412 "NN"
-0.416914805441593 -0.140742346493141 0.00826941732327668 0.169649208907913 0.265607060991726 0.89656286311282 0.943455199928678 0.209095751103771 "omega_3" 1.414 "NN"
-0.429023033804867 -0.128803083931132 0.0122126368784734 0.175282193633109 0.26971160438643 0.876193973240731 0.925938081439597 0.211139732829569 "omega_3" 1.416 "NN"
-0.441038405265715 -0.116782150971858 0.0168035925614163 0.178233569469683 0.277058702697559 0.855360615702978 0.908010066025724 0.213102502409304 "omega_3" 1.418 "NN"
-0.452952215795733 -0.104651376167055 0.0197564176872902 0.173950464002189 0.280530426712744 0.840964945502265 0.889702831341594 0.214982111492912 "omega_3" 1.42 "NN"
-0.464755907927497 -0.0918501470757747 0.0226699879532362 0.183041114581783 0.28169720228675 0.831567696774698 0.871846349952364 0.216777658547893 "omega_3" 1.422 "NN"
-0.476441059867511 -0.0800384931110329 0.0255737361677006 0.186739501877753 0.285558619892754 0.821041615355114 0.85467574341726 0.218488578040153 "omega_3" 1.424 "NN"
-0.487999385495982 -0.0675912384721187 0.0307583936840388 0.191494471158705 0.289371513500726 0.799089660264144 0.837176665963852 0.220113075353215 "omega_3" 1.426 "NN"
-0.499453251182615 -0.0550428179782898 0.0337426227368383 0.197164728072835 0.293742820451314 0.783760192268289 0.819367955539462 0.221652681512109 "omega_3" 1.428 "NN"
-0.510733099096001 -0.0418024640908357 0.0369678726187317 0.195119650605363 0.296886883722834 0.776049227011868 0.803492270262041 0.223108189447423 "omega_3" 1.43 "NN"
-0.521891150149713 -0.0296514453759755 0.039973374925637 0.208279851941313 0.299949928875321 0.755427077036529 0.787308444466873 0.224474607286561 "omega_3" 1.432 "NN"
-0.532888456961018 -0.0167827239986877 0.0438719849128688 0.213692572303444 0.30293089492227 0.744784037555632 0.772480012067433 0.225754318725382 "omega_3" 1.434 "NN"
-0.543716789528332 -0.00385257466376743 0.0470994115569283 0.219058459251528 0.307089335943999 0.730467286377973 0.758252612471267 0.226946733634732 "omega_3" 1.436 "NN"
-0.554398635230825 0.00922824072699768 0.0523952543019277 0.215059118602198 0.308672973222883 0.718147391635569 0.745685293223517 0.22805277211569 "omega_3" 1.438 "NN"
-0.564895646094385 0.0223658320335858 0.0551001365395223 0.223862889272993 0.311432120020356 0.705666076951616 0.733634076413068 0.229068896784991 "omega_3" 1.44 "NN"
-0.575230700080965 0.035618874041063 0.0622867817905899 0.226035317959656 0.314105255062998 0.695993321192304 0.723833699011095 0.229999437847194 "omega_3" 1.442 "NN"
-0.585365138310806 0.0451469515749068 0.0631141033548488 0.228153128186534 0.317264983741609 0.683863060080114 0.714142446080984 0.230839656079565 "omega_3" 1.444 "NN"
-0.595321168649605 0.0305530916230055 0.0724176232343439 0.233336231088913 0.319672099003697 0.677980513403611 0.707130751065677 0.231592706348505 "omega_3" 1.446 "NN"
-0.605090910707588 0.00960494745339702 0.0809720008763861 0.238519330833299 0.322749459485578 0.666854672241584 0.699857463163141 0.232254466799509 "omega_3" 1.448 "NN"
-0.614666732121805 -0.0114982619802504 0.0896139920488963 0.242246232871366 0.325735700283929 0.663678600196988 0.695372834235286 0.232831671215939 "omega_3" 1.45 "NN"
-0.624010730978398 -0.0327476198542627 0.0923742549974236 0.248607512635715 0.328660545333662 0.655521364382935 0.690596283805348 0.233315715468229 "omega_3" 1.452 "NN"
-0.633176806124823 -0.0541340286918057 0.0946238489196389 0.253542049759801 0.328564895488341 0.652536963072009 0.68811627962458 0.233715916882927 "omega_3" 1.454 "NN"
-0.642097033234961 -0.0756483073346885 0.0915004121701486 0.247847946798856 0.334231462090145 0.650134106262158 0.685819228548496 0.234023984919464 "omega_3" 1.456 "NN"
-0.650794661586644 -0.097311967062808 0.0923160237891807 0.257930046508079 0.33285122025012 0.644019280708505 0.684817718504917 0.234243842331002 "omega_3" 1.458 "NN"
-0.659292664717157 -0.119085480032936 0.0944122220582244 0.257267280689689 0.334705028226097 0.650433556224812 0.684972450174655 0.234375401298763 "omega_3" 1.46 "NN"
-0.667522983203014 -0.140990346256331 0.0907368523870105 0.260947419099637 0.338062741429042 0.641210343914565 0.684853099947247 0.234420874408418 "omega_3" 1.462 "NN"
-0.675539901395041 -0.163017540864473 0.0927039410573798 0.262302307484617 0.338392654473296 0.648230110972861 0.687340642973652 0.234376967930627 "omega_3" 1.464 "NN"
-0.683306424371551 -0.185127499990756 0.0912299897282196 0.26362507448863 0.340125171139107 0.649180144422417 0.689613288054147 0.234247696255584 "omega_3" 1.466 "NN"
-0.690816348250735 -0.207310802327299 0.0915816886757739 0.26485414199135 0.341762400212303 0.645233819598388 0.692199896509464 0.234029299300099 "omega_3" 1.468 "NN"
-0.698094260190771 -0.229619092305484 0.0892330391054088 0.271707504184576 0.343303840084957 0.657395891245528 0.696755656367259 0.233721858023826 "omega_3" 1.47 "NN"
-0.705103771281188 -0.251982114314785 0.0909665090239287 0.267401766882301 0.34554033039592 0.656985553932429 0.701018053780786 0.233330538305891 "omega_3" 1.472 "NN"
-0.711838440969757 -0.27442123918064 0.0891213662017094 0.279099809886475 0.346158604957964 0.656816379812653 0.705587987426782 0.232851250322228 "omega_3" 1.474 "NN"
-0.718353438682925 -0.296927393851831 0.090720173169359 0.279163438542298 0.349671978587594 0.670403060357899 0.712025870066327 0.232291036015278 "omega_3" 1.476 "NN"
-0.724551656187714 -0.319491578978784 0.090179048371624 0.284930367045092 0.348655828189919 0.673005077557264 0.718177901883109 0.231641824601279 "omega_3" 1.478 "NN"
-0.730519352848091 -0.34210476756607 0.0911337650870223 0.28924848383366 0.353465755415698 0.671218842340863 0.724010147347826 0.230907428136429 "omega_3" 1.48 "NN"
-0.736190462265597 -0.364757362530383 0.09222747553207 0.295844773888803 0.35521219107784 0.685984562627198 0.732085278895397 0.230092454191957 "omega_3" 1.482 "NN"
-0.741560215326331 -0.387409464486154 0.0914222831880238 0.301932741808628 0.356888438782164 0.696133830817189 0.740018440149015 0.229194481521828 "omega_3" 1.484 "NN"
-0.746685140200782 -0.410112922385736 0.0924961928793095 0.307471236469098 0.35846371563224 0.695265210555249 0.747641878154809 0.228212893953738 "omega_3" 1.486 "NN"
-0.75153016125148 -0.432797661983102 0.0936130199493732 0.312757254818678 0.360512981803083 0.702977840095855 0.755753555219087 0.227149860804272 "omega_3" 1.488 "NN"
-0.756060050986605 -0.455485308880725 0.0945180890762458 0.318520600337081 0.361306236283838 0.718580112102643 0.765323183198916 0.226006879678526 "omega_3" 1.49 "NN"
-0.760332011833043 -0.478167118216959 0.0954352350435101 0.324366722618493 0.362642875063329 0.726422437256645 0.774595040567078 0.224784480654262 "omega_3" 1.492 "NN"
-0.76428135444047 -0.500834265918854 0.0948301320539713 0.329540304927946 0.367297516460781 0.727144448941033 0.783596000174612 0.223483217235755 "omega_3" 1.494 "NN"
-0.767965609202861 -0.523446746969171 0.0957922586939048 0.334056344515147 0.366614735376629 0.736570585827053 0.792890375027639 0.222101429776876 "omega_3" 1.496 "NN"
-0.771350903211498 -0.546025957480083 0.096660016026533 0.337351701671366 0.369100887826619 0.752836310805947 0.803688009700863 0.220644782565579 "omega_3" 1.498 "NN"
-0.774434030567534 -0.568563010826438 0.096616446770156 0.335038138408947 0.37024682625912 0.765030195480563 0.814196895781947 0.219111376641517 "omega_3" 1.5 "NN"
-0.777211934803972 -0.590988194666636 0.0972379225379427 0.335048082388425 0.372632725608696 0.767301225902031 0.824383363664197 0.217501866284136 "omega_3" 1.502 "NN"
-0.779712226463687 -0.613384593989451 0.0977963563698836 0.335020605657405 0.37407763467337 0.770562439149671 0.834305617203256 0.215821218650071 "omega_3" 1.504 "NN"
-0.781901827936508 -0.635652397754768 0.0982917967617141 0.334864223390184 0.374325357818634 0.787309080725151 0.845393936224752 0.214066168615022 "omega_3" 1.506 "NN"
-0.783809617592055 -0.657844330327634 0.098364614109812 0.334640086225022 0.374534296457341 0.803908671425063 0.857005503306937 0.212238798245284 "omega_3" 1.508 "NN"
-0.785403506228988 -0.679920843649768 0.0988381800850675 0.334348355094448 0.375709097948629 0.814234355159329 0.868338244146628 0.210341458897108 "omega_3" 1.51 "NN"
-0.786712478114282 -0.701842830570399 0.0992179905917965 0.320164168109613 0.376001877989722 0.817609036193005 0.879357950784822 0.208375764927558 "omega_3" 1.512 "NN"
-0.787704533600447 -0.723632503366389 0.0995653254033186 0.319671045878636 0.377066077482823 0.820890611370316 0.890091190838234 0.206341327437764 "omega_3" 1.514 "NN"
-0.78938782346961 -0.745281812790381 0.0985462053732249 0.319050339600437 0.3769919810278 0.837894232799897 0.9013274669108 0.204241020503029 "omega_3" 1.516 "NN"
-0.794212583811543 -0.766782965648645 0.0987560397711604 0.318393843774288 0.376818878558822 0.854736551426754 0.91363712476624 0.20207373808679 "omega_3" 1.518 "NN"
-0.802887103021988 -0.788067389644823 0.0988730211650477 0.31764081720695 0.376547103464475 0.871228288542966 0.925677001813881 0.19984372254467 "omega_3" 1.52 "NN"
-0.815601308707244 -0.799925074850876 0.0989279990724867 0.316791600028978 0.376207508034838 0.875581271955582 0.937413812822115 0.197550204080887 "omega_3" 1.522 "NN"
-0.831969727303772 -0.811146488444876 0.0989213609650506 0.315907613694776 0.375841316363619 0.879593743551879 0.948875177072409 0.195197004535061 "omega_3" 1.524 "NN"
-0.850787753654572 -0.822753219398862 0.0984357911913776 0.308152539418927 0.376646465673957 0.887247181266616 0.960057903921665 0.192781916152244 "omega_3" 1.526 "NN"
-0.871250273227588 -0.845383444069114 0.0982375661130277 0.298392100055707 0.376101372590085 0.904260511317091 0.971667148430527 0.190309533898001 "omega_3" 1.528 "NN"
-0.892922849007391 -0.855412928917701 0.0979792517368878 0.297251479453848 0.375489795990802 0.921156226162736 0.984299712493737 0.187782198172346 "omega_3" 1.53 "NN"
-0.915570634329413 -0.876202085619866 0.0976612340440397 0.296017151574461 0.373973170006366 0.937869831634373 0.996703444985826 0.185198512755911 "omega_3" 1.532 "NN"
-0.937925806196006 -0.898311481161386 0.0972839524207529 0.294689625202466 0.373301480581176 0.944308134921641 1.00881323775968 0.182560090572608 "omega_3" 1.534 "NN"
-0.960751807633415 -0.911202352998373 0.0968478996579165 0.29333049008801 0.373139268026534 0.948880188835801 1.02065546464132 0.179870354495474 "omega_3" 1.536 "NN"
-0.984690216237993 -0.925984663916722 0.0960966657269182 0.291879311477771 0.37217552492956 0.953083739719659 1.03219695412463 0.1771315097969 "omega_3" 1.538 "NN"
-1.00832130247079 -0.953377227013448 0.0955699786335344 0.290336735583423 0.371148079851991 0.968723434563628 1.04346561165357 0.174341497884763 "omega_3" 1.54 "NN"
-1.03160642368675 -0.980503020937931 0.094985955836421 0.288764485915408 0.370027047606129 0.985574114213136 1.05566012743287 0.171504854351496 "omega_3" 1.542 "NN"
-1.05453772752412 -0.996075629296229 0.0943451581355816 0.28208398318543 0.36881309153938 1.00231867677724 1.06836401132739 0.168623357967856 "omega_3" 1.544 "NN"
-1.07707711674828 -1.01082686113085 0.093648197394316 0.269075817485486 0.367537423534202 1.01830252220475 1.08081660470913 0.165697759334533 "omega_3" 1.546 "NN"
-1.10015670864715 -1.02524545611908 0.0928652189610375 0.267296806761522 0.366200768851854 1.02339381624705 1.09298395009552 0.162732116990196 "omega_3" 1.548 "NN"
-1.12368291675926 -1.04466316700416 0.0920579719818306 0.265430047614075 0.36477336613234 1.02812259874906 1.10486226015331 0.159723681014098 "omega_3" 1.55 "NN"
-1.14677268545296 -1.07076495125682 0.0904834492105238 0.26350685546015 0.363344679545719 1.03248732104618 1.11647802158967 0.156677775523425 "omega_3" 1.552 "NN"
-1.16947889831897 -1.09653194321817 0.0895565678659409 0.261528071569614 0.361833350615711 1.04698769073303 1.12782849524604 0.15359600915905 "omega_3" 1.554 "NN"
-1.19173189820611 -1.12198504216184 0.0885770909681582 0.259494512536946 0.360232986476547 1.06366156469238 1.13940952326908 0.150478509612247 "omega_3" 1.556 "NN"
-1.21355413745994 -1.14154481663377 0.0875457509123976 0.257376442057023 0.358574950378738 1.08018450444854 1.15217917559619 0.147329440020324 "omega_3" 1.558 "NN"
-1.23490732134883 -1.15653122383753 0.0864328145132163 0.255235727556624 0.356829593226507 1.09661329293544 1.16464631448002 0.144146918664962 "omega_3" 1.56 "NN"
-1.25581447739052 -1.17108341502302 0.0852696357388254 0.253012205937921 0.354997807517748 1.10648998735644 1.17689972684923 0.140937131570137 "omega_3" 1.562 "NN"
-1.27623788503922 -1.18519770849434 0.0840571029767716 0.250706789047058 0.353111026310273 1.11135677832857 1.18884473723563 0.137700464910359 "omega_3" 1.564 "NN"
-1.29617062842033 -1.19880951333414 0.0827961552807892 0.237687738277089 0.351109151773301 1.11583533087457 1.2005389011332 0.134433534657088 "omega_3" 1.566 "NN"
-1.3167029574019 -1.21691628032886 0.0814324943458473 0.229811060984787 0.34908469581228 1.12023732137715 1.21194786851049 0.131147596111461 "omega_3" 1.568 "NN"
-1.33714562242392 -1.24052105752702 0.0800510498912672 0.227391143753664 0.34694708670969 1.1366333809832 1.22309904916341 0.127838552838408 "omega_3" 1.57 "NN"
-1.35711090504714 -1.26375353065259 0.0786542948398505 0.224923902024784 0.344022496312789 1.15292634630936 1.23470885262253 0.124508647057177 "omega_3" 1.572 "NN"
-1.37656062412981 -1.28660349370938 0.077182032059568 0.222410325651424 0.341725755376444 1.16908247325358 1.24725770388108 0.121163651574346 "omega_3" 1.574 "NN"
-1.39548740936186 -1.30906107270926 0.0756961831835383 0.219851442092988 0.339350120358347 1.18512854247399 1.25954382854218 0.117799507077029 "omega_3" 1.576 "NN"
-1.41391470126524 -1.33111661364393 0.0741366448730219 0.217217798836828 0.336899221770466 1.19695504586326 1.27159536470685 0.114422729767875 "omega_3" 1.578 "NN"
-1.43180519845919 -1.34460919209295 0.072534911424043 0.214571533710966 0.335251281192427 1.20160404148902 1.28337901674814 0.111032273244745 "omega_3" 1.58 "NN"
-1.44915237159523 -1.3564087445456 0.0709225220331291 0.211852747473699 0.332748821537166 1.20590223622094 1.29489163793835 0.107634654746777 "omega_3" 1.582 "NN"
-1.46594915094596 -1.36765911704276 0.0692395080629353 0.209093032466967 0.330153498409231 1.20984845993559 1.30612971287076 0.104228840678201 "omega_3" 1.584 "NN"
-1.48218871195155 -1.37829714861266 0.0671457067359142 0.206293448596227 0.327484101164941 1.21782859085278 1.31712020251916 0.100813063503957 "omega_3" 1.586 "NN"
-1.49786469048212 -1.38838235356337 0.0653694448988631 0.203312885131993 0.324772298861035 1.2336156677942 1.32780006625444 0.097394917781706 "omega_3" 1.588 "NN"
-1.51297100158553 -1.39918504069652 0.0635868870822378 0.185670961053177 0.321958224357729 1.24931317276895 1.33984520352402 0.0939764342751134 "omega_3" 1.59 "NN"
-1.52870644192444 -1.41947643938238 0.0617381365011624 0.182503251565834 0.319134610718265 1.26491802313683 1.35195980870304 0.0905540938723871 "omega_3" 1.592 "NN"
-1.54435196971292 -1.43936895398497 0.0598589514546575 0.179591417974336 0.316211102449415 1.28036558712114 1.36382138644348 0.0871349607960139 "omega_3" 1.594 "NN"
-1.55943873248162 -1.4588533792305 0.0579429785460661 0.17664574523036 0.312138716926313 1.29321466296898 1.37545806057989 0.0837182646428339 "omega_3" 1.596 "NN"
-1.57395977117812 -1.47789022632679 0.0559943530568034 0.173667363947118 0.309091415936678 1.29735833098516 1.38680601988818 0.0803085424099565 "omega_3" 1.598 "NN"
-1.58790855900696 -1.49653117013099 0.0540142583332681 0.170657449647194 0.30600962221439 1.30115904003429 1.39789262355436 0.076906050871735 "omega_3" 1.6 "NN"
-1.60130949349008 -1.51145020883138 0.0520344018489709 0.167617208982051 0.302864051740301 1.30458529068773 1.40871433431954 0.0735112811829877 "omega_3" 1.602 "NN"
-1.61412621368771 -1.51859127159719 0.0499948123284639 0.164517362153617 0.299686474831503 1.30763616511871 1.41926831848258 0.0701290388705578 "omega_3" 1.604 "NN"
-1.62635315293289 -1.52513760402678 0.0478292169373162 0.161420213227188 0.296447641384134 1.3175135534787 1.42952240125766 0.066760865979351 "omega_3" 1.606 "NN"
-1.63798502125326 -1.53102686309944 0.0457046587773107 0.158266027084039 0.293148833607859 1.33259251524959 1.44006308932336 0.0634062617091528 "omega_3" 1.608 "NN"
-1.6490473229494 -1.53628831171392 0.043554682983995 0.155117149828982 0.289821866025534 1.34753458965992 1.4517588920977 0.0600695222206869 "omega_3" 1.61 "NN"
-1.65950477899651 -1.54125795260239 0.0413804253651051 0.151913762056211 0.286437532739285 1.36239753404612 1.46318342567145 0.056748875905213 "omega_3" 1.612 "NN"
-1.67057712973843 -1.55833747668839 0.0391830566848057 0.140469806857993 0.28299715593954 1.37711651780563 1.47436485081698 0.0534510692837365 "omega_3" 1.614 "NN"
-1.68180319209858 -1.57496416815445 0.0369637797881524 0.131974395038583 0.279532556281936 1.39171798673402 1.48530041316889 0.0501742939460785 "omega_3" 1.616 "NN"
-1.69246119399253 -1.59115905239253 0.0347238296013188 0.128773866996085 0.27604504587373 1.39651762187304 1.49595644322426 0.0469245662464365 "omega_3" 1.618 "NN"
-1.70254579677396 -1.60691299377976 0.0324644731313697 0.125554592243475 0.27184402851276 1.39951797633296 1.50635998028486 0.0436970719836868 "omega_3" 1.62 "NN"
-1.71202138718655 -1.62218670650753 0.0301836625129113 0.122317925926609 0.268178140254975 1.40215328774627 1.51647824336737 0.040502155792077 "omega_3" 1.622 "NN"
-1.72094414767651 -1.62639193230621 0.0279029298446289 0.119065135151857 0.26446185612059 1.40439295542478 1.5263401288521 0.0373332374682224 "omega_3" 1.624 "NN"
-1.72924843334562 -1.62843889723803 0.0255215421167918 0.115797477336855 0.260727040305994 1.40629727533178 1.53591307182688 0.0341970318716567 "omega_3" 1.626 "NN"
-1.73696039499828 -1.62988136395444 0.0231663993436086 0.112516239217143 0.25694453615256 1.41382959788388 1.54522520115489 0.0310954500717129 "omega_3" 1.628 "NN"
-1.74410642640697 -1.63065878936629 0.0208284552937812 0.10919221208826 0.25314622383371 1.42806862680851 1.55503238953617 0.0280281297548337 "omega_3" 1.63 "NN"
-1.75062635293529 -1.63355515689375 0.0184479311561176 0.105887762118471 0.249272430063854 1.44221482552274 1.56579552223707 0.0249964771254803 "omega_3" 1.632 "NN"
-1.75878983298736 -1.64794129833905 0.0160684627985006 0.102573724879846 0.245385551149241 1.45626454556088 1.57629686110818 0.0220041954957152 "omega_3" 1.634 "NN"
-1.76636131673609 -1.66186114751059 0.0136661714388424 0.0992209580827534 0.241456429941309 1.47021380377674 1.5865330847862 0.0190516925624077 "omega_3" 1.636 "NN"
-1.7733667760142 -1.67533679019704 0.0112858814863444 0.095861315606669 0.237486426149189 1.48402950388066 1.59653157450612 0.0161421089871819 "omega_3" 1.638 "NN"
-1.77977136961283 -1.68832958807042 0.00886775971656562 0.0822118827676377 0.233476898784033 1.49605746938045 1.60622974343408 0.0132735158267223 "omega_3" 1.64 "NN"
-1.78560151359375 -1.6920269108353 0.00644355680020681 0.0777737807392214 0.229459729134021 1.49794543879796 1.61568679900654 0.0104512881992205 "omega_3" 1.642 "NN"
-1.79082281097709 -1.69040260957024 0.00402490556484736 0.0744684947962924 0.225405770929285 1.49947937426549 1.6248700202832 0.00767751520535736 "omega_3" 1.644 "NN"
-1.79546212205366 -1.68816957790426 0.0015804253852707 0.0711920757856888 0.221316391011271 1.50062848292151 1.63377683846863 0.00494973453885027 "omega_3" 1.646 "NN"
-1.79951604886833 -1.68532923565118 -0.000896540701319282 0.0679153686484142 0.216587117630468 1.50145374028568 1.64240431933405 0.00227101076563893 "omega_3" 1.648 "NN"
-1.80393389904913 -1.68780703666715 -0.00335237234776287 0.0646092107811 0.212605555361449 1.50189426721147 1.65078013123906 -0.00035463174532565 "omega_3" 1.65 "NN"
-1.80921490688576 -1.70006777217276 -0.00582069528041984 0.0613053580692622 0.20887982305004 1.50279522374046 1.65884191766827 -0.00292998193587799 "omega_3" 1.652 "NN"
-1.81394375637234 -1.71186053314591 -0.00826531147214382 0.0580355775309158 0.204692830376985 1.51630469006807 1.6670566677052 -0.00545025188229748 "omega_3" 1.654 "NN"
-1.81808613372226 -1.72317768042393 -0.010722577973354 0.0547401031736854 0.200637819852034 1.52970318588933 1.67670498992038 -0.00791418131956334 "omega_3" 1.656 "NN"
-1.82163843441003 -1.7302906469933 -0.013174796486453 0.0514507382018223 0.196635219535153 1.54304962298744 1.68607005697748 -0.0103225702648272 "omega_3" 1.658 "NN"
-1.82459724559345 -1.72594057972952 -0.0156250517588887 0.048199302282228 0.192607816508257 1.55624977622409 1.69521098825754 -0.0126702203299012 "omega_3" 1.66 "NN"
-1.82698986369172 -1.72094753123139 -0.0180721446143366 0.0449260788097945 0.188556906333361 1.56939199293424 1.70406444380893 -0.0149605589587218 "omega_3" 1.662 "NN"
-1.82878307702674 -1.71540490888606 -0.0205344928422164 0.0416629169074554 0.184514305811376 1.58241149956655 1.7126887649726 -0.0171899361954182 "omega_3" 1.664 "NN"
-1.83101002454993 -1.7128032333564 -0.0229799318057644 0.0292708835331155 0.180450795054242 1.59190226164429 1.7210198337566 -0.0193574895727806 "omega_3" 1.666 "NN"
-1.834228097839 -1.72349489067886 -0.0254084115752562 0.0258996853483495 0.176398187797133 1.59201824316136 1.72908559121805 -0.0214603325910804 "omega_3" 1.668 "NN"
-1.83684835047922 -1.73372674901589 -0.0278254325822331 0.022770807897075 0.172327261086082 1.59179373881307 1.73691529894847 -0.0235003864573042 "omega_3" 1.67 "NN"
-1.83892865857001 -1.74346102615175 -0.0302793662273189 0.019626316238373 0.168269825590471 1.59119914635141 1.74444626975753 -0.0254748516730482 "omega_3" 1.672 "NN"
-1.84040498481994 -1.74710474227982 -0.0327004143255181 0.0164979861443157 0.164196650314125 1.59026393374472 1.75167652440626 -0.0273807332599853 "omega_3" 1.674 "NN"
-1.84127448401551 -1.74028167322365 -0.0351038269072319 0.013417605404527 0.157401554436603 1.58892650659266 1.75866479161652 -0.0292180715341042 "omega_3" 1.676 "NN"
-1.84159550302121 -1.73284371305039 -0.0374763616953828 0.0103253274488679 0.15304896102009 1.58724797785555 1.7653474026024 -0.0309861335645932 "omega_3" 1.678 "NN"
-1.84130472024816 -1.72482383533043 -0.0398712256435942 0.00725278802769935 0.14865274799871 1.59598224985189 1.77204472461176 -0.0326874961643965 "omega_3" 1.68 "NN"
-1.84250468572793 -1.72429105589225 -0.0422367221478908 0.0128567278026708 0.144275179404588 1.608864179455 1.78051373144592 -0.0343151998040525 "omega_3" 1.682 "NN"
-1.84377307152505 -1.7335116254871 -0.0445822786571739 0.00976106141945365 0.139856434476258 1.62167564929007 1.78870791045193 -0.0358719155094929 "omega_3" 1.684 "NN"
-1.84449119370828 -1.74222128553242 -0.0469135646400218 0.00665810255873112 0.13569915551642 1.63438246266401 1.79668534973382 -0.0373542726060744 "omega_3" 1.686 "NN"
-1.84459544086184 -1.75044365250153 -0.0492322316080163 0.00357950918038341 0.13170683725798 1.64701300809543 1.80441414169906 -0.0387646859876055 "omega_3" 1.688 "NN"
-1.84411391434782 -1.74592779823598 -0.0515490521501079 0.000556945976484258 0.127708662217231 1.65956485521747 1.81186210230896 -0.0400985444915878 "omega_3" 1.69 "NN"
-1.8430748755722 -1.73682987436814 -0.0538215105982545 -0.0107340972331258 0.123736284956522 1.67200451182504 1.81908823433804 -0.0413565899823524 "omega_3" 1.692 "NN"
-1.84141522263673 -1.72714644396922 -0.0560155440641665 -0.0136363604103735 0.122303419520335 1.67448179181912 1.8260291165991 -0.0425406365961181 "omega_3" 1.694 "NN"
-1.84014015378722 -1.71691102297109 -0.0583282476557088 -0.0165099161488911 0.118034157057366 1.67262113653339 1.83271252699063 -0.0436442270486704 "omega_3" 1.696 "NN"
-1.84017149174599 -1.72314191840042 -0.0605346753345657 -0.0157229066784339 0.113762605802094 1.67040299494369 1.83910520508635 -0.0446705126899976 "omega_3" 1.698 "NN"
-1.83961269264921 -1.73093863576077 -0.0627205425099078 -0.0142868727273253 0.109489861703082 1.66782868199351 1.84526692300295 -0.0456175602003484 "omega_3" 1.7 "NN"
-1.83846153234754 -1.73823639160713 -0.0648976889123674 -0.0171640645530147 0.105217001138101 1.6648999843249 1.85113526462163 -0.0464869377141062 "omega_3" 1.702 "NN"
-1.83674647299944 -1.73994712722009 -0.0670441031658129 -0.0200083447800807 0.100140218428521 1.6616180724879 1.85673904869316 -0.047276251740048 "omega_3" 1.704 "NN"
-1.83446562791494 -1.729337531032 -0.0691512554808469 -0.0254243004005161 0.0962573005446075 1.65798235752902 1.86204577849708 -0.0479819658672936 "omega_3" 1.706 "NN"
-1.83155633645913 -1.71816999020564 -0.0712193409747215 -0.0317764913114047 0.0924087725547338 1.66846774589629 1.86866744406825 -0.0486104195572413 "omega_3" 1.708 "NN"
-1.82807885893419 -1.70641736236911 -0.0732446776281677 -0.0358559733719517 0.0885651125654476 1.68110354705385 1.87605125156017 -0.049153871773349 "omega_3" 1.71 "NN"
-1.82694444129055 -1.70305577729704 -0.0752854070863123 -0.0407424853351017 0.084757823695611 1.6936807532428 1.88319918674637 -0.0496161483670728 "omega_3" 1.712 "NN"
-1.82523080498032 -1.70996672506641 -0.0772510534350772 -0.0460709568791913 0.0809573637635594 1.70619565990972 1.89010868413499 -0.0499955231799666 "omega_3" 1.714 "NN"
-1.82291693753052 -1.71636857730732 -0.0791807296084244 -0.0500066749062285 0.0771952116498937 1.71861363100936 1.89677680356982 -0.0502923464409414 "omega_3" 1.716 "NN"
-1.82006233555359 -1.72225505731399 -0.0810749782437483 -0.0559443700169027 0.0734417479263243 1.73096236888182 1.90320070259071 -0.0505055386990989 "omega_3" 1.718 "NN"
-1.81657404608632 -1.71190019292737 -0.0830028230125777 -0.0602635505163676 0.069728359773535 1.74320906011292 1.90937903602719 -0.0506340512676906 "omega_3" 1.72 "NN"
-1.81254235994919 -1.69934177218977 -0.0849220061951996 -0.0636673223881417 0.0673612126596481 1.74282070276934 1.91527970983219 -0.0506781167705436 "omega_3" 1.722 "NN"
-1.80790514403071 -1.68625744483916 -0.0867101361398568 -0.0693311404216388 0.0633862684505289 1.73920358723427 1.92093133881122 -0.0506389763799801 "omega_3" 1.724 "NN"
-1.80468136505908 -1.67340785518479 -0.0885186252543804 -0.0670263280819086 0.0594229016746795 1.73524430253673 1.92633171506031 -0.0505131229351155 "omega_3" 1.726 "NN"
-1.80191329658766 -1.67949947702641 -0.0903135648639477 -0.0693759908357947 0.0554719209115433 1.73097460356183 1.93147832554411 -0.0503034257162992 "omega_3" 1.728 "NN"
-1.79853729145731 -1.68510443328876 -0.0934121893261022 -0.0756554282706929 0.0515341145907087 1.72633510570603 1.93633799799881 -0.0500082772319651 "omega_3" 1.73 "NN"
-1.79458332754365 -1.6901858609836 -0.0992263882341717 -0.0777005304158251 0.047640769989016 1.72135741944732 1.94097040225506 -0.0496286210765544 "omega_3" 1.732 "NN"
-1.79005082761091 -1.68562683255414 -0.104996922309567 -0.081977886539903 0.0444085630763311 1.71604190715163 1.94528272882837 -0.0491618620754408 "omega_3" 1.734 "NN"
-1.78490871288204 -1.67180820966956 -0.108537189397964 -0.0851171276763125 0.0409233768361901 1.72429342987118 1.95189399883128 -0.0486101734786183 "omega_3" 1.736 "NN"
-1.779217503138 -1.65743197840601 -0.114917893402378 -0.083845206597573 0.0374548034024542 1.73708730300655 1.95860163911567 -0.0479705085268738 "omega_3" 1.738 "NN"
-1.77384496968239 -1.64253299038535 -0.121334466457256 -0.0887338458520048 0.0340035127452438 1.7498029826491 1.96511083462667 -0.0472489834183712 "omega_3" 1.74 "NN"
-1.77007015303201 -1.63981688114302 -0.127725156540464 -0.0904863159476577 0.0306006786258877 1.76246777598192 1.97135832229134 -0.0464404595159119 "omega_3" 1.742 "NN"
-1.76568213049745 -1.6446719364975 -0.133305545796702 -0.0921906471994021 0.0272164258624912 1.77507792374206 1.97740256371907 -0.0455463444917193 "omega_3" 1.744 "NN"
-1.76074093414644 -1.64899693120714 -0.125860826335327 -0.0965348799490471 0.0244581855187676 1.78759861466921 1.98317960457689 -0.0445665335893595 "omega_3" 1.746 "NN"
-1.75518550305554 -1.6513253804153 -0.132129319263981 -0.0954528258001233 0.0209147376255032 1.80002628689573 1.98871707996545 -0.0435019371373886 "omega_3" 1.748 "NN"
-1.74907682561536 -1.63632356946744 -0.148413414665413 -0.0995892844643436 0.0173913203416305 1.80086077207295 1.99404406071352 -0.0423519929191333 "omega_3" 1.75 "NN"
-1.74235387286552 -1.62079439509353 -0.15524060283883 -0.101041622719436 0.0140906925554418 1.79587267787571 1.99906736567681 -0.0411169701952636 "omega_3" 1.752 "NN"
-1.73507773950502 -1.60471188930325 -0.160607132750158 -0.102386270904958 0.0108994305963961 1.79055594168506 2.00387662006017 -0.0397972140939157 "omega_3" 1.754 "NN"
-1.7300012250256 -1.59125741212102 -0.157067180184072 -0.103455780902721 0.00861210938211343 1.78491140313776 2.00843911206999 -0.0383925815900837 "omega_3" 1.756 "NN"
-1.72468994864101 -1.59545090862088 -0.163295403790755 -0.104478959693211 0.00626118029424561 1.77894056520216 2.01272186322655 -0.0369037199471557 "omega_3" 1.758 "NN"
-1.71882155695744 -1.59910959872246 -0.169495794416946 -0.105455423682884 0.00213686945210156 1.77264559417841 2.01675273038006 -0.0353327803449142 "omega_3" 1.76 "NN"
-1.71233522840095 -1.60222806871155 -0.17569824848141 -0.106384791342691 -0.00103598029267005 1.76602871903134 2.02053011493615 -0.0336774456154681 "omega_3" 1.762 "NN"
-1.70529228961152 -1.59350268945946 -0.174100684232656 -0.107266683208024 -0.0041854582191263 1.76666769804177 2.02674349089858 -0.0319379759187753 "omega_3" 1.764 "NN"
-1.69766256376562 -1.57687602593887 -0.168318851052788 -0.108100725936765 0.00357198942720061 1.77990414619683 2.03322803338438 -0.0301181951151122 "omega_3" 1.766 "NN"
-1.68944644818737 -1.55972738037207 -0.174294837717184 -0.108886651428804 0.00322777781667583 1.79313281053265 2.03948794763988 -0.0282155994319375 "omega_3" 1.768 "NN"
-1.68198140267037 -1.5420312582491 -0.180273723289986 -0.109778060525969 0.00302967283977296 1.80625936122067 2.04549106434865 -0.0262307817177007 "omega_3" 1.77 "NN"
-1.67581621294318 -1.5379438357632 -0.186224703068604 -0.110842728224839 0.00297888839259031 1.8193719989473 2.05129634726353 -0.024165895177518 "omega_3" 1.772 "NN"
-1.66909169894012 -1.54103765730821 -0.180437728442314 -0.111720796347129 0.00304601862723075 1.83240578661827 2.05687090077862 -0.0220211331156278 "omega_3" 1.774 "NN"
-1.66177706037104 -1.54358879442486 -0.174881214099969 -0.112475020600471 0.00326259068611989 1.8453562724053 2.06218152266393 -0.0197957270031072 "omega_3" 1.776 "NN"
-1.65390336962196 -1.54375900691167 -0.19015562927035 -0.112983600877101 0.0272491879380823 1.85425463209765 2.06725573922154 -0.0174909482245992 "omega_3" 1.778 "NN"
-1.64541035716178 -1.52613036461963 -0.20989675152191 -0.113442592112108 0.0377294629084872 1.84827566722242 2.07212126659141 -0.0151067989263486 "omega_3" 1.78 "NN"
-1.63635992302738 -1.50798072458866 -0.212120373067819 -0.113882330573063 0.0171051413369696 1.84198031484294 2.07671556711557 -0.0126458552048544 "omega_3" 1.782 "NN"
-1.62672251644136 -1.48928534864132 -0.197427446233121 -0.114241592514134 0.00557971739203822 1.83539925250636 2.08106734645838 -0.0101081905607157 "omega_3" 1.784 "NN"
-1.61948213088715 -1.47296346922616 -0.203040708181902 -0.114581347127569 0.00652666355102838 1.82850276745046 2.08517456048662 -0.00749571917525046 "omega_3" 1.786 "NN"
-1.61201303640354 -1.47560510323291 -0.208626117463439 -0.114840621410849 0.0268486639504886 1.82126172633849 2.0890349490524 -0.00480736766528922 "omega_3" 1.788 "NN"
-1.60395282647687 -1.47770335791165 -0.214214168399735 -0.115049961876878 0.0565044978888523 1.81373912799353 2.09261551841485 -0.00204310032132462 "omega_3" 1.79 "NN"
-1.59530222576217 -1.47928399105638 -0.210194345497314 -0.115539090135826 0.0861345830487039 1.80590684492802 2.09735762174176 0.000795344450531303 "omega_3" 1.792 "NN"
-1.58609272395131 -1.46887866553215 -0.200884419171246 -0.115646171496621 0.115731198643971 1.81125565396843 2.10394769898568 0.00370337981812949 "omega_3" 1.794 "NN"
-1.5762948914911 -1.44977234411874 -0.203703115376868 -0.116002038153795 0.1267946660451 1.82520493145108 2.11031725598696 0.00668472350679582 "omega_3" 1.796 "NN"
-1.56590993914051 -1.43018347903154 -0.208903671562155 -0.116006703712344 0.106089174651856 1.8391206771301 2.11646275409004 0.00973778410552026 "omega_3" 1.798 "NN"
-1.55627183483597 -1.41005725694305 -0.214107915510453 -0.115697415545355 0.0854275107386115 1.85296916172615 2.12238184568656 0.0128596794299454 "omega_3" 1.8 "NN"
-1.54815131838637 -1.403904517961 -0.210832409897705 -0.115865598388496 0.0916412370634703 1.86677775946146 2.12807256456205 0.0160502679118381 "omega_3" 1.802 "NN"
-1.53943987352113 -1.40567627494755 -0.213084090078723 -0.115933129999121 0.12199791020339 1.88051224125178 2.13353257177118 0.0193086297531944 "omega_3" 1.804 "NN"
-1.53016886787844 -1.40693254243934 -0.224177180091544 -0.115896049742048 0.15231738034845 1.89419886549092 2.13875925884173 0.0226329767771322 "omega_3" 1.806 "NN"
-1.52030905419798 -1.40546735586599 -0.234781159071247 -0.115540584460177 0.182557746959446 1.90206030323759 2.14371923019644 0.0260214968480671 "omega_3" 1.808 "NN"
-1.50986178869306 -1.38554938464824 -0.228541688724647 -0.115243910446509 0.212771086211148 1.89517705984042 2.14847037346544 0.0294776963196384 "omega_3" 1.81 "NN"
-1.49885904035676 -1.36509090758102 -0.220918639701438 -0.115192169765123 0.219599957145761 1.88798620656496 2.15297954027602 0.0329942185044049 "omega_3" 1.812 "NN"
-1.48727183822774 -1.34415926326994 -0.222628204612647 -0.114720055991597 0.198775868934661 1.88051842217914 2.1572145291492 0.0365737698822301 "omega_3" 1.814 "NN"
-1.4784479495637 -1.32730488103567 -0.22465933215841 -0.114348202741837 0.178019004843009 1.87271281858847 2.1612343109353 0.0402122324693103 "omega_3" 1.816 "NN"
-1.46922209948923 -1.32888812430059 -0.229383840092396 -0.113567401707542 0.193703134637531 1.86463136175473 2.16497561811281 0.043910471136342 "omega_3" 1.818 "NN"
-1.45940778198639 -1.32998999986251 -0.227022088297304 -0.113279249834989 0.224612295650843 1.85624524871406 2.16846656783963 0.0476674606312519 "omega_3" 1.82 "NN"
-1.44903683413025 -1.33054536030699 -0.228270529039492 -0.113040445579372 0.255429385201182 1.8475569778891 2.17317195332771 0.0514822200859228 "omega_3" 1.822 "NN"
-1.43811071916662 -1.31571274941143 -0.229394976541698 -0.112368143576703 0.267857345856669 1.8459554743057 2.17996672411715 0.0553504806488225 "omega_3" 1.824 "NN"
-1.42660054756584 -1.29454014525078 -0.230395188001523 -0.111913147419045 0.275385201496249 1.86080740404486 2.18653910836878 0.0592727478324537 "omega_3" 1.826 "NN"
-1.41453862991136 -1.27286746467962 -0.231271015098116 -0.110943084873838 0.283117367673242 1.87559994957928 2.19285494846258 0.0632474790628479 "omega_3" 1.828 "NN"
-1.40409600990233 -1.25070130361144 -0.225375161774025 -0.110160627496441 0.291053655774363 1.89035855812818 2.19897191678353 0.0672756514233433 "omega_3" 1.83 "NN"
-1.39450387121565 -1.24894725928414 -0.232575751814409 -0.109683328415258 0.275061614465699 1.90507960207236 2.20485741110167 0.0713505921038475 "omega_3" 1.832 "NN"
-1.38435640612107 -1.25007716504945 -0.233885672486622 -0.108959870952958 0.302125352666167 1.91972915347503 2.21047847909887 0.0754752048850016 "omega_3" 1.834 "NN"
-1.37362454853201 -1.25066617911187 -0.238140434064348 -0.107883348204211 0.316051356985213 1.93430323436621 2.21589347437703 0.0796463098668136 "omega_3" 1.836 "NN"
-1.36234056635141 -1.24102221968798 -0.233924622892914 -0.106915887021898 0.324767280476181 1.94882784177918 2.22106895840415 0.0838617069267727 "omega_3" 1.838 "NN"
-1.35047578567071 -1.21920892204241 -0.234076908640873 -0.106320472869982 0.333714376305807 1.94694636090134 2.22597125324876 0.0881239793905245 "omega_3" 1.84 "NN"
-1.3380626701927 -1.19689969068617 -0.234102558498364 -0.105677736677308 0.342861501206244 1.93917432521414 2.23062758283504 0.0924238866159326 "omega_3" 1.842 "NN"
-1.32671518448092 -1.17410122935348 -0.234032067526471 -0.104680157618645 0.352208089691999 1.93109870087778 2.23506626857073 0.0967674769126968 "omega_3" 1.844 "NN"
-1.31691674510267 -1.16759457329732 -0.23380443672005 -0.103532650093541 0.361753524814446 1.9227195242845 2.23922417620264 0.101149705973232 "omega_3" 1.846 "NN"
-1.30656744584587 -1.16894632931235 -0.229791814862438 -0.102907797124487 0.378040700223664 1.91406815276343 2.24312947677294 0.105567023847573 "omega_3" 1.848 "NN"
-1.29566830227873 -1.16976458553717 -0.232967758541292 -0.102287657551187 0.381466289721629 1.90511568135548 2.24677969432867 0.110023406941076 "omega_3" 1.85 "NN"
-1.28418993723676 -1.16246565262401 -0.232388527333001 -0.101071178805739 0.391631322351373 1.89586449554781 2.25014170592198 0.114512187067731 "omega_3" 1.852 "NN"
-1.27219523789375 -1.14015585855742 -0.231650888282559 -0.100475787604523 0.40199049394613 1.88631761415297 2.2561909113104 0.119032075138506 "omega_3" 1.854 "NN"
-1.25962563949082 -1.11735456462077 -0.225690916447775 -0.0991162335247964 0.412542738913089 1.88530293530772 2.26320400649684 0.123583223924427 "omega_3" 1.856 "NN"
-1.2481947368758 -1.0940684717915 -0.229791638828431 -0.097717230669673 0.423317529939425 1.90112050172797 2.26995561178944 0.128165010196495 "omega_3" 1.858 "NN"
-1.23839157811108 -1.08648049988932 -0.228639590081059 -0.0970921776336695 0.437576245570767 1.91690774134702 2.27647235732405 0.132772765318306 "omega_3" 1.86 "NN"
-1.22804260538379 -1.08822741455617 -0.227390322076189 -0.0963959162325523 0.469816237211774 1.93262877324872 2.28275162314662 0.137406089989963 "omega_3" 1.862 "NN"
-1.21714903204241 -1.08951126611259 -0.225982666769539 -0.0952235629505935 0.488710094172177 1.94830967779814 2.2887908835815 0.142063813621864 "omega_3" 1.864 "NN"
-1.20571216438486 -1.08153086444395 -0.224446796808138 -0.0945908361358647 0.468369766716705 1.96391639020709 2.29458731217284 0.146742999770191 "omega_3" 1.866 "NN"
-1.19373340165839 -1.0588783096722 -0.222782528700975 -0.0939731293833574 0.48014413910829 1.97947534436355 2.30013786383478 0.151444209404843 "omega_3" 1.868 "NN"
-1.18121458308701 -1.03573881634151 -0.220989768321033 -0.0938645833659848 0.492101742934722 1.99492088616279 2.30543927485178 0.156161670789598 "omega_3" 1.87 "NN"
-1.17052670000464 -1.01211906805122 -0.219037993327106 -0.09357773354958 0.504271537188913 1.99873472937611 2.31048806287833 0.160897689517001 "omega_3" 1.872 "NN"
-1.16093229478952 -1.00671635264882 -0.216957805897948 -0.0912038538864408 0.526352680198499 1.99029510072648 2.3152507525611 0.165647244064714 "omega_3" 1.874 "NN"
-1.15082837757996 -1.00907168725189 -0.21325769537026 -0.0895760882442005 0.558909022180956 1.98155177722447 2.31978622508399 0.170410882596937 "omega_3" 1.876 "NN"
-1.14018577040235 -1.0109449747909 -0.21238246137824 -0.0879155697253395 0.591322906670825 1.97250481471701 2.32403092641943 0.175184860529269 "omega_3" 1.878 "NN"
-1.12897538041437 -1.00010521108982 -0.209857207970174 -0.0861926597576144 0.608773592240425 1.96315514516539 2.32801275167009 0.179969695416167 "omega_3" 1.88 "NN"
-1.11725975263943 -0.977242269814496 -0.213637564492956 -0.0835623997131165 0.588068977379066 1.95353504629315 2.33172897475646 0.184761571799162 "omega_3" 1.882 "NN"
-1.1050099644977 -0.953927485473855 -0.204452859418609 -0.0818064065913973 0.581276478981465 1.9436165888518 2.33517676599462 0.189560940672039 "omega_3" 1.884 "NN"
-1.09564203045096 -0.930137067476664 -0.201512606795404 -0.0799907140145137 0.594787791361625 1.93343351356475 2.33967571983908 0.194360975404733 "omega_3" 1.886 "NN"
-1.0865112847942 -0.928683491714708 -0.199857166183733 -0.0781467393717321 0.618153803914197 1.92295645589564 2.34702404205024 0.199167222930077 "omega_3" 1.888 "NN"
-1.07684721006433 -0.931807339961154 -0.20233313629825 -0.0763059667789321 0.651003324116857 1.92905676286779 2.3541306515138 0.203970848029684 "omega_3" 1.89 "NN"
-1.06665109015643 -0.934432344826803 -0.204840334636174 -0.0734246759458301 0.683667686345927 1.94585447478249 2.36099146923641 0.208774608069362 "omega_3" 1.892 "NN"
-1.05592431238807 -0.920322563747789 -0.188380670608467 -0.0724852355068037 0.716167111044854 1.96258425433831 2.36760361388485 0.213574913511963 "omega_3" 1.894 "NN"
-1.04466836749896 -0.897512772955508 -0.184741087557711 -0.0705681748329994 0.739602966735276 1.97924069750087 2.37393385786288 0.218369194081147 "omega_3" 1.896 "NN"
-1.03302817344604 -0.874225119950495 -0.184214470919585 -0.0685970067512471 0.719066817061389 1.99585044527299 2.38004023135204 0.223157942694138 "omega_3" 1.898 "NN"
-1.02503023979608 -0.850496842826317 -0.186309440899493 -0.0666336628645467 0.698487561029538 2.01237895781293 2.38585849720323 0.227937594481771 "omega_3" 1.9 "NN"
-1.01650589910935 -0.851916334981127 -0.187750073695781 -0.0635714516170651 0.712710190537962 2.02882167675767 2.39141577398408 0.232704587099384 "omega_3" 1.902 "NN"
-1.00748635245958 -0.85588358140302 -0.168667730313189 -0.0615350919680395 0.7457988124861 2.04517351744352 2.39670846566628 0.237462949307743 "omega_3" 1.904 "NN"
-0.997911681894209 -0.859428980872622 -0.184987059854734 -0.0594791594946855 0.77872019288634 2.05019551970298 2.40173334611728 0.242205285828207 "omega_3" 1.906 "NN"
-0.987844196770084 -0.844635317042503 -0.194784549890983 -0.0574046321651736 0.811434242367795 2.04090176458203 2.40645759090779 0.246930543626103 "omega_3" 1.908 "NN"
-0.977254781356294 -0.822059887409807 -0.196916810876758 -0.0542436172468115 0.843961088723233 2.03129980611163 2.41093955811641 0.251639018108048 "omega_3" 1.91 "NN"
-0.966480196459486 -0.799010530692215 -0.172904063899239 -0.0521056295435756 0.876289524174808 2.02139098852462 2.41511545320549 0.256327169023324 "omega_3" 1.912 "NN"
-0.959292863316534 -0.775524638612751 -0.174656046126245 -0.0499824633498065 0.86174528303917 2.01117743412988 2.41901295690735 0.260992693254092 "omega_3" 1.914 "NN"
-0.951557631296623 -0.775145738382491 -0.176451016899875 -0.0478446905790975 0.841374943518929 2.00069256089017 2.42262915491222 0.265638134578965 "omega_3" 1.916 "NN"
-0.943335923097379 -0.780127235333964 -0.178228950853622 -0.0456933515654896 0.843111345645923 1.9899390812551 2.4259305389217 0.270255128194124 "omega_3" 1.918 "NN"
-0.934567360615006 -0.784644271868672 -0.176814112919942 -0.0435294554492316 0.851598787047692 1.97885656505673 2.42954649396069 0.274847693110753 "omega_3" 1.92 "NN"
-0.925314064803217 -0.775201075014138 -0.158356533667813 -0.0413539801772345 0.868182773102149 1.96750723037417 2.43708712021544 0.279411388757086 "omega_3" 1.922 "NN"
-0.915546750326826 -0.75301990968876 -0.159804511615448 -0.0391678725027873 0.884916034025537 1.95694821220212 2.44436983297851 0.283944016558267 "omega_3" 1.924 "NN"
-0.905266785052504 -0.730428999782816 -0.161239562590595 -0.0369720480562137 0.901795672305582 1.97463507684381 2.45139140412044 0.288445318107258 "omega_3" 1.926 "NN"
-0.898214138523997 -0.707374357050924 -0.162723753379169 -0.0347675008857209 0.913855605844788 1.99224852392723 2.45814902900736 0.292910085380517 "omega_3" 1.928 "NN"
-0.89142876408539 -0.696703803812113 -0.157227208613165 -0.0314018880288245 0.90917484877167 2.00981360672642 2.46463958328212 0.297340626924089 "omega_3" 1.93 "NN"
-0.884136149339952 -0.702749130212965 -0.164510862345935 -0.0291866498267268 0.942665610415702 2.02729584006909 2.47082923846466 0.301734448340856 "omega_3" 1.932 "NN"
-0.87633645469549 -0.70835131495636 -0.16717615825263 -0.0269353980812639 0.970776392073617 2.04469105796971 2.47674501468646 0.306090450129679 "omega_3" 1.934 "NN"
-0.868030315632495 -0.713505281648111 -0.168714487807335 -0.0247101234529055 0.95595610462658 2.06202508990992 2.48238322795601 0.310406026097268 "omega_3" 1.936 "NN"
-0.859218782991491 -0.692032168595745 -0.170246063975355 -0.0213932048354195 0.935697539936029 2.07926221434548 2.48774037329474 0.314677225187198 "omega_3" 1.938 "NN"
-0.849903019758301 -0.670037028094271 -0.149315515788771 -0.019135787647258 0.942510373741754 2.09636621416536 2.49281400621391 0.318904182625472 "omega_3" 1.94 "NN"
-0.840888785252218 -0.64761110217853 -0.150519041109249 -0.0168769508610467 0.923820411668942 2.09868602327577 2.49757085197768 0.323089350453375 "omega_3" 1.942 "NN"
-0.835160754384731 -0.644615476298441 -0.151718859711536 -0.0157527484164461 0.903963077411788 2.08824992488263 2.50203857541896 0.327221531660586 "omega_3" 1.944 "NN"
-0.828936101481816 -0.648800934894496 -0.152977018604247 -0.0135197205551094 0.906143426515087 2.07753271064973 2.50621425694271 0.331310033647377 "omega_3" 1.946 "NN"
-0.822214848970361 -0.653030100835053 -0.15423354367698 -0.0101627938283855 0.940985247196068 2.06650680279802 2.51009491010404 0.335346285682088 "omega_3" 1.948 "NN"
-0.814996837109163 -0.657212370090747 -0.135165923300292 -0.00790799590873803 0.97567700227853 2.05517318017161 2.51364696402987 0.339331526473905 "omega_3" 1.95 "NN"
-0.807282737814205 -0.653466522448298 -0.136104336035942 -0.00565660006441249 0.977096528062361 2.04356355616238 2.51689827752585 0.343262200113723 "omega_3" 1.952 "NN"
-0.799042901052644 -0.658211491390034 -0.137044146517098 -0.0034401578369625 0.957601356025918 2.0316188299193 2.51981621776838 0.347140389687671 "omega_3" 1.954 "NN"
-0.790339337433238 -0.662950003651417 -0.138047363391308 -0.00122915363601805 0.937564193887908 2.01943320182198 2.5230250278442 0.350961853448614 "omega_3" 1.956 "NN"
-0.781290540604459 -0.667682888910576 -0.139053984326154 0.00204879434846816 0.972679099383356 2.00691848012144 2.5305537831569 0.354723174979787 "omega_3" 1.958 "NN"
-0.776248636453033 -0.660281676447084 -0.14006503055208 0.00522087605833121 1.00779870750512 1.99413927143604 2.53780663357895 0.358427752510842 "omega_3" 1.96 "NN"
-0.770721339350644 -0.664037199086124 -0.141142536726306 0.00742800683684663 1.02245906373599 1.99817901454099 2.54474990342277 0.362070407708873 "omega_3" 1.962 "NN"
-0.764708598112691 -0.667367939371502 -0.142226446865266 0.00962584827698265 1.0021110529986 2.01654596803883 2.55144128117689 0.365651490078226 "omega_3" 1.964 "NN"
-0.758209991396654 -0.670209232422451 -0.143317719813354 0.011813404894724 0.981708402290963 2.03482755537539 2.55781619645904 0.369171203540884 "omega_3" 1.966 "NN"
-0.751195212514517 -0.667528637653675 -0.144478329242872 0.0139897208751449 0.975321056309042 2.05301988844434 2.56387092548476 0.372623232243065 "omega_3" 1.968 "NN"
-0.743695456180149 -0.671070374715441 -0.135234950068707 0.0165128853393526 0.954549297132644 2.07111868054574 2.56966273040109 0.376012611980539 "omega_3" 1.97 "NN"
-0.73571150591664 -0.676063083883378 -0.126077627586085 0.0183355097085496 0.933279354457682 2.08911914079033 2.5751278972856 0.379333307712432 "omega_3" 1.972 "NN"
-0.727213734056591 -0.677093249857364 -0.126952161551628 0.0204727378202847 0.956123468271471 2.10704649167724 2.58029423306743 0.38258717431884 "omega_3" 1.974 "NN"
-0.720110762289949 -0.677044583979182 -0.127838830115252 0.0225952646054566 0.992038870604347 2.12483400349043 2.58515885296799 0.385769931417918 "omega_3" 1.976 "NN"
-0.715640272536291 -0.677755693559391 -0.128769045741933 0.0247021685276536 1.0278528545486 2.14253821025011 2.58968828135846 0.388882909418852 "omega_3" 1.978 "NN"
-0.720464081602017 -0.677414124960023 -0.129743678038039 0.0267924948902305 1.01697369981457 2.13946306365511 2.59391000449455 0.391923506867427 "omega_3" 1.98 "NN"
-0.725354205294479 -0.676559800798316 -0.11884267737554 0.028897378167585 0.99597862862646 2.12758712722513 2.59782091778175 0.394892166261642 "omega_3" 1.982 "NN"
-0.730220029586064 -0.675251261088306 -0.112123538219805 0.0308972660349127 0.986851838045425 2.1153949012143 2.60138756810534 0.397784781615735 "omega_3" 1.984 "NN"
-0.735093040894583 -0.673122199551813 -0.112861446140187 0.0328779815187659 1.01192249359184 2.10291925235032 2.60463837067169 0.400604119867927 "omega_3" 1.986 "NN"
-0.740004606411787 -0.671202799766377 -0.125301925635029 0.0348387037101361 1.04780361026013 2.09010221528365 2.60757081459752 0.403349422439441 "omega_3" 1.988 "NN"
-0.744924861411846 -0.668459706926228 -0.135100794603829 0.0368091573312768 1.08004839790135 2.07700860451286 2.61015189672514 0.406015667020225 "omega_3" 1.99 "NN"
-0.749854579317457 -0.665256056081432 -0.13629959589008 0.0387275424231461 1.06049427874041 2.06364125537402 2.61240973596108 0.408605744909292 "omega_3" 1.992 "NN"
-0.754794547752226 -0.660406981037511 -0.137518370392115 0.0408586913684417 1.04106016226541 2.04994103086983 2.6154783843952 0.411113714100731 "omega_3" 1.994 "NN"
-0.759745567409254 -0.651337525102861 -0.138788409989672 0.0424966752155456 1.02426445463442 2.03597171085147 2.62273255811135 0.413545011357777 "omega_3" 1.996 "NN"
-0.764708452051252 -0.65272103375986 -0.140110556184027 0.0443763505921879 1.06012339270677 2.02170603653656 2.62969141853137 0.415895773026531 "omega_3" 1.998 "NN"
-0.769714546088494 -0.647575591887289 -0.141455105926696 0.0455127856769764 1.09587097112734 2.00850060183501 2.63632074964039 0.418162447460109 "omega_3" 2 "NN"
-0.0981278317659076 -0.0858187007635252 -0.0331455899985826 -0.0139422242651221 0.0106923167344917 0.053905614239909 0.0582106522160757 -0.0129253135280992 "omega_3" 0 "dtNN"
-0.0962672939621712 -0.083532237622137 -0.0323035914096295 -0.0116829159248368 0.0132122804767505 0.0568919657378615 0.0610675842698924 -0.0109804705236108 "omega_3" 0.002 "dtNN"
-0.0902036495713219 -0.077080302778711 -0.02596014829669 -0.00501058766144524 0.0189015388505709 0.0640264227238845 0.0681033736071299 -0.00483942783100579 "omega_3" 0.004 "dtNN"
-0.0793469227929222 -0.0660415358304931 -0.0150875229722942 0.00633232468629785 0.0291896687746203 0.0759524546485295 0.0798971226307685 0.00615098119474798 "omega_3" 0.006 "dtNN"
-0.0630671747384213 -0.0503490311218115 0.000174485330830976 0.0223370010104986 0.0457550340985335 0.0930584807347827 0.0970176087563459 0.0225639876210031 "omega_3" 0.008 "dtNN"
-0.041073039657249 -0.0289416289260771 0.0210799436824232 0.0443444794730681 0.0675130713878502 0.115501924264606 0.119744103413041 0.044767399407682 "omega_3" 0.01 "dtNN"
-0.0133739817748619 -0.00185983511380527 0.050033725509536 0.0724795119449482 0.0950471058369544 0.143543024760049 0.148096494795311 0.0727460194375787 "omega_3" 0.012 "dtNN"
0.0194696087885973 0.0304023590058478 0.0839671203272587 0.106282651565436 0.128166600451721 0.176685702574218 0.181524894425024 0.105945164777725 "omega_3" 0.014 "dtNN"
0.0562873724265387 0.0666122450174953 0.121350479915179 0.142493319765435 0.16583126854357 0.213723949216558 0.218896214868778 0.143160901026415 "omega_3" 0.016 "dtNN"
0.0952346012840621 0.104985866265338 0.16037541491329 0.181650434011601 0.205614097705052 0.252998755035833 0.258504365360864 0.182605112188867 "omega_3" 0.018 "dtNN"
0.134294915858561 0.144195119221706 0.199179545995491 0.221848815673468 0.245334318949517 0.292975037728979 0.298271799077895 0.222143418449176 "omega_3" 0.02 "dtNN"
0.171304820502996 0.181454407727585 0.236656331342601 0.258177909849906 0.282857619561128 0.331113534925692 0.336163482866823 0.259670030152413 "omega_3" 0.022 "dtNN"
0.204566316196349 0.214892273317787 0.269755558884924 0.29165686575692 0.317086422206842 0.365698690728948 0.370416049660321 0.293459283420345 "omega_3" 0.024 "dtNN"
0.232995394635736 0.243468773081474 0.297942910831352 0.321108041397167 0.347142522108811 0.395544526020444 0.400021113799255 0.322397671692781 "omega_3" 0.026 "dtNN"
0.256107262390515 0.266703845431095 0.321555592844334 0.344623640042983 0.370107881278273 0.420134015545898 0.424340860571988 0.345998073143861 "omega_3" 0.028 "dtNN"
0.273808708932904 0.284665079193815 0.340518691204068 0.36308536450872 0.387607711141527 0.438927002914511 0.443334829517767 0.364292590647678 "omega_3" 0.03 "dtNN"
0.286671317128594 0.297745927938195 0.353281405806058 0.376636401418523 0.400206720441929 0.452597162395136 0.457393271233798 0.377670394097782 "omega_3" 0.032 "dtNN"
0.295274303816598 0.306557187482213 0.362234256235013 0.38604519899809 0.40854821903622 0.461887155256022 0.467082704888639 0.386714496793455 "omega_3" 0.034 "dtNN"
0.300211330941067 0.311692415482412 0.366597061406026 0.391902455718991 0.413360614102373 0.467447910662599 0.473023696100768 0.392072306009623 "omega_3" 0.036 "dtNN"
0.302218565555279 0.313885571865683 0.36845444366179 0.394695649983987 0.416346831170927 0.470401777726636 0.475898907693306 0.394392746772293 "omega_3" 0.038 "dtNN"
0.301830549033525 0.313670137669135 0.369750036831533 0.395098574497297 0.41676431968483 0.471028813666294 0.47625182530561 0.394267343764288 "omega_3" 0.04 "dtNN"
0.299600789556109 0.310993123111189 0.367570630703369 0.393373198344079 0.415131652195328 0.469648562528903 0.474680093357165 0.392219121188051 "omega_3" 0.042 "dtNN"
0.295948233836327 0.306843434945904 0.363869498577458 0.389882900436135 0.411837963398511 0.466755665145968 0.471606698519679 0.388695810464748 "omega_3" 0.044 "dtNN"
0.29127687083718 0.301638006097619 0.358969663317964 0.38570431151112 0.407143331199507 0.462708378082709 0.467463192309594 0.384069486327218 "omega_3" 0.046 "dtNN"
0.285869928419174 0.295750256090628 0.353222697761851 0.380002872874627 0.401697443700357 0.457833761386667 0.462471505984752 0.378653143661912 "omega_3" 0.048 "dtNN"
0.279977774559427 0.289341660605544 0.346865604786558 0.374044800075524 0.395741943369956 0.452363086656248 0.456922738665924 0.372693232073587 "omega_3" 0.05 "dtNN"
0.273808935973534 0.282653690310667 0.340123355055141 0.367679358910891 0.389508740718099 0.446515621446395 0.450971725133229 0.366393729513435 "omega_3" 0.052 "dtNN"
0.267499558253689 0.275850356851265 0.334134596215335 0.361500968934592 0.383094249427586 0.440253525384492 0.444855231541169 0.359920219664554 "omega_3" 0.054 "dtNN"
0.261180223734186 0.269370598227113 0.329220383131315 0.355337782260847 0.376410307513936 0.433800604987482 0.438617432284047 0.353395722325693 "omega_3" 0.056 "dtNN"
0.254991405056614 0.263282898441901 0.322751992576741 0.34919607481703 0.369660980037281 0.427375625668674 0.432433465799647 0.346924700830728 "omega_3" 0.058 "dtNN"
0.248926583576065 0.257351512970331 0.316538269222235 0.343219219359185 0.362951962941338 0.421034407483319 0.426303006245064 0.340586918602513 "omega_3" 0.06 "dtNN"
0.24311139851261 0.251640178356524 0.310061295412197 0.337407323101218 0.356354913997166 0.414845604223842 0.420354402603721 0.334439937046586 "omega_3" 0.062 "dtNN"
0.237456374002704 0.246202981540478 0.305422341443375 0.331622009677972 0.349931297455498 0.408837384991898 0.414553012478677 0.328530100839986 "omega_3" 0.064 "dtNN"
0.232067403343251 0.241054019144713 0.301421183192929 0.326004893299398 0.343699694716918 0.403054276582623 0.409007411734592 0.322896544315464 "omega_3" 0.066 "dtNN"
0.226995862278955 0.236193253507224 0.294874587167158 0.320922557366146 0.337724276209315 0.39752780801723 0.403720026104338 0.317556405215575 "omega_3" 0.068 "dtNN"
0.222268355581093 0.231675322147169 0.288161009140083 0.316004850321917 0.332698324555793 0.392254682546479 0.398655161584315 0.312528842227352 "omega_3" 0.07 "dtNN"
0.217907181427734 0.227521346382616 0.282512974947622 0.311721595885103 0.328792901670113 0.387227734854605 0.393865588886342 0.307827245245688 "omega_3" 0.072 "dtNN"
0.213865211912207 0.223621670344926 0.278092577707127 0.307968599181777 0.32522777625968 0.382555765027348 0.389369715836779 0.303456123314634 "omega_3" 0.074 "dtNN"
0.210152197614093 0.219349847529031 0.274029427759331 0.304187840841507 0.32202300668547 0.378349421917562 0.38514765096977 0.299415151449841 "omega_3" 0.076 "dtNN"
0.206807351262057 0.215386103956746 0.269498018479908 0.301137358393134 0.318883194601256 0.374425430020892 0.381176341238302 0.295701668445568 "omega_3" 0.078 "dtNN"
0.203777260561935 0.211768784211756 0.264204145875397 0.298146761942348 0.315979860379571 0.370760887904737 0.377462485305159 0.292315612594918 "omega_3" 0.08 "dtNN"
0.201096896924241 0.208501715067825 0.25943749315104 0.295613569589477 0.314341952452537 0.367331481425538 0.374042524367042 0.28924921434827 "omega_3" 0.082 "dtNN"
0.198706121652776 0.205661271675297 0.256819199066172 0.293450802668474 0.311645715382326 0.364200082432774 0.370858864848174 0.286493069960752 "omega_3" 0.084 "dtNN"
0.196666562860003 0.203811911653531 0.254487516460017 0.291629093387542 0.31000369891899 0.361305832767528 0.367911380481928 0.284038546709082 "omega_3" 0.086 "dtNN"
0.194862506598042 0.202252093740526 0.251859003128914 0.289465001706333 0.309097508197794 0.358618335878589 0.365199644217171 0.281877260502388 "omega_3" 0.088 "dtNN"
0.193240730611024 0.200981528249258 0.247886078916508 0.288340401510254 0.308383328155287 0.356198678638634 0.362723200656205 0.279996070492375 "omega_3" 0.09 "dtNN"
0.191940098860869 0.199999875307128 0.244957880478978 0.287161976360721 0.307010106782855 0.353985762061313 0.3605074847693 0.27838407074087 "omega_3" 0.092 "dtNN"
0.190866147569238 0.199275234564425 0.243878387927339 0.286412310930245 0.307534056600787 0.351977785119402 0.358491983043734 0.277030767899429 "omega_3" 0.094 "dtNN"
0.190107513647149 0.198804340006802 0.243080085581823 0.286898390697161 0.306981691453359 0.350171377361107 0.35667721185456 0.275921358182468 "omega_3" 0.096 "dtNN"
0.189569816713231 0.198129404169549 0.241098240580072 0.286223219092847 0.306790610971689 0.348563283524527 0.35505971502721 0.275042945429835 "omega_3" 0.098 "dtNN"
0.189250317296455 0.197140090151038 0.238237282725208 0.285968733869254 0.305620009349354 0.347119833471993 0.353605632698986 0.274383526369765 "omega_3" 0.1 "dtNN"
0.189207399258464 0.196367402164128 0.237847126862789 0.285404672391451 0.306765615619213 0.345868494923934 0.352342243057365 0.273927731927974 "omega_3" 0.102 "dtNN"
0.189346607972425 0.195851630672507 0.236767246338218 0.284125652494936 0.308927960956566 0.344775803146831 0.351235892027489 0.273664381573705 "omega_3" 0.104 "dtNN"
0.189724701165119 0.196470793551498 0.235316405078549 0.284277481552351 0.308817854273286 0.343808043447325 0.350253015082615 0.273579912971348 "omega_3" 0.106 "dtNN"
0.190127219735359 0.197324257742935 0.234819186411073 0.284063767683392 0.310836648381269 0.342991141548396 0.349450720827349 0.273657210745163 "omega_3" 0.108 "dtNN"
0.190687105626409 0.198316024031669 0.234080183105789 0.284563098855699 0.312018352455539 0.342320520517603 0.348732719699342 0.273886392978674 "omega_3" 0.11 "dtNN"
0.191442919694509 0.198652297009971 0.232590095983028 0.28516197222649 0.313296177355369 0.341761184530696 0.348155493815909 0.274251529170297 "omega_3" 0.112 "dtNN"
0.192329566993237 0.197572795418864 0.233380687142642 0.285886500311449 0.315273787300271 0.341241150109397 0.347684044291952 0.274738927949217 "omega_3" 0.114 "dtNN"
0.193373583932839 0.196895698255901 0.232775657776131 0.286645095915503 0.31706220315067 0.340638893766766 0.347313961552572 0.275333625303648 "omega_3" 0.116 "dtNN"
0.194540539299965 0.197672296954408 0.232652888027303 0.286915487883789 0.320681964317657 0.340132926386048 0.347010390176706 0.276027477138111 "omega_3" 0.118 "dtNN"
0.192985029534384 0.198175203300707 0.234158929287048 0.286198916866965 0.323840155589039 0.33968861543093 0.346799581631558 0.276799637429721 "omega_3" 0.12 "dtNN"
0.191133036485496 0.199102819573966 0.232891264537329 0.28640173285055 0.324526981155941 0.33930103958869 0.346646759263194 0.277640360876588 "omega_3" 0.122 "dtNN"
0.189373489492141 0.200170051545854 0.234008827084836 0.286573449877494 0.324332015022435 0.340403403616847 0.346546826674626 0.278537694987682 "omega_3" 0.124 "dtNN"
0.18767077771372 0.200373290908146 0.235825293342657 0.285874172938009 0.324623107109176 0.343345396563052 0.346494719076247 0.279478250770875 "omega_3" 0.126 "dtNN"
0.185989326269748 0.202053285413456 0.237708474684155 0.286704251256594 0.326369475403681 0.34576499110716 0.347484587921315 0.280449385666379 "omega_3" 0.128 "dtNN"
0.184385130136263 0.202998690814866 0.237286146512304 0.287799242548544 0.328082792672205 0.348566783890874 0.3510783860944 0.281438671769258 "omega_3" 0.13 "dtNN"
0.18279213109895 0.203743856157359 0.237775677659954 0.288888996276285 0.329788971913672 0.351796131108131 0.354754863239407 0.282433920479045 "omega_3" 0.132 "dtNN"
0.181235828587035 0.202873054521717 0.237289751739695 0.28993845995609 0.33047626871894 0.354898858949355 0.358359099874519 0.283425411861019 "omega_3" 0.134 "dtNN"
0.179710984098733 0.20201652338875 0.239151450323334 0.290942920003317 0.330507261310572 0.358594075877932 0.362141366464641 0.284402564745717 "omega_3" 0.136 "dtNN"
0.178212248053512 0.201078369547872 0.240823268185466 0.291063642633617 0.330240629794048 0.3623220752919 0.365969630129484 0.2853572884211 "omega_3" 0.138 "dtNN"
0.17670378862914 0.200145812381663 0.240772293037708 0.290736508038094 0.330932369387085 0.366304542136504 0.369711740593971 0.286278473484545 "omega_3" 0.14 "dtNN"
0.175210831768027 0.199153473274691 0.241417902573346 0.291085595157483 0.332275839979502 0.369940364722368 0.373581516228057 0.287158289969301 "omega_3" 0.142 "dtNN"
0.173697590865117 0.198127368796975 0.241045752643856 0.29185169815338 0.333554578255701 0.373855200896514 0.377459102138516 0.287989913814635 "omega_3" 0.144 "dtNN"
0.172189337080056 0.19706296572781 0.243043986554483 0.292457349739664 0.334702758922106 0.377730987110908 0.38123665412536 0.28876549404167 "omega_3" 0.146 "dtNN"
0.170680785919956 0.195955753634905 0.242758812349564 0.292989335475795 0.335807215758223 0.380809870548603 0.385001029679302 0.289484175697822 "omega_3" 0.148 "dtNN"
0.16916646591784 0.194801238130367 0.243727319414745 0.292407220534812 0.335454970290073 0.38352962826491 0.388794753071863 0.290135201787304 "omega_3" 0.15 "dtNN"
0.167640902953451 0.193655976027003 0.245639604525707 0.291827267984502 0.334987826432098 0.386972102129391 0.392504753301125 0.290720682528926 "omega_3" 0.152 "dtNN"
0.166098664230674 0.192454469869858 0.246495834763266 0.292037749726035 0.334466418336035 0.39038717909375 0.396065191275227 0.291233416971585 "omega_3" 0.154 "dtNN"
0.164534358218646 0.191283791670116 0.245855003186591 0.292124370297358 0.334123887303917 0.393739607921589 0.399501809642572 0.291677574620715 "omega_3" 0.156 "dtNN"
0.162973152229767 0.190047783192369 0.247575647255587 0.292051748816277 0.334681282296458 0.397024445827583 0.403022925519053 0.292048764687185 "omega_3" 0.158 "dtNN"
0.161379219648325 0.188863914774061 0.247964846018363 0.291815054767426 0.335136437866652 0.400055952055482 0.406428029114295 0.292347385628274 "omega_3" 0.16 "dtNN"
0.159777713338372 0.187666581853421 0.247236506487525 0.291409443125929 0.335240464460753 0.402297115302588 0.40972559885688 0.292580588309371 "omega_3" 0.162 "dtNN"
0.158193616761935 0.186481762419533 0.248173832047712 0.290890933091134 0.335422966112333 0.404395568679661 0.412910914510064 0.292747151215678 "omega_3" 0.164 "dtNN"
0.15659091687246 0.185335464277841 0.247521551054319 0.29019348117447 0.335787403946881 0.406346472645794 0.415979107136536 0.292852432226574 "omega_3" 0.166 "dtNN"
0.154994693949448 0.18422320747203 0.247740596480639 0.289373169241117 0.336058091089569 0.40817555478219 0.41892531222436 0.292902832303699 "omega_3" 0.168 "dtNN"
0.153399568864074 0.183171023131649 0.249005125740894 0.288394580814554 0.33525369125266 0.410021303516316 0.421744718008085 0.292904280618566 "omega_3" 0.17 "dtNN"
0.151800220657208 0.182174305142723 0.249170563990049 0.287283388967239 0.334378978615291 0.412654659871464 0.424526328106197 0.292860215803758 "omega_3" 0.172 "dtNN"
0.1502219041177 0.181228467385495 0.24824613776741 0.286034803586119 0.333520452686912 0.415273485617604 0.427399587054538 0.292786452860261 "omega_3" 0.174 "dtNN"
0.148689831706861 0.179898905610742 0.248448259607017 0.284958299320408 0.332793867910993 0.417842482706988 0.430192771707084 0.292682628934103 "omega_3" 0.176 "dtNN"
0.147137511833705 0.178547043055858 0.24951409855106 0.284032594190535 0.332402982461929 0.420448472050339 0.432931748603437 0.292565244046908 "omega_3" 0.178 "dtNN"
0.145651106703042 0.177229746594776 0.249598148934751 0.283082224091345 0.332043817870385 0.423056252891854 0.43561191557842 0.29243973858999 "omega_3" 0.18 "dtNN"
0.144194777659038 0.175941729080535 0.248914318571337 0.282201333514479 0.331835665286292 0.425661180901557 0.43822853486023 0.292319164285183 "omega_3" 0.182 "dtNN"
0.14279379064709 0.174708290419574 0.248288359810829 0.281429637681356 0.331846272745963 0.427905615053248 0.440837826360848 0.292211316085816 "omega_3" 0.184 "dtNN"
0.141442963479278 0.173493764837474 0.248878993396545 0.280818325238727 0.331877410691504 0.429418269808139 0.443404544329894 0.292131598977207 "omega_3" 0.186 "dtNN"
0.140167700365566 0.172384618658725 0.247979315723853 0.280190998045214 0.331985539812081 0.430914750890508 0.44595455605895 0.292085863080327 "omega_3" 0.188 "dtNN"
0.138932325716041 0.172146350712183 0.247115810510081 0.279329292675698 0.33216614967165 0.432421084586906 0.448513806724918 0.292087757451152 "omega_3" 0.19 "dtNN"
0.137792626362852 0.172425100512555 0.247443657082556 0.279280866464489 0.331920816148681 0.433902112221347 0.451108319390244 0.292148402535279 "omega_3" 0.192 "dtNN"
0.136743433730089 0.172893736189849 0.248454481747956 0.278767425643196 0.331342720045598 0.435444764782005 0.453703151919797 0.292277713876945 "omega_3" 0.194 "dtNN"
0.135749140784981 0.17351751330159 0.249548105781571 0.278916521654082 0.330816703535049 0.437013986559691 0.456375515555408 0.292485407977983 "omega_3" 0.196 "dtNN"
0.134896289927951 0.174322639211482 0.250658817543581 0.278868758781243 0.330834984192848 0.438635829585849 0.45933860801415 0.292782008643901 "omega_3" 0.198 "dtNN"
0.134118914790008 0.175304822063083 0.251873556269288 0.279374017459304 0.331094839229536 0.440572116057467 0.462349218806764 0.293174059162381 "omega_3" 0.2 "dtNN"
0.133442675797994 0.176459840361588 0.252653276347587 0.279372924208417 0.331594150886758 0.443763385921955 0.465433435550779 0.293673176160208 "omega_3" 0.202 "dtNN"
0.132893181201666 0.17778353104228 0.252182198436003 0.2796170570507 0.332513524921978 0.447114903059855 0.468617422130706 0.294286426637354 "omega_3" 0.204 "dtNN"
0.132465493307109 0.178000738344167 0.251861502190252 0.280708864634448 0.333562153318269 0.450622318281091 0.471866383542022 0.295021662048399 "omega_3" 0.206 "dtNN"
0.132154764744769 0.178321692177917 0.252488164543252 0.2811820991422 0.334735893315099 0.454250845199851 0.475206622153848 0.295882767413281 "omega_3" 0.208 "dtNN"
0.131956238604516 0.180364201107466 0.254149231910787 0.282467960272243 0.335424021972926 0.458057330547206 0.478664347256938 0.296873190093176 "omega_3" 0.21 "dtNN"
0.131926283591724 0.182528847144681 0.253709890877872 0.283696696802679 0.335879872125759 0.462037611394805 0.482204746198477 0.298000228247257 "omega_3" 0.212 "dtNN"
0.131999288558859 0.184903194131891 0.253444323144379 0.284710078325304 0.336467715248602 0.466156886022645 0.485854133530438 0.299268971187743 "omega_3" 0.214 "dtNN"
0.132201275864475 0.187422285820219 0.252693098125462 0.286567017455695 0.338094455919304 0.469137123612086 0.489638909733628 0.300677982174668 "omega_3" 0.216 "dtNN"
0.132527699920956 0.190116615435386 0.2527204328631 0.287371076799388 0.339975023320676 0.472007240538858 0.493494008483594 0.30223187720738 "omega_3" 0.218 "dtNN"
0.133004539564752 0.193089800175983 0.253387921901265 0.289624988008427 0.342017650537798 0.475005428082454 0.497476519697045 0.303926241886111 "omega_3" 0.22 "dtNN"
0.133627358476247 0.195992939966459 0.254231473511368 0.291224632280944 0.344188022473816 0.478097161663072 0.501552044813479 0.305766074634972 "omega_3" 0.222 "dtNN"
0.134361304850017 0.199114128705048 0.255072839564434 0.292956594102691 0.345789595801591 0.481309042604948 0.50571661661354 0.307746367766985 "omega_3" 0.224 "dtNN"
0.135232664129148 0.202422288893729 0.255778435122011 0.295537967924815 0.347326483298502 0.484637244461169 0.510240520601371 0.309867235688012 "omega_3" 0.226 "dtNN"
0.136267823849039 0.205822202733032 0.257625140760354 0.297608100090883 0.349034902732967 0.488078030592021 0.514950152014421 0.312123065101657 "omega_3" 0.228 "dtNN"
0.137401711608504 0.209371327672784 0.259071412528613 0.299810917873515 0.351670414236423 0.491627754164654 0.51979813982291 0.314509294469053 "omega_3" 0.23 "dtNN"
0.138630253402255 0.213005138208359 0.260673633077147 0.302748406781973 0.35441530112405 0.495252310191518 0.524689270720501 0.317022632908763 "omega_3" 0.232 "dtNN"
0.140010431432643 0.216546121079091 0.262397408430445 0.306107204868169 0.357235585759497 0.50029083138196 0.529681020025066 0.319661865322196 "omega_3" 0.234 "dtNN"
0.14150778806237 0.218574542079409 0.264269491238849 0.307491383427134 0.359718606180991 0.506117278736724 0.534739411052954 0.322413257428271 "omega_3" 0.236 "dtNN"
0.143118494948908 0.220715813262586 0.266286228044407 0.310530533101712 0.362149352512006 0.512067185162437 0.539891512161205 0.325275273481578 "omega_3" 0.238 "dtNN"
0.144838835466146 0.222996753324765 0.268413559280589 0.314303811829859 0.364659033231135 0.518137104394327 0.545072781817737 0.328239149396348 "omega_3" 0.24 "dtNN"
0.146634687126436 0.225352741120446 0.270678557470148 0.318216818609585 0.367244134168686 0.524293074493585 0.550310345289461 0.3312972157521 "omega_3" 0.242 "dtNN"
0.148533068107895 0.227841337281973 0.273047191811372 0.322086712443365 0.370068943287038 0.530531768627725 0.555570397045983 0.334442871511004 "omega_3" 0.244 "dtNN"
0.150530467052477 0.230398040239209 0.275543292876989 0.325360408104586 0.373265598604235 0.53684996741822 0.560880271072278 0.337665755883511 "omega_3" 0.246 "dtNN"
0.152592880905786 0.233049889626102 0.278781367234046 0.328673716715969 0.376484590461416 0.541298531618168 0.566175852977722 0.340958092336325 "omega_3" 0.248 "dtNN"
0.154747462141131 0.23576300986258 0.281948047980279 0.332053964161219 0.379685696912532 0.545725333152745 0.571515200943168 0.344311700021325 "omega_3" 0.25 "dtNN"
0.156960447202323 0.238564680935497 0.284330473781608 0.335349602767621 0.382977893988027 0.55016311647006 0.57683429863539 0.347716982016812 "omega_3" 0.252 "dtNN"
0.159228709237709 0.241451785663799 0.286838569797851 0.338425179786157 0.386246283216678 0.554608961970473 0.582160675056855 0.351164181598488 "omega_3" 0.254 "dtNN"
0.161549240522504 0.244360292120916 0.289825483200218 0.341558062684442 0.38946432622447 0.559029551351159 0.587790713457139 0.3546436375673 "omega_3" 0.256 "dtNN"
0.163919148498962 0.247317840853611 0.293040088155294 0.344766363995177 0.392690355900299 0.563452720340592 0.593436946224585 0.358148031702995 "omega_3" 0.258 "dtNN"
0.166335555023238 0.250321587832161 0.296336610371043 0.349347315394198 0.395891271487415 0.567845388385763 0.599081862589571 0.361665542852705 "omega_3" 0.26 "dtNN"
0.168765094442676 0.253368685154442 0.299676467168638 0.352905056222994 0.399064608896083 0.572205015974419 0.604631354913408 0.36518996756561 "omega_3" 0.262 "dtNN"
0.171205043553869 0.256425890805076 0.303056950259304 0.356367819637455 0.402177499246989 0.576528982313391 0.610144017423181 0.3687101656258 "omega_3" 0.264 "dtNN"
0.173652804381902 0.259490606714508 0.306414442650066 0.359844749190984 0.405227516448406 0.583071083653067 0.615556464601866 0.372215349840202 "omega_3" 0.266 "dtNN"
0.176136421758599 0.260781215751308 0.309777006534205 0.363241931283426 0.408242762605937 0.589716192067385 0.62092732314585 0.375699877518259 "omega_3" 0.268 "dtNN"
0.178592513009789 0.261894932961297 0.313139716799071 0.366919109681987 0.411364797848648 0.596286007586116 0.626162699958343 0.379153920992266 "omega_3" 0.27 "dtNN"
0.181049371129234 0.263019016280509 0.315294920638109 0.371214537373021 0.414587238189085 0.602778282183806 0.631321416373112 0.382567479683811 "omega_3" 0.272 "dtNN"
0.183474291365656 0.264151340180774 0.318806130114467 0.373399903055656 0.417784066429078 0.609160375824501 0.636370864973173 0.38593185918827 "omega_3" 0.274 "dtNN"
0.185865117857816 0.265228752407211 0.322316273333627 0.378016960093191 0.420916637530581 0.615460808294984 0.641278562325169 0.389240711944168 "omega_3" 0.276 "dtNN"
0.188250339656747 0.266255620303355 0.325120566410305 0.382670596070454 0.423982933343154 0.619861851463952 0.64607318413556 0.392484523805948 "omega_3" 0.278 "dtNN"
0.190567023101892 0.266953644228749 0.327783985163137 0.385173335713773 0.426950549976368 0.623702820333904 0.650753002676936 0.39565540234932 "omega_3" 0.28 "dtNN"
0.192843917289622 0.267621427538018 0.330379184723824 0.387559825887024 0.429613948834401 0.627428021784056 0.655255205572246 0.39874758211757 "omega_3" 0.282 "dtNN"
0.195079383760969 0.269226254265845 0.332935088655518 0.391291957595627 0.432643894802027 0.631005276383405 0.659780136076279 0.401751368131585 "omega_3" 0.284 "dtNN"
0.19724139577977 0.270093504943361 0.335519270121665 0.395440094683636 0.435335973083454 0.634463563584006 0.664414955476389 0.404659671527581 "omega_3" 0.286 "dtNN"
0.199328505225878 0.27092624736855 0.337987093375034 0.399547844062226 0.437922952833958 0.637770951408982 0.668897544793879 0.407467470578336 "omega_3" 0.288 "dtNN"
0.201339290546514 0.271692497755851 0.340823648360413 0.401854868295118 0.440372863800064 0.640956665836995 0.673196024346737 0.410166291060581 "omega_3" 0.29 "dtNN"
0.203272456776688 0.272360408594807 0.343554363632734 0.403305264574726 0.442329021146634 0.643958402161275 0.677309162986717 0.412750801194 "omega_3" 0.292 "dtNN"
0.205126841506797 0.272916767283164 0.34620860090638 0.404647267441874 0.443923145087467 0.646929852865071 0.681235860521099 0.415217550406743 "omega_3" 0.294 "dtNN"
0.206901414882338 0.272730755573889 0.348724304296582 0.406775377359565 0.446027855461125 0.652236426930358 0.684944578722366 0.41755613927105 "omega_3" 0.296 "dtNN"
0.20853424444789 0.27244261113492 0.351161618590822 0.410253980838604 0.448134917233403 0.657353601819864 0.688495251549909 0.41976258413431 "omega_3" 0.298 "dtNN"
0.210085600614264 0.27227860064761 0.353337900227245 0.411454975715174 0.450069062894727 0.662249849675902 0.691825864311852 0.421832993322194 "omega_3" 0.3 "dtNN"
0.211554806467575 0.274088511619595 0.354772745790001 0.412505616156523 0.451808809000568 0.666954814068504 0.694935572975055 0.423763530318686 "omega_3" 0.302 "dtNN"
0.212880170275923 0.274854522661713 0.356732482503048 0.413405096557426 0.45260788166155 0.671467754105834 0.697854183823779 0.425545133593919 "omega_3" 0.304 "dtNN"
0.214091673027497 0.274959294355938 0.357245053387942 0.414152684711041 0.453252191933473 0.675112528308318 0.700550600725251 0.427175163385532 "omega_3" 0.306 "dtNN"
0.215188910261475 0.274958927335831 0.358281467465588 0.416384870549678 0.455090752348326 0.676851341478027 0.703054895442278 0.428652611220371 "omega_3" 0.308 "dtNN"
0.21614109206763 0.274233009299621 0.359174078498086 0.419007741286521 0.457237055626308 0.678367929521357 0.705305673475152 0.42996800557611 "omega_3" 0.31 "dtNN"
0.216978595821047 0.272820828537249 0.360085169886133 0.421488394429048 0.458249578478217 0.679722938116981 0.707478265745124 0.431124346556815 "omega_3" 0.312 "dtNN"
0.217670895869389 0.271240848845991 0.361319186781031 0.42243445065094 0.4598327581989 0.680855073999453 0.709709713662392 0.432112125442254 "omega_3" 0.314 "dtNN"
0.218218093875862 0.269523545305788 0.362976584426463 0.423272163908962 0.462069311428934 0.681764210428071 0.7116864213707 0.432929717619035 "omega_3" 0.316 "dtNN"
0.218650833747859 0.267668804756511 0.36448450234343 0.422739252004703 0.463098154284239 0.682480869608582 0.713438871256017 0.433575308034467 "omega_3" 0.318 "dtNN"
0.218938828231444 0.267401683588844 0.365308545962478 0.422061489227303 0.464462187660217 0.682974666567986 0.71493664118799 0.434048959207894 "omega_3" 0.32 "dtNN"
0.219051919262427 0.267779748561338 0.365055595687352 0.421178081346511 0.465624675186689 0.683245717211435 0.716210474774925 0.434341769658127 "omega_3" 0.322 "dtNN"
0.219021112782968 0.267982944767311 0.36462854560807 0.422090917552055 0.465707503825627 0.685222403185151 0.717230115355733 0.434455539305951 "omega_3" 0.324 "dtNN"
0.218847026006983 0.268031358320911 0.364501018133296 0.423318638009107 0.466888147711359 0.687695503839848 0.718026312571112 0.434386378605959 "omega_3" 0.326 "dtNN"
0.218530404998205 0.265131542690767 0.364054411685743 0.422384294769472 0.467876142377293 0.689914339187339 0.718538398066926 0.434136307080513 "omega_3" 0.328 "dtNN"
0.218041598334878 0.262065573876896 0.364442252260517 0.421420454713939 0.468175865219564 0.691879328712616 0.718827901657164 0.433697834707416 "omega_3" 0.33 "dtNN"
0.217381513703515 0.258864537946636 0.364370614690927 0.420835643413398 0.467746644373108 0.693560510612599 0.718834410699571 0.433073868526214 "omega_3" 0.332 "dtNN"
0.216581657598908 0.25546809199858 0.363869919213244 0.419083656697694 0.46581106220151 0.694442928439003 0.718619710720134 0.432259852918813 "omega_3" 0.334 "dtNN"
0.215612624669177 0.25190757913407 0.363055935979844 0.41714967309764 0.465658723761294 0.693284154131106 0.718154162366602 0.431259666308451 "omega_3" 0.336 "dtNN"
0.214506167731088 0.248183955509091 0.361822972174366 0.415034437658335 0.466022112238136 0.691906720780537 0.717438704489268 0.430066193569709 "omega_3" 0.338 "dtNN"
0.213202609879431 0.246475303622901 0.360647315591962 0.414926044814479 0.46618948458223 0.690281003292114 0.716725891710723 0.42868402941644 "omega_3" 0.34 "dtNN"
0.21176446753384 0.245167604331868 0.35922318495949 0.414638165680003 0.465370381087439 0.688438539796209 0.715907160785832 0.427110561604536 "omega_3" 0.342 "dtNN"
0.210132307579045 0.243665421647847 0.357870933077947 0.411905426423516 0.463522837232176 0.686380476081695 0.714841299154102 0.425344264279313 "omega_3" 0.344 "dtNN"
0.208368829764368 0.242000901633105 0.355852771148989 0.409332046950681 0.462607065372936 0.684077565596112 0.713529547546557 0.423388456408641 "omega_3" 0.346 "dtNN"
0.2064147223997 0.239151490826487 0.353869681972185 0.406253420193025 0.460878976048775 0.68153120460164 0.711942753656501 0.421235704589148 "omega_3" 0.348 "dtNN"
0.204302339458025 0.234173155736357 0.351749089158602 0.402999899161841 0.458901573630953 0.67880394108596 0.710082407295886 0.418894065421924 "omega_3" 0.35 "dtNN"
0.202003114302727 0.229040785798645 0.349457618156805 0.399572832254478 0.456707021385341 0.678123837529085 0.707980639807658 0.416363626983593 "omega_3" 0.352 "dtNN"
0.199549630000149 0.225221179188623 0.346996785619297 0.395981508348029 0.454649708320289 0.677510381916363 0.705639070079883 0.413636004104882 "omega_3" 0.354 "dtNN"
0.196944066585274 0.222005569692328 0.344398588045919 0.394352216699929 0.453312858627044 0.676627630761573 0.703028770226695 0.410721071325023 "omega_3" 0.356 "dtNN"
0.194158200925472 0.218703252898933 0.341603494687206 0.391733595181677 0.449425920327428 0.675477327381998 0.700181977494424 0.407618691249121 "omega_3" 0.358 "dtNN"
0.191224926741768 0.215316119750355 0.338643647411857 0.387523846781278 0.445489214331928 0.674030746823973 0.697100530328612 0.404322217089576 "omega_3" 0.36 "dtNN"
0.188116145709159 0.211815588129014 0.335520783795459 0.383148672294453 0.442115311649502 0.670757388949767 0.693755868374296 0.400839708617518 "omega_3" 0.362 "dtNN"
0.184198920085691 0.208234233778285 0.33237094868457 0.378609869014269 0.438475054332457 0.666528438593218 0.690150067631976 0.397172262516145 "omega_3" 0.364 "dtNN"
0.178953331715888 0.203674761977084 0.329371937312089 0.373878837205268 0.434701618049871 0.662102255213085 0.686517095723559 0.393317793797373 "omega_3" 0.366 "dtNN"
0.173600521706589 0.196984309876996 0.324529501855409 0.369018634597921 0.432257247733673 0.657419883995601 0.682847764708981 0.389278095028285 "omega_3" 0.368 "dtNN"
0.167812782894259 0.191263767085616 0.321050514728995 0.366130643308338 0.429644558885229 0.652544529159115 0.678923768168261 0.385059591292981 "omega_3" 0.37 "dtNN"
0.161612922159406 0.187407200642554 0.317449392549861 0.36086488137903 0.42683555692895 0.64744796030925 0.674747357802119 0.380654658771523 "omega_3" 0.372 "dtNN"
0.155313124831821 0.183360829617243 0.313469996460526 0.355852317504571 0.423009512847614 0.642132575889264 0.670351424947455 0.37607614705651 "omega_3" 0.374 "dtNN"
0.148885382917797 0.17918873203854 0.309399539607909 0.350448899009166 0.420700034210142 0.636600885601695 0.665707934142404 0.37131552686127 "omega_3" 0.376 "dtNN"
0.142362837979761 0.17486351236164 0.305660607066898 0.344477837265345 0.417348462286441 0.632112901302946 0.660819475860421 0.366382265866 "omega_3" 0.378 "dtNN"
0.135717701255487 0.170357865382357 0.300318171767458 0.339873213183637 0.413811502834278 0.628734664601666 0.655719266510516 0.361274820017383 "omega_3" 0.38 "dtNN"
0.128952806392761 0.1643599445934 0.2957261891504 0.334353011212102 0.40929509781347 0.625085844809291 0.650379595577363 0.355995008055008 "omega_3" 0.382 "dtNN"
0.122132127027442 0.156199988324829 0.291026651853997 0.328085346513433 0.403778443355463 0.621169291011313 0.644803267209511 0.350547003007535 "omega_3" 0.384 "dtNN"
0.115197671277485 0.147895450690783 0.286221619084586 0.321648789192693 0.398085835216932 0.616987956449975 0.638993032612973 0.344932277667839 "omega_3" 0.386 "dtNN"
0.108183006320814 0.139449352376118 0.280725497808305 0.315046143122629 0.392128893063671 0.611444451953389 0.632982274725066 0.339155122994804 "omega_3" 0.388 "dtNN"
0.101060609601689 0.130864719520559 0.2754859782832 0.309840869111667 0.386002270732831 0.604618356283822 0.626773955564602 0.333215580984816 "omega_3" 0.39 "dtNN"
0.0938946177998901 0.122910291502251 0.268568770522393 0.304132919311428 0.379617608643855 0.597567655356897 0.620561642894017 0.32711679591827 "omega_3" 0.392 "dtNN"
0.0866577079519857 0.117398309053897 0.261027436983568 0.29628659788915 0.373039227298932 0.590356553578204 0.614295977379697 0.320862741053599 "omega_3" 0.394 "dtNN"
0.0793226501855884 0.111765584060265 0.25408304664785 0.290155413949208 0.366270502847954 0.582927217235806 0.607811519786992 0.314453927266832 "omega_3" 0.396 "dtNN"
0.0712238065643191 0.105985504177397 0.248282487972574 0.282765765338354 0.359284384666353 0.575343795464335 0.601111594396286 0.307894974714609 "omega_3" 0.398 "dtNN"
0.0630312883051829 0.100092566119713 0.242360296211359 0.276114656446623 0.352084430511582 0.567578979735856 0.594199518285961 0.301189060728842 "omega_3" 0.4 "dtNN"
0.0547814595151976 0.0940908232688002 0.236289605236891 0.269444201076624 0.344674269963718 0.559605546672117 0.587109057085797 0.294339405881305 "omega_3" 0.402 "dtNN"
0.0464472258234991 0.0880283390387149 0.230135135216699 0.26163364258025 0.342049327096788 0.552483614238838 0.579813042408261 0.287347994045018 "omega_3" 0.404 "dtNN"
0.0380626200176835 0.0816858765734878 0.222932000603635 0.25371472541741 0.339387520968842 0.546643355316633 0.572314905678468 0.280217117991886 "omega_3" 0.406 "dtNN"
0.0296312369159182 0.0753215444972284 0.217437402304256 0.245888923434052 0.334681305128242 0.540573825899742 0.564618160556222 0.272953920763801 "omega_3" 0.408 "dtNN"
0.0211262326239421 0.0688651402294909 0.209022933763663 0.23970108509701 0.326122182701454 0.534309076043314 0.556756920513976 0.265557528320636 "omega_3" 0.41 "dtNN"
0.0126123948473378 0.0622599455681438 0.198972817202787 0.229992126123989 0.317433728249569 0.527822199298328 0.548704346102511 0.25803645868766 "omega_3" 0.412 "dtNN"
0.00403251984494091 0.0555713695259215 0.191234402643488 0.220870389926631 0.308619454853044 0.519963772367817 0.540464135114064 0.250386931941607 "omega_3" 0.414 "dtNN"
-0.00457899851704724 0.0488038428773052 0.183787968559557 0.213664260936525 0.301550284246389 0.510984755204333 0.532070399479949 0.242617061029584 "omega_3" 0.416 "dtNN"
-0.0132183851380319 0.0415639648592787 0.176200861187965 0.206139406084617 0.295338491621465 0.501855958404917 0.523818753349531 0.23472992942695 "omega_3" 0.418 "dtNN"
-0.0218512920317266 0.0308001320040603 0.168507967052506 0.197420013039959 0.288060097426921 0.492550650050873 0.515457149395331 0.226728909021088 "omega_3" 0.42 "dtNN"
-0.030561829323176 0.0199247539795238 0.160107034579426 0.191502015682545 0.279311674051655 0.48313372248532 0.506922713122094 0.21861716380127 "omega_3" 0.422 "dtNN"
-0.0400545515555564 0.00897234542003389 0.15032415127564 0.181587253419195 0.270395346257146 0.47357854681843 0.498219320839951 0.210401683825089 "omega_3" 0.424 "dtNN"
-0.0495593771918266 -0.00205303376355914 0.142042295554347 0.173528566967946 0.261315234782217 0.463888894508727 0.489350915738328 0.202080927860876 "omega_3" 0.426 "dtNN"
-0.0591027258138865 -0.0131777783839766 0.134483876577633 0.165039670365729 0.252075520351525 0.454099105649391 0.480321496995089 0.19366172253035 "omega_3" 0.428 "dtNN"
-0.0686499386479795 -0.0240046387025359 0.126864433713763 0.156567174176473 0.242710960353293 0.444905961321751 0.471165485516337 0.185146638011826 "omega_3" 0.43 "dtNN"
-0.0781969736048609 -0.0306528324509827 0.119188266163121 0.149212930837166 0.235258032449053 0.437194004652213 0.461856264353571 0.176543042222122 "omega_3" 0.432 "dtNN"
-0.0877702849619482 -0.0372664753591607 0.110104707908135 0.138871052953448 0.229260340552173 0.429272023941564 0.452428314687836 0.167846465870669 "omega_3" 0.434 "dtNN"
-0.0973047202151065 -0.0438720007735469 0.101362257283029 0.131227262294544 0.223375345411171 0.421205063792229 0.442855134387116 0.159071638787759 "omega_3" 0.436 "dtNN"
-0.106857149529731 -0.0504347596399839 0.0897973243918955 0.122801089428549 0.214137620758152 0.412997124531614 0.433140790740765 0.150216675599657 "omega_3" 0.438 "dtNN"
-0.116362325115745 -0.0569810908161799 0.0785800483043886 0.111540723757003 0.206948551067399 0.403690225030289 0.423319920459505 0.14128425973001 "omega_3" 0.44 "dtNN"
-0.125877021852546 -0.0666609348664906 0.0679321771523291 0.102837657555369 0.199661873851937 0.393210650343974 0.413396692723211 0.132283407365275 "omega_3" 0.442 "dtNN"
-0.135335901500127 -0.0784882593043221 0.058477962794143 0.0927574856747242 0.192343041996139 0.38263250073328 0.403624344871389 0.123212563485514 "omega_3" 0.444 "dtNN"
-0.144795777370803 -0.0903465430574784 0.050159462117449 0.0823276269196072 0.182767651912627 0.371959847566472 0.393807059414485 0.114078493593433 "omega_3" 0.446 "dtNN"
-0.15455992401661 -0.102231565585555 0.0418201601885926 0.0745710504667727 0.172695886186148 0.361196804488884 0.383838743937133 0.104886700281965 "omega_3" 0.448 "dtNN"
-0.164800265661256 -0.114139064651738 0.0334645607931066 0.0652529667594877 0.162511827360561 0.350347527423196 0.373815054911802 0.0956396758499884 "omega_3" 0.45 "dtNN"
-0.17499825572304 -0.126064746512441 0.0232586856943158 0.0554589630723399 0.152219858073579 0.339446732147394 0.363648577710592 0.0863429536290743 "omega_3" 0.452 "dtNN"
-0.185180109707403 -0.138004285917134 0.0121988040456813 0.045677032526612 0.141824390789111 0.328468108888444 0.35340451996467 0.0769980466188686 "omega_3" 0.454 "dtNN"
-0.195280458060893 -0.147531509626106 0.00209648949999064 0.0363677700344169 0.13235181516751 0.317415722697262 0.343087088517279 0.0676110200692567 "omega_3" 0.456 "dtNN"
-0.205355969279879 -0.154653981379056 -0.00696356126456976 0.0260126313700084 0.124739288856858 0.308225692730389 0.332670007002093 0.058185428479512 "omega_3" 0.458 "dtNN"
-0.215341292650464 -0.161686802111092 -0.0131178584525742 0.0161686825974812 0.117099999040022 0.299162830791317 0.322157511916089 0.0487268358082745 "omega_3" 0.46 "dtNN"
-0.225293243386375 -0.168656292440005 -0.0231433308327382 0.00629177372201184 0.107075267939763 0.2899785664452 0.31161473559996 0.0392349857428897 "omega_3" 0.462 "dtNN"
-0.235177053349332 -0.175558233608513 -0.0343440741206109 -0.00358349540135805 0.0963938274481393 0.280707680115654 0.300954239667533 0.0297194584793168 "omega_3" 0.464 "dtNN"
-0.244988454740621 -0.182748447334461 -0.0447041975281763 -0.0123802689305421 0.0871957107133881 0.271323780855539 0.290271714997914 0.0201827684194144 "omega_3" 0.466 "dtNN"
-0.254692644944669 -0.195022843369316 -0.0566834529015523 -0.0218739934631458 0.0811703720983132 0.26045871117725 0.279510285371487 0.0106276808684778 "omega_3" 0.468 "dtNN"
-0.264346356841543 -0.207245794205562 -0.0653749904238907 -0.0325924540125584 0.0750412227997117 0.249182171297775 0.268724661225633 0.00105998741471307 "omega_3" 0.47 "dtNN"
-0.274037021061361 -0.219473988742209 -0.0740323242503109 -0.0415434291110159 0.0660740138728215 0.237865118824118 0.258179587617803 -0.00851628551635829 "omega_3" 0.472 "dtNN"
-0.284395272738891 -0.231642055611758 -0.0826814227441446 -0.0501202916528314 0.0554205205265248 0.226511610379703 0.247568293978077 -0.0180988906563109 "omega_3" 0.474 "dtNN"
-0.294690005197879 -0.243776305787321 -0.0935038095173581 -0.0572026635666134 0.0447120783038031 0.215156233614891 0.236925502824249 -0.0276825858568185 "omega_3" 0.476 "dtNN"
-0.304886525147992 -0.255903059184504 -0.104856922717431 -0.0662672037965422 0.0349718461876023 0.203803069582193 0.226224775223216 -0.0372621469950914 "omega_3" 0.478 "dtNN"
-0.314980652613713 -0.267582905625545 -0.116181643437415 -0.0742968778874342 0.027348113106143 0.192425692736094 0.215500641015979 -0.0468343869885606 "omega_3" 0.48 "dtNN"
-0.324968205547918 -0.274688835456686 -0.126929146164912 -0.0827575128263902 0.0175430075648251 0.18102820608965 0.204757131203337 -0.0563951286911896 "omega_3" 0.482 "dtNN"
-0.334875517409841 -0.281684857326923 -0.135914715339538 -0.0915160023145631 0.00840353204068833 0.169645220706684 0.193967764175397 -0.0659407125129739 "omega_3" 0.484 "dtNN"
-0.344637366852908 -0.28859732668684 -0.142401081659557 -0.100262434814454 0.000756554149006661 0.159133158908048 0.183167098445892 -0.0754649693093647 "omega_3" 0.486 "dtNN"
-0.354310613525172 -0.295422085037046 -0.152640141403708 -0.109763740331005 -0.00685505865902769 0.149570898057277 0.172359179917692 -0.0849685605967479 "omega_3" 0.488 "dtNN"
-0.36383017925391 -0.302155097602167 -0.162661902780428 -0.12151983401003 -0.0144881267554524 0.139975589320954 0.161548059324105 -0.0944431085654062 "omega_3" 0.49 "dtNN"
-0.37325310041291 -0.3118538162351 -0.17153299172719 -0.130285088474864 -0.0220468990395375 0.130351272361338 0.150737695491841 -0.103885314404632 "omega_3" 0.492 "dtNN"
-0.382544865854982 -0.323880406775913 -0.182769768013543 -0.139023308623393 -0.0313117818491264 0.12070183471053 0.139931920525555 -0.113293677333027 "omega_3" 0.494 "dtNN"
-0.391701493891503 -0.335800976826704 -0.191175889218187 -0.147700273986061 -0.0417954061716728 0.111000596149267 0.129104058662847 -0.122659918418339 "omega_3" 0.496 "dtNN"
-0.401628136728334 -0.347642049948206 -0.199730048146023 -0.156631031683048 -0.052317860797416 0.100294033503758 0.118318977873344 -0.131984109523887 "omega_3" 0.498 "dtNN"
-0.411407815552593 -0.359399645830649 -0.210627752917958 -0.166008493542677 -0.0628140481976516 0.0891649000389521 0.107549984389664 -0.141259540109218 "omega_3" 0.5 "dtNN"
-0.421070645242139 -0.371069797986138 -0.221446377583334 -0.175310368122553 -0.0718669516948012 0.0780549301378528 0.0969665743216979 -0.150486591834491 "omega_3" 0.502 "dtNN"
-0.430582264788256 -0.382648621768624 -0.231877728531856 -0.184563555555371 -0.0822284808369886 0.066998299627528 0.0864850162311654 -0.159658127555733 "omega_3" 0.504 "dtNN"
-0.439969446924238 -0.391118163725764 -0.24014447381802 -0.193733929374844 -0.0906058189898999 0.0559986589510686 0.0760311693098856 -0.168768824346852 "omega_3" 0.506 "dtNN"
-0.449167427665657 -0.397663364772995 -0.248308002028864 -0.202466373599975 -0.0977221789789837 0.0450291247544214 0.0656087039697013 -0.177819455244281 "omega_3" 0.508 "dtNN"
-0.458233538023308 -0.404108353751553 -0.25642505186778 -0.209782472762527 -0.104757796232377 0.0341543501983779 0.055221166755814 -0.186801504067736 "omega_3" 0.51 "dtNN"
-0.467133580956499 -0.410418953011799 -0.2661761555932 -0.217108463992417 -0.111739346765432 0.023316901912267 0.0448720951633845 -0.19571658377481 "omega_3" 0.512 "dtNN"
-0.475894419263795 -0.416652561241278 -0.276472441100111 -0.224116252958368 -0.118632505046946 0.0125813983778471 0.0345650036948655 -0.204557017581353 "omega_3" 0.514 "dtNN"
-0.484481905270115 -0.422744530418129 -0.282018863399742 -0.231719331758313 -0.127875208601097 0.00189025754190197 0.0243339014380126 -0.213320213993013 "omega_3" 0.516 "dtNN"
-0.492892482586342 -0.433286747050204 -0.289645393281432 -0.239764403153686 -0.135678424094067 -0.0086921464101124 0.0141212217536122 -0.222001868726262 "omega_3" 0.518 "dtNN"
-0.501122740674475 -0.444349581497136 -0.301204467826949 -0.247942735974902 -0.143541381387763 -0.0184407957502799 0.00399144532224227 -0.230601772928193 "omega_3" 0.52 "dtNN"
-0.509882283645368 -0.455287954857852 -0.310313790258419 -0.256425701247849 -0.153283311253176 -0.0275578289728742 -0.00608257722467442 -0.239113969616016 "omega_3" 0.522 "dtNN"
-0.518671810732769 -0.466067984031611 -0.317790600928674 -0.264825696573041 -0.162984253220657 -0.036614930852636 -0.016067122613606 -0.247533313056893 "omega_3" 0.524 "dtNN"
-0.527270541106645 -0.476716858565112 -0.324941734213098 -0.273078489099987 -0.170204397748819 -0.0456393967564281 -0.0259895300052335 -0.255862022324192 "omega_3" 0.526 "dtNN"
-0.535705714634219 -0.487231287918007 -0.332077746344225 -0.281242117256397 -0.176903386081108 -0.0546280361450044 -0.0358466532163106 -0.264092533873914 "omega_3" 0.528 "dtNN"
-0.54394357188761 -0.497577501462843 -0.339090531190323 -0.289313618331676 -0.183487150675774 -0.0635776901510212 -0.04560486106692 -0.272223136081956 "omega_3" 0.53 "dtNN"
-0.552011438516956 -0.503921380365284 -0.347546926239772 -0.297229017760685 -0.190702114010492 -0.0724241964227872 -0.0552915901146207 -0.280251922241691 "omega_3" 0.532 "dtNN"
-0.559875759200679 -0.509518312757791 -0.356443160396282 -0.305046439114165 -0.199869913093835 -0.0812560574142935 -0.0648427567639374 -0.288173018011162 "omega_3" 0.534 "dtNN"
-0.567564087011249 -0.515001685886546 -0.365190828551874 -0.313658584842187 -0.206617383262994 -0.0908232897983794 -0.0743469173255562 -0.295983637481269 "omega_3" 0.536 "dtNN"
-0.575073498756979 -0.520338074551773 -0.371899427326298 -0.320858145979741 -0.212370750213495 -0.100383100055353 -0.0837097008576961 -0.303683079930294 "omega_3" 0.538 "dtNN"
-0.582370598609373 -0.525555132165721 -0.377944466045108 -0.327956141006212 -0.218021430760018 -0.109830398877421 -0.0929893929836112 -0.3112671746448 "omega_3" 0.54 "dtNN"
-0.589483070837218 -0.530680555596462 -0.383847426825014 -0.334974148282129 -0.223926433842621 -0.119192918655699 -0.102090735963202 -0.31873206397666 "omega_3" 0.542 "dtNN"
-0.596408127072436 -0.538673456785432 -0.39363097757473 -0.34177567664733 -0.232483807892322 -0.128376363786913 -0.111006080893162 -0.326078489053307 "omega_3" 0.544 "dtNN"
-0.603265842344797 -0.548150265848221 -0.402285041987568 -0.348522696878661 -0.240965503265386 -0.13746971173606 -0.11979942041097 -0.333299686044966 "omega_3" 0.546 "dtNN"
-0.610609097247561 -0.557493217094134 -0.407551518506523 -0.355158024375385 -0.249338344629507 -0.146409458994924 -0.128498682808697 -0.340395016121812 "omega_3" 0.548 "dtNN"
-0.617726051154762 -0.566608191446107 -0.414152454176588 -0.361648784421959 -0.257630256993536 -0.15522368841664 -0.137070801671143 -0.347363909531348 "omega_3" 0.55 "dtNN"
-0.62464477422418 -0.575584296939269 -0.421628401464488 -0.368023170553215 -0.264489187696597 -0.163879490396653 -0.145513326478351 -0.354201081876903 "omega_3" 0.552 "dtNN"
-0.631362871871602 -0.5843275879065 -0.428987362525959 -0.374278891819586 -0.272220244737071 -0.172405033185441 -0.153823988691329 -0.360904095417922 "omega_3" 0.554 "dtNN"
-0.637878002348828 -0.592896761825045 -0.4342849130785 -0.380413690365742 -0.277696388497816 -0.180767492575626 -0.162031077896643 -0.367471335201662 "omega_3" 0.556 "dtNN"
-0.644187876743729 -0.600013924398695 -0.438556999536218 -0.386394852542196 -0.282148017819395 -0.188995122417964 -0.170071377057297 -0.373898729819028 "omega_3" 0.558 "dtNN"
-0.650290258980306 -0.604359868527126 -0.44268538110623 -0.393802842973457 -0.286500170580837 -0.197055269239172 -0.178003785843202 -0.38018984013646 "omega_3" 0.56 "dtNN"
-0.656182998775819 -0.60855880902119 -0.447715846699452 -0.400145072377711 -0.290720244844238 -0.204976476923662 -0.185795697584126 -0.386335941922503 "omega_3" 0.562 "dtNN"
-0.661864106961161 -0.612669810905288 -0.453088114001446 -0.405817966898553 -0.297999280425358 -0.212726292620744 -0.193445069582367 -0.392339230378768 "omega_3" 0.564 "dtNN"
-0.667331658646276 -0.616629924351457 -0.458206763899966 -0.41138526671574 -0.305077338558419 -0.220333346723237 -0.200919408682068 -0.398196181416585 "omega_3" 0.566 "dtNN"
-0.672614304250317 -0.620467808762101 -0.464769301180581 -0.416753540800471 -0.312013709423013 -0.227765282555254 -0.208277967034746 -0.403901333790468 "omega_3" 0.568 "dtNN"
-0.677679717180752 -0.624212180046982 -0.467877528052895 -0.421866701283193 -0.318745670235614 -0.23502030910646 -0.215458002593152 -0.409460395575594 "omega_3" 0.57 "dtNN"
-0.682556664146205 -0.628241667494081 -0.470793473387232 -0.426365984988706 -0.325332612745569 -0.242127201032019 -0.222518890424396 -0.414867797188095 "omega_3" 0.572 "dtNN"
-0.687648028282922 -0.635450362665324 -0.474225817499018 -0.430801418396868 -0.331742422957632 -0.248637493467299 -0.229397986515721 -0.420121570634548 "omega_3" 0.574 "dtNN"
-0.69275208821 -0.642464898688559 -0.478941424282766 -0.43462017283457 -0.336145613794827 -0.254952450664234 -0.236124250821831 -0.425216795609389 "omega_3" 0.576 "dtNN"
-0.697662302750018 -0.649253208281095 -0.483789589566925 -0.438716978835032 -0.339425552707894 -0.261142257808046 -0.242665659373813 -0.430159221238956 "omega_3" 0.578 "dtNN"
-0.70234677932217 -0.655844411801866 -0.4884615035146 -0.443163273420566 -0.34227533021425 -0.267175067020958 -0.249051279663036 -0.434942066624798 "omega_3" 0.58 "dtNN"
-0.706834720290487 -0.662176159713169 -0.491570048950166 -0.447435919576719 -0.347566871478818 -0.273080115879054 -0.255279826833942 -0.439566706746568 "omega_3" 0.582 "dtNN"
-0.711094354754835 -0.668308235980135 -0.494488510752888 -0.451564161268948 -0.351071812831037 -0.278825661397605 -0.261350137228192 -0.444030053745588 "omega_3" 0.584 "dtNN"
-0.715124491285223 -0.674208935688512 -0.497215550652356 -0.455594588845884 -0.356097822794197 -0.284441050344185 -0.26723057693863 -0.448331618895712 "omega_3" 0.586 "dtNN"
-0.718985035500054 -0.679877135357174 -0.50309265030387 -0.459421923815228 -0.361342584144609 -0.289894648925667 -0.272920083668964 -0.452470231434443 "omega_3" 0.588 "dtNN"
-0.722613884839745 -0.683090402717994 -0.509532568770169 -0.463144614608893 -0.366399781458028 -0.2951853971677 -0.278478684311665 -0.456446056759648 "omega_3" 0.59 "dtNN"
-0.726071119375717 -0.685646134514798 -0.513200164337206 -0.466761708034369 -0.371298988976775 -0.300312378845035 -0.283813871901089 -0.460255805525161 "omega_3" 0.592 "dtNN"
-0.729294891553138 -0.688061749499184 -0.516736935891345 -0.470241901226871 -0.375978277019044 -0.305149778441375 -0.288985781479823 -0.463899291012098 "omega_3" 0.594 "dtNN"
-0.73234548936108 -0.690397540258118 -0.520050101200638 -0.473645504893057 -0.380497846594153 -0.307795603621059 -0.293993634611923 -0.467378432310836 "omega_3" 0.596 "dtNN"
-0.735191711108314 -0.692591790389258 -0.523230091650362 -0.476941335136758 -0.382740262853758 -0.310826723571552 -0.298806300636386 -0.470690436082678 "omega_3" 0.598 "dtNN"
-0.737863453313821 -0.694674397547942 -0.526184336697497 -0.480128783819623 -0.383992077522805 -0.31540524140388 -0.303423218333876 -0.473831831479205 "omega_3" 0.6 "dtNN"
-0.740329640394293 -0.696675320712757 -0.529003474808462 -0.483016251172955 -0.385081507235554 -0.319819232379075 -0.307874398294246 -0.476806034152117 "omega_3" 0.602 "dtNN"
-0.742620294976689 -0.698533027451163 -0.531625660099394 -0.485402471445582 -0.387036712302802 -0.324037669236361 -0.312128870181937 -0.479610734303735 "omega_3" 0.604 "dtNN"
-0.744755275208206 -0.700308148958129 -0.534050169279567 -0.487600056719486 -0.390676263701835 -0.328029629397292 -0.316186235470298 -0.482246975172297 "omega_3" 0.606 "dtNN"
-0.747047391617514 -0.701969921248519 -0.536337244184608 -0.489419689070871 -0.394122376433984 -0.331855925982381 -0.320076667441754 -0.484711330080682 "omega_3" 0.608 "dtNN"
-0.749192991570226 -0.704456854704915 -0.53839464300205 -0.491088345135381 -0.397374768713519 -0.335485872613162 -0.322257395460497 -0.48701054878602 "omega_3" 0.61 "dtNN"
-0.751100404311842 -0.707838249547422 -0.540313353678812 -0.491499072428155 -0.399866022207505 -0.33891935202314 -0.323742570201091 -0.489135826790463 "omega_3" 0.612 "dtNN"
-0.752830609965486 -0.71100988125761 -0.540904020337848 -0.491316735228224 -0.401813169811192 -0.340708926405398 -0.325077466567222 -0.491088525325485 "omega_3" 0.614 "dtNN"
-0.754383616485029 -0.713910726791369 -0.541055492218788 -0.490947121669478 -0.404577684399328 -0.341895353489917 -0.326292483366956 -0.492877648174812 "omega_3" 0.616 "dtNN"
-0.755728977233218 -0.716601898235126 -0.543191505857351 -0.49082930304138 -0.407202808283728 -0.342931061220042 -0.327357022177409 -0.494493105182403 "omega_3" 0.618 "dtNN"
-0.756927862290922 -0.719053019759428 -0.546105388046328 -0.490203721058151 -0.409658143132049 -0.345415419804397 -0.328271045432757 -0.495940263767983 "omega_3" 0.62 "dtNN"
-0.757950001785616 -0.721264308362322 -0.547112067071396 -0.491241521680024 -0.410596837917012 -0.347964564115898 -0.329034707741698 -0.497215221910845 "omega_3" 0.622 "dtNN"
-0.758795766161427 -0.723266629550892 -0.547917439640628 -0.491908592844879 -0.41332948990447 -0.349758051928916 -0.329648299604116 -0.498320968680042 "omega_3" 0.624 "dtNN"
-0.759465588671219 -0.725029900583593 -0.548551992824173 -0.491016490484697 -0.415907212573472 -0.350791896589556 -0.33014264888709 -0.499260327524906 "omega_3" 0.626 "dtNN"
-0.759990480707813 -0.726554618525995 -0.54901579933545 -0.489908142599063 -0.417879986861522 -0.351499804589821 -0.33048757932653 -0.500028377987846 "omega_3" 0.628 "dtNN"
-0.760340479069384 -0.72787186034742 -0.549794281327195 -0.489802944949304 -0.419341511027824 -0.352210528579747 -0.330683463261323 -0.500630361269834 "omega_3" 0.63 "dtNN"
-0.760577233850199 -0.728951730187248 -0.550795126492631 -0.489830431502526 -0.42050051136232 -0.353210363407754 -0.330730704055554 -0.501062510195272 "omega_3" 0.632 "dtNN"
-0.760640385393742 -0.729825429666903 -0.551688625940642 -0.491416351972589 -0.420842874826008 -0.354568306610645 -0.330629736359811 -0.501330712215387 "omega_3" 0.634 "dtNN"
-0.760561202717781 -0.730463188419606 -0.552414492578237 -0.492462302518561 -0.420557083838048 -0.355763644038007 -0.330411666125656 -0.501432085428531 "omega_3" 0.636 "dtNN"
-0.760340567432763 -0.730896370010385 -0.553034658745901 -0.490856628384904 -0.420122923511599 -0.356720313507651 -0.330046741857643 -0.50136633498819 "omega_3" 0.638 "dtNN"
-0.760009953596921 -0.731125929519123 -0.553258944632432 -0.489100284471419 -0.419571647132557 -0.357517105935301 -0.32953573566067 -0.501138044521896 "omega_3" 0.64 "dtNN"
-0.759539856500396 -0.731152883650623 -0.551198817036379 -0.487482676602212 -0.418843108174087 -0.358138193931154 -0.328879450456839 -0.500745061527267 "omega_3" 0.642 "dtNN"
-0.758931345498354 -0.730978307293583 -0.548970584157189 -0.486521715321999 -0.417968744020015 -0.358539405582235 -0.32810923756324 -0.500191355723506 "omega_3" 0.644 "dtNN"
-0.758216064011378 -0.730603333521174 -0.546544734453278 -0.48537887958048 -0.415944554756493 -0.357619525665655 -0.32716492637968 -0.499475920397687 "omega_3" 0.646 "dtNN"
-0.757395194368769 -0.730029153590692 -0.543952872085981 -0.484526437426723 -0.414852763610497 -0.357506929920703 -0.326108448544971 -0.498600841999113 "omega_3" 0.648 "dtNN"
-0.756469977100835 -0.729287534521688 -0.542338844071139 -0.484432171741901 -0.414399982650195 -0.35704195374251 -0.324940844676007 -0.497566752615368 "omega_3" 0.65 "dtNN"
-0.755411235094016 -0.728349274943866 -0.542529801745673 -0.484210505068461 -0.413093676620747 -0.355222783280396 -0.323602259479628 -0.496376597641505 "omega_3" 0.652 "dtNN"
-0.754250924249845 -0.727246315935929 -0.543032802527307 -0.483120019973001 -0.411535744561661 -0.353284128921473 -0.322154923222115 -0.495026337524691 "omega_3" 0.654 "dtNN"
-0.752990535831543 -0.725949635104485 -0.543367728362568 -0.479784483068954 -0.409807935945878 -0.3512579272886 -0.320539027049449 -0.49352486862746 "omega_3" 0.656 "dtNN"
-0.751631612112419 -0.72449129790084 -0.54350559092137 -0.476292748697517 -0.407972650945169 -0.349686620580826 -0.318847381190608 -0.491870307104026 "omega_3" 0.658 "dtNN"
-0.750175746375646 -0.722903422441902 -0.543447977788844 -0.47302899141863 -0.406514931856748 -0.348595016513968 -0.316989721597793 -0.490062598446082 "omega_3" 0.66 "dtNN"
-0.748655100492613 -0.721126626775742 -0.543196534887159 -0.470659310179485 -0.406173330582078 -0.347424342380407 -0.314997886646381 -0.488106793799528 "omega_3" 0.662 "dtNN"
-0.747010334610195 -0.719193134350348 -0.54110578238209 -0.469374747290942 -0.405666171986468 -0.346145759562944 -0.312903832227903 -0.485999932586088 "omega_3" 0.664 "dtNN"
-0.745273724411561 -0.717135221313185 -0.537182128911752 -0.468079820816115 -0.404443271648347 -0.344730464371764 -0.310678608582975 -0.483749930666262 "omega_3" 0.666 "dtNN"
-0.743477647130931 -0.714954720551702 -0.533074136651464 -0.46455211812571 -0.402407306838143 -0.343210782028223 -0.308354322935884 -0.481351894036524 "omega_3" 0.668 "dtNN"
-0.741593504561536 -0.712623033929219 -0.528814023983841 -0.460891256767013 -0.400234195519317 -0.341558062149772 -0.305871555397914 -0.47881335853615 "omega_3" 0.67 "dtNN"
-0.739623260533165 -0.710142130350448 -0.524403569843741 -0.457098617490885 -0.396691847819511 -0.339835265470356 -0.30329298201417 -0.476133345371163 "omega_3" 0.672 "dtNN"
-0.737599440911822 -0.707575059978296 -0.519844624499854 -0.453907242820662 -0.392444741552254 -0.337288125874181 -0.3005897517167 -0.473315221614408 "omega_3" 0.674 "dtNN"
-0.735505074211005 -0.704893366342731 -0.515139109554866 -0.450925684651111 -0.388680246727972 -0.333916787286114 -0.297763556636994 -0.470360140021062 "omega_3" 0.676 "dtNN"
-0.733476530115524 -0.702068639075549 -0.510319535523308 -0.447821358984129 -0.386318291125804 -0.330415032871883 -0.294846667149955 -0.46726955986911 "omega_3" 0.678 "dtNN"
-0.731370815873504 -0.699164066644698 -0.505326927534099 -0.444626691397616 -0.382741575574073 -0.32684599119375 -0.291779965401702 -0.464046488760019 "omega_3" 0.68 "dtNN"
-0.729190146954068 -0.696181847913124 -0.500224314777711 -0.44128257196013 -0.377245739851332 -0.323181243017927 -0.28862644047183 -0.460692691871457 "omega_3" 0.682 "dtNN"
-0.726936810190068 -0.693063220175986 -0.495663724787164 -0.437821460699695 -0.373224833184793 -0.319453497270615 -0.285357542076781 -0.457211764481903 "omega_3" 0.684 "dtNN"
-0.724613130321075 -0.689902066260231 -0.492154900861237 -0.434214801029668 -0.369877432671387 -0.315634483183828 -0.28200576912991 -0.453604331786263 "omega_3" 0.686 "dtNN"
-0.722190951009054 -0.686639719889115 -0.488501481126775 -0.430525714645796 -0.366350149273728 -0.31172650286635 -0.27851208185109 -0.44987283511142 "omega_3" 0.688 "dtNN"
-0.719733705151043 -0.683278588703672 -0.48506593524462 -0.426695376336113 -0.361230934911077 -0.307731913725547 -0.274939524813249 -0.446021530016087 "omega_3" 0.69 "dtNN"
-0.717182791832158 -0.679931462454078 -0.481947279063775 -0.422787030947632 -0.357330454062321 -0.304415190356622 -0.271259606474132 -0.442049422268182 "omega_3" 0.692 "dtNN"
-0.714540681792982 -0.677212433478303 -0.4788657145196 -0.417245295045745 -0.353888434032285 -0.301260264038717 -0.267505003663416 -0.437964890470707 "omega_3" 0.694 "dtNN"
-0.711840404228099 -0.67437591669443 -0.475676714216434 -0.411372429390383 -0.350916921812086 -0.29803037317896 -0.263616957342663 -0.433763450424466 "omega_3" 0.696 "dtNN"
-0.709084539568096 -0.671455014323158 -0.472301422310579 -0.405814636248863 -0.346709103021567 -0.294666999334311 -0.259658773963849 -0.429452004902528 "omega_3" 0.698 "dtNN"
-0.706245192518509 -0.668452343376146 -0.468772962115111 -0.402620050679445 -0.341988857535569 -0.291233741364806 -0.2556327257617 -0.425032214771513 "omega_3" 0.7 "dtNN"
-0.703325013927611 -0.665340030016409 -0.464510600960068 -0.399328424051419 -0.336346651224062 -0.287733207820736 -0.251480050753628 -0.420506540409734 "omega_3" 0.702 "dtNN"
-0.700326683208061 -0.662120744714343 -0.460529112489894 -0.395165152435027 -0.331845318303976 -0.284107016942471 -0.247233540630475 -0.41587773498546 "omega_3" 0.704 "dtNN"
-0.697283425915089 -0.658827702247891 -0.456492031638447 -0.390086017452631 -0.327282583612032 -0.280418902129441 -0.242925988022137 -0.411146572520265 "omega_3" 0.706 "dtNN"
-0.694167461012114 -0.655433108968055 -0.452356141032965 -0.385315229522348 -0.322630316148491 -0.276641085571725 -0.238529209333763 -0.406319413612754 "omega_3" 0.708 "dtNN"
-0.690981552392373 -0.651970234200348 -0.448124162646138 -0.380820888891151 -0.31789090779381 -0.271831157077486 -0.234076240342347 -0.401396575977738 "omega_3" 0.71 "dtNN"
-0.68772849723041 -0.648411363260323 -0.443381532756689 -0.376233990372384 -0.313066783389104 -0.266790219685561 -0.229508549244827 -0.396382656175584 "omega_3" 0.712 "dtNN"
-0.684411142979116 -0.644759342191094 -0.437577964086472 -0.371526846801771 -0.308160510178311 -0.26169193428251 -0.224889666124398 -0.39127775773305 "omega_3" 0.714 "dtNN"
-0.681032360593235 -0.641017036104529 -0.431670346928968 -0.366671783955724 -0.302943810379361 -0.256569582289956 -0.220191561794252 -0.386087822886049 "omega_3" 0.716 "dtNN"
-0.677595041280199 -0.637187328493667 -0.425691577398197 -0.361732693567319 -0.296750478486103 -0.251364933591447 -0.215447235688089 -0.380815547223589 "omega_3" 0.718 "dtNN"
-0.674102096500121 -0.633273121233003 -0.419644102654104 -0.356663625744545 -0.290532935581041 -0.24611135200081 -0.210598127969831 -0.37545911721227 "omega_3" 0.72 "dtNN"
-0.67052594038762 -0.62930785215616 -0.413499920902154 -0.350671909143841 -0.28423298767342 -0.240842242528231 -0.205707782454567 -0.370027846147332 "omega_3" 0.722 "dtNN"
-0.666900042486134 -0.625233424692965 -0.407261594915383 -0.344286362246464 -0.277945073228011 -0.235530009150125 -0.200748351767061 -0.364521487666783 "omega_3" 0.724 "dtNN"
-0.663227367500099 -0.621083312820645 -0.400992455318715 -0.337171397468467 -0.272131335234178 -0.230146954222221 -0.195753011609725 -0.358941531221216 "omega_3" 0.726 "dtNN"
-0.65948038653255 -0.616860511892924 -0.393700240646808 -0.330006136698103 -0.267549018614773 -0.224756942063493 -0.190663371917026 -0.353293761518224 "omega_3" 0.728 "dtNN"
-0.655692636328979 -0.612598554791816 -0.387538104308305 -0.32282382642876 -0.262880677522105 -0.219841483768619 -0.18554310347281 -0.347581729600677 "omega_3" 0.73 "dtNN"
-0.651836630435014 -0.608239431549237 -0.381718278001301 -0.316300754922111 -0.257892931312256 -0.215042242662435 -0.180364314863311 -0.341806237586336 "omega_3" 0.732 "dtNN"
-0.647945929368689 -0.603786177238021 -0.375483589675127 -0.310119235980153 -0.251791495857105 -0.210158504084234 -0.175160140367666 -0.335968867180973 "omega_3" 0.734 "dtNN"
-0.643993070307999 -0.599302871971418 -0.369620563987382 -0.303914787131305 -0.245635579385691 -0.205223809970619 -0.169872180388836 -0.330078283266018 "omega_3" 0.736 "dtNN"
-0.639981119825109 -0.594731535434732 -0.363676537707875 -0.29762926493072 -0.239397633499948 -0.199838544245438 -0.164564227504115 -0.324132580114532 "omega_3" 0.738 "dtNN"
-0.635943672666031 -0.590105747923531 -0.357684916814264 -0.291326584317346 -0.233111138083814 -0.193714880913831 -0.159208517778211 -0.318138166010363 "omega_3" 0.74 "dtNN"
-0.631853278720712 -0.585428575983315 -0.351648565279731 -0.284948577988757 -0.226748530991188 -0.187513970139833 -0.153838305268096 -0.312094847074812 "omega_3" 0.742 "dtNN"
-0.627713025041089 -0.580672592511519 -0.345539811840013 -0.278559137026491 -0.220312760779848 -0.181269322743901 -0.148395276356268 -0.30600824775594 "omega_3" 0.744 "dtNN"
-0.62352601023224 -0.575871410122886 -0.339392003130968 -0.272100074657317 -0.213837288463026 -0.174953462837323 -0.142943172797231 -0.299879475358481 "omega_3" 0.746 "dtNN"
-0.619295336403979 -0.570997607767652 -0.33268388597088 -0.265776249624082 -0.207264076925242 -0.169045378755186 -0.137454168670956 -0.293712679115079 "omega_3" 0.748 "dtNN"
-0.615024109171486 -0.566084801043701 -0.325795005304883 -0.259747626331489 -0.20068771572852 -0.162978218534647 -0.13196146524524 -0.28751303060523 "omega_3" 0.75 "dtNN"
-0.610794272805606 -0.561749893904334 -0.319459815156449 -0.253688126818986 -0.194019670517378 -0.157555587112995 -0.126406798530695 -0.281279661352337 "omega_3" 0.752 "dtNN"
-0.6066371372508 -0.557701199854534 -0.313096899013203 -0.247600534742674 -0.187323979288237 -0.151407439095124 -0.120854009379343 -0.275019025352198 "omega_3" 0.754 "dtNN"
-0.602448203348899 -0.55364925717106 -0.306709174157504 -0.241487609311832 -0.180573111764602 -0.144858650494029 -0.115275357895371 -0.268732484571802 "omega_3" 0.756 "dtNN"
-0.598230547593403 -0.549597159198754 -0.300299541519564 -0.2353215677104 -0.173800557287564 -0.13874186715725 -0.109704113877342 -0.262423384516039 "omega_3" 0.758 "dtNN"
-0.594017777263048 -0.545547972673944 -0.293840357544525 -0.229166197178358 -0.167303645499032 -0.132764956328344 -0.104081968927915 -0.256096091762457 "omega_3" 0.76 "dtNN"
-0.589751947024922 -0.541535299308293 -0.287364988362413 -0.222993847508974 -0.161416153781147 -0.126074004363147 -0.0984726595005441 -0.249753218256032 "omega_3" 0.762 "dtNN"
-0.585497178083699 -0.537501186295287 -0.280845739475865 -0.215677203673692 -0.155483628962486 -0.119369925824628 -0.0928483438526655 -0.243398642656049 "omega_3" 0.764 "dtNN"
-0.581195517556978 -0.533509749356938 -0.273962509354703 -0.207983684553255 -0.149569826235791 -0.112655720645591 -0.0872422266427861 -0.237031707889543 "omega_3" 0.766 "dtNN"
-0.576911079099887 -0.529533549696794 -0.267461855092847 -0.200323863453264 -0.143646918540071 -0.10628919621837 -0.0815960670288973 -0.230659580651634 "omega_3" 0.768 "dtNN"
-0.572585902280196 -0.525575664312782 -0.260986588544597 -0.192698170153051 -0.137748112793702 -0.100532502497742 -0.0759736721273043 -0.224285123556724 "omega_3" 0.77 "dtNN"
-0.56825355164176 -0.521608646477773 -0.254447978467283 -0.185996412092038 -0.13084349367557 -0.0948024804969236 -0.0703472564358663 -0.217907851740936 "omega_3" 0.772 "dtNN"
-0.563917025781109 -0.517696530874559 -0.247940364711553 -0.179296164077925 -0.123792356512979 -0.0890713385479103 -0.0647500303628021 -0.211535581578737 "omega_3" 0.774 "dtNN"
-0.559579331786381 -0.513781268958439 -0.241435982439953 -0.172600214966508 -0.116746112833539 -0.0829241664937967 -0.0591236123360659 -0.205166293383241 "omega_3" 0.776 "dtNN"
-0.555243465865601 -0.509896366215855 -0.234860583906368 -0.165911411687318 -0.110232489984185 -0.0760692083355821 -0.0535316518499371 -0.198808055422437 "omega_3" 0.778 "dtNN"
-0.550881895355133 -0.506044801389237 -0.226769928552756 -0.159232615554629 -0.104295634599112 -0.0692553859242366 -0.0479462089853655 -0.192460609575167 "omega_3" 0.78 "dtNN"
-0.546528111454109 -0.502199026476944 -0.218712800805747 -0.152536127582721 -0.0995602168709979 -0.0624245400566679 -0.0423699438858307 -0.18612798132412 "omega_3" 0.782 "dtNN"
-0.542154558911875 -0.498392519467302 -0.212083657942117 -0.145885764395473 -0.0932150243442607 -0.0555795210248107 -0.0368360867641968 -0.179813184003634 "omega_3" 0.784 "dtNN"
-0.537825223173456 -0.494628231604793 -0.205616165500032 -0.139253752757497 -0.0861451688333545 -0.0487536903958699 -0.0313167714191991 -0.173519180429646 "omega_3" 0.786 "dtNN"
-0.533481955568732 -0.49087856899331 -0.199137569851587 -0.132642799886639 -0.0790667804223517 -0.0419499057881012 -0.0258145994655479 -0.167249876720882 "omega_3" 0.788 "dtNN"
-0.529127601551465 -0.487146356982635 -0.192681017384075 -0.127530903869115 -0.0720131199930734 -0.0351404760645551 -0.0203321227559172 -0.161005878582057 "omega_3" 0.79 "dtNN"
-0.524795520054226 -0.483464936952203 -0.186249092966875 -0.122573671908185 -0.0665761624971424 -0.028358711989199 -0.0149023609589563 -0.154791565445845 "omega_3" 0.792 "dtNN"
-0.520488534204503 -0.478539134941286 -0.179073746593929 -0.117737199786859 -0.0620529801220755 -0.0215768559146454 -0.00946673124684594 -0.148607270003913 "omega_3" 0.794 "dtNN"
-0.516178931324816 -0.473298660974365 -0.172488671485723 -0.111035175406414 -0.0550581864492869 -0.0155869367587229 -0.00408874819208904 -0.142461132943609 "omega_3" 0.796 "dtNN"
-0.511869498088856 -0.468059936839893 -0.166001696445051 -0.103680417066471 -0.0480379315620212 -0.00892437152060666 0.00122901470757597 -0.136351701561465 "omega_3" 0.798 "dtNN"
-0.507593520521482 -0.462795208188538 -0.159550308865676 -0.0963963546943205 -0.0435345998718617 -0.00226964607782065 0.00654509435042883 -0.130283556983122 "omega_3" 0.8 "dtNN"
-0.503353742358911 -0.457568239285422 -0.153106580244241 -0.0898642576668749 -0.0373102989934182 0.00434405772375612 0.0118685398515481 -0.124259181974394 "omega_3" 0.802 "dtNN"
-0.499091775853969 -0.452351159620719 -0.146703558999718 -0.0840586259541283 -0.0310591459794978 0.010914096560839 0.0184342155169475 -0.118278734628642 "omega_3" 0.804 "dtNN"
-0.494871273855267 -0.447116083830167 -0.139635748881574 -0.0783244305004018 -0.0242041936353985 0.0174683658385106 0.024953532868949 -0.112350165104392 "omega_3" 0.806 "dtNN"
-0.490694838009631 -0.441896137461242 -0.132397993493612 -0.0730093234212745 -0.0175684096465147 0.0239432449376977 0.0314239092081721 -0.106470055761417 "omega_3" 0.808 "dtNN"
-0.486534527987942 -0.436724419153506 -0.125338592428648 -0.0669578826700103 -0.0116961412970795 0.0303972213429233 0.0378733131397553 -0.100645061272801 "omega_3" 0.81 "dtNN"
-0.482392896640931 -0.431542447904462 -0.11926902157262 -0.0613607167541659 -0.0051651314166179 0.0367972675954888 0.044268718512626 -0.0948777861131039 "omega_3" 0.812 "dtNN"
-0.478302989999577 -0.426352750960064 -0.113251049311941 -0.0558138072847782 0.0013097012862886 0.0423510566317304 0.0506076571099356 -0.0891700598606894 "omega_3" 0.814 "dtNN"
-0.474206276962434 -0.421218863814659 -0.107256451148714 -0.0503193552798393 0.00772590562809228 0.0472331303384408 0.0569182186490593 -0.0835216525274424 "omega_3" 0.816 "dtNN"
-0.470166253544846 -0.416082194228409 -0.101431646670903 -0.0452918089074501 0.0141115916256354 0.0529363530584419 0.0631369804692667 -0.0779385412937162 "omega_3" 0.818 "dtNN"
-0.466154744374705 -0.410975612249274 -0.0958283608446209 -0.0395271186400237 0.0204033520042799 0.059259402977375 0.069322630546651 -0.0724223687849976 "omega_3" 0.82 "dtNN"
-0.462299568182289 -0.40590145480229 -0.0896791259514202 -0.0337044383456373 0.0266598858510179 0.0655471317672891 0.0754423371292887 -0.0669739912258886 "omega_3" 0.822 "dtNN"
-0.45872632208625 -0.40199794502962 -0.0839219182800548 -0.0289711410815698 0.0328483807481348 0.0717667672871585 0.0815243304363662 -0.0615944906618897 "omega_3" 0.824 "dtNN"
-0.455218350351515 -0.399363187250231 -0.078229384246697 -0.0238023105391676 0.0386405878650748 0.0779161008469487 0.0875053317835182 -0.0562927546319867 "omega_3" 0.826 "dtNN"
-0.451747358361331 -0.396763100731278 -0.0733252324221212 -0.0217543605899095 0.0438779814566601 0.0840234862888565 0.0934441789155471 -0.0510650362422662 "omega_3" 0.828 "dtNN"
-0.448315539927762 -0.394260914950792 -0.0690469821736315 -0.0185721594679649 0.0500933745190082 0.0900562641816691 0.0993082029594916 -0.0459133614409647 "omega_3" 0.83 "dtNN"
-0.444925059713853 -0.391828280852849 -0.0638665949554138 -0.0130215794025617 0.0562240167619734 0.0960123223950973 0.105095298737297 -0.0408414524412302 "omega_3" 0.832 "dtNN"
-0.441608570811752 -0.38946732947926 -0.0588351718143372 -0.0075534887157005 0.0622375698559949 0.101920118057251 0.110803407187404 -0.0358526792164786 "omega_3" 0.834 "dtNN"
-0.438307086445604 -0.387180033550976 -0.0541746140423243 -0.00210175243898902 0.068132194936311 0.107747124385526 0.116430515174159 -0.0309486008664681 "omega_3" 0.836 "dtNN"
-0.43511408765886 -0.384968316957895 -0.0489356996769175 0.00324012889018377 0.0737466846537131 0.113491383421547 0.122005166041731 -0.0261277172012638 "omega_3" 0.838 "dtNN"
-0.431939938343021 -0.382834085255809 -0.0436853243407995 0.0085007954423304 0.0795036761022061 0.1191815060306 0.127484432348467 -0.0213968338805091 "omega_3" 0.84 "dtNN"
-0.428847557256063 -0.380779214361553 -0.0401880174078428 0.013678433475377 0.0841298003051634 0.124785119167655 0.132934295756797 -0.0167541536366088 "omega_3" 0.842 "dtNN"
-0.425777759773666 -0.37880555055284 -0.0352960370114488 0.0188018104904586 0.08926140812423 0.130300415215288 0.138265059832293 -0.0122028931754027 "omega_3" 0.844 "dtNN"
-0.422793398513932 -0.376914910468201 -0.0301951881164086 0.0237665767538715 0.0943832770283279 0.135725611559224 0.143535981058108 -0.00774472074746181 "omega_3" 0.846 "dtNN"
-0.419865740290902 -0.375109081107155 -0.0256209373401362 0.0280534357600004 0.0994329976844028 0.140908236224675 0.148714814508992 -0.00338096018037583 "omega_3" 0.848 "dtNN"
-0.416996535633189 -0.371159357587146 -0.0206911474502931 0.0322553772824676 0.104470588000311 0.145920199346165 0.153799884160946 0.000886403674845188 "omega_3" 0.85 "dtNN"
-0.414217931575024 -0.367054163381965 -0.0215452137622947 0.0363708317665328 0.109464462636083 0.150867152915282 0.158820078512235 0.00505593534208726 "omega_3" 0.852 "dtNN"
-0.411470416555005 -0.363012408986776 -0.0199001059374382 0.0403983033704662 0.114413552760311 0.15568647126878 0.163712773925852 0.00912748343019872 "omega_3" 0.854 "dtNN"
-0.408786014512089 -0.359005114467323 -0.0172375193263861 0.0452256146986088 0.119316791453798 0.16040713367596 0.16853746980064 0.0130976478652125 "omega_3" 0.856 "dtNN"
-0.406196713659085 -0.355064296409296 -0.0184007776670683 0.0501781147426641 0.123296022166642 0.165058171604358 0.173262167722044 0.0169658335899888 "omega_3" 0.858 "dtNN"
-0.403642913748456 -0.351191415183735 -0.0186326181037657 0.0550295329375103 0.126712418515638 0.169577115985305 0.177885441774151 0.0207297172212955 "omega_3" 0.86 "dtNN"
-0.401187049119187 -0.347357374947364 -0.0163285045488806 0.0597180792036056 0.13139041206324 0.173993102682743 0.182405920961912 0.0243892881570631 "omega_3" 0.862 "dtNN"
-0.398769448071846 -0.343594072108431 -0.0142127995437136 0.064304518303004 0.135364439255284 0.178304802903369 0.186822289210852 0.0279448980279934 "omega_3" 0.864 "dtNN"
-0.396452469616293 -0.339902750652755 -0.0122252357666071 0.0687580642525063 0.138855332622597 0.18254146676162 0.191133285302328 0.0313904251324331 "omega_3" 0.866 "dtNN"
-0.394176252607167 -0.336254060124872 -0.0104275469901722 0.0709396132658071 0.142173821613937 0.186640843428222 0.19536821588116 0.0347303758534906 "omega_3" 0.868 "dtNN"
-0.39200291569199 -0.332679656627136 -0.00882003612258586 0.0724938253899836 0.145257929308002 0.190696496274484 0.19946488326525 0.0379599565405141 "omega_3" 0.87 "dtNN"
-0.390331446001426 -0.330431204394699 -0.00734213858396515 0.0738080719954155 0.148167767003997 0.195484182039195 0.203483216467362 0.0410824795034892 "omega_3" 0.872 "dtNN"
-0.388747654453539 -0.330156155800864 -0.00356072563960197 0.0774768273266204 0.152397526777293 0.200589707816277 0.207391648905968 0.0440944805347498 "omega_3" 0.874 "dtNN"
-0.38726900373149 -0.329983271867036 0.000700199522952971 0.0815581697638095 0.156728195810786 0.205561440690758 0.211189188717867 0.0469935436320566 "omega_3" 0.876 "dtNN"
-0.385865926797749 -0.329882977052193 0.00488013323041514 0.0854971692987192 0.160266099683554 0.210243956583781 0.214874901179769 0.0497800792313509 "omega_3" 0.878 "dtNN"
-0.384569855953771 -0.329917216399622 0.00894764396610981 0.0893539494048241 0.16239991800785 0.214037629748816 0.218447908708583 0.0524543620800696 "omega_3" 0.88 "dtNN"
-0.383320611727243 -0.330025738623647 0.0125741133811061 0.0930666607562216 0.165485653925657 0.217718136876215 0.221907390705724 0.0550147203503584 "omega_3" 0.882 "dtNN"
-0.382149374692744 -0.330270182459685 0.0136001754682979 0.0962443943162157 0.168843666584905 0.221315233213886 0.225252579829714 0.0574617920889333 "omega_3" 0.884 "dtNN"
-0.381056763948266 -0.330590112845812 0.0144601510010602 0.098524907935996 0.17211980719668 0.224908355376044 0.228793547953217 0.0597962484025268 "omega_3" 0.886 "dtNN"
-0.380043370489773 -0.33101661573545 0.0151539938490828 0.100954529383841 0.175282951291763 0.228588726695477 0.233045277309543 0.0620162699415852 "omega_3" 0.888 "dtNN"
-0.379140267351772 -0.331550227750824 0.0156510767799318 0.103904918549176 0.178302035933484 0.232068208158978 0.237130139314274 0.0641178063510957 "omega_3" 0.89 "dtNN"
-0.378286939294583 -0.331487471359878 0.0159818612995082 0.106774346594307 0.181237550458889 0.235407513536927 0.241108881624257 0.0661092033270936 "omega_3" 0.892 "dtNN"
-0.377514388273255 -0.329178138562895 0.0161463449182406 0.109501367793939 0.184027961661968 0.238545490223373 0.244920377010601 0.0679842371821742 "omega_3" 0.894 "dtNN"
-0.376823063124846 -0.326952467292017 0.0161140611508586 0.112146589255588 0.186731413372229 0.24151283055329 0.248564850989965 0.0697408390838998 "omega_3" 0.896 "dtNN"
-0.376213342316646 -0.324810750093434 0.0159156322507101 0.114679096770317 0.190405244557212 0.244248630047991 0.252395683168857 0.0713860842049039 "omega_3" 0.898 "dtNN"
-0.375685400628072 -0.322722694574452 0.0155512164590732 0.117129089255968 0.194036254609159 0.246844581200605 0.256289001985522 0.0729124587372808 "omega_3" 0.9 "dtNN"
-0.375239381704944 -0.320719015667294 0.0138870809925606 0.119435285507734 0.19762501482586 0.249209280116986 0.260080870764284 0.074325843414229 "omega_3" 0.902 "dtNN"
-0.374875400572989 -0.318799873046657 0.0116739345305632 0.120258675624427 0.201202606500487 0.251373402297304 0.263679978054768 0.0756263517987355 "omega_3" 0.904 "dtNN"
-0.374563021043286 -0.316934871129661 0.00930324433221585 0.118836489029093 0.203663098752486 0.254557073247952 0.267147605404944 0.0768098490188938 "omega_3" 0.906 "dtNN"
-0.374363326024763 -0.315185129388453 0.00873960115029604 0.119114683844998 0.203598450910363 0.2565220627543 0.270484006286154 0.0778790484964054 "omega_3" 0.908 "dtNN"
-0.374275564054301 -0.313489659303173 0.0109983879661399 0.12102554341169 0.203296445997125 0.25836795883373 0.273659199620283 0.0788326969950006 "omega_3" 0.91 "dtNN"
-0.374808394433387 -0.313656644628566 0.00954888874832704 0.122853586556687 0.203966588227843 0.260094791778158 0.276643465513814 0.0796754494489485 "omega_3" 0.912 "dtNN"
-0.37542220791795 -0.315879154295715 0.00796532705282971 0.124568355820202 0.20559780482688 0.261702648982634 0.279498583927534 0.0804054673498659 "omega_3" 0.914 "dtNN"
-0.376116672281682 -0.318208771409445 0.00618709591702782 0.125786124623517 0.208070970714175 0.263364366855456 0.282164265077427 0.0810199290040277 "omega_3" 0.916 "dtNN"
-0.376860933489695 -0.32061463513719 0.00424474980195555 0.126141006838509 0.211067131606399 0.265565556226136 0.284671772481886 0.0815266373611371 "omega_3" 0.918 "dtNN"
-0.377715661882974 -0.32312689463572 0.00213842555916699 0.126418999290138 0.214003750075221 0.266965620863232 0.28735965073389 0.0819195605049234 "omega_3" 0.92 "dtNN"
-0.37864994627995 -0.325745156316941 -0.000131623822994698 0.126559271923099 0.216792057437829 0.268183415986528 0.290235438315619 0.0822043043985403 "omega_3" 0.922 "dtNN"
-0.379663364288717 -0.328469001425788 -0.00253451864165299 0.126592612452328 0.217585617551208 0.269253106842768 0.292960026500452 0.0823779324528155 "omega_3" 0.924 "dtNN"
-0.380724947150838 -0.331297978786949 -0.00513082279240962 0.126544325935072 0.21823106132473 0.270236150264338 0.295534572499719 0.0824431327880786 "omega_3" 0.926 "dtNN"
-0.381895250053958 -0.33420089909464 -0.0078589207221853 0.127535390374874 0.218789914928664 0.271471860860629 0.297929923400716 0.0824011740376197 "omega_3" 0.928 "dtNN"
-0.383112628664719 -0.334875275626587 -0.0107486993990733 0.128416081602609 0.219201697124788 0.272278687986386 0.300177904415023 0.0822536339032246 "omega_3" 0.93 "dtNN"
-0.384406801227385 -0.33449845807894 -0.0137695196165168 0.129217493363456 0.219497522460586 0.27297006602538 0.302249297788535 0.0819995977121994 "omega_3" 0.932 "dtNN"
-0.385807488416731 -0.334170348905673 -0.0158642053606854 0.129879236301917 0.21967803374497 0.273577145601053 0.30417591311442 0.0816401969629712 "omega_3" 0.934 "dtNN"
-0.387252834589276 -0.333951215993693 -0.0149187717171344 0.130463061008754 0.219713402048569 0.274039578862642 0.305897999442266 0.0811791122184988 "omega_3" 0.936 "dtNN"
-0.388772513226343 -0.333809746261636 -0.0140858995503095 0.126753682593176 0.221015990548096 0.274388624953986 0.307447350746713 0.0806152639873826 "omega_3" 0.938 "dtNN"
-0.390335139043145 -0.333714598394124 -0.0133648044497932 0.125660238420437 0.219473763818712 0.276704534806868 0.309424424273459 0.0799506360266133 "omega_3" 0.94 "dtNN"
-0.392000855879871 -0.333725955576199 -0.0127546644148993 0.125957097024184 0.219139332710427 0.279792849054388 0.311451664807294 0.079186532285352 "omega_3" 0.942 "dtNN"
-0.393707713571928 -0.333812398716532 -0.0122850809123065 0.126118330922907 0.218724058702946 0.280282170598696 0.313346963867218 0.0783276186964377 "omega_3" 0.944 "dtNN"
-0.395990260057772 -0.333972823839247 -0.011924500419525 0.125767149433045 0.218167881553654 0.279088149745405 0.315051132495398 0.0773682664928458 "omega_3" 0.946 "dtNN"
-0.398493969320896 -0.337609812613437 -0.014547001584333 0.124420309327945 0.217502332015215 0.277688960512364 0.316596516611867 0.07631598332811 "omega_3" 0.948 "dtNN"
-0.401064351256991 -0.342034791716515 -0.0200742570157786 0.122975597218556 0.216697946114607 0.276086259543774 0.317984926701968 0.0751694729486059 "omega_3" 0.95 "dtNN"
-0.403700146527115 -0.346519833452078 -0.0257675469537162 0.121433974838226 0.215786335465623 0.276654900961034 0.31918763781664 0.0739304964048514 "omega_3" 0.952 "dtNN"
-0.406400080256674 -0.351094173617128 -0.031564427789931 0.120140352258318 0.214917602922867 0.279312953567796 0.320267459884519 0.0726031107464747 "omega_3" 0.954 "dtNN"
-0.409162862035544 -0.355756518517296 -0.0374939762305075 0.119697862025987 0.216281469795319 0.281904622978345 0.32113463130429 0.0711863668996882 "omega_3" 0.956 "dtNN"
-0.41195666833994 -0.360505516685976 -0.0435544013063804 0.119188380596881 0.217567481935589 0.284462336007209 0.322130261536415 0.0696811559942119 "omega_3" 0.958 "dtNN"
-0.414841207940071 -0.36530901106795 -0.0497438400536225 0.118552096837618 0.218869108830347 0.286927279506529 0.323507160226484 0.0680922004235283 "omega_3" 0.96 "dtNN"
-0.417753917206824 -0.370165342695714 -0.0560604611238205 0.117851332556313 0.21874148123095 0.289363028981313 0.324775797639063 0.0664212457462582 "omega_3" 0.962 "dtNN"
-0.420723659123666 -0.372121597524028 -0.0605971325704786 0.11603612483367 0.217598778264346 0.289934706848612 0.325846928356384 0.0646662804601339 "omega_3" 0.964 "dtNN"
-0.42374879523237 -0.373421619269322 -0.0612161609209352 0.113769610273266 0.216390792152083 0.287844605220812 0.326783865614345 0.0628323739532012 "omega_3" 0.966 "dtNN"
-0.42682767957325 -0.374779780673066 -0.0619297587899723 0.10988362392402 0.212342377510026 0.285604741614918 0.327558340677228 0.0609223482876567 "omega_3" 0.968 "dtNN"
-0.429958658685052 -0.376163943633742 -0.062766924368816 0.108794120986545 0.20799716822944 0.283156168569235 0.32814205557213 0.0589370274862668 "omega_3" 0.97 "dtNN"
-0.433140071604896 -0.377633511077647 -0.0637261150997688 0.106360997540094 0.203925892727341 0.280531596173432 0.328598249988886 0.056874230978406 "omega_3" 0.972 "dtNN"
-0.436339732290321 -0.379186839067927 -0.0647447298306361 0.103693245810973 0.202343608339277 0.28088387817138 0.328868499222551 0.0547427006984149 "omega_3" 0.974 "dtNN"
-0.43958647475506 -0.380761236804972 -0.0688903063746693 0.100974716227654 0.200673251232729 0.282767418115441 0.328986126170435 0.0525406241779961 "omega_3" 0.976 "dtNN"
-0.443277824786378 -0.382416020184735 -0.0735248530388617 0.0982518283437344 0.198916457949679 0.284555136349695 0.329362817690424 0.0502702671241195 "omega_3" 0.978 "dtNN"
-0.447289973631769 -0.385600907325966 -0.0722681124495921 0.0966569652678118 0.197044396255478 0.286280271578903 0.330017824424431 0.0479359340089543 "omega_3" 0.98 "dtNN"
-0.451341366980103 -0.391634506704293 -0.0699282184744447 0.0949824540700206 0.197114493270306 0.287914971362795 0.330503945468649 0.0455366401115639 "omega_3" 0.982 "dtNN"
-0.455430004111065 -0.397698245580045 -0.0714618562231522 0.0932299525651388 0.197271387061505 0.289492378780324 0.330854322455082 0.0430764540880993 "omega_3" 0.984 "dtNN"
-0.459553887554421 -0.403820627900643 -0.0753190256500034 0.0914011678498241 0.197446485902958 0.290104149821559 0.331041020717748 0.0405574475205676 "omega_3" 0.986 "dtNN"
-0.463680505511832 -0.409969129472415 -0.0828505672259894 0.0887865095980374 0.196744038254565 0.287179445479637 0.331066582026722 0.0379804570855799 "omega_3" 0.988 "dtNN"
-0.467868902169585 -0.416141604324253 -0.0904755374402839 0.0854357864109829 0.193911827424472 0.284077786432874 0.330933684998513 0.035350414364205 "omega_3" 0.99 "dtNN"
-0.472056028725319 -0.422366156898192 -0.0981607965302942 0.0820169639544019 0.190972835936009 0.280863210938094 0.330675992089141 0.0326664840448694 "omega_3" 0.992 "dtNN"
-0.476270124934103 -0.428609913621017 -0.104792282715891 0.0785317705611988 0.187990063390146 0.277477627274322 0.330204988623279 0.029933397863297 "omega_3" 0.994 "dtNN"
-0.480508867826359 -0.432388786719116 -0.101423466955509 0.0755868677358649 0.184904456443007 0.273923933154663 0.329615209356234 0.0271508646100539 "omega_3" 0.996 "dtNN"
-0.484739447036191 -0.434928160646223 -0.097888037035716 0.0731477919364352 0.181748532905488 0.270475410235463 0.328848550284761 0.0243249056829872 "omega_3" 0.998 "dtNN"
-0.489020618277721 -0.437493516886263 -0.0941877186002102 0.067696033954519 0.178524311430806 0.271288409758654 0.327997612104411 0.0214527181661813 "omega_3" 1 "dtNN"
-0.493289080298212 -0.440113157355881 -0.0902635728352266 0.0645966791508386 0.174025390948373 0.271980250222668 0.32772135452268 0.0185405842896422 "omega_3" 1.002 "dtNN"
-0.497573097925056 -0.442723839863845 -0.0917525047625531 0.0614829031467821 0.168893025218267 0.272614541180133 0.327313210164561 0.0155900116848342 "omega_3" 1.004 "dtNN"
-0.501870431753218 -0.445414918736333 -0.0942322782674978 0.0583080841121273 0.166115523296355 0.273132839759228 0.326714925961141 0.0126015505911338 "omega_3" 1.006 "dtNN"
-0.50617882089864 -0.448092651457387 -0.0967994478254468 0.0550438611822415 0.163279795918641 0.27356827371085 0.325990268091914 0.00958132611545968 "omega_3" 1.008 "dtNN"
-0.511000916949229 -0.45081576307075 -0.103300356553177 0.0520730211621299 0.160357440515668 0.273892953517873 0.325111632520077 0.00652614945936336 "omega_3" 1.01 "dtNN"
-0.515977244118858 -0.454279616688439 -0.11149543290577 0.0492049317660417 0.157411639296129 0.274109510101255 0.324051753440017 0.00344444085674344 "omega_3" 1.012 "dtNN"
-0.520923878358929 -0.461258986932933 -0.117500516181167 0.0462573520762817 0.153851124873654 0.272941148805387 0.322844261489308 0.000333770347401414 "omega_3" 1.014 "dtNN"
-0.52589938076062 -0.468257735309976 -0.113062254116187 0.0420940754922867 0.150095347006868 0.268974037878252 0.321492217705043 -0.00280073766613674 "omega_3" 1.016 "dtNN"
-0.530840266615257 -0.475212305454875 -0.113286302739823 0.0393330517986783 0.146260066123432 0.264909030201295 0.319968113955838 -0.00595899936781537 "omega_3" 1.018 "dtNN"
-0.53577462846124 -0.482181227168439 -0.116179634897719 0.0371419536363078 0.145100948581046 0.260718538851449 0.318305425676272 -0.00913636945117907 "omega_3" 1.02 "dtNN"
-0.540699998554487 -0.48910066958382 -0.118932587525649 0.0339893123724551 0.141917499645672 0.256405845078461 0.316507059132164 -0.0123332123191053 "omega_3" 1.022 "dtNN"
-0.545613610106557 -0.496028765831454 -0.121484297606116 0.0307984165725657 0.138662595904464 0.251974433894475 0.314514833842964 -0.0155430628704921 "omega_3" 1.024 "dtNN"
-0.550482211232975 -0.502932171224074 -0.12383500775428 0.0275408671324158 0.13539952851329 0.247427660650601 0.312392588049988 -0.0187682770974281 "omega_3" 1.026 "dtNN"
-0.55533362965275 -0.508148504743247 -0.125983202896066 0.0242493365782934 0.132100053862587 0.24279932961133 0.31014325316039 -0.0220026496536622 "omega_3" 1.028 "dtNN"
-0.560165211034985 -0.511394355116295 -0.127903050257942 0.0200635404720515 0.128735884713365 0.238031623641689 0.307709010051951 -0.0252460291380518 "omega_3" 1.03 "dtNN"
-0.564974336576938 -0.514625674449121 -0.129590217715872 0.0136596768102777 0.125370296419817 0.234894117847659 0.305667332700693 -0.0284944927246193 "omega_3" 1.032 "dtNN"
-0.569727905426191 -0.517839905637857 -0.134083764785373 0.00910743168077488 0.12194451546236 0.233983685604017 0.303584810181803 -0.0317479189100371 "omega_3" 1.034 "dtNN"
-0.574484404993086 -0.521065040625899 -0.139169041432012 0.00453118571539335 0.118521855160793 0.232962317660792 0.301390082401497 -0.0350031452298517 "omega_3" 1.036 "dtNN"
-0.579180198148379 -0.524268067669198 -0.142556705301104 0.00636303715737085 0.115043575049583 0.231832179441767 0.298994278709984 -0.038256230204577 "omega_3" 1.038 "dtNN"
-0.583842901916739 -0.527477032740308 -0.142601094905501 0.00227632349799478 0.110277136316256 0.230595110782247 0.296491688263075 -0.0415062463109222 "omega_3" 1.04 "dtNN"
-0.588835303788471 -0.530658736920429 -0.136858693896443 -0.00237277372417566 0.10364726566695 0.229283147371405 0.293824066662808 -0.0447517496021922 "omega_3" 1.042 "dtNN"
-0.594035937750618 -0.533840930029214 -0.134548540287824 -0.00703711622668379 0.0975948840969068 0.227836934657262 0.291024748184384 -0.0479895544603728 "omega_3" 1.044 "dtNN"
-0.599191629498023 -0.538921426563661 -0.13441683515515 -0.0117450245507484 0.0985112987493153 0.226258180748914 0.288065646206974 -0.0512175059002017 "omega_3" 1.046 "dtNN"
-0.604269140856275 -0.545978023781174 -0.133997383207713 -0.0164333733575859 0.0969874422967791 0.224609656416703 0.284949126392519 -0.0544324676912462 "omega_3" 1.048 "dtNN"
-0.609326834869933 -0.552971630396939 -0.133290918593502 -0.0143273640123311 0.0925325498951111 0.222862607201535 0.281708142195669 -0.0576356121770584 "omega_3" 1.05 "dtNN"
-0.614301051996222 -0.559868908844464 -0.137145521605532 -0.018421120683854 0.088068122798461 0.220988288031776 0.278345150996074 -0.0608192657602783 "omega_3" 1.052 "dtNN"
-0.61921950324421 -0.566727702844219 -0.13730959220203 -0.0231432305646422 0.083566035708202 0.21628854437364 0.274832114097819 -0.0639855727801602 "omega_3" 1.054 "dtNN"
-0.624079178531588 -0.573483869701818 -0.136353387376175 -0.0278981198932229 0.0790286859913181 0.211028706440118 0.271202049464364 -0.0671311348911314 "omega_3" 1.056 "dtNN"
-0.628846655258258 -0.580164894114887 -0.140206701891088 -0.0326530547667403 0.0761606727197091 0.205678267793019 0.267426908535583 -0.0702520534461499 "omega_3" 1.058 "dtNN"
-0.633549605376288 -0.58679832671595 -0.14405582810889 -0.0328059184806193 0.0758468200214111 0.200240403088515 0.263508798683688 -0.0733490060609158 "omega_3" 1.06 "dtNN"
-0.638185242655766 -0.592227608916005 -0.14134086527298 -0.0352911914349647 0.0722471992286842 0.194718020998778 0.259480286561825 -0.076418406186767 "omega_3" 1.062 "dtNN"
-0.642750840262636 -0.595408462816522 -0.134123217446756 -0.0400258265675006 0.0709419770093973 0.189144482234894 0.255343455456227 -0.0794594628399162 "omega_3" 1.064 "dtNN"
-0.647243730759158 -0.598557795355759 -0.126624772239552 -0.044009643473089 0.068479660078026 0.183492097691385 0.251069894655586 -0.0824686410533607 "omega_3" 1.066 "dtNN"
-0.651661301679155 -0.601642516165498 -0.127686885849585 -0.0446112730228947 0.0639088460437733 0.177763681180238 0.246692252185369 -0.0854441672010504 "omega_3" 1.068 "dtNN"
-0.655970197618956 -0.604690624614875 -0.135456022416122 -0.0443576189952068 0.0638680986107261 0.181759783280711 0.2422126820735 -0.0883850229033171 "omega_3" 1.07 "dtNN"
-0.660228465200873 -0.607669084238182 -0.130241467201927 -0.0482056190867297 0.0603985977338652 0.188734298781128 0.237633340513753 -0.0912871804315688 "omega_3" 1.072 "dtNN"
-0.664372194389841 -0.61060561203783 -0.124674892284361 -0.0526066314290006 0.0566556868039356 0.194285244012065 0.232925389126535 -0.0941488799404572 "omega_3" 1.074 "dtNN"
-0.668485806980755 -0.613466934143503 -0.118763352793508 -0.0554472395201628 0.0499276267427149 0.190926205191488 0.228120884008376 -0.0969726901945112 "omega_3" 1.076 "dtNN"
-0.672997424820153 -0.616280889359757 -0.117335595781469 -0.0572325002432308 0.0452547314499725 0.18522336194161 0.223438790270052 -0.0997503704861384 "omega_3" 1.078 "dtNN"
-0.677442676104761 -0.619044863492718 -0.119852662976371 -0.0555269317222269 0.0459343216999173 0.179491655115612 0.218981445758402 -0.102485061647957 "omega_3" 1.08 "dtNN"
-0.681757896294926 -0.622537845208058 -0.124034134670922 -0.0577845626030467 0.0423899648556585 0.173672289725744 0.223256114618493 -0.105173139629421 "omega_3" 1.082 "dtNN"
-0.685970992641785 -0.628514964361955 -0.128467808911012 -0.0555751234550712 0.0380284874437962 0.174643248937173 0.230089086828741 -0.10781022257267 "omega_3" 1.084 "dtNN"
-0.690048488244656 -0.634369934688323 -0.132841304193789 -0.0591151859706542 0.0353230673602525 0.176228594966176 0.236834029230124 -0.11039974011259 "omega_3" 1.086 "dtNN"
-0.694048489435659 -0.640069179010709 -0.137213661693124 -0.0577328492998959 0.0372464162164761 0.173102212965944 0.243580396765196 -0.112935055143925 "omega_3" 1.088 "dtNN"
-0.697937653858446 -0.64567076207959 -0.141552362221887 -0.0637168451402772 0.0336042065323454 0.169956243545187 0.250233978334961 -0.115418884385413 "omega_3" 1.09 "dtNN"
-0.701682720975271 -0.651141285103506 -0.145855396544562 -0.0586059750888808 0.0291317826968793 0.166821158219875 0.256852590158303 -0.117846171925618 "omega_3" 1.092 "dtNN"
-0.705342064801698 -0.65644743848361 -0.150575193114548 -0.0544418627271739 0.02671428084426 0.164159672830408 0.263432857420355 -0.120215695115672 "omega_3" 1.094 "dtNN"
-0.70885207085928 -0.661647554547812 -0.154787501650674 -0.0560028540670032 0.0232491535866188 0.160522879729456 0.269912141248994 -0.122528278123759 "omega_3" 1.096 "dtNN"
-0.712271276801005 -0.666708488288407 -0.158838270217359 -0.0593048358536521 0.0245937101481104 0.157390105107652 0.276349848155007 -0.124779485875881 "omega_3" 1.098 "dtNN"
-0.71553614478438 -0.671596772362705 -0.16284535958971 -0.0625629453098213 0.0211227397222729 0.154298449266207 0.282743795266242 -0.126969680884743 "omega_3" 1.1 "dtNN"
-0.718704844255058 -0.673932299705768 -0.166827719745072 -0.0658362434573405 0.0210689186390027 0.155852473776406 0.289030238560713 -0.129094945973863 "omega_3" 1.102 "dtNN"
-0.721713562903801 -0.675940159891525 -0.17090662128436 -0.0690312814887761 0.0168069618468962 0.153082529338462 0.295266978335292 -0.131157714709333 "omega_3" 1.104 "dtNN"
-0.724620663598103 -0.677861644353413 -0.174936596983343 -0.0722377972684853 0.0174812481652111 0.147361686347949 0.301390037769409 -0.13315540214771 "omega_3" 1.106 "dtNN"
-0.727393047137014 -0.67969424830477 -0.178915807974079 -0.0753929400197535 0.0175143005617997 0.147671176260815 0.307459158728705 -0.135081931757467 "omega_3" 1.108 "dtNN"
-0.73002822256359 -0.681435551345658 -0.182842424882097 -0.0784949054551589 0.0139685354276367 0.145197778282636 0.313442130328554 -0.136941611061815 "omega_3" 1.11 "dtNN"
-0.732523789586764 -0.683052699843813 -0.186714738451258 -0.0815724181989026 0.0104469544457402 0.140113675050202 0.319336780543381 -0.138731972306917 "omega_3" 1.112 "dtNN"
-0.734907956159702 -0.684573959669137 -0.190561607803204 -0.0845931790523196 0.00698188483079321 0.137716207245376 0.325140461153524 -0.140451603519801 "omega_3" 1.114 "dtNN"
-0.737117335057292 -0.685997163458978 -0.1943203395561 -0.0875859353062083 0.00354459238991467 0.133792766038653 0.33085004865984 -0.14209836967655 "omega_3" 1.116 "dtNN"
-0.739466549585472 -0.687320227209625 -0.198050321013397 -0.0926864609805875 -6.28842457217615e-05 0.146641202353237 0.33646301658797 -0.14367116385405 "omega_3" 1.118 "dtNN"
-0.741830439871023 -0.688510381434696 -0.20171939711679 -0.0993671290668203 -0.00380783375828742 0.159609022207292 0.341978180444642 -0.145169663978604 "omega_3" 1.12 "dtNN"
-0.744035928885467 -0.689595713318681 -0.205325940758939 -0.103396901881183 -0.00748922317018241 0.172723678786042 0.347393894461334 -0.14659205077765 "omega_3" 1.122 "dtNN"
-0.746080600749053 -0.690604453778406 -0.208868335307557 -0.106216069867912 -0.0111054027401565 0.185952845145209 0.3526775865015 -0.147940584834531 "omega_3" 1.124 "dtNN"
-0.747992658136013 -0.691849748387426 -0.212325814511587 -0.109029667767686 -0.0144423473946063 0.199294139624044 0.357887828373578 -0.149207498206308 "omega_3" 1.126 "dtNN"
-0.749739369540066 -0.695018830471099 -0.215674607055291 -0.111775101760315 -0.0174410340642339 0.21274457297659 0.362991230456032 -0.150398196750179 "omega_3" 1.128 "dtNN"
-0.751318619794858 -0.697998741098672 -0.218924101410551 -0.114450827923633 -0.0211314840164505 0.226331065949978 0.36795495125665 -0.151509559365663 "omega_3" 1.13 "dtNN"
-0.752758583693549 -0.700786805701682 -0.222133942602966 -0.11711637983035 -0.0250082263716536 0.239988644414666 0.372838943480588 -0.152538991474236 "omega_3" 1.132 "dtNN"
-0.754026197513838 -0.703441412455561 -0.22527223561417 -0.119678838034133 -0.0280357871611159 0.253745533769461 0.377580657196518 -0.153488197677145 "omega_3" 1.134 "dtNN"
-0.755119086980926 -0.705868511879089 -0.228368134121752 -0.122197887657762 -0.0306602085797181 0.267599667468971 0.382208775211893 -0.154355629525982 "omega_3" 1.136 "dtNN"
-0.756065502843967 -0.708126756825038 -0.231359252608286 -0.124672194877178 -0.0332396749947748 0.281517836210583 0.386751660338234 -0.155139277997731 "omega_3" 1.138 "dtNN"
-0.756832768141408 -0.710183361854945 -0.234274771830485 -0.127100444677183 -0.0357423156534651 0.295527274725146 0.391145802657093 -0.155841481637951 "omega_3" 1.14 "dtNN"
-0.757449348513887 -0.712066691130019 -0.237143891605172 -0.129601500204899 -0.038263702450763 0.309593591464477 0.395419420012445 -0.156458581391066 "omega_3" 1.142 "dtNN"
-0.757882781891453 -0.713774705676542 -0.240660848480161 -0.132714920196008 -0.0411348048070863 0.323682674612655 0.399541002690455 -0.156992259317719 "omega_3" 1.144 "dtNN"
-0.758161741076378 -0.71527492624125 -0.243435273080991 -0.135775104863455 -0.0439860599732924 0.337853630327288 0.40357026048963 -0.15744020652108 "omega_3" 1.146 "dtNN"
-0.758253584754357 -0.716595524151842 -0.246160116418878 -0.138750342867411 -0.0467247174696013 0.352043061837378 0.407475128462011 -0.157803162850145 "omega_3" 1.148 "dtNN"
-0.758186565347614 -0.717703633125325 -0.248803741546112 -0.141639395785262 -0.0491751452579479 0.3662480443856 0.41122333917707 -0.158079389970164 "omega_3" 1.15 "dtNN"
-0.757958590379303 -0.717820624981357 -0.251334522802836 -0.144471574536283 -0.0511632008553988 0.380495608770048 0.414873975456089 -0.15827070601853 "omega_3" 1.152 "dtNN"
-0.757567679803742 -0.716978348621865 -0.253812398551872 -0.149752814750912 -0.0540869589870567 0.394751218931162 0.418363906671175 -0.158374932944949 "omega_3" 1.154 "dtNN"
-0.756981448428689 -0.715992336091119 -0.256188906988314 -0.151987073066437 -0.0569580827853997 0.409011850002344 0.422293259751712 -0.158392722852901 "omega_3" 1.156 "dtNN"
-0.756228658649491 -0.714830445218411 -0.258480282206278 -0.153841793953688 -0.0590546759765971 0.423245007635103 0.42935168330348 -0.158323516713783 "omega_3" 1.158 "dtNN"
-0.75530766771476 -0.713552191013946 -0.260654858776036 -0.155639409479932 -0.060697226339073 0.432978577253323 0.439805335472045 -0.158166041364207 "omega_3" 1.16 "dtNN"
-0.754186414121364 -0.71212564020027 -0.262772842227832 -0.157348481559154 -0.0622813864892464 0.441732065970768 0.452325259535371 -0.157921612091218 "omega_3" 1.162 "dtNN"
-0.75292407755046 -0.710549414341301 -0.26480289768358 -0.159691731682983 -0.0637452693047749 0.451040812278222 0.465843202983137 -0.157590049301179 "omega_3" 1.164 "dtNN"
-0.751457668565195 -0.708852294328551 -0.266744220169642 -0.161913914450452 -0.0651796106291727 0.462537776443639 0.479935995168432 -0.157171207683834 "omega_3" 1.166 "dtNN"
-0.749846440923193 -0.707002106163259 -0.268596017038249 -0.164071488074512 -0.0668457099445732 0.475689342433725 0.494016046820093 -0.156666250005736 "omega_3" 1.168 "dtNN"
-0.748027693853714 -0.704966806250582 -0.270388025941088 -0.166163657422771 -0.068632296771284 0.4847458828458 0.508661848920894 -0.156070564793966 "omega_3" 1.17 "dtNN"
-0.746060912682822 -0.702836529267302 -0.27205854953786 -0.16812865345446 -0.0703257969533411 0.493669493546349 0.523554229095566 -0.155387915876926 "omega_3" 1.172 "dtNN"
-0.743883628208437 -0.700518412380291 -0.273668087743545 -0.170026838689353 -0.0719255671394876 0.507951435753398 0.538354737309703 -0.154619604908632 "omega_3" 1.174 "dtNN"
-0.741555557325228 -0.698072288605999 -0.275185582003132 -0.171827084160668 -0.0734615241324832 0.523188824914143 0.553029505866562 -0.1537651956294 "omega_3" 1.176 "dtNN"
-0.73924964829024 -0.695466546185514 -0.27661050730444 -0.173528839727965 -0.0745237176618048 0.5382478575047 0.56760520018338 -0.152821788120165 "omega_3" 1.178 "dtNN"
-0.736735109743506 -0.692730616103631 -0.277942354599929 -0.175131602565443 -0.0753652471265127 0.548739294149982 0.582077808587201 -0.151792587762123 "omega_3" 1.18 "dtNN"
-0.734057229154814 -0.689832523637904 -0.279638105073843 -0.176665336800738 -0.0761417896842431 0.559103038409717 0.596383916711034 -0.150677803332151 "omega_3" 1.182 "dtNN"
-0.731214535624815 -0.686770937348172 -0.280831042992986 -0.179652603283671 -0.077930244632455 0.56936685056894 0.61058215099149 -0.149477918091741 "omega_3" 1.184 "dtNN"
-0.728144641820734 -0.68357516819151 -0.281405166435661 -0.180477379641161 -0.079769413922179 0.579466820307687 0.624710595881595 -0.148190424885083 "omega_3" 1.186 "dtNN"
-0.724907349445004 -0.680213602023002 -0.282390783081155 -0.1812366581633 -0.0807902831655838 0.589462244813376 0.639122375489933 -0.146818919700728 "omega_3" 1.188 "dtNN"
-0.721471026188624 -0.676715769907901 -0.283311961718084 -0.181899580747029 -0.0813874776865191 0.599290302481506 0.653375305204349 -0.145361505288158 "omega_3" 1.19 "dtNN"
-0.717865193621606 -0.673050277809637 -0.284145170153295 -0.182794874639399 -0.0817400587873749 0.612913720335712 0.667404171037845 -0.143822638081898 "omega_3" 1.192 "dtNN"
-0.714088971382239 -0.670228879595356 -0.284913695241301 -0.183753481736744 -0.0820258574896116 0.626800911971884 0.681266314439597 -0.142197995188135 "omega_3" 1.194 "dtNN"
-0.710080202330232 -0.667370213330457 -0.285586801013835 -0.184579804631255 -0.0822141708656545 0.640552690471736 0.69492889462191 -0.140494128675341 "omega_3" 1.196 "dtNN"
-0.705929137775911 -0.664348486390793 -0.286164358544738 -0.185334678932236 -0.0823354083133268 0.654164671595765 0.708389128309932 -0.138705517189665 "omega_3" 1.198 "dtNN"
-0.701573634404724 -0.661132433474961 -0.28664634924786 -0.18595692136563 -0.082359019185958 0.667631985557534 0.72161330046913 -0.13683623767424 "omega_3" 1.2 "dtNN"
-0.697043218539989 -0.657751737145588 -0.28703276922198 -0.186507486188418 -0.0823460327600856 0.680981554163623 0.734628317040176 -0.134886397814396 "omega_3" 1.202 "dtNN"
-0.692337015830674 -0.654175356853841 -0.287323634285428 -0.186955836562618 -0.0822354398000584 0.694149452749343 0.747399634625879 -0.132856662544271 "omega_3" 1.204 "dtNN"
-0.687423751250947 -0.650402816136193 -0.287549497553812 -0.187302014868067 -0.0820578156052534 0.707162722302428 0.759923625929048 -0.130747974817337 "omega_3" 1.206 "dtNN"
-0.682363819413183 -0.646494717855944 -0.287649379127799 -0.187546125123902 -0.0820299063038874 0.718448172598926 0.772197967298155 -0.128561809586203 "omega_3" 1.208 "dtNN"
-0.677095661520525 -0.642389638734699 -0.287684389139713 -0.18765781541066 -0.0819905727477703 0.727816169490268 0.78421990939853 -0.126296670976337 "omega_3" 1.21 "dtNN"
-0.671679750019791 -0.638087234820716 -0.287624119398117 -0.187698329344357 -0.0818842631553593 0.736944867874001 0.79598637912278 -0.12395917904041 "omega_3" 1.212 "dtNN"
-0.666054125356368 -0.633617723911243 -0.287468820804975 -0.187637296469347 -0.0816807013031848 0.745771436539769 0.807493980612151 -0.12154287753282 "omega_3" 1.214 "dtNN"
-0.660248567284611 -0.629011377194388 -0.287218800105961 -0.18747491789253 -0.0813801667301846 0.754355149345599 0.818708477678285 -0.119054210752323 "omega_3" 1.216 "dtNN"
-0.654292974275847 -0.624207132342917 -0.286874374311594 -0.187211460075503 -0.0810134951070154 0.762632698203163 0.829656718802084 -0.116492064456472 "omega_3" 1.218 "dtNN"
-0.64815632064159 -0.619235650890346 -0.286435872910715 -0.186847249406469 -0.0805505255013941 0.770602007180059 0.840305818140052 -0.11385811707059 "omega_3" 1.22 "dtNN"
-0.641838209267576 -0.614097072697007 -0.28593415544907 -0.186382672200182 -0.0799916531127565 0.778291714953866 0.850653142623685 -0.11115511356477 "omega_3" 1.222 "dtNN"
-0.635338354035923 -0.608822044669978 -0.285308541216352 -0.185787657119931 -0.0793678292722007 0.785700139656001 0.860726336923562 -0.108380044859803 "omega_3" 1.224 "dtNN"
-0.628687097403201 -0.603349650450184 -0.284620432293366 -0.185123745490046 -0.0786795290014766 0.79276476129354 0.870491807323617 -0.105535756439783 "omega_3" 1.226 "dtNN"
-0.621853852572599 -0.597262128913826 -0.283839752126028 -0.184360964312987 -0.0778662460385249 0.799514817102249 0.879976792033233 -0.102626915396506 "omega_3" 1.228 "dtNN"
-0.61486882913232 -0.590411671641959 -0.282936590684926 -0.183469272744958 -0.0770170645462258 0.810416985045208 0.889221661331703 -0.0996518813215329 "omega_3" 1.23 "dtNN"
-0.607701105247145 -0.583433726882333 -0.281972593299656 -0.182510237690508 -0.07367353180382 0.821250913318636 0.898710108958767 -0.0966102593823904 "omega_3" 1.232 "dtNN"
-0.600380972663402 -0.576266954525124 -0.280915263811892 -0.181423417966016 -0.071779140393005 0.831865271976596 0.907923250130466 -0.0935064998066406 "omega_3" 1.234 "dtNN"
-0.592908301403156 -0.56897219437883 -0.279749125334604 -0.180239982192631 -0.0705093633143292 0.842255638454844 0.916828096744894 -0.0903402981181517 "omega_3" 1.236 "dtNN"
-0.585252539764213 -0.561518843123281 -0.278523940767798 -0.178960638483943 -0.0691791390778462 0.852478175485658 0.925421781008652 -0.0871121677988654 "omega_3" 1.238 "dtNN"
-0.577444267054545 -0.553906924622368 -0.277179322410632 -0.177586152023991 -0.0677891910236781 0.862467477325026 0.933731804233162 -0.0838277036206085 "omega_3" 1.24 "dtNN"
-0.569483640857811 -0.546167089923642 -0.275776957903929 -0.176117345067325 -0.0663906659294753 0.872250973431051 0.941693978503281 -0.0804846926109432 "omega_3" 1.242 "dtNN"
-0.56137091461153 -0.538238369894088 -0.274286122152603 -0.174555073198974 -0.0649507514254424 0.881825128837818 0.949396567302074 -0.0770847380199982 "omega_3" 1.244 "dtNN"
-0.553075919998662 -0.530181490482789 -0.271831507081572 -0.172869599360524 -0.0634228800948335 0.891155519956783 0.956744608796441 -0.0736292082826136 "omega_3" 1.246 "dtNN"
-0.54489968824214 -0.522131446126195 -0.270213153895668 -0.171122792918482 -0.0618384700987349 0.899068306428035 0.963796489361187 -0.0701219882328353 "omega_3" 1.248 "dtNN"
-0.536582208297546 -0.515740286331265 -0.268510063699523 -0.169254511206702 -0.0601679345177217 0.902989188243339 0.970488553017219 -0.0665642576176537 "omega_3" 1.25 "dtNN"
-0.528139456584597 -0.509194981611643 -0.266128636359042 -0.167296217638409 -0.0584427516639039 0.906552082990174 0.976878929602321 -0.062951927806821 "omega_3" 1.252 "dtNN"
-0.519541662292625 -0.502558041407667 -0.264223385608432 -0.165248911394087 -0.0566639123469486 0.909725076749169 0.982964779099518 -0.0592940257907607 "omega_3" 1.254 "dtNN"
-0.510820066521944 -0.495800439402387 -0.262235934868954 -0.163113644999385 -0.0548019202941532 0.912537930800227 0.988682291637303 -0.0555895273164612 "omega_3" 1.256 "dtNN"
-0.5019753695492 -0.48850010995784 -0.260167205614266 -0.160861006747098 -0.0528578431725464 0.914959974384658 0.994089792958221 -0.0518376837208076 "omega_3" 1.258 "dtNN"
-0.49297773082759 -0.479190811801573 -0.258018246682582 -0.158522648589383 -0.0508633094218567 0.91699012184705 0.999123603793805 -0.0480425809215054 "omega_3" 1.26 "dtNN"
-0.483858321721243 -0.46974631916072 -0.255790188661933 -0.156099621069131 -0.0488194550508183 0.918626393198565 1.00384302034018 -0.0442038045447902 "omega_3" 1.262 "dtNN"
-0.474674498251602 -0.460166755886803 -0.25348414983182 -0.153593024348652 -0.0466969238280512 0.921857744758825 1.00821498166243 -0.040326470679604 "omega_3" 1.264 "dtNN"
-0.465827068758699 -0.45361571863674 -0.25113176961554 -0.151004012644307 -0.0444969024383113 0.929420094014461 1.0128758265169 -0.0364111485229023 "omega_3" 1.266 "dtNN"
-0.456830786483522 -0.446994208992123 -0.248703655845645 -0.1473886619724 -0.0422511204825469 0.936742763849793 1.0175724388439 -0.0324556712271082 "omega_3" 1.268 "dtNN"
-0.447748095330383 -0.437521479839347 -0.245337821850569 -0.144616719072133 -0.0399608153217059 0.943791623240202 1.02192255735633 -0.0284669630783118 "omega_3" 1.27 "dtNN"
-0.438987193058267 -0.427358383338856 -0.242852227514447 -0.142261390797557 -0.0375967338903251 0.950593333948461 1.02595401890716 -0.0244431644027414 "omega_3" 1.272 "dtNN"
-0.430398482086787 -0.419634984653328 -0.240264183381157 -0.139757062825026 -0.035160185789664 0.957113287113657 1.0296337744353 -0.0203882671745358 "omega_3" 1.274 "dtNN"
-0.421788261330391 -0.412231650692377 -0.237635964216224 -0.136744462331194 -0.0322727131351712 0.963408191142094 1.03295956557787 -0.0163022340899897 "omega_3" 1.276 "dtNN"
-0.413779839693859 -0.401818605129677 -0.234907770952702 -0.133626690764004 -0.0298129568921013 0.969382055165454 1.03595946680827 -0.0121895485403033 "omega_3" 1.278 "dtNN"
-0.405646930757655 -0.391325733297833 -0.232141871316401 -0.130466106615245 -0.0272543080413925 0.969097718666717 1.03859968843364 -0.0080466286306063 "omega_3" 1.28 "dtNN"
-0.397453218525584 -0.382987891229334 -0.228712753742855 -0.127203047829425 -0.0246897085215778 0.967940296419499 1.04090787228995 -0.00387896574589504 "omega_3" 1.282 "dtNN"
-0.389777288479991 -0.37582652889779 -0.224193655631723 -0.123838931683451 -0.0220595243820867 0.966412628370904 1.04285109419965 0.000309428854801215 "omega_3" 1.284 "dtNN"
-0.382093917075338 -0.365368369236705 -0.221147743461472 -0.120436254787137 -0.0193956864085862 0.964482452535151 1.04442741670596 0.00452205383352378 "omega_3" 1.286 "dtNN"
-0.374250592000351 -0.354836034517916 -0.217510799868251 -0.116966005192069 -0.0166996202369774 0.962178723469378 1.04563537149454 0.00875207696449374 "omega_3" 1.288 "dtNN"
-0.366311815905135 -0.34420052412338 -0.214447856688025 -0.113399215126435 -0.0138954986064164 0.959470217672333 1.04650423631534 0.0130050307850055 "omega_3" 1.29 "dtNN"
-0.358220162349141 -0.333463400683115 -0.211355447713856 -0.109767972104578 -0.0110221539122222 0.960043405810893 1.04715358072605 0.0172697593823239 "omega_3" 1.292 "dtNN"
-0.350009596319524 -0.322657324764236 -0.206373682821834 -0.106073740226861 -0.00812123879745741 0.964797867102675 1.04848102465769 0.0215492410175445 "omega_3" 1.294 "dtNN"
-0.341683586186832 -0.31404242565975 -0.201554757541317 -0.10231801895668 -0.00516378930717565 0.969212769227454 1.04946682098932 0.0258424429927879 "omega_3" 1.296 "dtNN"
-0.333215234077556 -0.305938969590272 -0.198222143550538 -0.0984718354948768 -0.00215137343940341 0.973375929325528 1.05010859483269 0.0301465180004634 "omega_3" 1.298 "dtNN"
-0.324794173323369 -0.297579368036907 -0.19483529922303 -0.0945978086720629 0.000883908854859783 0.977253041359518 1.05037387030967 0.0344619169485628 "omega_3" 1.3 "dtNN"
-0.316361316295968 -0.28896882715145 -0.191058621723528 -0.0906365259017434 0.0059518041439901 0.980809746427155 1.05026108290724 0.0387805337151981 "omega_3" 1.302 "dtNN"
-0.307787237014281 -0.278526040367865 -0.18763076617978 -0.0866201662271919 0.00894002002365824 0.981989959695738 1.04979865186192 0.0431068236991675 "omega_3" 1.304 "dtNN"
-0.299015126224333 -0.267843092363989 -0.184183788157952 -0.0825504300090643 0.0119769505264458 0.97736868163048 1.04895321886698 0.0474371803888882 "omega_3" 1.306 "dtNN"
-0.290079956550983 -0.257083402934938 -0.177525617621541 -0.0784290336034132 0.0150304176204372 0.972338660562457 1.04775294633612 0.0517682602173849 "omega_3" 1.308 "dtNN"
-0.280955885854155 -0.246249709635151 -0.172206458013761 -0.0742270588047518 0.0180987416047742 0.966929824593876 1.04619604667516 0.0561009213530337 "omega_3" 1.31 "dtNN"
-0.271677901320288 -0.235344787392478 -0.168177714088813 -0.0700071663389394 0.0212107622573399 0.96114084421049 1.04425078228206 0.0604305528862761 "omega_3" 1.312 "dtNN"
-0.262189057740329 -0.224371450080412 -0.160217653104439 -0.0657099872652793 0.024334283588928 0.954940916006819 1.04191646566852 0.0647578895819491 "omega_3" 1.314 "dtNN"
-0.252554696239997 -0.213332743927083 -0.15541713761661 -0.0621885247197724 0.0274981441554587 0.955477458694304 1.03971448560139 0.0690788165631625 "omega_3" 1.316 "dtNN"
-0.242718353346504 -0.202231751005627 -0.148092639526396 -0.0588864379167831 0.0306701467458765 0.9579939612251 1.03800616212214 0.073393782604366 "omega_3" 1.318 "dtNN"
-0.232715384035941 -0.191040982058666 -0.138543576459085 -0.0525855149456333 0.0338486111160705 0.960231086282761 1.03593599825444 0.0777004687570513 "omega_3" 1.32 "dtNN"
-0.222489788574535 -0.17982456389592 -0.127405515781845 -0.048118587702902 0.0385019313766861 0.962154702895418 1.0334708291727 0.0819947259898431 "omega_3" 1.322 "dtNN"
-0.212107118841629 -0.168524616347781 -0.117230562498946 -0.0436137008442756 0.0418541183461798 0.963823107481005 1.03066912941665 0.0862784879519431 "omega_3" 1.324 "dtNN"
-0.201541168153597 -0.157174875311739 -0.10731256106186 -0.0390725388544411 0.0435581227970943 0.960951223427173 1.02746795298651 0.0905471651665205 "omega_3" 1.326 "dtNN"
-0.190766025101254 -0.151957252091563 -0.0975689414960925 -0.0344968011814899 0.0468061414501335 0.953274617742977 1.02389653021146 0.0947994346619192 "omega_3" 1.328 "dtNN"
-0.179817115754872 -0.147623378844173 -0.0884751033370321 -0.0309113648210655 0.0500824444479804 0.945211439263346 1.01995419739387 0.0990345373187128 "omega_3" 1.33 "dtNN"
-0.168669133351841 -0.143436986981442 -0.0792872158231717 -0.0275139229714796 0.0535245053808353 0.936731718134752 1.01567075835595 0.103250705790125 "omega_3" 1.332 "dtNN"
-0.157327307697471 -0.139466446279698 -0.0700961214514564 -0.0226384798742743 0.0569972658136635 0.927867361955236 1.01098278711197 0.107445120847484 "omega_3" 1.334 "dtNN"
-0.14579610588163 -0.134206134654391 -0.0637195472920098 -0.0207038642778912 0.0604621864683281 0.92887223727314 1.00654750007948 0.111617268203553 "omega_3" 1.336 "dtNN"
-0.134181890423633 -0.129790709788551 -0.0527542503494942 -0.0162540271053899 0.065227466132967 0.93014189143139 1.00267185316369 0.115765136019839 "omega_3" 1.338 "dtNN"
-0.128116716190561 -0.123093749097904 -0.0511976387777509 -0.0114134482786312 0.0685567144955144 0.931109937266456 0.998446741103919 0.119885188096223 "omega_3" 1.34 "dtNN"
-0.124108215516742 -0.119079671028601 -0.0438133557159972 -0.00164754828477953 0.0709446771365947 0.931832951871115 0.993840597036126 0.123978685887223 "omega_3" 1.342 "dtNN"
-0.120050477112898 -0.115047084180162 -0.0367678319045694 0.00837903933387452 0.0744214739495419 0.926394990904896 0.988883616675707 0.128042905526498 "omega_3" 1.344 "dtNN"
-0.116006279283397 -0.11148626724264 -0.0332012593657396 0.0134392623453436 0.0779425868579438 0.916503951416644 0.983575169201686 0.132073608986721 "omega_3" 1.346 "dtNN"
-0.129474992890323 -0.107435729971598 -0.0266366848932194 0.0227526134323739 0.0814452172562596 0.906222094422617 0.977882242393491 0.136071897686153 "omega_3" 1.348 "dtNN"
-0.146306493701616 -0.103371442292314 -0.0161202140528758 0.0291048881787219 0.0852498176108156 0.895551669130214 0.971833378481563 0.140036610095489 "omega_3" 1.35 "dtNN"
-0.163286301400547 -0.0992950036520028 -0.0152802949478996 0.0371601059524096 0.088567168173995 0.896213210305291 0.966121168879681 0.143964315714886 "omega_3" 1.352 "dtNN"
-0.180437936732119 -0.0952385210011926 -0.0117411646767209 0.0424710581829686 0.0919466126009638 0.897153247988058 0.961163868749566 0.147855649948205 "omega_3" 1.354 "dtNN"
-0.197723801236521 -0.0911426780660918 -0.00100922376401513 0.0508966215595024 0.0952216305420848 0.897804677864542 0.955844650437257 0.151706960950384 "omega_3" 1.356 "dtNN"
-0.215136523382114 -0.0870397100132436 0.00978591305715781 0.0552258142185451 0.10008971829609 0.893730215832306 0.95019407234355 0.155517346784533 "omega_3" 1.358 "dtNN"
-0.23269895946396 -0.0851084698547879 0.0132530451767821 0.0613836677679274 0.107473032231383 0.882566549665682 0.944181922040968 0.159284465362326 "omega_3" 1.36 "dtNN"
-0.250372640869443 -0.0810361436048197 0.0216805027613418 0.0677656313515058 0.12178209797645 0.871036533853442 0.93783614357676 0.16300678139108 "omega_3" 1.362 "dtNN"
-0.268149399270783 -0.0769619009755615 0.0291363567337157 0.0740385035007307 0.134626879816608 0.864974033175031 0.931124197415329 0.166685536184319 "omega_3" 1.364 "dtNN"
-0.286052011116567 -0.0728874047522936 0.0381642918791272 0.0809028629565773 0.143077020799637 0.866355035902757 0.926073036417051 0.170314944607677 "omega_3" 1.366 "dtNN"
-0.304042378339886 -0.068814286287818 0.0415090861593512 0.0862532836844139 0.156146685634667 0.867437660706571 0.920705922882917 0.173898316665097 "omega_3" 1.368 "dtNN"
-0.322112722870656 -0.0647746630804136 0.0448491442392651 0.0919030348587171 0.169175180306354 0.862347643043393 0.914996303562077 0.177431885002929 "omega_3" 1.37 "dtNN"
-0.340285584165201 -0.0610533612565973 0.0481523436681641 0.0971908203719636 0.182220654053594 0.850547893984754 0.908943758579653 0.180909380813985 "omega_3" 1.372 "dtNN"
-0.358522266472107 -0.0570203728071306 0.0502252946350268 0.105556939850032 0.186528430882447 0.838432870553277 0.902579219096424 0.184338199002784 "omega_3" 1.374 "dtNN"
-0.376814391950688 -0.0529643555711345 0.0475431387173444 0.113816894858246 0.199072537702818 0.839742666264613 0.897312668841892 0.187712399574572 "omega_3" 1.376 "dtNN"
-0.395153595680313 -0.0489479070178618 0.0508328854472779 0.11693752058045 0.211636066850133 0.841670989515876 0.892438353204966 0.191030638126505 "omega_3" 1.378 "dtNN"
-0.413592834582801 -0.0449420335878585 0.0540793787679945 0.120013406990438 0.224217791037745 0.837938794784748 0.887244697165329 0.194291856688012 "omega_3" 1.38 "dtNN"
-0.432032416579943 -0.0409482210051237 0.0573420864463401 0.123073447913896 0.2342969267375 0.826162777000661 0.881729646360554 0.197492976449926 "omega_3" 1.382 "dtNN"
-0.450525127217077 -0.0383219024187156 0.0605279238372987 0.129236407761994 0.249340155750588 0.815957014226228 0.875891945284934 0.200636233997717 "omega_3" 1.384 "dtNN"
-0.469032089038137 -0.0343834966705003 0.0567931962108901 0.133028204931634 0.261909242956222 0.81898242806767 0.871979485708096 0.203720132798025 "omega_3" 1.386 "dtNN"
-0.487544831898106 -0.0304924044044128 0.0599588485113145 0.136611887045035 0.268873003559634 0.821728376137742 0.867745566337362 0.206740410031289 "omega_3" 1.388 "dtNN"
-0.506085230810527 -0.0265890668834459 0.0631347010706236 0.139582303721511 0.281899984886252 0.812610075726013 0.863215203349341 0.209698370118528 "omega_3" 1.39 "dtNN"
-0.524614168173173 -0.0227360872270879 0.0662581979836432 0.14249844463086 0.294954916153017 0.801120571196236 0.858357309902829 0.212591598987233 "omega_3" 1.392 "dtNN"
-0.543123195368764 -0.0189505505537682 0.069358375568811 0.145766275841765 0.304118440437719 0.800717896711546 0.85468536099512 0.215420735780982 "omega_3" 1.394 "dtNN"
-0.561634359624009 -0.0151261534880405 0.0662404207245118 0.151408943627587 0.312892939244364 0.804629330664568 0.851522919494528 0.218181413498616 "omega_3" 1.396 "dtNN"
-0.580108650369482 -0.0113494300949242 0.0688376769001593 0.154982923751504 0.329912642626198 0.79992450716486 0.84802571612255 0.220874860307923 "omega_3" 1.398 "dtNN"
-0.598537551974459 -0.00761303465577612 0.071876105120964 0.155987050488818 0.33780840682266 0.789215835013977 0.844222225565204 0.223500047721272 "omega_3" 1.4 "dtNN"
-0.616943010602711 -0.00391140084349217 0.074855191764982 0.160535637674684 0.34167151381871 0.787318249324926 0.841236728385752 0.226057248485398 "omega_3" 1.402 "dtNN"
-0.635285601583405 -0.000661076768892599 0.0778345299010539 0.16323715348193 0.355300369786505 0.792348150041448 0.839159576193197 0.228542737436803 "omega_3" 1.404 "dtNN"
-0.65355657704356 0.0029929030933431 0.0744386224330356 0.166390997400526 0.368965398850605 0.789706106467065 0.836741726032074 0.230956795189567 "omega_3" 1.406 "dtNN"
-0.671747310359819 0.00658543133539524 0.0773703428874342 0.169823124753975 0.382693155932827 0.779852556134642 0.834012741770096 0.233298785729372 "omega_3" 1.408 "dtNN"
-0.689879752810668 0.010176239293628 0.0802374134646584 0.173247238334966 0.396509939170983 0.779262581589023 0.831982652469037 0.235567623696592 "omega_3" 1.41 "dtNN"
-0.707945398420009 -0.00186515038399193 0.0830385934837636 0.17660091527506 0.400408552055126 0.785454326564548 0.831011696022642 0.237761505786594 "omega_3" 1.412 "dtNN"
-0.725874766379093 -0.0251305395837562 0.0811640031630532 0.17963064106317 0.417298953314798 0.782853017476896 0.829696027411558 0.239882943204107 "omega_3" 1.414 "dtNN"
-0.743720299429867 -0.0485394525463221 0.0826733513230238 0.182097477996876 0.428870253585444 0.773968774337675 0.828034068992338 0.241926672718515 "omega_3" 1.416 "dtNN"
-0.76144245800009 -0.0720845795299851 0.0854087730704123 0.184522059633366 0.440920609725993 0.777249545956749 0.827288105025843 0.243895243160208 "omega_3" 1.418 "dtNN"
-0.779063055639483 -0.0957889580907931 0.0880733877842204 0.187504328050352 0.455869418000134 0.784585159410767 0.827416316128847 0.245786201756342 "omega_3" 1.42 "dtNN"
-0.796543017302497 -0.119583803580269 0.0887563257493866 0.190682160215431 0.470910326962155 0.779927565464732 0.827224691829031 0.247599151397195 "omega_3" 1.422 "dtNN"
-0.813873921195636 -0.143491614614277 0.0877845242628723 0.193782689130273 0.48603920088334 0.773202778072971 0.826680773045496 0.249337309719518 "omega_3" 1.424 "dtNN"
-0.831047481199107 -0.167504102760574 0.090339440826142 0.196707751510473 0.499710976590791 0.781946805181519 0.827577907281125 0.250991820187926 "omega_3" 1.426 "dtNN"
-0.848086063682615 -0.191612789256908 0.0928802255013466 0.199644203669266 0.515925882182387 0.78770737417608 0.828856322982347 0.252569762478018 "omega_3" 1.428 "dtNN"
-0.864950628392876 -0.215809553609688 0.0919562313156348 0.201096080837772 0.521098023935451 0.781150882852273 0.829781980483006 0.254067894138152 "omega_3" 1.43 "dtNN"
-0.881662878665338 -0.240086359096438 0.0926191663160694 0.204056368698048 0.518287738768663 0.784151994128877 0.830652922548666 0.255487780791856 "omega_3" 1.432 "dtNN"
-0.898153349539143 -0.264404471496505 0.0950375399310701 0.20696366461749 0.529865244493237 0.794061872578368 0.833431418641908 0.256823483159137 "omega_3" 1.434 "dtNN"
-0.914505363747082 -0.288816528155223 0.0973768069650873 0.209729351222165 0.540504393353444 0.79238336383446 0.835888309790391 0.258080968606969 "omega_3" 1.436 "dtNN"
-0.930619338355825 -0.313252914936641 0.094871863571484 0.211711529208117 0.523684535494624 0.791671721681382 0.837989920932444 0.259257626276976 "omega_3" 1.438 "dtNN"
-0.94651796054751 -0.337735385849328 0.0971596874215948 0.214220172822763 0.530860448483168 0.802965335704187 0.841577183444542 0.260351179842843 "omega_3" 1.44 "dtNN"
-0.96222410828409 -0.362224601797834 0.0993961567905899 0.217564207471639 0.541830075490225 0.80601753690172 0.845559971582929 0.261363689606621 "omega_3" 1.442 "dtNN"
-0.977699122685806 -0.386742487217305 0.10154986410879 0.219092639192695 0.546173050398636 0.804816422972635 0.849219227323999 0.26229394730503 "omega_3" 1.444 "dtNN"
-0.992965211618355 -0.411280404470745 0.0992697725558287 0.221312952015467 0.530141717250672 0.817394247040795 0.853914351294236 0.263144351170302 "omega_3" 1.446 "dtNN"
-1.00795345953571 -0.435799105280978 0.101365259068757 0.224061578041869 0.535920250911488 0.822477092069391 0.859448972939447 0.263911031559323 "omega_3" 1.448 "dtNN"
-1.02271726923118 -0.4602897658865 0.103375831823143 0.226305482570922 0.546196292151365 0.823518602648335 0.864633627688136 0.264595678027664 "omega_3" 1.45 "dtNN"
-1.0372187387909 -0.484773987041763 0.105361667345051 0.227931750537721 0.555970853680662 0.837273400459139 0.870925482767802 0.265197000576055 "omega_3" 1.452 "dtNN"
-1.05145073190607 -0.509212153691806 0.10325135317845 0.230204611268505 0.540699225588071 0.842278941370012 0.878001038310174 0.265718515669084 "omega_3" 1.454 "dtNN"
-1.06543687698496 -0.533625602256564 0.105142518165962 0.23238503271233 0.534279792709754 0.847308433652131 0.884761625243016 0.266155968148415 "omega_3" 1.456 "dtNN"
-1.07910887057102 -0.557974808859683 0.106976417048145 0.23450283048868 0.543796418509714 0.86212369262239 0.89287888095339 0.266514037401379 "omega_3" 1.458 "dtNN"
-1.09252020377966 -0.582250763236061 0.108752466537908 0.236344113279188 0.553239914732274 0.866029063812221 0.901480394417888 0.266787843592797 "omega_3" 1.46 "dtNN"
-1.10563333476551 -0.606444447818831 0.10685002059023 0.237985599208912 0.555655732242485 0.875320957041765 0.909743149520523 0.26697985151973 "omega_3" 1.462 "dtNN"
-1.11844151272317 -0.630546837739473 0.108595213115848 0.23927625180238 0.540837621451317 0.890978951050727 0.919748333701989 0.267091811680627 "omega_3" 1.464 "dtNN"
-1.13093826030905 -0.654548886709506 0.110741506197201 0.240501272756831 0.535380985783149 0.894173536466667 0.929792732857948 0.267120928758167 "omega_3" 1.466 "dtNN"
-1.14311737364136 -0.678441173421049 0.112859876784682 0.240229389830574 0.543978470972604 0.906388906095231 0.939537299307858 0.267070000165285 "omega_3" 1.468 "dtNN"
-1.15497292230015 -0.702244824727359 0.114888753639377 0.24128650106428 0.552521970421708 0.922633275199189 0.951086698975814 0.266937593593299 "omega_3" 1.47 "dtNN"
-1.16649903495306 -0.72588958501791 0.114633309256646 0.242276764662734 0.561011459298413 0.927092431702249 0.962484653060869 0.266727109441609 "omega_3" 1.472 "dtNN"
-1.17768927104788 -0.749366307540015 0.116007619100913 0.243199757046284 0.546984993726539 0.939002274231882 0.973594310656551 0.266436727788653 "omega_3" 1.474 "dtNN"
-1.18856828243293 -0.772726954398706 0.117289667400939 0.244055063056294 0.532333046580675 0.955626126140544 0.986007272913014 0.266065672023801 "omega_3" 1.476 "dtNN"
-1.19906947845334 -0.795932008666284 0.118509548161853 0.242926130215551 0.537066597513842 0.964702626048847 0.998632306436491 0.265615959818867 "omega_3" 1.478 "dtNN"
-1.20918756573872 -0.818941925769195 0.118111021234427 0.243616551847254 0.544599359481708 0.971765406678685 1.01095144740441 0.265087872270597 "omega_3" 1.48 "dtNN"
-1.2189785482031 -0.841747108624133 0.119735841484442 0.244208048059591 0.552097770000444 0.988457588513086 1.02328115086658 0.264483747047717 "omega_3" 1.482 "dtNN"
-1.22840713915446 -0.864399210579904 0.121329509750524 0.244761402820643 0.559531618761753 1.00505221006443 1.03690471808267 0.263800910692799 "omega_3" 1.484 "dtNN"
-1.23743831402891 -0.886797492698236 0.122730439134557 0.245245885409076 0.545677052146004 1.01360980288246 1.05029753909906 0.263041016936047 "omega_3" 1.486 "dtNN"
-1.24609803234523 -0.909024468623727 0.123635126080273 0.243296293646381 0.53117438645404 1.02021146185325 1.06342430749282 0.262205730671266 "omega_3" 1.488 "dtNN"
-1.25438158418973 -0.93097969364635 0.12172545004438 0.243619989836304 0.530070705569301 1.03621128616402 1.07631223518877 0.261296297292163 "omega_3" 1.49 "dtNN"
-1.26225461925492 -0.952745975638834 0.122521937033468 0.243874574986421 0.536517448942334 1.05258246740897 1.08997575487672 0.260311985819551 "omega_3" 1.492 "dtNN"
-1.26974400092485 -0.974222937793854 0.123254539718232 0.244059957462753 0.542858176021696 1.06861674858311 1.10395602196036 0.259254358603265 "omega_3" 1.494 "dtNN"
-1.27684622443724 -0.995462127828546 0.124206758209937 0.244176087687492 0.549154560578017 1.07638455212248 1.117714744691 0.258122512631344 "omega_3" 1.496 "dtNN"
-1.28352741688337 -1.01642390669883 0.125289861863678 0.241506832869788 0.552701172358695 1.08379440906629 1.13121750296028 0.256921103346183 "omega_3" 1.498 "dtNN"
-1.28978437236441 -1.03709938777956 0.125007482829403 0.241467326760187 0.538459859362433 1.09641144778476 1.14449057832013 0.255647222941879 "omega_3" 1.5 "dtNN"
-1.29564455199147 -1.05751041146351 0.125484304931831 0.241358862155494 0.52387690018918 1.11228942042891 1.15749888367066 0.254306065502886 "omega_3" 1.502 "dtNN"
-1.30110504872931 -1.07758747484883 0.125866747872067 0.241181501572726 0.520207121671149 1.12806722194898 1.17149070018888 0.252891500884704 "omega_3" 1.504 "dtNN"
-1.30610226738963 -1.09738335478602 0.126185323878076 0.240935350178745 0.52539083427024 1.14377093870223 1.18542657056219 0.25141085684139 "omega_3" 1.506 "dtNN"
-1.31069560392018 -1.11685922290576 0.126440096015187 0.240620555790258 0.530489841324311 1.1534991135689 1.19911533391104 0.249864197748125 "omega_3" 1.508 "dtNN"
-1.31485296911961 -1.13597553114977 0.12613763072585 0.237194419854745 0.535535572262461 1.16128746134308 1.21258442102669 0.248249587367537 "omega_3" 1.51 "dtNN"
-1.31857282967678 -1.15478472510165 0.126728262353708 0.236761278386098 0.540528894787599 1.16874761125172 1.22583051716231 0.2465731798617 "omega_3" 1.512 "dtNN"
-1.32364295446837 -1.17324798188201 0.126792599251587 0.236260373952689 0.541141891280802 1.18093731163867 1.23878892351883 0.244829794315347 "omega_3" 1.514 "dtNN"
-1.32939636839149 -1.19135725224351 0.126763464939245 0.235691958223924 0.526508515249645 1.19603598220988 1.25151667589518 0.243026592397399 "omega_3" 1.516 "dtNN"
-1.33471525057405 -1.20907422541427 0.12667165059878 0.235056325225059 0.51154027175852 1.21107227057087 1.26438524148341 0.241159189323231 "omega_3" 1.518 "dtNN"
-1.33985603230724 -1.22645239941045 0.126517344954095 0.234353811337201 0.504369558065832 1.2260122411974 1.2778965555276 0.239233845139582 "omega_3" 1.52 "dtNN"
-1.34707788971087 -1.24342332784209 0.125253518272245 0.233584795296963 0.508171263792178 1.2408824648391 1.29119670913173 0.237247267936775 "omega_3" 1.522 "dtNN"
-1.35383917984643 -1.26000938732199 0.12540680967345 0.22938721830991 0.511942519556953 1.2508521840407 1.30425062364043 0.235202775131652 "omega_3" 1.524 "dtNN"
-1.36013725260199 -1.27620279271707 0.125529746432562 0.228509318680267 0.515623412623995 1.25818557801728 1.31705533505118 0.233102950985663 "omega_3" 1.526 "dtNN"
-1.36604384445974 -1.29199612283696 0.125281398210689 0.227566404450613 0.519215021246396 1.26519024903922 1.32957730468053 0.230947346236586 "omega_3" 1.528 "dtNN"
-1.37412020430833 -1.30738223637377 0.124819782337738 0.226558957417069 0.522748897088491 1.27180334472172 1.34187417538436 0.228737292438875 "omega_3" 1.53 "dtNN"
-1.38170739731891 -1.32232375432403 0.124267557523069 0.225487502662531 0.525533837398598 1.28355875014034 1.35391169693895 0.226476437600953 "omega_3" 1.532 "dtNN"
-1.38883263181845 -1.33012468296261 0.122556547264026 0.224352608548031 0.510266814735701 1.29770786236185 1.36565527877531 0.224162611475888 "omega_3" 1.534 "dtNN"
-1.3954622959269 -1.32846023372991 0.122305685724712 0.223154840747043 0.494676663417806 1.31179788960509 1.37713129471945 0.221797975879771 "omega_3" 1.536 "dtNN"
-1.40258295802658 -1.32632869950288 0.121996497756129 0.218325525723174 0.479379788284859 1.32576441792196 1.38958734947687 0.219387762621668 "omega_3" 1.538 "dtNN"
-1.41084078551069 -1.34068484430776 0.121527658071614 0.217030543959595 0.481781311988584 1.339664596673 1.40189994003208 0.216928399841116 "omega_3" 1.54 "dtNN"
-1.41863854207855 -1.35565985654256 0.120682137692768 0.215674735992081 0.484087740229484 1.35346351851001 1.41393649462037 0.214423162073604 "omega_3" 1.542 "dtNN"
-1.42591200565244 -1.36169198671513 0.119779772960158 0.214258791983241 0.486361373313116 1.3616663043602 1.42572485117114 0.211875593569613 "omega_3" 1.544 "dtNN"
-1.43268862896491 -1.36043138671602 0.118821245876347 0.212813962808639 0.488542396656953 1.36766775657975 1.43726191720913 0.209284679450106 "omega_3" 1.546 "dtNN"
-1.43949106158783 -1.35870060838738 0.117366829176149 0.211279963716606 0.490631986258904 1.3733083670283 1.44854425282989 0.20665220835125 "omega_3" 1.548 "dtNN"
-1.44783577800399 -1.37146960349486 0.116674640087467 0.209718523742538 0.492692308697656 1.37855594835844 1.45953755312206 0.203980222368695 "omega_3" 1.55 "dtNN"
-1.45568750658583 -1.38647135380421 0.11561488849668 0.208069345308388 0.494663436561723 1.38441467469153 1.4702683047928 0.201270010237397 "omega_3" 1.552 "dtNN"
-1.46301228200474 -1.39765355173546 0.114438158913515 0.202636523670321 0.48911811037874 1.39754311065491 1.48070325110541 0.198524693866566 "omega_3" 1.554 "dtNN"
-1.46983758199849 -1.39663477821972 0.113208732408225 0.200905736731613 0.472641632743262 1.41058539281738 1.49087061775174 0.195741626622191 "omega_3" 1.556 "dtNN"
-1.4761605048518 -1.39508250040569 0.11192744408504 0.199151014408301 0.455872179971379 1.42356829351104 1.50105612872119 0.192926737121305 "omega_3" 1.558 "dtNN"
-1.48355759102503 -1.3991834443957 0.110620183597405 0.197342744715684 0.443454591715238 1.43642652535732 1.51208894143315 0.19007915249115 "omega_3" 1.56 "dtNN"
-1.49142643260114 -1.41423122543739 0.109182135393155 0.195481772113681 0.444336588072758 1.44918595951606 1.52284699247423 0.187201275584858 "omega_3" 1.562 "dtNN"
-1.49876582372872 -1.42885629324235 0.107750204652802 0.193568969991304 0.445124794740195 1.46184324251522 1.53335767668875 0.184296266902224 "omega_3" 1.564 "dtNN"
-1.50557220864664 -1.43459338558876 0.10626969150718 0.191605252332749 0.445881534224952 1.46935095587457 1.54361751441445 0.181364777796938 "omega_3" 1.566 "dtNN"
-1.51187267510682 -1.43311650345868 0.104710966190396 0.189622087406178 0.446547013644363 1.47353148425373 1.55359215561987 0.178405957423445 "omega_3" 1.568 "dtNN"
-1.51766391921785 -1.43110371027967 0.103373913248731 0.18546921031384 0.447153246238202 1.47732120373871 1.56330901010091 0.175422266842798 "omega_3" 1.57 "dtNN"
-1.52495228088884 -1.43868439137526 0.102037574975725 0.181618242974992 0.447702058847142 1.48071898965702 1.57273557455011 0.172418974810922 "omega_3" 1.572 "dtNN"
-1.53226442763071 -1.45331233311418 0.100625785770205 0.179494346586694 0.448195159945556 1.48375499256969 1.58186947752017 0.169395801061045 "omega_3" 1.574 "dtNN"
-1.53907069835941 -1.46750889373686 0.0990199068343145 0.177355281072209 0.44860368888834 1.49228796630211 1.59073857347863 0.166352973873904 "omega_3" 1.576 "dtNN"
-1.5453371803186 -1.47099538205077 0.0972460582078725 0.175171556671501 0.443016870856013 1.50425244532647 1.59927887249518 0.163291713012968 "omega_3" 1.578 "dtNN"
-1.5510911256867 -1.46894684939122 0.09500892678426 0.172913717807035 0.425138031308393 1.51615943177825 1.60754816328858 0.16021475524694 "omega_3" 1.58 "dtNN"
-1.55629888126435 -1.46635894254666 0.0933800625492722 0.170643895818273 0.407004799537958 1.52797580820965 1.61688260473522 0.157125086855506 "omega_3" 1.582 "dtNN"
-1.56312132381618 -1.4742482921738 0.0916161631816976 0.168363221071104 0.390690722605768 1.53966827736588 1.62616755466763 0.154023439722622 "omega_3" 1.584 "dtNN"
-1.56991541491277 -1.48846149970905 0.0896808659677504 0.1660118229575 0.390108283682764 1.55126405836251 1.63520491931604 0.150911072849902 "omega_3" 1.586 "dtNN"
-1.57613513030964 -1.50226508104214 0.0876773698424813 0.163621379473796 0.38946812564609 1.56275934229814 1.64396217562944 0.147791293201386 "omega_3" 1.588 "dtNN"
-1.58186873986051 -1.50551701081895 0.0856678704947171 0.157310772738015 0.388772059535313 1.56532969976166 1.65243729508319 0.144662852792675 "omega_3" 1.59 "dtNN"
-1.58702154187188 -1.50281132185381 0.0836856901808005 0.15491185594783 0.388021832458548 1.56724917186034 1.66062790345785 0.141530555487831 "omega_3" 1.592 "dtNN"
-1.59168207404014 -1.49959212272023 0.0818157091245553 0.15244696106339 0.387219138457056 1.56878207564205 1.66853132025221 0.138393646956267 "omega_3" 1.594 "dtNN"
-1.59778019129334 -1.50558800414774 0.079881811184066 0.149978338142375 0.386365618505579 1.56992769299245 1.67617507626142 0.135255644388443 "omega_3" 1.596 "dtNN"
-1.60400049355286 -1.51938830879351 0.0772561272717098 0.14747671680783 0.385432342933825 1.57065515588607 1.68349499088964 0.13211654497646 "omega_3" 1.598 "dtNN"
-1.60969923159433 -1.53274045854073 0.0751004469648251 0.144943360327375 0.384481881739418 1.57905213704697 1.69051976852842 0.128979884242732 "omega_3" 1.6 "dtNN"
-1.61484243257928 -1.53730492872484 0.073055281683196 0.142379448147892 0.383454771174456 1.58998968477516 1.69727834602878 0.1258456489193 "omega_3" 1.602 "dtNN"
-1.61945785184713 -1.53394412408102 0.0709812150063271 0.139816691302769 0.381859030921362 1.60084522761014 1.70427198059195 0.122715365784943 "omega_3" 1.604 "dtNN"
-1.62351257906943 -1.53006572196449 0.0688489124577245 0.137195280954472 0.362400754336306 1.61158454373185 1.71217620985141 0.119593855632631 "omega_3" 1.606 "dtNN"
-1.62869701863195 -1.53219900547748 0.0667206263076423 0.134577506924188 0.342681025312856 1.62223396623267 1.71983951384584 0.116480869873538 "omega_3" 1.608 "dtNN"
-1.63434604592851 -1.54555558325887 0.0645365725263218 0.128052387377124 0.322739149973188 1.63275977148794 1.72719847541691 0.113376669286157 "omega_3" 1.61 "dtNN"
-1.63946566402939 -1.55845492472776 0.0623138006071144 0.125391729328214 0.318670877106172 1.64194394862903 1.73428090717204 0.11028276100981 "omega_3" 1.612 "dtNN"
-1.64402186854687 -1.56595691980846 0.0599329099987926 0.122738767536589 0.316762149271881 1.6420732028264 1.74111429874995 0.10720286502883 "omega_3" 1.614 "dtNN"
-1.64804182980828 -1.56193964333158 0.0575611961323261 0.120094737037789 0.314776805810084 1.64179421424637 1.74763497554289 0.104139712738046 "omega_3" 1.616 "dtNN"
-1.65149218115931 -1.55736908400849 0.0548182387561269 0.117399871832447 0.312777418060421 1.64113788105436 1.75387214661214 0.101090997515806 "omega_3" 1.618 "dtNN"
-1.65545903006591 -1.5533824780951 0.052538576092104 0.114202701522345 0.310704824362631 1.64010490205851 1.75982416089238 0.0980624980393428 "omega_3" 1.62 "dtNN"
-1.66053721097899 -1.56626408418879 0.0502104209244862 0.109875754421466 0.308591567285532 1.63866522541576 1.76545859925528 0.0950529572189882 "omega_3" 1.622 "dtNN"
-1.66504720864555 -1.57861821147577 0.0478655648398103 0.105498410099301 0.306470080485553 1.6456739919708 1.77080382998878 0.0920658833069362 "omega_3" 1.624 "dtNN"
-1.66901619072007 -1.59052942666324 0.045457685160045 0.101788371288251 0.304281183349758 1.65570930600762 1.77585745606268 0.0891006770324263 "omega_3" 1.626 "dtNN"
-1.6724409514178 -1.58646370182925 0.0430150069976776 0.0974116959794742 0.302057186464765 1.6656387619812 1.78201108982677 0.0861607627331281 "omega_3" 1.628 "dtNN"
-1.67525749026379 -1.58119811182468 0.0405597686881265 0.09307893083826 0.299799821304134 1.67546024691546 1.78843516369363 0.0832485524207686 "omega_3" 1.63 "dtNN"
-1.67759303009035 -1.57537551613007 0.0380627442395962 0.0891712840436867 0.297510757806549 1.68520179747287 1.79459264702427 0.0803614169175774 "omega_3" 1.632 "dtNN"
-1.68203930370419 -1.58060646773458 0.0355862852536575 0.0840368278408619 0.277557208135022 1.6948298945357 1.80048145214732 0.0775073471292379 "omega_3" 1.634 "dtNN"
-1.68596987009727 -1.59247547636107 0.0331011955243525 0.0800884917609892 0.256240599089267 1.70231483340348 1.80606978558438 0.0746827153703881 "omega_3" 1.636 "dtNN"
-1.68929019463673 -1.60383151994176 0.0304423561276508 0.07553226033599 0.234739799941508 1.70037467532069 1.81138650290683 0.0718916711482098 "omega_3" 1.638 "dtNN"
-1.69205850105806 -1.60718560980916 0.0280219548189393 0.0710267349767832 0.231330209610405 1.69806932001171 1.81642967223985 0.0691330421535559 "omega_3" 1.64 "dtNN"
-1.69424163084057 -1.60119052243135 0.0255657647301746 0.0684011171818497 0.228353915527293 1.69539866235812 1.82116657426286 0.0664122035046182 "omega_3" 1.642 "dtNN"
-1.69583711351947 -1.59466257481449 0.0231361317458436 0.0655358468955569 0.22534499584674 1.69233259130226 1.82562525494353 0.0637277133426249 "omega_3" 1.644 "dtNN"
-1.69826363572554 -1.58779866516585 0.0206809010640541 0.0619163650724772 0.22230514058964 1.6888415074252 1.82980362611397 0.0610816491663038 "omega_3" 1.646 "dtNN"
-1.70152410550895 -1.59911966211615 0.0182006242087596 0.057260623105492 0.219235976904088 1.69343394990807 1.8336702835835 0.0584755622732577 "omega_3" 1.648 "dtNN"
-1.70419634299782 -1.60991973727931 0.0157510983506199 0.0535198370990884 0.216169586643616 1.70275530680175 1.83733408631718 0.0559147380893851 "omega_3" 1.65 "dtNN"
-1.70627783378808 -1.62022223465522 0.0132725363328632 0.0496859747797771 0.213046576710781 1.71198386002936 1.84274084344952 0.0533931089247883 "omega_3" 1.652 "dtNN"
-1.70779671297737 -1.61693655131069 0.0108271575229537 0.0473429857583483 0.209899491092415 1.7211472040409 1.84789309835367 0.0509177326056932 "omega_3" 1.654 "dtNN"
-1.70872021057329 -1.60960858131722 0.00835513535696464 0.041440417048193 0.206730249521684 1.73018085233196 1.8527890167631 0.0484883561287838 "omega_3" 1.656 "dtNN"
-1.70904620422789 -1.60174394440395 0.00591873270354881 0.0388962674450113 0.20357121425485 1.73914189219283 1.85739594794234 0.0461056927452451 "omega_3" 1.658 "dtNN"
-1.71107185496845 -1.59787177955911 0.00314457387440825 0.0363900383846953 0.200363125451815 1.74620266614284 1.86174197742139 0.0437736797863178 "omega_3" 1.66 "dtNN"
-1.7130677445511 -1.60814583079605 0.00077858921264351 0.0322570492909335 0.186775781069855 1.74244905847473 1.86582454821524 0.0414886375966759 "omega_3" 1.662 "dtNN"
-1.71446422937049 -1.61791493671541 -0.0016094830797897 0.0299678562593613 0.164144946300667 1.7383441349586 1.86961191469879 0.0392574948802533 "omega_3" 1.664 "dtNN"
-1.71528990622824 -1.62714162823494 -0.00398795245916972 0.0253265251319021 0.141372547640685 1.73385910605862 1.87310296746818 0.0370788442017546 "omega_3" 1.666 "dtNN"
-1.71551239497177 -1.61979329967835 -0.00632510803353625 0.0222249938690311 0.135001896230733 1.72896550887828 1.87632682140764 0.0349512844672874 "omega_3" 1.668 "dtNN"
-1.71512991259505 -1.61111914728696 -0.00868077129644007 0.0198064357261387 0.131308460545199 1.72372472392175 1.87928185933163 0.0328847484051699 "omega_3" 1.67 "dtNN"
-1.71417127324173 -1.60187468159035 -0.0109926730803522 0.0162235267426922 0.127595434922853 1.72405250454364 1.88190521440674 0.0308719470582277 "omega_3" 1.672 "dtNN"
-1.71534394966369 -1.59811925164786 -0.0132900793897193 0.0135575671280321 0.123864531620313 1.73293572768335 1.88482471776564 0.0289146143478401 "omega_3" 1.674 "dtNN"
-1.71609137854676 -1.60738719848382 -0.0158484433038097 0.0113789748244812 0.120117393205703 1.74173879877293 1.8892495084134 0.0270180063971974 "omega_3" 1.676 "dtNN"
-1.71622929208371 -1.61616773781827 -0.019199980578037 0.00626621460077104 0.116355592558193 1.75045849348362 1.8933991604149 0.0251800818118273 "omega_3" 1.678 "dtNN"
-1.71578592142004 -1.62439270099043 -0.0239849304052768 0.00399421911208719 0.112580632868401 1.75909282479768 1.89730173805862 0.0234058301204692 "omega_3" 1.68 "dtNN"
-1.71469906265759 -1.61518089111598 -0.0289011703059714 0.00157498409208756 0.108793947638105 1.76763930645512 1.90095620012187 0.0216911135514486 "omega_3" 1.682 "dtNN"
-1.71305915922801 -1.60511992144103 -0.0336955053493284 -0.00185422910033139 0.105027452346349 1.77609492138856 1.90433071482335 0.0200430973230226 "omega_3" 1.684 "dtNN"
-1.71077358348538 -1.59448506318239 -0.0384670886459162 -0.00392451607592648 0.101221853166578 1.77154367247402 1.90745422048195 0.0184573335567614 "omega_3" 1.686 "dtNN"
-1.71080637836184 -1.58863945328278 -0.0432452249910398 -0.00801124425481703 0.0974399532433381 1.76589238577787 1.91029437162427 0.016936199375256 "omega_3" 1.688 "dtNN"
-1.71032485184782 -1.59697831175066 -0.0480287430868316 -0.0108886792547764 0.0892944966167875 1.75987620677114 1.91287960929708 0.015485314786563 "omega_3" 1.69 "dtNN"
-1.70922477791595 -1.60481707728502 -0.0524147275812084 -0.0129917774316937 0.0656982016098482 1.75349580908113 1.91514668377687 0.0140981370643935 "omega_3" 1.692 "dtNN"
-1.70750408982423 -1.61211928192154 -0.057105536310587 -0.0155139632921646 0.0420042029554111 1.74675258940016 1.91718609755952 0.012780166202823 "omega_3" 1.694 "dtNN"
-1.70522256368946 -1.60271424562734 -0.0617999711414541 -0.0170541601497121 0.0360015694431581 1.73964864344435 1.91890540939852 0.0115318064127191 "omega_3" 1.696 "dtNN"
-1.70231861239773 -1.59125858830998 -0.0664968599082272 -0.0190419429111444 0.0318865337751504 1.74813439935917 1.92092283203948 0.0103534373035457 "omega_3" 1.698 "dtNN"
-1.69879172265962 -1.57925736503626 -0.0711340315810958 -0.0219812284980208 0.0476981717876583 1.75679508412242 1.9246736612842 0.00924396565838093 "omega_3" 1.7 "dtNN"
-1.69747032141004 -1.56990143066963 -0.0709718927444101 -0.023865060326159 0.0707232508223115 1.76538929949686 1.92816163180913 0.00820989410730389 "omega_3" 1.702 "dtNN"
-1.69581629721819 -1.5774566686016 -0.0770257610001295 -0.0269523212808167 0.0668807411541934 1.77394438524391 1.93141556236503 0.007245040954296 "omega_3" 1.704 "dtNN"
-1.69353545213369 -1.58443925567735 -0.0850121230367904 -0.027545202236297 0.0630451868875639 1.7823955886019 1.93443347380958 0.00635697799246876 "omega_3" 1.706 "dtNN"
-1.69068719583413 -1.59090440624192 -0.0896134160678912 -0.0293397293327189 0.0592180901271036 1.79076942812117 1.93718258910752 0.00553987018320289 "omega_3" 1.708 "dtNN"
-1.68720971830919 -1.58227185455661 -0.0941497787646881 -0.0311026916669448 0.0554008727233395 1.79158901731597 1.9396604488698 0.00479969308331421 "omega_3" 1.71 "dtNN"
-1.68313311023081 -1.56944940852696 -0.0935020409700655 -0.0342847463939506 0.0575269026329011 1.78476051925503 1.94189624208798 0.00413362968690443 "omega_3" 1.712 "dtNN"
-1.67845702817533 -1.55607966806008 -0.0979474820672408 -0.0371614954460142 0.0477708445391727 1.77755291776344 1.9438584390997 0.0035441627865882 "omega_3" 1.714 "dtNN"
-1.67576117581177 -1.54281511051045 -0.102499600241288 -0.0387861653487676 0.0439604862014562 1.76999857442866 1.94557623663138 0.00302892446233853 "omega_3" 1.716 "dtNN"
-1.67302864414734 -1.54967815301711 -0.10700912345618 -0.0403723149838129 0.0401347627555424 1.76209803544043 1.94701760927546 0.00259429060423271 "omega_3" 1.718 "dtNN"
-1.66969294257069 -1.55598936878499 -0.111536104696938 -0.0418885529183513 0.0363258026287667 1.75385236421732 1.94818086222494 0.00223450019150362 "omega_3" 1.72 "dtNN"
-1.66578332674607 -1.56174316066654 -0.115435484730199 -0.0444278913655012 0.0456871525925635 1.75022388197186 1.94909463127294 0.00195562588506075 "omega_3" 1.722 "dtNN"
-1.66123766356196 -1.55408581397978 -0.119734187368636 -0.0459208923325605 0.0716780594832471 1.75905297903847 1.95218133881122 0.00175264334173998 "omega_3" 1.724 "dtNN"
-1.65611671098839 -1.53999121451488 -0.123991274271305 -0.0473755712818615 0.0890123913969774 1.76783081671903 1.95535393185719 0.00162956414520477 "omega_3" 1.726 "dtNN"
-1.65039018030791 -1.5253482344375 -0.12934303185142 -0.0487606620365568 0.0856638591719161 1.77655342713621 1.95830327671598 0.00158478007205311 "omega_3" 1.728 "dtNN"
-1.64640716450418 -1.51016121365859 -0.132468740349452 -0.0501364439232361 0.0731719251249956 1.78521848737574 1.96099620112381 0.00162090745940887 "omega_3" 1.73 "dtNN"
-1.64272785879365 -1.5148928922336 -0.136626474241382 -0.0514411222794138 0.0487260561031349 1.79382346638374 1.96346185733319 0.00173801155838877 "omega_3" 1.732 "dtNN"
-1.63843949948591 -1.52066562379565 -0.140769889721014 -0.0527350829266879 0.0640430015914717 1.80236528318704 1.965698988594 0.00193414773860876 "omega_3" 1.734 "dtNN"
-1.63357204296017 -1.52590342305837 -0.144898278224616 -0.0539566998691612 0.0723061137488799 1.79922609579279 1.96767551999443 0.00221143034369572 "omega_3" 1.736 "dtNN"
-1.62812497384112 -1.51872958582788 -0.148980431874918 -0.0551358861923745 0.0690138485443299 1.79119339147451 1.96938967734877 0.00256760969368404 "omega_3" 1.738 "dtNN"
-1.62206730499912 -1.50346438686972 -0.144251758376754 -0.0562720402790546 0.0657373225155879 1.78279661458646 1.97086998719715 0.00300691025737779 "omega_3" 1.74 "dtNN"
-1.61539862165802 -1.48765034810737 -0.148139414071863 -0.0588253896738138 0.0624778565315864 1.77409934164808 1.97208372410819 0.00352539106195487 "omega_3" 1.742 "dtNN"
-1.61037817541933 -1.47129214984847 -0.15200944007637 -0.0614578073572147 0.0602359460248749 1.76507288631137 1.97302923131235 0.0041251753946443 "omega_3" 1.744 "dtNN"
-1.60589474274019 -1.47468052495714 -0.155830715036018 -0.0606144561651831 0.0876547343896732 1.75568716334988 1.97373617006326 0.00480687243465908 "omega_3" 1.746 "dtNN"
-1.60082759289929 -1.48008724483748 -0.159766331870628 -0.0614303288932661 0.0877620106181212 1.74979435330198 1.97455692371545 0.00556805858510624 "omega_3" 1.748 "dtNN"
-1.59514616155286 -1.48492243285955 -0.1639408373793 -0.0636138658356913 0.0630428841627122 1.75904432363143 1.97774767399477 0.00641106154238531 "omega_3" 1.75 "dtNN"
-1.5888809724749 -1.47699556696853 -0.168085813393361 -0.0650917079043438 0.0464171237034634 1.76825697568705 1.98072630122368 0.00733662089138412 "omega_3" 1.752 "dtNN"
-1.58203208520814 -1.46069943813137 -0.172200593746936 -0.0658841430573602 0.0604868026989607 1.77742883482966 1.98349087787267 0.00834237381285081 "omega_3" 1.754 "dtNN"
-1.57456909506385 -1.44382422425412 -0.176315095531777 -0.06415016840009 0.0886928095086432 1.78655587870452 1.98600869214812 0.00942770669762289 "omega_3" 1.756 "dtNN"
-1.56892822989101 -1.4264054378649 -0.177946908097795 -0.0646757100834066 0.116935194280359 1.79563371309331 1.98830780072655 0.010597268721491 "omega_3" 1.758 "dtNN"
-1.56379226008244 -1.43083567294121 -0.181472407943659 -0.0659156685576932 0.126073161412648 1.80465938073621 1.99038554288006 0.0118443688996623 "omega_3" 1.76 "dtNN"
-1.55806887097907 -1.43599882066468 -0.18497554344691 -0.0684855690345785 0.123925458099507 1.80490811356259 1.99217928485803 0.0131703155544699 "omega_3" 1.762 "dtNN"
-1.55175835406465 -1.44064719096031 -0.188425429083111 -0.0689776047582882 0.12179780795617 1.79604703501462 1.99374877107238 0.0145773706398507 "omega_3" 1.764 "dtNN"
-1.54486105009374 -1.42984233453262 -0.189326032882832 -0.0692778446381794 0.102823408561733 1.78689543663819 1.99509240864307 0.0160659978891492 "omega_3" 1.766 "dtNN"
-1.53737735639049 -1.41260213623144 -0.182922203330406 -0.0695257128610365 0.117760248519801 1.77739358687222 1.99617792116754 0.0176323957901699 "omega_3" 1.768 "dtNN"
-1.52930772684863 -1.3948144613741 -0.186108437523501 -0.0697209632214708 0.115792124011648 1.76757404048379 1.99700338387669 0.0192764759172425 "omega_3" 1.77 "dtNN"
-1.52365556841193 -1.37955760529445 -0.201837556549435 -0.0698633481571846 0.113910284876965 1.75743956825568 1.99756670605683 0.0209991116019242 "omega_3" 1.772 "dtNN"
-1.51802968722137 -1.38518438582383 -0.205076822558681 -0.0692986837963758 0.112085325267856 1.74699323319879 1.99789647090421 0.0228013705969238 "omega_3" 1.774 "dtNN"
-1.51184419904291 -1.39026848192486 -0.196287520883061 -0.0699580079122484 0.11031825474862 1.7496531474053 2.00081067305456 0.0246784727805963 "omega_3" 1.776 "dtNN"
-1.50503862352821 -1.394835450664 -0.200223733645487 -0.0699098763092252 0.132656902781832 1.75955589149083 2.00393176461216 0.0266349476302562 "omega_3" 1.778 "dtNN"
-1.49767476145865 -1.37836425133838 -0.204148129700911 -0.0711789215022236 0.162493454986986 1.76945995118723 2.00684416698203 0.0286657487718693 "omega_3" 1.78 "dtNN"
-1.48972296013676 -1.36033668161991 -0.208029620974003 -0.0724062418966582 0.14503482883697 1.77930121769026 2.00951586008432 0.0307733443367262 "omega_3" 1.782 "dtNN"
-1.48164581142345 -1.34176337598507 -0.207146545238572 -0.0711494779621944 0.120032723616816 1.7891065875155 2.01197554958338 0.0329561475558907 "omega_3" 1.784 "dtNN"
-1.47626313674652 -1.33365072508553 -0.209981891759185 -0.0710586578225616 0.115279906769956 1.79890241072951 2.01419067376787 0.035212244248045 "omega_3" 1.786 "dtNN"
-1.47035043874729 -1.33934411690478 -0.212761260233947 -0.0709170199684763 0.145928253794239 1.80862298004649 2.01618949006803 0.0375452299102531 "omega_3" 1.788 "dtNN"
-1.46381610772687 -1.34455516455228 -0.215484608954966 -0.0707244855981344 0.176530132654477 1.80388195025915 2.01793900474297 0.0399473216989491 "omega_3" 1.79 "dtNN"
-1.45672190349654 -1.34205008643715 -0.218182423101382 -0.0707203989130676 0.207106262736204 1.79421861250614 2.01946709429836 0.0424218254358102 "omega_3" 1.792 "dtNN"
-1.44903828059194 -1.32388965186027 -0.220824143216419 -0.0701559542058021 0.237679440831471 1.78427720518283 2.02074155921474 0.0449689463050871 "omega_3" 1.794 "dtNN"
-1.4407968446161 -1.30521057654062 -0.223409765757822 -0.0696215614426592 0.216424792998225 1.77399721578951 2.02176095370646 0.0475860967473692 "omega_3" 1.796 "dtNN"
-1.43413215482866 -1.28604895754717 -0.225939320102782 -0.0689919034428499 0.191385805511231 1.76344092370084 2.02252356595437 0.0502742074655409 "omega_3" 1.798 "dtNN"
-1.42861680553909 -1.28870686574265 -0.228443386111849 -0.0688765542928422 0.193338116272116 1.75254928408049 2.02305810330142 0.0530278741613503 "omega_3" 1.8 "dtNN"
-1.42251044924575 -1.2946515882735 -0.216573783448837 -0.0675725260861668 0.224667360110345 1.74135555092812 2.02348882432767 0.0558492251690695 "omega_3" 1.802 "dtNN"
-1.41584368211488 -1.30005493705693 -0.220375826242957 -0.0667524925831913 0.245035034899445 1.74217605961115 2.02705674169306 0.0587388539590312 "omega_3" 1.804 "dtNN"
-1.40861735420657 -1.28665542120524 -0.22418262109494 -0.0663564112876998 0.246602543448944 1.75299403150655 2.03042185649798 0.0616949723543533 "omega_3" 1.806 "dtNN"
-1.40080221826048 -1.26798566641287 -0.22796353287265 -0.066403476552864 0.248314511846957 1.7638203746784 2.03355077316519 0.0647117328372199 "omega_3" 1.808 "dtNN"
-1.39278694118451 -1.24883063464824 -0.227266873987446 -0.0656448407486891 0.250171049579478 1.77458966540183 2.03647086174669 0.0677959205093337 "omega_3" 1.81 "dtNN"
-1.38786245054956 -1.2387566608931 -0.2254921734513 -0.0629758287714708 0.252172265910644 1.78532943715936 2.03914897386977 0.0709421963743687 "omega_3" 1.812 "dtNN"
-1.38234827930523 -1.24550180923558 -0.239242228625017 -0.0618629893082243 0.254318269883015 1.79600574198855 2.0416139432117 0.0741472138388417 "omega_3" 1.814 "dtNN"
-1.37624458042308 -1.2517738751763 -0.243010415509616 -0.060728962579617 0.2566396721665 1.80667564258238 2.04383318788842 0.0774144212606327 "omega_3" 1.816 "dtNN"
-1.3695822069111 -1.24979561815798 -0.246255428151755 -0.0595928804026471 0.259105788676663 1.80829591253598 2.04580447553468 0.0807388826484804 "omega_3" 1.818 "dtNN"
-1.36236188354889 -1.2313194333102 -0.233299818259468 -0.0607886021502964 0.261746786342997 1.79813977996406 2.04755592330838 0.0841223470755959 "omega_3" 1.82 "dtNN"
-1.35455441225525 -1.21235562301518 -0.235132172414467 -0.0585061558427356 0.264875326323192 1.78771200718597 2.0490544451564 0.0875623204055251 "omega_3" 1.822 "dtNN"
-1.34896842881784 -1.19287949745831 -0.236911262990475 -0.0581150491431686 0.297437016941046 1.77695466583759 2.05029738108215 0.0910568036892409 "omega_3" 1.824 "dtNN"
-1.34415822657041 -1.19700136613523 -0.238667985383927 -0.0566883551803699 0.329943014789023 1.76589934258794 2.05128302710148 0.0946037803253514 "omega_3" 1.826 "dtNN"
-1.33879132243783 -1.20415567760085 -0.232589235912769 -0.0552124051816349 0.328269785341092 1.75454634239037 2.05204019524109 0.0982047342765617 "omega_3" 1.828 "dtNN"
-1.33283746498046 -1.21081161502156 -0.222603924379257 -0.0527530968155361 0.303468702082057 1.74289689298547 2.0525059513389 0.101854085130084 "omega_3" 1.83 "dtNN"
-1.3263276016844 -1.1964902958926 -0.224977502939453 -0.0514398089785573 0.286001898337304 1.73095305846834 2.05516869039855 0.105554744108625 "omega_3" 1.832 "dtNN"
-1.31923189440232 -1.17785014054562 -0.24523550953387 -0.050050499550764 0.319089817704366 1.73915664370941 2.05901973886449 0.109304570765038 "omega_3" 1.834 "dtNN"
-1.31244108949664 -1.15869553599708 -0.246795345115004 -0.0487939668558397 0.352160782422459 1.75104517772559 2.06263419703328 0.113099628565161 "omega_3" 1.836 "dtNN"
-1.30845487913155 -1.14850856430434 -0.235060588071235 -0.049381330297706 0.38514249168179 1.76291475584168 2.06603966152915 0.116940239500378 "omega_3" 1.838 "dtNN"
-1.30391503202338 -1.15662323231345 -0.238354456243655 -0.0457984474409727 0.418054430197969 1.77476031493796 2.06920245442063 0.120825455936883 "omega_3" 1.84 "dtNN"
-1.29879145375435 -1.16425170424162 -0.241665663005222 -0.0448625945355161 0.4214794633682 1.7865465194692 2.07211928205379 0.124751333671718 "omega_3" 1.842 "dtNN"
-1.29308481338717 -1.16472326342802 -0.24493333753702 -0.0438785755889057 0.396892613498778 1.79830058032894 2.07481846583636 0.12872039005513 "omega_3" 1.844 "dtNN"
-1.28685693064955 -1.14651769772388 -0.240901084964662 -0.0419471281580286 0.374005868049096 1.81001880885594 2.07726738909327 0.132726319722586 "omega_3" 1.846 "dtNN"
-1.28001715287712 -1.12782624021247 -0.234068519330833 -0.0399699297190068 0.407459019576152 1.81082718596656 2.07946370528856 0.136770616951912 "omega_3" 1.848 "dtNN"
-1.27527685946075 -1.10865491588345 -0.235138403547069 -0.0373014460975583 0.440852397043614 1.80010469502736 2.08143545604742 0.140847421904273 "omega_3" 1.85 "dtNN"
-1.27163327417719 -1.10814627107749 -0.236192783464219 -0.0354965690963809 0.47414471758492 1.78908348968844 2.08311900084385 0.144963181385913 "omega_3" 1.852 "dtNN"
-1.26744096248638 -1.11680057111568 -0.242044861009049 -0.0336214526341223 0.507385404998388 1.77776658876235 2.08457264004716 0.149109039966114 "omega_3" 1.854 "dtNN"
-1.26266946713838 -1.12494796164401 -0.238166155248393 -0.031575944803933 0.524148804224922 1.76615524817282 2.08576328162707 0.153288429163967 "omega_3" 1.856 "dtNN"
-1.2573500103133 -1.11932236937281 -0.239086532272495 -0.0297852652635697 0.499897356462554 1.75424993974883 2.08668924449586 0.157494168254346 "omega_3" 1.858 "dtNN"
-1.25145310154858 -1.10121440705257 -0.239994173760863 -0.0271335030196838 0.475591866414334 1.74205198644665 2.08734845235358 0.161727893885583 "omega_3" 1.86 "dtNN"
-1.24501037882129 -1.08259411922916 -0.240859292769301 -0.0256324638666001 0.49626207591632 1.72956348649524 2.09012467002162 0.165989458969173 "omega_3" 1.862 "dtNN"
-1.24150995402226 -1.06349831464354 -0.241682639042097 -0.0237036860388002 0.529895949838647 1.72928501959501 2.0944549460815 0.170274666378837 "omega_3" 1.864 "dtNN"
-1.23832600061201 -1.06714381208502 -0.222224958497179 -0.0216041875537485 0.563447167518007 1.74235877301959 2.09854239029784 0.174581336304927 "omega_3" 1.866 "dtNN"
-1.23456900702757 -1.0763586322214 -0.219888608048791 -0.0194393817065475 0.5968739637824 1.7554152857698 2.10238395758478 0.178909525294564 "omega_3" 1.868 "dtNN"
-1.23026951898999 -1.08510940007238 -0.22042339885445 -0.0152522390299623 0.630195431783363 1.76841942131904 2.1060069018049 0.183256992570977 "omega_3" 1.87 "dtNN"
-1.22539730547339 -1.07943183099081 -0.220950066359762 -0.0129047366437476 0.613039099322748 1.7813660254601 2.10937722303458 0.187619990653365 "omega_3" 1.872 "dtNN"
-1.21995329088327 -1.06149295326048 -0.226916048847158 -0.0106773621541834 0.589144969334995 1.79431073520243 2.1124919634986 0.192000055515515 "omega_3" 1.874 "dtNN"
-1.21396924672058 -1.04307614344089 -0.221860306378233 -0.00838782172348829 0.584628454762083 1.80718864727578 2.11534896922461 0.196394204362174 "omega_3" 1.876 "dtNN"
-1.2105873686599 -1.02418820470177 -0.222276093783307 -0.00721203024204442 0.618386541958387 1.81999600122316 2.1179457213413 0.200797683763386 "omega_3" 1.878 "dtNN"
-1.2079605235233 -1.02420344053689 -0.222687152639139 -0.00374780896441962 0.652080437101802 1.81197106313414 2.12031011495134 0.205212020119163 "omega_3" 1.88 "dtNN"
-1.20473740600215 -1.0340686725454 -0.223063838913049 -0.0016668238137072 0.685608291948995 1.80055042715253 2.12237838881896 0.209635415662153 "omega_3" 1.882 "dtNN"
-1.20097906566087 -1.04345384262371 -0.223407036105755 0.000807813046776573 0.719050490962729 1.78880091502367 2.12420874841649 0.214065799272245 "omega_3" 1.884 "dtNN"
-1.19665521404471 -1.04552961523291 -0.215656076125697 0.00350445941785438 0.736568328838302 1.77678678504913 2.12576776597325 0.218500379701608 "omega_3" 1.886 "dtNN"
-1.19176641174732 -1.02790136560975 -0.199817508739102 0.00599653741113571 0.713178300627931 1.76444815511439 2.12702278536381 0.222935876484441 "omega_3" 1.888 "dtNN"
-1.1863137627987 -1.00976964680541 -0.200344283902666 0.00911909239471242 0.689679552639063 1.7518161570398 2.12803274576851 0.227375056126274 "omega_3" 1.89 "dtNN"
-1.18166862427847 -0.991170794132586 -0.200743320923038 0.0119635076479199 0.705457415150931 1.73889230261773 2.12873429269376 0.231810083114559 "omega_3" 1.892 "dtNN"
-1.17964573982499 -0.977948939491398 -0.202157268463623 0.0148332122300872 0.739176126161055 1.72564834501833 2.13298447325985 0.236244934253828 "omega_3" 1.894 "dtNN"
-1.17706550106396 -0.988530757550677 -0.219044829753102 0.0176967900022191 0.772778021734553 1.72359494554775 2.13766676801913 0.240675273788017 "omega_3" 1.896 "dtNN"
-1.17392783164917 -0.998648710545353 -0.201390697781221 0.018824276759176 0.806222149574921 1.73782432222612 2.14212519228954 0.245100081366013 "omega_3" 1.898 "dtNN"
-1.17023287651483 -1.00829827455652 -0.201372632745745 0.0215471428368801 0.839527733486648 1.75203349882855 2.14632602650011 0.249513522216146 "omega_3" 1.9 "dtNN"
-1.16601151434372 -1.00045491103469 -0.201257984330255 0.0260989688496238 0.847522037650094 1.76621791699205 2.15029638921845 0.253918843701269 "omega_3" 1.902 "dtNN"
-1.1612033934752 -0.982728036183403 -0.201016363125689 0.0283811970340366 0.824639719378979 1.78031145689664 2.15397164926003 0.258313264874634 "omega_3" 1.904 "dtNN"
-1.15584014869108 -0.964508099874081 -0.200647978513359 0.0306855135793285 0.801620713393675 1.79440007190027 2.15737909807041 0.262692164782881 "omega_3" 1.906 "dtNN"
-1.15236728463793 -0.945801088526878 -0.198660282312858 0.0335093501450388 0.823888245109231 1.80838729904269 2.16054694637654 0.267054490391341 "omega_3" 1.908 "dtNN"
-1.15051809998425 -0.938463539059342 -0.198534242517383 0.0365766952531885 0.857446049431701 1.82233041929692 2.16341148194454 0.271402050374965 "omega_3" 1.91 "dtNN"
-1.14812082145949 -0.94938678242795 -0.198418633404515 0.0397507468889557 0.890864629075281 1.82287414282149 2.16603098054924 0.275729286791919 "omega_3" 1.912 "dtNN"
-1.14517543167591 -0.959859874060385 -0.198005247548053 0.0427299389939435 0.924101873108896 1.81079901616113 2.1683415701886 0.280035914215482 "omega_3" 1.914 "dtNN"
-1.14168214301537 -0.969878404398116 -0.197008092390604 0.0458137566865275 0.957177741560486 1.79842205307767 2.17037085413097 0.284320441042033 "omega_3" 1.916 "dtNN"
-1.13764134301925 -0.961650755649998 -0.198022618486391 0.0489416582001354 0.969494365559342 1.78574596602073 2.17211584165608 0.28857702458165 "omega_3" 1.918 "dtNN"
-1.13302317116188 -0.943908490195497 -0.194638349199806 0.0509945527871878 0.947198552658847 1.77277135997861 2.17357414272635 0.292810692691074 "omega_3" 1.92 "dtNN"
-1.12788974839697 -0.925683252748513 -0.193266184657205 0.0538497508407545 0.924735313489066 1.75946890029604 2.17474361203494 0.29701574374159 "omega_3" 1.922 "dtNN"
-1.12400766325356 -0.906981091329385 -0.19173904502594 0.0583968247628377 0.938755261902372 1.74587104139255 2.17562177459479 0.301190735792513 "omega_3" 1.924 "dtNN"
-1.12247911850824 -0.894421990388992 -0.190057325242151 0.0615728357266789 0.929064537516865 1.73198046749297 2.17807597443294 0.305334149379857 "omega_3" 1.926 "dtNN"
-1.120382107274 -0.905856907810005 -0.188252011096154 0.064163132460294 0.909325088414846 1.72707574418604 2.18327720283548 0.309443803016751 "omega_3" 1.928 "dtNN"
-1.11774712346039 -0.916827094827738 -0.186293126498526 0.066704722212819 0.889111005061466 1.73713016330328 2.18818084304775 0.31351948313535 "omega_3" 1.93 "dtNN"
-1.11457438176183 -0.927358505212965 -0.171176331080403 0.0692630572045232 0.915061202285699 1.74871342919789 2.19284461932403 0.317558190915753 "omega_3" 1.932 "dtNN"
-1.11083352500799 -0.928827592099708 -0.167303727264596 0.0724603538718611 0.94873485111151 1.76101390836152 2.19720399906146 0.321556304742928 "omega_3" 1.934 "dtNN"
-1.1065557062575 -0.911191554195852 -0.166899371534839 0.0759598403716382 0.982266080688703 1.77273419977507 2.20128581584663 0.325515506017206 "omega_3" 1.936 "dtNN"
-1.10174197635087 -0.89305145570512 -0.166488248965834 0.0789286701387937 0.972992026643794 1.78389946670978 2.20511708227912 0.329436131275783 "omega_3" 1.938 "dtNN"
-1.09639349827393 -0.874474283953646 -0.17426678250331 0.0835708024001747 0.953090679700722 1.79625635088411 2.20863431871391 0.333307218443525 "omega_3" 1.94 "dtNN"
-1.09473400009597 -0.855405291631655 -0.171362164302707 0.0853767781419492 0.9327145628979 1.81129970128188 2.21186528557143 0.337139038114791 "omega_3" 1.942 "dtNN"
-1.09309532469723 -0.857054856068885 -0.168336801187763 0.0886173687710539 0.95325477440656 1.82626217850185 2.21480713010646 0.340921654336206 "omega_3" 1.944 "dtNN"
-1.09089899210682 -0.868669674668581 -0.164949700769739 0.0918574767105156 0.969852027114769 1.83082860908723 2.21745693272396 0.34465655595497 "omega_3" 1.946 "dtNN"
-1.08820605990786 -0.879863938045901 -0.161773357346078 0.0951266484786402 0.947310295134173 1.83936354413828 2.21981170697904 0.348341981946938 "omega_3" 1.948 "dtNN"
-1.08492481562479 -0.890602627476369 -0.158266980262454 0.0983837216832057 0.924631607848255 1.85042862659134 2.22183788199862 0.351974883427675 "omega_3" 1.95 "dtNN"
-1.08114748390796 -0.884179779671115 -0.154550367168724 0.101595829383825 0.917494707035075 1.86086685496616 2.22356331658835 0.355557253138645 "omega_3" 1.952 "dtNN"
-1.07681389714639 -0.866282772829379 -0.150715400218701 0.104498927530813 0.95138320667661 1.87070447783833 2.22498589550275 0.359083355612903 "omega_3" 1.954 "dtNN"
-1.07195554837074 -0.847895964966142 -0.146671066940371 0.107121263782119 0.958462754685797 1.88099616708365 2.22607254568464 0.362555254388051 "omega_3" 1.956 "dtNN"
-1.06669093122946 -0.829056607192854 -0.142448418149058 0.109987597920508 0.936828319412541 1.8931376129641 2.22685132412835 0.365968776413155 "omega_3" 1.958 "dtNN"
-1.06564682981241 -0.809771649261393 -0.132699432037214 0.112871650678414 0.928950663688681 1.90472099039806 2.2280532156102 0.369327572129256 "omega_3" 1.96 "dtNN"
-1.06408681786627 -0.814733396922634 -0.133531307006592 0.117047836039035 0.945019801788192 1.91567791080547 2.23353164170402 0.372623184455387 "omega_3" 1.962 "dtNN"
-1.06198032662832 -0.826711530212322 -0.130498339454675 0.119144207140153 0.961230251076756 1.92603243517874 2.23869714055189 0.37585621510728 "omega_3" 1.964 "dtNN"
-1.05935745233415 -0.838284550462788 -0.129997477854317 0.122321026202997 0.977547556026252 1.93444187613807 2.24357669450592 0.379028381275259 "omega_3" 1.966 "dtNN"
-1.05621840587389 -0.849447689145904 -0.129535448257627 0.125517317028653 1.00728385714126 1.94488243609186 2.24816657978164 0.382135132585265 "omega_3" 1.968 "dtNN"
-1.05253334680515 -0.844918257006555 -0.129082709980821 0.128732097978855 1.01057742566718 1.95336948365042 2.25246302336984 0.385178478296396 "omega_3" 1.97 "dtNN"
-1.04830305865102 -0.826884955087337 -0.128640220455281 0.13190339042842 1.00518515746143 1.96123727721215 2.25646334650435 0.388155409904451 "omega_3" 1.972 "dtNN"
-1.04358946647847 -0.808375867269604 -0.10342595147057 0.134954487002631 0.982481141503001 1.96848347543653 2.26013432095806 0.391063494695906 "omega_3" 1.974 "dtNN"
-1.03833253142949 -0.789428349950072 -0.0966527063497438 0.137764707684084 0.95960046198735 1.9811040081143 2.26353409710862 0.39390551420782 "omega_3" 1.976 "dtNN"
-1.03671372458905 -0.770048917617089 -0.096050544877869 0.141361076782914 0.992666086970473 1.99434283555001 2.26656816417096 0.396674475873527 "omega_3" 1.978 "dtNN"
-1.03542928971456 -0.76727644092216 -0.0954928202190786 0.14447178480782 1.02623300439478 2.00696398599553 2.26932504355705 0.399375092369106 "omega_3" 1.98 "dtNN"
-1.03360942519441 -0.779836148191919 -0.0949499292731275 0.147278416508016 1.03513814984763 2.01672045037452 2.27174059551612 0.401999987639483 "omega_3" 1.982 "dtNN"
-1.0312534743835 -0.792008051260495 -0.111939883114815 0.149793002270883 1.01230524849643 2.02447131459928 2.27384240208971 0.404553126463359 "omega_3" 1.984 "dtNN"
-1.02839233576623 -0.803756185632324 -0.126120433429719 0.152259421732026 0.988972048811831 2.03159122955367 2.27559784332794 0.407031727128387 "omega_3" 1.986 "dtNN"
-1.02502656433074 -0.811068164820369 -0.0985628025477467 0.154326045657399 0.966901510650757 2.03807806992415 2.27703492592565 0.409436544324126 "omega_3" 1.988 "dtNN"
-1.02112629367957 -0.793025719495972 -0.0929746741171584 0.157038611980852 1.00045637412757 2.04393079805629 2.27812064672514 0.411762051317746 "omega_3" 1.99 "dtNN"
-1.01672278876333 -0.774550219871514 -0.0925494183456408 0.159760049313434 1.03390456591052 2.04911408477858 2.27888312463296 0.414012904887985 "omega_3" 1.992 "dtNN"
-1.01178637556876 -0.755648236085221 -0.0921441442606579 0.162471240196567 1.06720656632757 2.05504596484394 2.27928953030744 0.416186189565607 "omega_3" 1.994 "dtNN"
-1.0080191446616 -0.736295674080964 -0.0917596723328984 0.16543640150104 1.06245154843913 2.0700194315051 2.27937928662698 0.418280027983552 "omega_3" 1.996 "dtNN"
-1.00718270368174 -0.716499101648765 -0.0914273227399462 0.168377605562966 1.0386739524352 2.08438826314068 2.28487330329699 0.420293835235984 "omega_3" 1.998 "dtNN"
-1.00585195907479 -0.727914665687081 -0.0910868450541784 0.170353677833077 1.01443643512687 2.09814590025263 2.29009882581227 0.422225572944355 "omega_3" 2 "dtNN"
-0.0313871441279048 -0.0169413046412501 -0.00443284428695279 0.00129906407909175 0.00633914433467453 0.0170692075090528 0.0210309202661279 0.000499646521616755 "omega_3" 0 "PINN"
-0.0296361556141846 -0.0150235657546887 -0.00281426988885869 0.00287048790590916 0.00798663092365359 0.0187699772232577 0.0226087295129105 0.0021564641193386 "omega_3" 0.002 "PINN"
-0.0241125734678462 -0.0093660408111873 0.00259099966547183 0.00813882666540167 0.0134662929685305 0.0242588065655696 0.0279799866287362 0.00754238591189193 "omega_3" 0.004 "PINN"
-0.014263091095529 0.000626061629077412 0.0122261989046137 0.017839089829522 0.0231936529443715 0.0339597078086058 0.0377236991998302 0.0172520655019536 "omega_3" 0.006 "PINN"
0.000507939866849938 0.0154578321095187 0.0268380484266117 0.0324756712382737 0.0373196529992015 0.0476141634482588 0.0524040495229201 0.0317959333208998 "omega_3" 0.008 "PINN"
0.020476902487701 0.0354973970854076 0.0457677066313522 0.0525277888480105 0.0573620820114229 0.0663386862588595 0.0722939291555349 0.051477987847119 "omega_3" 0.01 "PINN"
0.0455536685793732 0.0606224214930648 0.0700507362981853 0.0776064650699482 0.0818042780935002 0.0903666799551957 0.0972902503746127 0.0762267888235549 "omega_3" 0.012 "PINN"
0.0741064878861835 0.0902519896234821 0.099260330143693 0.107314510927552 0.111137791857971 0.119079038414554 0.126793494247181 0.105426618160989 "omega_3" 0.014 "PINN"
0.103375274372866 0.120840182866175 0.130749893977679 0.140120303371191 0.143936815566292 0.151596121168325 0.159504295913905 0.137828900041782 "omega_3" 0.016 "PINN"
0.134017339472848 0.151549660009323 0.164193340397389 0.174366681362187 0.178056705576751 0.185468184897161 0.193548090795787 0.1715988593641 "omega_3" 0.018 "PINN"
0.164124362352084 0.183862558905389 0.197283986060654 0.207836912366133 0.211497174377143 0.219129043597547 0.226771684626328 0.204577651807259 "omega_3" 0.02 "PINN"
0.191700588612093 0.2138692223661 0.227656647623917 0.238319496538963 0.24195314563292 0.248923066651457 0.256977495277681 0.234632501097661 "omega_3" 0.022 "PINN"
0.215050808418312 0.239196946565244 0.252278855478437 0.264276326967604 0.267902499617549 0.274006980281115 0.282493168363033 0.260050353926543 "omega_3" 0.024 "PINN"
0.232968772502545 0.258740155113117 0.271168700468422 0.284414670393403 0.288052118283076 0.293724246589818 0.303730373051167 0.279724261229842 "omega_3" 0.026 "PINN"
0.244964789689163 0.272220841418402 0.283797902319691 0.297878511860574 0.301911437607487 0.308154688643469 0.320430301416025 0.293207202792622 "omega_3" 0.028 "PINN"
0.250967924813324 0.279624267419763 0.290079271180787 0.30561631426275 0.309499727206969 0.317158327557934 0.331152504055638 0.300594334336341 "omega_3" 0.03 "PINN"
0.251416309255262 0.281156895166873 0.291438382984438 0.307819998769219 0.311967057989023 0.320582849890798 0.336389799273206 0.302343931675261 "omega_3" 0.032 "PINN"
0.246930236784806 0.276730701442261 0.287886439416297 0.305394707701055 0.309366798439669 0.318971041524719 0.336757539362907 0.299139640453063 "omega_3" 0.034 "PINN"
0.238264305173004 0.267890931087265 0.280055531890866 0.297740834269803 0.302642833411142 0.312655415711333 0.332999095165121 0.291736562207971 "omega_3" 0.036 "PINN"
0.226226980643958 0.255642113501381 0.268110117147728 0.286317502346094 0.292235992845178 0.303434081027376 0.325879020473394 0.280905187855713 "omega_3" 0.038 "PINN"
0.211525775078997 0.240816768040588 0.253708899762955 0.272104149264692 0.279409098407768 0.291492214518939 0.316019054780838 0.26736516546496 "omega_3" 0.04 "PINN"
0.194838702700622 0.223876028536722 0.237596159513828 0.255752605902501 0.264134136426492 0.277477673022304 0.304127461620737 0.251770416949286 "omega_3" 0.042 "PINN"
0.176737948058758 0.205762204434734 0.219867491094703 0.238178458445702 0.247198134077678 0.261938040328857 0.290654052247135 0.234690491830967 "omega_3" 0.044 "PINN"
0.157691264392497 0.186386445835012 0.200504333645824 0.219591079821555 0.229873139621986 0.245347438952706 0.276105639888897 0.216613734293386 "omega_3" 0.046 "PINN"
0.138102875239269 0.166268819980417 0.180626631700306 0.200472192652114 0.212152400924651 0.228091581307581 0.260831697373192 0.197946709648482 "omega_3" 0.048 "PINN"
0.118279433130112 0.145905567124998 0.160364224679711 0.181036612175944 0.194122267603518 0.210468323493672 0.245132357700015 0.179025906967053 "omega_3" 0.05 "PINN"
0.0985144751004441 0.12556225230577 0.140546865493036 0.161565283629784 0.176129002801076 0.192762423922375 0.229321143801712 0.160117095990707 "omega_3" 0.052 "PINN"
0.078962969352574 0.105505209870046 0.120814041005417 0.142740431319055 0.158297318358791 0.175506786959318 0.213521374800109 0.141419908940122 "omega_3" 0.054 "PINN"
0.059772095018559 0.0858418127702407 0.102020803495805 0.124057824390832 0.140816952999899 0.158143769028754 0.197890546467704 0.123088387614949 "omega_3" 0.056 "PINN"
0.0410357684266955 0.0667189004382749 0.0831634601106543 0.105908735880178 0.123785527009943 0.140969355378559 0.182525087390047 0.105229517462959 "omega_3" 0.058 "PINN"
0.0228501965916053 0.0481956900020464 0.0651167866663513 0.0885308908225397 0.107221180439524 0.124201490369956 0.167503874490365 0.0879096947033657 "omega_3" 0.06 "PINN"
0.00519773473541818 0.0302797958452174 0.047423474520599 0.0714018213649865 0.0912406277903415 0.107968472637992 0.152892138951813 0.071167312676106 "omega_3" 0.062 "PINN"
-0.0118582055936258 0.0130300356459543 0.0310130050609132 0.0548952743137079 0.0758014715306103 0.0922580784828142 0.1386760370292 0.0550171896345367 "omega_3" 0.064 "PINN"
-0.0282971600515225 -0.00359806500557625 0.0160073347056482 0.0390412636263022 0.0609098365958971 0.0770468429710149 0.12486285862218 0.0394641591624425 "omega_3" 0.066 "PINN"
-0.0441757058015924 -0.0195723710609741 0.00164507456787533 0.0240844853258295 0.0465781458825063 0.0623019741597091 0.11148504492013 0.0244953458470314 "omega_3" 0.068 "PINN"
-0.059434205703667 -0.0349576605681818 -0.013429373066117 0.00956083604984315 0.0327705616808203 0.0479851906857789 0.0985056828915276 0.0101003996427704 "omega_3" 0.07 "PINN"
-0.0741387748586249 -0.0497275046496952 -0.02792773044672 -0.00438285763476642 0.019503194549543 0.0341468003241516 0.0859103416579501 -0.00373528501967821 "omega_3" 0.072 "PINN"
-0.0882394313885584 -0.0638844518790052 -0.0418607221419052 -0.0177326884784179 0.00675899389813139 0.0205352709314184 0.0737128560604106 -0.0170145132265594 "omega_3" 0.074 "PINN"
-0.101725021097934 -0.0774619687144877 -0.0551875248057172 -0.0304593579929247 -0.00545023305977566 0.00732418263271484 0.0619252263714998 -0.0297424019786198 "omega_3" 0.076 "PINN"
-0.114616858589784 -0.090450939937341 -0.0679294559482173 -0.0426674469531463 -0.0172521709190505 -0.00546944926537662 0.0505250361234744 -0.041909506334907 "omega_3" 0.078 "PINN"
-0.126876196429464 -0.102873796152608 -0.0800784923002311 -0.0542793800630648 -0.0281596821755556 -0.0174493922330043 0.0395772539830546 -0.0535012597417301 "omega_3" 0.08 "PINN"
-0.138465481366666 -0.114663565636704 -0.091630243643408 -0.0652605249507587 -0.0384976802135952 -0.028858508981898 0.029054635735406 -0.0644939053250251 "omega_3" 0.082 "PINN"
-0.149412372947552 -0.125849422447175 -0.102553185306363 -0.075327372860329 -0.0482544632895952 -0.0391205855451062 0.01899055917022 -0.074862041657921 "omega_3" 0.084 "PINN"
-0.159625044965082 -0.136400358048945 -0.112816035576543 -0.0842875509540022 -0.0573766058975025 -0.0494624283649046 0.0094483143914772 -0.0845683989908149 "omega_3" 0.086 "PINN"
-0.16910330702359 -0.146224419248881 -0.122387634894721 -0.0924447641849611 -0.0660989988065808 -0.0593588722798017 0.000458195267015071 -0.0935757111530873 "omega_3" 0.088 "PINN"
-0.17781651885673 -0.155351815624272 -0.131206430392979 -0.0998304611578646 -0.074040943312184 -0.0683181854261079 -0.00798123022076425 -0.101854243056825 "omega_3" 0.09 "PINN"
-0.185764626087916 -0.163752072453747 -0.139273183520686 -0.106415064578641 -0.0810765052944475 -0.0755890131705996 -0.015779827075221 -0.109365719419254 "omega_3" 0.092 "PINN"
-0.192857220543317 -0.17133605474055 -0.146560319826676 -0.112138493268787 -0.0874200126439177 -0.0812375366396054 -0.0229390114932357 -0.116085828417074 "omega_3" 0.094 "PINN"
-0.199128221993362 -0.178137541676051 -0.153009763624766 -0.11700269472874 -0.0931987182749481 -0.0870456774644595 -0.0293991629743005 -0.121990785493281 "omega_3" 0.096 "PINN"
-0.204519995464523 -0.184098623915304 -0.158624381279992 -0.120980587924009 -0.0983587056713304 -0.0934861809235485 -0.0351622512869767 -0.127070031148806 "omega_3" 0.098 "PINN"
-0.209096865026993 -0.189222324876482 -0.163406946052362 -0.12476245598981 -0.102845621488655 -0.0966927223140601 -0.0402010716591121 -0.131316652801206 "omega_3" 0.1 "PINN"
-0.212800973169522 -0.193542083162924 -0.167329620518899 -0.129283908994637 -0.106813042644433 -0.0988227950122109 -0.0444884228832052 -0.134742488565311 "omega_3" 0.102 "PINN"
-0.215696421424809 -0.197030204694784 -0.170395306965702 -0.132760297627726 -0.109154801760496 -0.0997279752153872 -0.0480580806668058 -0.137348378304911 "omega_3" 0.104 "PINN"
-0.217755760926764 -0.199690339884739 -0.172669372865187 -0.135087375353464 -0.110526589762571 -0.0997869329527248 -0.0509132454310475 -0.139163017038982 "omega_3" 0.106 "PINN"
-0.219013934292377 -0.201557696125292 -0.174125711293186 -0.137635042909096 -0.111150857201892 -0.0990345775917376 -0.0530570598889426 -0.140214113021624 "omega_3" 0.108 "PINN"
-0.219536790892334 -0.202636784090714 -0.174799146224984 -0.136793251711822 -0.111377538761474 -0.0975667348843672 -0.0544926109857329 -0.140531472869079 "omega_3" 0.11 "PINN"
-0.219298460673713 -0.203023587437258 -0.174724420819246 -0.135736931333042 -0.109913300696178 -0.095418126120137 -0.0553149881462787 -0.140158013701604 "omega_3" 0.112 "PINN"
-0.21839506795618 -0.202691939755653 -0.173966714996027 -0.136922312786169 -0.108799250019558 -0.0928870503199164 -0.0554978328534048 -0.13913718783397 "omega_3" 0.114 "PINN"
-0.216800590806599 -0.201477727092936 -0.172560610280641 -0.134635875148604 -0.107170255101664 -0.0928193826022721 -0.0550757345534976 -0.137512963587751 "omega_3" 0.116 "PINN"
-0.214611001664196 -0.199861962755676 -0.170540607761609 -0.131572645506537 -0.104133870555017 -0.0922117654512817 -0.0541442778759915 -0.135334343303521 "omega_3" 0.118 "PINN"
-0.211861161871866 -0.19769522315795 -0.167941804363807 -0.128341270965393 -0.100868659311232 -0.0887386293282475 -0.052707454742972 -0.132646133086162 "omega_3" 0.12 "PINN"
-0.208586201795754 -0.195012369868039 -0.164830335849558 -0.125136053090444 -0.0977356348832927 -0.0848414608122994 -0.0507997346812772 -0.129500954173774 "omega_3" 0.122 "PINN"
-0.204822067148484 -0.191818638866209 -0.161272009106881 -0.12187407502671 -0.0931101014853084 -0.0805666891628789 -0.0485165824009641 -0.125941781058289 "omega_3" 0.124 "PINN"
-0.20063488634878 -0.188210565162478 -0.157271579015116 -0.117465528300897 -0.0887195048720173 -0.0755570670839347 -0.0458618699046269 -0.122016303480803 "omega_3" 0.126 "PINN"
-0.196060234277127 -0.184223566079368 -0.152894818757431 -0.112703140806161 -0.0844543421500248 -0.0695274491337159 -0.0428700379321754 -0.11777247359563 "omega_3" 0.128 "PINN"
-0.191103151113737 -0.179862522760175 -0.148207484664511 -0.107685756371268 -0.0795565600098485 -0.0632225634383303 -0.0396067101143558 -0.113253741308609 "omega_3" 0.13 "PINN"
-0.18586021265105 -0.175223850481643 -0.143214308779534 -0.10263714239062 -0.0757553973945733 -0.0567080291399407 -0.0361068081458029 -0.108499029627489 "omega_3" 0.132 "PINN"
-0.180336437037965 -0.170312397466091 -0.140493998598345 -0.0971357413138207 -0.070924723505982 -0.0499884736739773 -0.0319534629962845 -0.103550089333454 "omega_3" 0.134 "PINN"
-0.174537062776267 -0.165163714178959 -0.1374130849822 -0.0915050836337059 -0.0650800302598213 -0.0431298140186414 -0.0257088391612683 -0.0984467581171442 "omega_3" 0.136 "PINN"
-0.168589509758988 -0.159844015036128 -0.132129833534179 -0.0857154917794105 -0.0593762988068534 -0.0373786026022458 -0.0193913370080736 -0.0932218434067668 "omega_3" 0.138 "PINN"
-0.162438057073985 -0.154358440010697 -0.126895863421339 -0.0801709932549102 -0.0531193113311588 -0.0316153459862107 -0.0129983555959257 -0.0879109191097215 "omega_3" 0.14 "PINN"
-0.156149031513223 -0.148742625344937 -0.121718385388078 -0.074130416264893 -0.0473661292472229 -0.0258195757203907 -0.00631433710623241 -0.0825477929658743 "omega_3" 0.142 "PINN"
-0.149788737259883 -0.143032185972231 -0.11592318207056 -0.068130587467067 -0.042425568177066 -0.0200876529078755 0.000367136133263557 -0.0771599703698954 "omega_3" 0.144 "PINN"
-0.143331903154319 -0.137262715516727 -0.109939039010555 -0.0621473554787144 -0.0375544902158254 -0.0144243693754333 0.00698023472159548 -0.0717800190168268 "omega_3" 0.146 "PINN"
-0.136814331267544 -0.131469831078505 -0.105306820937926 -0.0568329763656266 -0.0327576532349099 -0.0088040063295125 0.0135506118421063 -0.0664304840387481 "omega_3" 0.148 "PINN"
-0.13027201064466 -0.125632980160788 -0.098916251077469 -0.0509487395643191 -0.0272666439478257 -0.00332306958307527 0.0200122165960579 -0.0611410382856557 "omega_3" 0.15 "PINN"
-0.123740932984049 -0.119795707447736 -0.0953377287913781 -0.0464872444759976 -0.0215724513140003 0.00201344918707491 0.0263295339579486 -0.0559335316207385 "omega_3" 0.152 "PINN"
-0.117257048659951 -0.114936946684054 -0.0894812236870735 -0.0406945735896329 -0.0160584092881209 0.00766775658922825 0.0324976004056907 -0.0508333242151405 "omega_3" 0.154 "PINN"
-0.114348117575844 -0.109821987177213 -0.0837151473966742 -0.0361728536377086 -0.0106683296168057 0.0122029169671691 0.0385114863428839 -0.0458566756859743 "omega_3" 0.156 "PINN"
-0.112467044358254 -0.104232555689748 -0.0794794686644309 -0.0314739719714225 -0.00569425326449391 0.0170155323245922 0.044335778520292 -0.041027901522138 "omega_3" 0.158 "PINN"
-0.110717069205293 -0.0993210180243409 -0.0736262432607759 -0.0260674504611984 -0.00174621794002405 0.0216335799788681 0.0499350973208266 -0.036361483738332 "omega_3" 0.16 "PINN"
-0.109163909663948 -0.0939587542892468 -0.0679055231288999 -0.0229591020450357 0.00197253981934864 0.0259911727252984 0.0553045115701707 -0.0318757448195029 "omega_3" 0.162 "PINN"
-0.107812172542424 -0.0888064255134964 -0.0626977079151061 -0.0200391496296106 0.00624972583301542 0.0301138122267162 0.0604389407606618 -0.0275883000207635 "omega_3" 0.164 "PINN"
-0.106666426553716 -0.0837337083565899 -0.0609859856655248 -0.0162805215743447 0.0115186347549638 0.0339659402093844 0.0653028284950778 -0.0235079153005436 "omega_3" 0.166 "PINN"
-0.105761719893792 -0.0828129830745752 -0.0557649086391052 -0.0116138431749846 0.0145973091749738 0.0382393635450171 0.0699217083770804 -0.0196478621855828 "omega_3" 0.168 "PINN"
-0.105041509928697 -0.0822301101497942 -0.0519214848920342 -0.0092537591071391 0.0173972354801322 0.0434625789392271 0.0742296161207605 -0.01602491052942 "omega_3" 0.17 "PINN"
-0.104571333966021 -0.0819283409284708 -0.0474302138929374 -0.0062223841188711 0.0201905254014036 0.0484309546060331 0.078252195019445 -0.0126431880411538 "omega_3" 0.172 "PINN"
-0.104355807210993 -0.0818816477521409 -0.0455037365646263 -0.00219921314067051 0.0239481551423637 0.0531396498762433 0.0819846256330266 -0.009510083167632 "omega_3" 0.174 "PINN"
-0.10436898339799 -0.082094647874726 -0.0413047418752512 -0.000424049410867156 0.0273741463757347 0.0575837181093561 0.085391526245246 -0.0066330206817282 "omega_3" 0.176 "PINN"
-0.104645910269824 -0.0825719507194549 -0.0394072461019164 0.00147460314866521 0.0291795961570074 0.0617275801457708 0.0888142394879878 -0.00401769516409421 "omega_3" 0.178 "PINN"
-0.105130042983092 -0.0832875932527486 -0.0362732030541224 0.0047478395661642 0.0316543108158953 0.0655967721101547 0.0920045526279978 -0.00166371045120305 "omega_3" 0.18 "PINN"
-0.105886867154823 -0.0843071169755376 -0.0340740238891044 0.00625272452799663 0.0338211805105857 0.0691863823087147 0.0948849060996508 0.000425339227073275 "omega_3" 0.182 "PINN"
-0.106890279085007 -0.0855739448766712 -0.0307105308331188 0.00664694058099258 0.0363201715625792 0.0725220863850495 0.0974809912944465 0.00225043911654933 "omega_3" 0.184 "PINN"
-0.108114219019683 -0.0870924869014971 -0.0303176708217734 0.00915640020286901 0.037412697774073 0.0742596386583045 0.0997575342231016 0.00381665353557428 "omega_3" 0.186 "PINN"
-0.109563174368589 -0.0888366364047783 -0.0281977781500586 0.0108641349356731 0.0387562156460604 0.0750480538100078 0.101740363734677 0.00512453616594135 "omega_3" 0.188 "PINN"
-0.111241581594982 -0.0908414114901461 -0.0264316287305633 0.0105822369088173 0.0399146662571752 0.0755687818976298 0.103424697903961 0.00618319625861559 "omega_3" 0.19 "PINN"
-0.113230146324838 -0.0930807444763104 -0.0241342748120132 0.0110805388419521 0.0408018852385794 0.0758169831353257 0.104805673287842 0.00699770118584711 "omega_3" 0.192 "PINN"
-0.115523787590405 -0.0955285090477105 -0.0226219972116724 0.0125641687887423 0.0415047422397379 0.0757878832955612 0.10593955582533 0.00757594880075729 "omega_3" 0.194 "PINN"
-0.117999054311611 -0.0974739579853576 -0.0210792102633945 0.0132576549871715 0.0418950324649359 0.0755780388318499 0.106791135628043 0.00793446531269341 "omega_3" 0.196 "PINN"
-0.120660184825169 -0.0993374789563291 -0.0227115132485096 0.0147978409744383 0.0419828545811356 0.0771475673749933 0.107386314870837 0.00807797366520749 "omega_3" 0.198 "PINN"
-0.12348088690959 -0.101329484887003 -0.0213844322659043 0.0152217010260074 0.0416910532159704 0.0784862572157294 0.107751072635722 0.00802386223572773 "omega_3" 0.2 "PINN"
-0.126434944806363 -0.103484772784043 -0.0212498225085369 0.0161033958003145 0.0411191501363533 0.0796201161701333 0.10788092978953 0.00778727861049216 "omega_3" 0.202 "PINN"
-0.129526612957932 -0.105746512730036 -0.0207297190611939 0.0154301504139198 0.0413776887088488 0.080575034314279 0.107832334206421 0.00738159507420826 "omega_3" 0.204 "PINN"
-0.132729556056461 -0.108118840846942 -0.0202770759282771 0.0150824377510048 0.0416802472935274 0.0813769373253308 0.107600714500791 0.00682676922815141 "omega_3" 0.206 "PINN"
-0.136017366674253 -0.110575306562168 -0.0218575156478096 0.015475129117533 0.0413973066407607 0.082021323152162 0.107181590119865 0.00613500906811103 "omega_3" 0.208 "PINN"
-0.139394082841875 -0.113089390186417 -0.0215559363347211 0.0160824875434855 0.0409201486205575 0.0825342925623431 0.106913638504295 0.00532993886641984 "omega_3" 0.21 "PINN"
-0.142802635313558 -0.115665065096721 -0.0214534953246925 0.0151747413073622 0.0403711395545088 0.0829420315644143 0.106615632104706 0.00442617091254652 "omega_3" 0.212 "PINN"
-0.146246939794423 -0.118462853660333 -0.0229762655557693 0.014220747549075 0.0398071091432826 0.0828586515177676 0.106239108693387 0.00344216172235029 "omega_3" 0.214 "PINN"
-0.149700493587545 -0.122131419852508 -0.0232717702349987 0.0132774171026426 0.0392239343140091 0.0812093240907075 0.105749363389009 0.00240018242647575 "omega_3" 0.216 "PINN"
-0.153167277705563 -0.125844662682709 -0.0236575872685307 0.0123021963888164 0.0386480907139912 0.0795345768178208 0.105203148981502 0.00131191094317555 "omega_3" 0.218 "PINN"
-0.156590144726295 -0.12954548441553 -0.0250771850421074 0.0109157439217142 0.0380755227064924 0.0777996786783888 0.104626764889758 0.000202441605247992 "omega_3" 0.22 "PINN"
-0.159972892733947 -0.133207216067149 -0.026252274068213 0.00998553336347641 0.0374601191650186 0.0760615501064308 0.104016090594996 -0.000914651975953092 "omega_3" 0.222 "PINN"
-0.163319230162813 -0.136833619807533 -0.0275099371528995 0.00955925170245564 0.0370612040288165 0.0743161723974595 0.103367102163872 -0.0020204174054066 "omega_3" 0.224 "PINN"
-0.166571740641018 -0.140397853804075 -0.0281135025335288 0.00876060647476606 0.0365929518126791 0.0744154165171267 0.10273690740496 -0.00309910317110445 "omega_3" 0.226 "PINN"
-0.169764494228787 -0.143903507377956 -0.0287370001605041 0.00804011631447565 0.0361354999803893 0.0746755104626118 0.102152193134089 -0.00413715450384391 "omega_3" 0.228 "PINN"
-0.172840118457373 -0.147293070410967 -0.0293843489799315 0.00742457741762337 0.0358180608052976 0.0749765516633829 0.101578667666956 -0.00511693834021877 "omega_3" 0.23 "PINN"
-0.175802217124897 -0.150600669798791 -0.0299984372396125 0.00691033280929787 0.0356369513917798 0.0753146514750256 0.101042980359807 -0.00602736951246652 "omega_3" 0.232 "PINN"
-0.178623770503464 -0.153799344690412 -0.0305832361877947 0.00652416064588124 0.0355884995076394 0.0757775472796425 0.100602369719809 -0.0068588180294315 "omega_3" 0.234 "PINN"
-0.181308180271174 -0.15689254977957 -0.0314330282767514 0.006292896153127 0.0356996573624428 0.0763005004137085 0.100222632764883 -0.0075970227079636 "omega_3" 0.236 "PINN"
-0.183889269512235 -0.159853124966673 -0.0324267669087703 0.00616971281425549 0.0358432684025161 0.0769104353580019 0.0999001938257607 -0.00823443968345343 "omega_3" 0.238 "PINN"
-0.186278694826342 -0.162684330514878 -0.0328601849503798 0.00558720638537125 0.0360537997335086 0.0776343870030587 0.0996926221236549 -0.00876318708996437 "omega_3" 0.24 "PINN"
-0.188715445987043 -0.165358811893896 -0.0332488713534076 0.00508177547112609 0.0363737254882039 0.0784384654930932 0.0998182893789021 -0.00917807156711459 "omega_3" 0.242 "PINN"
-0.191033138703972 -0.167910182241258 -0.0335352484954683 0.00468040287648819 0.0368607775893679 0.0789948258045001 0.100153884969075 -0.00946728272130444 "omega_3" 0.244 "PINN"
-0.193199526502497 -0.170311098879665 -0.0337533610424998 0.00437963636875338 0.0374810899178897 0.0783445391037958 0.100594111651674 -0.00963311057762064 "omega_3" 0.246 "PINN"
-0.195187138625329 -0.172564658503802 -0.033876112814994 0.00417614614326567 0.037857104418606 0.0778268145181755 0.101135665934862 -0.00967198215683082 "omega_3" 0.248 "PINN"
-0.19702944057201 -0.174280762877629 -0.0339068038914547 0.00406672199278546 0.0372226913121381 0.0774384738827507 0.101775368017002 -0.00958400754259523 "omega_3" 0.25 "PINN"
-0.198698763786297 -0.175131369985877 -0.0338180959921601 0.0042235588132371 0.0367150953454711 0.077145941226604 0.102510157814379 -0.00936465981880254 "omega_3" 0.252 "PINN"
-0.200228375968834 -0.17581073594846 -0.033613047635356 0.00423989938769864 0.0367265162250874 0.0769462779297214 0.103367612539273 -0.00901814705918296 "omega_3" 0.254 "PINN"
-0.201590455378096 -0.17632165426312 -0.0332945965591875 0.00451664530959306 0.038313824679733 0.0786122893970287 0.10431439396541 -0.00854378979581941 "omega_3" 0.256 "PINN"
-0.202787737464007 -0.176666854948735 -0.0328656079407779 0.00535947964942807 0.0400525112908099 0.0804178915201419 0.105347770956143 -0.00794663634646265 "omega_3" 0.258 "PINN"
-0.203853378943222 -0.17687947255655 -0.0323290006627985 0.00637418914391219 0.0419094258619452 0.0823368175512087 0.106495443328527 -0.00722942825395857 "omega_3" 0.26 "PINN"
-0.204759396495035 -0.176900980284927 -0.0316875854572913 0.00661493482772357 0.0438820591448916 0.0843358017886544 0.10769364213661 -0.00639635127801048 "omega_3" 0.262 "PINN"
-0.205538737581264 -0.176794813026277 -0.0309440454061018 0.00695755565510581 0.0459679195079161 0.0864427460312527 0.109000799311843 -0.00545476246368901 "omega_3" 0.264 "PINN"
-0.20616321013415 -0.176563261898025 -0.0300704192077319 0.00750458766867723 0.0481949542277107 0.0887865203716274 0.110353401550128 -0.00440838708515944 "omega_3" 0.266 "PINN"
-0.206696070446469 -0.176178013729896 -0.0290996539113735 0.00841692160895491 0.050469186432224 0.0914181759351891 0.11177961335892 -0.00326639879243338 "omega_3" 0.268 "PINN"
-0.20707844085058 -0.176464604706553 -0.0280340521829885 0.00939607579266521 0.052849354333091 0.0940971896874316 0.113277206744328 -0.00203307660264599 "omega_3" 0.27 "PINN"
-0.207373551422506 -0.17725160767958 -0.0268453130365174 0.010460969143935 0.0553332880702442 0.0968823619091381 0.114813527873707 -0.000714890134757707 "omega_3" 0.272 "PINN"
-0.207552985826283 -0.177954698805479 -0.0255967261498995 0.0116677132814971 0.0578579097123111 0.0992309723950484 0.116565242663114 0.000675935247154804 "omega_3" 0.274 "PINN"
-0.207618730923798 -0.178575912639815 -0.0242294037134343 0.013114449275065 0.0597813904623763 0.102093992012669 0.118492330489971 0.00213633072967955 "omega_3" 0.276 "PINN"
-0.207603177128703 -0.179147681152131 -0.0228063956077449 0.015080725282985 0.0623420409575601 0.105027041557435 0.120421073072237 0.00365854764698614 "omega_3" 0.278 "PINN"
-0.207508083250389 -0.179671803175097 -0.0212990672218325 0.0170582905942638 0.064973325076835 0.107967358145686 0.122380139610414 0.00523015376977404 "omega_3" 0.28 "PINN"
-0.207335094071993 -0.180149961982181 -0.019709169765747 0.0191065470395984 0.0676125204450955 0.110913164556621 0.124337293090719 0.00684513142994092 "omega_3" 0.282 "PINN"
-0.207116278433148 -0.180583725288045 -0.0180993578487687 0.0211627865724608 0.0702580618910815 0.113893234281534 0.126290943019285 0.00849655997365673 "omega_3" 0.284 "PINN"
-0.206955003755638 -0.180974559913352 -0.0164101136072077 0.022686991430021 0.0729084613239479 0.116844927052682 0.128239596899618 0.0101733151549053 "omega_3" 0.286 "PINN"
-0.20689725388138 -0.18135448912642 -0.0146735001285379 0.0237378530044339 0.0755926908119591 0.119420429378806 0.130151190163133 0.0118693664009081 "omega_3" 0.288 "PINN"
-0.20679855770021 -0.181724958524285 -0.0128909643144084 0.024788039153691 0.0782177603853711 0.122380427130963 0.132024269273984 0.013581283716185 "omega_3" 0.29 "PINN"
-0.206690728093179 -0.182056770448639 -0.0110943340452536 0.0258214582624419 0.0808433958830506 0.125276863428837 0.133888033919675 0.0152923858078947 "omega_3" 0.292 "PINN"
-0.206513902069503 -0.182412158729051 -0.00925426687024355 0.0268979822604933 0.08346841444245 0.128169684989416 0.135710781523471 0.0170007353725228 "omega_3" 0.294 "PINN"
-0.206330163813561 -0.18231494871992 -0.007402320320125 0.0279860633732483 0.0860307244994374 0.131027305120085 0.137460942400367 0.0187002205759316 "omega_3" 0.296 "PINN"
-0.206140440013542 -0.181161995849038 -0.00556991675097152 0.0294589257039206 0.0885599136790347 0.133818095216441 0.13916811491373 0.0203808046921616 "omega_3" 0.298 "PINN"
-0.205945658017129 -0.17997255172196 -0.00369680624589819 0.0313325866558216 0.0891113022462946 0.136386019369297 0.140800977273727 0.0220358217215998 "omega_3" 0.3 "PINN"
-0.205746764641447 -0.178778044824696 -0.00184482359543381 0.0331644359430356 0.0895894895030551 0.137703505233219 0.142358679269591 0.0236604263026735 "omega_3" 0.302 "PINN"
-0.205544567298261 -0.177579257170635 1.58264109018091e-05 0.0349536694642438 0.0900233499463639 0.14031357737781 0.143880641231874 0.0252511055560836 "omega_3" 0.304 "PINN"
-0.20533974702812 -0.176376843208345 0.00185404262430211 0.0365615103984283 0.0920340496579115 0.142364958411292 0.145571553633431 0.0267958878980575 "omega_3" 0.306 "PINN"
-0.205163376078588 -0.175201847399592 0.0036693773787988 0.0379781714609635 0.094270750556575 0.144622094951785 0.147665491145403 0.0282932604326639 "omega_3" 0.308 "PINN"
-0.204985365169875 -0.174024151492176 0.0054615189126821 0.0393407654124758 0.0964582470325581 0.146997675496209 0.150038339490777 0.0297372825970293 "omega_3" 0.31 "PINN"
-0.204836534956598 -0.17300510779188 0.00723029136884179 0.0401175841993791 0.0985963065608075 0.148875204763726 0.152309827606132 0.0311241447877035 "omega_3" 0.312 "PINN"
-0.204717193074487 -0.173649059841694 0.00894513207259706 0.0407584928866527 0.10062379806061 0.149878796778921 0.154510160473933 0.0324514002033594 "omega_3" 0.314 "PINN"
-0.204597135800157 -0.174354492122973 0.0106365264694546 0.0413233851807604 0.1025711987254 0.150880421365571 0.156608641804155 0.0337096056775323 "omega_3" 0.316 "PINN"
-0.204537571206345 -0.175121625937948 0.0122739709341886 0.0421822216815144 0.104468942222184 0.152848301249207 0.158574706001048 0.0348987116372565 "omega_3" 0.318 "PINN"
-0.204477514053849 -0.175950549856964 0.0138576168819213 0.0431910244623737 0.106256047484123 0.154618534974873 0.160469470897795 0.0360155018538131 "omega_3" 0.32 "PINN"
-0.204526849789715 -0.17684122615151 0.0152942922840111 0.0441178832856508 0.107963221798116 0.155707618797692 0.162232114709354 0.0370576323421406 "omega_3" 0.322 "PINN"
-0.204871760251535 -0.177762973365475 0.0165859852041308 0.0450247303895139 0.109560272827537 0.157428302314713 0.163893458151335 0.0380205977382854 "omega_3" 0.324 "PINN"
-0.205276965033875 -0.178776536627538 0.0178255044168623 0.0461562926883516 0.111047661346333 0.159016643010943 0.165453742609941 0.0389007607082313 "omega_3" 0.326 "PINN"
-0.205711584016115 -0.179850982182472 0.0185221355167755 0.0472359225277614 0.110984277929163 0.160503493629164 0.166913318657521 0.0396991319287826 "omega_3" 0.328 "PINN"
-0.206175298518417 -0.180955320452767 0.0193991673050959 0.0482644405061592 0.112371065808418 0.161889307288334 0.168211632266662 0.0404147788738674 "omega_3" 0.33 "PINN"
-0.206698178331976 -0.182150179966811 0.0204328882022082 0.0492426776833099 0.113686385645565 0.163144150791595 0.169440845050474 0.0410445555096853 "omega_3" 0.332 "PINN"
-0.207279656182777 -0.182805606556428 0.0214385317792107 0.0499702560074979 0.114870039850302 0.164299254917125 0.170540658480945 0.0415892026573201 "omega_3" 0.334 "PINN"
-0.207858010406142 -0.182403300251508 0.0224798911874586 0.050391737875259 0.115983855150432 0.165355461683362 0.171511936935929 0.0420483111463901 "omega_3" 0.336 "PINN"
-0.208523987993544 -0.182026642555684 0.0234499713944274 0.0500057868047747 0.116998124455563 0.166207267099765 0.172355647024915 0.0424175401767594 "omega_3" 0.338 "PINN"
-0.209185111233182 -0.181705280659571 0.0243434915341254 0.0496194669086094 0.117883287812049 0.166904898937219 0.173103212889373 0.0427007278281138 "omega_3" 0.34 "PINN"
-0.209931958358993 -0.181468887750725 0.0251618253029733 0.0503794841477543 0.118701467939388 0.167477596242634 0.173755622467979 0.042895009644954 "omega_3" 0.342 "PINN"
-0.210702560196296 -0.181224954691231 0.0257298049421024 0.0510660393299531 0.119392847183406 0.167926519737875 0.174252957783381 0.0430061739028928 "omega_3" 0.344 "PINN"
-0.211495864050448 -0.181063963124188 0.0262533944518282 0.0515557992620188 0.119989290563012 0.168283473839494 0.174657495681231 0.0430312342850614 "omega_3" 0.346 "PINN"
-0.21234121938943 -0.180954209692629 0.0266759085425292 0.0515985313011242 0.119986705766735 0.168488836346171 0.174940084783543 0.0429718369981098 "omega_3" 0.348 "PINN"
-0.213206825235659 -0.181342467875993 0.0270931618928216 0.0516042781596298 0.118342990817553 0.168605087519893 0.175132733379201 0.0428294811470016 "omega_3" 0.35 "PINN"
-0.214121800478495 -0.183164184058398 0.0274978803977319 0.0515444476055222 0.116605875570372 0.168603103181965 0.175206530757578 0.0426045070197503 "omega_3" 0.352 "PINN"
-0.215054113561621 -0.185034862193106 0.0278373120615925 0.0514210811846283 0.114777104006976 0.168514926466969 0.175163037713162 0.0423021488621132 "omega_3" 0.354 "PINN"
-0.216002180814542 -0.186983413498012 0.0278907822346355 0.051266854219989 0.112858543652692 0.168281166764928 0.175003842446017 0.0419229493919137 "omega_3" 0.356 "PINN"
-0.217297774693918 -0.188947102713598 0.0278995750625768 0.0510535203096083 0.112400753054033 0.167964622746183 0.174761180285202 0.041468788905371 "omega_3" 0.358 "PINN"
-0.218653251932494 -0.190954808583285 0.0279081833402302 0.0505824649393389 0.112162533883975 0.167536659315033 0.174406370676422 0.0409426046476857 "omega_3" 0.36 "PINN"
-0.220019848570189 -0.19300481962506 0.0279173848628034 0.0499073361805813 0.111807946197473 0.167029795499957 0.173971887494588 0.0403443856255242 "omega_3" 0.362 "PINN"
-0.221395728058269 -0.195095310042291 0.0277360964469153 0.0493452167452233 0.111400214525474 0.16641556747868 0.173429288731313 0.0396832992865483 "omega_3" 0.364 "PINN"
-0.222778943229685 -0.197193828331535 0.0273747485475155 0.0495364675711016 0.110880608862203 0.165695956923571 0.172811286073056 0.038954990740167 "omega_3" 0.366 "PINN"
-0.224167436299126 -0.199298332439071 0.0271017630146844 0.0492757560082282 0.110312585290217 0.164903578783253 0.17208954426053 0.038169071106539 "omega_3" 0.368 "PINN"
-0.225559043205749 -0.201437189760611 0.0268027410493232 0.048820508291044 0.109637644831082 0.16401012401991 0.171296728705101 0.0373241469166892 "omega_3" 0.37 "PINN"
-0.226982157068619 -0.202062960562216 0.0262148173507626 0.0483243149733426 0.108919371239779 0.163048429021217 0.170435114866621 0.0364264659771016 "omega_3" 0.372 "PINN"
-0.228373617360944 -0.202612767211349 0.025585402271588 0.0477901497525295 0.108099257609922 0.161990405287895 0.169476570787936 0.0354797982703529 "omega_3" 0.374 "PINN"
-0.229792217391378 -0.203158624011678 0.0248782798127536 0.0470858664523348 0.107210464227251 0.160869109746443 0.168454109829099 0.034486711810908 "omega_3" 0.376 "PINN"
-0.23117457622476 -0.203728690190019 0.0241827097393639 0.04668105829154 0.106286256502131 0.159656635741499 0.167395377075366 0.0334523866853443 "omega_3" 0.378 "PINN"
-0.232548761728879 -0.204320500107542 0.0232127292217683 0.0461124139793583 0.105298969812736 0.158513804555582 0.166276198907497 0.0323788097997954 "omega_3" 0.38 "PINN"
-0.233912220261857 -0.204900963259774 0.0219962499625126 0.0454878488998816 0.104251562239881 0.157531655385583 0.165100971081017 0.031271330853303 "omega_3" 0.382 "PINN"
-0.235262294735264 -0.205467500188036 0.0207291142497752 0.0448490819136964 0.103147096988607 0.156495806161615 0.163872372563446 0.0301348795086975 "omega_3" 0.384 "PINN"
-0.236596348049829 -0.206048128362568 0.0194445286825271 0.0440301444306215 0.101988690906637 0.155378581387879 0.16259319760843 0.0289731984613567 "omega_3" 0.386 "PINN"
-0.237881271192123 -0.20660970726982 0.0181147618282012 0.0436789914786004 0.100809911592194 0.154274364919331 0.161296856041758 0.0277878043448818 "omega_3" 0.388 "PINN"
-0.23914487701137 -0.208538441290614 0.0165269181954386 0.043048375074477 0.0995833849301562 0.153094545542785 0.159925302948466 0.0265893320340149 "omega_3" 0.39 "PINN"
-0.240353849776966 -0.210730646747948 0.0143047740498901 0.0424709742619029 0.0983123478775951 0.151903195628392 0.158542661719878 0.0253761337927533 "omega_3" 0.392 "PINN"
-0.241795656684985 -0.212926946035736 0.0120727470144857 0.0414264303755658 0.0970306471763251 0.150672930504697 0.15709108194784 0.0241524350909183 "omega_3" 0.394 "PINN"
-0.243209309495228 -0.21503282089202 0.00983412479496337 0.0400102564310032 0.0957111866185301 0.149406978771367 0.155634753707886 0.0229245476664961 "omega_3" 0.396 "PINN"
-0.244590053235584 -0.21713676605134 0.00765332334464119 0.0385331767819252 0.094387997359263 0.148139182286911 0.154176802200936 0.0216973438875168 "omega_3" 0.398 "PINN"
-0.245904244642304 -0.219174595885193 0.00600633562851272 0.0374038178479168 0.093034147894457 0.146842340551586 0.15265941778199 0.0204755143542292 "omega_3" 0.4 "PINN"
-0.247148867186411 -0.221173620768695 0.00459424045789092 0.0373631545746207 0.0916836713311682 0.145550219195172 0.151146945615835 0.019261523004239 "omega_3" 0.402 "PINN"
-0.248320827178475 -0.223100234971014 0.00321998942933988 0.0373330313692577 0.0891089068465476 0.143915070176774 0.149642780208126 0.0180591191902916 "omega_3" 0.404 "PINN"
-0.249447463255308 -0.224951283301834 0.00188705148508461 0.0373478806327512 0.0864057229683226 0.14223695205709 0.148089365405383 0.0168721089526299 "omega_3" 0.406 "PINN"
-0.250494998668898 -0.22675404032168 0.000598985605279267 0.0370588276546755 0.0837472427173793 0.140543920129289 0.146551299863972 0.0157048610078609 "omega_3" 0.408 "PINN"
-0.251460094020729 -0.228474664179657 -0.000671088218666682 0.035581259352341 0.0810761397442548 0.138839400103166 0.145032145675714 0.0145610411208681 "omega_3" 0.41 "PINN"
-0.252369847261605 -0.22904451695166 -0.00188893624999764 0.0341390133897903 0.0801893690637598 0.137157407519624 0.143474354356783 0.0134441230891321 "omega_3" 0.412 "PINN"
-0.253159756154844 -0.22929017958586 -0.0030507637404753 0.033595963740936 0.0795042341270573 0.135470997149241 0.141973049711567 0.0123589021766274 "omega_3" 0.414 "PINN"
-0.253887497584287 -0.229473532731731 -0.00415270047113836 0.0315302785959943 0.0788485164244435 0.133783814278729 0.140440321610583 0.0113056727773889 "omega_3" 0.416 "PINN"
-0.254519139097738 -0.229591146132236 -0.00519093469858944 0.0310003640470882 0.0782260520854265 0.13213009471076 0.138940919342417 0.0102872661553846 "omega_3" 0.418 "PINN"
-0.255081711629146 -0.229639523445258 -0.00723337210985164 0.0303759951626148 0.0776405692479329 0.130483112029538 0.137524543786071 0.00931083736884093 "omega_3" 0.42 "PINN"
-0.255510627378101 -0.229615102243656 -0.00926410431088698 0.0293719664105652 0.0770958724124284 0.129115095934594 0.136124827261483 0.00837475839062971 "omega_3" 0.422 "PINN"
-0.255893820434721 -0.22954477159351 -0.0112194622329866 0.028414544228383 0.0765653130164878 0.128041098183701 0.134769929111712 0.00748274053028042 "omega_3" 0.424 "PINN"
-0.256136053420335 -0.229363822331379 -0.0130954213565815 0.028218863878692 0.0754059882728484 0.126954675503953 0.133433193582732 0.00663853899530291 "omega_3" 0.426 "PINN"
-0.256294633190691 -0.229129716283694 -0.0144760458352948 0.0284815159274103 0.0739044778864013 0.125920862229464 0.132118425496969 0.00584065743156412 "omega_3" 0.428 "PINN"
-0.256335422237328 -0.228808340598277 -0.0149241128318636 0.0288389461257452 0.0724594173306627 0.124913044110087 0.130829501774087 0.00509393591988407 "omega_3" 0.43 "PINN"
-0.256285291091388 -0.22839603878549 -0.0152921163967221 0.02782048473739 0.0708104315062315 0.123935121775446 0.129570356126237 0.00439893266956477 "omega_3" 0.432 "PINN"
-0.256247742842902 -0.228755268335078 -0.0156362862342121 0.0267056307769167 0.0687540776334004 0.122991058828461 0.128344979057943 0.00375470934949127 "omega_3" 0.434 "PINN"
-0.256175785361677 -0.229470259031984 -0.0159212973296121 0.0261692910150941 0.0667369936064688 0.121952114498015 0.127157417865988 0.00316691617993405 "omega_3" 0.436 "PINN"
-0.256001632577124 -0.230052524401856 -0.0161423228507829 0.0259720386061417 0.0647938951614719 0.120589944863468 0.125981259061689 0.0026288757707572 "omega_3" 0.438 "PINN"
-0.255751941418509 -0.230528730771539 -0.0163250332599887 0.0245730175984704 0.0628679922345441 0.119273576857324 0.124851113702164 0.0021462980822831 "omega_3" 0.44 "PINN"
-0.255331247182824 -0.230894977945866 -0.0164645611576475 0.0248739294677875 0.0634243335645124 0.117976471388374 0.123770953078349 0.00171785863399932 "omega_3" 0.442 "PINN"
-0.254827241567511 -0.231116800869984 -0.0173854620470024 0.0251904080686245 0.0639646979766439 0.11673317455228 0.12268377026453 0.00134351567430525 "omega_3" 0.444 "PINN"
-0.254205626294834 -0.231251352254844 -0.0189412851833026 0.0255883714613674 0.0650130428032867 0.115517242313103 0.121654671785222 0.00102297278700201 "omega_3" 0.446 "PINN"
-0.253462566654093 -0.231264291059631 -0.0204023670335687 0.0260117075318362 0.0655327109951145 0.114302275659497 0.120695466130655 0.000756436125844303 "omega_3" 0.448 "PINN"
-0.252594188928867 -0.231151745298689 -0.0218255146706952 0.0264958435382141 0.0666061053560156 0.113153473339139 0.119817520448635 0.000539588282194006 "omega_3" 0.45 "PINN"
-0.251627097974733 -0.230909807676028 -0.023175949972881 0.0268579012529813 0.0670472503401243 0.112580462476217 0.118949136290894 0.00037493605094925 "omega_3" 0.452 "PINN"
-0.25055734206336 -0.230565053163104 -0.0244798975142544 0.0275746130168955 0.0669875746296498 0.11207151215217 0.118125054252687 0.000257182724240461 "omega_3" 0.454 "PINN"
-0.249350412882393 -0.230113503843029 -0.0250006285864401 0.0281790815072895 0.067142235532458 0.111580740861029 0.117318933517481 0.000188358169721555 "omega_3" 0.456 "PINN"
-0.248063376065943 -0.229091573376195 -0.0250440859392711 0.0275795441177138 0.0683194275763981 0.111081872236468 0.116534836280209 0.000163441699424195 "omega_3" 0.458 "PINN"
-0.246631363444294 -0.227452140110245 -0.0250591000086047 0.0261987046032459 0.0695473838682688 0.110640177931714 0.115776869073557 0.000180430930304433 "omega_3" 0.46 "PINN"
-0.245111539704112 -0.225725183558666 -0.0250414697474639 0.0261161989467382 0.0690575701397051 0.11019871997496 0.115018646437363 0.000240078395265774 "omega_3" 0.462 "PINN"
-0.243500006113607 -0.223906795543712 -0.0249869913916996 0.0258553533459462 0.0684161137234582 0.109284151049849 0.114294843634411 0.000333048436057517 "omega_3" 0.464 "PINN"
-0.241762319224279 -0.221993038141648 -0.0248609212592896 0.0253790640234115 0.067804379952122 0.10837718937313 0.113579126337697 0.000466647470938189 "omega_3" 0.466 "PINN"
-0.23992504360541 -0.220040978839506 -0.0247505683461782 0.0249130514878857 0.0690619214082631 0.107482136374472 0.112845185786625 0.000629769178782557 "omega_3" 0.468 "PINN"
-0.238014716687815 -0.217985620854165 -0.0245601185447981 0.0244613969192642 0.0695596023974758 0.10657250420104 0.112158245516525 0.000822404285839105 "omega_3" 0.47 "PINN"
-0.235996845359693 -0.215853679773431 -0.0243768455816848 0.0251534518772019 0.0689177864874182 0.105682859280478 0.111472616608296 0.00104176951011381 "omega_3" 0.472 "PINN"
-0.233867616601685 -0.213641338793423 -0.0241964585388814 0.0260023126732563 0.0693385584619932 0.104817265832082 0.110855432255846 0.00128178914417981 "omega_3" 0.474 "PINN"
-0.231684248335 -0.211375278295463 -0.0247731625293 0.0268967539288951 0.0685146387026521 0.103949283325676 0.110236579669504 0.00154467879968981 "omega_3" 0.476 "PINN"
-0.229412385068713 -0.209021128951974 -0.0259425389033368 0.0277802615565861 0.0677301355168538 0.103635663895091 0.109589605609472 0.00182153876162346 "omega_3" 0.478 "PINN"
-0.227166375453066 -0.206636059617267 -0.0271013485902927 0.0286573208853724 0.0685792012759521 0.103287506250354 0.108949101582311 0.0021097552505923 "omega_3" 0.48 "PINN"
-0.224875090942987 -0.204185671858681 -0.0282759349765342 0.0294560949353126 0.0684687520428611 0.102950490578337 0.108288633528616 0.00240846118484346 "omega_3" 0.482 "PINN"
-0.222514100186459 -0.202075625911675 -0.0294316038909983 0.0279573094761076 0.0677450199901841 0.102567617691022 0.107612294557043 0.00271400202408706 "omega_3" 0.484 "PINN"
-0.220110031513684 -0.200420908629326 -0.0305641763398512 0.0264214869188208 0.0682912814442034 0.102173446102142 0.106924153604893 0.00302119740034603 "omega_3" 0.486 "PINN"
-0.217598070790814 -0.198657797293322 -0.0317305182770156 0.0256786232429249 0.0677414639779386 0.101628508955571 0.106197601338238 0.00332862916306618 "omega_3" 0.488 "PINN"
-0.215066102754008 -0.196843531924458 -0.0328960759350707 0.02638972963274 0.0669219260806813 0.100729016193441 0.105436537153537 0.0036325689752705 "omega_3" 0.49 "PINN"
-0.212449401571405 -0.19497446593931 -0.0337871609302169 0.0270591987219859 0.0665141813575474 0.0997677395753271 0.104675378023273 0.00392849709459283 "omega_3" 0.492 "PINN"
-0.209774793301847 -0.19301640729384 -0.03367211750259 0.0271238728961976 0.0678111821890752 0.100104252457641 0.103856984123524 0.00421236565186466 "omega_3" 0.494 "PINN"
-0.20703858558204 -0.191026716219483 -0.0335843975616967 0.0265747640365248 0.0690799273278913 0.100582961991904 0.103015764302768 0.00448438281487349 "omega_3" 0.496 "PINN"
-0.204298120361102 -0.188971199754292 -0.0334898440073061 0.0259877717624022 0.0695159991827836 0.10113691754475 0.103142131267134 0.00474069354946036 "omega_3" 0.498 "PINN"
-0.201488668640536 -0.18684618205566 -0.0333848151597067 0.0256881431454303 0.068532907813676 0.101188825820202 0.104642087978448 0.00497943320883462 "omega_3" 0.5 "PINN"
-0.198637155084498 -0.184709021978108 -0.0333267114255591 0.0258153436563475 0.0675362053411277 0.100210691856603 0.106104702513107 0.00519492369365963 "omega_3" 0.502 "PINN"
-0.195740117064986 -0.18249509719783 -0.0332508698293168 0.0259076031615564 0.0671061907921171 0.099759077196552 0.107534305164336 0.0053900145542873 "omega_3" 0.504 "PINN"
-0.192855119452076 -0.180057414806697 -0.0331841870598737 0.0258906476210541 0.0681094397052675 0.100998503447272 0.108965745644468 0.00555867920428407 "omega_3" 0.506 "PINN"
-0.189917668778435 -0.177046470558764 -0.0331230491581778 0.0253151208376039 0.0690782705009383 0.102217609034824 0.110342249143343 0.00569964018443781 "omega_3" 0.508 "PINN"
-0.186954836286532 -0.174041285543126 -0.0336857200991858 0.0247083789392377 0.0685709458800829 0.103420664524549 0.111698533663628 0.00581208185362276 "omega_3" 0.51 "PINN"
-0.183993705193927 -0.171007889873977 -0.0354572169445646 0.0240739725754793 0.0692312938678583 0.104581364132002 0.113008227403725 0.00589313019729719 "omega_3" 0.512 "PINN"
-0.181000335537306 -0.167973428107757 -0.0365746584870408 0.0234153835336883 0.0699128753557261 0.10570386087926 0.114305939069993 0.005944661137655 "omega_3" 0.514 "PINN"
-0.178001907844873 -0.164965208645242 -0.0370133749206047 0.0227054000159228 0.069677134588801 0.106792249016905 0.115565187564755 0.00595942992485931 "omega_3" 0.516 "PINN"
-0.175025758873517 -0.161949512102581 -0.0367210765434152 0.0227017131184652 0.0682643798443223 0.107881081601988 0.116789956784146 0.00594350632216246 "omega_3" 0.518 "PINN"
-0.17200768125781 -0.158923154820684 -0.0364203563434558 0.0214671635341119 0.0668396116665804 0.108913340293896 0.118014747988582 0.00589583812552566 "omega_3" 0.52 "PINN"
-0.169053546150735 -0.155913489071111 -0.0361386637894157 0.02039145079317 0.0667601589273659 0.109923559014931 0.119182447937362 0.00580876290270834 "omega_3" 0.522 "PINN"
-0.166167777925864 -0.152917367899931 -0.0358119431439263 0.0195391156603932 0.0673090380549297 0.110915652098299 0.120327413889129 0.00568969628905183 "omega_3" 0.524 "PINN"
-0.163291488796119 -0.149931662705796 -0.0354982322558612 0.018682150307427 0.0667016856018563 0.111862944094355 0.121453418069848 0.0055344015200747 "omega_3" 0.526 "PINN"
-0.160452118063631 -0.147190157594309 -0.0352558020397851 0.0177626795032211 0.0650454322417886 0.112799722972227 0.12253364767281 0.00534565012337407 "omega_3" 0.528 "PINN"
-0.15758558527881 -0.145027246734401 -0.037651669921388 0.0168141882757595 0.0633627411299926 0.113699169806978 0.123602257592779 0.00512162276360205 "omega_3" 0.53 "PINN"
-0.154750048644928 -0.142863977282218 -0.0400611133698021 0.0158090734489065 0.0616566278546316 0.114564911514265 0.124632300113831 0.00486523499294234 "omega_3" 0.532 "PINN"
-0.151912199481558 -0.140697514930423 -0.0425421400869368 0.0148112603582149 0.0601809766154702 0.115431042619662 0.125657840235078 0.00457681250278465 "omega_3" 0.534 "PINN"
-0.14909978541391 -0.138525113165144 -0.0442690006403836 0.0137320563657113 0.0603341692059303 0.11627064918531 0.12665188005343 0.00425636687694394 "omega_3" 0.536 "PINN"
-0.146310065425382 -0.136374567742337 -0.0443362533207505 0.0129487260405767 0.0601782144793788 0.117117745129349 0.1276178317583 0.00390636431686481 "omega_3" 0.538 "PINN"
-0.143509809857733 -0.134212670300826 -0.0436486170103763 0.0112994950450798 0.0582859806066267 0.11791470283822 0.128589546661942 0.00352668794236466 "omega_3" 0.54 "PINN"
-0.14075737072352 -0.13206727867481 -0.0429819320664819 0.00958501420285529 0.0563238471557952 0.118695364572886 0.129539762499064 0.00311791665350566 "omega_3" 0.542 "PINN"
-0.13801957686195 -0.129637048834638 -0.0423031383681973 0.0078200394104897 0.0543554580029308 0.119493489734509 0.130502173739785 0.00268611903037021 "omega_3" 0.544 "PINN"
-0.135293911508654 -0.12685309299718 -0.0416402356282219 0.00606838663190956 0.0523528650288085 0.120281719708203 0.131418843698498 0.00222670939020995 "omega_3" 0.546 "PINN"
-0.132608532676329 -0.124079811237891 -0.041722507304371 0.00427166381621191 0.0521957959466022 0.121032620485607 0.132353853343545 0.0017489017500888 "omega_3" 0.548 "PINN"
-0.129930583969895 -0.121345355036681 -0.0445903704120383 0.00249348176606645 0.051528488291126 0.121810341019909 0.133279738043541 0.00125023932583158 "omega_3" 0.55 "PINN"
-0.127288277469972 -0.118616873720896 -0.0463361319082196 0.000675323342989032 0.0497266458598915 0.122587394146763 0.134199431901436 0.000733988822993757 "omega_3" 0.552 "PINN"
-0.12468697863784 -0.1159531023564 -0.046449885281902 -0.00111931621836447 0.0482420894627467 0.123366700503254 0.135146295295613 0.000200065868234786 "omega_3" 0.554 "PINN"
-0.122208037284111 -0.113321256278539 -0.0465914829565577 -0.00294906993514132 0.0465559334060117 0.124151088729377 0.13606204846792 -0.000347392471806788 "omega_3" 0.556 "PINN"
-0.11975775714302 -0.110719188836981 -0.0458030348631269 -0.0041494429397062 0.0448542973547887 0.124943295468029 0.137010394570666 -0.000906584690540997 "omega_3" 0.558 "PINN"
-0.117333992783074 -0.10842610699126 -0.0448911432611681 -0.00515776609455543 0.0431088448547143 0.12574596536524 0.137993914197864 -0.00147173983299964 "omega_3" 0.56 "PINN"
-0.11493481085779 -0.106624423187043 -0.0440077099672749 -0.0061825430279896 0.0413522267941175 0.126561651446366 0.138954075175548 -0.00204371770052494 "omega_3" 0.562 "PINN"
-0.112558360425453 -0.104844468679289 -0.0440806095933226 -0.00722156577080568 0.0396169491729097 0.12739291119982 0.139954435457241 -0.00262118253527606 "omega_3" 0.564 "PINN"
-0.110233336401393 -0.103053950977539 -0.0463599789587761 -0.00824221057672503 0.0378081694912566 0.128242274062643 0.140966899657201 -0.00319733150052133 "omega_3" 0.566 "PINN"
-0.107896919118673 -0.101281636938381 -0.0472386098219317 -0.00927296454710813 0.0355935221288632 0.129142652830183 0.141993780902624 -0.00377376526967806 "omega_3" 0.568 "PINN"
-0.105577879797011 -0.0994952964063032 -0.0473049704552295 -0.0106530345083229 0.0342827583493204 0.130035308488402 0.143067815569566 -0.00434610346234533 "omega_3" 0.57 "PINN"
-0.103305027808346 -0.100352979138506 -0.0473839661177635 -0.0129069310619343 0.0324982726161807 0.13098347326104 0.144191128126408 -0.00491382072244441 "omega_3" 0.572 "PINN"
-0.103367804805032 -0.0979625454522761 -0.0474129795445606 -0.0140962928185218 0.0307133705159117 0.131958727562676 0.145304713555845 -0.00547066146293156 "omega_3" 0.574 "PINN"
-0.10557018856116 -0.0971715482857007 -0.0474515066720187 -0.0152932219595527 0.0289601693763188 0.132963070311177 0.14650206131256 -0.00601801066297848 "omega_3" 0.576 "PINN"
-0.107733598019081 -0.0954821273267044 -0.047467533591032 -0.0164657710265033 0.0272096494589391 0.133998457832888 0.147693557947434 -0.00655178120473606 "omega_3" 0.578 "PINN"
-0.109887186625542 -0.0933045834248105 -0.0474228698558932 -0.0176125558448916 0.0254631281057982 0.135066887754931 0.148942129277373 -0.0070662010353097 "omega_3" 0.58 "PINN"
-0.111999130561003 -0.0913989212020283 -0.0474907846660813 -0.018732237945926 0.0233593106520402 0.136200726160439 0.15024953454116 -0.00756541945963583 "omega_3" 0.582 "PINN"
-0.114068183244854 -0.0901270418820559 -0.0489350400227408 -0.0198540421691291 0.0212272619726832 0.137371197311097 0.151586916231167 -0.00804382650514389 "omega_3" 0.584 "PINN"
-0.116093157757291 -0.0883870178658412 -0.0499993291886085 -0.0209462859903624 0.0191297615033363 0.138610456574156 0.152986352827895 -0.00849815912040168 "omega_3" 0.586 "PINN"
-0.118072926839318 -0.0863740890271174 -0.0512244149061303 -0.0220079869448 0.0172788960707067 0.13985900253175 0.15444930606543 -0.00893027307958716 "omega_3" 0.588 "PINN"
-0.120006425716952 -0.0843953448708703 -0.052203224215873 -0.0230382012662176 0.0168304760531441 0.141179300028057 0.155946620931672 -0.0093345329186098 "omega_3" 0.59 "PINN"
-0.121862212036831 -0.0839760037656561 -0.0525158975241879 -0.0240360317040995 0.0158041935886786 0.142572698387312 0.157510136003566 -0.0097094147710283 "omega_3" 0.592 "PINN"
-0.123700521428418 -0.0866571475939395 -0.0528554015536429 -0.0250311451015364 0.0139063420850221 0.143979585986301 0.159110680322613 -0.0100547319179609 "omega_3" 0.594 "PINN"
-0.125459577862159 -0.0892878009540823 -0.0538455110807377 -0.025724512350223 0.0123542995781349 0.145462300635415 0.160810486975436 -0.0103668547992137 "omega_3" 0.596 "PINN"
-0.127169218812924 -0.0918977982977935 -0.0537706912425051 -0.0260652601007791 0.0108761935415487 0.147022023068871 0.162519097368715 -0.0106490431494398 "omega_3" 0.598 "PINN"
-0.128798307369209 -0.0944254838072993 -0.0549211478588632 -0.0269602427180757 0.00941158722508817 0.148629309516537 0.164329056456154 -0.0108902597785331 "omega_3" 0.6 "PINN"
-0.130376802545868 -0.0969313344425586 -0.0540044632529657 -0.0271323003393604 0.00802205916642151 0.15028512686024 0.166210736957396 -0.0110974512976492 "omega_3" 0.602 "PINN"
-0.13190420654945 -0.0993538193161498 -0.0538954575060302 -0.0275380523057152 0.00664706256605996 0.152020852633825 0.168134409670586 -0.0112657857952125 "omega_3" 0.604 "PINN"
-0.133349600683232 -0.101028993694342 -0.0541327262628215 -0.0279837193836556 0.00531754619447611 0.153806726348535 0.170131302156619 -0.0113960542980721 "omega_3" 0.606 "PINN"
-0.134743259646825 -0.101793250903143 -0.0550289388276042 -0.0281369189770544 0.0037053129780702 0.155643563779336 0.172202189300833 -0.0114865956088325 "omega_3" 0.608 "PINN"
-0.136054490048764 -0.102507251258828 -0.0538777506927772 -0.0292482346309839 0.00202354781686154 0.157562654393928 0.174317206012802 -0.0115363409315522 "omega_3" 0.61 "PINN"
-0.137283176052676 -0.103140365353568 -0.0536620884810759 -0.0295855357742312 0.000415396219693775 0.159534108380228 0.176537923335218 -0.0115422866303391 "omega_3" 0.612 "PINN"
-0.138459779447487 -0.103723057283844 -0.0532923733462667 -0.0299913859612957 0.000144814434065665 0.161588963310237 0.178803739336956 -0.011506550570836 "omega_3" 0.614 "PINN"
-0.139553786913154 -0.104255331915965 -0.0525957872814047 -0.0301047488973154 -0.000549828048917789 0.163697113827538 0.181145502160177 -0.0114272914470226 "omega_3" 0.616 "PINN"
-0.14061182804403 -0.104737252464361 -0.0517212832660334 -0.0302841844175532 -0.0016035783550592 0.165858864381846 0.183563439707768 -0.0113067774609416 "omega_3" 0.618 "PINN"
-0.141897094101751 -0.105138428992973 -0.050628251439889 -0.0301415415695487 -0.002959805168814 0.168104929228889 0.186027163198787 -0.0111397831539592 "omega_3" 0.62 "PINN"
-0.143130176194404 -0.105459136583363 -0.0494212547255302 -0.0307183785067764 -0.00433304203346552 0.170374463487292 0.188567371162549 -0.0109302250584428 "omega_3" 0.622 "PINN"
-0.144250415079114 -0.105730274044447 -0.0483449906989222 -0.0312176380422784 -0.00563303158014605 0.172728766056821 0.19118420091587 -0.0106775612839932 "omega_3" 0.624 "PINN"
-0.145288761309246 -0.105921758846875 -0.0478238747057844 -0.0314015947751614 -0.00692119619935738 0.175167935230661 0.193877652184312 -0.0103805798977109 "omega_3" 0.626 "PINN"
-0.146276223634743 -0.106064599475815 -0.0464468032021159 -0.0319025280288656 -0.008136937144684 0.177630926505856 0.196617105582675 -0.010040665726741 "omega_3" 0.628 "PINN"
-0.14715231626792 -0.106159342696515 -0.0461013911591408 -0.0316016277443509 -0.00931125757955442 0.180178658963655 0.199432875349714 -0.00965725911009752 "omega_3" 0.63 "PINN"
-0.147948164351931 -0.106145555976241 -0.0449065667102104 -0.0323314101589176 -0.0104752173030533 0.182780392222639 0.202324656613541 -0.00923239373414082 "omega_3" 0.632 "PINN"
-0.148664433808108 -0.106084932984913 -0.0441495570167945 -0.0329640313046298 -0.0109940613767208 0.185405279172926 0.205261525391734 -0.00876514734258202 "omega_3" 0.634 "PINN"
-0.149301890036327 -0.107171928525133 -0.0434499630116534 -0.0326298305241721 -0.0104240233790733 0.188113958815052 0.20827358059114 -0.00825616899322673 "omega_3" 0.636 "PINN"
-0.149861428746078 -0.108621522869669 -0.0422928424758311 -0.0322683463579665 -0.010917503391056 0.190875658403741 0.211329961568481 -0.00770869479901117 "omega_3" 0.638 "PINN"
-0.150344004462625 -0.109992309136828 -0.0423754585715415 -0.0317374005870761 -0.0117497557897082 0.193689996306489 0.214460686524831 -0.00712024646856403 "omega_3" 0.64 "PINN"
-0.150750625852027 -0.111285299375595 -0.0418759966433981 -0.0311358894683167 -0.0109783598725244 0.196525954033802 0.217634638331447 -0.00649674226396622 "omega_3" 0.642 "PINN"
-0.151051838143132 -0.112532079103403 -0.0412290076331487 -0.0306155012251565 -0.0109721100497495 0.199443961844793 0.220851118703365 -0.00583282008301044 "omega_3" 0.644 "PINN"
-0.151309793440134 -0.113733772149942 -0.0411656122034287 -0.0297636891584716 -0.0102917122033546 0.202382275700472 0.224139848199229 -0.00513453513167453 "omega_3" 0.646 "PINN"
-0.151464627675523 -0.114830523078922 -0.0418767004294409 -0.0290059627909613 -0.00975704446688042 0.205340082732221 0.227469413487029 -0.00440271280231577 "omega_3" 0.648 "PINN"
-0.151548093589156 -0.115884605834083 -0.0428376255439957 -0.0282833584794275 -0.0098813675360816 0.208377506893498 0.230869368747278 -0.00363798518251662 "omega_3" 0.65 "PINN"
-0.151561551823477 -0.116866849282985 -0.0429635592765862 -0.0275054879743379 -0.00924326200089354 0.211432720410698 0.234277850519504 -0.00284102776482665 "omega_3" 0.652 "PINN"
-0.15147592252498 -0.117778692420927 -0.0425942083766699 -0.0267345871827729 -0.00801738430703836 0.214504924260382 0.237724440854436 -0.00201763724060044 "omega_3" 0.654 "PINN"
-0.151323209319685 -0.118122044686174 -0.0431565012783039 -0.0259414606285304 -0.00660226611194048 0.217623693199187 0.241238609307914 -0.00116460382567834 "omega_3" 0.656 "PINN"
-0.151135464493393 -0.117351085851283 -0.0420483999139947 -0.0253110834799486 -0.00514525135213262 0.220757467056444 0.244758178199277 -0.000288114438736248 "omega_3" 0.658 "PINN"
-0.150822718678739 -0.116517806719969 -0.0420350778317697 -0.0243555025659248 -0.0042457003050913 0.223905103468155 0.248312428080624 0.000612894274088507 "omega_3" 0.66 "PINN"
-0.15047815663678 -0.115623830312586 -0.0417517575124862 -0.0235657045189441 -0.00342919739728131 0.227065360299321 0.251900027423972 0.00153715433773959 "omega_3" 0.662 "PINN"
-0.150072941964197 -0.114701344887521 -0.0413026457471801 -0.0228273233732921 -0.00257983413774809 0.230267413221725 0.2555195524954 0.00247955556602948 "omega_3" 0.664 "PINN"
-0.149578323709761 -0.11372159661363 -0.0412028433880778 -0.0220194443288619 -0.00147792148266035 0.233448899125108 0.259139160539462 0.0034374785376382 "omega_3" 0.666 "PINN"
-0.149355095774467 -0.112686452313881 -0.0420114097952364 -0.0218282598532369 -0.000397502933367377 0.236639173388483 0.262788069929968 0.00441329514219508 "omega_3" 0.668 "PINN"
-0.149088258174402 -0.111597821475868 -0.0421396851663758 -0.0211233130551705 0.000629336168856298 0.239836913700401 0.266434326175556 0.00539946954042501 "omega_3" 0.67 "PINN"
-0.148767695909214 -0.110488171408633 -0.0404858654754889 -0.0196482933066591 0.00163135500599765 0.243010183169417 0.27010692084491 0.0063954672579692 "omega_3" 0.672 "PINN"
-0.148364892239556 -0.10932897450806 -0.040570540716601 -0.0193067330213808 0.00285020395898528 0.246187985721008 0.273773721253974 0.0074044787181076 "omega_3" 0.674 "PINN"
-0.147912408248203 -0.108122260991536 -0.0413333990937303 -0.0184124058502562 0.00373972678335122 0.24936871336331 0.277433023200615 0.00841601934425261 "omega_3" 0.676 "PINN"
-0.147412330105169 -0.106900618897498 -0.0406168259477226 -0.0175467889926608 0.00448524065848233 0.252520146187123 0.281083033386437 0.00943291745204157 "omega_3" 0.678 "PINN"
-0.146866791654531 -0.105605134587677 -0.0407076729929372 -0.0172907968949403 0.00535472165148576 0.255640516225355 0.284721952360997 0.0104488866919441 "omega_3" 0.68 "PINN"
-0.146278015611301 -0.104329585768028 -0.0405474140761157 -0.016525801750447 0.00620512840004039 0.258728273604163 0.288348165440539 0.0114672061140806 "omega_3" 0.682 "PINN"
-0.145617769777459 -0.103015216958966 -0.0400985006270389 -0.0158239965936104 0.00701959709579114 0.26178180822842 0.291929403574215 0.0124799928463512 "omega_3" 0.684 "PINN"
-0.144918892650537 -0.101664340430887 -0.0408456674172726 -0.0156195911026771 0.00779608177543878 0.264799392820123 0.295524861292165 0.0134840995799564 "omega_3" 0.686 "PINN"
-0.144183740443509 -0.101200767068178 -0.0410893942575399 -0.0144354059352736 0.0089999336447022 0.267779212141704 0.299071580015266 0.0144849035410856 "omega_3" 0.688 "PINN"
-0.143414704662973 -0.10145111811363 -0.0403723562237701 -0.0140543572972547 0.00961867446392262 0.270719362995919 0.302567553523602 0.0154728527318466 "omega_3" 0.69 "PINN"
-0.142583694530799 -0.101668211019103 -0.0393089891847467 -0.0138688838269445 0.0101927392970538 0.273587336647665 0.306041210378567 0.0164486891729339 "omega_3" 0.692 "PINN"
-0.141754207305496 -0.101885038020782 -0.0382597757574672 -0.0136039309084595 0.0109376122244953 0.276528020297349 0.309459875384732 0.0174095829119115 "omega_3" 0.694 "PINN"
-0.140867719438177 -0.102073594182912 -0.0372271505227104 -0.0131930952072707 0.0116513725107552 0.279695386767969 0.312821587187671 0.0183521995949037 "omega_3" 0.696 "PINN"
-0.139957332691552 -0.102236456457433 -0.0362136301936857 -0.0125567257295529 0.0121469368602334 0.282820976187963 0.31612437944807 0.0192789682702512 "omega_3" 0.698 "PINN"
-0.139025666088116 -0.10237624821508 -0.035640189223102 -0.0125927020029621 0.012671320025504 0.285872050551006 0.319366171824527 0.0201806617296496 "omega_3" 0.7 "PINN"
-0.138075365990517 -0.102495622039044 -0.0347287334686257 -0.0120376529312693 0.0150546682370987 0.288907355387153 0.322544808091493 0.0210613770909116 "omega_3" 0.702 "PINN"
-0.137109106101377 -0.102627777276609 -0.0338355633944616 -0.011870463623552 0.0174628074033194 0.291863496715678 0.325658056139218 0.021917352340211 "omega_3" 0.704 "PINN"
-0.136099069885177 -0.102714389726486 -0.0332741923500635 -0.0117735013024571 0.0189727281722298 0.29476856409201 0.328673090395625 0.0227463001876377 "omega_3" 0.706 "PINN"
-0.135109020880918 -0.102189851189792 -0.0325413471909428 -0.011593532176903 0.0201860793062565 0.297589544494429 0.331618044560571 0.0235461476282066 "omega_3" 0.708 "PINN"
-0.134080679599037 -0.100747768234839 -0.0312010419184503 -0.0114912082988212 0.0213723352244415 0.300354595156364 0.334490592909901 0.0243148114673805 "omega_3" 0.71 "PINN"
-0.133047364908577 -0.0993022286846212 -0.0303774721051582 -0.0114249883168327 0.0224983587459064 0.303030919912374 0.337227598102686 0.0250537482181403 "omega_3" 0.712 "PINN"
-0.132011923977188 -0.0978560753384841 -0.0308273952051081 -0.0103064259456005 0.023561450216107 0.305646644184435 0.339887856226028 0.0257590711828846 "omega_3" 0.714 "PINN"
-0.131043220990932 -0.0964426859464993 -0.0310153694603059 -0.0102651543492129 0.0245588626888207 0.308168796249902 0.342469057367907 0.0264288735079334 "omega_3" 0.716 "PINN"
-0.130336255144641 -0.0950344202069004 -0.0298979260265924 -0.0102676880260901 0.0255183244992168 0.310594859975822 0.344907787836178 0.0270629817181725 "omega_3" 0.718 "PINN"
-0.129604757247137 -0.0936341725004013 -0.0288323923251141 -0.0103167408871059 0.0264064865292539 0.312922257240871 0.347232118049021 0.0276614438672755 "omega_3" 0.72 "PINN"
-0.128882173093132 -0.0922753718904232 -0.0283680208711417 -0.0103583446617677 0.0272204749421689 0.315178865513417 0.349470049800971 0.0282222607902976 "omega_3" 0.722 "PINN"
-0.128171450524576 -0.0909304293447804 -0.0279839129556763 -0.0105260173476722 0.0279878936084401 0.317331529293256 0.351557985162742 0.0287441655808926 "omega_3" 0.724 "PINN"
-0.127445033323283 -0.0896022968431112 -0.0272488623253935 -0.0102344498816933 0.0301276876568863 0.319347345368385 0.353524146243785 0.0292264254226375 "omega_3" 0.726 "PINN"
-0.126736430792903 -0.0882939695089249 -0.0265454983278914 -0.00987019185009785 0.0323047748537419 0.321284878628717 0.355335731220805 0.0296693086812854 "omega_3" 0.728 "PINN"
-0.126018143710098 -0.0870084586023268 -0.0259605959500959 -0.00959694766174835 0.0344703288058668 0.323111073975895 0.357151077633887 0.0300725430620295 "omega_3" 0.73 "PINN"
-0.125323719185587 -0.085748783954898 -0.026706609754001 -0.00935663292011668 0.0365602919488879 0.324823339159025 0.35884757027145 0.0304358308698883 "omega_3" 0.732 "PINN"
-0.124625680341524 -0.084517973969696 -0.0266862047043901 -0.00921326478612627 0.0386631726285032 0.32638850961871 0.360378017248934 0.0307568337649203 "omega_3" 0.734 "PINN"
-0.123927079046098 -0.0833190656211968 -0.0257477394375769 -0.00913990582751012 0.0406843517412199 0.327864918799321 0.361800851436101 0.0310379841668333 "omega_3" 0.736 "PINN"
-0.123261495913368 -0.0821551044552962 -0.0248194512495274 -0.00914264607951054 0.042242665789388 0.329188777482443 0.363052375732138 0.0312779090545025 "omega_3" 0.738 "PINN"
-0.12260148587518 -0.0809986258459503 -0.024455350362075 -0.0094433952274926 0.0425070418216364 0.330418554920413 0.364191080566229 0.0314795319654891 "omega_3" 0.74 "PINN"
-0.121950115611867 -0.081032148473696 -0.0252299854529952 -0.00979095972149935 0.0427063640835854 0.331490779208991 0.365153638426079 0.031638254762094 "omega_3" 0.742 "PINN"
-0.121310474264817 -0.0815385760313347 -0.0259912174216197 -0.00956637361849744 0.0428375745679546 0.332463945997802 0.365937631879774 0.0317613157771175 "omega_3" 0.744 "PINN"
-0.120685659697642 -0.0820885843713199 -0.0267726260022982 -0.00931604533349173 0.0428975825495854 0.333274432977532 0.366601625571832 0.0318443289577641 "omega_3" 0.746 "PINN"
-0.120078772602653 -0.082654758220599 -0.027019377810177 -0.00849689976246282 0.0429138064673111 0.333950122926865 0.367082061362453 0.0318884415105665 "omega_3" 0.748 "PINN"
-0.119462398922451 -0.0832402039612248 -0.0258850655571337 -0.00795809077698095 0.042822104045797 0.334518850977929 0.367406881374677 0.0318975614660512 "omega_3" 0.75 "PINN"
-0.118870162584642 -0.0838480320520603 -0.0247203583602982 -0.00815062954876566 0.0426803953425292 0.334916851882213 0.367542940103476 0.0318712962438663 "omega_3" 0.752 "PINN"
-0.118305172767236 -0.0844508394508807 -0.0248922736416262 -0.00834631418797471 0.0424550397007124 0.335202442849607 0.367548614436714 0.0318074794418362 "omega_3" 0.754 "PINN"
-0.117740014406309 -0.085082262348692 -0.0254183656977602 -0.00857853515185525 0.0435096350345816 0.335312192574008 0.367360526247523 0.0317095411093707 "omega_3" 0.756 "PINN"
-0.117208284601361 -0.0857148921814996 -0.0260423929076978 -0.00866275696870389 0.0450572502550699 0.334320604255538 0.367006899195928 0.031581197660485 "omega_3" 0.758 "PINN"
-0.116682559181015 -0.0857415188689288 -0.0264383396526 -0.0089282631546439 0.0450344567811953 0.332968442998208 0.366454835422417 0.0314226223226416 "omega_3" 0.76 "PINN"
-0.1161659277289 -0.0848573071214105 -0.026638928660816 -0.00918735280100691 0.0441696733761887 0.331398943478177 0.365762944206665 0.0312339774761476 "omega_3" 0.762 "PINN"
-0.115661474626734 -0.0839866838684884 -0.0271113032395078 -0.00938090784910628 0.0432021663711453 0.329670779149637 0.364898236498618 0.0310174375350665 "omega_3" 0.764 "PINN"
-0.115380688540881 -0.0831632375370077 -0.0276038109860224 -0.00876894859220556 0.0421595264531902 0.327751021316715 0.363827677652978 0.0307749206293105 "omega_3" 0.766 "PINN"
-0.115217394965896 -0.0823289965182994 -0.0282768403938007 -0.00878255526987459 0.0410082878757407 0.325637209446313 0.362609740163577 0.0305085918851688 "omega_3" 0.768 "PINN"
-0.115074969757018 -0.0815480516049547 -0.0286339776630484 -0.009013530888069 0.0397760103912219 0.323326840813365 0.361211409971645 0.0302188674363033 "omega_3" 0.77 "PINN"
-0.114925936368024 -0.0807623928713497 -0.0288638775992354 -0.0101292184634758 0.0384294199631086 0.320848229575915 0.359600048411266 0.0299069887807579 "omega_3" 0.772 "PINN"
-0.114773297939394 -0.0799750355698734 -0.0292208412609511 -0.00937484601809047 0.0383944547037345 0.318168811929525 0.357865001134371 0.02957825453632 "omega_3" 0.774 "PINN"
-0.114620063348468 -0.0792195060500944 -0.0295815308071496 -0.00954108187721658 0.0395423107142392 0.315286438013061 0.355912459388321 0.0292334233329266 "omega_3" 0.776 "PINN"
-0.114499747053003 -0.0784987980954952 -0.0298877038472938 -0.00968087768433179 0.0406688929504071 0.312259950830139 0.353801163134904 0.0288707321873252 "omega_3" 0.778 "PINN"
-0.114354298727733 -0.0777548553455176 -0.0294511856589565 -0.0097968232608423 0.0418017541839504 0.309026080780541 0.351528778003399 0.0284957356598541 "omega_3" 0.78 "PINN"
-0.11421720873301 -0.0770516767638583 -0.0302477964702348 -0.00932583218769878 0.0428768931836316 0.305582551128737 0.349062412868818 0.0281099569183904 "omega_3" 0.782 "PINN"
-0.114060920224176 -0.07633117601398 -0.0300855316190223 -0.00734745825889149 0.0439523847775831 0.303241568366786 0.346430172744533 0.0277154268563867 "omega_3" 0.784 "PINN"
-0.113918897798158 -0.0756267995036524 -0.0301467355716909 -0.00827364482421444 0.0444948911816709 0.301447357043116 0.343629866760637 0.0273127136173583 "omega_3" 0.786 "PINN"
-0.113763505984821 -0.074941423039661 -0.0306376980936989 -0.00960788520603728 0.0424527960935848 0.299525503374696 0.340659582107492 0.0269054774242626 "omega_3" 0.788 "PINN"
-0.113597596062732 -0.0743153257249105 -0.0309765933963604 -0.00915509625195909 0.0403724386662816 0.297504345130392 0.337517298701243 0.0264941214179431 "omega_3" 0.79 "PINN"
-0.113454529047033 -0.0754469512028209 -0.0310077796315795 -0.00907796249475723 0.0382822359403576 0.295381674827979 0.334200963137334 0.0260810758732406 "omega_3" 0.792 "PINN"
-0.113245576614702 -0.0766023861328335 -0.0310060603008537 -0.00884842897062299 0.0361800159483323 0.293124739734196 0.330956353029364 0.0256652514643207 "omega_3" 0.794 "PINN"
-0.113065096885578 -0.0777233916617206 -0.0309740191168544 -0.00855398836773702 0.0340940456480325 0.290792312177132 0.327692863360198 0.02525464903276 "omega_3" 0.796 "PINN"
-0.112854841063097 -0.078812747100983 -0.0308836776158046 -0.0082740045789933 0.0319610511209589 0.288321066499407 0.32430498377488 0.024844163785901 "omega_3" 0.798 "PINN"
-0.112648094059239 -0.0799342499267937 -0.0307375327379305 -0.00671913464299223 0.0317448281057864 0.285739319471872 0.320729498174501 0.0244387986309018 "omega_3" 0.8 "PINN"
-0.112417077640941 -0.0809990927331228 -0.0305381254919439 -0.00758492100993635 0.0311684130261938 0.28307578621866 0.317025667399321 0.0240416194525169 "omega_3" 0.802 "PINN"
-0.112164437986394 -0.08207101192761 -0.0303185307378158 -0.00724186716433906 0.0288418944165869 0.280328596543825 0.313191766969965 0.0236494416207122 "omega_3" 0.804 "PINN"
-0.111923316445768 -0.082308659030673 -0.0297480213411632 -0.00683194498657258 0.0264818330807088 0.277396724639345 0.309226009035854 0.0232684388147715 "omega_3" 0.806 "PINN"
-0.111635282353177 -0.0815439352776366 -0.0297066496885918 -0.00641869319912303 0.0252167016020621 0.27206652802937 0.305096061048062 0.0228967322357423 "omega_3" 0.808 "PINN"
-0.111504010409817 -0.0807973601468461 -0.0293497223191821 -0.00588721228029954 0.0270311280726219 0.266585616074451 0.30083059849369 0.0225354857636144 "omega_3" 0.81 "PINN"
-0.111543287265931 -0.0800409693050597 -0.0289212549806166 -0.00516579056198907 0.0288539937860719 0.260921678472073 0.296458269739503 0.0221878957857855 "omega_3" 0.812 "PINN"
-0.111573253671452 -0.0792772882755912 -0.0284845742023663 -0.00444555839317218 0.0306828612649497 0.255133928832095 0.291916143297556 0.0218508716669449 "omega_3" 0.814 "PINN"
-0.111565896103059 -0.0784782972818903 -0.0284395021857335 -0.00360483014122792 0.0324848223191339 0.249220516785954 0.287293929621569 0.0215324619482807 "omega_3" 0.816 "PINN"
-0.111554192997971 -0.0776769512375495 -0.0285930838850277 -0.00273927645389449 0.0345147143771101 0.243149151503246 0.28249868389571 0.0212246717583241 "omega_3" 0.818 "PINN"
-0.11150996898408 -0.0768756070169729 -0.0291870903794802 -0.00208058401801736 0.035644690972731 0.236918496217299 0.2776205430647 0.0209329203904931 "omega_3" 0.82 "PINN"
-0.111435546116638 -0.0760766041086072 -0.0283651209965115 -0.00147946966757218 0.0371291528184088 0.23373244508258 0.272597012873348 0.0206540817176806 "omega_3" 0.822 "PINN"
-0.111363738280488 -0.075251731339165 -0.0281843257584455 -0.000877023970247137 0.0368407968651923 0.230488324643716 0.267457128954277 0.0203948922474594 "omega_3" 0.824 "PINN"
-0.111235777008687 -0.0744032619488166 -0.0279518299798269 -0.000162641387362328 0.0384566817135124 0.227197328964223 0.262524260628652 0.0201510042458542 "omega_3" 0.826 "PINN"
-0.111114934528871 -0.0735639535911901 -0.0277003594806615 -3.6813465214891e-05 0.0413042501374434 0.223857808948708 0.257704494513973 0.0199208681675995 "omega_3" 0.828 "PINN"
-0.110942383138649 -0.0727054955992799 -0.0254460573106599 -0.000338498421911027 0.0441700443902278 0.220437595291685 0.252819552015637 0.0197102766175322 "omega_3" 0.83 "PINN"
-0.110781335830495 -0.0723313064797821 -0.0256171132228928 0.000206449724259983 0.0417668893929886 0.216965931745051 0.247807010288511 0.0195157595938938 "omega_3" 0.832 "PINN"
-0.110603385374532 -0.0735541338222561 -0.0260039014352174 0.00278932766849493 0.0431776091832035 0.213346054290525 0.24269639548578 0.0193344515460473 "omega_3" 0.834 "PINN"
-0.110379996808319 -0.0747294105437959 -0.0253241699828095 0.00369004676429086 0.0445401523476221 0.206488196535702 0.237517137648979 0.0191695853906342 "omega_3" 0.836 "PINN"
-0.110143655085153 -0.0759200983247865 -0.0232644140367597 0.00458181413449665 0.0458831514839062 0.199514877740455 0.232237611737503 0.0190219046834211 "omega_3" 0.838 "PINN"
-0.109926812438857 -0.0770670723254625 -0.0210319681728492 0.00501818949180688 0.0473383312321971 0.1924250059825 0.226856691544128 0.0188848559761541 "omega_3" 0.84 "PINN"
-0.1096703346455 -0.0781722120719905 -0.0205874042819687 0.00591593474155161 0.0485337339735565 0.185247989761024 0.221373232117003 0.0187650285528282 "omega_3" 0.842 "PINN"
-0.109376088913962 -0.0792984014564695 -0.020109353223063 0.00696591691439608 0.049807162936645 0.1779521852622 0.215816587337656 0.0186566835937089 "omega_3" 0.844 "PINN"
-0.109106943885763 -0.0795717713310751 -0.0206122064532792 0.00765089604658442 0.051053831513002 0.174492823785442 0.210185574764807 0.0185601705393409 "omega_3" 0.846 "PINN"
-0.108834181744839 -0.0787453651157648 -0.0190904720979006 0.00613517151265341 0.0506242363400133 0.17105802631454 0.204852181618151 0.0184736611393556 "omega_3" 0.848 "PINN"
-0.108677443836314 -0.0778881550059509 -0.0204344292139353 0.00812193409984729 0.047102059797453 0.167587171128673 0.199710105957763 0.0183992059249743 "omega_3" 0.85 "PINN"
-0.108767492121899 -0.0770322674937916 -0.0197301094540308 0.00974936403827087 0.0492782483573819 0.164079485350726 0.194516657792917 0.0183356216314726 "omega_3" 0.852 "PINN"
-0.10882759428938 -0.0762098012717729 -0.0187206127507693 0.0103498067603596 0.0478498681285373 0.160534183644472 0.189240608894806 0.0182764515829621 "omega_3" 0.854 "PINN"
-0.108889774277714 -0.0753612626641029 -0.0199405329446449 0.0110861428909743 0.0474051666338369 0.154285608816622 0.183850715169285 0.0182268708927177 "omega_3" 0.856 "PINN"
-0.108955502721585 -0.0745491886734158 -0.0197186609692039 0.0114606584319858 0.0482901074096276 0.146823072502968 0.178437786969425 0.0181812402758101 "omega_3" 0.858 "PINN"
-0.109026214529706 -0.0737445239343515 -0.0193050326291768 0.0107523122306361 0.0491377999578617 0.13926062277045 0.172909513313925 0.0181405150970703 "omega_3" 0.86 "PINN"
-0.109103308884812 -0.0729792086035559 -0.0185666311613772 0.0116784315091536 0.0499469049741492 0.131597512100939 0.167326157142213 0.0181016582177552 "omega_3" 0.862 "PINN"
-0.109188149243721 -0.0722241015397458 -0.0188400506260678 0.0133015548595949 0.0488967334138692 0.125226886834753 0.16165673987058 0.0180647690571773 "omega_3" 0.864 "PINN"
-0.109251541881918 -0.0714499266952089 -0.020193324300692 0.0136710079657405 0.0515053626702411 0.121873421852001 0.156202448887882 0.0180297789870302 "omega_3" 0.866 "PINN"
-0.109355695966542 -0.0713460311452536 -0.0187125946657147 0.0153721313107553 0.0513769102639685 0.1185033998878 0.15112401682768 0.0179903493006755 "omega_3" 0.868 "PINN"
-0.10947117741074 -0.0716471477652476 -0.0183160586053077 0.016121976192494 0.0486241550689215 0.115085967987795 0.145984016250225 0.0179472349980296 "omega_3" 0.87 "PINN"
-0.109568530565468 -0.0718903994206244 -0.0173726187256307 0.0167064158995345 0.0512900558782121 0.111620779773489 0.140782153174882 0.0179024873321307 "omega_3" 0.872 "PINN"
-0.109709815521171 -0.0733250408337653 -0.0163867113869856 0.0173684362988524 0.0541988453552449 0.105810124969025 0.135487601748252 0.0178493633472498 "omega_3" 0.874 "PINN"
-0.109865502639309 -0.0749021168574018 -0.0153898577325435 0.0180155946585501 0.0514291454992986 0.104785103963479 0.130130556978827 0.0177897346347684 "omega_3" 0.876 "PINN"
-0.110036542864464 -0.0764613210657217 -0.0143830076243034 0.0186470215633676 0.0529898589427376 0.10698622091769 0.124680175207175 0.0177212373053437 "omega_3" 0.878 "PINN"
-0.110254367724679 -0.0780646015347202 -0.0133670436339344 0.0192619170163084 0.0545392850978033 0.108075386542566 0.119167032234657 0.0176398585127917 "omega_3" 0.88 "PINN"
-0.110489327689322 -0.0796822520869114 -0.012780486480608 0.0198595076769834 0.0560127577198273 0.106310748475778 0.113560872546145 0.017549222868437 "omega_3" 0.882 "PINN"
-0.110742118261442 -0.080730019612588 -0.0114951111070809 0.0196071844759445 0.0564467254860688 0.107816214865977 0.115292451652124 0.0174411410203641 "omega_3" 0.884 "PINN"
-0.111043876919553 -0.0804097402318575 -0.0171257612178124 0.0209997089718286 0.057899808979812 0.10426198507912 0.117645592958354 0.0173213283030949 "omega_3" 0.886 "PINN"
-0.11139519939502 -0.0815926571688692 -0.0168251259098042 0.0215714902545869 0.0575170109638066 0.104593188536683 0.119915506114296 0.0171814078709499 "omega_3" 0.888 "PINN"
-0.112141976336147 -0.086460237192 -0.0165483906324084 0.0195050893487405 0.059221407400571 0.104604783863977 0.122169154067308 0.0170228780194842 "omega_3" 0.89 "PINN"
-0.112936597497708 -0.0912455597762118 -0.0186372076722705 0.0210130791954271 0.0597813407694048 0.104629199107364 0.124748728463658 0.0168460136802702 "omega_3" 0.892 "PINN"
-0.11375096053888 -0.0936434705941451 -0.0252800378023608 0.0226622406678416 0.0611195299142082 0.108352625258931 0.127212775536805 0.0166473654911876 "omega_3" 0.894 "PINN"
-0.114646549452971 -0.0973308977809211 -0.0247530385873347 0.0235624088493296 0.0611573938272727 0.111989978684278 0.129560905171388 0.0164253690425775 "omega_3" 0.896 "PINN"
-0.115562707551021 -0.104293415080406 -0.0231769070613836 0.0239993032162715 0.0623414625433156 0.115601949455993 0.131823287529414 0.0161797853767789 "omega_3" 0.898 "PINN"
-0.116530127190572 -0.10612434843199 -0.0250505246074795 0.0244447201318962 0.0611036463182018 0.116919798210859 0.133999590608482 0.0159099103934017 "omega_3" 0.9 "PINN"
-0.120881091544561 -0.106519688577862 -0.0250764215538197 0.0237269097060562 0.0603232410120427 0.11764535865774 0.136059033235711 0.0156120407928447 "omega_3" 0.902 "PINN"
-0.12651004501646 -0.11379493640635 -0.0251589570479496 0.0250876229723644 0.0599380058572478 0.118315640566891 0.138031934481887 0.0152875511950423 "omega_3" 0.904 "PINN"
-0.1320310024837 -0.115335602250582 -0.0253287943189662 0.0237560712580489 0.0611001547330829 0.11886950904227 0.140272778238625 0.014932811150867 "omega_3" 0.906 "PINN"
-0.138012316559582 -0.116957396363091 -0.0328642454502983 0.0234918954008094 0.0622459689631114 0.121808029370186 0.142549823571073 0.0145497774478517 "omega_3" 0.908 "PINN"
-0.144524152383951 -0.118599294523051 -0.0353634283321753 0.0247292961765879 0.0633753806600339 0.12528822774874 0.144678845781129 0.0141349269472216 "omega_3" 0.91 "PINN"
-0.150927342374644 -0.120322310449012 -0.0339320666133744 0.0222817599237146 0.065959061232661 0.128711350891024 0.146720932727362 0.0136886269896251 "omega_3" 0.912 "PINN"
-0.15728353635842 -0.122095791902325 -0.0325120246399138 0.0226884679246382 0.0676344785197216 0.131280287085815 0.148676196084978 0.0132077780097316 "omega_3" 0.914 "PINN"
-0.163502159314305 -0.123919406656682 -0.0384303953553626 0.0214581465357355 0.0693218074286506 0.131723795174025 0.150483727355606 0.0126933414846579 "omega_3" 0.916 "PINN"
-0.169644962089478 -0.127647267063253 -0.0389898707519478 0.020783732356449 0.0693082920385564 0.132050957211106 0.152204740933428 0.0121458062338127 "omega_3" 0.918 "PINN"
-0.175682085492838 -0.129189433321471 -0.0396049936489931 0.0215580920874459 0.0689762617711267 0.132292554418541 0.15390234993464 0.0115611580320411 "omega_3" 0.92 "PINN"
-0.181614133478661 -0.130781759701847 -0.0403364836253104 0.0222393748261993 0.0695690461575396 0.133015214062198 0.155928855776267 0.0109422285172128 "omega_3" 0.922 "PINN"
-0.187472173146716 -0.132454346906286 -0.0424177431196426 0.022994871984281 0.0705264878176308 0.136278039944386 0.15780850323398 0.010285324465987 "omega_3" 0.924 "PINN"
-0.193390654171139 -0.14075093997991 -0.0427076097624877 0.0237306052319468 0.0718217836912913 0.139485372525428 0.159602751164812 0.00959212515313544 "omega_3" 0.926 "PINN"
-0.200085620718539 -0.14955203595656 -0.0446904078701209 0.0248931216323172 0.0733663997122562 0.142607167527899 0.161281566847322 0.0088586027727695 "omega_3" 0.928 "PINN"
-0.206643289725662 -0.158331707211573 -0.0487784416457089 0.0251445972276088 0.0749251614508353 0.143892886297465 0.162845496277384 0.00809137925446423 "omega_3" 0.93 "PINN"
-0.213125129262778 -0.167059314538392 -0.0529627453030344 0.0258239386759556 0.0764375193323303 0.143917993510399 0.164264603699166 0.00728222579523146 "omega_3" 0.932 "PINN"
-0.219470503116554 -0.174128994942805 -0.0549854638387046 0.0255601923552149 0.0773335603988698 0.143830062497727 0.165600532156134 0.00643555264156107 "omega_3" 0.934 "PINN"
-0.225710293837267 -0.177132965601061 -0.0548454202138942 0.0262419173329249 0.0765934209271677 0.1436297782559 0.167066769275152 0.0055492394944544 "omega_3" 0.936 "PINN"
-0.231844832426077 -0.180021869947041 -0.0608442308159169 0.0277897792090585 0.0760247932141169 0.144677072841773 0.168716295041065 0.00462624224474313 "omega_3" 0.938 "PINN"
-0.237843961221301 -0.182827474506666 -0.0637435779538578 0.0282177409419546 0.0767277601028127 0.147630252111014 0.170223583830193 0.00365921282800797 "omega_3" 0.94 "PINN"
-0.243738840005449 -0.185551101047224 -0.0643112746458314 0.0281995534198245 0.077482403597287 0.150533021818944 0.171619997218613 0.00265626490092533 "omega_3" 0.942 "PINN"
-0.249499430473577 -0.193236659548973 -0.0668311563383668 0.0281360815051812 0.0788753662891963 0.153325234328804 0.172906435934578 0.00161248036353486 "omega_3" 0.944 "PINN"
-0.255410337198271 -0.202211758084502 -0.0684605278929666 0.0280587247661401 0.0802270195783876 0.153778644836677 0.174083854113405 0.000531562270221791 "omega_3" 0.946 "PINN"
-0.261990215988874 -0.21119110261526 -0.0711607248282462 0.0279684317310398 0.0805200617635364 0.153362279295209 0.175122707763137 -0.000591340083563537 "omega_3" 0.948 "PINN"
-0.268461656863622 -0.220113119807536 -0.0740118741811102 0.0278356960691326 0.0794270132341808 0.152870031320845 0.176054534467141 -0.00175247872365652 "omega_3" 0.95 "PINN"
-0.274824790135767 -0.229038202556239 -0.0768968326825643 0.027692109324903 0.0798690334319758 0.152241943444551 0.177211171641716 -0.00295185807926536 "omega_3" 0.952 "PINN"
-0.281049333685985 -0.235312398176177 -0.0798441644611785 0.0275693257618173 0.0802151722775193 0.152956691112024 0.178471610574434 -0.00419071753994054 "omega_3" 0.954 "PINN"
-0.287135686979923 -0.238232654214357 -0.0828519437777118 0.0275141934430394 0.079802267248624 0.155592403473065 0.179628207287067 -0.00546874512252254 "omega_3" 0.956 "PINN"
-0.293114601421109 -0.241040740850792 -0.0859182713356859 0.0287380609368597 0.0806378315048732 0.158186030884906 0.180651669405449 -0.00678353642895443 "omega_3" 0.958 "PINN"
-0.298986327496721 -0.243738020252692 -0.089010427264725 0.0290652545650119 0.0793197854671917 0.160677808512901 0.181573789945787 -0.00813743098465868 "omega_3" 0.96 "PINN"
-0.304690102529264 -0.247690386995657 -0.0921564103221613 0.0286694466731205 0.0778783059183752 0.160928418747801 0.182365377001815 -0.00952540448295148 "omega_3" 0.962 "PINN"
-0.31028725614533 -0.256967246470595 -0.0953538064430859 0.0282698554944432 0.0770488634532853 0.160104013018611 0.183027792632345 -0.0109527471741637 "omega_3" 0.964 "PINN"
-0.316691746083677 -0.266209319903624 -0.0986307541330689 0.0278373296714562 0.0781486416414623 0.159182907343563 0.183562420171256 -0.0124174162069228 "omega_3" 0.966 "PINN"
-0.323166198052093 -0.275446258781983 -0.101954391733614 0.027403809274233 0.079219394094423 0.158166533647488 0.18433236079909 -0.0139150762506956 "omega_3" 0.968 "PINN"
-0.329557869290056 -0.284677122182359 -0.105322410156589 0.0269402554878297 0.0802930504195842 0.157743357069648 0.185217005322443 -0.0154496952991155 "omega_3" 0.97 "PINN"
-0.335775394751465 -0.291728763962681 -0.108763052884285 0.0264482033466606 0.0811841935085909 0.160109654912219 0.186008645253935 -0.0170171486380712 "omega_3" 0.972 "PINN"
-0.341910394274521 -0.294490938091599 -0.11224356323487 0.0259807286477667 0.0802298586704637 0.16238408708557 0.186708843969313 -0.0186205482685272 "omega_3" 0.974 "PINN"
-0.34790194441382 -0.29714013450257 -0.115792152197059 0.0258412727853283 0.0814275074101829 0.164598781807797 0.187258171736858 -0.0202561580082125 "omega_3" 0.976 "PINN"
-0.353780719085137 -0.299646857488881 -0.11940604529093 0.0257089092855267 0.081270149699094 0.165415740568221 0.187688793608572 -0.021924234264052 "omega_3" 0.978 "PINN"
-0.359516401674796 -0.305510334090854 -0.123113038967972 0.0255547610501026 0.081064878285531 0.164209825883916 0.188002398648223 -0.0236232468891604 "omega_3" 0.98 "PINN"
-0.365566964284596 -0.315092981690952 -0.126774590699711 0.0251376240557875 0.0807827210929304 0.16288910461742 0.188200697863294 -0.0253564505069795 "omega_3" 0.982 "PINN"
-0.372271232239598 -0.324659940159563 -0.129720766634762 0.0247947635898527 0.0804863183637963 0.161485831658013 0.188414959131308 -0.0271187676158005 "omega_3" 0.984 "PINN"
-0.378885373363687 -0.334210073479483 -0.132744043453442 0.02402189126434 0.0801162986593908 0.160001783193309 0.188990405643324 -0.028910144324732 "omega_3" 0.986 "PINN"
-0.385348286997441 -0.343147301719512 -0.135781518739293 0.0232335661684147 0.0804455670376569 0.161174481877936 0.189455744881627 -0.0307299961685523 "omega_3" 0.988 "PINN"
-0.391690486243817 -0.345864907458804 -0.138831315026948 0.022431634915506 0.0792539090865603 0.163172459861244 0.189812827395826 -0.0325786880053715 "omega_3" 0.99 "PINN"
-0.39791202765565 -0.348434689555859 -0.141952513935166 0.0223928062517871 0.0787651567084708 0.165094254985604 0.190033018449867 -0.034452767553142 "omega_3" 0.992 "PINN"
-0.404013028813722 -0.350918498538476 -0.145112476505631 0.0225523623677759 0.0782995219822737 0.166941795261266 0.190148750756634 -0.036354060572266 "omega_3" 0.994 "PINN"
-0.409963219892234 -0.35590964677931 -0.148278576518294 0.0209182894671471 0.0803267188623522 0.165775169096378 0.190131454164941 -0.0382810927924513 "omega_3" 0.996 "PINN"
-0.416593241643113 -0.365681251456465 -0.151479222864566 0.0204576498339293 0.0823445191010705 0.164073714986728 0.189983107548642 -0.0402316259866925 "omega_3" 0.998 "PINN"
-0.423596302816065 -0.37539413793678 -0.154712306166346 0.0199186706932437 0.0817979969247631 0.162304649405257 0.189736224322871 -0.0422069498025687 "omega_3" 1 "PINN"
-0.430438949569236 -0.385077636585152 -0.160516986088851 0.0188257016754392 0.0801738864441859 0.160439473595659 0.189821379897921 -0.0442065828720314 "omega_3" 1.002 "PINN"
-0.437151622006184 -0.393824973530286 -0.165965410132856 0.0177323949031347 0.0778604575460236 0.158739494674023 0.189987681161767 -0.0462239733358269 "omega_3" 1.004 "PINN"
-0.443734322025023 -0.396572217620189 -0.165547774920469 0.0166103082553946 0.0775904131359084 0.160522727643752 0.190000457905114 -0.0482653806620945 "omega_3" 1.006 "PINN"
-0.450187130914912 -0.399226641645441 -0.167835171654019 0.0154614673724609 0.0780662530416976 0.162184830204922 0.189922846817183 -0.0503274540691994 "omega_3" 1.008 "PINN"
-0.456479752291386 -0.401697706345658 -0.17113735727122 0.0147168142103169 0.0775463916410786 0.163788982763094 0.189695936439762 -0.0524048071683484 "omega_3" 1.01 "PINN"
-0.462642785028265 -0.404528919964832 -0.174458787688252 0.0139596758218659 0.0765214869711031 0.164806155511599 0.189352390214253 -0.0545041524090107 "omega_3" 1.012 "PINN"
-0.469749268581438 -0.414138808420091 -0.177766630014105 0.0131823778852436 0.0754796135648803 0.162759421628209 0.188894376169344 -0.056619344564143 "omega_3" 1.014 "PINN"
-0.476890716143487 -0.423676273569413 -0.181089095942014 0.0123870821471996 0.0743617760997495 0.160600719491526 0.188324078999983 -0.0587505556703981 "omega_3" 1.016 "PINN"
-0.483861253911698 -0.433140092732572 -0.184423889015306 0.0112256032008418 0.07491555735578 0.15836276002301 0.187644619850744 -0.0608982063344993 "omega_3" 1.018 "PINN"
-0.490691353647719 -0.442498908184859 -0.187738204627124 0.00976519721842806 0.072673621945853 0.156047755872748 0.187462953976933 -0.0630594167297173 "omega_3" 1.02 "PINN"
-0.497350556275649 -0.448385734309625 -0.191029765176779 0.00785549252515239 0.0713261270151406 0.154345148371476 0.187175601991385 -0.0652337946247613 "omega_3" 1.022 "PINN"
-0.503869551512366 -0.45109187926073 -0.194326740169913 0.00663012930931473 0.071512186453333 0.155764838749917 0.186784821995104 -0.0674216846260448 "omega_3" 1.024 "PINN"
-0.510218064394905 -0.453668840565683 -0.197596102910211 0.00537951997017672 0.0716618368086301 0.157113804479877 0.186231847131694 -0.0696193896523093 "omega_3" 1.026 "PINN"
-0.516396108010326 -0.456117981768955 -0.200865898616996 0.00403348515874313 0.071777213856933 0.15836383670927 0.185579991056386 -0.0718285229103771 "omega_3" 1.028 "PINN"
-0.522373265101692 -0.458440653937544 -0.207594920571694 0.0026990385189265 0.07093006388601 0.158755603641225 0.184801024888941 -0.0740461586738215 "omega_3" 1.03 "PINN"
-0.529315166987715 -0.464207322167226 -0.214288698721305 0.00129375406174859 0.0694163255330977 0.156225931457755 0.183866729948136 -0.0762726617102856 "omega_3" 1.032 "PINN"
-0.536118477910463 -0.473087194383425 -0.213547559802066 -0.000148841057693971 0.0678151444889181 0.153604473825453 0.182840450162303 -0.0785066494594947 "omega_3" 1.034 "PINN"
-0.542739673272536 -0.481847585112746 -0.213687042134495 -0.00159488734328761 0.0649492716152622 0.150893540184882 0.181763859308774 -0.0807477337822794 "omega_3" 1.036 "PINN"
-0.549209508224578 -0.490518069738528 -0.216800546302295 -0.00307133338668564 0.0627154591535373 0.148064930512305 0.181170233964565 -0.0829909643535956 "omega_3" 1.038 "PINN"
-0.555436685941288 -0.499006201214854 -0.219930497788425 -0.00460526320659937 0.0627532679710043 0.145710176833688 0.180430558439525 -0.0852424755690576 "omega_3" 1.04 "PINN"
-0.56151278757352 -0.507015034651488 -0.222982746949754 -0.00611405177261304 0.0621156917447365 0.146802171708828 0.179577699604977 -0.0874957792541808 "omega_3" 1.042 "PINN"
-0.567346414040401 -0.509427182527645 -0.226583894393741 -0.00771013795031195 0.0619313309486529 0.147813955446395 0.178583487217509 -0.0897504641162354 "omega_3" 1.044 "PINN"
-0.572998925432216 -0.511674451789247 -0.231038357699276 -0.00927458407971926 0.0617326821184179 0.148717377695618 0.177450266653238 -0.0920046273813484 "omega_3" 1.046 "PINN"
-0.578440300384784 -0.513788357873693 -0.235558686107481 -0.011235754257541 0.061274601648222 0.148995630295076 0.176180381329743 -0.0942609336810448 "omega_3" 1.048 "PINN"
-0.583701721852663 -0.515739689741054 -0.240081408585581 -0.0134840407633305 0.0580835713971624 0.145956580843858 0.174806690284242 -0.0965162677652557 "omega_3" 1.05 "PINN"
-0.588722689332769 -0.517560580186682 -0.244665102910176 -0.0152346691352818 0.0546297608788109 0.142846652450714 0.173301015960874 -0.0987692613213578 "omega_3" 1.052 "PINN"
-0.594025894765764 -0.519222341255613 -0.249246255042806 -0.0168903937599794 0.0511382878340214 0.139637663330461 0.171740280576216 -0.101018527729153 "omega_3" 1.054 "PINN"
-0.599658028751776 -0.523839329295583 -0.253883399754386 -0.0185500380803774 0.0503537302076893 0.136331945960535 0.170682916284989 -0.103263947391131 "omega_3" 1.056 "PINN"
-0.605066863342586 -0.531314034160687 -0.257520535452102 -0.0202418549734489 0.0499502501540974 0.132931829502866 0.169470136284303 -0.10550237829442 "omega_3" 1.058 "PINN"
-0.610222357696784 -0.53862112804245 -0.256219705918397 -0.0219025390812249 0.0486101826263052 0.133476505207909 0.168165324945733 -0.107734750266107 "omega_3" 1.06 "PINN"
-0.61515569338809 -0.545760177374291 -0.260533063282594 -0.023590849857726 0.04871385987758 0.134134321905094 0.166709782882378 -0.10995798118031 "omega_3" 1.062 "PINN"
-0.619867661019384 -0.552730655124776 -0.266560167251612 -0.0252739885216897 0.0485437130479909 0.134674561180248 0.165105832417851 -0.112171784476022 "omega_3" 1.064 "PINN"
-0.624328197609429 -0.559532138204133 -0.272495272818333 -0.0265414297701909 0.045530156099062 0.135099533124901 0.163386300008085 -0.114376660568469 "omega_3" 1.066 "PINN"
-0.628568255415075 -0.566133791539528 -0.278335373522737 -0.028646120943506 0.0416949889830107 0.131839864799474 0.16155348108515 -0.116568565929098 "omega_3" 1.068 "PINN"
-0.632557987882024 -0.569390608674951 -0.284107708862905 -0.0303306158291434 0.0378099480216747 0.128219015072204 0.159579142161022 -0.118747743235187 "omega_3" 1.07 "PINN"
-0.63629830315341 -0.570457531655052 -0.28754895604385 -0.0320009577166616 0.036175950411689 0.124550394108326 0.157465580171561 -0.120913191294818 "omega_3" 1.072 "PINN"
-0.639820864057128 -0.571330165721861 -0.290005399889026 -0.0336549471097669 0.0355576489441205 0.120775226145497 0.155961329052104 -0.123063906896811 "omega_3" 1.074 "PINN"
-0.643096317180607 -0.572071458262258 -0.292431980588162 -0.0353209043991001 0.0349279244819627 0.116926274451259 0.154316991582107 -0.125197666789294 "omega_3" 1.076 "PINN"
-0.646094820081487 -0.572592129144709 -0.294765201514451 -0.036996634705929 0.0326927499994554 0.115870242830226 0.152570863249139 -0.127312283338024 "omega_3" 1.078 "PINN"
-0.648878208647488 -0.572985570679634 -0.297063688023627 -0.0386189103037395 0.0300469229514988 0.116188165136066 0.150694660305817 -0.129408123050333 "omega_3" 1.08 "PINN"
-0.651386535521226 -0.573191934765873 -0.29932508198533 -0.0402770936655088 0.0273962724253352 0.116409244565432 0.148690592854052 -0.131483327355402 "omega_3" 1.082 "PINN"
-0.654554388225336 -0.573212771854855 -0.298253507625077 -0.0421211417084919 0.0265063231568661 0.116535671819918 0.14653032968846 -0.133538054200382 "omega_3" 1.084 "PINN"
-0.657513191775593 -0.574361530017939 -0.296704737656967 -0.0434789947286163 0.0262627401676241 0.114054251472567 0.144277068645067 -0.135568166878474 "omega_3" 1.086 "PINN"
-0.660182964145861 -0.57945304247977 -0.295146035121832 -0.0450795902434038 0.0252912937143037 0.110048929545599 0.141902452472209 -0.137573837991936 "omega_3" 1.088 "PINN"
-0.662595657938425 -0.584362965682146 -0.293579274923502 -0.0466466682901228 0.0225030145975325 0.105985172209728 0.13940864989172 -0.139554253300057 "omega_3" 1.09 "PINN"
-0.664783180919301 -0.588999841873772 -0.291945240042196 -0.0483639509560021 0.0196895229592542 0.101834566900436 0.137331656584763 -0.141507635639461 "omega_3" 1.092 "PINN"
-0.666685369215145 -0.593424960694051 -0.291622002113229 -0.051441236733865 0.0180039924258608 0.0976297117674108 0.135353062117929 -0.143430996881555 "omega_3" 1.094 "PINN"
-0.668333792897499 -0.597638750479916 -0.2960915007381 -0.0545096354758812 0.017179080416156 0.0944362903743468 0.133261773791332 -0.145326422251471 "omega_3" 1.096 "PINN"
-0.669729817092616 -0.601611295843952 -0.300415118537444 -0.0555420612899979 0.0136044018883581 0.0945137988790634 0.131059835687836 -0.147187711195483 "omega_3" 1.098 "PINN"
-0.670844601981742 -0.605343370745629 -0.304620301495731 -0.0561106227036703 0.00919515071279875 0.0944834332892128 0.128718741716682 -0.149022035933814 "omega_3" 1.1 "PINN"
-0.671710626122888 -0.608426194676042 -0.308673426163523 -0.0575287543872491 0.00531276906008316 0.0943777448653123 0.126270991210504 -0.150816147468569 "omega_3" 1.102 "PINN"
-0.672329445887783 -0.607126161241297 -0.312632563118086 -0.0607851060181019 0.0035276707783396 0.0933755653625212 0.12371857973983 -0.152580550130304 "omega_3" 1.104 "PINN"
-0.672671712542012 -0.605673650487233 -0.316433813383071 -0.0638709372670974 0.00390763745224376 0.0890714920349183 0.121094006543785 -0.154304083788335 "omega_3" 1.106 "PINN"
-0.672738924183307 -0.604039693628522 -0.320074413897316 -0.0632749574253921 0.00252071283262012 0.0847272142345332 0.118338176369775 -0.155992273635049 "omega_3" 1.108 "PINN"
-0.672593974987194 -0.602195756389278 -0.323612737514964 -0.0631558780214618 0.00112201771861464 0.0803446100085239 0.115713449902159 -0.157640347583638 "omega_3" 1.11 "PINN"
-0.672147532160409 -0.600205346969517 -0.326985187536479 -0.0665677820636006 -5.42750336762765e-06 0.0759255233882641 0.113516796963097 -0.15924785557138 "omega_3" 1.112 "PINN"
-0.671463006676959 -0.598010392998276 -0.328560715455467 -0.0688406321987713 -0.0045606319283138 0.0714412468115597 0.111225217583524 -0.160811872356965 "omega_3" 1.114 "PINN"
-0.670541969301325 -0.595644539435455 -0.329666624953461 -0.0679095280941056 -0.00905748122079331 0.0701139911640212 0.108840490634122 -0.162334298298709 "omega_3" 1.116 "PINN"
-0.670146085893236 -0.593109695006774 -0.327520935581049 -0.0682182206494417 -0.0123782242855555 0.0700092600408198 0.10636441584461 -0.163811504359603 "omega_3" 1.118 "PINN"
-0.669437584557556 -0.590407812152932 -0.325323518426444 -0.0717548061996354 -0.0132825969599253 0.0698160893760473 0.103798771246545 -0.165243672888728 "omega_3" 1.12 "PINN"
-0.668508001757743 -0.587510858386963 -0.323108707449592 -0.0752280102355485 -0.0139943430668836 0.069536233799397 0.10111476774847 -0.166627471345186 "omega_3" 1.122 "PINN"
-0.667267880681038 -0.588389257734775 -0.320818752967682 -0.0772405000687399 -0.0153593559035698 0.0665901227561676 0.0983751227493599 -0.167961881564257 "omega_3" 1.124 "PINN"
-0.665780728530422 -0.589481339573865 -0.321633095666868 -0.078371942470767 -0.0183505249700602 0.0621853950762556 0.0955509546697613 -0.169246954156076 "omega_3" 1.126 "PINN"
-0.664018674765771 -0.59030064937275 -0.323814207428256 -0.0788914120426512 -0.0190870709562887 0.0577275248269871 0.0926438532644056 -0.170479772001987 "omega_3" 1.128 "PINN"
-0.661983535600029 -0.590848341714661 -0.325848462462545 -0.0798387861481729 -0.0216209102947005 0.0532485748936438 0.0902826446646827 -0.171663014863468 "omega_3" 1.13 "PINN"
-0.659677115534919 -0.591125810303481 -0.327766527353617 -0.0813812910041634 -0.0212233475358516 0.0487500485097598 0.0880096352358919 -0.172792322682268 "omega_3" 1.132 "PINN"
-0.657101641587701 -0.591073696913611 -0.329538151786892 -0.0822613301737647 -0.024195105582578 0.0444745856452187 0.08562811944023 -0.173865616888793 "omega_3" 1.134 "PINN"
-0.654290279629322 -0.590754996858436 -0.331133203705235 -0.0830978380054717 -0.0271544973666096 0.0444550545039419 0.0832006245244088 -0.17488311451436 "omega_3" 1.136 "PINN"
-0.651185055253791 -0.590141372308949 -0.332613222043676 -0.0838589335746747 -0.0296064877809954 0.0443619635504433 0.0806980726401889 -0.175842302113176 "omega_3" 1.138 "PINN"
-0.647849715925986 -0.589265075311232 -0.333887344597656 -0.0845737970878986 -0.0301486441964016 0.0442272507274879 0.0781218512825603 -0.176743248328292 "omega_3" 1.14 "PINN"
-0.644225161611757 -0.586786603713676 -0.335017336490125 -0.0852105995702459 -0.0317322418811159 0.0440522787217219 0.0754732957113333 -0.177586077274976 "omega_3" 1.142 "PINN"
-0.640374734474449 -0.582066192095397 -0.336003865099542 -0.0857680555997717 -0.0361757106508662 0.0399511598174058 0.0727842065296045 -0.17836793120886 "omega_3" 1.144 "PINN"
-0.63624016991173 -0.577161726267036 -0.336786717786708 -0.0864429214685174 -0.0405380856880129 0.0356442401343315 0.0700558145286436 -0.179087257867283 "omega_3" 1.146 "PINN"
-0.631885737180596 -0.572076584819001 -0.337366874971678 -0.0900531072684316 -0.0421742040680897 0.031328790274415 0.0673798938996129 -0.179744292676462 "omega_3" 1.148 "PINN"
-0.627253901312542 -0.566814713841381 -0.337775992555635 -0.0892602203124397 -0.0412234173495563 0.0270364793875046 0.0652920971904223 -0.180336540667478 "omega_3" 1.15 "PINN"
-0.622347122648534 -0.561379740527798 -0.335410305398 -0.0895773708650722 -0.042982212741947 0.0227379436458364 0.0631690797744113 -0.180865315554945 "omega_3" 1.152 "PINN"
-0.61722877318357 -0.555773990694718 -0.331770768885235 -0.0913532334544129 -0.0432397621001996 0.0195232265779737 0.0610119739661741 -0.18132818707718 "omega_3" 1.154 "PINN"
-0.611871178904778 -0.550000223317625 -0.328020412533419 -0.0929370937435579 -0.043726514109153 0.0197265430405764 0.0587913370459319 -0.181724546280716 "omega_3" 1.156 "PINN"
-0.606457048044547 -0.544031271791312 -0.32419405109539 -0.0947451824105201 -0.0456329815934851 0.0199303548957346 0.0565081864156127 -0.182050555388886 "omega_3" 1.158 "PINN"
-0.601076285199611 -0.537932114242949 -0.320294680932534 -0.0963970373202869 -0.0444360407308864 0.020105129202534 0.0542245171773175 -0.18231124652304 "omega_3" 1.16 "PINN"
-0.595412362750437 -0.531646046504079 -0.319933379708573 -0.098058895389272 -0.0453570919548838 0.019826807864149 0.0518801966641718 -0.182499864205758 "omega_3" 1.162 "PINN"
-0.589499473948933 -0.525176018315676 -0.31995177457577 -0.0995417212751022 -0.0449773673748837 0.0158715261549673 0.0495065970096675 -0.182619255380079 "omega_3" 1.164 "PINN"
-0.583340156855172 -0.518555201351887 -0.319890508711467 -0.101065519792598 -0.0456873202903125 0.0119475699715395 0.0471046093938412 -0.182666752621851 "omega_3" 1.166 "PINN"
-0.576906585948336 -0.51178687570615 -0.319779082312266 -0.102658494096943 -0.0496922799152912 0.00802525202476545 0.0449434045036128 -0.182644275331795 "omega_3" 1.168 "PINN"
-0.570201964460125 -0.505313228738771 -0.319585870228195 -0.104162040608628 -0.0536651431045811 0.00416637974518608 0.0432479636709786 -0.182546959825603 "omega_3" 1.17 "PINN"
-0.563260522175028 -0.500564115407542 -0.319309885225834 -0.105636530045899 -0.053888989358768 0.000310635213793375 0.0415271082642903 -0.182377308874731 "omega_3" 1.172 "PINN"
-0.556055911957969 -0.495542592823199 -0.318980741865914 -0.107050792725147 -0.054189644379278 -0.00249990167429814 0.0398120284981474 -0.182135110864856 "omega_3" 1.174 "PINN"
-0.548622036090308 -0.495130394074749 -0.318536586190817 -0.108249144622732 -0.0539901928120798 -0.00181893381073905 0.0380423006049568 -0.181815389731285 "omega_3" 1.176 "PINN"
-0.540931094585801 -0.494691399701139 -0.318007201193268 -0.109468875758012 -0.0537598865245172 -0.00112846856768556 0.0362489923032854 -0.181420794205522 "omega_3" 1.178 "PINN"
-0.53298632373685 -0.494213770400506 -0.317422454082077 -0.110492507652452 -0.0551969286599956 -0.0004585063468312 0.0344326064189318 -0.180952259766256 "omega_3" 1.18 "PINN"
-0.524822018362443 -0.490821547932796 -0.312973245372348 -0.11178369065891 -0.057438177251413 3.52362880562396e-05 0.0326242139805117 -0.18040696865369 "omega_3" 1.182 "PINN"
-0.51641197907378 -0.490415400493248 -0.307244727611362 -0.112428792618573 -0.0596148429269761 -0.00335829596559734 0.030763285833018 -0.179783134226813 "omega_3" 1.184 "PINN"
-0.507791069732434 -0.488966595583975 -0.301373903210617 -0.113687033695214 -0.0594641120409847 -0.00671406893684434 0.028911295340265 -0.179084554614551 "omega_3" 1.186 "PINN"
-0.498931765430427 -0.482418261395026 -0.295424270250805 -0.114785957200525 -0.0577452259568645 -0.0100317276926489 0.0273113052763279 -0.178307763886549 "omega_3" 1.188 "PINN"
-0.491016307017276 -0.482263226968939 -0.289337793469713 -0.115190623827459 -0.0597706043106996 -0.0132804563401692 0.026226728617587 -0.177451369215069 "omega_3" 1.19 "PINN"
-0.490188949684637 -0.475389970705862 -0.286877753400745 -0.11632900804392 -0.0595018757702519 -0.0123336835259806 0.025122296526888 -0.176519070400467 "omega_3" 1.192 "PINN"
-0.489315236276809 -0.470438140796887 -0.284669797564106 -0.117246192785046 -0.0587902997713172 -0.0108879779688777 0.0239982056654071 -0.17550679676032 "omega_3" 1.194 "PINN"
-0.488394375064786 -0.461275072638045 -0.282329930127332 -0.117927825913284 -0.0594950827225489 -0.00946922966193142 0.0228545943015206 -0.174416812769478 "omega_3" 1.196 "PINN"
-0.48739468633147 -0.454437596948992 -0.279918554750168 -0.118545156522771 -0.0613309456958859 -0.00807853213859744 0.0217221689046596 -0.173246623610765 "omega_3" 1.198 "PINN"
-0.486315164709993 -0.45429162937296 -0.277373888553086 -0.119387534607426 -0.0631308937918789 -0.0105777475119453 0.0205705828178111 -0.171999549593145 "omega_3" 1.2 "PINN"
-0.485481514305377 -0.454062349487799 -0.273547337351886 -0.119782867104391 -0.0646489013481073 -0.013330837095225 0.0193999314983557 -0.170670906385548 "omega_3" 1.202 "PINN"
-0.484664045926593 -0.453779654015875 -0.268123242284219 -0.120041025349906 -0.0635999915126604 -0.0122678254699622 0.0182407644401792 -0.169263881036007 "omega_3" 1.204 "PINN"
-0.48377219231071 -0.45344302797065 -0.26247192932766 -0.120400415258473 -0.0625451183408359 -0.0109322852792957 0.0170930500177633 -0.167778659863824 "omega_3" 1.206 "PINN"
-0.482805383764003 -0.453021537954896 -0.256627850151631 -0.120695411442853 -0.0635842590737639 -0.00962179705624067 0.0159838149114648 -0.166213186862158 "omega_3" 1.208 "PINN"
-0.481763158547324 -0.452514867316438 -0.251932434518153 -0.12092889026809 -0.0624373527784883 -0.00836827342754987 0.0155989706271953 -0.164568236058982 "omega_3" 1.21 "PINN"
-0.480645162876783 -0.451922798570706 -0.244315468691582 -0.121633346430031 -0.0649916454723325 -0.00790208685810967 0.0151955876175407 -0.162842356742502 "omega_3" 1.212 "PINN"
-0.479481558234113 -0.451275730978182 -0.237914688398462 -0.121195697339886 -0.0647839207611582 -0.00660678128059544 0.0148039792811687 -0.161040946602422 "omega_3" 1.214 "PINN"
-0.478241094219868 -0.449478819325236 -0.231274299247275 -0.121234864380199 -0.0631744177416635 -0.00532792394989201 0.0143934827627845 -0.159160865904699 "omega_3" 1.216 "PINN"
-0.476892655426923 -0.446811859195122 -0.224489985352477 -0.121517289963151 -0.0636794052464325 -0.00406568594530654 0.0139638668928228 -0.157202513675222 "omega_3" 1.218 "PINN"
-0.475496799923576 -0.444071919853741 -0.217535735719935 -0.122316789366778 -0.0621380432725118 -0.00291443995774898 0.013545354245764 -0.155164289591251 "omega_3" 1.22 "PINN"
-0.473992122716368 -0.441258592079294 -0.210415525002247 -0.121683888391601 -0.0607301639212778 -0.00342979134080679 0.0131375860538583 -0.153050199679827 "omega_3" 1.222 "PINN"
-0.47243939637508 -0.438310545280615 -0.203102247222546 -0.120638507761157 -0.061312510875041 -0.00503204188555628 0.0127096222071259 -0.150859252552855 "omega_3" 1.224 "PINN"
-0.470777430407679 -0.435288632966319 -0.195660755601409 -0.119799622869095 -0.0613840011254183 -0.00460743220276072 0.0122914939876182 -0.148588492832474 "omega_3" 1.226 "PINN"
-0.469006176729295 -0.432162022929106 -0.188064793853357 -0.119092046600429 -0.0633542013906663 -0.00355065851493919 0.0118826513351564 -0.146242335399089 "omega_3" 1.228 "PINN"
-0.467186595537441 -0.42893009000727 -0.180319066499351 -0.118181454456533 -0.0621314536323325 -0.00250839817704218 0.0118127235296583 -0.143821914169544 "omega_3" 1.23 "PINN"
-0.465257195274035 -0.425592408867999 -0.17242841461632 -0.11723255630892 -0.0599755617272422 -0.00148363777157101 0.0121594839182535 -0.141323807774694 "omega_3" 1.232 "PINN"
-0.463217672326493 -0.422179182241848 -0.164961282894581 -0.116130933428451 -0.0576526585863348 -0.000510092835384057 0.0124846847488129 -0.13875271865349 "omega_3" 1.234 "PINN"
-0.461098355876004 -0.418629170088138 -0.158268196322922 -0.116347856885511 -0.0550563998514804 0.000469862453371661 0.0128182495077453 -0.136106072427294 "omega_3" 1.236 "PINN"
-0.458874194421753 -0.415003312642 -0.154069936277438 -0.114630881018854 -0.0542445404974501 -0.000241951689645248 0.0131290036048881 -0.13338867017167 "omega_3" 1.238 "PINN"
-0.45682954397904 -0.411271107367213 -0.149678518768724 -0.112279173126296 -0.0522056384937741 -0.00117971849579135 0.0134467446861208 -0.130597027048424 "omega_3" 1.24 "PINN"
-0.454683216394756 -0.408853405088507 -0.145419758373521 -0.109542445702857 -0.0509294961873366 -0.00208323039379366 0.0137401723209223 -0.127732461044569 "omega_3" 1.242 "PINN"
-0.452404972348802 -0.406387404238046 -0.142800099572185 -0.108537973840441 -0.0507553414514632 -0.000746128706452964 0.0140389583145293 -0.124798088678573 "omega_3" 1.244 "PINN"
-0.450025633137273 -0.403782148849473 -0.13804452897881 -0.107322123271672 -0.0461569334435694 0.00120864499177742 0.0143116947853628 -0.121793512905547 "omega_3" 1.246 "PINN"
-0.447514594933693 -0.40103815549611 -0.1352816257521 -0.103445299265218 -0.0463176865994797 0.00313992004970487 0.0145881191547232 -0.118717574331751 "omega_3" 1.248 "PINN"
-0.44487185980762 -0.398125088534243 -0.127595248848593 -0.0991461983098816 -0.041815942210178 0.00438164315698941 0.0148674151669752 -0.115574227029456 "omega_3" 1.25 "PINN"
-0.442097552618122 -0.395073756217414 -0.121717944829584 -0.0962104114995554 -0.0412485118039285 0.00440548405259733 0.0155366575352787 -0.112364174384817 "omega_3" 1.252 "PINN"
-0.439222415665427 -0.391854036122709 -0.119124226224642 -0.0913817668729848 -0.0375835135801594 0.00435145366043344 0.0165326802582513 -0.109090138103519 "omega_3" 1.254 "PINN"
-0.436185738378128 -0.388496931856309 -0.1180823659559 -0.0880737103915408 -0.0354643106300614 0.00623239989511148 0.0175303529901498 -0.105750589509772 "omega_3" 1.256 "PINN"
-0.433048980360468 -0.384972502740823 -0.117042418108895 -0.0812032328895498 -0.0316032347616328 0.0104014089748716 0.0184981065521583 -0.102343266672125 "omega_3" 1.258 "PINN"
-0.42975163076693 -0.38125089897153 -0.116137397818477 -0.0707671384075752 -0.0297109595954907 0.0131028145999608 0.019434827787677 -0.0988745254107874 "omega_3" 1.26 "PINN"
-0.426294228791505 -0.377393914350989 -0.115320561549026 -0.0670994368584843 -0.0275301803853267 0.0163014425501729 0.0248504741329043 -0.0953439513519958 "omega_3" 1.262 "PINN"
-0.422707426159263 -0.373341247426424 -0.113598881412941 -0.0658787612281913 -0.024338419219589 0.0196618274200091 0.0321721471326555 -0.0917541384707972 "omega_3" 1.264 "PINN"
-0.418960933725202 -0.369123803640093 -0.112336629602225 -0.0663330034911951 -0.020507326855693 0.0240905314481665 0.0398227130872328 -0.0881059081755366 "omega_3" 1.266 "PINN"
-0.415055097835989 -0.364711580201458 -0.110998672239361 -0.0667077015289124 -0.0120191894108075 0.0347538353282744 0.0475655377287012 -0.0843968414072476 "omega_3" 1.268 "PINN"
-0.410990361026734 -0.360135706353674 -0.109616639083583 -0.0654190520899647 -0.00318195146860489 0.0442492541273509 0.0563647362736219 -0.0806333580292415 "omega_3" 1.27 "PINN"
-0.406767262020594 -0.355366363706594 -0.10856425563901 -0.0650584949659674 0.00549997768149524 0.0521575074632779 0.0652963665893367 -0.0768148594246938 "omega_3" 1.272 "PINN"
-0.402355918151159 -0.35040433897143 -0.106664072695935 -0.0628882261117383 0.015971385441901 0.064380271627158 0.0746052611206665 -0.0729433198766278 "omega_3" 1.274 "PINN"
-0.397818095674609 -0.345250506382513 -0.105126627635741 -0.0607832053776178 0.0177749952730437 0.0724556764063777 0.0845897251025463 -0.0690192065041167 "omega_3" 1.276 "PINN"
-0.393062991300553 -0.339905827697351 -0.103782803023648 -0.0584016814725032 0.0179824700063591 0.0844529254194981 0.0946325494544453 -0.0650429673161297 "omega_3" 1.278 "PINN"
-0.388151973317861 -0.334340692016042 -0.10211078532592 -0.0543939613618249 0.018145046793677 0.0958681850543712 0.105370518464667 -0.0610198478164276 "omega_3" 1.28 "PINN"
-0.383054935345626 -0.328616688292129 -0.100151492798318 -0.050493051435069 0.0183224723310786 0.106024567744498 0.116362384590616 -0.0569467642027649 "omega_3" 1.282 "PINN"
-0.377772405277653 -0.322673473814802 -0.0989780026313838 -0.0505279504983491 0.0184828758428921 0.119346111127697 0.127537373496523 -0.0528307542708444 "omega_3" 1.284 "PINN"
-0.372305002712267 -0.316511830861486 -0.0977399316873289 -0.0504642052940767 0.0214187913513229 0.129704620503901 0.139337084674708 -0.0486688237814039 "omega_3" 1.286 "PINN"
-0.366622921374301 -0.310163142958231 -0.094695437624182 -0.0485475452721857 0.0245977246947291 0.14215695041014 0.151134639072666 -0.0444635173666013 "omega_3" 1.288 "PINN"
-0.360757481849475 -0.303597842145734 -0.0934350768056333 -0.0474336420770101 0.027320696999368 0.155758679820735 0.163224097076863 -0.0402188865219419 "omega_3" 1.29 "PINN"
-0.354679061271838 -0.296816961713489 -0.0913026537505175 -0.0457506799272664 0.0286877096064018 0.166385959824368 0.175663102210422 -0.0359349898590243 "omega_3" 1.292 "PINN"
-0.348419110734483 -0.289852136199954 -0.0887745783170431 -0.0441013931945236 0.0300905717573983 0.178865673678274 0.18806842700144 -0.0316128844989844 "omega_3" 1.294 "PINN"
-0.341917115699687 -0.282673882313986 -0.0867239267411151 -0.041706669842597 0.0324689829113822 0.19253517294942 0.200623631800624 -0.0272566296763754 "omega_3" 1.296 "PINN"
-0.335234656773139 -0.275282875158439 -0.0846175448534723 -0.0380090138664286 0.033015652508368 0.2052502686563 0.213498019957342 -0.0228650373165562 "omega_3" 1.298 "PINN"
-0.328311366211835 -0.267679934247838 -0.0824873812863984 -0.0371723387995075 0.0345590125899662 0.216398907746623 0.226337550743267 -0.0184414396823772 "omega_3" 1.3 "PINN"
-0.32117851545496 -0.259865962715764 -0.0801344603812595 -0.0338722036767081 0.0361492852430274 0.228478796706952 0.239109091234923 -0.0139901597248845 "omega_3" 1.302 "PINN"
-0.313836944811214 -0.251841943179613 -0.0768162285964422 -0.0318105959146919 0.0377807077707075 0.241954925349205 0.251871545953747 -0.00950976858195339 "omega_3" 1.304 "PINN"
-0.3062570634591 -0.243608937740476 -0.0753944770910948 -0.0297823661155689 0.039478205948285 0.255377766521974 0.264884822855151 -0.00500160286266141 "omega_3" 1.306 "PINN"
-0.298439884602715 -0.235168087983141 -0.0733063683247792 -0.0275372319416078 0.0412067094628128 0.268742500079327 0.277891047808509 -0.000471023825099572 "omega_3" 1.308 "PINN"
-0.290386489924572 -0.226520614976096 -0.0701085012374847 -0.027415846791655 0.0429918994881291 0.280654768075124 0.290827275407139 0.00408459217883432 "omega_3" 1.31 "PINN"
-0.282128121512358 -0.217698154768755 -0.0679837138084736 -0.0265916285471803 0.0448284799268777 0.292248365536693 0.3036899508906 0.00865735549151886 "omega_3" 1.312 "PINN"
-0.273604371670103 -0.208640420824111 -0.0656178816166175 -0.0229262032588053 0.0468516215003092 0.303758763928329 0.316506519792597 0.0132507752030751 "omega_3" 1.314 "PINN"
-0.26484652326252 -0.199409342128718 -0.0622911474351326 -0.0217878495834043 0.0490221539264439 0.31524538649802 0.329243875206487 0.0178582143227183 "omega_3" 1.316 "PINN"
-0.255855421895092 -0.189975373314439 -0.0597432542808747 -0.020610027242185 0.0506496030075141 0.327657404318359 0.341899910519771 0.0224816348932348 "omega_3" 1.318 "PINN"
-0.246631993492315 -0.180339561708024 -0.0564318370691126 -0.0185647691651525 0.0526964493176365 0.340457102727726 0.354475219499761 0.0271156914294429 "omega_3" 1.32 "PINN"
-0.237146726719345 -0.170503029753547 -0.0538864789265858 -0.0138001816528117 0.0547677717192414 0.353215870869292 0.367180737371257 0.0317627923960931 "omega_3" 1.322 "PINN"
-0.227400708138532 -0.160497492589968 -0.0516322037217378 -0.012284500709427 0.0568883999168861 0.365867852247845 0.379804054776343 0.0364150351981983 "omega_3" 1.324 "PINN"
-0.217425622209078 -0.151044250514985 -0.0487583136991248 -0.0118386756719815 0.059082678071718 0.378439846852871 0.392341783020868 0.0410761533347798 "omega_3" 1.326 "PINN"
-0.207191943147336 -0.142700320206472 -0.0460612559978131 -0.0104301125076063 0.0612835662032012 0.390927935439549 0.40476048364178 0.0457412928747292 "omega_3" 1.328 "PINN"
-0.196730851548693 -0.13425556224604 -0.0434203635519452 -0.00568785959092111 0.0635473489726905 0.403328052742779 0.417088221141398 0.0504074247961146 "omega_3" 1.33 "PINN"
-0.186228100619473 -0.12571182224508 -0.0411369136347162 -0.00505682831601462 0.0658384528359193 0.415599647809927 0.429353527831381 0.0550747994432754 "omega_3" 1.332 "PINN"
-0.175673027502569 -0.11707088979523 -0.037916581452123 -0.0025463631779985 0.0681818326257257 0.426779396607913 0.441463271449209 0.0597385798964249 "omega_3" 1.334 "PINN"
-0.164853489639313 -0.108303980890071 -0.0352878993117542 -0.00113327451407486 0.0705409012877567 0.437800715857691 0.453506298881052 0.0644002695594418 "omega_3" 1.336 "PINN"
-0.153801072681404 -0.0994432906594511 -0.0326058027147269 0.00221618591132255 0.0729397076833038 0.448725612344845 0.465417881487781 0.0690530645774315 "omega_3" 1.338 "PINN"
-0.142547425023508 -0.0904599230570966 -0.0299416673624364 0.00518403161066772 0.0753728872088573 0.459524371502027 0.477225582719541 0.0736967074983403 "omega_3" 1.34 "PINN"
-0.131002187490935 -0.0813860411308269 -0.0281128654660279 0.00541074616887727 0.0778355884526718 0.47019514958896 0.488896748954687 0.0783329641994643 "omega_3" 1.342 "PINN"
-0.119258169120883 -0.0721933540216924 -0.0249656490030929 0.0127714121204008 0.0809172856363034 0.48070643808785 0.500460579811886 0.0829533099525053 "omega_3" 1.344 "PINN"
-0.107255642105031 -0.0628840627039722 -0.0226347627653922 0.0143267332143751 0.0828274997314224 0.491088615924184 0.51191657541608 0.0875623341287666 "omega_3" 1.346 "PINN"
-0.0950261089863602 -0.0534602577665737 -0.0222827266303511 0.0158649955963597 0.0855963483099913 0.501342370531802 0.523233444555331 0.0921553372845515 "omega_3" 1.348 "PINN"
-0.0825705803652568 -0.042919200312042 -0.017839008736928 0.0187750275587177 0.0888783867256393 0.511408177100748 0.534438170061719 0.096726618085546 "omega_3" 1.35 "PINN"
-0.0698596841215817 -0.0347873938904968 -0.015347281555421 0.0233548684634002 0.0920775262403026 0.521347979548011 0.545497389582806 0.101279555739421 "omega_3" 1.352 "PINN"
-0.0569251006933769 -0.0325862278573936 -0.0129123787120307 0.0279416669042121 0.0967572079211436 0.532107477598686 0.556436352957746 0.105808984788081 "omega_3" 1.354 "PINN"
-0.0437680103424327 -0.0298929894149182 -0.0103073318576321 0.0306169245649812 0.0990921963363576 0.543019671279978 0.56743119163599 0.110313523288969 "omega_3" 1.356 "PINN"
-0.0303896107322998 -0.0275614088137104 -0.00773205343210748 0.0332337754020955 0.101707149936715 0.553833487888824 0.578276209884962 0.114792521516583 "omega_3" 1.358 "PINN"
-0.0296857140285169 -0.0243389520011874 -0.00509169936708531 0.0357173102311776 0.105290763350695 0.564514464914851 0.588970161171574 0.119240610845926 "omega_3" 1.36 "PINN"
-0.0298840836532577 -0.0226475829024935 0.000294875461520405 0.0362249090540558 0.112885827653884 0.575058940353415 0.599542923468618 0.123661048000713 "omega_3" 1.362 "PINN"
-0.030025511604606 -0.0205757463410237 0.00522863516505367 0.0459298720691663 0.117515074672781 0.585494052706281 0.609962424155015 0.128046499107227 "omega_3" 1.364 "PINN"
-0.0302074648017197 -0.0183450124775959 0.00617137324252326 0.0476081852222023 0.119947798933481 0.595816705824632 0.620256386026426 0.132397988738617 "omega_3" 1.366 "PINN"
-0.0303744573557196 -0.016211585216297 0.00868301232992508 0.0519474373075468 0.126948691866801 0.605993568909696 0.630361684601667 0.13671252161409 "omega_3" 1.368 "PINN"
-0.0305311098498464 -0.0140516306406653 0.0103229533409603 0.060045578522363 0.136184040718092 0.616052548813059 0.640338100437077 0.140989609128058 "omega_3" 1.37 "PINN"
-0.0306823758954238 -0.0118973069683648 0.0112247077065035 0.0686345505629333 0.139948854487443 0.625990298959437 0.650154696079653 0.145225252375839 "omega_3" 1.372 "PINN"
-0.0308336441470374 -0.00975021523771602 0.0139431607029792 0.0777569942765126 0.14641421315946 0.635772778470198 0.659811885112049 0.149420036554437 "omega_3" 1.374 "PINN"
-0.0309907383025347 -0.0076119168854234 0.0155488516404034 0.0837570804051211 0.15741658859946 0.645396918351537 0.66930933801882 0.153569030514655 "omega_3" 1.376 "PINN"
-0.0311292393986946 -0.00548393374691614 0.0181664711295184 0.0855349326898249 0.161311436434005 0.653566031870298 0.678644665152888 0.157673664178933 "omega_3" 1.378 "PINN"
-0.0312541560356863 -0.00336782699815785 0.0206729892481121 0.0904778089872593 0.168344437382132 0.661452679450178 0.687785796147068 0.161729853040026 "omega_3" 1.38 "PINN"
-0.0313702283028192 -0.00123473539696306 0.0207434433233402 0.0904881341259625 0.176338210906351 0.669122719807774 0.696762593584481 0.165736535979885 "omega_3" 1.382 "PINN"
-0.0314521479403993 0.000883230271767843 0.0221252371475202 0.094280745223557 0.190623425791784 0.676607642647753 0.705575300264002 0.169691409778967 "omega_3" 1.384 "PINN"
-0.0315666203993601 0.0029845169735836 0.0246501100511409 0.0957872468993628 0.197921700734639 0.683848182535939 0.714194539200435 0.173595752229198 "omega_3" 1.386 "PINN"
-0.0316587409759563 0.00506761176939108 0.0271275310330452 0.0959207442737693 0.211142309345632 0.690846903316981 0.722621015998527 0.177443535031289 "omega_3" 1.388 "PINN"
-0.0317038119701465 0.00721085904552865 0.0295866015077877 0.0959350328613482 0.21949164808052 0.697637680536104 0.730853209112638 0.181236567029039 "omega_3" 1.39 "PINN"
-0.0317675082885671 0.00931319544309872 0.0312629629169692 0.0976148820150797 0.231426054082874 0.704193226430618 0.73889046185883 0.184970164247435 "omega_3" 1.392 "PINN"
-0.0318242917641101 0.0113931245578556 0.0311183498250216 0.100370932170335 0.24150861957628 0.710484375954195 0.746732955920606 0.188643452561716 "omega_3" 1.394 "PINN"
-0.0318491066616957 0.0134796884214552 0.0334620467730247 0.10410721637777 0.249722305136231 0.71657403285775 0.754351191231592 0.192257865832681 "omega_3" 1.396 "PINN"
-0.0318784148346367 0.0155409336367711 0.0358402448489983 0.107813840319352 0.261464259274589 0.722373285968501 0.761877755860667 0.195808831366162 "omega_3" 1.398 "PINN"
-0.0318574737692643 0.017544946533917 0.038190372213478 0.11142823734383 0.277315730549333 0.727946583014216 0.769374286381264 0.199295068463137 "omega_3" 1.4 "PINN"
-0.0318524357319347 0.0195514059048492 0.040571921924311 0.114979405735653 0.293265057940914 0.734455722526377 0.776699945752796 0.202716597658951 "omega_3" 1.402 "PINN"
-0.0318069543450861 0.0211157954164491 0.0428918032018828 0.117988517071637 0.295355876828808 0.741594878927572 0.783792825435285 0.206070954847056 "omega_3" 1.404 "PINN"
-0.0317262305140957 0.0230003860237957 0.0443245831043555 0.118603142835752 0.300630671371493 0.748576442828949 0.79065215138894 0.209354385259299 "omega_3" 1.406 "PINN"
-0.0316464813258222 0.0243289785142338 0.0464812159394228 0.120177706974516 0.31524627976961 0.755307907785721 0.797308610822142 0.212570288263592 "omega_3" 1.408 "PINN"
-0.0315128697358205 0.0252452637878946 0.0482273158299904 0.121715658323694 0.323420412015707 0.761880416113286 0.80373271232753 0.215714804175027 "omega_3" 1.41 "PINN"
-0.0313619093790294 0.0262473206182676 0.0499024458746931 0.123246154738695 0.325449558141258 0.768231250152724 0.809926338616322 0.218788651802865 "omega_3" 1.412 "PINN"
-0.0311981785894773 0.027329690939041 0.0515705455717352 0.124737360503502 0.327342265895993 0.774357913787071 0.815861205788053 0.22178677601015 "omega_3" 1.414 "PINN"
-0.0309960493174799 0.0285479113658766 0.0532303734682387 0.126218512522371 0.329970025277248 0.780289226376681 0.821598481830222 0.224709210005447 "omega_3" 1.416 "PINN"
-0.0307304026173369 0.0295470035094922 0.05485021697109 0.127657850007722 0.342577622656222 0.785963299489026 0.827046931260099 0.22755572829386 "omega_3" 1.418 "PINN"
-0.030468180949299 0.0297290287919054 0.0564594450811455 0.129084684792304 0.349242789070843 0.791441159945578 0.832238231732219 0.230324886948103 "omega_3" 1.42 "PINN"
-0.0301546861994666 0.0298622955439214 0.0580568901874585 0.130978538755869 0.346864763417557 0.796662582941337 0.837204864038256 0.233015280012898 "omega_3" 1.422 "PINN"
-0.0297646204347757 0.0300232293741942 0.0590039414052512 0.133620371087829 0.353377910440543 0.801657674898763 0.841888559372478 0.235626089742762 "omega_3" 1.424 "PINN"
-0.0293635358758593 0.0305700314802948 0.0601192562456276 0.136152816002095 0.359963889863536 0.804766930608764 0.846292256606205 0.238157287000943 "omega_3" 1.426 "PINN"
-0.0289259587385118 0.031561037682593 0.061822426628396 0.138574709171962 0.366467625219798 0.807114945004457 0.850416986041694 0.24060586300746 "omega_3" 1.428 "PINN"
-0.0283964094656426 0.0319801151205752 0.0634811895992584 0.136210782723197 0.372827748107682 0.809145314269301 0.854294591740256 0.242972358481514 "omega_3" 1.43 "PINN"
-0.02784199061756 0.0322512135031161 0.0650945294577809 0.137043654237914 0.379104913123854 0.810892158439572 0.857866171356818 0.245254051453013 "omega_3" 1.432 "PINN"
-0.0272077855743191 0.0324463531597985 0.0666614817741902 0.138259366233967 0.385268174815963 0.81229856131074 0.861134653182262 0.247452568983646 "omega_3" 1.434 "PINN"
-0.0265288281185008 0.032589850092279 0.0670925366435426 0.13945374050104 0.391347575573661 0.813369298534099 0.864103760987348 0.249566059887315 "omega_3" 1.436 "PINN"
-0.0257792270610935 0.0327073040987784 0.0658660923144225 0.14062583355161 0.387978795706147 0.814140320039144 0.866777362083553 0.251592922151201 "omega_3" 1.438 "PINN"
-0.0249641279767161 0.0327677380361138 0.0672438052986308 0.141744187018503 0.396324156450021 0.814587197298579 0.869157418111854 0.253533401562884 "omega_3" 1.44 "PINN"
-0.0240891835904335 0.0333159736911739 0.0686016891289682 0.142838349714793 0.406440972243331 0.814715998524605 0.871215698936624 0.255386531887742 "omega_3" 1.442 "PINN"
-0.0231300277055198 0.0338823005178597 0.0698778074975621 0.143907400994919 0.414758941605783 0.814470327154709 0.872955276961136 0.25715261813083 "omega_3" 1.444 "PINN"
-0.0220616031826353 0.0345750991824048 0.0711018296802877 0.144919947702363 0.420415502899857 0.813916228649362 0.874443637122283 0.258828005451036 "omega_3" 1.446 "PINN"
-0.0209491622193241 0.0354395442317923 0.072272960224268 0.145936194482204 0.425987286757845 0.813028790346436 0.875907066845969 0.260415129489979 "omega_3" 1.448 "PINN"
-0.0197363517780786 0.0363771053362143 0.0733904565257149 0.147288543541777 0.426736899172511 0.81178369217605 0.877068286516646 0.261911139998222 "omega_3" 1.45 "PINN"
-0.0184283478041607 0.0372954100731135 0.0752224188974537 0.152588218527626 0.422330505145737 0.810218241816642 0.877870267743162 0.26331626024483 "omega_3" 1.452 "PINN"
-0.0170613376474194 0.0382546642932198 0.0793396395499144 0.154412340205397 0.416996342401944 0.808278398741038 0.878345709963071 0.264632745637446 "omega_3" 1.454 "PINN"
-0.0155498142761985 0.0392540535652302 0.08035847936344 0.152956824587307 0.411442757118436 0.806338367257524 0.878466821928328 0.265858358708849 "omega_3" 1.456 "PINN"
-0.0139900363544143 0.0402625115982573 0.0812687412149558 0.15137401703663 0.405709273171567 0.806189130052985 0.878237096986197 0.266989203659127 "omega_3" 1.458 "PINN"
-0.0122945817338973 0.041279541525455 0.0821218797423171 0.149660074541089 0.399804900826439 0.805688863619082 0.877630276074115 0.26803099353146 "omega_3" 1.46 "PINN"
-0.0104986127219036 0.0412557655502042 0.0813947930569725 0.148375700724671 0.39371698375129 0.804840494709708 0.876681900454116 0.268980896683728 "omega_3" 1.462 "PINN"
-0.00860724495026943 0.042300260449565 0.080206429332236 0.148939486387121 0.402107254037162 0.803645995512795 0.875366472008238 0.269838645923267 "omega_3" 1.464 "PINN"
-0.00659554737501367 0.0444072841251568 0.0802829717334816 0.149681935884701 0.407845411466667 0.802075430741127 0.873656734583903 0.27060346362387 "omega_3" 1.466 "PINN"
-0.0044692482016444 0.0454837773853001 0.0807085983170168 0.150701673659682 0.404358878624066 0.804922870856728 0.87158691566907 0.271275120661799 "omega_3" 1.468 "PINN"
-0.00226296503518597 0.0465661259319177 0.0814255711445071 0.151662435280002 0.400650649019042 0.816258971640764 0.869130928664163 0.271855715687824 "omega_3" 1.47 "PINN"
8.02962616717195e-05 0.0476232523073463 0.0819141206389418 0.152563737034825 0.402899813757301 0.821590282395391 0.866263403110509 0.272342343816609 "omega_3" 1.472 "PINN"
0.00255602604141814 0.0487158766985658 0.0824433315046917 0.15340514758509 0.406906331149287 0.831561409742164 0.863020719846872 0.272736716086045 "omega_3" 1.474 "PINN"
0.00512875971179483 0.0498132726086737 0.082988273579474 0.154155770385387 0.410999376042298 0.828231484080675 0.859347862775962 0.273038812519669 "omega_3" 1.476 "PINN"
0.00782363047034096 0.0508846768664171 0.0834686952100583 0.154876313996624 0.403709618036032 0.828877698869633 0.858500254793455 0.27324888530957 "omega_3" 1.478 "PINN"
0.00912643182107331 0.0519908694681703 0.0838537070289362 0.155505448227359 0.395967753949549 0.825348656853407 0.868258493599285 0.273366458918324 "omega_3" 1.48 "PINN"
0.0104637680540804 0.0531350829200505 0.0847961163445916 0.156103826095432 0.388044242884519 0.834175737832481 0.877706803469323 0.273390844477985 "omega_3" 1.482 "PINN"
0.0119108215982919 0.0544842333139286 0.0851893727514721 0.156610044835247 0.379979149323901 0.832650300969988 0.886842912599491 0.273323151701967 "omega_3" 1.484 "PINN"
0.0134017871459378 0.0555875541343767 0.0855482372798519 0.157054320387147 0.375415152452831 0.82654575712877 0.895664470318252 0.273165790954642 "omega_3" 1.486 "PINN"
0.0149929110084486 0.0562392891879426 0.085842009293799 0.157311872168862 0.383478212662453 0.820024032507092 0.904169032918617 0.27291815722731 "omega_3" 1.488 "PINN"
0.016650369954391 0.0583933445245179 0.0863231368554125 0.15741537002674 0.391510719388407 0.816077313016592 0.912323776936148 0.272577208320055 "omega_3" 1.49 "PINN"
0.0184013349041265 0.0587231523498986 0.0862948683468403 0.158013447762528 0.399538087950873 0.811473749046399 0.92018755889336 0.272145996424536 "omega_3" 1.492 "PINN"
0.0193184990751547 0.059314461459735 0.0864233209076701 0.15748655853713 0.39985165816023 0.807678902193061 0.927758088252176 0.271626336101974 "omega_3" 1.494 "PINN"
0.0189911779065142 0.0602950718412671 0.0865473288935164 0.15744184062271 0.390551583803244 0.799763662600753 0.935002440551045 0.27101681991763 "omega_3" 1.496 "PINN"
0.0187797120228765 0.0612789295792027 0.086575257267441 0.157335516438991 0.381094093989418 0.791422741472672 0.941948610139605 0.270318067931669 "omega_3" 1.498 "PINN"
0.0186873073230913 0.0622050068025146 0.0864447055751612 0.153214478168195 0.375886653849477 0.782602932293287 0.948563460149842 0.269530198874859 "omega_3" 1.5 "PINN"
0.0187475378522777 0.0631038174061018 0.0865259423193834 0.151607229134811 0.380619071829472 0.77734133546295 0.954936178265996 0.268655128083594 "omega_3" 1.502 "PINN"
0.0189633106456881 0.0640058643185171 0.0864183023855389 0.149867774043855 0.38552297157446 0.783336329403994 0.960972974375863 0.267695048389224 "omega_3" 1.504 "PINN"
0.0193371857353668 0.062429225989149 0.0849329001781598 0.148873501511048 0.381397492257349 0.789045709256527 0.966763012622494 0.266647955724397 "omega_3" 1.506 "PINN"
0.0198402847516945 0.0616868997913116 0.0850156723554392 0.148606519538987 0.372252372782157 0.79452678211743 0.972273231080294 0.265513157830124 "omega_3" 1.508 "PINN"
0.0205046968960119 0.0638313374560084 0.0858261784650836 0.14830307176311 0.362804395900127 0.799775439921575 0.977500929645885 0.264293510485435 "omega_3" 1.51 "PINN"
0.021331955479468 0.063194746375018 0.0828819902657756 0.147932881430336 0.370009237359398 0.804787243350916 0.982504359255699 0.262992141315729 "omega_3" 1.512 "PINN"
0.0222930249933029 0.0624640473044451 0.0820926585526536 0.150752887235456 0.358961658349585 0.809558504136987 0.987220105574977 0.261608661422139 "omega_3" 1.514 "PINN"
0.0234198538433361 0.0617005061299665 0.0812100845506052 0.147023602166428 0.347791286410484 0.814116651478514 0.991737421190294 0.26013938738384 "omega_3" 1.516 "PINN"
0.0247138162795864 0.060873896015778 0.0841451830245319 0.146515507435424 0.339443149348142 0.81842768347019 0.995992775865545 0.258591031717343 "omega_3" 1.518 "PINN"
0.0261449586193407 0.0577562067455801 0.0837993712792695 0.145128906110756 0.344997666958989 0.822548737750083 1.00004451325549 0.256961531493533 "omega_3" 1.52 "PINN"
0.0277741983828719 0.0540006228310972 0.0822028950390745 0.145332932937777 0.350656794545273 0.828856526018626 1.00388974543648 0.255253395664693 "omega_3" 1.522 "PINN"
0.0295404847512373 0.0565467641188206 0.082108409220325 0.143030980349124 0.356452328236117 0.835577242047236 1.00823080510474 0.253464392997096 "omega_3" 1.524 "PINN"
0.0306196054014549 0.0561229471480829 0.0795111683860341 0.142156515382965 0.344912667496487 0.842353062160214 1.01255503225508 0.251601143134424 "omega_3" 1.526 "PINN"
0.0291555134826922 0.0529014680402611 0.0760860910568226 0.139125703334912 0.335062025061632 0.849183720344172 1.01672651335991 0.249660422489169 "omega_3" 1.528 "PINN"
0.0277040591243463 0.0498299910041737 0.0743778644513213 0.13894680882504 0.332038437871233 0.856069004406436 1.02080391071502 0.247645075884122 "omega_3" 1.53 "PINN"
0.0262946240309248 0.0468814698685946 0.0725976606969994 0.138104253263066 0.318380517086098 0.8630087559755 1.02475468178886 0.245555977002425 "omega_3" 1.532 "PINN"
0.0248962134177191 0.0440592138846796 0.0728874797417802 0.135051303856301 0.309218899144696 0.870033388078809 1.02857687542024 0.243393982133816 "omega_3" 1.534 "PINN"
0.0235395088462838 0.0434269733013366 0.073156657086372 0.132708886016871 0.314965773431197 0.877081738680715 1.03232939733721 0.241158730980494 "omega_3" 1.536 "PINN"
0.0221642796882406 0.0448725766346456 0.0721343408675921 0.131775785499826 0.317301468895778 0.884214319196133 1.03597942088294 0.238854194294576 "omega_3" 1.538 "PINN"
0.0200675997517692 0.0411684346167931 0.0703601321035308 0.12735433467418 0.302909394080302 0.891400221330741 1.03958549248449 0.236481844443389 "omega_3" 1.54 "PINN"
0.0163037163924855 0.042118521225575 0.0665077109949834 0.122806381286466 0.294601327640862 0.898639104735651 1.04308405094702 0.234039155100463 "omega_3" 1.542 "PINN"
0.0125246345219807 0.0404381402379954 0.0634357784501276 0.121950436752002 0.29757527036378 0.905991677650206 1.04656461746413 0.231528913882113 "omega_3" 1.544 "PINN"
0.00876346970733266 0.0421565039089842 0.061415048709307 0.123895927399474 0.280423939940874 0.913366073854888 1.04996411495142 0.228957420039595 "omega_3" 1.546 "PINN"
0.00499256833029449 0.0398630834374671 0.0609719298499272 0.120356690201788 0.277924466727654 0.920823027942731 1.05337183283535 0.226318391444613 "omega_3" 1.548 "PINN"
0.00124294177840056 0.0326405055350278 0.0586210080209639 0.118263672018884 0.27259757518334 0.928362041264165 1.05672425123004 0.223619418843385 "omega_3" 1.55 "PINN"
-0.00251523947287069 0.0327463313047929 0.0576349084301455 0.114934468858621 0.25620038077443 0.935952022900722 1.0600491823123 0.220858260011416 "omega_3" 1.552 "PINN"
-0.00628034196034832 0.0276188215108846 0.0537289311471909 0.111388333975071 0.245096069331225 0.942771658586139 1.06337454721711 0.218037532435135 "omega_3" 1.554 "PINN"
-0.0121554316412471 0.0226762829422 0.0526236649828888 0.107674385188034 0.244221820550649 0.944121702293614 1.06669832909603 0.215154337269143 "omega_3" 1.556 "PINN"
-0.0185984607010141 0.021639854667967 0.0493615088354318 0.105593450101537 0.236666926067244 0.94543738782437 1.07001837161818 0.212219395146873 "omega_3" 1.558 "PINN"
-0.0250836501044773 0.0130328144904865 0.047667026669842 0.10007021862441 0.224898902463963 0.946806675645234 1.07336277244792 0.209224266853882 "omega_3" 1.56 "PINN"
-0.0315772317900951 0.0103422798219981 0.0455052314419504 0.100708757615962 0.206343224507066 0.948164473450731 1.07669833051074 0.206178669373598 "omega_3" 1.562 "PINN"
-0.0381056729571583 0.00745976220878219 0.0400289437405945 0.0954276337777742 0.189080911428618 0.949567595019289 1.08008315337912 0.203077440229962 "omega_3" 1.564 "PINN"
-0.0446641233314153 0.00337259687444202 0.0393717459414233 0.0934893233014691 0.189953492246559 0.951013185045099 1.08348419742754 0.199926022793064 "omega_3" 1.566 "PINN"
-0.0525284991919079 -0.00472701345364612 0.0357734245274628 0.0896067615705647 0.176704846538371 0.952498450395865 1.08696046357949 0.196724322851518 "omega_3" 1.568 "PINN"
-0.0620547569986343 -0.00884053246539906 0.0321289839440624 0.0874459726954342 0.15594180522578 0.954081134342175 1.09103079780397 0.193472027141094 "omega_3" 1.57 "PINN"
-0.0715992213749246 -0.0143016461232151 0.0295126491493534 0.0818322631777733 0.139897173498071 0.955696422607673 1.09609326987834 0.190174404417714 "omega_3" 1.572 "PINN"
-0.0811856657046519 -0.0230694197497314 0.025163668225332 0.0794911215741649 0.128454444379258 0.95743160798088 1.10120033144739 0.186829408934883 "omega_3" 1.574 "PINN"
-0.0908383379426709 -0.030068012812535 0.021363235784861 0.0714752946666408 0.123400913793603 0.959252464954716 1.10631974602683 0.183442565412514 "omega_3" 1.576 "PINN"
-0.101233617425237 -0.0377993385217223 0.0184633854624394 0.0680942574260257 0.122720582160298 0.963755204816891 1.11148012064132 0.180009797174899 "omega_3" 1.578 "PINN"
-0.114046539004107 -0.053508279770881 0.013524411229298 0.058681937818676 0.119970809179563 0.97288205249663 1.11667929407719 0.176537624161584 "omega_3" 1.58 "PINN"
-0.126961264915167 -0.0613650740120306 0.0110284166097472 0.0536625539082252 0.11717691005299 0.982040103505426 1.12188433688266 0.173024492847241 "omega_3" 1.582 "PINN"
-0.139908803902472 -0.0678921633437426 0.00572449984076684 0.0505587622808434 0.114370514943914 0.991168109848672 1.12712314934305 0.169473657229725 "omega_3" 1.584 "PINN"
-0.152880866451483 -0.0919202944746189 -0.00178029135679481 0.0486956029732823 0.111782938119859 1.00029636570667 1.13239360940901 0.16588461083092 "omega_3" 1.586 "PINN"
-0.168666163296734 -0.116065771079093 -0.00530227394585836 0.046824957493584 0.10938073756688 1.00939409981339 1.13769391413229 0.162259903980699 "omega_3" 1.588 "PINN"
-0.18498345742654 -0.126004645076478 -0.00844747998172579 0.0448811364530002 0.107511410525035 1.01846102819076 1.14302198271878 0.158599297540222 "omega_3" 1.59 "PINN"
-0.201347431109866 -0.141684892504998 -0.01165794813096 0.042209879575978 0.105287490065109 1.0275273474511 1.14837544123441 0.154906334316602 "omega_3" 1.592 "PINN"
-0.217779217545853 -0.167903035634879 -0.0148409060550989 0.039296485502291 0.102617759069119 1.03653150255298 1.1537211050271 0.151182277670368 "omega_3" 1.594 "PINN"
-0.237308875402107 -0.189683960904119 -0.0162755510347665 0.0346568983218276 0.0999431658643175 1.04550357353821 1.15911723286735 0.147427366043919 "omega_3" 1.596 "PINN"
-0.256966478067454 -0.201127610946742 -0.0211939473315397 0.0301022802914304 0.0972039216464395 1.0507450194869 1.16450079929717 0.143642857686299 "omega_3" 1.598 "PINN"
-0.276643200661567 -0.228642254629847 -0.0246095618021513 0.0280295818230911 0.0944317997758048 1.05419690716769 1.1698698575201 0.139831279274369 "omega_3" 1.6 "PINN"
-0.297212768012741 -0.256268060912305 -0.0278840127727449 0.0273476542813569 0.0916585227649875 1.057737994484 1.17528315990717 0.135994383019894 "omega_3" 1.602 "PINN"
-0.319835773137811 -0.272014083654142 -0.0311855878201754 0.0256723025628389 0.0889936141256271 1.06142522039977 1.18067705375717 0.132130669164979 "omega_3" 1.604 "PINN"
-0.342481939069557 -0.295069564945777 -0.0345128960581178 0.0228111389936316 0.0862867352905141 1.06525525269745 1.18607910590509 0.128243445234258 "omega_3" 1.606 "PINN"
-0.36514141098786 -0.323192459771747 -0.0378340577076983 0.0199229964993037 0.0835827382412617 1.06919529845271 1.19148658651767 0.124335236964189 "omega_3" 1.608 "PINN"
-0.388774654285385 -0.35053518145844 -0.0411477392536312 0.0170395661157841 0.0848082824454082 1.07324259747242 1.19686707873859 0.120403026385201 "omega_3" 1.61 "PINN"
-0.413812947015401 -0.367208372200253 -0.0453957373841263 0.0141315390881118 0.0866768192221343 1.07742438951487 1.20270302912394 0.116455382555523 "omega_3" 1.612 "PINN"
-0.438864849547372 -0.390756858715065 -0.0505522783113861 0.0111696420268004 0.0884171723975555 1.08170636155563 1.20899182359921 0.112485180369739 "omega_3" 1.614 "PINN"
-0.463889125374351 -0.418650154242926 -0.0553715740153393 0.0082161651545789 0.0900225945333659 1.08608444181215 1.2152290095521 0.108497673336574 "omega_3" 1.616 "PINN"
-0.488844679086185 -0.446516582891604 -0.0587821978647867 0.00524172745173246 0.0915164810230635 1.090556047044 1.22138238015879 0.104494590216607 "omega_3" 1.618 "PINN"
-0.514881737472365 -0.474345480709871 -0.0622956998091126 0.00285166157163985 0.0928013211134839 1.09514934271425 1.22748063093474 0.100477422093449 "omega_3" 1.62 "PINN"
-0.541526240935184 -0.494050571767673 -0.0658438840070517 0.000880992164695726 0.0939325210720199 1.09980039418781 1.23349110314535 0.0964471817799386 "omega_3" 1.622 "PINN"
-0.568100930684068 -0.513637953216005 -0.0694800877804482 -0.00339512648639584 0.0948732903039513 1.1045362966583 1.23944185411852 0.092403089934648 "omega_3" 1.624 "PINN"
-0.594533927587122 -0.534679035094143 -0.0731677030285596 -0.00678101655483943 0.0956167016572067 1.10935310483575 1.2452996038877 0.0883490870918272 "omega_3" 1.626 "PINN"
-0.620875175813239 -0.561335845862857 -0.0768705011464021 -0.00984230544497677 0.0961246562655447 1.11421664284057 1.25106201374069 0.084283301149967 "omega_3" 1.628 "PINN"
-0.647083314844338 -0.587919249975471 -0.0806430730698366 -0.0122654994287359 0.096419897292094 1.11912479769671 1.25672734265004 0.0802104140232996 "omega_3" 1.63 "PINN"
-0.673147600611003 -0.614390117831249 -0.0847102370073571 -0.0146021010077106 0.0964352882095909 1.1240750884885 1.262324058351 0.0761275443226652 "omega_3" 1.632 "PINN"
-0.69905737328736 -0.640739149901549 -0.0900211039403871 -0.0169176829398339 0.0962257302851413 1.12906451367633 1.26781923329054 0.072037134303179 "omega_3" 1.634 "PINN"
-0.725629406048654 -0.666957583057467 -0.0953138268101839 -0.019271931199853 0.0957233098042707 1.13408955153147 1.27321009736153 0.0679448881008891 "omega_3" 1.636 "PINN"
-0.752261686255451 -0.693006467931411 -0.100617581378174 -0.0216024495373972 0.0949509231099341 1.13914620370394 1.27852417899499 0.0638499109951881 "omega_3" 1.638 "PINN"
-0.778710924900338 -0.718877683773542 -0.105832496301161 -0.0260393469681048 0.0938696893090878 1.14420099694479 1.2837288536104 0.0597480041402553 "omega_3" 1.64 "PINN"
-0.804936276290107 -0.741856120012073 -0.109296409285037 -0.0306904716659915 0.0924715692216864 1.15046784408833 1.2888527280374 0.0556458037112298 "omega_3" 1.642 "PINN"
-0.830897104626388 -0.762826920947646 -0.112960035924857 -0.0343849724233678 0.0907809077364732 1.15765007350319 1.29386297261823 0.0515431289062871 "omega_3" 1.644 "PINN"
-0.856614019161611 -0.783577626148883 -0.116798178289002 -0.0374636807344473 0.088760533312211 1.16468970000716 1.29878739379251 0.0474433182811023 "omega_3" 1.646 "PINN"
-0.882046803886794 -0.804097406067228 -0.120908092906006 -0.0405449564747755 0.086402971470136 1.1715858133482 1.3036228813865 0.0433448965966048 "omega_3" 1.648 "PINN"
-0.907185897998318 -0.824344973274208 -0.125235033588694 -0.0430597302703291 0.0837304447942984 1.17839841228107 1.30833596088428 0.039249366107851 "omega_3" 1.65 "PINN"
-0.932021080349898 -0.84437063504032 -0.129816392058956 -0.0454024788638776 0.0806728528629606 1.18503503577045 1.31295522783955 0.035159234312185 "omega_3" 1.652 "PINN"
-0.956542289190168 -0.864102670288219 -0.134659601141038 -0.0477723462004178 0.0772833825664634 1.19158642910998 1.31750902860841 0.0310747493283172 "omega_3" 1.654 "PINN"
-0.980739825856631 -0.883560952639471 -0.139801974733757 -0.0501070580918963 0.073555660538716 1.19799059637182 1.32193372171616 0.0269999457465524 "omega_3" 1.656 "PINN"
-1.00457374422871 -0.902704148320311 -0.145249271397347 -0.0524053588836182 0.0694825066246381 1.20427693615687 1.32628730090397 0.0229325102814021 "omega_3" 1.658 "PINN"
-1.02803488588387 -0.921551775459136 -0.150977291061565 -0.0562329184502914 0.0650253374967633 1.21044417128235 1.33050531709392 0.0188761280527176 "omega_3" 1.66 "PINN"
-1.05108384494139 -0.940408582954262 -0.154708443242498 -0.0607376636608024 0.0602362369674552 1.2164908934904 1.3346767469958 0.0148319114215726 "omega_3" 1.662 "PINN"
-1.07377299982926 -0.962237729793515 -0.158295083193764 -0.0649275682645225 0.0550751391201061 1.22238542800011 1.33873855381484 0.0108009882299433 "omega_3" 1.664 "PINN"
-1.09603203017008 -0.983750503065551 -0.161837781508723 -0.0679161392784522 0.0495651889916644 1.22818774807558 1.34268827808643 0.00678598642476593 "omega_3" 1.666 "PINN"
-1.11785169379112 -1.00497394744838 -0.165365548596753 -0.0708952476387026 0.0437301516993784 1.23386607864001 1.3465840280486 0.00278777481465306 "omega_3" 1.668 "PINN"
-1.13922320552365 -1.02584371180734 -0.169787744102166 -0.0737643211668342 0.0375317993639896 1.23941896221038 1.35036137417302 -0.00119279348209762 "omega_3" 1.67 "PINN"
-1.16013809409395 -1.04638715466376 -0.174968941017426 -0.0760190694328458 0.0310225208746715 1.24487525889771 1.35407789590022 -0.005151153487356 "omega_3" 1.672 "PINN"
-1.18058820212349 -1.06660127388244 -0.180106374776528 -0.0782581503990514 0.0241927339986319 1.25020267951646 1.35767040524775 -0.00908960666197392 "omega_3" 1.674 "PINN"
-1.20053516855052 -1.08645270667176 -0.185229303788105 -0.0805108590313353 0.0220644146900781 1.25543037907318 1.36122818559659 -0.0130049145738769 "omega_3" 1.676 "PINN"
-1.22014112649015 -1.10590824716184 -0.190336487240359 -0.0826844056965683 0.0214154070113182 1.26055702923793 1.36465691457244 -0.0168920566986324 "omega_3" 1.678 "PINN"
-1.2397186287248 -1.12502664407629 -0.19539618272421 -0.0848691297154573 0.0207837578684007 1.26555054300155 1.3680448799326 -0.0207538620605742 "omega_3" 1.68 "PINN"
-1.25879510526801 -1.14374569351696 -0.200468176847494 -0.0877940327210354 0.0202014183412302 1.27047014389416 1.3713273106236 -0.0245841277644089 "omega_3" 1.682 "PINN"
-1.27730336014633 -1.16206428618113 -0.20549018601497 -0.0919885463787864 0.0196392687525986 1.27525274293828 1.37456222435611 -0.0283852726246788 "omega_3" 1.684 "PINN"
-1.29526807251682 -1.17998134715725 -0.210491504254094 -0.096221999282136 0.0190990504322031 1.27995729636802 1.37768649451419 -0.0321508994300671 "omega_3" 1.686 "PINN"
-1.31268372635486 -1.19749585293511 -0.215470930426193 -0.100401638316157 0.0186130489464631 1.28458228077096 1.38075858375299 -0.0358836752857718 "omega_3" 1.688 "PINN"
-1.32948409287565 -1.21457631382719 -0.220396768226408 -0.103187679135146 0.0181524089144887 1.28909556185914 1.38377540161554 -0.0395736925901157 "omega_3" 1.69 "PINN"
-1.34572533600334 -1.23122180912543 -0.225298378918239 -0.105238073623354 0.0177187172789672 1.29352575620499 1.38670282211052 -0.0432285029149453 "omega_3" 1.692 "PINN"
-1.36134135965204 -1.24746265411829 -0.230174628599002 -0.107810280325111 0.0141052206807899 1.29787067850981 1.38956751809542 -0.0468390753067328 "omega_3" 1.694 "PINN"
-1.3763271536011 -1.26323869983435 -0.235024402073236 -0.110446333682091 0.00617142808255267 1.30212786407083 1.39236706374317 -0.0504067710343367 "omega_3" 1.696 "PINN"
-1.39070896424653 -1.27855064207557 -0.239922082275029 -0.11308699623703 -0.0017763734753089 1.30629505872122 1.39509913651062 -0.0539271751060617 "omega_3" 1.698 "PINN"
-1.40442172286049 -1.29342978378332 -0.244578942964324 -0.115670193341771 -0.00971776512955103 1.3104010912075 1.39776086323872 -0.0573996152591036 "omega_3" 1.7 "PINN"
-1.41746163284097 -1.30615564194346 -0.249311997822758 -0.118225411888659 -0.0176329172776946 1.31444403156189 1.40037935382145 -0.0608193543431093 "omega_3" 1.702 "PINN"
-1.42982513455553 -1.31523378053635 -0.254014133890337 -0.120721234192331 -0.0254992133181418 1.31740347535248 1.40292015091865 -0.0641860165579716 "omega_3" 1.704 "PINN"
-1.44150890534161 -1.32362383762847 -0.258653785009585 -0.123217809658172 -0.0294127482407589 1.31911880275413 1.40541029912953 -0.0674965699155891 "omega_3" 1.706 "PINN"
-1.45250985950605 -1.33131881461833 -0.263260446355162 -0.126113264617288 -0.0291608875505744 1.3206327760995 1.40784762870879 -0.0707502919584552 "omega_3" 1.708 "PINN"
-1.46279463074194 -1.33828151064034 -0.267833121699766 -0.130157992549186 -0.028871096621458 1.32203513827892 1.41019900603823 -0.0739447380892064 "omega_3" 1.71 "PINN"
-1.47236070105618 -1.34453526948454 -0.272340318589727 -0.131901756072011 -0.0285637987276459 1.32326266330887 1.41252230597718 -0.0770731412809416 "omega_3" 1.712 "PINN"
-1.48117562919907 -1.35004240866016 -0.276842075455761 -0.133672763189566 -0.0281981035397507 1.32431278569749 1.41481382397222 -0.0801350364321618 "omega_3" 1.714 "PINN"
-1.4892682558899 -1.35479631168232 -0.281245857691772 -0.137373880146981 -0.0277946517597911 1.32524360044482 1.41700840639999 -0.0831330436742834 "omega_3" 1.716 "PINN"
-1.49660652500671 -1.35879070184524 -0.285642267652236 -0.141066308714301 -0.0273745403021053 1.32599122993446 1.41916427317869 -0.0860572561577766 "omega_3" 1.718 "PINN"
-1.50318903632069 -1.36201964222249 -0.289969349176147 -0.142436912754306 -0.0269281317803234 1.32658484657406 1.42127912847229 -0.0889091473097877 "omega_3" 1.72 "PINN"
-1.50898401033982 -1.36450805324466 -0.29425672821219 -0.143704268027875 -0.0264760810079565 1.32702287389469 1.42331958509686 -0.0916871842744175 "omega_3" 1.722 "PINN"
-1.51402086668696 -1.36865487353401 -0.303113770331322 -0.144942391698862 -0.0260082998419193 1.32727289154559 1.4253432622416 -0.0943865551506412 "omega_3" 1.724 "PINN"
-1.51826881059776 -1.37815704218337 -0.306187242003944 -0.146089212391928 -0.0255449923388937 1.32739372677906 1.42728516242215 -0.0970062748914688 "omega_3" 1.726 "PINN"
-1.52172807093291 -1.38726704792697 -0.30918522076405 -0.147914736487849 -0.0251063439164909 1.32732183140348 1.42944326601344 -0.0995434119152919 "omega_3" 1.728 "PINN"
-1.52442944910416 -1.39589916766158 -0.31213726849569 -0.149895650768883 -0.0246826008773837 1.32711558588943 1.43174698032601 -0.101996358730545 "omega_3" 1.73 "PINN"
-1.52743481168909 -1.40408942382521 -0.315042499607785 -0.15183616167667 -0.0242945428742019 1.32674310733319 1.43404674473237 -0.104361519126658 "omega_3" 1.732 "PINN"
-1.53003916114619 -1.41181277476124 -0.318917241782003 -0.153735678355019 -0.0239322928872525 1.3261726214065 1.4363080481217 -0.106636802351784 "omega_3" 1.734 "PINN"
-1.53190303064036 -1.4190750894582 -0.322842527472119 -0.155563077473801 -0.0236163526911355 1.32546360593193 1.43852682830868 -0.108821859542022 "omega_3" 1.736 "PINN"
-1.53302991513084 -1.42588262997111 -0.326691211350067 -0.157348265478959 -0.0233365676982658 1.32458376914565 1.44073110183467 -0.110914148360939 "omega_3" 1.738 "PINN"
-1.53336222628309 -1.43221153384388 -0.330493129589229 -0.15912114343655 -0.0231131686399522 1.32356163758777 1.44288769944598 -0.11290919212834 "omega_3" 1.74 "PINN"
-1.53299483466748 -1.43040950850076 -0.334247632428117 -0.161104283354689 -0.0229665468855274 1.32233396824881 1.44505444590379 -0.114804626532312 "omega_3" 1.742 "PINN"
-1.53183960988133 -1.42501440588808 -0.333528569035423 -0.162444370790752 -0.0228563764584351 1.32096013951548 1.44716654678894 -0.116603120302024 "omega_3" 1.744 "PINN"
-1.52993059633025 -1.41882198883394 -0.333668567291284 -0.164024024309981 -0.0228338590271733 1.32086698667848 1.44925022599733 -0.118295993493802 "omega_3" 1.746 "PINN"
-1.5273019429153 -1.41186274914929 -0.336080970078513 -0.165589100275611 -0.0228585905988439 1.32470046645085 1.45133243923948 -0.119887939607043 "omega_3" 1.748 "PINN"
-1.52392732923306 -1.4058374105237 -0.338470592471026 -0.16707812197069 -0.0229816669875618 1.32852402677054 1.45338026113143 -0.121372595563116 "omega_3" 1.75 "PINN"
-1.5198117290779 -1.41191844590787 -0.340775804716543 -0.16849064108726 -0.0231930959240003 1.33233424916443 1.45542128232768 -0.122747708508797 "omega_3" 1.752 "PINN"
-1.51495969203762 -1.41755581227818 -0.343026584584834 -0.169767039288843 -0.0234828067199828 1.33612861584942 1.45739099303279 -0.124016397897506 "omega_3" 1.754 "PINN"
-1.5113920024059 -1.42275698303769 -0.345191929477494 -0.168763250809434 -0.0238713619504551 1.33993515675297 1.45937692362639 -0.12517246763089 "omega_3" 1.756 "PINN"
-1.50754888738112 -1.42746904493492 -0.347332444189817 -0.168274239262416 -0.0243490222532046 1.34375097393604 1.46131364473393 -0.126216817183726 "omega_3" 1.758 "PINN"
-1.50302368338799 -1.42236351371633 -0.350089450744633 -0.168957141840565 -0.0249060822971501 1.34757276224525 1.46322871667371 -0.127144283605503 "omega_3" 1.76 "PINN"
-1.49785371178945 -1.41112605494328 -0.353361806948669 -0.1696064959512 -0.0255633847089598 1.35136629498652 1.46511956823713 -0.127958602801677 "omega_3" 1.762 "PINN"
-1.49204520818154 -1.39917638963328 -0.356550408499402 -0.172077455344947 -0.0263112849173694 1.35518918898163 1.46698305444056 -0.128653477436079 "omega_3" 1.764 "PINN"
-1.4855739669116 -1.40307760785754 -0.359685411114356 -0.174524473430949 -0.0271706840350703 1.35900839643875 1.46878497482743 -0.129231470312039 "omega_3" 1.766 "PINN"
-1.47997736524758 -1.40806886898906 -0.36276648287236 -0.176947200101608 -0.0281012766809567 1.36285157680732 1.47058214378103 -0.129687303331731 "omega_3" 1.768 "PINN"
-1.47526888426665 -1.41246189229309 -0.365793314489395 -0.178973579889771 -0.0291544050580228 1.36153585457981 1.4723398208198 -0.13002358703472 "omega_3" 1.77 "PINN"
-1.46996718459189 -1.40077655899944 -0.368765598609627 -0.179738222267076 -0.0302900797582879 1.3593525947287 1.47408596774522 -0.130237682609724 "omega_3" 1.772 "PINN"
-1.46404890427789 -1.38700637991002 -0.37165254096044 -0.180041643392315 -0.0315294556970684 1.35702733027921 1.47575678284755 -0.130326504612916 "omega_3" 1.774 "PINN"
-1.45809792667831 -1.38415005993073 -0.374484413018592 -0.180292155830728 -0.0328327618009325 1.3545591217831 1.47741000369956 -0.130293824320385 "omega_3" 1.776 "PINN"
-1.45414384902028 -1.38811283852169 -0.377260998827069 -0.180489656397242 -0.0342518888979839 1.35194667825846 1.47901129656105 -0.130133851197869 "omega_3" 1.778 "PINN"
-1.44958872939799 -1.38965453135921 -0.379951594994736 -0.18063403226256 -0.0357777716862415 1.3491886381571 1.48058684459579 -0.129849613928286 "omega_3" 1.78 "PINN"
-1.44437946215658 -1.37569798822926 -0.382617081009073 -0.180725167565186 -0.0373399617234895 1.34631412638822 1.48210227996111 -0.129437887746177 "omega_3" 1.782 "PINN"
-1.43861180739606 -1.36118856994477 -0.385196296189179 -0.180762943411878 -0.0390207558907605 1.34326068400554 1.48358569541728 -0.128898746152141 "omega_3" 1.784 "PINN"
-1.43493038313738 -1.35000914244574 -0.387719652477017 -0.180716720299472 -0.0407806410213425 1.3400878912546 1.48500369410772 -0.128233346693329 "omega_3" 1.786 "PINN"
-1.43049297988239 -1.35091942202484 -0.390187047639245 -0.18064745589345 -0.0425802851225967 1.33676405530781 1.48705925934337 -0.127439859352402 "omega_3" 1.788 "PINN"
-1.42527729667165 -1.35082053928539 -0.38453994440664 -0.180524694768451 -0.0444720901101618 1.33328855918467 1.48952927125413 -0.126517743997074 "omega_3" 1.79 "PINN"
-1.41929239005509 -1.34679074077377 -0.378471561958179 -0.18048264672143 -0.0464170863394315 1.32966014476875 1.49200916728245 -0.12546697355373 "omega_3" 1.792 "PINN"
-1.41245660377962 -1.33222155156648 -0.379445146474268 -0.182160912417316 -0.048437444918477 1.32713760132918 1.49443461659877 -0.124286586203952 "omega_3" 1.794 "PINN"
-1.40478062913922 -1.31716759942736 -0.381751551388561 -0.183813079256083 -0.0504937882978993 1.33180438683803 1.49686282443429 -0.122977151816035 "omega_3" 1.796 "PINN"
-1.39714965510944 -1.3016073550387 -0.384001902833404 -0.185439203063027 -0.05260801010661 1.33647476518166 1.4992589090341 -0.121540766223767 "omega_3" 1.798 "PINN"
-1.38939320963414 -1.28557893872573 -0.386165747848565 -0.186299262552836 -0.0547717979458184 1.34120672460654 1.50161818777144 -0.119974006326769 "omega_3" 1.8 "PINN"
-1.38063468900805 -1.2690598777935 -0.388304213773722 -0.186305099550225 -0.0569465655671593 1.34596626144929 1.50396801194989 -0.118279031384391 "omega_3" 1.802 "PINN"
-1.37079368604958 -1.25852577143723 -0.390356383187623 -0.185799745878398 -0.0579313685625493 1.35074945352801 1.50627496891093 -0.116457265617415 "omega_3" 1.804 "PINN"
-1.35987961117513 -1.24969067629218 -0.392352916895618 -0.185241918414363 -0.0567576670042627 1.35555195653581 1.50853561093675 -0.114505705186323 "omega_3" 1.806 "PINN"
-1.34786988356569 -1.23965294639993 -0.394293983617615 -0.184631816407318 -0.0555739896051932 1.36040044139787 1.51077649540923 -0.112427423283648 "omega_3" 1.808 "PINN"
-1.33477337817777 -1.2283299880076 -0.396179777565862 -0.183969642218983 -0.0543801380638911 1.36529189003159 1.51296263207513 -0.11022320114937 "omega_3" 1.81 "PINN"
-1.32053886087812 -1.21572981527407 -0.39611821839361 -0.183255601323765 -0.0531454844692121 1.37019236321214 1.51512002848017 -0.107892324706468 "omega_3" 1.812 "PINN"
-1.30517705875576 -1.20186142014984 -0.386493330273026 -0.182489907035119 -0.0518697778700812 1.37515900900343 1.51724583164378 -0.105433096320637 "omega_3" 1.814 "PINN"
-1.28866878209311 -1.18667363923805 -0.384225632166874 -0.181672872339504 -0.0505829738585817 1.37203109815562 1.51930650789143 -0.102852912723742 "omega_3" 1.816 "PINN"
-1.2710228492171 -1.17023825926327 -0.384705318075362 -0.18077436076311 -0.0492846688304098 1.36842381040691 1.52129854221533 -0.100148386931194 "omega_3" 1.818 "PINN"
-1.25218643445663 -1.15250558363397 -0.385125745689777 -0.179855782740844 -0.0479440297767724 1.36466483163338 1.52327897453341 -0.0973192831381179 "omega_3" 1.82 "PINN"
-1.23222976712833 -1.13351487452775 -0.385906939185247 -0.178886991620402 -0.0465913466815095 1.36075382875015 1.52518229422066 -0.0943711220176413 "omega_3" 1.822 "PINN"
-1.21107141595587 -1.1132437187469 -0.387459654605948 -0.179654760073277 -0.0452264797866633 1.35671988687875 1.52700423096843 -0.0913013627137808 "omega_3" 1.824 "PINN"
-1.18875294727309 -1.09167062880221 -0.38784322334709 -0.180557840724759 -0.043818859592534 1.35253080335889 1.52880311934308 -0.088111769616539 "omega_3" 1.826 "PINN"
-1.16531614362572 -1.06886648947233 -0.3864658100361 -0.18140836412249 -0.0424295571699531 1.34821581906317 1.53051488054268 -0.0848086773162843 "omega_3" 1.828 "PINN"
-1.14067782829511 -1.04481145233513 -0.386686298507755 -0.180906575842528 -0.040997473189293 1.34371303050654 1.53213602895943 -0.0813850556563313 "omega_3" 1.83 "PINN"
-1.11490752549082 -1.01954727315655 -0.386879935443631 -0.18011609605486 -0.0395832158300777 1.33908301289307 1.5337236776848 -0.0778473252353829 "omega_3" 1.832 "PINN"
-1.08801467448313 -0.993082703341827 -0.384301014610742 -0.179280297046262 -0.0381254758910359 1.33432571464738 1.53642449799298 -0.0741976265005872 "omega_3" 1.834 "PINN"
-1.06000962773379 -0.965395296791655 -0.374049168010401 -0.178009778354351 -0.0395103199851405 1.32938045741429 1.53953889005271 -0.0704361128152629 "omega_3" 1.836 "PINN"
-1.03087313331821 -0.936524508589628 -0.364071598938665 -0.176648959959323 -0.0437283010873557 1.32764793191024 1.54263320169696 -0.0665644798791416 "omega_3" 1.838 "PINN"
-1.00064674167703 -0.906541050145051 -0.353361044989356 -0.175211668443183 -0.047819183269894 1.33357736989268 1.54567263955869 -0.0625859452285354 "omega_3" 1.84 "PINN"
-0.969369114146104 -0.875424818880106 -0.350456914352662 -0.173759409495972 -0.0518375227841261 1.33949228058611 1.5486829417369 -0.0585014265297286 "omega_3" 1.842 "PINN"
-0.937048945265872 -0.84318686345722 -0.35156148999539 -0.172231780740333 -0.0557772566111225 1.34551125017049 1.55162886193017 -0.0543149639285997 "omega_3" 1.844 "PINN"
-0.903665306696439 -0.809927757449998 -0.34681403452214 -0.170690500673231 -0.0595716093592955 1.35153878320597 1.55450730917738 -0.0500245398138289 "omega_3" 1.846 "PINN"
-0.870189906205098 -0.775594367214353 -0.346568396610621 -0.167379495575801 -0.0632761987332628 1.35760100196336 1.55734546775949 -0.0456372350948342 "omega_3" 1.848 "PINN"
-0.836521870534511 -0.744873058913925 -0.346296093204444 -0.165303250066586 -0.0668859300649842 1.36372358301998 1.56010900509369 -0.0411510910573743 "omega_3" 1.85 "PINN"
-0.80203936444633 -0.718069849449989 -0.345997698210681 -0.165582614002687 -0.0703349917806122 1.36987160110374 1.56282415457514 -0.036571514830513 "omega_3" 1.852 "PINN"
-0.766723481720362 -0.690900970189432 -0.33023175208865 -0.164004957250086 -0.0736792332250502 1.37604161237709 1.56548616284226 -0.0319002999260605 "omega_3" 1.854 "PINN"
-0.730584125528878 -0.663315713018619 -0.327611895996654 -0.162221818691989 -0.0768827760971362 1.38229081550014 1.56806003154526 -0.0271395634754957 "omega_3" 1.856 "PINN"
-0.693690494132454 -0.629525853678388 -0.307833113180379 -0.160398392283128 -0.078867390426808 1.38688474893894 1.57054280060868 -0.0222911897647657 "omega_3" 1.858 "PINN"
-0.656051684116733 -0.588689846338298 -0.302896171519876 -0.15608111976951 -0.077564925093327 1.38232447851038 1.57296165703161 -0.0173600996416635 "omega_3" 1.86 "PINN"
-0.61909436939618 -0.547038157855809 -0.303600190790291 -0.152230748730972 -0.0762519976691465 1.37760179401357 1.57531284410027 -0.0123461879833065 "omega_3" 1.862 "PINN"
-0.582958054067603 -0.511928880930213 -0.294417400592408 -0.147016420268301 -0.0748988283637573 1.37274677941929 1.57756166443994 -0.00725617402986668 "omega_3" 1.864 "PINN"
-0.546233008263243 -0.486234053615988 -0.286351452142242 -0.145011725755523 -0.0735061492891873 1.36769844202922 1.5797340327498 -0.00208895884292894 "omega_3" 1.866 "PINN"
-0.5089609971551 -0.45099502389121 -0.275930398188564 -0.142970372628213 -0.072105208248388 1.36251822096187 1.58182563482308 0.00314971326266856 "omega_3" 1.868 "PINN"
-0.472384173280034 -0.446825433664799 -0.256557216257306 -0.139300118375843 -0.0711544273071922 1.35714402689075 1.58380309111681 0.00845886256710333 "omega_3" 1.87 "PINN"
-0.450927930782996 -0.432849386220937 -0.242092738438657 -0.130707225716606 -0.0695675502693121 1.35163535745926 1.58569369353 0.013832219475679 "omega_3" 1.872 "PINN"
-0.450851845749526 -0.414207305877596 -0.222903477843545 -0.128465816777066 -0.0679751774022748 1.34596087880988 1.58746333105489 0.0192700589052356 "omega_3" 1.874 "PINN"
-0.450738382224642 -0.41389434518851 -0.213586336034382 -0.123670725274167 -0.0663170957539592 1.34012042148584 1.58916908141174 0.02477015469469 "omega_3" 1.876 "PINN"
-0.450588366298859 -0.413571690098422 -0.192495101016902 -0.115563722099012 -0.0660477005901043 1.33408394527498 1.59274842139683 0.0303214481293468 "omega_3" 1.878 "PINN"
-0.450402623596517 -0.413209638456692 -0.176759609295118 -0.106398023523298 -0.0623454977959454 1.32791355653148 1.59644509020922 0.0359310142597878 "omega_3" 1.88 "PINN"
-0.450212526814369 -0.412870080901257 -0.166202946028193 -0.104589446250827 -0.0430236223994598 1.32964042259022 1.60005933405017 0.0415864624403038 "omega_3" 1.882 "PINN"
-0.449957919366909 -0.412492877811644 -0.161630772378146 -0.100234064303891 -0.0117067021197386 1.33682508586617 1.60358667266109 0.0472895047216255 "omega_3" 1.884 "PINN"
-0.449700738433137 -0.412109482356016 -0.158809137867536 -0.0952970861107474 -0.000231288985162337 1.34409407823637 1.6070526828147 0.0530358365875846 "omega_3" 1.886 "PINN"
-0.449441909487632 -0.411720866080827 -0.154943060568542 -0.0912290480158617 0.0255543770222175 1.35138270442775 1.61042198804483 0.0588199076698753 "omega_3" 1.888 "PINN"
-0.449121346300899 -0.411327889425991 -0.149266870747397 -0.0890053322355584 0.0605809100636634 1.35868690675187 1.61372183952 0.0646412057259645 "omega_3" 1.89 "PINN"
-0.448801052932936 -0.410931358912705 -0.142463487235091 -0.0855367934599371 0.0718485086923693 1.36606320264042 1.61691820742561 0.0704941651458086 "omega_3" 1.892 "PINN"
-0.448451431969374 -0.410532137355688 -0.140055132311488 -0.0803026940343443 0.11323494526107 1.3734760967547 1.6200071519383 0.0763731787011419 "omega_3" 1.894 "PINN"
-0.448073394786377 -0.410178023801393 -0.137622746004638 -0.0779410825836635 0.129730581762033 1.3809203449153 1.62301483699633 0.0822792070750775 "omega_3" 1.896 "PINN"
-0.447667880376571 -0.410068524840483 -0.135136806961384 -0.0697771233021172 0.153827939976907 1.38839186993198 1.62590597756514 0.0882061856887147 "omega_3" 1.898 "PINN"
-0.447266365783662 -0.409933028432874 -0.132659321099368 -0.0655612892390423 0.159528246160505 1.39588679221259 1.62870641476536 0.0941497930387184 "omega_3" 1.9 "PINN"
-0.446839313368287 -0.409741990688588 -0.130130200322185 -0.0571020024876816 0.181716623221632 1.39907440949912 1.63138248547699 0.100105710146259 "omega_3" 1.902 "PINN"
-0.446418241120284 -0.409557439832099 -0.127821384072092 -0.0557728755254061 0.178891503996965 1.39327361313622 1.63396132408695 0.106073173755703 "omega_3" 1.904 "PINN"
-0.445943134768072 -0.409349855632797 -0.12551939336538 -0.0544218670125929 0.197492323000802 1.38729804416045 1.63640865864591 0.112044788588408 "omega_3" 1.906 "PINN"
-0.445506584914369 -0.409120238017749 -0.123302235113954 -0.0556858189355012 0.236457399951576 1.38114807854066 1.63872038056701 0.118017988341367 "omega_3" 1.908 "PINN"
-0.445018020945554 -0.408869589494884 -0.124456943745884 -0.0535964109790257 0.252550281269293 1.37482460264221 1.64092254462594 0.123989537461741 "omega_3" 1.91 "PINN"
-0.444539447378304 -0.408568397574925 -0.122804623325464 -0.0511651574289544 0.253116350843811 1.36829690414771 1.64298010559889 0.129957408967152 "omega_3" 1.912 "PINN"
-0.44407185886223 -0.40827870508366 -0.120654352394524 -0.0490332475979471 0.273664582579556 1.36162474370184 1.6448899666056 0.135911985609464 "omega_3" 1.914 "PINN"
-0.443555231777282 -0.40797100483087 -0.119373793405998 -0.0466836015012859 0.30844236564144 1.35471600733177 1.64671001646343 0.141855558955902 "omega_3" 1.916 "PINN"
-0.443051629702154 -0.407615801583916 -0.118567176740214 -0.0438368391665449 0.329910449557303 1.3476624914282 1.64834523004652 0.147781781893763 "omega_3" 1.918 "PINN"
-0.442562097945711 -0.407275165764702 -0.116506519569782 -0.0450173520155772 0.335093573812287 1.3404042093855 1.65042586433015 0.153686098246988 "omega_3" 1.92 "PINN"
-0.442057181125108 -0.406889096664258 -0.11398380622569 -0.0436802390133835 0.355422575197849 1.3329735322269 1.65451387097062 0.159567850614653 "omega_3" 1.922 "PINN"
-0.441568470420577 -0.406519662601852 -0.11142062253515 -0.0423303969083122 0.375627698657127 1.32534150239633 1.65851962178351 0.165419796194114 "omega_3" 1.924 "PINN"
-0.441066457570003 -0.406106860299928 -0.110487810568088 -0.0406761980526653 0.388069369757432 1.32583983310701 1.66240861157672 0.171239658887217 "omega_3" 1.926 "PINN"
-0.440552144052276 -0.405712755509001 -0.10824845665087 -0.0381363764737443 0.410950815399417 1.3342065542239 1.66617644296912 0.177024248361534 "omega_3" 1.928 "PINN"
-0.44005706910275 -0.405307859960772 -0.105784755322873 -0.0355577230916992 0.398558242116678 1.34260374817774 1.66981830881201 0.18276805461004 "omega_3" 1.93 "PINN"
-0.439582267070762 -0.404862684887974 -0.103108424846312 -0.0370376832505599 0.398122489960599 1.35102625730843 1.6733596705526 0.188468835447003 "omega_3" 1.932 "PINN"
-0.439098267419524 -0.404439306425616 -0.100396489327522 -0.0357613781399095 0.410200531656642 1.35947014596064 1.67673582662195 0.194123725891559 "omega_3" 1.934 "PINN"
-0.43860612988226 -0.404124606574328 -0.0982616738160687 -0.0344479260808725 0.438754189341523 1.36796186122689 1.6800044346121 0.199727345425135 "omega_3" 1.936 "PINN"
-0.438137444462427 -0.404065884177271 -0.0955803253738736 -0.0323399455035656 0.467464668536934 1.37649686686723 1.68313118086951 0.20527776068242 "omega_3" 1.938 "PINN"
-0.437693287548257 -0.404057811365533 -0.092866299609625 -0.0297021333919929 0.495374836978101 1.38503964691665 1.68614243528151 0.210770314873019 "omega_3" 1.94 "PINN"
-0.437244148526588 -0.404070820993923 -0.0901815604134981 -0.0270621915339007 0.482589681895206 1.39358476576774 1.68897266338541 0.216201659176257 "omega_3" 1.942 "PINN"
-0.436821549410865 -0.404105892838629 -0.0874661283648379 -0.0244516498396479 0.469767144763068 1.40215799894321 1.6916781190435 0.221570432826005 "omega_3" 1.944 "PINN"
-0.436426508455725 -0.404225069491019 -0.0881229721710497 -0.0253076532545151 0.46405039472387 1.40915081589759 1.69422464638609 0.226871567173333 "omega_3" 1.946 "PINN"
-0.436029534996862 -0.404368350888717 -0.0945454235697412 -0.0261740015969281 0.489812628226275 1.40185580035046 1.69660911572606 0.232099013600476 "omega_3" 1.948 "PINN"
-0.435662182185581 -0.404536799784523 -0.094141974876095 -0.0237562615420188 0.515759854728003 1.39434329267505 1.69885853470959 0.2372545152394 "omega_3" 1.95 "PINN"
-0.435294976676062 -0.40479254174636 -0.0916795110709359 -0.0210897304406785 0.541914262459841 1.41085432557077 1.70090807926101 0.242333759546832 "omega_3" 1.952 "PINN"
-0.434990006516159 -0.405075608376592 -0.0891445494751792 -0.0184271359364629 0.568205599078112 1.44194503831187 1.70281471662986 0.247332019901384 "omega_3" 1.954 "PINN"
-0.434656770450943 -0.405417402633361 -0.0865719184834575 -0.0157694700820343 0.569340931504314 1.45639356931935 1.7045435825317 0.252248585515375 "omega_3" 1.956 "PINN"
-0.434387800295951 -0.405788324869434 -0.0839659342423147 -0.0131482178859414 0.556096168944748 1.48588350416588 1.7060908925319 0.257075500167029 "omega_3" 1.958 "PINN"
-0.434123035410664 -0.406219839311916 -0.0813011983158844 -0.0105032870002333 0.542836846623175 1.51549968090762 1.70748436795395 0.261816918720165 "omega_3" 1.96 "PINN"
-0.433924494943597 -0.406743434607449 -0.0852612492934099 -0.00972835977984232 0.53771245297736 1.53598074106088 1.70869033311027 0.266465392939374 "omega_3" 1.962 "PINN"
-0.433701615616314 -0.407299071087607 -0.0919122253358751 -0.00740109358076779 0.561520461438249 1.560421641679 1.7102340429912 0.271020263483442 "omega_3" 1.964 "PINN"
-0.433546945082583 -0.407918286237816 -0.0983784440689988 -0.00505370321837972 0.585555505367324 1.58378877728211 1.71439377726313 0.275480977640187 "omega_3" 1.966 "PINN"
-0.433400448569159 -0.408602124384629 -0.100778848460095 -0.00274815818005436 0.609748308459189 1.6060503446223 1.71837673985732 0.279839201864707 "omega_3" 1.968 "PINN"
-0.433324167078979 -0.409351624715441 -0.100511618415283 -0.00117019791889561 0.634150786152418 1.62726395415274 1.72224023687733 0.284094927724986 "omega_3" 1.97 "PINN"
-0.433258068134592 -0.410137121495438 -0.0987436235832888 -4.61298784557584e-05 0.657864600820801 1.63918527525902 1.72591914587701 0.288248677676275 "omega_3" 1.972 "PINN"
-0.433233595080594 -0.410785876360023 -0.0959425438136918 0.00109628352106483 0.644193787987376 1.66397908090528 1.72947005648575 0.292296505736712 "omega_3" 1.974 "PINN"
-0.433221143805724 -0.410462089143891 -0.0931203835417591 0.0033400979246494 0.630468381909225 1.67549374486367 1.73282712978329 0.296233627101673 "omega_3" 1.976 "PINN"
-0.433282670591382 -0.410182135898481 -0.0902514380603634 0.00554036663885427 0.616724640938799 1.68172507850386 1.73874204473736 0.30006389429424 "omega_3" 1.978 "PINN"
-0.433388582050839 -0.409885902457518 -0.0873725087676007 0.00425792465148334 0.603891810322295 1.68788221655501 1.75860192219068 0.303779661632406 "omega_3" 1.98 "PINN"
-0.433509287863274 -0.409635334953009 -0.0907498804985494 0.0052506534150325 0.626364312457156 1.7017485265464 1.77747516316998 0.307381623825562 "omega_3" 1.982 "PINN"
-0.433676235930477 -0.409400816728919 -0.0974920180634626 0.00672866238198822 0.64906911187893 1.70887047826159 1.79532839969602 0.310867440367672 "omega_3" 1.984 "PINN"
-0.434041206590337 -0.409213754473797 -0.0990484889538834 0.00925567751244216 0.671935592324246 1.70763519684357 1.81215797181 0.314233068489441 "omega_3" 1.986 "PINN"
-0.434610842341044 -0.409044510963213 -0.0990016482224974 0.0117630893624323 0.695014448052518 1.71124546389274 1.82799197232055 0.317485063742385 "omega_3" 1.988 "PINN"
-0.435228673679831 -0.408893955370615 -0.0989429316925339 0.0142501156504409 0.718203025642424 1.71674643782814 1.84279872324311 0.320611846320329 "omega_3" 1.99 "PINN"
-0.435926131558574 -0.408762943896988 -0.0989342613141844 0.0167158320602994 0.732784987711284 1.73743328686118 1.85657832853406 0.323618073002009 "omega_3" 1.992 "PINN"
-0.436673611861693 -0.408682837349318 -0.0989764933000288 0.0191594037078744 0.718586433297901 1.7552488922077 1.86939319166919 0.32650082831819 "omega_3" 1.994 "PINN"
-0.43747189210842 -0.408976524440504 -0.0972170239974162 0.0212999466539827 0.704333047271348 1.75676576123635 1.88118206846434 0.329259243747369 "omega_3" 1.996 "PINN"
-0.438352289203976 -0.411406450098127 -0.0941600023535898 0.021302822786879 0.690000282243886 1.75810938728137 1.89194258257652 0.331891221115374 "omega_3" 1.998 "PINN"
-0.439285109244963 -0.413910102729119 -0.0911088713248205 0.0212312060364752 0.675594457487307 1.75921503674977 1.90170543180619 0.334396739734773 "omega_3" 2 "PINN"


==> data/omega_3_results_time_NN.dat <==
-0.104676674681514 -0.0585195098988152 -0.0322973609668793 -0.00441388443738333 0.0320482638833255 0.060619027836708 0.0787974901256234 -0.00260406683711258 "omega_3" 0 "NN"
-0.100893645869917 -0.0444764524028756 -0.0225933609062849 0.00839348596514355 0.0441354351783048 0.0704229501643567 0.0867280795001193 0.0103957057903097 "omega_3" 0.002 "NN"
-0.092849239398106 -0.028263401990273 -0.00597517226145783 0.0275654140622805 0.062332132408585 0.0856169202324963 0.098856465918459 0.0274174000357297 "omega_3" 0.004 "NN"
-0.0797806699670787 -0.00598945926890337 0.0167457519127652 0.0508502424075914 0.0853868298946736 0.105710083858867 0.115868101046772 0.0490889614052335 "omega_3" 0.006 "NN"
-0.0610405629944353 0.0209705489563135 0.0439884908868748 0.0790384669642208 0.114026395445194 0.129667577490068 0.138391505270647 0.0759662183803007 "omega_3" 0.008 "NN"
-0.0362597500205197 0.0536084199020479 0.0756437561191206 0.110906858498367 0.143900361239901 0.163606142622427 0.168146467001407 0.108388983456623 "omega_3" 0.01 "NN"
-0.00538710647413154 0.0916155066830697 0.116367946294133 0.149496715881696 0.182534325079132 0.201140463174454 0.207100721877111 0.146320369337501 "omega_3" 0.012 "NN"
0.0310157341215245 0.131227978835341 0.160386350130182 0.193335412737838 0.225618189761121 0.245032791382812 0.251218405540556 0.189173914454894 "omega_3" 0.014 "NN"
0.0716639525767846 0.171222973545525 0.208302070240222 0.240493423392309 0.271979070226507 0.29316549011503 0.299196183362142 0.235731308357898 "omega_3" 0.016 "NN"
0.114635542814881 0.213443066674643 0.258687125069855 0.289235984024629 0.320149873173364 0.343111007415246 0.34911918358074 0.284172151993878 "omega_3" 0.018 "NN"
0.157726440434658 0.255711286908308 0.307895844631844 0.337602890928792 0.367804199641625 0.392627337281112 0.398838391118829 0.332340627578825 "omega_3" 0.02 "NN"
0.19870439503967 0.295775131932714 0.357336574421481 0.384300846609619 0.413018289198703 0.439645857665425 0.446092431358636 0.378101688936633 "omega_3" 0.022 "NN"
0.235799299535302 0.3319017146232 0.39917665583323 0.426057464184225 0.454013786895928 0.482575850935746 0.48915361066264 0.419709243066523 "omega_3" 0.024 "NN"
0.267841701176167 0.362932168058421 0.433690460841319 0.463952318559677 0.490902461455505 0.519957081851828 0.527562755091481 0.456016239293504 "omega_3" 0.026 "NN"
0.29433777211915 0.388412115198776 0.464091540743595 0.493632478012671 0.520952620991125 0.55117704184903 0.560375964443267 0.486517396571676 "omega_3" 0.028 "NN"
0.315313881008763 0.408316031347681 0.48922440536569 0.517777146551168 0.545943255654777 0.57684582212778 0.587459749180027 0.51122237096147 "omega_3" 0.03 "NN"
0.331110258257581 0.423020524785898 0.508975716335385 0.538948154256161 0.563907397999685 0.597560105448167 0.609212225804015 0.530494102371929 "omega_3" 0.032 "NN"
0.342281221003532 0.433116167427727 0.523689755841588 0.552457688915922 0.578837518645173 0.613007906759094 0.62618111740602 0.544889878540614 "omega_3" 0.034 "NN"
0.349448069774496 0.439197983040174 0.530940064080426 0.563701964504105 0.588432496970881 0.624223588797747 0.639038978568465 0.555042982904639 "omega_3" 0.036 "NN"
0.353192252895269 0.441849321925702 0.538134305392248 0.571138782500782 0.592887519604233 0.633840833593126 0.648351665405244 0.56157888483079 "omega_3" 0.038 "NN"
0.354104992280838 0.441664968367718 0.54286315373156 0.576761097254462 0.59770882095097 0.638372428933451 0.654695474706386 0.565067671033787 "omega_3" 0.04 "NN"
0.352619893261362 0.439108985165717 0.544138946877013 0.577881213111368 0.601097205116616 0.640300916001593 0.65917401759026 0.566017233032705 "omega_3" 0.042 "NN"
0.34915624951276 0.434573071364241 0.544747605164105 0.575762076230149 0.601238737759957 0.640575116031243 0.661673354188451 0.564857143028668 "omega_3" 0.044 "NN"
0.344068286373272 0.428440575624222 0.543059646909569 0.571915010288137 0.600686723447097 0.638738393061828 0.662432481325766 0.561950143933107 "omega_3" 0.046 "NN"
0.337644441513817 0.420972925508067 0.538586288787769 0.564444533127642 0.598665373328572 0.635399820916234 0.661750566339663 0.557582748436576 "omega_3" 0.048 "NN"
0.33012381277814 0.412375583591825 0.533822822834225 0.558529264494894 0.595739651243491 0.63440034149653 0.65986674091107 0.552002162778004 "omega_3" 0.05 "NN"
0.321667335207962 0.40290493390728 0.524885244399286 0.549475602099164 0.591797257859639 0.632906560522031 0.656947726967815 0.545394457899927 "omega_3" 0.052 "NN"
0.312428845503234 0.392621729531299 0.513841234299036 0.541718024509919 0.589229636302207 0.630595199244283 0.653152343779652 0.537915885664038 "omega_3" 0.054 "NN"
0.302504804280204 0.381712363545773 0.501975578695863 0.530331866742074 0.582757485893296 0.627532889534507 0.648543038028549 0.529683665007124 "omega_3" 0.056 "NN"
0.292052675280672 0.370216883684634 0.489900237849781 0.520570970735378 0.575176381533083 0.623787463986332 0.643596291833603 0.520793684075821 "omega_3" 0.058 "NN"
0.28105978269349 0.35824169240999 0.476690976613213 0.509510902949444 0.569060775087223 0.616915262374903 0.638269467165117 0.511323436390478 "omega_3" 0.06 "NN"
0.269682910436188 0.345819848415999 0.463084946199444 0.496679942329592 0.563253983232357 0.608999664940598 0.632373957355924 0.501324430283286 "omega_3" 0.062 "NN"
0.25787769718545 0.333033592178026 0.448880478058925 0.482878668458454 0.554830924185353 0.600665547515632 0.625930357601646 0.490844523699619 "omega_3" 0.064 "NN"
0.245742985575305 0.319858255321606 0.434256966183682 0.468661456478799 0.546145400879766 0.594861952742178 0.618980834043384 0.479917806744441 "omega_3" 0.066 "NN"
0.233280699217005 0.306384640635201 0.420162937700127 0.454029923860901 0.537060144651775 0.588583187354175 0.611523758808062 0.468571253404495 "omega_3" 0.068 "NN"
0.220514960235278 0.292577333101917 0.404923149391664 0.441927981008632 0.528067087814577 0.581852835967368 0.603551412678144 0.456819986984583 "omega_3" 0.07 "NN"
0.207461855329825 0.278485522918231 0.389504968235144 0.430006196036459 0.517959849520196 0.574687497600905 0.595114223904943 0.444683198241556 "omega_3" 0.072 "NN"
0.194165736919786 0.264121117695368 0.373547627937455 0.417641073252128 0.509002417258159 0.567040697586265 0.586197432125914 0.432178259000326 "omega_3" 0.074 "NN"
0.18063860527775 0.249463849394772 0.358397905907793 0.404903369061969 0.497646476834575 0.558083855416271 0.577203520639443 0.419308879658777 "omega_3" 0.076 "NN"
0.166888561514099 0.23458371795499 0.341962900396879 0.391800017130947 0.486895348985115 0.546894029281304 0.567884043129823 0.406088036117314 "omega_3" 0.078 "NN"
0.152919539139305 0.21945648663467 0.325087552194873 0.37827618677818 0.476117208909045 0.5352162309498 0.558045550687268 0.39252474627906 "omega_3" 0.08 "NN"
0.138765329094781 0.204084436080905 0.308023643739318 0.364428880653918 0.462767837858678 0.524119062649106 0.547784602362128 0.378630408659996 "omega_3" 0.082 "NN"
0.12439827401397 0.188499712692249 0.292004852427112 0.35019993202593 0.451232305273322 0.514315646293312 0.537012407025429 0.364414535369455 "omega_3" 0.084 "NN"
0.109912181578977 0.172703710225221 0.274773550303166 0.335619605302441 0.437928678569392 0.504032941332923 0.525759252772389 0.349888670595316 "omega_3" 0.086 "NN"
0.0952763105013901 0.156697577598663 0.257318255566304 0.320687441239158 0.424067701483523 0.493362644916544 0.514055182090658 0.335067885905926 "omega_3" 0.088 "NN"
0.0805197463417358 0.140511583470698 0.239669946680635 0.305463982321498 0.410138039263984 0.482211453155287 0.501869158164652 0.319963504957767 "omega_3" 0.09 "NN"
0.065641071362279 0.124174141191645 0.221858569830829 0.289948702452477 0.39511259419811 0.470669174305158 0.489231135187765 0.304597157081909 "omega_3" 0.092 "NN"
0.0506999045223893 0.107713625822782 0.204660092881738 0.274140615198519 0.379732268948146 0.458417397049004 0.476323589590891 0.288987353239693 "omega_3" 0.094 "NN"
0.0356948311663245 0.0910974162285925 0.187427703048172 0.258097696794721 0.364546734042335 0.443651227019529 0.463279477627964 0.273156112508398 "omega_3" 0.096 "NN"
0.0206543991036483 0.0743539653894913 0.169536409335535 0.241769011055624 0.349482131968784 0.428455957748326 0.449837648388211 0.25712458726545 "omega_3" 0.098 "NN"
0.00563633068463787 0.0575727788761924 0.15166079256926 0.223667316565354 0.334927430284722 0.412859279639065 0.435964372274896 0.240920623638619 "omega_3" 0.1 "NN"
-0.0093626904613302 0.0407204198423301 0.133889399460543 0.205341814681674 0.321612946767686 0.399285060993975 0.42171754824011 0.224573998392334 "omega_3" 0.102 "NN"
-0.0243154048855558 0.0238542202279177 0.116188811808968 0.186850936034716 0.305586425578383 0.385518109444831 0.407124633472392 0.208117163566215 "omega_3" 0.104 "NN"
-0.0391944954310475 0.00697057015889868 0.0986472226545629 0.168221996924842 0.28924821924204 0.37146298014045 0.392182643396438 0.191578171703916 "omega_3" 0.106 "NN"
-0.0539420696545676 -0.00987304890657015 0.081375388198353 0.149481512032651 0.272677351608706 0.35714661186762 0.376949432455604 0.174998672683437 "omega_3" 0.108 "NN"
-0.0685612145013579 -0.0266496169121524 0.0645245190432888 0.130625569411109 0.25859156169787 0.342596017384722 0.361420772759459 0.158411408313127 "omega_3" 0.11 "NN"
-0.0829639139275287 -0.0433320576256619 0.0479138177366281 0.113009875046203 0.242515236309544 0.327868800999454 0.345683980983949 0.141853664694573 "omega_3" 0.112 "NN"
-0.0971543269940298 -0.0598627210604832 0.0315998340031456 0.0963690661684495 0.22641189891533 0.312312319982766 0.330013777534646 0.125366480328478 "omega_3" 0.114 "NN"
-0.111106007990998 -0.0762453383176194 0.0148764778017494 0.0798837737690974 0.210338410763427 0.295046639736881 0.314383645324028 0.108986846749284 "omega_3" 0.116 "NN"
-0.124761953657242 -0.092392718062797 -0.00166830425933995 0.0636108653048382 0.194321177014444 0.277652045942887 0.298655178988554 0.0927618541558019 "omega_3" 0.118 "NN"
-0.138126155914847 -0.108339504212381 -0.0178471701568128 0.047546241126895 0.178117065952392 0.260376592531998 0.282885231622856 0.0767276562991687 "omega_3" 0.12 "NN"
-0.151111013978152 -0.123967742901186 -0.0336042744171436 0.031777350203356 0.16262243597555 0.245391566128546 0.267100190163376 0.0609274722692788 "omega_3" 0.122 "NN"
-0.163720439822839 -0.139312060718794 -0.0482141196904422 0.0163297691434536 0.147054640117688 0.230479087210597 0.251357010544609 0.0453982785846603 "omega_3" 0.124 "NN"
-0.175927787873377 -0.154285006506655 -0.062297290697586 0.00125966430420021 0.13173936102703 0.215695891519317 0.235682177505851 0.0301824249702556 "omega_3" 0.126 "NN"
-0.187751160129153 -0.168890674404793 -0.07587329975388 -0.0134071646727989 0.116733025204894 0.201098726484247 0.220132144400679 0.0153187199897262 "omega_3" 0.128 "NN"
-0.199490642041098 -0.183072135258271 -0.0889471703239337 -0.0276143833958145 0.102061559840081 0.186744142804798 0.204732621837024 0.000840638211019355 "omega_3" 0.13 "NN"
-0.210765542670515 -0.196803246422974 -0.101493390254859 -0.0425696509539648 0.0878119423645671 0.172657947514381 0.189601117404663 -0.0132130622656609 "omega_3" 0.132 "NN"
-0.221963211309912 -0.210057954592912 -0.115310518975434 -0.0596892036139707 0.0724230937918264 0.157462190936144 0.175030448089672 -0.0268135130324471 "omega_3" 0.134 "NN"
-0.23262780436221 -0.222810169466925 -0.127211203354591 -0.0764587116690336 0.0576795457653247 0.141690502522749 0.160957133573845 -0.0399279148998146 "omega_3" 0.136 "NN"
-0.243135497639628 -0.235033780866388 -0.138076142448483 -0.0890885763199663 0.0444186404036486 0.126234165786059 0.147199323850032 -0.0525277879283319 "omega_3" 0.138 "NN"
-0.253192810665212 -0.246702658735103 -0.148344508535615 -0.100404147551785 0.0292378917458791 0.112898884160074 0.133874526037687 -0.0645889319260955 "omega_3" 0.14 "NN"
-0.262706535503867 -0.25565755285885 -0.157990976193446 -0.111075342221227 0.0164774530296086 0.100896515156478 0.120977962378618 -0.076089920338679 "omega_3" 0.142 "NN"
-0.272082486029319 -0.263122724390939 -0.166990197882853 -0.121107067363084 0.0052604290040108 0.0894399680127549 0.108535376677764 -0.0870078162828603 "omega_3" 0.144 "NN"
-0.280855897195977 -0.273599155656541 -0.175874924205459 -0.130504211563391 -0.00529310743183942 0.0785243516044716 0.0966030574234082 -0.0973270150782937 "omega_3" 0.146 "NN"
-0.289118760481699 -0.280616594945457 -0.183661445540906 -0.139241167660145 -0.0152184450759592 0.0681753505451184 0.0851762817711119 -0.107035761108092 "omega_3" 0.148 "NN"
-0.297146483210668 -0.286716683555994 -0.190845652783594 -0.149198661842604 -0.0244289641736941 0.0584186880318498 0.0743113858563902 -0.116121860131601 "omega_3" 0.15 "NN"
-0.304554759543691 -0.295919634009181 -0.197371942347672 -0.155213680643897 -0.0344919931415575 0.047574625976722 0.0642181958793913 -0.124579670970558 "omega_3" 0.152 "NN"
-0.311302012917452 -0.301957592595159 -0.20450778320884 -0.161305774588527 -0.0460369233451843 0.0365950128114036 0.0549684779218751 -0.13239974862436 "omega_3" 0.154 "NN"
-0.317961398825844 -0.306496674994719 -0.209757967652251 -0.166000545974384 -0.0567912911533881 0.0264348096528124 0.0463274985465887 -0.139583220026754 "omega_3" 0.156 "NN"
-0.323953860764504 -0.313208026508448 -0.214336646398806 -0.170306203266762 -0.0666608651741853 0.0193233272134989 0.0382903149682079 -0.146128675104912 "omega_3" 0.158 "NN"
-0.329314481314668 -0.319467384054064 -0.218340598729526 -0.173754522051865 -0.0736990692389554 0.0128717765934425 0.0308825825744066 -0.152041011840734 "omega_3" 0.16 "NN"
-0.334223135695197 -0.322587324396579 -0.221744634457025 -0.176605259938697 -0.0792265432021964 0.00704474046955283 0.0240689645230532 -0.157322158978852 "omega_3" 0.162 "NN"
-0.338871753916578 -0.32519091559783 -0.225186655389393 -0.178833280982246 -0.0837123383932408 0.00189840027542232 0.0178752010298808 -0.161981156587138 "omega_3" 0.164 "NN"
-0.342841463962429 -0.331078454055898 -0.227450141112911 -0.182551475362629 -0.0874920657005305 -0.00260256965231065 0.0122965566338848 -0.166027022835409 "omega_3" 0.166 "NN"
-0.346167329375135 -0.334829161287473 -0.229159941989849 -0.18419325747675 -0.0932386458911765 -0.00749744104439287 0.00732831538891787 -0.169468993868176 "omega_3" 0.168 "NN"
-0.349097980606757 -0.335931541844275 -0.230290864216443 -0.185047142782537 -0.0995336962091073 -0.0131451993535165 0.00334405742256649 -0.172323839538976 "omega_3" 0.17 "NN"
-0.351779288469913 -0.336459757193722 -0.230909207729326 -0.185076486118874 -0.102954957957479 -0.0180128983886902 2.64860433389913e-05 -0.174600983996087 "omega_3" 0.172 "NN"
-0.353830439555054 -0.34038114003647 -0.230989660736839 -0.186611891492475 -0.106667103169571 -0.0199011809407352 -0.00272578196052109 -0.176314877605261 "omega_3" 0.174 "NN"
-0.355286571452325 -0.343095508077397 -0.230537456634522 -0.186676632205263 -0.1091395350075 -0.0211987175966897 -0.00491752705863746 -0.17748353801773 "omega_3" 0.176 "NN"
-0.356161153143091 -0.342345445201261 -0.229619035402379 -0.185074115858299 -0.109943788883982 -0.0219408420722971 -0.00652296349653625 -0.178122243846945 "omega_3" 0.178 "NN"
-0.357070905387388 -0.34107002876118 -0.228244345558892 -0.18361066849684 -0.110953447172051 -0.0221017957186405 -0.007638327186271 -0.178252036897484 "omega_3" 0.18 "NN"
-0.357399365214462 -0.34150336941849 -0.226329073740601 -0.182542532548325 -0.113476097222815 -0.0217473154129948 -0.00820722730156831 -0.177889121968691 "omega_3" 0.182 "NN"
-0.357181494776341 -0.343267212576677 -0.223966944449728 -0.181480782073209 -0.113873036326709 -0.0217295567928772 -0.00829543284316969 -0.177048655343678 "omega_3" 0.184 "NN"
-0.356421695159725 -0.342428183863433 -0.221205845692452 -0.179779566404477 -0.112140905884985 -0.0225647737459553 -0.00778058515010116 -0.175756594704999 "omega_3" 0.186 "NN"
-0.355285611014153 -0.339543643118589 -0.220222369608337 -0.176865094729123 -0.109908792999363 -0.0226068153454548 -0.00650827557404909 -0.174026005785892 "omega_3" 0.188 "NN"
-0.354147075552646 -0.336217167532482 -0.216492310276465 -0.172774238525733 -0.110949672667118 -0.0202199821122804 -0.00480000808363457 -0.171881323450191 "omega_3" 0.19 "NN"
-0.35248015853881 -0.335484148496676 -0.212425727683069 -0.170852535420693 -0.111286288349049 -0.0173717876596129 -0.00269089618097951 -0.169337657236803 "omega_3" 0.192 "NN"
-0.35035028639146 -0.33539911698773 -0.208027451845794 -0.166568865038471 -0.109980696494972 -0.0141584058206377 -0.000185471496422451 -0.16641787908212 "omega_3" 0.194 "NN"
-0.34779230960703 -0.332659698842861 -0.206061252035397 -0.163268025532318 -0.108063643617754 -0.0105233516570138 0.00268128105500409 -0.163138754680204 "omega_3" 0.196 "NN"
-0.344852207886504 -0.328057645762669 -0.202136844715994 -0.159705457993653 -0.105817771585066 -0.00653213966211297 0.005935415616932 -0.159520782226451 "omega_3" 0.198 "NN"
-0.342021299071916 -0.32306584784709 -0.19660511590854 -0.155855228696737 -0.103278054833368 -0.00246188392509339 0.00948080746371716 -0.155580874092397 "omega_3" 0.2 "NN"
-0.338805713690817 -0.320199772141677 -0.190821979665657 -0.151535671558747 -0.100448922417513 0.000271219620287866 0.0133434640469545 -0.151340453343279 "omega_3" 0.202 "NN"
-0.335179211186016 -0.318651276034302 -0.184761717954416 -0.145445815364212 -0.0973347249678795 0.00331750721102253 0.0177116971237865 -0.146814899792786 "omega_3" 0.204 "NN"
-0.331176549352676 -0.315534990007791 -0.182838358894912 -0.140891477162427 -0.0940007708759367 0.00825358528214792 0.0225162767113716 -0.14202309639362 "omega_3" 0.206 "NN"
-0.326801894023902 -0.309598455882167 -0.176527948737998 -0.136264805426947 -0.09042073840385 0.0137920224823915 0.0275333591388289 -0.136982091671171 "omega_3" 0.208 "NN"
-0.322556355995346 -0.303354343163051 -0.170045104026713 -0.132894953810535 -0.0868066670564644 0.0195684160705127 0.0328197967198776 -0.131709624020977 "omega_3" 0.21 "NN"
-0.318143639600407 -0.297511357217616 -0.163394194611101 -0.126403757251182 -0.0826609219505485 0.0255785630169498 0.0382798214197919 -0.126222859788642 "omega_3" 0.212 "NN"
-0.313432284558417 -0.294880910605457 -0.158717041504303 -0.119332396870902 -0.0785198777633127 0.0317878226744028 0.0439396506254184 -0.120536634361715 "omega_3" 0.214 "NN"
-0.30839566933895 -0.291956508012959 -0.153192793274513 -0.113604951439527 -0.0742102781513836 0.0381615262225523 0.0497950830119294 -0.114665499472414 "omega_3" 0.216 "NN"
-0.303098781885865 -0.28595127778533 -0.145808619871275 -0.108927378204044 -0.0697666891371114 0.0446736849864351 0.055780976775111 -0.108626277089495 "omega_3" 0.218 "NN"
-0.297535000156017 -0.278801767938432 -0.13824415817686 -0.102684920251249 -0.0640662057711552 0.0497816113063436 0.0618933199438061 -0.102433974491085 "omega_3" 0.22 "NN"
-0.292332559531189 -0.271460071018907 -0.130564669066757 -0.0947158838856126 -0.0577827467512861 0.0550125256395972 0.0681628534641732 -0.0960977170908808 "omega_3" 0.222 "NN"
-0.286881691680207 -0.265953582132681 -0.126469934511533 -0.088131761909267 -0.053335558438846 0.0609046530083788 0.0748049037092642 -0.0896399151617341 "omega_3" 0.224 "NN"
-0.281186097972295 -0.262403927172045 -0.118889342653517 -0.0832979992753167 -0.0454867165536825 0.0679625747923751 0.0815310849162074 -0.0830649941027935 "omega_3" 0.226 "NN"
-0.275249394510297 -0.258583484551878 -0.111265864373081 -0.0760511640828554 -0.0372397014532453 0.0750692572773346 0.0883375003140259 -0.0763926910482654 "omega_3" 0.228 "NN"
-0.269136147639642 -0.250980195736417 -0.103603513506584 -0.0699253664901107 -0.0289251628059901 0.0822515320363095 0.0952203169912877 -0.069629585228132 "omega_3" 0.23 "NN"
-0.262879582476273 -0.243123780793042 -0.0980410351833712 -0.0625277649827467 -0.0204861151361229 0.0894751967991851 0.102145292839396 -0.0627882993452403 "omega_3" 0.232 "NN"
-0.256998076441732 -0.235158170443526 -0.0901436912813551 -0.0561778579142356 -0.0124510534370188 0.0967365094799675 0.10907828872763 -0.055883415701823 "omega_3" 0.234 "NN"
-0.250950898277495 -0.229535303121963 -0.0819226852951829 -0.0484387449637325 -0.0056962917659007 0.104001311147783 0.116046303659402 -0.0489228677170029 "omega_3" 0.236 "NN"
-0.24474144502102 -0.225415194754078 -0.0736789586455302 -0.0403457819916753 0.00108567909626345 0.111296585386242 0.123015404459636 -0.041918531803159 "omega_3" 0.238 "NN"
-0.238342497957547 -0.221167509049792 -0.0671396793629242 -0.033477744754066 0.00873527403399521 0.118588387981163 0.129982233612964 -0.0348781632005016 "omega_3" 0.24 "NN"
-0.231818292932815 -0.213179856815771 -0.0610202690334631 -0.0253655266240003 0.0175018610684674 0.124673127046776 0.136882307586347 -0.0278137189231322 "omega_3" 0.242 "NN"
-0.225158290899969 -0.205019557241258 -0.0531346459281963 -0.016680741897801 0.0263097222076567 0.130626057862969 0.143803823459791 -0.020731295586103 "omega_3" 0.244 "NN"
-0.218999129347765 -0.19676983911404 -0.0452392956990479 -0.00849356132329149 0.0351553303637502 0.136536691127105 0.150763627138247 -0.0136417584017425 "omega_3" 0.246 "NN"
-0.212724246187463 -0.190509567973095 -0.0373985673568313 2.49047730562779e-05 0.0436787827531475 0.143034634063497 0.157821127852799 -0.00655111842361801 "omega_3" 0.248 "NN"
-0.206336703795785 -0.186216204049799 -0.0294384445016362 0.00601120786075171 0.0521064189932758 0.150150453391802 0.164829323187064 0.000532443500147539 "omega_3" 0.25 "NN"
-0.199839447624299 -0.181814010524306 -0.0211901835605772 0.012178126564379 0.0574378841575367 0.157182363188724 0.171724238590684 0.00759630391118196 "omega_3" 0.252 "NN"
-0.193235312878755 -0.17454645675366 -0.0129761665230603 0.0180196816036755 0.0650977194889606 0.164157915124235 0.178564079936848 0.0146397856952075 "omega_3" 0.254 "NN"
-0.186557542097262 -0.166410827990262 -0.00636935265282546 0.0235197197032448 0.0739423785540225 0.171043747370106 0.185315489873005 0.0216534798645628 "omega_3" 0.256 "NN"
-0.180215634492072 -0.158233664275087 0.00124398170555651 0.0289580812209351 0.0804659472240132 0.177837137333995 0.191975609413646 0.0286315814673287 "omega_3" 0.258 "NN"
-0.174006658412509 -0.150713190312842 0.0088153058586613 0.0343377019947866 0.086921768055106 0.184566001659675 0.198511187045824 0.0355698356923224 "omega_3" 0.26 "NN"
-0.167732027923705 -0.146476930858739 0.0163113733235605 0.0396254900527993 0.0954175381361893 0.191166775128067 0.204919607117915 0.0424582559178831 "omega_3" 0.262 "NN"
-0.161394304651708 -0.142208934130736 0.0227236379482747 0.0448189838515987 0.104566595661652 0.19769785646946 0.211228889839788 0.0492955381722872 "omega_3" 0.264 "NN"
-0.154995916882115 -0.136778916733817 0.0292228859597685 0.0499158346985951 0.113677949627629 0.204095689765779 0.217406138548483 0.0560754350674749 "omega_3" 0.266 "NN"
-0.148539176235147 -0.128920195762646 0.0364853183834271 0.0562013292739039 0.118327009331438 0.210388401828311 0.223418573366246 0.0627910428559395 "omega_3" 0.268 "NN"
-0.14213437153893 -0.121065312292615 0.041853660491654 0.0611611462451265 0.126431860237233 0.215404830219541 0.229324966075353 0.0694401002116619 "omega_3" 0.27 "NN"
-0.13620795252865 -0.113246833342828 0.0470772930279963 0.0660154300121576 0.135666720352162 0.220211224428965 0.23506200478181 0.0760189118409654 "omega_3" 0.272 "NN"
-0.130290812489932 -0.107561850392585 0.051918554518295 0.0735261235392954 0.142159738304656 0.224816185305826 0.240832085694024 0.0825187833392261 "omega_3" 0.274 "NN"
-0.124293320478046 -0.103578443080551 0.0574087119227329 0.0809758104777529 0.14997995677362 0.229278771087422 0.246506197442102 0.0889437078119368 "omega_3" 0.276 "NN"
-0.118309010654229 -0.099548072651146 0.0623932664850599 0.0874334333337856 0.158362634742048 0.23449981986488 0.25203508688287 0.0952824056338147 "omega_3" 0.278 "NN"
-0.112309217927589 -0.0937390178018518 0.0673150375105251 0.0949584043891605 0.165537660042787 0.239973121262778 0.257416952119456 0.101536820624759 "omega_3" 0.28 "NN"
-0.106295676546097 -0.0864086799723509 0.0721112397078514 0.100436430813318 0.173070869677588 0.24529644752073 0.262619598769447 0.107700935116666 "omega_3" 0.282 "NN"
-0.100395314559819 -0.0791262073548751 0.0768107705428633 0.104284502669771 0.180860803851317 0.250468134536618 0.26764146890946 0.113772116049328 "omega_3" 0.284 "NN"
-0.0949711644188937 -0.0718930706403853 0.0814121399262717 0.11108761793497 0.188124222345721 0.255517162200761 0.272511497746791 0.119750336477865 "omega_3" 0.286 "NN"
-0.0895381226659993 -0.0668942815490823 0.085913910646525 0.118246510849076 0.197024362838647 0.260381084083463 0.277197610646397 0.125629565829498 "omega_3" 0.288 "NN"
-0.0841280248765202 -0.0633519979367634 0.0903451277314389 0.125331568031925 0.206147150203208 0.265150163532326 0.281698386638595 0.13140965285681 "omega_3" 0.29 "NN"
-0.0787117084046827 -0.0598044223604575 0.0946434129040199 0.132282365663286 0.210720923778808 0.269731553016413 0.286012534457939 0.137086779047822 "omega_3" 0.292 "NN"
-0.0733209367386394 -0.0550898147101861 0.0988685919496675 0.136520983367973 0.219798197803129 0.274185017447735 0.290138892542814 0.142660015944579 "omega_3" 0.294 "NN"
-0.0679873534921853 -0.0484940657489119 0.105209779674055 0.141252965364345 0.228764769493921 0.278478902461075 0.294076429035897 0.148125773826836 "omega_3" 0.296 "NN"
-0.062650930593918 -0.0419860093957709 0.107984945747603 0.147799729011069 0.236063894197741 0.282642717437625 0.297854757176026 0.153484861058381 "omega_3" 0.298 "NN"
-0.0578077806012516 -0.0355665086598265 0.110942816924364 0.153996961234839 0.243477621633872 0.285261912313672 0.301411934858038 0.158731620485159 "omega_3" 0.3 "NN"
-0.0531133597037865 -0.0298921523886975 0.114805065373616 0.160048337889407 0.250797641366887 0.287583383701701 0.304962685824307 0.163868268664502 "omega_3" 0.302 "NN"
-0.0484187770056792 -0.0269496459063134 0.118559358415382 0.165922623056872 0.2592033215019 0.28971313822899 0.308475147678337 0.168889022814606 "omega_3" 0.304 "NN"
-0.043785756535442 -0.0240391029848865 0.123850882774491 0.169481900159724 0.266037128220603 0.294109286439323 0.311763844237191 0.173795026343951 "omega_3" 0.306 "NN"
-0.0391844189666131 -0.0211610985919037 0.128648808810681 0.175570861128051 0.27296117176661 0.301246281675674 0.314919817622922 0.178584514145216 "omega_3" 0.308 "NN"
-0.034645793900097 -0.0162696974884966 0.130971605582658 0.180973778731129 0.278256957941323 0.308897798209557 0.317851137572632 0.183256337671926 "omega_3" 0.31 "NN"
-0.0301702690414913 -0.0106773406695311 0.133166635636087 0.184193825370357 0.285709094879962 0.314891097826489 0.320618594798077 0.18780769616619 "omega_3" 0.312 "NN"
-0.0257581077789837 -0.00523888919281035 0.135998336763066 0.189238845714101 0.290563209776963 0.320823587158486 0.323856020744472 0.192240178208912 "omega_3" 0.314 "NN"
-0.0218649089632095 0.000106577843212108 0.13921785662609 0.194828285152141 0.297562757909191 0.325630668413453 0.331132131938205 0.196550393706974 "omega_3" 0.316 "NN"
-0.0180747036023945 0.00475159229716837 0.143572616168342 0.196212813948989 0.301360110926908 0.331662172213271 0.338293258043564 0.200733753282401 "omega_3" 0.318 "NN"
-0.0143483081133695 0.00690200380137185 0.147561838629883 0.201437023633559 0.305028160055542 0.338226136682408 0.345339550475671 0.204794354836768 "omega_3" 0.32 "NN"
-0.0106857370430475 0.00901826767369585 0.149415940921529 0.206549337299919 0.310513100903052 0.345605943321061 0.352240776576764 0.20873111544196 "omega_3" 0.322 "NN"
-0.00708690049066263 0.0110699495120912 0.151394101009771 0.211580663645805 0.316402704579843 0.352810417569685 0.358966837194259 0.212537512042908 "omega_3" 0.324 "NN"
-0.00358209411086818 0.0140135135446258 0.154248617228177 0.216531528634107 0.318753829367097 0.359870645386309 0.365548801837065 0.216216212590334 "omega_3" 0.326 "NN"
-0.000140447689034318 0.0184262752179052 0.15705572690274 0.218926751872459 0.320792627538538 0.366726291642578 0.371956837708353 0.219766714492703 "omega_3" 0.328 "NN"
0.0032080045465932 0.0227163057778057 0.158704624444226 0.220831871726659 0.322698214245918 0.373378102984248 0.378270064730486 0.223185310898661 "omega_3" 0.33 "NN"
0.00636726340025007 0.0268537098196475 0.160668323850587 0.223914952851942 0.324836030594611 0.379405540017956 0.384457839362426 0.226471125676912 "omega_3" 0.332 "NN"
0.00909516147163458 0.0308695453695691 0.162189785876194 0.225864254461783 0.329913926104211 0.384987913906969 0.390474006772308 0.229625656282708 "omega_3" 0.334 "NN"
0.0117621280249978 0.0339059009681932 0.163584531074548 0.227710283097565 0.331908063700382 0.390369295484334 0.396258546052422 0.232646475854551 "omega_3" 0.336 "NN"
0.0143383213840593 0.0351124910180829 0.16487916548914 0.231559705583436 0.331765891429768 0.395745991644503 0.401873634877404 0.235529748015086 "omega_3" 0.338 "NN"
0.016824569630046 0.0362893788620795 0.166701448667027 0.235356530549609 0.332159510395797 0.401400911891187 0.40722899130111 0.238279563055386 "omega_3" 0.34 "NN"
0.0192218300426816 0.0373764723346994 0.167716422988974 0.236377692780479 0.336631586151896 0.406767039109752 0.412387049529059 0.240891543251617 "omega_3" 0.342 "NN"
0.0215311891006422 0.0384053548611973 0.168994075766534 0.237798950065269 0.339232448134965 0.411906912445488 0.417288240261598 0.243363658326317 "omega_3" 0.344 "NN"
0.0237538624813283 0.0412290196069307 0.170372020498576 0.24013387971587 0.340196046760695 0.416822038080625 0.421964550229802 0.245698218401797 "omega_3" 0.346 "NN"
0.0258606769224912 0.0441318381617748 0.172279493334599 0.242296934062836 0.340339983663341 0.421452996601943 0.426387049685673 0.247893086513864 "omega_3" 0.348 "NN"
0.0278834770821845 0.0468597624430913 0.173587554960363 0.244550951302529 0.341210380284565 0.425832041161755 0.430565684233954 0.249942952059966 "omega_3" 0.35 "NN"
0.0297135832452682 0.0494751760044778 0.175069165001787 0.24742877647418 0.342533248906022 0.429930509365363 0.434551326905591 0.251854712824244 "omega_3" 0.352 "NN"
0.0311948602591201 0.0519490259760573 0.175289828810719 0.250181934882789 0.343132728487717 0.433750376005662 0.438288689895842 0.253622505751318 "omega_3" 0.354 "NN"
0.0325961877324517 0.0542828933772626 0.176074248703912 0.24919544678238 0.343614656520288 0.436958847684934 0.441718816345826 0.2552471257704 "omega_3" 0.356 "NN"
0.0338887288519913 0.0548604918893716 0.17686205426395 0.250488700400581 0.344041904999585 0.439890684138845 0.444904907942828 0.256727931063816 "omega_3" 0.358 "NN"
0.0351047928040771 0.0550347648178331 0.177631161285774 0.251588176748271 0.344355395479909 0.442549986190215 0.447788088488664 0.258062058014809 "omega_3" 0.36 "NN"
0.0362157599785178 0.055133717426088 0.178306288646127 0.252495651730726 0.344587704058483 0.444908458931764 0.450370614106362 0.25925151332116 "omega_3" 0.362 "NN"
0.0372540350894042 0.0551593456908108 0.178817313020431 0.253243486582278 0.34474083252536 0.446998956464142 0.452654852164926 0.260295628186342 "omega_3" 0.364 "NN"
0.0381910020950045 0.0551440876951119 0.179200836597033 0.253802976828581 0.34481684600928 0.448823926330874 0.454673798154886 0.26119206541088 "omega_3" 0.366 "NN"
0.0390591897659647 0.0552063787385464 0.179564787858169 0.255009508552007 0.345402949717197 0.450355409518295 0.456399522953575 0.261944130830196 "omega_3" 0.368 "NN"
0.0398301973784783 0.0565057537306188 0.180223736343066 0.256309221766003 0.344907941204497 0.451565558033678 0.457804207981496 0.262547656650031 "omega_3" 0.37 "NN"
0.0405062474484907 0.0576803172622249 0.180637451674329 0.254431880747973 0.344513014543111 0.452518184327744 0.458921168957829 0.263004098660469 "omega_3" 0.372 "NN"
0.0411201857316428 0.0587324060938954 0.181047723544225 0.254288473224847 0.344242452703611 0.453377634261813 0.459722685539987 0.263313191461856 "omega_3" 0.374 "NN"
0.0416439284891226 0.0596643859660162 0.181456929898502 0.253967199558531 0.343906777337509 0.453995041587291 0.460242133569352 0.263475989800319 "omega_3" 0.376 "NN"
0.0420484559373335 0.0605090996343165 0.181806519469035 0.253470446895278 0.344633714056727 0.454303563773237 0.46045195439882 0.263492125111868 "omega_3" 0.378 "NN"
0.0422021598552647 0.0612079370445144 0.181836896324683 0.252800567280133 0.345313198612928 0.454336812139786 0.460385722508363 0.263358540074847 "omega_3" 0.38 "NN"
0.0422728864739952 0.0617939378690835 0.18255093657109 0.251959915533291 0.345718570611723 0.454067458785232 0.459985557615084 0.263080332176908 "omega_3" 0.382 "NN"
0.0422937482172756 0.0623002387735028 0.182890224224707 0.250920430243298 0.345914013121558 0.453529306898531 0.459315747719415 0.262656378007535 "omega_3" 0.384 "NN"
0.0422369203193398 0.062699038259268 0.183241777643957 0.249715184227739 0.34587220994058 0.452695220446856 0.458377255153437 0.262086384879874 "omega_3" 0.386 "NN"
0.0421357111374618 0.0622510434005221 0.18317814930009 0.248346831798642 0.345565800418342 0.451599156013515 0.457155776013224 0.261369347313632 "omega_3" 0.388 "NN"
0.0419624918392287 0.0614553905335242 0.182895335905471 0.246818126340997 0.34502855011641 0.450214041659819 0.455674987449015 0.26050631615075 "omega_3" 0.39 "NN"
0.041750764232745 0.0606207722317436 0.182712593712381 0.24562265861141 0.34423327966914 0.448543401480265 0.453907861909784 0.259501696728575 "omega_3" 0.392 "NN"
0.0414729533235914 0.0597502016479439 0.182481560415454 0.244320147252495 0.343183416921931 0.4466213581793 0.451857972311586 0.258352652598021 "omega_3" 0.394 "NN"
0.0411624940273327 0.0588771263753642 0.181285371532681 0.242766249369936 0.341943514509182 0.444421080337577 0.449498456881258 0.25706297338318 "omega_3" 0.396 "NN"
0.040822405963354 0.057974059978676 0.179927527739096 0.240260671798694 0.340425626807814 0.44197685272394 0.446894089468913 0.255629965110399 "omega_3" 0.398 "NN"
0.0404252790461328 0.057074638885581 0.178357788329606 0.23759326332879 0.33869446688044 0.439262005983267 0.444018174079076 0.254056048477421 "omega_3" 0.4 "NN"
0.0399743086413764 0.0561210342452796 0.177037187297117 0.234294527733141 0.336723145458961 0.436145463863397 0.44090509864094 0.252343939633242 "omega_3" 0.402 "NN"
0.03947277798801 0.0551775749749481 0.175755487889433 0.231440490080104 0.334545858713739 0.43262091878438 0.437497691274359 0.250493100336986 "omega_3" 0.404 "NN"
0.0389545757762448 0.0542171247132046 0.174577187732837 0.228271800850223 0.332105328600164 0.428835592530561 0.433860914774243 0.248505823360559 "omega_3" 0.406 "NN"
0.0384230628105229 0.0532125863974784 0.173444798276364 0.224840913547098 0.329496939413559 0.424793441258998 0.429937728518894 0.246382694249726 "omega_3" 0.408 "NN"
0.0378204798421393 0.0522283009447051 0.173066646718837 0.221659986654686 0.326633044429968 0.420498489147519 0.425823746637263 0.244121577907412 "omega_3" 0.41 "NN"
0.0372112335326733 0.0514176447592831 0.170476416814893 0.218938889304127 0.323578659265138 0.415985345972842 0.421431544649636 0.241729226879163 "omega_3" 0.412 "NN"
0.0365682532150231 0.0508233045392785 0.170383106524241 0.21599219069293 0.321001289158346 0.411258171954046 0.416826352827059 0.23920640104672 "omega_3" 0.414 "NN"
0.0358950611926616 0.0501684635309516 0.169567588731127 0.212528248211015 0.318585811607534 0.406260150269304 0.411981903692663 0.236552133747172 "omega_3" 0.416 "NN"
0.0351952551615682 0.049517777196229 0.167872531075261 0.20891690070448 0.315959371919462 0.401087033968963 0.406959899395986 0.233770769512823 "omega_3" 0.418 "NN"
0.0344725082100013 0.0488138565750091 0.16428401872281 0.205911744863215 0.313156384542253 0.39611401164052 0.401756133496917 0.230861897060215 "omega_3" 0.42 "NN"
0.0337305005844541 0.0480601992770175 0.160305613354524 0.203104733414307 0.310293878692448 0.39095588801365 0.396387418311406 0.227827923744452 "omega_3" 0.422 "NN"
0.0329422801107171 0.0472909035827911 0.1570990166652 0.202179727535338 0.307418489119584 0.385638690803546 0.390766586757081 0.224668273281443 "omega_3" 0.424 "NN"
0.0321420079717427 0.0464791025662521 0.155979039047281 0.201992469268419 0.303634822625554 0.380136374733127 0.384989626465824 0.22138997962676 "omega_3" 0.426 "NN"
0.0313028721673732 0.0456590289821861 0.15306364422986 0.199066255643174 0.299554006493565 0.374453458908363 0.37899998642439 0.217990285369322 "omega_3" 0.428 "NN"
0.03045915655008 0.0448039449539692 0.149428533326557 0.197489934908788 0.294840096403163 0.368582750085636 0.372832716108803 0.214472769533004 "omega_3" 0.43 "NN"
0.0295536529347373 0.0439482122856703 0.148083233386501 0.197356339573219 0.29063689273363 0.362012003102791 0.366492352393209 0.210837233692938 "omega_3" 0.432 "NN"
0.0286512841451554 0.0430346389497913 0.143531546300267 0.195740553118469 0.287002109262232 0.355271199437823 0.359983430834006 0.207090558071082 "omega_3" 0.434 "NN"
0.0276780510919252 0.0421279868604074 0.13921892964197 0.193701909411573 0.283161377822012 0.348395379856868 0.353310518667854 0.203230322123245 "omega_3" 0.436 "NN"
0.0265943690608879 0.0411710168099262 0.135942406147308 0.18875631332844 0.278413408534334 0.341328065951529 0.346536831008109 0.199258928069311 "omega_3" 0.438 "NN"
0.0254948430653599 0.0401980893366272 0.129892461476516 0.185898155527866 0.272194116054095 0.3341043656078 0.339663376480814 0.195180320389876 "omega_3" 0.44 "NN"
0.0243223099890884 0.0392130929584482 0.12473319370946 0.181475480561744 0.265833904445685 0.327274178134303 0.332640423748387 0.190994687872765 "omega_3" 0.442 "NN"
0.0231417222695995 0.0381894441734971 0.123790911768538 0.17819713642001 0.259528870051668 0.320495459695394 0.325472678365941 0.186706276359997 "omega_3" 0.444 "NN"
0.0218654896951875 0.037161640193915 0.122586987850127 0.177015169106028 0.254869093429022 0.313609234209537 0.318195382286831 0.182316554915101 "omega_3" 0.446 "NN"
0.0205586551862211 0.0360726109340135 0.115994226029898 0.175290617013275 0.250028333295802 0.306420588473827 0.310752207284452 0.177824216423494 "omega_3" 0.448 "NN"
0.0191947509860597 0.0349567373320383 0.109374805211758 0.170345741469134 0.245041258065498 0.298564260348712 0.30320890124392 0.173235031932117 "omega_3" 0.45 "NN"
0.0177777370834633 0.0338179239937517 0.105077160661324 0.164943118309736 0.239881534704409 0.290580043859222 0.295570189848149 0.168552769292814 "omega_3" 0.452 "NN"
0.0162504803834622 0.032157745417237 0.102288158840167 0.158965867284337 0.234174933300437 0.282503152136826 0.287950566015581 0.163774401700222 "omega_3" 0.454 "NN"
0.0146779647238873 0.029990712399524 0.099363005679038 0.154237804103161 0.227843043575945 0.274307778542436 0.28022604976826 0.158910029786457 "omega_3" 0.456 "NN"
0.0130336527498685 0.0277521333231334 0.0940500561104614 0.15317237784933 0.221390618345652 0.266868857782526 0.272390616209918 0.15395513728633 "omega_3" 0.458 "NN"
0.0113215562263349 0.0254155087693562 0.0901165148152359 0.147912675778343 0.214883240755285 0.259403284997177 0.264479572737343 0.148913522678755 "omega_3" 0.46 "NN"
0.009515200882106 0.0222414954086503 0.084713631723389 0.144642579011418 0.208294892317781 0.251819634258709 0.25649770301419 0.143794009261097 "omega_3" 0.462 "NN"
0.00761866155443158 0.0163706450401264 0.0793891457514064 0.141356467094226 0.203350124327983 0.243345047580192 0.248419249627943 0.138590287911781 "omega_3" 0.464 "NN"
0.00563595170535791 0.0104451480581247 0.0740005445504721 0.136334448295031 0.197133507969681 0.2347762534867 0.240276082735875 0.133309160626284 "omega_3" 0.466 "NN"
0.000130739444045957 0.00568018181837715 0.0686978532713169 0.134180487565686 0.193537430242884 0.226148470338103 0.232208536684595 0.127955662612409 "omega_3" 0.468 "NN"
-0.00737533940116464 0.00191993355753084 0.0634056087522481 0.132134189805186 0.187166613593831 0.2175717685314 0.224090054708427 0.122527514693897 "omega_3" 0.47 "NN"
-0.0149471672832533 -0.000861817382087793 0.0581276438711598 0.126920833500378 0.183025187199746 0.209877703495408 0.215925388355345 0.117031013198776 "omega_3" 0.472 "NN"
-0.0225498692723818 -0.00833805055765424 0.0528983377062673 0.123913592847202 0.175749063613068 0.20217568046121 0.207719282981373 0.111471179720755 "omega_3" 0.474 "NN"
-0.0302097265317229 -0.0158722989816056 0.0489037249603257 0.118584045124635 0.169241276051025 0.194088232976185 0.199445969998123 0.105843420163972 "omega_3" 0.476 "NN"
-0.0378920107160639 -0.0234298542574152 0.0453061365929557 0.114254334027805 0.161995348196058 0.18760639455337 0.191140683420826 0.100158002879005 "omega_3" 0.478 "NN"
-0.045623023107737 -0.0310065214273436 0.037590085793056 0.108362291126753 0.154709989477851 0.181540211835568 0.18747759361554 0.094417106102865 "omega_3" 0.48 "NN"
-0.0533680300608239 -0.0386286218615624 0.0323308823151933 0.10554591742914 0.149842968608539 0.173526084960258 0.184590999429076 0.0886196105424106 "omega_3" 0.482 "NN"
-0.0611228157357004 -0.0462919581020174 0.0272493096244943 0.102743809644892 0.142349118101379 0.166049192947241 0.181473052520516 0.0827729589584879 "omega_3" 0.484 "NN"
-0.0689136820989802 -0.0539618138624292 0.0222389622052219 0.0962835535240174 0.134829704456934 0.158235557191631 0.178188773555689 0.0768792851134142 "omega_3" 0.486 "NN"
-0.0767058990032865 -0.06163399874589 0.0172120334341344 0.0892598146833166 0.126398764067062 0.149981817354387 0.174711639705777 0.0709417106616457 "omega_3" 0.488 "NN"
-0.084495354364833 -0.0693044472585598 0.0124365176987453 0.0852359706672132 0.11790736130439 0.142380231649213 0.171069822709228 0.0649623081281631 "omega_3" 0.49 "NN"
-0.092278014593262 -0.076999663686081 0.0073065263928811 0.0780484930312468 0.110206237752493 0.140026605904723 0.167699241487355 0.058947402860347 "omega_3" 0.492 "NN"
-0.100080369019054 -0.0846851226552303 0.0024046712566701 0.0735504020106532 0.103100459847042 0.13758418891166 0.164178176604992 0.0528995044851549 "omega_3" 0.494 "NN"
-0.107837368473383 -0.0923568290964454 -0.00330806850513454 0.0690699721021133 0.095687854022799 0.135026340544471 0.160479851716786 0.0468218477070481 "omega_3" 0.496 "NN"
-0.115606048335053 -0.100010800665586 -0.0073404895062481 0.0634529222646734 0.0884918310431431 0.132356780939517 0.156638534436752 0.0407191526791091 "omega_3" 0.498 "NN"
-0.123351905483446 -0.107643067744164 -0.0124822964844498 0.0575453086747189 0.0817565912122973 0.12729644089552 0.152596933001576 0.0345935901367788 "omega_3" 0.5 "NN"
-0.131040451033073 -0.115249674596328 -0.0201251134829477 0.053954617668694 0.0752069106923159 0.121431388148949 0.148389301739883 0.0284498226476886 "omega_3" 0.502 "NN"
-0.138728819766357 -0.122826765561285 -0.024376195447644 0.0471984646899273 0.0687000018402841 0.115403355100511 0.144019370759452 0.0222896909166323 "omega_3" 0.504 "NN"
-0.146352201814238 -0.13040110626514 -0.0271084301351152 0.0402283271978945 0.0612097320936869 0.109246416106828 0.139490859437728 0.0161205355608182 "omega_3" 0.506 "NN"
-0.153967877848345 -0.137907926231208 -0.0312778570329897 0.0358563906911513 0.0537516551441968 0.102909200835427 0.134837863241103 0.00994385344631798 "omega_3" 0.508 "NN"
-0.161511084910899 -0.145343515280558 -0.036811373519356 0.0292757551424643 0.0473590346711035 0.0999179482145109 0.130002830645708 0.00376538642813206 "omega_3" 0.51 "NN"
-0.169008639466995 -0.152765223532469 -0.0442672719589723 0.0206358184393594 0.0416846358387488 0.0968103912159677 0.125614648877502 -0.00241168643493421 "omega_3" 0.512 "NN"
-0.176456867091701 -0.160108355935336 -0.0495700989353622 0.0127862689654989 0.0361020636315175 0.0936509687287526 0.12109279743612 -0.00858271489540286 "omega_3" 0.514 "NN"
-0.183852120048527 -0.167430312891895 -0.0551817051966168 0.00573767101286649 0.0278008008837674 0.0904125592605283 0.116460581854426 -0.014746368515869 "omega_3" 0.516 "NN"
-0.191190799784579 -0.174635975181673 -0.0618002332043943 -0.000588960515244707 0.0235986247539586 0.0870985367395747 0.111721411094322 -0.0208965775330803 "omega_3" 0.518 "NN"
-0.198438936965886 -0.181813476541322 -0.0683628881183154 -0.00822947790157968 0.0162696809042586 0.0808919109863382 0.106848156588455 -0.0270306109802336 "omega_3" 0.52 "NN"
-0.205623648217227 -0.188898396926618 -0.0727581025371933 -0.014535970808879 0.00995010851852385 0.0741296208250901 0.1018441689979 -0.0331422596631491 "omega_3" 0.522 "NN"
-0.212741568015986 -0.195917904482769 -0.0761843857209783 -0.0217934211801776 0.00322380336820061 0.0672693158543893 0.0967431383336361 -0.0392288999628852 "omega_3" 0.524 "NN"
-0.219789368330737 -0.203029562350935 -0.0817373138447124 -0.0283091785976808 -0.00345234436986175 0.0603446785581241 0.0915176588753752 -0.0452874545136288 "omega_3" 0.526 "NN"
-0.226744698723166 -0.210187044941108 -0.0887647359174366 -0.0351521681481017 -0.0103704050615647 0.0548505799078498 0.0862013372068873 -0.0513141429422251 "omega_3" 0.528 "NN"
-0.233651302718215 -0.217235311030947 -0.0957690563968185 -0.041912234113795 -0.0178467170165959 0.0515176683356913 0.0811544891768676 -0.0573012005512223 "omega_3" 0.53 "NN"
-0.240477576440924 -0.224232168067488 -0.100147312367426 -0.0490149015034831 -0.0229284999898027 0.0481317696063002 0.0762745477765066 -0.0632482339023314 "omega_3" 0.532 "NN"
-0.247189851865983 -0.231113437898841 -0.106383642564424 -0.0532209352192581 -0.0283944234984688 0.0446958568445552 0.0713131347383751 -0.0691513863447102 "omega_3" 0.534 "NN"
-0.253815643182861 -0.237906631742419 -0.112579867933221 -0.0603828185060138 -0.0342322864452171 0.0412128713575726 0.0662426882595923 -0.0750071153350912 "omega_3" 0.536 "NN"
-0.260352023128974 -0.244639309322679 -0.118733141276095 -0.0659005238259738 -0.0396316399138641 0.0354955396941818 0.0611271413358736 -0.08080816265563 "omega_3" 0.538 "NN"
-0.266765591926344 -0.251247526854684 -0.123575617403503 -0.0728571331151784 -0.0457021578680497 0.028477917384123 0.0559081648543724 -0.0865561584548461 "omega_3" 0.54 "NN"
-0.273084033011457 -0.257728424939501 -0.127251560852642 -0.0778702052375593 -0.051214024591161 0.021419545990284 0.0506494477352248 -0.0922434619137722 "omega_3" 0.542 "NN"
-0.279304560301057 -0.264140228564429 -0.130878385428957 -0.0826592697362685 -0.0572352319359197 0.0143231003768847 0.0452925742534376 -0.0978675354117785 "omega_3" 0.544 "NN"
-0.285363400613846 -0.270419141634306 -0.136252596804468 -0.0888400171628518 -0.0631594424011723 0.0086474551941933 0.0399011603034296 -0.103426407135487 "omega_3" 0.546 "NN"
-0.291349418266009 -0.276623502605105 -0.142620601639805 -0.0948851692967878 -0.0689628023052364 0.00537032389109982 0.0348767039001814 -0.108913637393119 "omega_3" 0.548 "NN"
-0.297199011758607 -0.282689726207707 -0.148935262282123 -0.101709236395266 -0.0734084196634512 0.00209554820509084 0.0300056374293263 -0.114327395375227 "omega_3" 0.55 "NN"
-0.302909736392394 -0.288645857659276 -0.15400214753322 -0.106583431689785 -0.080270213530639 -0.00117443848489529 0.0251078399489302 -0.119663657742089 "omega_3" 0.552 "NN"
-0.30850971681275 -0.294458962086992 -0.157533869656902 -0.112602320074643 -0.0857816739775785 -0.00449827859733887 0.020155151544941 -0.124920743387318 "omega_3" 0.554 "NN"
-0.313966097762545 -0.30018771395487 -0.163161025285717 -0.118525566344772 -0.0911334299485134 -0.0106012734677279 0.0151497441255515 -0.130094515244276 "omega_3" 0.556 "NN"
-0.319307114394462 -0.305768774017281 -0.169020831705211 -0.124353458166581 -0.096414271816343 -0.0174360731759862 0.0101242660485354 -0.135182162960815 "omega_3" 0.558 "NN"
-0.324469504380602 -0.311230412365433 -0.174504400442288 -0.130167116122209 -0.100492253982452 -0.0242899028492047 0.00505028605539337 -0.140179681061693 "omega_3" 0.56 "NN"
-0.32954264853737 -0.316570440725684 -0.178259192145617 -0.133137448199818 -0.102790307626094 -0.0311301618722268 -3.96368739075115e-05 -0.145082885120463 "omega_3" 0.562 "NN"
-0.33443291111405 -0.321756279314172 -0.181897992405823 -0.138755859430205 -0.107122722611848 -0.035532372405271 -0.00514350625536508 -0.149894474761516 "omega_3" 0.564 "NN"
-0.339199397737275 -0.326663934036901 -0.18535788137342 -0.144262148807172 -0.110226295183224 -0.0383951526070518 -0.00965795429112859 -0.154605377245614 "omega_3" 0.566 "NN"
-0.343809727123698 -0.330939499562817 -0.189300170737795 -0.148790297274331 -0.116653058287056 -0.041266652640445 -0.0141373167476786 -0.159214671132281 "omega_3" 0.568 "NN"
-0.348262095769144 -0.335058867571377 -0.193264377303194 -0.154020218510198 -0.121282150060097 -0.0441145351908858 -0.0186551976489682 -0.1637207503664 "omega_3" 0.57 "NN"
-0.35255476052879 -0.338989769614955 -0.198746723060083 -0.158095143024582 -0.125808203903489 -0.0474700639174443 -0.0231794838852011 -0.168121071900776 "omega_3" 0.572 "NN"
-0.356686038616772 -0.342730512968785 -0.204115682369491 -0.161695128878762 -0.130045401210737 -0.0538188389732568 -0.0277086223476886 -0.172412658896428 "omega_3" 0.574 "NN"
-0.360654307606524 -0.346309990015754 -0.209339272698344 -0.16590602015242 -0.131847231648976 -0.0601415201942928 -0.0322411085475665 -0.176592356527519 "omega_3" 0.576 "NN"
-0.364488532855319 -0.349696212108427 -0.213454133580171 -0.171187592374338 -0.133566726465574 -0.0664671227207236 -0.0368060041957392 -0.180658852001482 "omega_3" 0.578 "NN"
-0.368126276128521 -0.352887807061052 -0.218281416303341 -0.174946331458386 -0.136477284061698 -0.072627869633493 -0.0413408668902662 -0.184611669704602 "omega_3" 0.58 "NN"
-0.371596748530067 -0.355883461870178 -0.222971111125162 -0.179587847410858 -0.143158671457684 -0.0748940957826107 -0.0455883317877692 -0.188442852795121 "omega_3" 0.582 "NN"
-0.374898705504847 -0.358712442422075 -0.227460664619571 -0.183435682416473 -0.147628149952311 -0.0771567342287085 -0.0494393598216334 -0.192157636390216 "omega_3" 0.584 "NN"
-0.37803096580501 -0.361993476260409 -0.231669284059819 -0.187835652748049 -0.149617853402674 -0.0793535424941183 -0.0532867902981025 -0.195748722056223 "omega_3" 0.586 "NN"
-0.381049010357174 -0.365609904316898 -0.23418538460993 -0.192138194383119 -0.151478083147197 -0.0815139181320887 -0.0571296041157439 -0.199216200087593 "omega_3" 0.588 "NN"
-0.38401172653198 -0.369051747938727 -0.237758401449298 -0.196311638078328 -0.153238341159522 -0.0857296154424034 -0.0609668322141488 -0.202560992516363 "omega_3" 0.59 "NN"
-0.38677040809381 -0.372379047682614 -0.241608463368891 -0.198788678428684 -0.156816579690769 -0.0913307272580255 -0.0647670382585943 -0.205776279036912 "omega_3" 0.592 "NN"
-0.38935471129605 -0.375529914058461 -0.245250247532056 -0.201245736572332 -0.158904099964786 -0.0968645074877941 -0.0685293537963503 -0.208862125141747 "omega_3" 0.594 "NN"
-0.391794408651947 -0.378534102232322 -0.248774251616794 -0.204479586951209 -0.16368061154941 -0.102360639562903 -0.0722834782565087 -0.21182196318958 "omega_3" 0.596 "NN"
-0.394027784567356 -0.381360398728702 -0.251673283952869 -0.205245360111576 -0.166904857638599 -0.105813517893864 -0.0759981462241512 -0.214645937922813 "omega_3" 0.598 "NN"
-0.396054223502858 -0.383645924016946 -0.254968580703462 -0.205940718934471 -0.170010155586056 -0.107264798385927 -0.0791024053440879 -0.217341423582769 "omega_3" 0.6 "NN"
-0.397934209974267 -0.384830372816168 -0.258203184496836 -0.208728227886354 -0.172965457656517 -0.108643431304813 -0.0821127213172304 -0.219900738520015 "omega_3" 0.602 "NN"
-0.399606223083595 -0.385778253961064 -0.261003240750597 -0.211321156735664 -0.175800788963784 -0.109979481156699 -0.0850817460812436 -0.222326869376049 "omega_3" 0.604 "NN"
-0.401069841988942 -0.386519669135225 -0.263620558111029 -0.213887067284588 -0.176896249891456 -0.111562494170585 -0.0880091259077744 -0.224614554104374 "omega_3" 0.606 "NN"
-0.402355258521027 -0.387023836670494 -0.265820881199659 -0.218824141583411 -0.177070503869004 -0.116229310027734 -0.090925075434825 -0.226769697849277 "omega_3" 0.608 "NN"
-0.403462287547541 -0.387677341451308 -0.268159845793548 -0.22206372346119 -0.180580905247552 -0.120854993322894 -0.0937683073541962 -0.228784674318691 "omega_3" 0.61 "NN"
-0.404360298953407 -0.38961691561002 -0.27035054385442 -0.222001851680147 -0.181085097206108 -0.124585928072975 -0.0965691378801807 -0.230662280738681 "omega_3" 0.612 "NN"
-0.40534581875761 -0.391405544452596 -0.2723127604051 -0.221892061444294 -0.181483036393104 -0.126629562476467 -0.0993274420921466 -0.232401356226828 "omega_3" 0.614 "NN"
-0.406140951400744 -0.393012702839428 -0.274070316706172 -0.222472744671279 -0.183112495609635 -0.128609580534714 -0.101771005721332 -0.234002833802394 "omega_3" 0.616 "NN"
-0.406726409953876 -0.394468967896785 -0.275878340978011 -0.222305066630213 -0.185160893401928 -0.130495409752143 -0.10378635992538 -0.235463433016856 "omega_3" 0.618 "NN"
-0.407132853743803 -0.395111456040922 -0.277316751962189 -0.226265317269963 -0.18702655682074 -0.131114101038293 -0.105759188375316 -0.236784990330483 "omega_3" 0.62 "NN"
-0.407329982190447 -0.394394093582491 -0.278627861431346 -0.227387218681201 -0.188740104401234 -0.131398717640536 -0.107689746703841 -0.23796839573897 "omega_3" 0.622 "NN"
-0.407348660800892 -0.393408803270802 -0.279577010687944 -0.228340945568505 -0.190332194045254 -0.133734314224341 -0.109547821988713 -0.239011089660801 "omega_3" 0.624 "NN"
-0.407189324411718 -0.392247571093094 -0.280114918608206 -0.229157015784438 -0.191772540404486 -0.136759123343495 -0.111364285487014 -0.239914130065583 "omega_3" 0.626 "NN"
-0.406791434932245 -0.392570863267679 -0.281546036667123 -0.22980501355795 -0.193092094141377 -0.13792935931383 -0.113109022322931 -0.240677136300734 "omega_3" 0.628 "NN"
-0.406393966585597 -0.393338175452413 -0.282555031054869 -0.230285142228411 -0.194217868699297 -0.139006892363454 -0.114813020730082 -0.241303836298889 "omega_3" 0.63 "NN"
-0.40598082933036 -0.393926058790896 -0.283109326023009 -0.229138257975478 -0.194439142180329 -0.139992172692644 -0.116446416324436 -0.241792228364177 "omega_3" 0.632 "NN"
-0.405360786612448 -0.394365703068445 -0.28277575199246 -0.227644724160029 -0.194167417119615 -0.140885711751025 -0.117397342412687 -0.242139372549194 "omega_3" 0.634 "NN"
-0.404565103375944 -0.392510175407097 -0.283747722107591 -0.225996517340434 -0.19441059260447 -0.141657717440182 -0.118290452520739 -0.242351466562312 "omega_3" 0.636 "NN"
-0.403564111253559 -0.390342750923992 -0.283863520272689 -0.22422485472822 -0.194305981262119 -0.142334894931253 -0.119084396075436 -0.24242720671146 "omega_3" 0.638 "NN"
-0.402389280360524 -0.388393491709394 -0.28417426380048 -0.222508959834045 -0.19274350997506 -0.142707770417815 -0.119841095779009 -0.242367393453326 "omega_3" 0.64 "NN"
-0.401011106846397 -0.388482035249694 -0.283753839118333 -0.225536593030881 -0.193230153469017 -0.142991860082702 -0.120561484291159 -0.242172900822205 "omega_3" 0.642 "NN"
-0.399804955045738 -0.388426124278681 -0.28322296651254 -0.228409229160036 -0.193236898702253 -0.143188070537917 -0.121185504229004 -0.241844167577845 "omega_3" 0.644 "NN"
-0.398445515463948 -0.388226877372688 -0.282615746880367 -0.226033232959253 -0.192618648898588 -0.14329734143223 -0.121744700638715 -0.241379682584541 "omega_3" 0.646 "NN"
-0.396885362110538 -0.385449951768067 -0.281551680698783 -0.22298525861828 -0.191913250918844 -0.143320645450842 -0.122270767142766 -0.240788089787724 "omega_3" 0.648 "NN"
-0.39515626238267 -0.382391010329741 -0.281272581310532 -0.219918398994423 -0.191060458290849 -0.143228540588439 -0.122368926114575 -0.240062707144681 "omega_3" 0.65 "NN"
-0.393229017735564 -0.381000260730048 -0.280363462819537 -0.219505935850179 -0.190152449438074 -0.143052814811767 -0.122105537608547 -0.239210767644088 "omega_3" 0.652 "NN"
-0.391348683135163 -0.380496181433557 -0.279463957921678 -0.220150960201408 -0.189098464313702 -0.142578159775439 -0.121812640081259 -0.238231006058395 "omega_3" 0.654 "NN"
-0.38947580126819 -0.379854544768818 -0.278072141914549 -0.2184728246757 -0.188250867972727 -0.142425166056285 -0.121430609625122 -0.237124752408452 "omega_3" 0.656 "NN"
-0.387469470102133 -0.376804530322715 -0.276598443889327 -0.217853799013028 -0.18673937666 -0.141975907977837 -0.120991415114588 -0.235895167076262 "omega_3" 0.658 "NN"
-0.385239727749422 -0.373171977129402 -0.275226747357635 -0.213990951251219 -0.185405869436636 -0.140687890242759 -0.120496547893481 -0.234540682285183 "omega_3" 0.66 "NN"
-0.382849255984524 -0.371767748332275 -0.275485495436101 -0.211259259903784 -0.183961129287809 -0.139891609084884 -0.119947556827753 -0.233068366872229 "omega_3" 0.662 "NN"
-0.380603855049287 -0.370840156269139 -0.27447566632685 -0.209357319288927 -0.182436962653469 -0.139019720210797 -0.11934614725277 -0.231473999202178 "omega_3" 0.664 "NN"
-0.378306121477976 -0.369036508297313 -0.270554040764921 -0.210194164431414 -0.180834453669149 -0.138073845321628 -0.11853583325825 -0.229762973021634 "omega_3" 0.666 "NN"
-0.375852154420329 -0.365105542411925 -0.270258062624521 -0.208842469694957 -0.179299761813979 -0.136890056111497 -0.117195691493862 -0.227939221725703 "omega_3" 0.668 "NN"
-0.373213341843837 -0.362085974228876 -0.267523260116718 -0.203521787098566 -0.177368633944809 -0.135652721829217 -0.115777682135672 -0.226000444909472 "omega_3" 0.67 "NN"
-0.370633288520366 -0.360920435787989 -0.265832472819511 -0.201304306955649 -0.175538503453993 -0.134687475925034 -0.114283702192495 -0.223950455795362 "omega_3" 0.672 "NN"
-0.36809440146709 -0.359584042110953 -0.26511253627325 -0.198957715779216 -0.173604808520395 -0.133401971660021 -0.112776716610426 -0.221792117033442 "omega_3" 0.674 "NN"
-0.36540633300541 -0.355376387485478 -0.26458629764528 -0.196474787094132 -0.171883234488803 -0.131264798470397 -0.111197652804435 -0.219524311476383 "omega_3" 0.676 "NN"
-0.362571189473783 -0.351443428950859 -0.263850992063453 -0.194844868905932 -0.169249712592546 -0.129687501772139 -0.10957902370501 -0.217156316955241 "omega_3" 0.678 "NN"
-0.35975292643235 -0.350060428647396 -0.260545620561004 -0.191016593478423 -0.167099835928866 -0.12804860063369 -0.107922896778632 -0.21468458357536 "omega_3" 0.68 "NN"
-0.357026036602406 -0.348530812513616 -0.258602726754873 -0.188585457732529 -0.163197993971153 -0.126280121799311 -0.106200955718009 -0.212111128725795 "omega_3" 0.682 "NN"
-0.354157786532824 -0.344464352495152 -0.255875326609328 -0.184916451981792 -0.158795699107259 -0.124329519525133 -0.103843351931971 -0.209442574221701 "omega_3" 0.684 "NN"
-0.351119972450022 -0.339898730920993 -0.253378515957252 -0.181661844577036 -0.156004366573825 -0.122353956997244 -0.101383928428845 -0.206678536412425 "omega_3" 0.686 "NN"
-0.348098913322644 -0.33823109388328 -0.250553794411928 -0.17735244574618 -0.153267839570447 -0.120364745648885 -0.0989262024323239 -0.203820447779291 "omega_3" 0.688 "NN"
-0.345209305916342 -0.336484625167202 -0.249127919651755 -0.174663627165444 -0.149279617560296 -0.118183985670498 -0.0964114717822895 -0.200871807246847 "omega_3" 0.69 "NN"
-0.342186900870786 -0.332643232248131 -0.248128651388129 -0.170955272005699 -0.146465327254816 -0.115993924278314 -0.0938726113224106 -0.197838178079132 "omega_3" 0.692 "NN"
-0.3389731363946 -0.327922788715682 -0.24655530479464 -0.167465333858672 -0.143372449067897 -0.113757079867412 -0.0912814850095742 -0.194718859269132 "omega_3" 0.694 "NN"
-0.335752268050044 -0.325285996536024 -0.241450554390383 -0.163429070289624 -0.139557135415544 -0.111475709903743 -0.0887015356414054 -0.191517185170721 "omega_3" 0.696 "NN"
-0.332696846553347 -0.323348360748128 -0.239213128495066 -0.160643590483517 -0.136203268875249 -0.109118880720018 -0.0860742294825059 -0.188237032020296 "omega_3" 0.698 "NN"
-0.329517750831087 -0.320193900372487 -0.236214264896432 -0.157943131530999 -0.133540234001146 -0.106589999282676 -0.0828293062584748 -0.184878547416141 "omega_3" 0.7 "NN"
-0.326156586838692 -0.315348707336341 -0.232114696247493 -0.155176405243935 -0.130565081657551 -0.103795906818789 -0.0795296064167701 -0.181445957216294 "omega_3" 0.702 "NN"
-0.322677069949179 -0.311263602285408 -0.228166184588474 -0.151925416700237 -0.126115209376508 -0.0989049469646943 -0.076190074350734 -0.177941257954856 "omega_3" 0.704 "NN"
-0.319422067218227 -0.30913144916417 -0.225427681569954 -0.149147323444481 -0.122070066289666 -0.0963210581023191 -0.0728133588424953 -0.174366484710348 "omega_3" 0.706 "NN"
-0.316116028816737 -0.306881762303419 -0.222611866520936 -0.146279573602669 -0.118399321467734 -0.0948781966855563 -0.0694631593144095 -0.170728754715543 "omega_3" 0.708 "NN"
-0.312637719917916 -0.3023398036554 -0.219751935187219 -0.141902801512799 -0.114672277037641 -0.0902497213598394 -0.0660811203607068 -0.16702535914858 "omega_3" 0.71 "NN"
-0.30905095245555 -0.29726594079176 -0.214397400426208 -0.138689341982854 -0.110891465349198 -0.08429385119058 -0.062730972372151 -0.163262155626772 "omega_3" 0.712 "NN"
-0.305349928287455 -0.293873459481574 -0.208439532444856 -0.135400500412686 -0.107059399602804 -0.0778702144114618 -0.0593544186332338 -0.15944277863633 "omega_3" 0.714 "NN"
-0.301917131419202 -0.291467224866722 -0.206832085437213 -0.132032093052544 -0.103178585990293 -0.0732702577126361 -0.0553453599448517 -0.15556711733982 "omega_3" 0.716 "NN"
-0.298383265164716 -0.288908616117283 -0.205144542398614 -0.12861721626075 -0.100285785203539 -0.0679429437280419 -0.0513051937890623 -0.151639380594586 "omega_3" 0.718 "NN"
-0.294690206557675 -0.283785444325247 -0.201353707440546 -0.125158446798764 -0.09525018731307 -0.0607938731861282 -0.0472774329745107 -0.147664564574744 "omega_3" 0.72 "NN"
-0.290871418401082 -0.278539879635503 -0.19495826121306 -0.121627841830616 -0.0902228466148927 -0.0540708848880627 -0.0432649475250741 -0.143641389697177 "omega_3" 0.722 "NN"
-0.286960356767736 -0.275106297396462 -0.191536841259335 -0.118263290911784 -0.0871263536886318 -0.0514676674738439 -0.0392706145918282 -0.13957541046185 "omega_3" 0.724 "NN"
-0.283327075593775 -0.272477883696752 -0.188090455086979 -0.114452971828655 -0.083009172479251 -0.0450754618401561 -0.0352668008752062 -0.135468620742135 "omega_3" 0.726 "NN"
-0.27955980461104 -0.269757621692975 -0.184210919643874 -0.110783445229458 -0.0799161847724008 -0.037423118291656 -0.0313174329401136 -0.131326048611457 "omega_3" 0.728 "NN"
-0.275707839331687 -0.264678656743286 -0.179954208174308 -0.10642677409885 -0.0746470814166855 -0.0328625191320384 -0.0260201856511912 -0.127146957519066 "omega_3" 0.73 "NN"
-0.271743664602525 -0.259289649676305 -0.174479865788896 -0.102103910345761 -0.0708270772855712 -0.0296822484342556 -0.0192806913148615 -0.122936689387731 "omega_3" 0.732 "NN"
-0.267639791282193 -0.255324519709234 -0.173504333531412 -0.0974888486052805 -0.0661424823461516 -0.0228190397165235 -0.0126606889567711 -0.118696321500446 "omega_3" 0.734 "NN"
-0.263709415299786 -0.252526056064369 -0.170670046542 -0.0953696148311565 -0.0618242462838339 -0.0167249206874658 -0.00610218837766752 -0.114433005470305 "omega_3" 0.736 "NN"
-0.259825824386326 -0.249649173576131 -0.166968254173696 -0.0917543468547706 -0.0574859984793079 -0.0119418157298128 0.00033072042464255 -0.110145087781758 "omega_3" 0.738 "NN"
-0.255871339492387 -0.245135423506156 -0.158662696368083 -0.0878494589387628 -0.0531305120526326 -0.00819852349195571 0.00723375952929928 -0.105837463450317 "omega_3" 0.74 "NN"
-0.251787911131373 -0.239662618851639 -0.153384273178688 -0.0823847631978651 -0.0487300201504013 -0.00175684317383684 0.0143368641947745 -0.101511956288397 "omega_3" 0.742 "NN"
-0.247609083357474 -0.234878885342368 -0.151373551795473 -0.0777388655747018 -0.0446636842366388 0.00360282083846641 0.0213361657941959 -0.0971726774757234 "omega_3" 0.744 "NN"
-0.243388225158185 -0.231962133183345 -0.149292610728651 -0.0744637587724242 -0.0406277185410886 0.00844465915395176 0.028198050096421 -0.0928202298942503 "omega_3" 0.746 "NN"
-0.239443831967151 -0.228980152181748 -0.145991394823454 -0.0706299607876986 -0.035866918189754 0.0127059313364839 0.0349804534454847 -0.0884597716221815 "omega_3" 0.748 "NN"
-0.235411741951907 -0.225264377960684 -0.140512218631727 -0.067023618162068 -0.031910727961133 0.0176823795854943 0.0415887221354296 -0.0840936999137267 "omega_3" 0.75 "NN"
-0.231295050814481 -0.219797268395212 -0.1355257565084 -0.0614660444101105 -0.0276545416672889 0.0232748064468069 0.0481113057696803 -0.0797246772517432 "omega_3" 0.752 "NN"
-0.227096846654831 -0.21419187790616 -0.130250285193199 -0.0595332890322879 -0.0234013623385181 0.0280436637398225 0.0544548369983886 -0.0753566355181328 "omega_3" 0.754 "NN"
-0.222820084853879 -0.211054176383357 -0.12495036688739 -0.055351593287071 -0.0195284731196352 0.0327773250261885 0.0615507570780665 -0.0709889189887698 "omega_3" 0.756 "NN"
-0.218719564721425 -0.208047287079125 -0.120556211023427 -0.0505105984738066 -0.0149400201207186 0.0374117034146479 0.0685216958673891 -0.0666289085507753 "omega_3" 0.758 "NN"
-0.214694379986156 -0.204991219995179 -0.117478057659525 -0.0470588996236074 -0.0112607644132368 0.0439887791063711 0.0753340423814848 -0.0622766831880764 "omega_3" 0.76 "NN"
-0.210628522224113 -0.199847830901547 -0.113262954424329 -0.0409282899249774 -0.00759822226245888 0.0527134111767396 0.0820152246148496 -0.0579358636912078 "omega_3" 0.762 "NN"
-0.206463977740327 -0.194319435201407 -0.11168577134714 -0.0371080508648447 -0.0046422899766867 0.0569434919127616 0.0885316406076413 -0.0536070499713901 "omega_3" 0.764 "NN"
-0.202234299544443 -0.190042162526311 -0.111234948830884 -0.0334154633745811 -0.000294292774469795 0.0610018015254923 0.0948802111797136 -0.0492948813948372 "omega_3" 0.766 "NN"
-0.198055757835107 -0.187055951440982 -0.106127375815561 -0.0296840418355941 0.00338537162411967 0.0649183179348256 0.101088379930673 -0.045003750331386 "omega_3" 0.768 "NN"
-0.19411867370718 -0.184063857923036 -0.0995829115379365 -0.0260418981761745 0.00703906996920978 0.0687510206606703 0.107122560524829 -0.040732484013206 "omega_3" 0.77 "NN"
-0.190123518095561 -0.1800667537903 -0.0959118686726015 -0.0218108302323685 0.0107250423687333 0.0769942291935308 0.113803311678851 -0.0364866506497689 "omega_3" 0.772 "NN"
-0.186103678434392 -0.174669877926021 -0.0906514363944098 -0.0184675164754253 0.0148770591296739 0.0855601606056666 0.120395159091856 -0.0322697790219186 "omega_3" 0.774 "NN"
-0.18200099931704 -0.169225911937986 -0.0865032274087412 -0.0147303002733565 0.0186348407178798 0.0940064582643458 0.126804497198407 -0.028081110499718 "omega_3" 0.776 "NN"
-0.177879403951124 -0.166082365170155 -0.0863574711125352 -0.0109984285130622 0.0224499426370812 0.102360650571711 0.133058846696997 -0.0239221558550302 "omega_3" 0.778 "NN"
-0.174050102503486 -0.164385583973228 -0.0797207756624516 -0.00825268945521884 0.0262238500373542 0.106045041201867 0.139094187600392 -0.0198012321539372 "omega_3" 0.78 "NN"
-0.170231860664785 -0.160767717679903 -0.0774891233326684 -0.0035313086638098 0.0300162799964028 0.109546290230128 0.144968582282615 -0.0157165640171726 "omega_3" 0.782 "NN"
-0.166370869219918 -0.157354938513947 -0.0752128735013002 0.000167985528037207 0.0338267401781422 0.112912686461584 0.150679070010199 -0.0116721736246309 "omega_3" 0.784 "NN"
-0.165175739245569 -0.154439960848038 -0.0723547637633715 0.00388157216269747 0.0375849461923394 0.116141296238425 0.156161668608092 -0.00766951052391236 "omega_3" 0.786 "NN"
-0.165510090482712 -0.15148067366124 -0.0672227089557396 0.0068565360115258 0.0413363289784456 0.12405063022544 0.162074685056268 -0.00371046314262786 "omega_3" 0.788 "NN"
-0.165909391305206 -0.14725217452343 -0.0624736316730718 0.0107879653372152 0.045054365715373 0.132116338329865 0.168076988292285 0.000200327432276778 "omega_3" 0.79 "NN"
-0.166345566855568 -0.142348858086109 -0.0569740621978099 0.0140597976604795 0.0487594284245461 0.140070219297797 0.173934948695774 0.00406403041869517 "omega_3" 0.792 "NN"
-0.166820844331426 -0.140791419598543 -0.0518934786935574 0.0160149467793644 0.0524667396207406 0.147878943624562 0.179554190404872 0.00787173793771944 "omega_3" 0.794 "NN"
-0.167307017831149 -0.138784436656351 -0.0472782315310383 0.0189561165959162 0.0563978070550206 0.15124357535376 0.184992943675184 0.0116304419853684 "omega_3" 0.796 "NN"
-0.167836999965175 -0.134261586449099 -0.0455684003693477 0.0228798552292346 0.0601197403529454 0.154010375660107 0.190248421833019 0.0153304979639743 "omega_3" 0.798 "NN"
-0.16841314744164 -0.129719614413091 -0.0463554301527438 0.0259082880999131 0.0638364418714445 0.156620075014587 0.195256821275393 0.0189743866668005 "omega_3" 0.8 "NN"
-0.169007261066838 -0.126032768169352 -0.040644804441456 0.0306552250788172 0.0675148530236811 0.159069944308328 0.200076433422339 0.0225565987913598 "omega_3" 0.802 "NN"
-0.169621620901182 -0.123349064524632 -0.0386744090311026 0.0344714328504665 0.0711524165278092 0.166597112221609 0.205076766484808 0.0260769762442917 "omega_3" 0.804 "NN"
-0.170258468681141 -0.122027091583163 -0.0346717229322735 0.0384242722563499 0.076315266455822 0.174089039596254 0.210412680828483 0.0295321086720804 "omega_3" 0.806 "NN"
-0.170920010948919 -0.118002033458538 -0.0319794696845861 0.0424652708925919 0.0825103349894221 0.181417667604478 0.215552555045008 0.0329223871782784 "omega_3" 0.808 "NN"
-0.171578063813513 -0.115373815315706 -0.0318282785150927 0.0464562386390526 0.0839853736866303 0.18861095344073 0.220463306118234 0.0362446880492549 "omega_3" 0.81 "NN"
-0.172296148994235 -0.112728000850382 -0.027480662853975 0.0500016345541212 0.0861331556399705 0.190928519831743 0.22517291027782 0.0394976678673971 "omega_3" 0.812 "NN"
-0.172985120603983 -0.110097413861922 -0.025161922507607 0.0541562606715047 0.0901597660572406 0.192858080693384 0.22967885026469 0.0426794970543416 "omega_3" 0.814 "NN"
-0.173708325549171 -0.106745881290237 -0.022617246634411 0.057921538177709 0.0941349990968092 0.19457972198137 0.23391759775285 0.045785361370414 "omega_3" 0.816 "NN"
-0.174406945326041 -0.104860272416545 -0.0199720078111909 0.0615966904661605 0.0980871418855713 0.197213692984121 0.2379782363966 0.0488181110338923 "omega_3" 0.818 "NN"
-0.175144136646111 -0.102288159144905 -0.0182015029429294 0.0644809269574012 0.105388361379596 0.204163949582664 0.242195837446843 0.0517738335167844 "omega_3" 0.82 "NN"
-0.175860890811066 -0.0997089252421688 -0.0126779251239668 0.0674067076796518 0.11310849447483 0.210965099843577 0.246744309561677 0.0546509159603201 "omega_3" 0.822 "NN"
-0.176559311092944 -0.0963773114158357 -0.0121044058805069 0.0708343732982826 0.117976836490243 0.217584359744365 0.251108391566618 0.0574485285303882 "omega_3" 0.824 "NN"
-0.177272517366987 -0.0946284727310172 -0.011069813960944 0.0743761676271788 0.119122091826682 0.222975553391848 0.255224797406072 0.0601653500296869 "omega_3" 0.826 "NN"
-0.178002997130932 -0.0921006495161123 -0.0086615203692304 0.0789088452411306 0.120164153551855 0.224146050971115 0.259121821793428 0.0627980654332245 "omega_3" 0.828 "NN"
-0.178692066391648 -0.0895135404340976 -0.00626672425244124 0.0819732548397951 0.121131385203228 0.225123527535629 0.262797269898613 0.0653466664838803 "omega_3" 0.83 "NN"
-0.179372462951278 -0.0866166203059038 -0.00382649764094367 0.084793693759309 0.124197090814107 0.225905805189427 0.266218457347861 0.0678112141393483 "omega_3" 0.832 "NN"
-0.180046276094572 -0.0846201359404404 -0.00140393078822854 0.0875418945196316 0.130781258576235 0.230157872203563 0.26941376407359 0.0701880862148231 "omega_3" 0.834 "NN"
-0.180684946588713 -0.0821664293037543 -0.000538417716370532 0.0903427610352878 0.137975027087464 0.236400038282682 0.273109944924954 0.0724777413016621 "omega_3" 0.836 "NN"
-0.18132088477887 -0.0797199572415934 -0.00135432988798811 0.0933794815282454 0.145100244657385 0.242477065629146 0.276863104800213 0.074679914110074 "omega_3" 0.838 "NN"
-0.181926144615261 -0.0775659713355026 0.00188416294110993 0.0971315367170291 0.148718572749033 0.248356523807047 0.280354802674537 0.0767910777284785 "omega_3" 0.84 "NN"
-0.182472722464809 -0.0822428605609389 0.00302414124752204 0.0998778340705258 0.150187650929581 0.250101393870125 0.283644194178009 0.0788105073105761 "omega_3" 0.842 "NN"
-0.183023964080121 -0.0871478123400493 0.0035907647707063 0.102146038131764 0.150745936424983 0.250273569289163 0.286698912996656 0.0807380126872006 "omega_3" 0.844 "NN"
-0.183551554148039 -0.0922515541237772 0.000989340744354195 0.104927830717145 0.151213762602538 0.250268056114237 0.28948662360699 0.082574699933065 "omega_3" 0.846 "NN"
-0.184027069024296 -0.0975247825315364 -0.00182000204847554 0.107626557088622 0.152199742145228 0.252042397110188 0.292066574009993 0.0843167231066851 "omega_3" 0.848 "NN"
-0.184483011889427 -0.10302971608553 -0.00483792124134652 0.110100817578484 0.157474873888987 0.257682086239868 0.294731544051842 0.0859648716823349 "omega_3" 0.85 "NN"
-0.18489089901567 -0.108675954585749 -0.00717143215501892 0.112447504405338 0.158500338264218 0.263145435857382 0.297858100922554 0.0875172057611214 "omega_3" 0.852 "NN"
-0.185560212360144 -0.114525654891395 -0.00248233445074675 0.11536093558027 0.159461023460665 0.268430922816037 0.300742459246749 0.0889760960657876 "omega_3" 0.854 "NN"
-0.18732944896027 -0.120579907873719 0.00220151738415097 0.117668556273884 0.161905046548384 0.270626827284786 0.303383125732125 0.0903391513679243 "omega_3" 0.856 "NN"
-0.189086439061214 -0.126778731054173 0.00684831353555637 0.119539334617343 0.164516710140163 0.270072817590915 0.305809156881253 0.0916040111306655 "omega_3" 0.858 "NN"
-0.190802638661864 -0.133153735832309 0.0115178093645909 0.121316508636653 0.165217481899731 0.269269683907794 0.307988606256629 0.0927744050441261 "omega_3" 0.86 "NN"
-0.192540959886628 -0.139675559930424 0.0161172344078295 0.122998796595198 0.16720940719307 0.269709276643141 0.309920077215565 0.093844521644279 "omega_3" 0.862 "NN"
-0.195080424325965 -0.146375777755225 0.0207372572194799 0.124835457009908 0.168432534673684 0.274724223971305 0.311784546359149 0.094818495732668 "omega_3" 0.864 "NN"
-0.198172266693916 -0.153224821867468 0.025315982062466 0.126584973480419 0.169581986821299 0.279585000216343 0.314289246127373 0.0956942409898711 "omega_3" 0.866 "NN"
-0.201289843965185 -0.160223535716284 0.0298525463203418 0.128261506202534 0.170595532301888 0.284290510621815 0.316543281774329 0.096471471782597 "omega_3" 0.868 "NN"
-0.204404633105582 -0.167372656060934 0.0344071354142557 0.129863970984104 0.171533049933657 0.285959123607313 0.318576101460678 0.0971516997449304 "omega_3" 0.87 "NN"
-0.207487911099577 -0.17461194878689 0.0388873597561314 0.131391323145749 0.171098111057916 0.284625829389199 0.320356149120926 0.0977342018046256 "omega_3" 0.872 "NN"
-0.211864452680459 -0.182003571755843 0.0433839481081577 0.132811987515026 0.171876228066139 0.283035792812086 0.321912935996011 0.098218035867911 "omega_3" 0.874 "NN"
-0.216352905537462 -0.186139358267155 0.0478350542234125 0.134155494497691 0.173124720727571 0.283138722973149 0.323214970320464 0.0986040646806103 "omega_3" 0.876 "NN"
-0.220873680789452 -0.185884535104151 0.0508732351897265 0.135390408335581 0.17425712898563 0.287560623175864 0.324494894287739 0.0988924464672755 "omega_3" 0.878 "NN"
-0.22536691997567 -0.189191247187637 0.0530461256923331 0.13657691448168 0.174646147223484 0.291792551238359 0.326374380602942 0.0990799250158909 "omega_3" 0.88 "NN"
-0.22999794667237 -0.197603759576907 0.0551670358589149 0.139948127116838 0.174953256959839 0.295894926439189 0.328028332028907 0.0991749169541808 "omega_3" 0.882 "NN"
-0.235851775951858 -0.206112654389756 0.0572352071101818 0.140607369115912 0.175116681349891 0.296351070766434 0.329425584697901 0.0991682240846719 "omega_3" 0.884 "NN"
-0.241711283562324 -0.210523518984473 0.0593109767884243 0.141221088740338 0.175166238400664 0.294268478291258 0.330596040459341 0.0990665705874441 "omega_3" 0.886 "NN"
-0.247577764590744 -0.211720417082006 0.0613021551102406 0.141697068068822 0.175101273358507 0.291985552839435 0.331539114147574 0.0988691459585015 "omega_3" 0.888 "NN"
-0.253482942270125 -0.21618666085493 0.0632338559943264 0.141874581042089 0.175616647501442 0.29227203841549 0.3322237335816 0.0985744219567259 "omega_3" 0.89 "NN"
-0.259336380088712 -0.225560630227108 0.0648124008936293 0.141754597086845 0.176274363585605 0.296066493863577 0.332973188667495 0.0981844389934159 "omega_3" 0.892 "NN"
-0.266395734498474 -0.235004556016179 0.0663656132051642 0.142339174965457 0.176681236437105 0.299699496032758 0.334278949232669 0.0976987742431246 "omega_3" 0.894 "NN"
-0.273503568089609 -0.242581962528391 0.0678625469241751 0.142809500420071 0.176878753283518 0.30320142493872 0.335326369776169 0.0971211597353719 "omega_3" 0.896 "NN"
-0.280651997251255 -0.245226854471412 0.0693333513964376 0.143275914563901 0.177326526425361 0.302267247012537 0.336145812223833 0.0964485821872128 "omega_3" 0.898 "NN"
-0.287750733952919 -0.247772639249376 0.0711188304234724 0.14373727287682 0.177631560934401 0.299488853485855 0.336706607527844 0.0956818507665939 "omega_3" 0.9 "NN"
-0.294831286857061 -0.256459403116537 0.0735908202003657 0.14409040757198 0.177854677107462 0.296508615165124 0.337069666681657 0.0948253329383767 "omega_3" 0.902 "NN"
-0.302120614636976 -0.266557129769012 0.0745276184238151 0.144365692388078 0.178063062455351 0.297028568832559 0.337173857673349 0.0938743502491488 "omega_3" 0.904 "NN"
-0.310346484187448 -0.27669669406788 0.0754677651845554 0.143895391964179 0.177993617063407 0.300218781688386 0.337418165550787 0.0928353607053608 "omega_3" 0.906 "NN"
-0.318493273590832 -0.285620525399281 0.0763196318348491 0.142783599562847 0.177853335903706 0.303279664006652 0.338105338595994 0.0917077989806512 "omega_3" 0.908 "NN"
-0.326622541055826 -0.289483811918274 0.077169074176993 0.143259608576159 0.177594941656139 0.306150315453067 0.338596244241899 0.0904878897248559 "omega_3" 0.91 "NN"
-0.334704197843394 -0.293251761234899 0.0782989777745229 0.141237575270111 0.17681955420386 0.304156130004628 0.338830134358432 0.0891823055633596 "omega_3" 0.912 "NN"
-0.34270834104592 -0.298278569431545 0.0793713510174143 0.140389661893039 0.176025784813305 0.30072959340788 0.338868383500255 0.0877909734675054 "omega_3" 0.914 "NN"
-0.350635948376805 -0.308723792754847 0.0803863380680241 0.138505157038026 0.175612528899308 0.297072363108668 0.33865030446259 0.0863130894346837 "omega_3" 0.916 "NN"
-0.358923175933626 -0.319150025588669 0.0813746594529334 0.137549519566051 0.17351576100549 0.297324606537245 0.338206785065381 0.0847526732437559 "omega_3" 0.918 "NN"
-0.367789226022808 -0.329587648659583 0.0820596150038568 0.136612155398552 0.172636928086717 0.299931935201414 0.337849971001845 0.0831077283606827 "omega_3" 0.92 "NN"
-0.376546968223408 -0.34000589140112 0.0822092948927775 0.136908755230536 0.171802351970712 0.302384623046066 0.337992073627618 0.0813803297891653 "omega_3" 0.922 "NN"
-0.385196677405247 -0.345966359643285 0.0823329408271434 0.135334410616224 0.171062088213887 0.304683169275393 0.337942473757948 0.0795730895905996 "omega_3" 0.924 "NN"
-0.393738554561764 -0.3505419321516 0.0837848487173005 0.134584994901331 0.16951177394958 0.302369013400551 0.33767119821897 0.0776861737714206 "omega_3" 0.926 "NN"
-0.402173023062289 -0.354995913868606 0.0852863331984963 0.132006573668605 0.168043307426387 0.29836746028036 0.33714856165102 0.0757211031763077 "omega_3" 0.928 "NN"
-0.410470194022537 -0.359299034376136 0.0848558055554918 0.13090690425372 0.165494852283302 0.294109648075391 0.336405910687063 0.0736799599298258 "omega_3" 0.93 "NN"
-0.418630500356528 -0.369060099527417 0.0843378161150099 0.129949256677321 0.164270432209548 0.293027946823372 0.335444085216693 0.0715633426276178 "omega_3" 0.932 "NN"
-0.426656554511396 -0.379309132413141 0.0837963101064361 0.127363043393132 0.161259298581456 0.295042637567065 0.334344871989117 0.0693726349795001 "omega_3" 0.934 "NN"
-0.435477846550384 -0.389505372227802 0.0835488562063915 0.12631386325404 0.158556058335648 0.296942010282692 0.333982287485753 0.0671097520687054 "omega_3" 0.936 "NN"
-0.444159142579906 -0.399617647857326 0.0836842792508605 0.12518412557688 0.155741840233077 0.298666001379786 0.33343600402327 0.0647763887291181 "omega_3" 0.938 "NN"
-0.452669888413652 -0.409645208339043 0.0837376268726189 0.12306310607795 0.153746928274074 0.297323132184147 0.332645904432923 0.0623727632380028 "omega_3" 0.94 "NN"
-0.461010354984865 -0.417518141099265 0.0817678224559586 0.121618537043162 0.151646796074658 0.292784785570291 0.331643592186936 0.0599032060811939 "omega_3" 0.942 "NN"
-0.469150340377212 -0.42205120323564 0.080456692558414 0.120221167407919 0.149472828850946 0.288028767090395 0.330430406758694 0.0573648168498468 "omega_3" 0.944 "NN"
-0.477090024698271 -0.426404200912089 0.0778618929576282 0.117065998352302 0.147164929835071 0.283911928738519 0.328977136306378 0.0547640729236309 "omega_3" 0.946 "NN"
-0.484860089035749 -0.430547822123799 0.0751183738552186 0.115525399651119 0.14478514332194 0.285385619478632 0.327315611190215 0.0520994023460594 "omega_3" 0.948 "NN"
-0.492369127566747 -0.434452679946276 0.0707180656974629 0.113385029279868 0.143121171653149 0.286695356036432 0.326094887908994 0.0493740486685181 "omega_3" 0.95 "NN"
-0.499678305760767 -0.440587919644713 0.0661836833624534 0.111762900662768 0.141949921824903 0.287842577521644 0.32503277574466 0.046589268518746 "omega_3" 0.952 "NN"
-0.506757341498485 -0.449904684563819 0.0615774388090244 0.108700193359425 0.140026601152442 0.288859240346198 0.323799708534352 0.0437478578894241 "omega_3" 0.954 "NN"
-0.514063408626384 -0.459068911354507 0.0568089823846094 0.106452048204744 0.137972694956545 0.284231046234709 0.322336018632143 0.0408491199181541 "omega_3" 0.956 "NN"
-0.521593212078187 -0.468110050967823 0.0519405786061498 0.10204702557445 0.134069495864765 0.279014110848323 0.320673855529947 0.0378931891004877 "omega_3" 0.958 "NN"
-0.528857051645844 -0.476965958518292 0.0481137607141022 0.0985336002804047 0.131894629728777 0.273561853306546 0.318784499374544 0.0348898320576967 "omega_3" 0.96 "NN"
-0.535885423710738 -0.485666461214407 0.0418177766115946 0.0950121368689452 0.129658940178842 0.270686771194164 0.316700226623936 0.0318324713725495 "omega_3" 0.962 "NN"
-0.54264779166823 -0.494210898814345 0.0365968634958449 0.0923810140614023 0.127302689374517 0.271432503556809 0.314392275619696 0.0287269140958518 "omega_3" 0.964 "NN"
-0.549144138661802 -0.497870589987656 0.0312512656317381 0.0896601487639259 0.124647290240091 0.272032110378007 0.312678469781872 0.0255729331764708 "omega_3" 0.966 "NN"
-0.555343932427093 -0.500795797081423 0.0257519899429326 0.0885110133626199 0.122386110859509 0.272517993031386 0.311015677290129 0.0223758727904976 "omega_3" 0.968 "NN"
-0.561247322415056 -0.503451948021564 0.0201616148998482 0.0853001303774477 0.119828449915133 0.272830989275405 0.309137796241089 0.0191352959037513 "omega_3" 0.97 "NN"
-0.56688501389209 -0.505809574509556 0.016678083973261 0.0812812889982411 0.115223838112286 0.267300911650693 0.307046628648663 0.01585204848228 "omega_3" 0.972 "NN"
-0.572196038805771 -0.507900361919724 0.0160705686870415 0.0801697241154784 0.112568608098627 0.261466140141579 0.304774842396796 0.0125305848668034 "omega_3" 0.974 "NN"
-0.57721102644507 -0.510209727208974 0.00885908775245525 0.0780934067364001 0.10982691296573 0.255412732082107 0.302263614835965 0.00917111028013974 "omega_3" 0.976 "NN"
-0.581899615569512 -0.51759276906472 0.00159913269436629 0.0744856142281947 0.107030848578461 0.250900979675578 0.299576155157411 0.00577362052675382 "omega_3" 0.978 "NN"
-0.586799901871757 -0.524748615340854 -0.00570732241612859 0.0707720865796659 0.104182043420792 0.250982964006312 0.29668410543519 0.0023459510382673 "omega_3" 0.98 "NN"
-0.591824288503346 -0.531706751222202 -0.012997291989052 0.0693996264366206 0.101251658363935 0.250910392982803 0.294115004277103 -0.00111616165431938 "omega_3" 0.982 "NN"
-0.596514396302098 -0.538405057347063 -0.0203603773175018 0.0632160434300886 0.0982378268357706 0.250685552339576 0.291838011078482 -0.00460738783790795 "omega_3" 0.984 "NN"
-0.600870236644937 -0.544872915276358 -0.0277335905026916 0.0602214726762895 0.0944361683376087 0.250341222469501 0.289366783656931 -0.00812666477604918 "omega_3" 0.986 "NN"
-0.604922261606816 -0.551109190316765 -0.0291629101607782 0.0585743842216857 0.090590110049277 0.246763113239751 0.28670354803802 -0.0116718947351846 "omega_3" 0.988 "NN"
-0.608609431556317 -0.555581704333804 -0.0353337447684225 0.0563300057432343 0.0866709198943454 0.24037713493658 0.283850919438351 -0.0152404160367506 "omega_3" 0.99 "NN"
-0.6119623206244 -0.555893185649609 -0.0423812468718552 0.0532886002970372 0.0827109502768621 0.23379278319112 0.280811476911936 -0.0188325595695418 "omega_3" 0.992 "NN"
-0.614981046391847 -0.555874553225976 -0.0494988780992003 0.0496989462678243 0.0790522456596818 0.227012479398866 0.277557245180276 -0.0224448546547815 "omega_3" 0.994 "NN"
-0.617635339032859 -0.555526811155687 -0.0498408460931614 0.0460744358689453 0.0758095704077846 0.223715549183396 0.27412125713812 -0.026072800485504 "omega_3" 0.996 "NN"
-0.619925389191224 -0.554851152252866 -0.0574266284313012 0.0423210264931413 0.0724997073272107 0.22295858295206 0.270475483541304 -0.0297197074852721 "omega_3" 0.998 "NN"
-0.621881798006029 -0.553818439880104 -0.0655041982135458 0.0386367906803002 0.0691246258217575 0.222106215207134 0.267336159830677 -0.0333790467485914 "omega_3" 1 "NN"
-0.623443719657644 -0.554175536975777 -0.0736037465910613 0.0348273297984747 0.0652562859735326 0.221069491241394 0.264331546857022 -0.0370531112326977 "omega_3" 1.002 "NN"
-0.624956797787434 -0.558793467320697 -0.0816925362886423 0.0309904964411203 0.0589616429500097 0.219912321836659 0.26112935169408 -0.040733583598611 "omega_3" 1.004 "NN"
-0.626809273196898 -0.563105618637451 -0.089798875312681 0.0270977337435738 0.0562784949763113 0.215904564654352 0.257732567976973 -0.0444252100461337 "omega_3" 1.006 "NN"
-0.628287716852412 -0.567172059164079 -0.0954502997490181 0.0231581632353937 0.05356154396992 0.208864049882663 0.254174609531219 -0.048122874313905 "omega_3" 1.008 "NN"
-0.629422867525761 -0.570900279039051 -0.10328381851059 0.0191830163288387 0.0502531514018756 0.201651432785752 0.250427814004865 -0.0518227032814682 "omega_3" 1.01 "NN"
-0.630184288934515 -0.574380883660922 -0.104427904401234 0.0151652077764766 0.0472829621522237 0.194208362579218 0.24649499612093 -0.055526112959114 "omega_3" 1.012 "NN"
-0.630541497920376 -0.577521399947898 -0.111441700895739 0.00927004738878168 0.0444615476984609 0.18776166353706 0.242348412521039 -0.0592325067703672 "omega_3" 1.014 "NN"
-0.63055569034691 -0.575290109680736 -0.119279508643672 0.00459712760175535 0.0411549187102764 0.186218793402475 0.238051832078099 -0.0629322205076915 "omega_3" 1.016 "NN"
-0.630166118053069 -0.572034719868896 -0.12713231513095 0.00286365757960994 0.0371270998609816 0.184552003631609 0.233743007613214 -0.0666314756397678 "omega_3" 1.018 "NN"
-0.629403711900068 -0.568418299320228 -0.134997863716762 -0.00130258156974605 0.0340234412433347 0.182733956755669 0.230041076124678 -0.0703238613804146 "omega_3" 1.02 "NN"
-0.628268994844063 -0.564472654509871 -0.142873900987126 -0.00483394925123548 0.0299240996367871 0.180798607759527 0.226173041248444 -0.0740089854983408 "omega_3" 1.022 "NN"
-0.626762232479052 -0.560168816833936 -0.150758072109682 -0.00822986508273971 0.0258708572986848 0.178749269934315 0.222142061308546 -0.0776854271202339 "omega_3" 1.024 "NN"
-0.624853161184831 -0.5566669406752 -0.155500761167218 -0.012892447724596 0.0223497487287432 0.17296561316914 0.217890204841638 -0.081350498010393 "omega_3" 1.026 "NN"
-0.623390736916576 -0.55842478773576 -0.163705393614237 -0.0172650687570126 0.019106602384511 0.165167463004082 0.213512073643926 -0.0850005149364618 "omega_3" 1.028 "NN"
-0.621799534632942 -0.55988995580941 -0.172353486695386 -0.0225916503725898 0.0160062519158259 0.157199199352078 0.208919109411966 -0.0886368397656345 "omega_3" 1.03 "NN"
-0.619824592715872 -0.561031292771645 -0.180984648799097 -0.026932108718313 0.0118672525811689 0.149063634994889 0.204175287101748 -0.0922555496719333 "omega_3" 1.032 "NN"
-0.617466315563149 -0.561878694039763 -0.186435941771322 -0.0312991855840323 0.0073260812260969 0.140733017540128 0.199222470299048 -0.0958577842089782 "omega_3" 1.034 "NN"
-0.614725262876846 -0.562370441983091 -0.189363091426628 -0.0341758710439422 0.00296107508427212 0.137516396814817 0.194124948519914 -0.0994368499528631 "omega_3" 1.036 "NN"
-0.611601951942248 -0.559380299109307 -0.193075816305509 -0.0356131898687977 -0.000622978926060114 0.134953896828449 0.188825096833796 -0.102991075326607 "omega_3" 1.038 "NN"
-0.60809661736954 -0.553029658673495 -0.19511597775255 -0.0405561540422354 -0.00388848724975333 0.132279557651543 0.184271582571057 -0.10652382040054 "omega_3" 1.04 "NN"
-0.604209641033265 -0.546346372340508 -0.203052386704883 -0.0455176964757129 -0.00814593985535339 0.129466251921087 0.179594150047421 -0.110030110268514 "omega_3" 1.042 "NN"
-0.599941606694074 -0.539300815085596 -0.212068231488502 -0.0504345703395757 -0.0116752127800055 0.126547811731882 0.174760995429097 -0.113506002678348 "omega_3" 1.044 "NN"
-0.5952932999989 -0.531955202588449 -0.221076334971883 -0.0553960939610079 -0.0157101021789572 0.123527475902506 0.169744739121143 -0.116954639083957 "omega_3" 1.046 "NN"
-0.590616814056659 -0.526602921755341 -0.22946828063948 -0.0603389767820772 -0.0197989219981878 0.115906208635295 0.164578967745456 -0.120368595661288 "omega_3" 1.048 "NN"
-0.586356751149538 -0.525837001018772 -0.228485137557357 -0.0652914599843939 -0.0242782306790446 0.107301654593016 0.159236191840137 -0.123749044753892 "omega_3" 1.05 "NN"
-0.581703646364019 -0.524762692527872 -0.225974161773195 -0.0637449649194082 -0.0280861818010862 0.106472153794471 0.153719847074967 -0.1270981490086 "omega_3" 1.052 "NN"
-0.576688307007544 -0.523349028438133 -0.23248581964441 -0.0679621540153903 -0.0318013215705264 0.110154965768402 0.148033456412918 -0.130406451040749 "omega_3" 1.054 "NN"
-0.571280695222981 -0.521595649243693 -0.239769876371838 -0.0727293399364726 -0.0357854830717201 0.106521181139385 0.142180417936174 -0.133677110000894 "omega_3" 1.056 "NN"
-0.565512029497825 -0.516488297678222 -0.24904656942698 -0.0776208493658714 -0.0398015280278514 0.102774983527922 0.136194566867403 -0.136905722819213 "omega_3" 1.058 "NN"
-0.559352714351633 -0.507456146317793 -0.252130350449647 -0.0844484732003252 -0.0427432383802966 0.0959658125491387 0.131532902091863 -0.140094984802522 "omega_3" 1.06 "NN"
-0.552834367814967 -0.498117485917078 -0.257912893172374 -0.093506730794445 -0.0463845415691821 0.0874739168079941 0.137857845941653 -0.143238535076875 "omega_3" 1.062 "NN"
-0.545927214367282 -0.488413338854855 -0.264072047509046 -0.0922160513750896 -0.0516270574348141 0.0788146933663256 0.14421455592111 -0.146337348138212 "omega_3" 1.064 "NN"
-0.538848461281304 -0.478406723150044 -0.270159594024847 -0.0970269030621012 -0.055452490238622 0.0708392003584208 0.150570205199983 -0.14938713238536 "omega_3" 1.066 "NN"
-0.532437884321325 -0.475008303258278 -0.273846082603541 -0.101827250038923 -0.0595476620367776 0.0783099366933016 0.156952411362283 -0.15239065399728 "omega_3" 1.068 "NN"
-0.525654911710149 -0.472224123934154 -0.273371320665831 -0.10617140498357 -0.0630544805899831 0.0777511492702843 0.163357683671336 -0.155344372480409 "omega_3" 1.07 "NN"
-0.518530969169035 -0.469117770182947 -0.282848094107123 -0.109258518007323 -0.0667691614256114 0.0718518852361285 0.169752365187378 -0.15824678222005 "omega_3" 1.072 "NN"
-0.511006166791503 -0.465689215420298 -0.289638913911176 -0.112298854633991 -0.0704808198154865 0.0634284981041446 0.176165474309187 -0.161093096834181 "omega_3" 1.074 "NN"
-0.503142703899357 -0.456531907481008 -0.285190197536565 -0.116615392511221 -0.0741737737940866 0.054894557807188 0.182564558049705 -0.163884119607605 "omega_3" 1.076 "NN"
-0.494941255628362 -0.445333828363459 -0.279847125801609 -0.12096325585992 -0.0774401230789863 0.0461615777230691 0.188977616853208 -0.166623463768034 "omega_3" 1.078 "NN"
-0.486372105131863 -0.433794896851509 -0.284880589869886 -0.125287549704751 -0.08067361861373 0.0536046475970693 0.195371034329128 -0.169302416212781 "omega_3" 1.08 "NN"
-0.477660361690653 -0.421946817578373 -0.291858768484303 -0.129586149449665 -0.0835481766771977 0.0484250012706298 0.201771739618493 -0.171922649330479 "omega_3" 1.082 "NN"
-0.469678899944086 -0.427685436656247 -0.291960466861212 -0.131098470874974 -0.0865934496084151 0.0429649353084756 0.208146948156866 -0.174481042320216 "omega_3" 1.084 "NN"
-0.461376717166218 -0.434912828620725 -0.291881802368493 -0.135569275320961 -0.0896096501049328 0.0346642143820191 0.214525679620749 -0.176976989434646 "omega_3" 1.086 "NN"
-0.452724468052111 -0.438279572918361 -0.291621783529365 -0.140008130280989 -0.092625135418416 0.0262179610456883 0.220905836218321 -0.179413689812701 "omega_3" 1.088 "NN"
-0.451807059837392 -0.439828040516147 -0.292380821869642 -0.143126524009347 -0.0956377368270296 0.0265365238133768 0.227223724428711 -0.18178427614032 "omega_3" 1.09 "NN"
-0.459693734120492 -0.444093531353985 -0.290492948126712 -0.14801380991031 -0.101078814466007 0.0207875621429139 0.233567678048928 -0.184088484522467 "omega_3" 1.092 "NN"
-0.467524866397184 -0.451005603157398 -0.289591897409423 -0.150134242173692 -0.104207946518841 0.0149216330573267 0.23984276952973 -0.186324840098884 "omega_3" 1.094 "NN"
-0.475267615410758 -0.457805117551629 -0.292597771273336 -0.152206666371569 -0.104972885076847 0.00894155698955501 0.246108430311494 -0.188495428094704 "omega_3" 1.096 "NN"
-0.482919722142583 -0.464520413535695 -0.287711071276249 -0.154168265610565 -0.108074984372422 0.00285006079383265 0.252363031748757 -0.190596822281485 "omega_3" 1.098 "NN"
-0.490509509812398 -0.471088335734805 -0.297939069358222 -0.156898740219901 -0.111133789462087 -0.00335022225425519 0.258543355813117 -0.192627619692207 "omega_3" 1.1 "NN"
-0.497973813565409 -0.477537339868832 -0.288302067622567 -0.160920398062615 -0.113199590339889 -0.00965675194680671 0.264707728795088 -0.194583398727608 "omega_3" 1.102 "NN"
-0.505371506347331 -0.48386529680073 -0.282002438078621 -0.164894345171945 -0.117083135776625 -0.0141905818970827 0.270822398257167 -0.196469115067675 "omega_3" 1.104 "NN"
-0.512639181096517 -0.491234756317624 -0.281417680306845 -0.168818749776221 -0.120000349485565 -0.0217531772262305 0.276914940113159 -0.198281174923407 "omega_3" 1.106 "NN"
-0.519805083195536 -0.499018193441827 -0.283164878037667 -0.165262984244634 -0.122836041235075 -0.0213503442477645 0.282923025916205 -0.200018293779678 "omega_3" 1.108 "NN"
-0.526964467475409 -0.506745164567178 -0.286039469761931 -0.169114168696979 -0.125588349337988 -0.00745541354325496 0.288905997516054 -0.201679482720518 "omega_3" 1.11 "NN"
-0.534157501197456 -0.514382855943381 -0.278843232725308 -0.172941452095472 -0.128316473288635 0.00647906849752644 0.294831165309006 -0.203264796105988 "omega_3" 1.112 "NN"
-0.541269922228537 -0.521959570983711 -0.274769333747145 -0.176369646038836 -0.130957568294207 0.0205121352815354 0.300695881075399 -0.204772821963112 "omega_3" 1.114 "NN"
-0.548269164397084 -0.529473177530633 -0.276096867542378 -0.180413348530578 -0.133540368547585 0.0346106371324026 0.30649702131609 -0.206200668633808 "omega_3" 1.116 "NN"
-0.555122737060685 -0.536921625433934 -0.266093951964535 -0.181613396908745 -0.13496275257944 0.0487408117282371 0.31223205955672 -0.207548994674685 "omega_3" 1.118 "NN"
-0.561889777352974 -0.544272288947241 -0.268304506869924 -0.184707128559182 -0.137508317400147 0.0629598522854167 0.317899811304017 -0.208818739068996 "omega_3" 1.12 "NN"
-0.568537749950963 -0.550089786252954 -0.268978435985787 -0.181918958337064 -0.139280468822847 0.077203659254792 0.323498630789459 -0.210008082544179 "omega_3" 1.122 "NN"
-0.575033975544272 -0.555481728258883 -0.261475644352913 -0.18626209899395 -0.142916578214624 0.0915009408483343 0.329026463454625 -0.211116006935512 "omega_3" 1.124 "NN"
-0.581437451343504 -0.560697892375003 -0.248269742202297 -0.188968575214574 -0.144875063020265 0.105818797827169 0.334480845951703 -0.212140292950626 "omega_3" 1.126 "NN"
-0.587685186448596 -0.565797506917022 -0.250350145411915 -0.188247048667563 -0.146790187345403 0.120184758523465 0.339828388659157 -0.213085085389771 "omega_3" 1.128 "NN"
-0.59377530731723 -0.57071780459404 -0.250865596112988 -0.191164905067581 -0.148425399244275 0.134564708528103 0.34512780281915 -0.213941714501898 "omega_3" 1.13 "NN"
-0.599767057765121 -0.575518163133893 -0.253927648375679 -0.189475669060585 -0.150563414467399 0.148954708867791 0.350316970824338 -0.214715152050165 "omega_3" 1.132 "NN"
-0.605597693496975 -0.58132751071264 -0.256947946704656 -0.192776690415826 -0.151980484797662 0.163382984941336 0.355424895477768 -0.215406346001654 "omega_3" 1.134 "NN"
-0.611325061562979 -0.588150620709371 -0.259864051438683 -0.19017251034586 -0.153246033409857 0.177786435047096 0.360419224430643 -0.216010721371281 "omega_3" 1.136 "NN"
-0.61720552076315 -0.594821810836777 -0.263215430459979 -0.189504564078561 -0.15613055362877 0.192223402616833 0.365358838072609 -0.216530556729653 "omega_3" 1.138 "NN"
-0.622915696626819 -0.601400088980768 -0.265963707864159 -0.192417927793315 -0.157125895574609 0.206629569647021 0.370149708907093 -0.216962137548979 "omega_3" 1.14 "NN"
-0.628514827261824 -0.607883525404191 -0.268665119507716 -0.192623628116792 -0.158597740661435 0.221062097323852 0.37488108993432 -0.217309623326758 "omega_3" 1.142 "NN"
-0.633940170439871 -0.614239770324787 -0.271257408906877 -0.189390847426409 -0.160153590520281 0.23545635625328 0.37949095386233 -0.217569651895844 "omega_3" 1.144 "NN"
-0.639220626643123 -0.620176353418572 -0.273769888954121 -0.191380460027801 -0.16134531343971 0.249810417436663 0.38397797533338 -0.217743445318859 "omega_3" 1.146 "NN"
-0.644354668751816 -0.624076442487308 -0.276231889183748 -0.194366281509531 -0.162599411370536 0.264152436837378 0.388371124555761 -0.217827708062567 "omega_3" 1.148 "NN"
-0.649340859622384 -0.627839782792819 -0.279612073887847 -0.196264060740532 -0.163738783906183 0.2784794896981 0.392638134098945 -0.217824989385841 "omega_3" 1.15 "NN"
-0.654147294466213 -0.631403957386738 -0.281878112477841 -0.198077933903789 -0.164803831102404 0.292757571660673 0.396777051627964 -0.217737107426071 "omega_3" 1.152 "NN"
-0.658772318564729 -0.634797948943742 -0.284059721868914 -0.200412307574254 -0.165686640570812 0.306982664243662 0.4008162992493 -0.217557092116565 "omega_3" 1.154 "NN"
-0.663244840192476 -0.638020352044805 -0.286155971425273 -0.201488298543779 -0.16648343645187 0.321182260158594 0.404724229609656 -0.217292909691098 "omega_3" 1.156 "NN"
-0.667563366289414 -0.643297242093411 -0.28816594090415 -0.203006163875955 -0.167193232788406 0.335293347478853 0.408499775742939 -0.216937695836329 "omega_3" 1.158 "NN"
-0.672088425980348 -0.649007513279571 -0.290302311808091 -0.204474647896518 -0.167815073816996 0.349374421814048 0.412172149788375 -0.216493960559713 "omega_3" 1.16 "NN"
-0.676474015500105 -0.654600005434645 -0.292152746251759 -0.208878153983903 -0.168848769301746 0.363361389623776 0.415678973603576 -0.21596503683941 "omega_3" 1.162 "NN"
-0.680696818955482 -0.660042822544426 -0.2936998106602 -0.215265453312384 -0.169214019304775 0.377311708842512 0.419831297870189 -0.215346205276773 "omega_3" 1.164 "NN"
-0.684755687183952 -0.665364745500426 -0.295355894265015 -0.217807899759009 -0.169488692660423 0.391160360402807 0.425094690053413 -0.214639842675441 "omega_3" 1.166 "NN"
-0.688618889275801 -0.66924485461459 -0.296921435811385 -0.220035426240997 -0.169702525130788 0.404935236273218 0.432047462709875 -0.213845346322239 "omega_3" 1.168 "NN"
-0.6923154680793 -0.671649091776999 -0.298688465121074 -0.221305496275988 -0.169793734911536 0.418603734480712 0.439488314486425 -0.21296289676065 "omega_3" 1.17 "NN"
-0.695844105070933 -0.673899402798554 -0.300117581882944 -0.222348447970148 -0.169822674838713 0.431233486234476 0.448137266983849 -0.211992726859623 "omega_3" 1.172 "NN"
-0.699203583258736 -0.675933718747444 -0.301423844799956 -0.2225672831579 -0.169757776940173 0.433934483636904 0.457168736278902 -0.210936138273172 "omega_3" 1.174 "NN"
-0.702392785527593 -0.677963225417614 -0.302667701089774 -0.222688795769443 -0.169678053202574 0.448079554694687 0.467328491479975 -0.209791938107448 "omega_3" 1.176 "NN"
-0.705593034799506 -0.682910337100964 -0.303818066448571 -0.222773472338019 -0.169503853657488 0.453713370953892 0.47739580672345 -0.208561766248394 "omega_3" 1.178 "NN"
-0.708876856255472 -0.687719831693187 -0.305945947141197 -0.225662672538135 -0.169234704003031 0.464010040613005 0.488753906445993 -0.207244036060806 "omega_3" 1.18 "NN"
-0.711981727634964 -0.692359633870296 -0.313420435577484 -0.226256679640073 -0.168870174553263 0.477639139391101 0.500251526404838 -0.205840974012678 "omega_3" 1.182 "NN"
-0.714937039025983 -0.696889409847699 -0.320764751829472 -0.226755135948622 -0.168440382032657 0.48356640455404 0.511573843936503 -0.204352811154112 "omega_3" 1.184 "NN"
-0.717680555666789 -0.699102212599485 -0.319916789339914 -0.227157700693965 -0.167914439589367 0.495775754992508 0.524280508873005 -0.202778301386245 "omega_3" 1.186 "NN"
-0.720272265301276 -0.700307348328579 -0.318805090850447 -0.228591679713929 -0.167261491951592 0.51234550513982 0.536949285878222 -0.201121545120408 "omega_3" 1.188 "NN"
-0.722650189859564 -0.701315907656294 -0.317589514843007 -0.229974787492267 -0.166572785739675 0.519804739274775 0.549450929293926 -0.199378879626355 "omega_3" 1.19 "NN"
-0.724874526083738 -0.702572002342322 -0.316269768196094 -0.231263220216817 -0.165756493685308 0.527233515048579 0.562381090336601 -0.197553752493055 "omega_3" 1.192 "NN"
-0.727250075801635 -0.70692002356526 -0.314845625685052 -0.232487226042338 -0.164873434900016 0.54450815848088 0.5761129601687 -0.195645623997535 "omega_3" 1.194 "NN"
-0.729651926125371 -0.711113132463936 -0.313347447560375 -0.23361619288977 -0.163862461406438 0.561312736532045 0.589657333056664 -0.193655245346312 "omega_3" 1.196 "NN"
-0.73186071351148 -0.71518057900056 -0.313342548205298 -0.234650059580247 -0.16281504004445 0.56983961906468 0.60310294585372 -0.191584157104437 "omega_3" 1.198 "NN"
-0.73390593915849 -0.71692590671671 -0.318060946222658 -0.234388317850005 -0.161639562139726 0.57818825098434 0.616358173516005 -0.189431644198646 "omega_3" 1.2 "NN"
-0.735756172508502 -0.717276460815924 -0.322638250536727 -0.233290933454043 -0.160353634494072 0.592663683069873 0.630838033837051 -0.187200084216772 "omega_3" 1.202 "NN"
-0.737441145535968 -0.71742101143775 -0.327045791833541 -0.232091334609493 -0.15890077519731 0.610256630483718 0.645196265485254 -0.184889385458786 "omega_3" 1.204 "NN"
-0.73918109708228 -0.720297364664248 -0.331285378399173 -0.230789563696192 -0.157380741719408 0.626140635666616 0.659368206007173 -0.182499229821211 "omega_3" 1.206 "NN"
-0.741100911295462 -0.724236395315586 -0.335328439378372 -0.229654812342403 -0.15573262253946 0.635501395255176 0.673382049329405 -0.180032605524994 "omega_3" 1.208 "NN"
-0.742846019253079 -0.728036493078719 -0.333066236813977 -0.23023030037416 -0.154017609742709 0.644686286677768 0.68723504611728 -0.177490034386719 "omega_3" 1.21 "NN"
-0.744415924638702 -0.728361243190534 -0.33059495795186 -0.230741601316936 -0.152205377151745 0.656431615483086 0.70167658013122 -0.174870317905983 "omega_3" 1.212 "NN"
-0.745779247895484 -0.728067398593737 -0.328017914093095 -0.23115840289131 -0.150296150639065 0.674191974714915 0.716479255954141 -0.172179105983879 "omega_3" 1.214 "NN"
-0.747252488659171 -0.729157258690861 -0.325335248168642 -0.231480929120494 -0.148290190548835 0.691828677486058 0.731098731386282 -0.169411745618025 "omega_3" 1.216 "NN"
-0.748971271859716 -0.732997808260222 -0.322547131257807 -0.231739940330385 -0.146187791697059 0.707287546536691 0.745500647500762 -0.166573680062102 "omega_3" 1.218 "NN"
-0.750503686365391 -0.736687814782215 -0.319684333813996 -0.231874665539806 -0.144019819564335 0.71712563905055 0.759741846259658 -0.163664317838926 "omega_3" 1.22 "NN"
-0.751849345277265 -0.736248680176118 -0.31671665895135 -0.231946506778968 -0.141756180678385 0.7267867172867 0.77378852066596 -0.160682620747751 "omega_3" 1.222 "NN"
-0.753068846061865 -0.735565890883322 -0.313644495179403 -0.231415719585016 -0.139397329301687 0.736207464620804 0.78768403344003 -0.157634659319384 "omega_3" 1.224 "NN"
-0.754777158356944 -0.737167657731504 -0.310498816402685 -0.230089572487145 -0.136974268988638 0.751825359411839 0.80256265099689 -0.154517478175966 "omega_3" 1.226 "NN"
-0.756319737772856 -0.740840983660348 -0.307249629186913 -0.228441792804801 -0.134426482332628 0.769286766151538 0.817224869161009 -0.151333726718174 "omega_3" 1.228 "NN"
-0.757695959147895 -0.742790843584316 -0.303928029634392 -0.225930285692357 -0.131815554013031 0.786556599198093 0.831697535977696 -0.148087565399529 "omega_3" 1.23 "NN"
-0.758874879571124 -0.74196007613341 -0.300868404717278 -0.223350521701832 -0.129142065326278 0.803311026839594 0.845946117733831 -0.144774311793935 "omega_3" 1.232 "NN"
-0.760550548469553 -0.740927633263993 -0.299553925340149 -0.222203993377605 -0.126376112524895 0.813198186061584 0.859966308098478 -0.141398920551734 "omega_3" 1.234 "NN"
-0.762095610388315 -0.742547395083079 -0.298179006514772 -0.221749880127732 -0.123518374511661 0.822811848679521 0.87378537327379 -0.137961591619572 "omega_3" 1.236 "NN"
-0.763495471565136 -0.745848972546582 -0.296683238323283 -0.220456741120415 -0.120569587744342 0.832210632923989 0.887369980367055 -0.13446409953634 "omega_3" 1.238 "NN"
-0.764689122754589 -0.747616197297248 -0.295158849728352 -0.218577747375321 -0.117561032040101 0.84133123248688 0.900865095766164 -0.130908255903021 "omega_3" 1.24 "NN"
-0.765742185779686 -0.746505144500304 -0.293515099529884 -0.216609427827962 -0.114462980242877 0.856615289647038 0.915151480715451 -0.127296639763578 "omega_3" 1.242 "NN"
-0.767273014220905 -0.745244744647323 -0.291813850265555 -0.214552637690758 -0.111276250957872 0.873278666350586 0.929210032326637 -0.123628080042855 "omega_3" 1.244 "NN"
-0.768621574295537 -0.74380419655904 -0.289994905185154 -0.212438757134919 -0.108105092520816 0.889738986481973 0.943036597020125 -0.119906215078197 "omega_3" 1.246 "NN"
-0.769757499439038 -0.744783862793213 -0.288150667329944 -0.210238143541517 -0.10492481804431 0.905992191110499 0.956596261099207 -0.116129381053083 "omega_3" 1.248 "NN"
-0.770711421500778 -0.747206533513349 -0.28619044617335 -0.208042790402317 -0.101658606067076 0.920007240322036 0.969916228920852 -0.112302793096734 "omega_3" 1.25 "NN"
-0.771453203035719 -0.749410650381662 -0.284176150980102 -0.207012717489761 -0.0983379135807354 0.929084257105217 0.982993479778656 -0.108424380270018 "omega_3" 1.252 "NN"
-0.772013782620263 -0.749295968372905 -0.28207815405176 -0.205900148867329 -0.0949331850048338 0.937876513133688 0.995794142667876 -0.104500647449464 "omega_3" 1.254 "NN"
-0.772355711053194 -0.747617576473999 -0.279897457634775 -0.204005884053856 -0.0914759293920042 0.946412458424561 1.00831466724583 -0.100528552690945 "omega_3" 1.256 "NN"
-0.7730935336117 -0.745781345397745 -0.277635142670533 -0.200146898711466 -0.0879672247507415 0.954659761949188 1.02058182383212 -0.0965116349249656 "omega_3" 1.258 "NN"
-0.773586861686965 -0.743787713496431 -0.275138629430842 -0.19623047313064 -0.0843776697682301 0.96314033553449 1.03327732165451 -0.0924486836300539 "omega_3" 1.26 "NN"
-0.773866866643118 -0.74160620134154 -0.272796896779312 -0.19278893435046 -0.0807389136859342 0.978333682153277 1.04609655654804 -0.0883481118310763 "omega_3" 1.262 "NN"
-0.773934347635759 -0.739267448422936 -0.270376818884415 -0.190020914899719 -0.0770521057470432 0.993274798870004 1.05866633120553 -0.0842059560069542 "omega_3" 1.264 "NN"
-0.773790565875686 -0.736882889960555 -0.267909988870827 -0.187175414386274 -0.0732878951966427 1.00792849195648 1.07092241255435 -0.0800255596799271 "omega_3" 1.266 "NN"
-0.773406203824607 -0.737194462320929 -0.26535091209206 -0.184284086830075 -0.0694779840159185 1.02235067438465 1.08289204247507 -0.0758092958074284 "omega_3" 1.268 "NN"
-0.772782431059568 -0.737216473473438 -0.262682819036797 -0.181317588930938 -0.0655930566095435 1.03647484231573 1.09454119852404 -0.0715557656996961 "omega_3" 1.27 "NN"
-0.771950908119379 -0.736981966612802 -0.259940985779281 -0.178307734083489 -0.0616648700856217 1.04694475001213 1.10592727467196 -0.0672696671790843 "omega_3" 1.272 "NN"
-0.77088223377018 -0.736493356846438 -0.257157228638278 -0.175225308078382 -0.0576947495027866 1.05423595551412 1.11698545825703 -0.0629524701058375 "omega_3" 1.274 "NN"
-0.769577497739817 -0.735692069924141 -0.254271806012298 -0.172102136672493 -0.0535733263567408 1.0611966790409 1.12771183545385 -0.0586079203470919 "omega_3" 1.276 "NN"
-0.768037874353467 -0.734611138521984 -0.251377561216202 -0.16890901702277 -0.0492453516443447 1.06785660943166 1.13813334534137 -0.0542319261068064 "omega_3" 1.278 "NN"
-0.76626505810151 -0.73293969560882 -0.248384229121712 -0.165647270420777 -0.0449100503184923 1.07418155362092 1.14821656222244 -0.0498309939456889 "omega_3" 1.28 "NN"
-0.764260719620097 -0.729613891213091 -0.245354129517068 -0.162348742292295 -0.0405077693660587 1.08016853693437 1.15798859829562 -0.0454055710209467 "omega_3" 1.282 "NN"
-0.762026480069665 -0.726128341536025 -0.242243041939446 -0.159014771419834 -0.0360399257427275 1.08584601689518 1.16832682401832 -0.0409589119574405 "omega_3" 1.284 "NN"
-0.759533408299205 -0.722453307123146 -0.239097353562329 -0.155585753503033 -0.0315385041545255 1.09559601550774 1.17844459091447 -0.0364907968411921 "omega_3" 1.286 "NN"
-0.756813573580416 -0.718589621253443 -0.235873574576033 -0.15193786226331 -0.0269744682390751 1.10732499484197 1.18822343587703 -0.0320017526132439 "omega_3" 1.288 "NN"
-0.753837975295255 -0.714568689939313 -0.232618672899491 -0.146832264820318 -0.0223798303343301 1.11870124951514 1.19762895244111 -0.027499109517164 "omega_3" 1.29 "NN"
-0.750653402831688 -0.710360939192185 -0.229303584171191 -0.141658053078118 -0.0177255811678378 1.12975069406923 1.20665744266006 -0.0229798996278776 "omega_3" 1.292 "NN"
-0.747352409438292 -0.70599788533508 -0.225929754472304 -0.136447336604647 -0.0130437601691256 1.14040734762222 1.21533646865549 -0.0184466933348574 "omega_3" 1.294 "NN"
-0.743776310485941 -0.70145006469005 -0.222529140326628 -0.131171054363449 -0.00833590273521168 1.15072695785216 1.22366247984786 -0.0139030454498774 "omega_3" 1.296 "NN"
-0.739927437609254 -0.696749095883774 -0.219042138888824 -0.12586117858541 -0.00357304089311583 1.16064379422545 1.23157095525249 -0.0093487767438548 "omega_3" 1.298 "NN"
-0.73583865200095 -0.691865437638683 -0.215607818406511 -0.120519225777798 0.00124323718677033 1.16902277504335 1.23911957510364 -0.00478747169102909 "omega_3" 1.3 "NN"
-0.731481841687355 -0.686830752572689 -0.212196345262271 -0.115116240093471 0.00664898712761897 1.17284445305364 1.24627459780726 -0.000220931128551888 "omega_3" 1.302 "NN"
-0.726829263024115 -0.681615748824299 -0.208614367218161 -0.10968434606508 0.0113392830284624 1.17631378125725 1.2530329302536 0.00434849063485963 "omega_3" 1.304 "NN"
-0.721914137285864 -0.676221638914342 -0.204749692899838 -0.104225195870868 0.0160262657805674 1.17939762375772 1.25939165879265 0.00892399679513818 "omega_3" 1.306 "NN"
-0.716739164653688 -0.670680139745969 -0.201067867092149 -0.0998145183735915 0.0207658324452495 1.18209415658242 1.26534832319913 0.0134964429233508 "omega_3" 1.308 "NN"
-0.711307082682026 -0.664961919870166 -0.197370096853206 -0.0936043351741205 0.0257026535925888 1.184432844247 1.27089929689151 0.0180654261309263 "omega_3" 1.31 "NN"
-0.705590148720603 -0.659068154395015 -0.193596894578491 -0.0875791101932464 0.0306830523877011 1.18638288702107 1.27601050753123 0.0226339018499899 "omega_3" 1.312 "NN"
-0.699591176642912 -0.653030721550692 -0.189850221463814 -0.0819971558556745 0.0357053606379623 1.18794455494395 1.28070940065197 0.0271940296581371 "omega_3" 1.314 "NN"
-0.693343730255208 -0.646820659620801 -0.186225660155912 -0.076335129396 0.0407068359702407 1.1891162361074 1.28522145478928 0.0317485043859931 "omega_3" 1.316 "NN"
-0.686820374052502 -0.64047000034094 -0.18256104921312 -0.0706862522150686 0.045746787745486 1.18989576512439 1.2898417217769 0.0362929827916078 "omega_3" 1.318 "NN"
-0.680162112131541 -0.633919195898784 -0.178270774164844 -0.0649911976789781 0.0508234899864988 1.19025133382462 1.29401989723414 0.0408264069834202 "omega_3" 1.32 "NN"
-0.673289183020131 -0.627230741981066 -0.174358745796212 -0.0592517141657254 0.0559046981857136 1.19373100758804 1.29775324713688 0.04534689783256 "omega_3" 1.322 "NN"
-0.666199261725012 -0.620375554726763 -0.17004058834425 -0.0535001074872525 0.0609886844611651 1.19853997138847 1.30100766805759 0.0498500837034927 "omega_3" 1.324 "NN"
-0.658834075158552 -0.61335504153061 -0.166313957557691 -0.0477381983844225 0.0661042375565444 1.20290273747787 1.30381028888024 0.0543402025180184 "omega_3" 1.326 "NN"
-0.651257448239051 -0.606201296768972 -0.16244959028154 -0.043486046212422 0.0711885925289835 1.20681538661142 1.30612767114178 0.058810887076692 "omega_3" 1.328 "NN"
-0.643441680843978 -0.59885517162104 -0.15843786006144 -0.0393914160858344 0.0763315647768081 1.21027385352403 1.30798787934452 0.0632586039348027 "omega_3" 1.33 "NN"
-0.635389722742389 -0.591379546854455 -0.154397825296485 -0.0352692385113755 0.0814398270085235 1.21327400575638 1.30935841064388 0.0676843600708581 "omega_3" 1.332 "NN"
-0.627074202259166 -0.58363888523138 -0.150361721909519 -0.0311517312354681 0.08355836594518 1.21578112607682 1.31023768551171 0.0720865973131346 "omega_3" 1.334 "NN"
-0.618528658780349 -0.573879546809906 -0.146300729705615 -0.027010168055881 0.088751803146522 1.21785198279389 1.31065351567793 0.0764615226263322 "omega_3" 1.336 "NN"
-0.60975616125495 -0.563855574770344 -0.142216525106733 -0.022876830246787 0.0939356646714486 1.21945207849336 1.31057169008153 0.080809646285851 "omega_3" 1.338 "NN"
-0.600759832240556 -0.553510458170081 -0.138110763573309 -0.0187229439455905 0.0991081791170245 1.22057806045564 1.30995873701642 0.0851276843029633 "omega_3" 1.34 "NN"
-0.591512330325372 -0.542909961924806 -0.134015597182554 -0.0138176918632666 0.104267579828218 1.22122599051266 1.30887355559531 0.0894141238069023 "omega_3" 1.342 "NN"
-0.582047432869274 -0.53199757623446 -0.129902181260093 -0.00766551624087697 0.10944262247574 1.22142256521624 1.30728431028064 0.0936675019882749 "omega_3" 1.344 "NN"
-0.57233804465676 -0.520838475435085 -0.125772290927841 -0.0014874619987495 0.114631549900366 1.21932958272106 1.30515998361921 0.0978838330311426 "omega_3" 1.346 "NN"
-0.562387446652906 -0.509375962796867 -0.121627670541272 -0.00218024789575111 0.119802083889113 1.21469075920368 1.30253031955533 0.102064722776545 "omega_3" 1.348 "NN"
-0.552229485420469 -0.497675661909568 -0.11750055169415 0.0019592165824065 0.124952441786093 1.20961984702262 1.29942230092109 0.106206992004064 "omega_3" 1.35 "NN"
-0.541867572355216 -0.485681376057187 -0.113199474620444 0.00607838650000758 0.126367312210277 1.20408723736051 1.29574153020781 0.110308219059411 "omega_3" 1.352 "NN"
-0.531244166107683 -0.476203003311582 -0.109213970366454 0.0156989534254421 0.134758168572091 1.19809217123566 1.29157768710894 0.114367526078112 "omega_3" 1.354 "NN"
-0.520423887469235 -0.467200066009582 -0.105057784336793 0.0280035204473279 0.140325795697834 1.19163461520725 1.28689933793726 0.118383026694831 "omega_3" 1.356 "NN"
-0.509349381093955 -0.458029324151653 -0.0997667809223799 0.0352720636014965 0.14527439037073 1.18468480567606 1.2816760059373 0.1223533145499 "omega_3" 1.358 "NN"
-0.498085175818971 -0.448753610661242 -0.0959422100891629 0.0393402257164439 0.150046731299426 1.17730531919693 1.27590799625972 0.126277560823328 "omega_3" 1.36 "NN"
-0.486604302808473 -0.439344674186032 -0.0921140244641947 0.0434099848900473 0.154819395068614 1.16943741275969 1.26965377052989 0.130152969165486 "omega_3" 1.362 "NN"
-0.474879907687637 -0.429835060380071 -0.0885383928253987 0.042142150636721 0.159529650014633 1.16111292056979 1.26285027163408 0.133976997719056 "omega_3" 1.364 "NN"
-0.463281394933745 -0.420165675879389 -0.0844840844397936 0.0474125444430911 0.164236852300746 1.15233189444427 1.25552692475662 0.13774890557746 "omega_3" 1.366 "NN"
-0.451836885021748 -0.410368893778468 -0.080685624178443 0.0537543778717691 0.167191525476539 1.14306462242627 1.24765294782532 0.141466706305464 "omega_3" 1.368 "NN"
-0.440203223230981 -0.400446483317467 -0.0768901415960386 0.0594274393386058 0.172236626481777 1.1333127170837 1.23925942182404 0.145131172354427 "omega_3" 1.37 "NN"
-0.428383824957848 -0.389050342817029 -0.0723654328105567 0.063357937189835 0.177211849839864 1.12307859793134 1.23034670777344 0.148738557031056 "omega_3" 1.372 "NN"
-0.416351703892076 -0.374942337343896 -0.0674308021764318 0.0672799978436274 0.182176549432313 1.11557014175145 1.22093859409642 0.152288436686797 "omega_3" 1.374 "NN"
-0.404171373716906 -0.360600610418032 -0.0637052987502216 0.0711920196672509 0.187098542047522 1.10959979921091 1.21160670130007 0.155779663343296 "omega_3" 1.376 "NN"
-0.391785173855396 -0.346029881928644 -0.0599552508309671 0.0750313947444283 0.191710870028373 1.10322435031389 1.20171595421539 0.159208370483814 "omega_3" 1.378 "NN"
-0.379196579843722 -0.331265667605521 -0.0562836363931183 0.0799173588351891 0.196166487957839 1.09644161185008 1.19135635278769 0.162574256771948 "omega_3" 1.38 "NN"
-0.366470206062331 -0.317566097439283 -0.0526211361877245 0.0843409461155034 0.200575291180371 1.08924974130485 1.18043568928761 0.165878026569374 "omega_3" 1.382 "NN"
-0.353518182688845 -0.307294448478501 -0.0489420196062156 0.0907506859477962 0.204966196789201 1.08167654971197 1.16904575924838 0.16911737665655 "omega_3" 1.384 "NN"
-0.340435852626683 -0.296910341769888 -0.0453087896392503 0.0970994933570637 0.209276551213179 1.07368846764427 1.15712666810668 0.172291062711507 "omega_3" 1.386 "NN"
-0.327135297221616 -0.286445880328074 -0.039721731205816 0.103416322940006 0.213565804123562 1.06528302557155 1.1447096390454 0.175394821914682 "omega_3" 1.388 "NN"
-0.314391733256912 -0.275872087028915 -0.0361751306688802 0.109699582063342 0.217801881305547 1.0564888696415 1.13179315051889 0.178432480800991 "omega_3" 1.39 "NN"
-0.301619147843553 -0.269570649129719 -0.0323630404013784 0.11591727272554 0.221983254970894 1.04730472652312 1.1183765458432 0.181398850972641 "omega_3" 1.392 "NN"
-0.291749904353139 -0.254374064953197 -0.0285155181436494 0.120300921258206 0.226108426179735 1.0349472665792 1.10446000670186 0.184292806093482 "omega_3" 1.394 "NN"
-0.304493246342759 -0.24348437745391 -0.0256294729937849 0.114369507346055 0.230664483284727 1.019125302389 1.09007506818472 0.187116032235703 "omega_3" 1.396 "NN"
-0.317199714822607 -0.232493260256661 -0.0221707690637913 0.126659662170709 0.234245335898663 1.00279931135913 1.07522357943049 0.189865469973471 "omega_3" 1.398 "NN"
-0.329891311740084 -0.221372013591292 -0.0172119904499937 0.132331987545001 0.238223622008945 0.986003223639216 1.0598762354046 0.192541604087491 "omega_3" 1.4 "NN"
-0.342498430524586 -0.210183428387211 -0.0133099977887809 0.135711443197465 0.242139837126786 0.968710705232809 1.04406312112451 0.195138906462541 "omega_3" 1.402 "NN"
-0.355073199239655 -0.19935661263537 -0.00984351334108169 0.139569340183755 0.248546205912021 0.950925858562186 1.02781507452084 0.197663235967924 "omega_3" 1.404 "NN"
-0.367576352434185 -0.187459101156549 -0.00621975376475348 0.145729140545029 0.252893289682447 0.939463894000824 1.0110721867029 0.200108063510203 "omega_3" 1.406 "NN"
-0.380029781062944 -0.17592771610606 -0.00262795868616195 0.146298320296978 0.257172960755099 0.929624314035721 0.993897425005457 0.202474518554785 "omega_3" 1.408 "NN"
-0.392394401248168 -0.164306628674012 0.00151977666428138 0.148718388943507 0.257247456203345 0.919442671972661 0.97731669670253 0.204762776798994 "omega_3" 1.41 "NN"
-0.404692224591884 -0.152567338558868 0.00442403353872578 0.163779124304881 0.261429611217352 0.908947802887099 0.960591621819447 0.206971034938195 "omega_3" 1.412 "NN"
-0.416914805441593 -0.140742346493141 0.00826941732327668 0.169649208907913 0.265607060991726 0.89656286311282 0.943455199928678 0.209095751103771 "omega_3" 1.414 "NN"
-0.429023033804867 -0.128803083931132 0.0122126368784734 0.175282193633109 0.26971160438643 0.876193973240731 0.925938081439597 0.211139732829569 "omega_3" 1.416 "NN"
-0.441038405265715 -0.116782150971858 0.0168035925614163 0.178233569469683 0.277058702697559 0.855360615702978 0.908010066025724 0.213102502409304 "omega_3" 1.418 "NN"
-0.452952215795733 -0.104651376167055 0.0197564176872902 0.173950464002189 0.280530426712744 0.840964945502265 0.889702831341594 0.214982111492912 "omega_3" 1.42 "NN"
-0.464755907927497 -0.0918501470757747 0.0226699879532362 0.183041114581783 0.28169720228675 0.831567696774698 0.871846349952364 0.216777658547893 "omega_3" 1.422 "NN"
-0.476441059867511 -0.0800384931110329 0.0255737361677006 0.186739501877753 0.285558619892754 0.821041615355114 0.85467574341726 0.218488578040153 "omega_3" 1.424 "NN"
-0.487999385495982 -0.0675912384721187 0.0307583936840388 0.191494471158705 0.289371513500726 0.799089660264144 0.837176665963852 0.220113075353215 "omega_3" 1.426 "NN"
-0.499453251182615 -0.0550428179782898 0.0337426227368383 0.197164728072835 0.293742820451314 0.783760192268289 0.819367955539462 0.221652681512109 "omega_3" 1.428 "NN"
-0.510733099096001 -0.0418024640908357 0.0369678726187317 0.195119650605363 0.296886883722834 0.776049227011868 0.803492270262041 0.223108189447423 "omega_3" 1.43 "NN"
-0.521891150149713 -0.0296514453759755 0.039973374925637 0.208279851941313 0.299949928875321 0.755427077036529 0.787308444466873 0.224474607286561 "omega_3" 1.432 "NN"
-0.532888456961018 -0.0167827239986877 0.0438719849128688 0.213692572303444 0.30293089492227 0.744784037555632 0.772480012067433 0.225754318725382 "omega_3" 1.434 "NN"
-0.543716789528332 -0.00385257466376743 0.0470994115569283 0.219058459251528 0.307089335943999 0.730467286377973 0.758252612471267 0.226946733634732 "omega_3" 1.436 "NN"
-0.554398635230825 0.00922824072699768 0.0523952543019277 0.215059118602198 0.308672973222883 0.718147391635569 0.745685293223517 0.22805277211569 "omega_3" 1.438 "NN"
-0.564895646094385 0.0223658320335858 0.0551001365395223 0.223862889272993 0.311432120020356 0.705666076951616 0.733634076413068 0.229068896784991 "omega_3" 1.44 "NN"
-0.575230700080965 0.035618874041063 0.0622867817905899 0.226035317959656 0.314105255062998 0.695993321192304 0.723833699011095 0.229999437847194 "omega_3" 1.442 "NN"
-0.585365138310806 0.0451469515749068 0.0631141033548488 0.228153128186534 0.317264983741609 0.683863060080114 0.714142446080984 0.230839656079565 "omega_3" 1.444 "NN"
-0.595321168649605 0.0305530916230055 0.0724176232343439 0.233336231088913 0.319672099003697 0.677980513403611 0.707130751065677 0.231592706348505 "omega_3" 1.446 "NN"
-0.605090910707588 0.00960494745339702 0.0809720008763861 0.238519330833299 0.322749459485578 0.666854672241584 0.699857463163141 0.232254466799509 "omega_3" 1.448 "NN"
-0.614666732121805 -0.0114982619802504 0.0896139920488963 0.242246232871366 0.325735700283929 0.663678600196988 0.695372834235286 0.232831671215939 "omega_3" 1.45 "NN"
-0.624010730978398 -0.0327476198542627 0.0923742549974236 0.248607512635715 0.328660545333662 0.655521364382935 0.690596283805348 0.233315715468229 "omega_3" 1.452 "NN"
-0.633176806124823 -0.0541340286918057 0.0946238489196389 0.253542049759801 0.328564895488341 0.652536963072009 0.68811627962458 0.233715916882927 "omega_3" 1.454 "NN"
-0.642097033234961 -0.0756483073346885 0.0915004121701486 0.247847946798856 0.334231462090145 0.650134106262158 0.685819228548496 0.234023984919464 "omega_3" 1.456 "NN"
-0.650794661586644 -0.097311967062808 0.0923160237891807 0.257930046508079 0.33285122025012 0.644019280708505 0.684817718504917 0.234243842331002 "omega_3" 1.458 "NN"
-0.659292664717157 -0.119085480032936 0.0944122220582244 0.257267280689689 0.334705028226097 0.650433556224812 0.684972450174655 0.234375401298763 "omega_3" 1.46 "NN"
-0.667522983203014 -0.140990346256331 0.0907368523870105 0.260947419099637 0.338062741429042 0.641210343914565 0.684853099947247 0.234420874408418 "omega_3" 1.462 "NN"
-0.675539901395041 -0.163017540864473 0.0927039410573798 0.262302307484617 0.338392654473296 0.648230110972861 0.687340642973652 0.234376967930627 "omega_3" 1.464 "NN"
-0.683306424371551 -0.185127499990756 0.0912299897282196 0.26362507448863 0.340125171139107 0.649180144422417 0.689613288054147 0.234247696255584 "omega_3" 1.466 "NN"
-0.690816348250735 -0.207310802327299 0.0915816886757739 0.26485414199135 0.341762400212303 0.645233819598388 0.692199896509464 0.234029299300099 "omega_3" 1.468 "NN"
-0.698094260190771 -0.229619092305484 0.0892330391054088 0.271707504184576 0.343303840084957 0.657395891245528 0.696755656367259 0.233721858023826 "omega_3" 1.47 "NN"
-0.705103771281188 -0.251982114314785 0.0909665090239287 0.267401766882301 0.34554033039592 0.656985553932429 0.701018053780786 0.233330538305891 "omega_3" 1.472 "NN"
-0.711838440969757 -0.27442123918064 0.0891213662017094 0.279099809886475 0.346158604957964 0.656816379812653 0.705587987426782 0.232851250322228 "omega_3" 1.474 "NN"
-0.718353438682925 -0.296927393851831 0.090720173169359 0.279163438542298 0.349671978587594 0.670403060357899 0.712025870066327 0.232291036015278 "omega_3" 1.476 "NN"
-0.724551656187714 -0.319491578978784 0.090179048371624 0.284930367045092 0.348655828189919 0.673005077557264 0.718177901883109 0.231641824601279 "omega_3" 1.478 "NN"
-0.730519352848091 -0.34210476756607 0.0911337650870223 0.28924848383366 0.353465755415698 0.671218842340863 0.724010147347826 0.230907428136429 "omega_3" 1.48 "NN"
-0.736190462265597 -0.364757362530383 0.09222747553207 0.295844773888803 0.35521219107784 0.685984562627198 0.732085278895397 0.230092454191957 "omega_3" 1.482 "NN"
-0.741560215326331 -0.387409464486154 0.0914222831880238 0.301932741808628 0.356888438782164 0.696133830817189 0.740018440149015 0.229194481521828 "omega_3" 1.484 "NN"
-0.746685140200782 -0.410112922385736 0.0924961928793095 0.307471236469098 0.35846371563224 0.695265210555249 0.747641878154809 0.228212893953738 "omega_3" 1.486 "NN"
-0.75153016125148 -0.432797661983102 0.0936130199493732 0.312757254818678 0.360512981803083 0.702977840095855 0.755753555219087 0.227149860804272 "omega_3" 1.488 "NN"
-0.756060050986605 -0.455485308880725 0.0945180890762458 0.318520600337081 0.361306236283838 0.718580112102643 0.765323183198916 0.226006879678526 "omega_3" 1.49 "NN"
-0.760332011833043 -0.478167118216959 0.0954352350435101 0.324366722618493 0.362642875063329 0.726422437256645 0.774595040567078 0.224784480654262 "omega_3" 1.492 "NN"
-0.76428135444047 -0.500834265918854 0.0948301320539713 0.329540304927946 0.367297516460781 0.727144448941033 0.783596000174612 0.223483217235755 "omega_3" 1.494 "NN"
-0.767965609202861 -0.523446746969171 0.0957922586939048 0.334056344515147 0.366614735376629 0.736570585827053 0.792890375027639 0.222101429776876 "omega_3" 1.496 "NN"
-0.771350903211498 -0.546025957480083 0.096660016026533 0.337351701671366 0.369100887826619 0.752836310805947 0.803688009700863 0.220644782565579 "omega_3" 1.498 "NN"
-0.774434030567534 -0.568563010826438 0.096616446770156 0.335038138408947 0.37024682625912 0.765030195480563 0.814196895781947 0.219111376641517 "omega_3" 1.5 "NN"
-0.777211934803972 -0.590988194666636 0.0972379225379427 0.335048082388425 0.372632725608696 0.767301225902031 0.824383363664197 0.217501866284136 "omega_3" 1.502 "NN"
-0.779712226463687 -0.613384593989451 0.0977963563698836 0.335020605657405 0.37407763467337 0.770562439149671 0.834305617203256 0.215821218650071 "omega_3" 1.504 "NN"
-0.781901827936508 -0.635652397754768 0.0982917967617141 0.334864223390184 0.374325357818634 0.787309080725151 0.845393936224752 0.214066168615022 "omega_3" 1.506 "NN"
-0.783809617592055 -0.657844330327634 0.098364614109812 0.334640086225022 0.374534296457341 0.803908671425063 0.857005503306937 0.212238798245284 "omega_3" 1.508 "NN"
-0.785403506228988 -0.679920843649768 0.0988381800850675 0.334348355094448 0.375709097948629 0.814234355159329 0.868338244146628 0.210341458897108 "omega_3" 1.51 "NN"
-0.786712478114282 -0.701842830570399 0.0992179905917965 0.320164168109613 0.376001877989722 0.817609036193005 0.879357950784822 0.208375764927558 "omega_3" 1.512 "NN"
-0.787704533600447 -0.723632503366389 0.0995653254033186 0.319671045878636 0.377066077482823 0.820890611370316 0.890091190838234 0.206341327437764 "omega_3" 1.514 "NN"
-0.78938782346961 -0.745281812790381 0.0985462053732249 0.319050339600437 0.3769919810278 0.837894232799897 0.9013274669108 0.204241020503029 "omega_3" 1.516 "NN"
-0.794212583811543 -0.766782965648645 0.0987560397711604 0.318393843774288 0.376818878558822 0.854736551426754 0.91363712476624 0.20207373808679 "omega_3" 1.518 "NN"
-0.802887103021988 -0.788067389644823 0.0988730211650477 0.31764081720695 0.376547103464475 0.871228288542966 0.925677001813881 0.19984372254467 "omega_3" 1.52 "NN"
-0.815601308707244 -0.799925074850876 0.0989279990724867 0.316791600028978 0.376207508034838 0.875581271955582 0.937413812822115 0.197550204080887 "omega_3" 1.522 "NN"
-0.831969727303772 -0.811146488444876 0.0989213609650506 0.315907613694776 0.375841316363619 0.879593743551879 0.948875177072409 0.195197004535061 "omega_3" 1.524 "NN"
-0.850787753654572 -0.822753219398862 0.0984357911913776 0.308152539418927 0.376646465673957 0.887247181266616 0.960057903921665 0.192781916152244 "omega_3" 1.526 "NN"
-0.871250273227588 -0.845383444069114 0.0982375661130277 0.298392100055707 0.376101372590085 0.904260511317091 0.971667148430527 0.190309533898001 "omega_3" 1.528 "NN"
-0.892922849007391 -0.855412928917701 0.0979792517368878 0.297251479453848 0.375489795990802 0.921156226162736 0.984299712493737 0.187782198172346 "omega_3" 1.53 "NN"
-0.915570634329413 -0.876202085619866 0.0976612340440397 0.296017151574461 0.373973170006366 0.937869831634373 0.996703444985826 0.185198512755911 "omega_3" 1.532 "NN"
-0.937925806196006 -0.898311481161386 0.0972839524207529 0.294689625202466 0.373301480581176 0.944308134921641 1.00881323775968 0.182560090572608 "omega_3" 1.534 "NN"
-0.960751807633415 -0.911202352998373 0.0968478996579165 0.29333049008801 0.373139268026534 0.948880188835801 1.02065546464132 0.179870354495474 "omega_3" 1.536 "NN"
-0.984690216237993 -0.925984663916722 0.0960966657269182 0.291879311477771 0.37217552492956 0.953083739719659 1.03219695412463 0.1771315097969 "omega_3" 1.538 "NN"
-1.00832130247079 -0.953377227013448 0.0955699786335344 0.290336735583423 0.371148079851991 0.968723434563628 1.04346561165357 0.174341497884763 "omega_3" 1.54 "NN"
-1.03160642368675 -0.980503020937931 0.094985955836421 0.288764485915408 0.370027047606129 0.985574114213136 1.05566012743287 0.171504854351496 "omega_3" 1.542 "NN"
-1.05453772752412 -0.996075629296229 0.0943451581355816 0.28208398318543 0.36881309153938 1.00231867677724 1.06836401132739 0.168623357967856 "omega_3" 1.544 "NN"
-1.07707711674828 -1.01082686113085 0.093648197394316 0.269075817485486 0.367537423534202 1.01830252220475 1.08081660470913 0.165697759334533 "omega_3" 1.546 "NN"
-1.10015670864715 -1.02524545611908 0.0928652189610375 0.267296806761522 0.366200768851854 1.02339381624705 1.09298395009552 0.162732116990196 "omega_3" 1.548 "NN"
-1.12368291675926 -1.04466316700416 0.0920579719818306 0.265430047614075 0.36477336613234 1.02812259874906 1.10486226015331 0.159723681014098 "omega_3" 1.55 "NN"
-1.14677268545296 -1.07076495125682 0.0904834492105238 0.26350685546015 0.363344679545719 1.03248732104618 1.11647802158967 0.156677775523425 "omega_3" 1.552 "NN"
-1.16947889831897 -1.09653194321817 0.0895565678659409 0.261528071569614 0.361833350615711 1.04698769073303 1.12782849524604 0.15359600915905 "omega_3" 1.554 "NN"
-1.19173189820611 -1.12198504216184 0.0885770909681582 0.259494512536946 0.360232986476547 1.06366156469238 1.13940952326908 0.150478509612247 "omega_3" 1.556 "NN"
-1.21355413745994 -1.14154481663377 0.0875457509123976 0.257376442057023 0.358574950378738 1.08018450444854 1.15217917559619 0.147329440020324 "omega_3" 1.558 "NN"
-1.23490732134883 -1.15653122383753 0.0864328145132163 0.255235727556624 0.356829593226507 1.09661329293544 1.16464631448002 0.144146918664962 "omega_3" 1.56 "NN"
-1.25581447739052 -1.17108341502302 0.0852696357388254 0.253012205937921 0.354997807517748 1.10648998735644 1.17689972684923 0.140937131570137 "omega_3" 1.562 "NN"
-1.27623788503922 -1.18519770849434 0.0840571029767716 0.250706789047058 0.353111026310273 1.11135677832857 1.18884473723563 0.137700464910359 "omega_3" 1.564 "NN"
-1.29617062842033 -1.19880951333414 0.0827961552807892 0.237687738277089 0.351109151773301 1.11583533087457 1.2005389011332 0.134433534657088 "omega_3" 1.566 "NN"
-1.3167029574019 -1.21691628032886 0.0814324943458473 0.229811060984787 0.34908469581228 1.12023732137715 1.21194786851049 0.131147596111461 "omega_3" 1.568 "NN"
-1.33714562242392 -1.24052105752702 0.0800510498912672 0.227391143753664 0.34694708670969 1.1366333809832 1.22309904916341 0.127838552838408 "omega_3" 1.57 "NN"
-1.35711090504714 -1.26375353065259 0.0786542948398505 0.224923902024784 0.344022496312789 1.15292634630936 1.23470885262253 0.124508647057177 "omega_3" 1.572 "NN"
-1.37656062412981 -1.28660349370938 0.077182032059568 0.222410325651424 0.341725755376444 1.16908247325358 1.24725770388108 0.121163651574346 "omega_3" 1.574 "NN"
-1.39548740936186 -1.30906107270926 0.0756961831835383 0.219851442092988 0.339350120358347 1.18512854247399 1.25954382854218 0.117799507077029 "omega_3" 1.576 "NN"
-1.41391470126524 -1.33111661364393 0.0741366448730219 0.217217798836828 0.336899221770466 1.19695504586326 1.27159536470685 0.114422729767875 "omega_3" 1.578 "NN"
-1.43180519845919 -1.34460919209295 0.072534911424043 0.214571533710966 0.335251281192427 1.20160404148902 1.28337901674814 0.111032273244745 "omega_3" 1.58 "NN"
-1.44915237159523 -1.3564087445456 0.0709225220331291 0.211852747473699 0.332748821537166 1.20590223622094 1.29489163793835 0.107634654746777 "omega_3" 1.582 "NN"
-1.46594915094596 -1.36765911704276 0.0692395080629353 0.209093032466967 0.330153498409231 1.20984845993559 1.30612971287076 0.104228840678201 "omega_3" 1.584 "NN"
-1.48218871195155 -1.37829714861266 0.0671457067359142 0.206293448596227 0.327484101164941 1.21782859085278 1.31712020251916 0.100813063503957 "omega_3" 1.586 "NN"
-1.49786469048212 -1.38838235356337 0.0653694448988631 0.203312885131993 0.324772298861035 1.2336156677942 1.32780006625444 0.097394917781706 "omega_3" 1.588 "NN"
-1.51297100158553 -1.39918504069652 0.0635868870822378 0.185670961053177 0.321958224357729 1.24931317276895 1.33984520352402 0.0939764342751134 "omega_3" 1.59 "NN"
-1.52870644192444 -1.41947643938238 0.0617381365011624 0.182503251565834 0.319134610718265 1.26491802313683 1.35195980870304 0.0905540938723871 "omega_3" 1.592 "NN"
-1.54435196971292 -1.43936895398497 0.0598589514546575 0.179591417974336 0.316211102449415 1.28036558712114 1.36382138644348 0.0871349607960139 "omega_3" 1.594 "NN"
-1.55943873248162 -1.4588533792305 0.0579429785460661 0.17664574523036 0.312138716926313 1.29321466296898 1.37545806057989 0.0837182646428339 "omega_3" 1.596 "NN"
-1.57395977117812 -1.47789022632679 0.0559943530568034 0.173667363947118 0.309091415936678 1.29735833098516 1.38680601988818 0.0803085424099565 "omega_3" 1.598 "NN"
-1.58790855900696 -1.49653117013099 0.0540142583332681 0.170657449647194 0.30600962221439 1.30115904003429 1.39789262355436 0.076906050871735 "omega_3" 1.6 "NN"
-1.60130949349008 -1.51145020883138 0.0520344018489709 0.167617208982051 0.302864051740301 1.30458529068773 1.40871433431954 0.0735112811829877 "omega_3" 1.602 "NN"
-1.61412621368771 -1.51859127159719 0.0499948123284639 0.164517362153617 0.299686474831503 1.30763616511871 1.41926831848258 0.0701290388705578 "omega_3" 1.604 "NN"
-1.62635315293289 -1.52513760402678 0.0478292169373162 0.161420213227188 0.296447641384134 1.3175135534787 1.42952240125766 0.066760865979351 "omega_3" 1.606 "NN"
-1.63798502125326 -1.53102686309944 0.0457046587773107 0.158266027084039 0.293148833607859 1.33259251524959 1.44006308932336 0.0634062617091528 "omega_3" 1.608 "NN"
-1.6490473229494 -1.53628831171392 0.043554682983995 0.155117149828982 0.289821866025534 1.34753458965992 1.4517588920977 0.0600695222206869 "omega_3" 1.61 "NN"
-1.65950477899651 -1.54125795260239 0.0413804253651051 0.151913762056211 0.286437532739285 1.36239753404612 1.46318342567145 0.056748875905213 "omega_3" 1.612 "NN"
-1.67057712973843 -1.55833747668839 0.0391830566848057 0.140469806857993 0.28299715593954 1.37711651780563 1.47436485081698 0.0534510692837365 "omega_3" 1.614 "NN"
-1.68180319209858 -1.57496416815445 0.0369637797881524 0.131974395038583 0.279532556281936 1.39171798673402 1.48530041316889 0.0501742939460785 "omega_3" 1.616 "NN"
-1.69246119399253 -1.59115905239253 0.0347238296013188 0.128773866996085 0.27604504587373 1.39651762187304 1.49595644322426 0.0469245662464365 "omega_3" 1.618 "NN"
-1.70254579677396 -1.60691299377976 0.0324644731313697 0.125554592243475 0.27184402851276 1.39951797633296 1.50635998028486 0.0436970719836868 "omega_3" 1.62 "NN"
-1.71202138718655 -1.62218670650753 0.0301836625129113 0.122317925926609 0.268178140254975 1.40215328774627 1.51647824336737 0.040502155792077 "omega_3" 1.622 "NN"
-1.72094414767651 -1.62639193230621 0.0279029298446289 0.119065135151857 0.26446185612059 1.40439295542478 1.5263401288521 0.0373332374682224 "omega_3" 1.624 "NN"
-1.72924843334562 -1.62843889723803 0.0255215421167918 0.115797477336855 0.260727040305994 1.40629727533178 1.53591307182688 0.0341970318716567 "omega_3" 1.626 "NN"
-1.73696039499828 -1.62988136395444 0.0231663993436086 0.112516239217143 0.25694453615256 1.41382959788388 1.54522520115489 0.0310954500717129 "omega_3" 1.628 "NN"
-1.74410642640697 -1.63065878936629 0.0208284552937812 0.10919221208826 0.25314622383371 1.42806862680851 1.55503238953617 0.0280281297548337 "omega_3" 1.63 "NN"
-1.75062635293529 -1.63355515689375 0.0184479311561176 0.105887762118471 0.249272430063854 1.44221482552274 1.56579552223707 0.0249964771254803 "omega_3" 1.632 "NN"
-1.75878983298736 -1.64794129833905 0.0160684627985006 0.102573724879846 0.245385551149241 1.45626454556088 1.57629686110818 0.0220041954957152 "omega_3" 1.634 "NN"
-1.76636131673609 -1.66186114751059 0.0136661714388424 0.0992209580827534 0.241456429941309 1.47021380377674 1.5865330847862 0.0190516925624077 "omega_3" 1.636 "NN"
-1.7733667760142 -1.67533679019704 0.0112858814863444 0.095861315606669 0.237486426149189 1.48402950388066 1.59653157450612 0.0161421089871819 "omega_3" 1.638 "NN"
-1.77977136961283 -1.68832958807042 0.00886775971656562 0.0822118827676377 0.233476898784033 1.49605746938045 1.60622974343408 0.0132735158267223 "omega_3" 1.64 "NN"
-1.78560151359375 -1.6920269108353 0.00644355680020681 0.0777737807392214 0.229459729134021 1.49794543879796 1.61568679900654 0.0104512881992205 "omega_3" 1.642 "NN"
-1.79082281097709 -1.69040260957024 0.00402490556484736 0.0744684947962924 0.225405770929285 1.49947937426549 1.6248700202832 0.00767751520535736 "omega_3" 1.644 "NN"
-1.79546212205366 -1.68816957790426 0.0015804253852707 0.0711920757856888 0.221316391011271 1.50062848292151 1.63377683846863 0.00494973453885027 "omega_3" 1.646 "NN"
-1.79951604886833 -1.68532923565118 -0.000896540701319282 0.0679153686484142 0.216587117630468 1.50145374028568 1.64240431933405 0.00227101076563893 "omega_3" 1.648 "NN"
-1.80393389904913 -1.68780703666715 -0.00335237234776287 0.0646092107811 0.212605555361449 1.50189426721147 1.65078013123906 -0.00035463174532565 "omega_3" 1.65 "NN"
-1.80921490688576 -1.70006777217276 -0.00582069528041984 0.0613053580692622 0.20887982305004 1.50279522374046 1.65884191766827 -0.00292998193587799 "omega_3" 1.652 "NN"
-1.81394375637234 -1.71186053314591 -0.00826531147214382 0.0580355775309158 0.204692830376985 1.51630469006807 1.6670566677052 -0.00545025188229748 "omega_3" 1.654 "NN"
-1.81808613372226 -1.72317768042393 -0.010722577973354 0.0547401031736854 0.200637819852034 1.52970318588933 1.67670498992038 -0.00791418131956334 "omega_3" 1.656 "NN"
-1.82163843441003 -1.7302906469933 -0.013174796486453 0.0514507382018223 0.196635219535153 1.54304962298744 1.68607005697748 -0.0103225702648272 "omega_3" 1.658 "NN"
-1.82459724559345 -1.72594057972952 -0.0156250517588887 0.048199302282228 0.192607816508257 1.55624977622409 1.69521098825754 -0.0126702203299012 "omega_3" 1.66 "NN"
-1.82698986369172 -1.72094753123139 -0.0180721446143366 0.0449260788097945 0.188556906333361 1.56939199293424 1.70406444380893 -0.0149605589587218 "omega_3" 1.662 "NN"
-1.82878307702674 -1.71540490888606 -0.0205344928422164 0.0416629169074554 0.184514305811376 1.58241149956655 1.7126887649726 -0.0171899361954182 "omega_3" 1.664 "NN"
-1.83101002454993 -1.7128032333564 -0.0229799318057644 0.0292708835331155 0.180450795054242 1.59190226164429 1.7210198337566 -0.0193574895727806 "omega_3" 1.666 "NN"
-1.834228097839 -1.72349489067886 -0.0254084115752562 0.0258996853483495 0.176398187797133 1.59201824316136 1.72908559121805 -0.0214603325910804 "omega_3" 1.668 "NN"
-1.83684835047922 -1.73372674901589 -0.0278254325822331 0.022770807897075 0.172327261086082 1.59179373881307 1.73691529894847 -0.0235003864573042 "omega_3" 1.67 "NN"
-1.83892865857001 -1.74346102615175 -0.0302793662273189 0.019626316238373 0.168269825590471 1.59119914635141 1.74444626975753 -0.0254748516730482 "omega_3" 1.672 "NN"
-1.84040498481994 -1.74710474227982 -0.0327004143255181 0.0164979861443157 0.164196650314125 1.59026393374472 1.75167652440626 -0.0273807332599853 "omega_3" 1.674 "NN"
-1.84127448401551 -1.74028167322365 -0.0351038269072319 0.013417605404527 0.157401554436603 1.58892650659266 1.75866479161652 -0.0292180715341042 "omega_3" 1.676 "NN"
-1.84159550302121 -1.73284371305039 -0.0374763616953828 0.0103253274488679 0.15304896102009 1.58724797785555 1.7653474026024 -0.0309861335645932 "omega_3" 1.678 "NN"
-1.84130472024816 -1.72482383533043 -0.0398712256435942 0.00725278802769935 0.14865274799871 1.59598224985189 1.77204472461176 -0.0326874961643965 "omega_3" 1.68 "NN"
-1.84250468572793 -1.72429105589225 -0.0422367221478908 0.0128567278026708 0.144275179404588 1.608864179455 1.78051373144592 -0.0343151998040525 "omega_3" 1.682 "NN"
-1.84377307152505 -1.7335116254871 -0.0445822786571739 0.00976106141945365 0.139856434476258 1.62167564929007 1.78870791045193 -0.0358719155094929 "omega_3" 1.684 "NN"
-1.84449119370828 -1.74222128553242 -0.0469135646400218 0.00665810255873112 0.13569915551642 1.63438246266401 1.79668534973382 -0.0373542726060744 "omega_3" 1.686 "NN"
-1.84459544086184 -1.75044365250153 -0.0492322316080163 0.00357950918038341 0.13170683725798 1.64701300809543 1.80441414169906 -0.0387646859876055 "omega_3" 1.688 "NN"
-1.84411391434782 -1.74592779823598 -0.0515490521501079 0.000556945976484258 0.127708662217231 1.65956485521747 1.81186210230896 -0.0400985444915878 "omega_3" 1.69 "NN"
-1.8430748755722 -1.73682987436814 -0.0538215105982545 -0.0107340972331258 0.123736284956522 1.67200451182504 1.81908823433804 -0.0413565899823524 "omega_3" 1.692 "NN"
-1.84141522263673 -1.72714644396922 -0.0560155440641665 -0.0136363604103735 0.122303419520335 1.67448179181912 1.8260291165991 -0.0425406365961181 "omega_3" 1.694 "NN"
-1.84014015378722 -1.71691102297109 -0.0583282476557088 -0.0165099161488911 0.118034157057366 1.67262113653339 1.83271252699063 -0.0436442270486704 "omega_3" 1.696 "NN"
-1.84017149174599 -1.72314191840042 -0.0605346753345657 -0.0157229066784339 0.113762605802094 1.67040299494369 1.83910520508635 -0.0446705126899976 "omega_3" 1.698 "NN"
-1.83961269264921 -1.73093863576077 -0.0627205425099078 -0.0142868727273253 0.109489861703082 1.66782868199351 1.84526692300295 -0.0456175602003484 "omega_3" 1.7 "NN"
-1.83846153234754 -1.73823639160713 -0.0648976889123674 -0.0171640645530147 0.105217001138101 1.6648999843249 1.85113526462163 -0.0464869377141062 "omega_3" 1.702 "NN"
-1.83674647299944 -1.73994712722009 -0.0670441031658129 -0.0200083447800807 0.100140218428521 1.6616180724879 1.85673904869316 -0.047276251740048 "omega_3" 1.704 "NN"
-1.83446562791494 -1.729337531032 -0.0691512554808469 -0.0254243004005161 0.0962573005446075 1.65798235752902 1.86204577849708 -0.0479819658672936 "omega_3" 1.706 "NN"
-1.83155633645913 -1.71816999020564 -0.0712193409747215 -0.0317764913114047 0.0924087725547338 1.66846774589629 1.86866744406825 -0.0486104195572413 "omega_3" 1.708 "NN"
-1.82807885893419 -1.70641736236911 -0.0732446776281677 -0.0358559733719517 0.0885651125654476 1.68110354705385 1.87605125156017 -0.049153871773349 "omega_3" 1.71 "NN"
-1.82694444129055 -1.70305577729704 -0.0752854070863123 -0.0407424853351017 0.084757823695611 1.6936807532428 1.88319918674637 -0.0496161483670728 "omega_3" 1.712 "NN"
-1.82523080498032 -1.70996672506641 -0.0772510534350772 -0.0460709568791913 0.0809573637635594 1.70619565990972 1.89010868413499 -0.0499955231799666 "omega_3" 1.714 "NN"
-1.82291693753052 -1.71636857730732 -0.0791807296084244 -0.0500066749062285 0.0771952116498937 1.71861363100936 1.89677680356982 -0.0502923464409414 "omega_3" 1.716 "NN"
-1.82006233555359 -1.72225505731399 -0.0810749782437483 -0.0559443700169027 0.0734417479263243 1.73096236888182 1.90320070259071 -0.0505055386990989 "omega_3" 1.718 "NN"
-1.81657404608632 -1.71190019292737 -0.0830028230125777 -0.0602635505163676 0.069728359773535 1.74320906011292 1.90937903602719 -0.0506340512676906 "omega_3" 1.72 "NN"
-1.81254235994919 -1.69934177218977 -0.0849220061951996 -0.0636673223881417 0.0673612126596481 1.74282070276934 1.91527970983219 -0.0506781167705436 "omega_3" 1.722 "NN"
-1.80790514403071 -1.68625744483916 -0.0867101361398568 -0.0693311404216388 0.0633862684505289 1.73920358723427 1.92093133881122 -0.0506389763799801 "omega_3" 1.724 "NN"
-1.80468136505908 -1.67340785518479 -0.0885186252543804 -0.0670263280819086 0.0594229016746795 1.73524430253673 1.92633171506031 -0.0505131229351155 "omega_3" 1.726 "NN"
-1.80191329658766 -1.67949947702641 -0.0903135648639477 -0.0693759908357947 0.0554719209115433 1.73097460356183 1.93147832554411 -0.0503034257162992 "omega_3" 1.728 "NN"
-1.79853729145731 -1.68510443328876 -0.0934121893261022 -0.0756554282706929 0.0515341145907087 1.72633510570603 1.93633799799881 -0.0500082772319651 "omega_3" 1.73 "NN"
-1.79458332754365 -1.6901858609836 -0.0992263882341717 -0.0777005304158251 0.047640769989016 1.72135741944732 1.94097040225506 -0.0496286210765544 "omega_3" 1.732 "NN"
-1.79005082761091 -1.68562683255414 -0.104996922309567 -0.081977886539903 0.0444085630763311 1.71604190715163 1.94528272882837 -0.0491618620754408 "omega_3" 1.734 "NN"
-1.78490871288204 -1.67180820966956 -0.108537189397964 -0.0851171276763125 0.0409233768361901 1.72429342987118 1.95189399883128 -0.0486101734786183 "omega_3" 1.736 "NN"
-1.779217503138 -1.65743197840601 -0.114917893402378 -0.083845206597573 0.0374548034024542 1.73708730300655 1.95860163911567 -0.0479705085268738 "omega_3" 1.738 "NN"
-1.77384496968239 -1.64253299038535 -0.121334466457256 -0.0887338458520048 0.0340035127452438 1.7498029826491 1.96511083462667 -0.0472489834183712 "omega_3" 1.74 "NN"
-1.77007015303201 -1.63981688114302 -0.127725156540464 -0.0904863159476577 0.0306006786258877 1.76246777598192 1.97135832229134 -0.0464404595159119 "omega_3" 1.742 "NN"
-1.76568213049745 -1.6446719364975 -0.133305545796702 -0.0921906471994021 0.0272164258624912 1.77507792374206 1.97740256371907 -0.0455463444917193 "omega_3" 1.744 "NN"
-1.76074093414644 -1.64899693120714 -0.125860826335327 -0.0965348799490471 0.0244581855187676 1.78759861466921 1.98317960457689 -0.0445665335893595 "omega_3" 1.746 "NN"
-1.75518550305554 -1.6513253804153 -0.132129319263981 -0.0954528258001233 0.0209147376255032 1.80002628689573 1.98871707996545 -0.0435019371373886 "omega_3" 1.748 "NN"
-1.74907682561536 -1.63632356946744 -0.148413414665413 -0.0995892844643436 0.0173913203416305 1.80086077207295 1.99404406071352 -0.0423519929191333 "omega_3" 1.75 "NN"
-1.74235387286552 -1.62079439509353 -0.15524060283883 -0.101041622719436 0.0140906925554418 1.79587267787571 1.99906736567681 -0.0411169701952636 "omega_3" 1.752 "NN"
-1.73507773950502 -1.60471188930325 -0.160607132750158 -0.102386270904958 0.0108994305963961 1.79055594168506 2.00387662006017 -0.0397972140939157 "omega_3" 1.754 "NN"
-1.7300012250256 -1.59125741212102 -0.157067180184072 -0.103455780902721 0.00861210938211343 1.78491140313776 2.00843911206999 -0.0383925815900837 "omega_3" 1.756 "NN"
-1.72468994864101 -1.59545090862088 -0.163295403790755 -0.104478959693211 0.00626118029424561 1.77894056520216 2.01272186322655 -0.0369037199471557 "omega_3" 1.758 "NN"
-1.71882155695744 -1.59910959872246 -0.169495794416946 -0.105455423682884 0.00213686945210156 1.77264559417841 2.01675273038006 -0.0353327803449142 "omega_3" 1.76 "NN"
-1.71233522840095 -1.60222806871155 -0.17569824848141 -0.106384791342691 -0.00103598029267005 1.76602871903134 2.02053011493615 -0.0336774456154681 "omega_3" 1.762 "NN"
-1.70529228961152 -1.59350268945946 -0.174100684232656 -0.107266683208024 -0.0041854582191263 1.76666769804177 2.02674349089858 -0.0319379759187753 "omega_3" 1.764 "NN"
-1.69766256376562 -1.57687602593887 -0.168318851052788 -0.108100725936765 0.00357198942720061 1.77990414619683 2.03322803338438 -0.0301181951151122 "omega_3" 1.766 "NN"
-1.68944644818737 -1.55972738037207 -0.174294837717184 -0.108886651428804 0.00322777781667583 1.79313281053265 2.03948794763988 -0.0282155994319375 "omega_3" 1.768 "NN"
-1.68198140267037 -1.5420312582491 -0.180273723289986 -0.109778060525969 0.00302967283977296 1.80625936122067 2.04549106434865 -0.0262307817177007 "omega_3" 1.77 "NN"
-1.67581621294318 -1.5379438357632 -0.186224703068604 -0.110842728224839 0.00297888839259031 1.8193719989473 2.05129634726353 -0.024165895177518 "omega_3" 1.772 "NN"
-1.66909169894012 -1.54103765730821 -0.180437728442314 -0.111720796347129 0.00304601862723075 1.83240578661827 2.05687090077862 -0.0220211331156278 "omega_3" 1.774 "NN"
-1.66177706037104 -1.54358879442486 -0.174881214099969 -0.112475020600471 0.00326259068611989 1.8453562724053 2.06218152266393 -0.0197957270031072 "omega_3" 1.776 "NN"
-1.65390336962196 -1.54375900691167 -0.19015562927035 -0.112983600877101 0.0272491879380823 1.85425463209765 2.06725573922154 -0.0174909482245992 "omega_3" 1.778 "NN"
-1.64541035716178 -1.52613036461963 -0.20989675152191 -0.113442592112108 0.0377294629084872 1.84827566722242 2.07212126659141 -0.0151067989263486 "omega_3" 1.78 "NN"
-1.63635992302738 -1.50798072458866 -0.212120373067819 -0.113882330573063 0.0171051413369696 1.84198031484294 2.07671556711557 -0.0126458552048544 "omega_3" 1.782 "NN"
-1.62672251644136 -1.48928534864132 -0.197427446233121 -0.114241592514134 0.00557971739203822 1.83539925250636 2.08106734645838 -0.0101081905607157 "omega_3" 1.784 "NN"
-1.61948213088715 -1.47296346922616 -0.203040708181902 -0.114581347127569 0.00652666355102838 1.82850276745046 2.08517456048662 -0.00749571917525046 "omega_3" 1.786 "NN"
-1.61201303640354 -1.47560510323291 -0.208626117463439 -0.114840621410849 0.0268486639504886 1.82126172633849 2.0890349490524 -0.00480736766528922 "omega_3" 1.788 "NN"
-1.60395282647687 -1.47770335791165 -0.214214168399735 -0.115049961876878 0.0565044978888523 1.81373912799353 2.09261551841485 -0.00204310032132462 "omega_3" 1.79 "NN"
-1.59530222576217 -1.47928399105638 -0.210194345497314 -0.115539090135826 0.0861345830487039 1.80590684492802 2.09735762174176 0.000795344450531303 "omega_3" 1.792 "NN"
-1.58609272395131 -1.46887866553215 -0.200884419171246 -0.115646171496621 0.115731198643971 1.81125565396843 2.10394769898568 0.00370337981812949 "omega_3" 1.794 "NN"
-1.5762948914911 -1.44977234411874 -0.203703115376868 -0.116002038153795 0.1267946660451 1.82520493145108 2.11031725598696 0.00668472350679582 "omega_3" 1.796 "NN"
-1.56590993914051 -1.43018347903154 -0.208903671562155 -0.116006703712344 0.106089174651856 1.8391206771301 2.11646275409004 0.00973778410552026 "omega_3" 1.798 "NN"
-1.55627183483597 -1.41005725694305 -0.214107915510453 -0.115697415545355 0.0854275107386115 1.85296916172615 2.12238184568656 0.0128596794299454 "omega_3" 1.8 "NN"
-1.54815131838637 -1.403904517961 -0.210832409897705 -0.115865598388496 0.0916412370634703 1.86677775946146 2.12807256456205 0.0160502679118381 "omega_3" 1.802 "NN"
-1.53943987352113 -1.40567627494755 -0.213084090078723 -0.115933129999121 0.12199791020339 1.88051224125178 2.13353257177118 0.0193086297531944 "omega_3" 1.804 "NN"
-1.53016886787844 -1.40693254243934 -0.224177180091544 -0.115896049742048 0.15231738034845 1.89419886549092 2.13875925884173 0.0226329767771322 "omega_3" 1.806 "NN"
-1.52030905419798 -1.40546735586599 -0.234781159071247 -0.115540584460177 0.182557746959446 1.90206030323759 2.14371923019644 0.0260214968480671 "omega_3" 1.808 "NN"
-1.50986178869306 -1.38554938464824 -0.228541688724647 -0.115243910446509 0.212771086211148 1.89517705984042 2.14847037346544 0.0294776963196384 "omega_3" 1.81 "NN"
-1.49885904035676 -1.36509090758102 -0.220918639701438 -0.115192169765123 0.219599957145761 1.88798620656496 2.15297954027602 0.0329942185044049 "omega_3" 1.812 "NN"
-1.48727183822774 -1.34415926326994 -0.222628204612647 -0.114720055991597 0.198775868934661 1.88051842217914 2.1572145291492 0.0365737698822301 "omega_3" 1.814 "NN"
-1.4784479495637 -1.32730488103567 -0.22465933215841 -0.114348202741837 0.178019004843009 1.87271281858847 2.1612343109353 0.0402122324693103 "omega_3" 1.816 "NN"
-1.46922209948923 -1.32888812430059 -0.229383840092396 -0.113567401707542 0.193703134637531 1.86463136175473 2.16497561811281 0.043910471136342 "omega_3" 1.818 "NN"
-1.45940778198639 -1.32998999986251 -0.227022088297304 -0.113279249834989 0.224612295650843 1.85624524871406 2.16846656783963 0.0476674606312519 "omega_3" 1.82 "NN"
-1.44903683413025 -1.33054536030699 -0.228270529039492 -0.113040445579372 0.255429385201182 1.8475569778891 2.17317195332771 0.0514822200859228 "omega_3" 1.822 "NN"
-1.43811071916662 -1.31571274941143 -0.229394976541698 -0.112368143576703 0.267857345856669 1.8459554743057 2.17996672411715 0.0553504806488225 "omega_3" 1.824 "NN"
-1.42660054756584 -1.29454014525078 -0.230395188001523 -0.111913147419045 0.275385201496249 1.86080740404486 2.18653910836878 0.0592727478324537 "omega_3" 1.826 "NN"
-1.41453862991136 -1.27286746467962 -0.231271015098116 -0.110943084873838 0.283117367673242 1.87559994957928 2.19285494846258 0.0632474790628479 "omega_3" 1.828 "NN"
-1.40409600990233 -1.25070130361144 -0.225375161774025 -0.110160627496441 0.291053655774363 1.89035855812818 2.19897191678353 0.0672756514233433 "omega_3" 1.83 "NN"
-1.39450387121565 -1.24894725928414 -0.232575751814409 -0.109683328415258 0.275061614465699 1.90507960207236 2.20485741110167 0.0713505921038475 "omega_3" 1.832 "NN"
-1.38435640612107 -1.25007716504945 -0.233885672486622 -0.108959870952958 0.302125352666167 1.91972915347503 2.21047847909887 0.0754752048850016 "omega_3" 1.834 "NN"
-1.37362454853201 -1.25066617911187 -0.238140434064348 -0.107883348204211 0.316051356985213 1.93430323436621 2.21589347437703 0.0796463098668136 "omega_3" 1.836 "NN"
-1.36234056635141 -1.24102221968798 -0.233924622892914 -0.106915887021898 0.324767280476181 1.94882784177918 2.22106895840415 0.0838617069267727 "omega_3" 1.838 "NN"
-1.35047578567071 -1.21920892204241 -0.234076908640873 -0.106320472869982 0.333714376305807 1.94694636090134 2.22597125324876 0.0881239793905245 "omega_3" 1.84 "NN"
-1.3380626701927 -1.19689969068617 -0.234102558498364 -0.105677736677308 0.342861501206244 1.93917432521414 2.23062758283504 0.0924238866159326 "omega_3" 1.842 "NN"
-1.32671518448092 -1.17410122935348 -0.234032067526471 -0.104680157618645 0.352208089691999 1.93109870087778 2.23506626857073 0.0967674769126968 "omega_3" 1.844 "NN"
-1.31691674510267 -1.16759457329732 -0.23380443672005 -0.103532650093541 0.361753524814446 1.9227195242845 2.23922417620264 0.101149705973232 "omega_3" 1.846 "NN"
-1.30656744584587 -1.16894632931235 -0.229791814862438 -0.102907797124487 0.378040700223664 1.91406815276343 2.24312947677294 0.105567023847573 "omega_3" 1.848 "NN"
-1.29566830227873 -1.16976458553717 -0.232967758541292 -0.102287657551187 0.381466289721629 1.90511568135548 2.24677969432867 0.110023406941076 "omega_3" 1.85 "NN"
-1.28418993723676 -1.16246565262401 -0.232388527333001 -0.101071178805739 0.391631322351373 1.89586449554781 2.25014170592198 0.114512187067731 "omega_3" 1.852 "NN"
-1.27219523789375 -1.14015585855742 -0.231650888282559 -0.100475787604523 0.40199049394613 1.88631761415297 2.2561909113104 0.119032075138506 "omega_3" 1.854 "NN"
-1.25962563949082 -1.11735456462077 -0.225690916447775 -0.0991162335247964 0.412542738913089 1.88530293530772 2.26320400649684 0.123583223924427 "omega_3" 1.856 "NN"
-1.2481947368758 -1.0940684717915 -0.229791638828431 -0.097717230669673 0.423317529939425 1.90112050172797 2.26995561178944 0.128165010196495 "omega_3" 1.858 "NN"
-1.23839157811108 -1.08648049988932 -0.228639590081059 -0.0970921776336695 0.437576245570767 1.91690774134702 2.27647235732405 0.132772765318306 "omega_3" 1.86 "NN"
-1.22804260538379 -1.08822741455617 -0.227390322076189 -0.0963959162325523 0.469816237211774 1.93262877324872 2.28275162314662 0.137406089989963 "omega_3" 1.862 "NN"
-1.21714903204241 -1.08951126611259 -0.225982666769539 -0.0952235629505935 0.488710094172177 1.94830967779814 2.2887908835815 0.142063813621864 "omega_3" 1.864 "NN"
-1.20571216438486 -1.08153086444395 -0.224446796808138 -0.0945908361358647 0.468369766716705 1.96391639020709 2.29458731217284 0.146742999770191 "omega_3" 1.866 "NN"
-1.19373340165839 -1.0588783096722 -0.222782528700975 -0.0939731293833574 0.48014413910829 1.97947534436355 2.30013786383478 0.151444209404843 "omega_3" 1.868 "NN"
-1.18121458308701 -1.03573881634151 -0.220989768321033 -0.0938645833659848 0.492101742934722 1.99492088616279 2.30543927485178 0.156161670789598 "omega_3" 1.87 "NN"
-1.17052670000464 -1.01211906805122 -0.219037993327106 -0.09357773354958 0.504271537188913 1.99873472937611 2.31048806287833 0.160897689517001 "omega_3" 1.872 "NN"
-1.16093229478952 -1.00671635264882 -0.216957805897948 -0.0912038538864408 0.526352680198499 1.99029510072648 2.3152507525611 0.165647244064714 "omega_3" 1.874 "NN"
-1.15082837757996 -1.00907168725189 -0.21325769537026 -0.0895760882442005 0.558909022180956 1.98155177722447 2.31978622508399 0.170410882596937 "omega_3" 1.876 "NN"
-1.14018577040235 -1.0109449747909 -0.21238246137824 -0.0879155697253395 0.591322906670825 1.97250481471701 2.32403092641943 0.175184860529269 "omega_3" 1.878 "NN"
-1.12897538041437 -1.00010521108982 -0.209857207970174 -0.0861926597576144 0.608773592240425 1.96315514516539 2.32801275167009 0.179969695416167 "omega_3" 1.88 "NN"
-1.11725975263943 -0.977242269814496 -0.213637564492956 -0.0835623997131165 0.588068977379066 1.95353504629315 2.33172897475646 0.184761571799162 "omega_3" 1.882 "NN"
-1.1050099644977 -0.953927485473855 -0.204452859418609 -0.0818064065913973 0.581276478981465 1.9436165888518 2.33517676599462 0.189560940672039 "omega_3" 1.884 "NN"
-1.09564203045096 -0.930137067476664 -0.201512606795404 -0.0799907140145137 0.594787791361625 1.93343351356475 2.33967571983908 0.194360975404733 "omega_3" 1.886 "NN"
-1.0865112847942 -0.928683491714708 -0.199857166183733 -0.0781467393717321 0.618153803914197 1.92295645589564 2.34702404205024 0.199167222930077 "omega_3" 1.888 "NN"
-1.07684721006433 -0.931807339961154 -0.20233313629825 -0.0763059667789321 0.651003324116857 1.92905676286779 2.3541306515138 0.203970848029684 "omega_3" 1.89 "NN"
-1.06665109015643 -0.934432344826803 -0.204840334636174 -0.0734246759458301 0.683667686345927 1.94585447478249 2.36099146923641 0.208774608069362 "omega_3" 1.892 "NN"
-1.05592431238807 -0.920322563747789 -0.188380670608467 -0.0724852355068037 0.716167111044854 1.96258425433831 2.36760361388485 0.213574913511963 "omega_3" 1.894 "NN"
-1.04466836749896 -0.897512772955508 -0.184741087557711 -0.0705681748329994 0.739602966735276 1.97924069750087 2.37393385786288 0.218369194081147 "omega_3" 1.896 "NN"
-1.03302817344604 -0.874225119950495 -0.184214470919585 -0.0685970067512471 0.719066817061389 1.99585044527299 2.38004023135204 0.223157942694138 "omega_3" 1.898 "NN"
-1.02503023979608 -0.850496842826317 -0.186309440899493 -0.0666336628645467 0.698487561029538 2.01237895781293 2.38585849720323 0.227937594481771 "omega_3" 1.9 "NN"
-1.01650589910935 -0.851916334981127 -0.187750073695781 -0.0635714516170651 0.712710190537962 2.02882167675767 2.39141577398408 0.232704587099384 "omega_3" 1.902 "NN"
-1.00748635245958 -0.85588358140302 -0.168667730313189 -0.0615350919680395 0.7457988124861 2.04517351744352 2.39670846566628 0.237462949307743 "omega_3" 1.904 "NN"
-0.997911681894209 -0.859428980872622 -0.184987059854734 -0.0594791594946855 0.77872019288634 2.05019551970298 2.40173334611728 0.242205285828207 "omega_3" 1.906 "NN"
-0.987844196770084 -0.844635317042503 -0.194784549890983 -0.0574046321651736 0.811434242367795 2.04090176458203 2.40645759090779 0.246930543626103 "omega_3" 1.908 "NN"
-0.977254781356294 -0.822059887409807 -0.196916810876758 -0.0542436172468115 0.843961088723233 2.03129980611163 2.41093955811641 0.251639018108048 "omega_3" 1.91 "NN"
-0.966480196459486 -0.799010530692215 -0.172904063899239 -0.0521056295435756 0.876289524174808 2.02139098852462 2.41511545320549 0.256327169023324 "omega_3" 1.912 "NN"
-0.959292863316534 -0.775524638612751 -0.174656046126245 -0.0499824633498065 0.86174528303917 2.01117743412988 2.41901295690735 0.260992693254092 "omega_3" 1.914 "NN"
-0.951557631296623 -0.775145738382491 -0.176451016899875 -0.0478446905790975 0.841374943518929 2.00069256089017 2.42262915491222 0.265638134578965 "omega_3" 1.916 "NN"
-0.943335923097379 -0.780127235333964 -0.178228950853622 -0.0456933515654896 0.843111345645923 1.9899390812551 2.4259305389217 0.270255128194124 "omega_3" 1.918 "NN"
-0.934567360615006 -0.784644271868672 -0.176814112919942 -0.0435294554492316 0.851598787047692 1.97885656505673 2.42954649396069 0.274847693110753 "omega_3" 1.92 "NN"
-0.925314064803217 -0.775201075014138 -0.158356533667813 -0.0413539801772345 0.868182773102149 1.96750723037417 2.43708712021544 0.279411388757086 "omega_3" 1.922 "NN"
-0.915546750326826 -0.75301990968876 -0.159804511615448 -0.0391678725027873 0.884916034025537 1.95694821220212 2.44436983297851 0.283944016558267 "omega_3" 1.924 "NN"
-0.905266785052504 -0.730428999782816 -0.161239562590595 -0.0369720480562137 0.901795672305582 1.97463507684381 2.45139140412044 0.288445318107258 "omega_3" 1.926 "NN"
-0.898214138523997 -0.707374357050924 -0.162723753379169 -0.0347675008857209 0.913855605844788 1.99224852392723 2.45814902900736 0.292910085380517 "omega_3" 1.928 "NN"
-0.89142876408539 -0.696703803812113 -0.157227208613165 -0.0314018880288245 0.90917484877167 2.00981360672642 2.46463958328212 0.297340626924089 "omega_3" 1.93 "NN"
-0.884136149339952 -0.702749130212965 -0.164510862345935 -0.0291866498267268 0.942665610415702 2.02729584006909 2.47082923846466 0.301734448340856 "omega_3" 1.932 "NN"
-0.87633645469549 -0.70835131495636 -0.16717615825263 -0.0269353980812639 0.970776392073617 2.04469105796971 2.47674501468646 0.306090450129679 "omega_3" 1.934 "NN"
-0.868030315632495 -0.713505281648111 -0.168714487807335 -0.0247101234529055 0.95595610462658 2.06202508990992 2.48238322795601 0.310406026097268 "omega_3" 1.936 "NN"
-0.859218782991491 -0.692032168595745 -0.170246063975355 -0.0213932048354195 0.935697539936029 2.07926221434548 2.48774037329474 0.314677225187198 "omega_3" 1.938 "NN"
-0.849903019758301 -0.670037028094271 -0.149315515788771 -0.019135787647258 0.942510373741754 2.09636621416536 2.49281400621391 0.318904182625472 "omega_3" 1.94 "NN"
-0.840888785252218 -0.64761110217853 -0.150519041109249 -0.0168769508610467 0.923820411668942 2.09868602327577 2.49757085197768 0.323089350453375 "omega_3" 1.942 "NN"
-0.835160754384731 -0.644615476298441 -0.151718859711536 -0.0157527484164461 0.903963077411788 2.08824992488263 2.50203857541896 0.327221531660586 "omega_3" 1.944 "NN"
-0.828936101481816 -0.648800934894496 -0.152977018604247 -0.0135197205551094 0.906143426515087 2.07753271064973 2.50621425694271 0.331310033647377 "omega_3" 1.946 "NN"
-0.822214848970361 -0.653030100835053 -0.15423354367698 -0.0101627938283855 0.940985247196068 2.06650680279802 2.51009491010404 0.335346285682088 "omega_3" 1.948 "NN"
-0.814996837109163 -0.657212370090747 -0.135165923300292 -0.00790799590873803 0.97567700227853 2.05517318017161 2.51364696402987 0.339331526473905 "omega_3" 1.95 "NN"
-0.807282737814205 -0.653466522448298 -0.136104336035942 -0.00565660006441249 0.977096528062361 2.04356355616238 2.51689827752585 0.343262200113723 "omega_3" 1.952 "NN"
-0.799042901052644 -0.658211491390034 -0.137044146517098 -0.0034401578369625 0.957601356025918 2.0316188299193 2.51981621776838 0.347140389687671 "omega_3" 1.954 "NN"
-0.790339337433238 -0.662950003651417 -0.138047363391308 -0.00122915363601805 0.937564193887908 2.01943320182198 2.5230250278442 0.350961853448614 "omega_3" 1.956 "NN"
-0.781290540604459 -0.667682888910576 -0.139053984326154 0.00204879434846816 0.972679099383356 2.00691848012144 2.5305537831569 0.354723174979787 "omega_3" 1.958 "NN"
-0.776248636453033 -0.660281676447084 -0.14006503055208 0.00522087605833121 1.00779870750512 1.99413927143604 2.53780663357895 0.358427752510842 "omega_3" 1.96 "NN"
-0.770721339350644 -0.664037199086124 -0.141142536726306 0.00742800683684663 1.02245906373599 1.99817901454099 2.54474990342277 0.362070407708873 "omega_3" 1.962 "NN"
-0.764708598112691 -0.667367939371502 -0.142226446865266 0.00962584827698265 1.0021110529986 2.01654596803883 2.55144128117689 0.365651490078226 "omega_3" 1.964 "NN"
-0.758209991396654 -0.670209232422451 -0.143317719813354 0.011813404894724 0.981708402290963 2.03482755537539 2.55781619645904 0.369171203540884 "omega_3" 1.966 "NN"
-0.751195212514517 -0.667528637653675 -0.144478329242872 0.0139897208751449 0.975321056309042 2.05301988844434 2.56387092548476 0.372623232243065 "omega_3" 1.968 "NN"
-0.743695456180149 -0.671070374715441 -0.135234950068707 0.0165128853393526 0.954549297132644 2.07111868054574 2.56966273040109 0.376012611980539 "omega_3" 1.97 "NN"
-0.73571150591664 -0.676063083883378 -0.126077627586085 0.0183355097085496 0.933279354457682 2.08911914079033 2.5751278972856 0.379333307712432 "omega_3" 1.972 "NN"
-0.727213734056591 -0.677093249857364 -0.126952161551628 0.0204727378202847 0.956123468271471 2.10704649167724 2.58029423306743 0.38258717431884 "omega_3" 1.974 "NN"
-0.720110762289949 -0.677044583979182 -0.127838830115252 0.0225952646054566 0.992038870604347 2.12483400349043 2.58515885296799 0.385769931417918 "omega_3" 1.976 "NN"
-0.715640272536291 -0.677755693559391 -0.128769045741933 0.0247021685276536 1.0278528545486 2.14253821025011 2.58968828135846 0.388882909418852 "omega_3" 1.978 "NN"
-0.720464081602017 -0.677414124960023 -0.129743678038039 0.0267924948902305 1.01697369981457 2.13946306365511 2.59391000449455 0.391923506867427 "omega_3" 1.98 "NN"
-0.725354205294479 -0.676559800798316 -0.11884267737554 0.028897378167585 0.99597862862646 2.12758712722513 2.59782091778175 0.394892166261642 "omega_3" 1.982 "NN"
-0.730220029586064 -0.675251261088306 -0.112123538219805 0.0308972660349127 0.986851838045425 2.1153949012143 2.60138756810534 0.397784781615735 "omega_3" 1.984 "NN"
-0.735093040894583 -0.673122199551813 -0.112861446140187 0.0328779815187659 1.01192249359184 2.10291925235032 2.60463837067169 0.400604119867927 "omega_3" 1.986 "NN"
-0.740004606411787 -0.671202799766377 -0.125301925635029 0.0348387037101361 1.04780361026013 2.09010221528365 2.60757081459752 0.403349422439441 "omega_3" 1.988 "NN"
-0.744924861411846 -0.668459706926228 -0.135100794603829 0.0368091573312768 1.08004839790135 2.07700860451286 2.61015189672514 0.406015667020225 "omega_3" 1.99 "NN"
-0.749854579317457 -0.665256056081432 -0.13629959589008 0.0387275424231461 1.06049427874041 2.06364125537402 2.61240973596108 0.408605744909292 "omega_3" 1.992 "NN"
-0.754794547752226 -0.660406981037511 -0.137518370392115 0.0408586913684417 1.04106016226541 2.04994103086983 2.6154783843952 0.411113714100731 "omega_3" 1.994 "NN"
-0.759745567409254 -0.651337525102861 -0.138788409989672 0.0424966752155456 1.02426445463442 2.03597171085147 2.62273255811135 0.413545011357777 "omega_3" 1.996 "NN"
-0.764708452051252 -0.65272103375986 -0.140110556184027 0.0443763505921879 1.06012339270677 2.02170603653656 2.62969141853137 0.415895773026531 "omega_3" 1.998 "NN"
-0.769714546088494 -0.647575591887289 -0.141455105926696 0.0455127856769764 1.09587097112734 2.00850060183501 2.63632074964039 0.418162447460109 "omega_3" 2 "NN"


==> data/omega_3_results_time_PINN.dat <==
-0.0313871441279048 -0.0169413046412501 -0.00443284428695279 0.00129906407909175 0.00633914433467453 0.0170692075090528 0.0210309202661279 0.000499646521616755 "omega_3" 0 "PINN"
-0.0296361556141846 -0.0150235657546887 -0.00281426988885869 0.00287048790590916 0.00798663092365359 0.0187699772232577 0.0226087295129105 0.0021564641193386 "omega_3" 0.002 "PINN"
-0.0241125734678462 -0.0093660408111873 0.00259099966547183 0.00813882666540167 0.0134662929685305 0.0242588065655696 0.0279799866287362 0.00754238591189193 "omega_3" 0.004 "PINN"
-0.014263091095529 0.000626061629077412 0.0122261989046137 0.017839089829522 0.0231936529443715 0.0339597078086058 0.0377236991998302 0.0172520655019536 "omega_3" 0.006 "PINN"
0.000507939866849938 0.0154578321095187 0.0268380484266117 0.0324756712382737 0.0373196529992015 0.0476141634482588 0.0524040495229201 0.0317959333208998 "omega_3" 0.008 "PINN"
0.020476902487701 0.0354973970854076 0.0457677066313522 0.0525277888480105 0.0573620820114229 0.0663386862588595 0.0722939291555349 0.051477987847119 "omega_3" 0.01 "PINN"
0.0455536685793732 0.0606224214930648 0.0700507362981853 0.0776064650699482 0.0818042780935002 0.0903666799551957 0.0972902503746127 0.0762267888235549 "omega_3" 0.012 "PINN"
0.0741064878861835 0.0902519896234821 0.099260330143693 0.107314510927552 0.111137791857971 0.119079038414554 0.126793494247181 0.105426618160989 "omega_3" 0.014 "PINN"
0.103375274372866 0.120840182866175 0.130749893977679 0.140120303371191 0.143936815566292 0.151596121168325 0.159504295913905 0.137828900041782 "omega_3" 0.016 "PINN"
0.134017339472848 0.151549660009323 0.164193340397389 0.174366681362187 0.178056705576751 0.185468184897161 0.193548090795787 0.1715988593641 "omega_3" 0.018 "PINN"
0.164124362352084 0.183862558905389 0.197283986060654 0.207836912366133 0.211497174377143 0.219129043597547 0.226771684626328 0.204577651807259 "omega_3" 0.02 "PINN"
0.191700588612093 0.2138692223661 0.227656647623917 0.238319496538963 0.24195314563292 0.248923066651457 0.256977495277681 0.234632501097661 "omega_3" 0.022 "PINN"
0.215050808418312 0.239196946565244 0.252278855478437 0.264276326967604 0.267902499617549 0.274006980281115 0.282493168363033 0.260050353926543 "omega_3" 0.024 "PINN"
0.232968772502545 0.258740155113117 0.271168700468422 0.284414670393403 0.288052118283076 0.293724246589818 0.303730373051167 0.279724261229842 "omega_3" 0.026 "PINN"
0.244964789689163 0.272220841418402 0.283797902319691 0.297878511860574 0.301911437607487 0.308154688643469 0.320430301416025 0.293207202792622 "omega_3" 0.028 "PINN"
0.250967924813324 0.279624267419763 0.290079271180787 0.30561631426275 0.309499727206969 0.317158327557934 0.331152504055638 0.300594334336341 "omega_3" 0.03 "PINN"
0.251416309255262 0.281156895166873 0.291438382984438 0.307819998769219 0.311967057989023 0.320582849890798 0.336389799273206 0.302343931675261 "omega_3" 0.032 "PINN"
0.246930236784806 0.276730701442261 0.287886439416297 0.305394707701055 0.309366798439669 0.318971041524719 0.336757539362907 0.299139640453063 "omega_3" 0.034 "PINN"
0.238264305173004 0.267890931087265 0.280055531890866 0.297740834269803 0.302642833411142 0.312655415711333 0.332999095165121 0.291736562207971 "omega_3" 0.036 "PINN"
0.226226980643958 0.255642113501381 0.268110117147728 0.286317502346094 0.292235992845178 0.303434081027376 0.325879020473394 0.280905187855713 "omega_3" 0.038 "PINN"
0.211525775078997 0.240816768040588 0.253708899762955 0.272104149264692 0.279409098407768 0.291492214518939 0.316019054780838 0.26736516546496 "omega_3" 0.04 "PINN"
0.194838702700622 0.223876028536722 0.237596159513828 0.255752605902501 0.264134136426492 0.277477673022304 0.304127461620737 0.251770416949286 "omega_3" 0.042 "PINN"
0.176737948058758 0.205762204434734 0.219867491094703 0.238178458445702 0.247198134077678 0.261938040328857 0.290654052247135 0.234690491830967 "omega_3" 0.044 "PINN"
0.157691264392497 0.186386445835012 0.200504333645824 0.219591079821555 0.229873139621986 0.245347438952706 0.276105639888897 0.216613734293386 "omega_3" 0.046 "PINN"
0.138102875239269 0.166268819980417 0.180626631700306 0.200472192652114 0.212152400924651 0.228091581307581 0.260831697373192 0.197946709648482 "omega_3" 0.048 "PINN"
0.118279433130112 0.145905567124998 0.160364224679711 0.181036612175944 0.194122267603518 0.210468323493672 0.245132357700015 0.179025906967053 "omega_3" 0.05 "PINN"
0.0985144751004441 0.12556225230577 0.140546865493036 0.161565283629784 0.176129002801076 0.192762423922375 0.229321143801712 0.160117095990707 "omega_3" 0.052 "PINN"
0.078962969352574 0.105505209870046 0.120814041005417 0.142740431319055 0.158297318358791 0.175506786959318 0.213521374800109 0.141419908940122 "omega_3" 0.054 "PINN"
0.059772095018559 0.0858418127702407 0.102020803495805 0.124057824390832 0.140816952999899 0.158143769028754 0.197890546467704 0.123088387614949 "omega_3" 0.056 "PINN"
0.0410357684266955 0.0667189004382749 0.0831634601106543 0.105908735880178 0.123785527009943 0.140969355378559 0.182525087390047 0.105229517462959 "omega_3" 0.058 "PINN"
0.0228501965916053 0.0481956900020464 0.0651167866663513 0.0885308908225397 0.107221180439524 0.124201490369956 0.167503874490365 0.0879096947033657 "omega_3" 0.06 "PINN"
0.00519773473541818 0.0302797958452174 0.047423474520599 0.0714018213649865 0.0912406277903415 0.107968472637992 0.152892138951813 0.071167312676106 "omega_3" 0.062 "PINN"
-0.0118582055936258 0.0130300356459543 0.0310130050609132 0.0548952743137079 0.0758014715306103 0.0922580784828142 0.1386760370292 0.0550171896345367 "omega_3" 0.064 "PINN"
-0.0282971600515225 -0.00359806500557625 0.0160073347056482 0.0390412636263022 0.0609098365958971 0.0770468429710149 0.12486285862218 0.0394641591624425 "omega_3" 0.066 "PINN"
-0.0441757058015924 -0.0195723710609741 0.00164507456787533 0.0240844853258295 0.0465781458825063 0.0623019741597091 0.11148504492013 0.0244953458470314 "omega_3" 0.068 "PINN"
-0.059434205703667 -0.0349576605681818 -0.013429373066117 0.00956083604984315 0.0327705616808203 0.0479851906857789 0.0985056828915276 0.0101003996427704 "omega_3" 0.07 "PINN"
-0.0741387748586249 -0.0497275046496952 -0.02792773044672 -0.00438285763476642 0.019503194549543 0.0341468003241516 0.0859103416579501 -0.00373528501967821 "omega_3" 0.072 "PINN"
-0.0882394313885584 -0.0638844518790052 -0.0418607221419052 -0.0177326884784179 0.00675899389813139 0.0205352709314184 0.0737128560604106 -0.0170145132265594 "omega_3" 0.074 "PINN"
-0.101725021097934 -0.0774619687144877 -0.0551875248057172 -0.0304593579929247 -0.00545023305977566 0.00732418263271484 0.0619252263714998 -0.0297424019786198 "omega_3" 0.076 "PINN"
-0.114616858589784 -0.090450939937341 -0.0679294559482173 -0.0426674469531463 -0.0172521709190505 -0.00546944926537662 0.0505250361234744 -0.041909506334907 "omega_3" 0.078 "PINN"
-0.126876196429464 -0.102873796152608 -0.0800784923002311 -0.0542793800630648 -0.0281596821755556 -0.0174493922330043 0.0395772539830546 -0.0535012597417301 "omega_3" 0.08 "PINN"
-0.138465481366666 -0.114663565636704 -0.091630243643408 -0.0652605249507587 -0.0384976802135952 -0.028858508981898 0.029054635735406 -0.0644939053250251 "omega_3" 0.082 "PINN"
-0.149412372947552 -0.125849422447175 -0.102553185306363 -0.075327372860329 -0.0482544632895952 -0.0391205855451062 0.01899055917022 -0.074862041657921 "omega_3" 0.084 "PINN"
-0.159625044965082 -0.136400358048945 -0.112816035576543 -0.0842875509540022 -0.0573766058975025 -0.0494624283649046 0.0094483143914772 -0.0845683989908149 "omega_3" 0.086 "PINN"
-0.16910330702359 -0.146224419248881 -0.122387634894721 -0.0924447641849611 -0.0660989988065808 -0.0593588722798017 0.000458195267015071 -0.0935757111530873 "omega_3" 0.088 "PINN"
-0.17781651885673 -0.155351815624272 -0.131206430392979 -0.0998304611578646 -0.074040943312184 -0.0683181854261079 -0.00798123022076425 -0.101854243056825 "omega_3" 0.09 "PINN"
-0.185764626087916 -0.163752072453747 -0.139273183520686 -0.106415064578641 -0.0810765052944475 -0.0755890131705996 -0.015779827075221 -0.109365719419254 "omega_3" 0.092 "PINN"
-0.192857220543317 -0.17133605474055 -0.146560319826676 -0.112138493268787 -0.0874200126439177 -0.0812375366396054 -0.0229390114932357 -0.116085828417074 "omega_3" 0.094 "PINN"
-0.199128221993362 -0.178137541676051 -0.153009763624766 -0.11700269472874 -0.0931987182749481 -0.0870456774644595 -0.0293991629743005 -0.121990785493281 "omega_3" 0.096 "PINN"
-0.204519995464523 -0.184098623915304 -0.158624381279992 -0.120980587924009 -0.0983587056713304 -0.0934861809235485 -0.0351622512869767 -0.127070031148806 "omega_3" 0.098 "PINN"
-0.209096865026993 -0.189222324876482 -0.163406946052362 -0.12476245598981 -0.102845621488655 -0.0966927223140601 -0.0402010716591121 -0.131316652801206 "omega_3" 0.1 "PINN"
-0.212800973169522 -0.193542083162924 -0.167329620518899 -0.129283908994637 -0.106813042644433 -0.0988227950122109 -0.0444884228832052 -0.134742488565311 "omega_3" 0.102 "PINN"
-0.215696421424809 -0.197030204694784 -0.170395306965702 -0.132760297627726 -0.109154801760496 -0.0997279752153872 -0.0480580806668058 -0.137348378304911 "omega_3" 0.104 "PINN"
-0.217755760926764 -0.199690339884739 -0.172669372865187 -0.135087375353464 -0.110526589762571 -0.0997869329527248 -0.0509132454310475 -0.139163017038982 "omega_3" 0.106 "PINN"
-0.219013934292377 -0.201557696125292 -0.174125711293186 -0.137635042909096 -0.111150857201892 -0.0990345775917376 -0.0530570598889426 -0.140214113021624 "omega_3" 0.108 "PINN"
-0.219536790892334 -0.202636784090714 -0.174799146224984 -0.136793251711822 -0.111377538761474 -0.0975667348843672 -0.0544926109857329 -0.140531472869079 "omega_3" 0.11 "PINN"
-0.219298460673713 -0.203023587437258 -0.174724420819246 -0.135736931333042 -0.109913300696178 -0.095418126120137 -0.0553149881462787 -0.140158013701604 "omega_3" 0.112 "PINN"
-0.21839506795618 -0.202691939755653 -0.173966714996027 -0.136922312786169 -0.108799250019558 -0.0928870503199164 -0.0554978328534048 -0.13913718783397 "omega_3" 0.114 "PINN"
-0.216800590806599 -0.201477727092936 -0.172560610280641 -0.134635875148604 -0.107170255101664 -0.0928193826022721 -0.0550757345534976 -0.137512963587751 "omega_3" 0.116 "PINN"
-0.214611001664196 -0.199861962755676 -0.170540607761609 -0.131572645506537 -0.104133870555017 -0.0922117654512817 -0.0541442778759915 -0.135334343303521 "omega_3" 0.118 "PINN"
-0.211861161871866 -0.19769522315795 -0.167941804363807 -0.128341270965393 -0.100868659311232 -0.0887386293282475 -0.052707454742972 -0.132646133086162 "omega_3" 0.12 "PINN"
-0.208586201795754 -0.195012369868039 -0.164830335849558 -0.125136053090444 -0.0977356348832927 -0.0848414608122994 -0.0507997346812772 -0.129500954173774 "omega_3" 0.122 "PINN"
-0.204822067148484 -0.191818638866209 -0.161272009106881 -0.12187407502671 -0.0931101014853084 -0.0805666891628789 -0.0485165824009641 -0.125941781058289 "omega_3" 0.124 "PINN"
-0.20063488634878 -0.188210565162478 -0.157271579015116 -0.117465528300897 -0.0887195048720173 -0.0755570670839347 -0.0458618699046269 -0.122016303480803 "omega_3" 0.126 "PINN"
-0.196060234277127 -0.184223566079368 -0.152894818757431 -0.112703140806161 -0.0844543421500248 -0.0695274491337159 -0.0428700379321754 -0.11777247359563 "omega_3" 0.128 "PINN"
-0.191103151113737 -0.179862522760175 -0.148207484664511 -0.107685756371268 -0.0795565600098485 -0.0632225634383303 -0.0396067101143558 -0.113253741308609 "omega_3" 0.13 "PINN"
-0.18586021265105 -0.175223850481643 -0.143214308779534 -0.10263714239062 -0.0757553973945733 -0.0567080291399407 -0.0361068081458029 -0.108499029627489 "omega_3" 0.132 "PINN"
-0.180336437037965 -0.170312397466091 -0.140493998598345 -0.0971357413138207 -0.070924723505982 -0.0499884736739773 -0.0319534629962845 -0.103550089333454 "omega_3" 0.134 "PINN"
-0.174537062776267 -0.165163714178959 -0.1374130849822 -0.0915050836337059 -0.0650800302598213 -0.0431298140186414 -0.0257088391612683 -0.0984467581171442 "omega_3" 0.136 "PINN"
-0.168589509758988 -0.159844015036128 -0.132129833534179 -0.0857154917794105 -0.0593762988068534 -0.0373786026022458 -0.0193913370080736 -0.0932218434067668 "omega_3" 0.138 "PINN"
-0.162438057073985 -0.154358440010697 -0.126895863421339 -0.0801709932549102 -0.0531193113311588 -0.0316153459862107 -0.0129983555959257 -0.0879109191097215 "omega_3" 0.14 "PINN"
-0.156149031513223 -0.148742625344937 -0.121718385388078 -0.074130416264893 -0.0473661292472229 -0.0258195757203907 -0.00631433710623241 -0.0825477929658743 "omega_3" 0.142 "PINN"
-0.149788737259883 -0.143032185972231 -0.11592318207056 -0.068130587467067 -0.042425568177066 -0.0200876529078755 0.000367136133263557 -0.0771599703698954 "omega_3" 0.144 "PINN"
-0.143331903154319 -0.137262715516727 -0.109939039010555 -0.0621473554787144 -0.0375544902158254 -0.0144243693754333 0.00698023472159548 -0.0717800190168268 "omega_3" 0.146 "PINN"
-0.136814331267544 -0.131469831078505 -0.105306820937926 -0.0568329763656266 -0.0327576532349099 -0.0088040063295125 0.0135506118421063 -0.0664304840387481 "omega_3" 0.148 "PINN"
-0.13027201064466 -0.125632980160788 -0.098916251077469 -0.0509487395643191 -0.0272666439478257 -0.00332306958307527 0.0200122165960579 -0.0611410382856557 "omega_3" 0.15 "PINN"
-0.123740932984049 -0.119795707447736 -0.0953377287913781 -0.0464872444759976 -0.0215724513140003 0.00201344918707491 0.0263295339579486 -0.0559335316207385 "omega_3" 0.152 "PINN"
-0.117257048659951 -0.114936946684054 -0.0894812236870735 -0.0406945735896329 -0.0160584092881209 0.00766775658922825 0.0324976004056907 -0.0508333242151405 "omega_3" 0.154 "PINN"
-0.114348117575844 -0.109821987177213 -0.0837151473966742 -0.0361728536377086 -0.0106683296168057 0.0122029169671691 0.0385114863428839 -0.0458566756859743 "omega_3" 0.156 "PINN"
-0.112467044358254 -0.104232555689748 -0.0794794686644309 -0.0314739719714225 -0.00569425326449391 0.0170155323245922 0.044335778520292 -0.041027901522138 "omega_3" 0.158 "PINN"
-0.110717069205293 -0.0993210180243409 -0.0736262432607759 -0.0260674504611984 -0.00174621794002405 0.0216335799788681 0.0499350973208266 -0.036361483738332 "omega_3" 0.16 "PINN"
-0.109163909663948 -0.0939587542892468 -0.0679055231288999 -0.0229591020450357 0.00197253981934864 0.0259911727252984 0.0553045115701707 -0.0318757448195029 "omega_3" 0.162 "PINN"
-0.107812172542424 -0.0888064255134964 -0.0626977079151061 -0.0200391496296106 0.00624972583301542 0.0301138122267162 0.0604389407606618 -0.0275883000207635 "omega_3" 0.164 "PINN"
-0.106666426553716 -0.0837337083565899 -0.0609859856655248 -0.0162805215743447 0.0115186347549638 0.0339659402093844 0.0653028284950778 -0.0235079153005436 "omega_3" 0.166 "PINN"
-0.105761719893792 -0.0828129830745752 -0.0557649086391052 -0.0116138431749846 0.0145973091749738 0.0382393635450171 0.0699217083770804 -0.0196478621855828 "omega_3" 0.168 "PINN"
-0.105041509928697 -0.0822301101497942 -0.0519214848920342 -0.0092537591071391 0.0173972354801322 0.0434625789392271 0.0742296161207605 -0.01602491052942 "omega_3" 0.17 "PINN"
-0.104571333966021 -0.0819283409284708 -0.0474302138929374 -0.0062223841188711 0.0201905254014036 0.0484309546060331 0.078252195019445 -0.0126431880411538 "omega_3" 0.172 "PINN"
-0.104355807210993 -0.0818816477521409 -0.0455037365646263 -0.00219921314067051 0.0239481551423637 0.0531396498762433 0.0819846256330266 -0.009510083167632 "omega_3" 0.174 "PINN"
-0.10436898339799 -0.082094647874726 -0.0413047418752512 -0.000424049410867156 0.0273741463757347 0.0575837181093561 0.085391526245246 -0.0066330206817282 "omega_3" 0.176 "PINN"
-0.104645910269824 -0.0825719507194549 -0.0394072461019164 0.00147460314866521 0.0291795961570074 0.0617275801457708 0.0888142394879878 -0.00401769516409421 "omega_3" 0.178 "PINN"
-0.105130042983092 -0.0832875932527486 -0.0362732030541224 0.0047478395661642 0.0316543108158953 0.0655967721101547 0.0920045526279978 -0.00166371045120305 "omega_3" 0.18 "PINN"
-0.105886867154823 -0.0843071169755376 -0.0340740238891044 0.00625272452799663 0.0338211805105857 0.0691863823087147 0.0948849060996508 0.000425339227073275 "omega_3" 0.182 "PINN"
-0.106890279085007 -0.0855739448766712 -0.0307105308331188 0.00664694058099258 0.0363201715625792 0.0725220863850495 0.0974809912944465 0.00225043911654933 "omega_3" 0.184 "PINN"
-0.108114219019683 -0.0870924869014971 -0.0303176708217734 0.00915640020286901 0.037412697774073 0.0742596386583045 0.0997575342231016 0.00381665353557428 "omega_3" 0.186 "PINN"
-0.109563174368589 -0.0888366364047783 -0.0281977781500586 0.0108641349356731 0.0387562156460604 0.0750480538100078 0.101740363734677 0.00512453616594135 "omega_3" 0.188 "PINN"
-0.111241581594982 -0.0908414114901461 -0.0264316287305633 0.0105822369088173 0.0399146662571752 0.0755687818976298 0.103424697903961 0.00618319625861559 "omega_3" 0.19 "PINN"
-0.113230146324838 -0.0930807444763104 -0.0241342748120132 0.0110805388419521 0.0408018852385794 0.0758169831353257 0.104805673287842 0.00699770118584711 "omega_3" 0.192 "PINN"
-0.115523787590405 -0.0955285090477105 -0.0226219972116724 0.0125641687887423 0.0415047422397379 0.0757878832955612 0.10593955582533 0.00757594880075729 "omega_3" 0.194 "PINN"
-0.117999054311611 -0.0974739579853576 -0.0210792102633945 0.0132576549871715 0.0418950324649359 0.0755780388318499 0.106791135628043 0.00793446531269341 "omega_3" 0.196 "PINN"
-0.120660184825169 -0.0993374789563291 -0.0227115132485096 0.0147978409744383 0.0419828545811356 0.0771475673749933 0.107386314870837 0.00807797366520749 "omega_3" 0.198 "PINN"
-0.12348088690959 -0.101329484887003 -0.0213844322659043 0.0152217010260074 0.0416910532159704 0.0784862572157294 0.107751072635722 0.00802386223572773 "omega_3" 0.2 "PINN"
-0.126434944806363 -0.103484772784043 -0.0212498225085369 0.0161033958003145 0.0411191501363533 0.0796201161701333 0.10788092978953 0.00778727861049216 "omega_3" 0.202 "PINN"
-0.129526612957932 -0.105746512730036 -0.0207297190611939 0.0154301504139198 0.0413776887088488 0.080575034314279 0.107832334206421 0.00738159507420826 "omega_3" 0.204 "PINN"
-0.132729556056461 -0.108118840846942 -0.0202770759282771 0.0150824377510048 0.0416802472935274 0.0813769373253308 0.107600714500791 0.00682676922815141 "omega_3" 0.206 "PINN"
-0.136017366674253 -0.110575306562168 -0.0218575156478096 0.015475129117533 0.0413973066407607 0.082021323152162 0.107181590119865 0.00613500906811103 "omega_3" 0.208 "PINN"
-0.139394082841875 -0.113089390186417 -0.0215559363347211 0.0160824875434855 0.0409201486205575 0.0825342925623431 0.106913638504295 0.00532993886641984 "omega_3" 0.21 "PINN"
-0.142802635313558 -0.115665065096721 -0.0214534953246925 0.0151747413073622 0.0403711395545088 0.0829420315644143 0.106615632104706 0.00442617091254652 "omega_3" 0.212 "PINN"
-0.146246939794423 -0.118462853660333 -0.0229762655557693 0.014220747549075 0.0398071091432826 0.0828586515177676 0.106239108693387 0.00344216172235029 "omega_3" 0.214 "PINN"
-0.149700493587545 -0.122131419852508 -0.0232717702349987 0.0132774171026426 0.0392239343140091 0.0812093240907075 0.105749363389009 0.00240018242647575 "omega_3" 0.216 "PINN"
-0.153167277705563 -0.125844662682709 -0.0236575872685307 0.0123021963888164 0.0386480907139912 0.0795345768178208 0.105203148981502 0.00131191094317555 "omega_3" 0.218 "PINN"
-0.156590144726295 -0.12954548441553 -0.0250771850421074 0.0109157439217142 0.0380755227064924 0.0777996786783888 0.104626764889758 0.000202441605247992 "omega_3" 0.22 "PINN"
-0.159972892733947 -0.133207216067149 -0.026252274068213 0.00998553336347641 0.0374601191650186 0.0760615501064308 0.104016090594996 -0.000914651975953092 "omega_3" 0.222 "PINN"
-0.163319230162813 -0.136833619807533 -0.0275099371528995 0.00955925170245564 0.0370612040288165 0.0743161723974595 0.103367102163872 -0.0020204174054066 "omega_3" 0.224 "PINN"
-0.166571740641018 -0.140397853804075 -0.0281135025335288 0.00876060647476606 0.0365929518126791 0.0744154165171267 0.10273690740496 -0.00309910317110445 "omega_3" 0.226 "PINN"
-0.169764494228787 -0.143903507377956 -0.0287370001605041 0.00804011631447565 0.0361354999803893 0.0746755104626118 0.102152193134089 -0.00413715450384391 "omega_3" 0.228 "PINN"
-0.172840118457373 -0.147293070410967 -0.0293843489799315 0.00742457741762337 0.0358180608052976 0.0749765516633829 0.101578667666956 -0.00511693834021877 "omega_3" 0.23 "PINN"
-0.175802217124897 -0.150600669798791 -0.0299984372396125 0.00691033280929787 0.0356369513917798 0.0753146514750256 0.101042980359807 -0.00602736951246652 "omega_3" 0.232 "PINN"
-0.178623770503464 -0.153799344690412 -0.0305832361877947 0.00652416064588124 0.0355884995076394 0.0757775472796425 0.100602369719809 -0.0068588180294315 "omega_3" 0.234 "PINN"
-0.181308180271174 -0.15689254977957 -0.0314330282767514 0.006292896153127 0.0356996573624428 0.0763005004137085 0.100222632764883 -0.0075970227079636 "omega_3" 0.236 "PINN"
-0.183889269512235 -0.159853124966673 -0.0324267669087703 0.00616971281425549 0.0358432684025161 0.0769104353580019 0.0999001938257607 -0.00823443968345343 "omega_3" 0.238 "PINN"
-0.186278694826342 -0.162684330514878 -0.0328601849503798 0.00558720638537125 0.0360537997335086 0.0776343870030587 0.0996926221236549 -0.00876318708996437 "omega_3" 0.24 "PINN"
-0.188715445987043 -0.165358811893896 -0.0332488713534076 0.00508177547112609 0.0363737254882039 0.0784384654930932 0.0998182893789021 -0.00917807156711459 "omega_3" 0.242 "PINN"
-0.191033138703972 -0.167910182241258 -0.0335352484954683 0.00468040287648819 0.0368607775893679 0.0789948258045001 0.100153884969075 -0.00946728272130444 "omega_3" 0.244 "PINN"
-0.193199526502497 -0.170311098879665 -0.0337533610424998 0.00437963636875338 0.0374810899178897 0.0783445391037958 0.100594111651674 -0.00963311057762064 "omega_3" 0.246 "PINN"
-0.195187138625329 -0.172564658503802 -0.033876112814994 0.00417614614326567 0.037857104418606 0.0778268145181755 0.101135665934862 -0.00967198215683082 "omega_3" 0.248 "PINN"
-0.19702944057201 -0.174280762877629 -0.0339068038914547 0.00406672199278546 0.0372226913121381 0.0774384738827507 0.101775368017002 -0.00958400754259523 "omega_3" 0.25 "PINN"
-0.198698763786297 -0.175131369985877 -0.0338180959921601 0.0042235588132371 0.0367150953454711 0.077145941226604 0.102510157814379 -0.00936465981880254 "omega_3" 0.252 "PINN"
-0.200228375968834 -0.17581073594846 -0.033613047635356 0.00423989938769864 0.0367265162250874 0.0769462779297214 0.103367612539273 -0.00901814705918296 "omega_3" 0.254 "PINN"
-0.201590455378096 -0.17632165426312 -0.0332945965591875 0.00451664530959306 0.038313824679733 0.0786122893970287 0.10431439396541 -0.00854378979581941 "omega_3" 0.256 "PINN"
-0.202787737464007 -0.176666854948735 -0.0328656079407779 0.00535947964942807 0.0400525112908099 0.0804178915201419 0.105347770956143 -0.00794663634646265 "omega_3" 0.258 "PINN"
-0.203853378943222 -0.17687947255655 -0.0323290006627985 0.00637418914391219 0.0419094258619452 0.0823368175512087 0.106495443328527 -0.00722942825395857 "omega_3" 0.26 "PINN"
-0.204759396495035 -0.176900980284927 -0.0316875854572913 0.00661493482772357 0.0438820591448916 0.0843358017886544 0.10769364213661 -0.00639635127801048 "omega_3" 0.262 "PINN"
-0.205538737581264 -0.176794813026277 -0.0309440454061018 0.00695755565510581 0.0459679195079161 0.0864427460312527 0.109000799311843 -0.00545476246368901 "omega_3" 0.264 "PINN"
-0.20616321013415 -0.176563261898025 -0.0300704192077319 0.00750458766867723 0.0481949542277107 0.0887865203716274 0.110353401550128 -0.00440838708515944 "omega_3" 0.266 "PINN"
-0.206696070446469 -0.176178013729896 -0.0290996539113735 0.00841692160895491 0.050469186432224 0.0914181759351891 0.11177961335892 -0.00326639879243338 "omega_3" 0.268 "PINN"
-0.20707844085058 -0.176464604706553 -0.0280340521829885 0.00939607579266521 0.052849354333091 0.0940971896874316 0.113277206744328 -0.00203307660264599 "omega_3" 0.27 "PINN"
-0.207373551422506 -0.17725160767958 -0.0268453130365174 0.010460969143935 0.0553332880702442 0.0968823619091381 0.114813527873707 -0.000714890134757707 "omega_3" 0.272 "PINN"
-0.207552985826283 -0.177954698805479 -0.0255967261498995 0.0116677132814971 0.0578579097123111 0.0992309723950484 0.116565242663114 0.000675935247154804 "omega_3" 0.274 "PINN"
-0.207618730923798 -0.178575912639815 -0.0242294037134343 0.013114449275065 0.0597813904623763 0.102093992012669 0.118492330489971 0.00213633072967955 "omega_3" 0.276 "PINN"
-0.207603177128703 -0.179147681152131 -0.0228063956077449 0.015080725282985 0.0623420409575601 0.105027041557435 0.120421073072237 0.00365854764698614 "omega_3" 0.278 "PINN"
-0.207508083250389 -0.179671803175097 -0.0212990672218325 0.0170582905942638 0.064973325076835 0.107967358145686 0.122380139610414 0.00523015376977404 "omega_3" 0.28 "PINN"
-0.207335094071993 -0.180149961982181 -0.019709169765747 0.0191065470395984 0.0676125204450955 0.110913164556621 0.124337293090719 0.00684513142994092 "omega_3" 0.282 "PINN"
-0.207116278433148 -0.180583725288045 -0.0180993578487687 0.0211627865724608 0.0702580618910815 0.113893234281534 0.126290943019285 0.00849655997365673 "omega_3" 0.284 "PINN"
-0.206955003755638 -0.180974559913352 -0.0164101136072077 0.022686991430021 0.0729084613239479 0.116844927052682 0.128239596899618 0.0101733151549053 "omega_3" 0.286 "PINN"
-0.20689725388138 -0.18135448912642 -0.0146735001285379 0.0237378530044339 0.0755926908119591 0.119420429378806 0.130151190163133 0.0118693664009081 "omega_3" 0.288 "PINN"
-0.20679855770021 -0.181724958524285 -0.0128909643144084 0.024788039153691 0.0782177603853711 0.122380427130963 0.132024269273984 0.013581283716185 "omega_3" 0.29 "PINN"
-0.206690728093179 -0.182056770448639 -0.0110943340452536 0.0258214582624419 0.0808433958830506 0.125276863428837 0.133888033919675 0.0152923858078947 "omega_3" 0.292 "PINN"
-0.206513902069503 -0.182412158729051 -0.00925426687024355 0.0268979822604933 0.08346841444245 0.128169684989416 0.135710781523471 0.0170007353725228 "omega_3" 0.294 "PINN"
-0.206330163813561 -0.18231494871992 -0.007402320320125 0.0279860633732483 0.0860307244994374 0.131027305120085 0.137460942400367 0.0187002205759316 "omega_3" 0.296 "PINN"
-0.206140440013542 -0.181161995849038 -0.00556991675097152 0.0294589257039206 0.0885599136790347 0.133818095216441 0.13916811491373 0.0203808046921616 "omega_3" 0.298 "PINN"
-0.205945658017129 -0.17997255172196 -0.00369680624589819 0.0313325866558216 0.0891113022462946 0.136386019369297 0.140800977273727 0.0220358217215998 "omega_3" 0.3 "PINN"
-0.205746764641447 -0.178778044824696 -0.00184482359543381 0.0331644359430356 0.0895894895030551 0.137703505233219 0.142358679269591 0.0236604263026735 "omega_3" 0.302 "PINN"
-0.205544567298261 -0.177579257170635 1.58264109018091e-05 0.0349536694642438 0.0900233499463639 0.14031357737781 0.143880641231874 0.0252511055560836 "omega_3" 0.304 "PINN"
-0.20533974702812 -0.176376843208345 0.00185404262430211 0.0365615103984283 0.0920340496579115 0.142364958411292 0.145571553633431 0.0267958878980575 "omega_3" 0.306 "PINN"
-0.205163376078588 -0.175201847399592 0.0036693773787988 0.0379781714609635 0.094270750556575 0.144622094951785 0.147665491145403 0.0282932604326639 "omega_3" 0.308 "PINN"
-0.204985365169875 -0.174024151492176 0.0054615189126821 0.0393407654124758 0.0964582470325581 0.146997675496209 0.150038339490777 0.0297372825970293 "omega_3" 0.31 "PINN"
-0.204836534956598 -0.17300510779188 0.00723029136884179 0.0401175841993791 0.0985963065608075 0.148875204763726 0.152309827606132 0.0311241447877035 "omega_3" 0.312 "PINN"
-0.204717193074487 -0.173649059841694 0.00894513207259706 0.0407584928866527 0.10062379806061 0.149878796778921 0.154510160473933 0.0324514002033594 "omega_3" 0.314 "PINN"
-0.204597135800157 -0.174354492122973 0.0106365264694546 0.0413233851807604 0.1025711987254 0.150880421365571 0.156608641804155 0.0337096056775323 "omega_3" 0.316 "PINN"
-0.204537571206345 -0.175121625937948 0.0122739709341886 0.0421822216815144 0.104468942222184 0.152848301249207 0.158574706001048 0.0348987116372565 "omega_3" 0.318 "PINN"
-0.204477514053849 -0.175950549856964 0.0138576168819213 0.0431910244623737 0.106256047484123 0.154618534974873 0.160469470897795 0.0360155018538131 "omega_3" 0.32 "PINN"
-0.204526849789715 -0.17684122615151 0.0152942922840111 0.0441178832856508 0.107963221798116 0.155707618797692 0.162232114709354 0.0370576323421406 "omega_3" 0.322 "PINN"
-0.204871760251535 -0.177762973365475 0.0165859852041308 0.0450247303895139 0.109560272827537 0.157428302314713 0.163893458151335 0.0380205977382854 "omega_3" 0.324 "PINN"
-0.205276965033875 -0.178776536627538 0.0178255044168623 0.0461562926883516 0.111047661346333 0.159016643010943 0.165453742609941 0.0389007607082313 "omega_3" 0.326 "PINN"
-0.205711584016115 -0.179850982182472 0.0185221355167755 0.0472359225277614 0.110984277929163 0.160503493629164 0.166913318657521 0.0396991319287826 "omega_3" 0.328 "PINN"
-0.206175298518417 -0.180955320452767 0.0193991673050959 0.0482644405061592 0.112371065808418 0.161889307288334 0.168211632266662 0.0404147788738674 "omega_3" 0.33 "PINN"
-0.206698178331976 -0.182150179966811 0.0204328882022082 0.0492426776833099 0.113686385645565 0.163144150791595 0.169440845050474 0.0410445555096853 "omega_3" 0.332 "PINN"
-0.207279656182777 -0.182805606556428 0.0214385317792107 0.0499702560074979 0.114870039850302 0.164299254917125 0.170540658480945 0.0415892026573201 "omega_3" 0.334 "PINN"
-0.207858010406142 -0.182403300251508 0.0224798911874586 0.050391737875259 0.115983855150432 0.165355461683362 0.171511936935929 0.0420483111463901 "omega_3" 0.336 "PINN"
-0.208523987993544 -0.182026642555684 0.0234499713944274 0.0500057868047747 0.116998124455563 0.166207267099765 0.172355647024915 0.0424175401767594 "omega_3" 0.338 "PINN"
-0.209185111233182 -0.181705280659571 0.0243434915341254 0.0496194669086094 0.117883287812049 0.166904898937219 0.173103212889373 0.0427007278281138 "omega_3" 0.34 "PINN"
-0.209931958358993 -0.181468887750725 0.0251618253029733 0.0503794841477543 0.118701467939388 0.167477596242634 0.173755622467979 0.042895009644954 "omega_3" 0.342 "PINN"
-0.210702560196296 -0.181224954691231 0.0257298049421024 0.0510660393299531 0.119392847183406 0.167926519737875 0.174252957783381 0.0430061739028928 "omega_3" 0.344 "PINN"
-0.211495864050448 -0.181063963124188 0.0262533944518282 0.0515557992620188 0.119989290563012 0.168283473839494 0.174657495681231 0.0430312342850614 "omega_3" 0.346 "PINN"
-0.21234121938943 -0.180954209692629 0.0266759085425292 0.0515985313011242 0.119986705766735 0.168488836346171 0.174940084783543 0.0429718369981098 "omega_3" 0.348 "PINN"
-0.213206825235659 -0.181342467875993 0.0270931618928216 0.0516042781596298 0.118342990817553 0.168605087519893 0.175132733379201 0.0428294811470016 "omega_3" 0.35 "PINN"
-0.214121800478495 -0.183164184058398 0.0274978803977319 0.0515444476055222 0.116605875570372 0.168603103181965 0.175206530757578 0.0426045070197503 "omega_3" 0.352 "PINN"
-0.215054113561621 -0.185034862193106 0.0278373120615925 0.0514210811846283 0.114777104006976 0.168514926466969 0.175163037713162 0.0423021488621132 "omega_3" 0.354 "PINN"
-0.216002180814542 -0.186983413498012 0.0278907822346355 0.051266854219989 0.112858543652692 0.168281166764928 0.175003842446017 0.0419229493919137 "omega_3" 0.356 "PINN"
-0.217297774693918 -0.188947102713598 0.0278995750625768 0.0510535203096083 0.112400753054033 0.167964622746183 0.174761180285202 0.041468788905371 "omega_3" 0.358 "PINN"
-0.218653251932494 -0.190954808583285 0.0279081833402302 0.0505824649393389 0.112162533883975 0.167536659315033 0.174406370676422 0.0409426046476857 "omega_3" 0.36 "PINN"
-0.220019848570189 -0.19300481962506 0.0279173848628034 0.0499073361805813 0.111807946197473 0.167029795499957 0.173971887494588 0.0403443856255242 "omega_3" 0.362 "PINN"
-0.221395728058269 -0.195095310042291 0.0277360964469153 0.0493452167452233 0.111400214525474 0.16641556747868 0.173429288731313 0.0396832992865483 "omega_3" 0.364 "PINN"
-0.222778943229685 -0.197193828331535 0.0273747485475155 0.0495364675711016 0.110880608862203 0.165695956923571 0.172811286073056 0.038954990740167 "omega_3" 0.366 "PINN"
-0.224167436299126 -0.199298332439071 0.0271017630146844 0.0492757560082282 0.110312585290217 0.164903578783253 0.17208954426053 0.038169071106539 "omega_3" 0.368 "PINN"
-0.225559043205749 -0.201437189760611 0.0268027410493232 0.048820508291044 0.109637644831082 0.16401012401991 0.171296728705101 0.0373241469166892 "omega_3" 0.37 "PINN"
-0.226982157068619 -0.202062960562216 0.0262148173507626 0.0483243149733426 0.108919371239779 0.163048429021217 0.170435114866621 0.0364264659771016 "omega_3" 0.372 "PINN"
-0.228373617360944 -0.202612767211349 0.025585402271588 0.0477901497525295 0.108099257609922 0.161990405287895 0.169476570787936 0.0354797982703529 "omega_3" 0.374 "PINN"
-0.229792217391378 -0.203158624011678 0.0248782798127536 0.0470858664523348 0.107210464227251 0.160869109746443 0.168454109829099 0.034486711810908 "omega_3" 0.376 "PINN"
-0.23117457622476 -0.203728690190019 0.0241827097393639 0.04668105829154 0.106286256502131 0.159656635741499 0.167395377075366 0.0334523866853443 "omega_3" 0.378 "PINN"
-0.232548761728879 -0.204320500107542 0.0232127292217683 0.0461124139793583 0.105298969812736 0.158513804555582 0.166276198907497 0.0323788097997954 "omega_3" 0.38 "PINN"
-0.233912220261857 -0.204900963259774 0.0219962499625126 0.0454878488998816 0.104251562239881 0.157531655385583 0.165100971081017 0.031271330853303 "omega_3" 0.382 "PINN"
-0.235262294735264 -0.205467500188036 0.0207291142497752 0.0448490819136964 0.103147096988607 0.156495806161615 0.163872372563446 0.0301348795086975 "omega_3" 0.384 "PINN"
-0.236596348049829 -0.206048128362568 0.0194445286825271 0.0440301444306215 0.101988690906637 0.155378581387879 0.16259319760843 0.0289731984613567 "omega_3" 0.386 "PINN"
-0.237881271192123 -0.20660970726982 0.0181147618282012 0.0436789914786004 0.100809911592194 0.154274364919331 0.161296856041758 0.0277878043448818 "omega_3" 0.388 "PINN"
-0.23914487701137 -0.208538441290614 0.0165269181954386 0.043048375074477 0.0995833849301562 0.153094545542785 0.159925302948466 0.0265893320340149 "omega_3" 0.39 "PINN"
-0.240353849776966 -0.210730646747948 0.0143047740498901 0.0424709742619029 0.0983123478775951 0.151903195628392 0.158542661719878 0.0253761337927533 "omega_3" 0.392 "PINN"
-0.241795656684985 -0.212926946035736 0.0120727470144857 0.0414264303755658 0.0970306471763251 0.150672930504697 0.15709108194784 0.0241524350909183 "omega_3" 0.394 "PINN"
-0.243209309495228 -0.21503282089202 0.00983412479496337 0.0400102564310032 0.0957111866185301 0.149406978771367 0.155634753707886 0.0229245476664961 "omega_3" 0.396 "PINN"
-0.244590053235584 -0.21713676605134 0.00765332334464119 0.0385331767819252 0.094387997359263 0.148139182286911 0.154176802200936 0.0216973438875168 "omega_3" 0.398 "PINN"
-0.245904244642304 -0.219174595885193 0.00600633562851272 0.0374038178479168 0.093034147894457 0.146842340551586 0.15265941778199 0.0204755143542292 "omega_3" 0.4 "PINN"
-0.247148867186411 -0.221173620768695 0.00459424045789092 0.0373631545746207 0.0916836713311682 0.145550219195172 0.151146945615835 0.019261523004239 "omega_3" 0.402 "PINN"
-0.248320827178475 -0.223100234971014 0.00321998942933988 0.0373330313692577 0.0891089068465476 0.143915070176774 0.149642780208126 0.0180591191902916 "omega_3" 0.404 "PINN"
-0.249447463255308 -0.224951283301834 0.00188705148508461 0.0373478806327512 0.0864057229683226 0.14223695205709 0.148089365405383 0.0168721089526299 "omega_3" 0.406 "PINN"
-0.250494998668898 -0.22675404032168 0.000598985605279267 0.0370588276546755 0.0837472427173793 0.140543920129289 0.146551299863972 0.0157048610078609 "omega_3" 0.408 "PINN"
-0.251460094020729 -0.228474664179657 -0.000671088218666682 0.035581259352341 0.0810761397442548 0.138839400103166 0.145032145675714 0.0145610411208681 "omega_3" 0.41 "PINN"
-0.252369847261605 -0.22904451695166 -0.00188893624999764 0.0341390133897903 0.0801893690637598 0.137157407519624 0.143474354356783 0.0134441230891321 "omega_3" 0.412 "PINN"
-0.253159756154844 -0.22929017958586 -0.0030507637404753 0.033595963740936 0.0795042341270573 0.135470997149241 0.141973049711567 0.0123589021766274 "omega_3" 0.414 "PINN"
-0.253887497584287 -0.229473532731731 -0.00415270047113836 0.0315302785959943 0.0788485164244435 0.133783814278729 0.140440321610583 0.0113056727773889 "omega_3" 0.416 "PINN"
-0.254519139097738 -0.229591146132236 -0.00519093469858944 0.0310003640470882 0.0782260520854265 0.13213009471076 0.138940919342417 0.0102872661553846 "omega_3" 0.418 "PINN"
-0.255081711629146 -0.229639523445258 -0.00723337210985164 0.0303759951626148 0.0776405692479329 0.130483112029538 0.137524543786071 0.00931083736884093 "omega_3" 0.42 "PINN"
-0.255510627378101 -0.229615102243656 -0.00926410431088698 0.0293719664105652 0.0770958724124284 0.129115095934594 0.136124827261483 0.00837475839062971 "omega_3" 0.422 "PINN"
-0.255893820434721 -0.22954477159351 -0.0112194622329866 0.028414544228383 0.0765653130164878 0.128041098183701 0.134769929111712 0.00748274053028042 "omega_3" 0.424 "PINN"
-0.256136053420335 -0.229363822331379 -0.0130954213565815 0.028218863878692 0.0754059882728484 0.126954675503953 0.133433193582732 0.00663853899530291 "omega_3" 0.426 "PINN"
-0.256294633190691 -0.229129716283694 -0.0144760458352948 0.0284815159274103 0.0739044778864013 0.125920862229464 0.132118425496969 0.00584065743156412 "omega_3" 0.428 "PINN"
-0.256335422237328 -0.228808340598277 -0.0149241128318636 0.0288389461257452 0.0724594173306627 0.124913044110087 0.130829501774087 0.00509393591988407 "omega_3" 0.43 "PINN"
-0.256285291091388 -0.22839603878549 -0.0152921163967221 0.02782048473739 0.0708104315062315 0.123935121775446 0.129570356126237 0.00439893266956477 "omega_3" 0.432 "PINN"
-0.256247742842902 -0.228755268335078 -0.0156362862342121 0.0267056307769167 0.0687540776334004 0.122991058828461 0.128344979057943 0.00375470934949127 "omega_3" 0.434 "PINN"
-0.256175785361677 -0.229470259031984 -0.0159212973296121 0.0261692910150941 0.0667369936064688 0.121952114498015 0.127157417865988 0.00316691617993405 "omega_3" 0.436 "PINN"
-0.256001632577124 -0.230052524401856 -0.0161423228507829 0.0259720386061417 0.0647938951614719 0.120589944863468 0.125981259061689 0.0026288757707572 "omega_3" 0.438 "PINN"
-0.255751941418509 -0.230528730771539 -0.0163250332599887 0.0245730175984704 0.0628679922345441 0.119273576857324 0.124851113702164 0.0021462980822831 "omega_3" 0.44 "PINN"
-0.255331247182824 -0.230894977945866 -0.0164645611576475 0.0248739294677875 0.0634243335645124 0.117976471388374 0.123770953078349 0.00171785863399932 "omega_3" 0.442 "PINN"
-0.254827241567511 -0.231116800869984 -0.0173854620470024 0.0251904080686245 0.0639646979766439 0.11673317455228 0.12268377026453 0.00134351567430525 "omega_3" 0.444 "PINN"
-0.254205626294834 -0.231251352254844 -0.0189412851833026 0.0255883714613674 0.0650130428032867 0.115517242313103 0.121654671785222 0.00102297278700201 "omega_3" 0.446 "PINN"
-0.253462566654093 -0.231264291059631 -0.0204023670335687 0.0260117075318362 0.0655327109951145 0.114302275659497 0.120695466130655 0.000756436125844303 "omega_3" 0.448 "PINN"
-0.252594188928867 -0.231151745298689 -0.0218255146706952 0.0264958435382141 0.0666061053560156 0.113153473339139 0.119817520448635 0.000539588282194006 "omega_3" 0.45 "PINN"
-0.251627097974733 -0.230909807676028 -0.023175949972881 0.0268579012529813 0.0670472503401243 0.112580462476217 0.118949136290894 0.00037493605094925 "omega_3" 0.452 "PINN"
-0.25055734206336 -0.230565053163104 -0.0244798975142544 0.0275746130168955 0.0669875746296498 0.11207151215217 0.118125054252687 0.000257182724240461 "omega_3" 0.454 "PINN"
-0.249350412882393 -0.230113503843029 -0.0250006285864401 0.0281790815072895 0.067142235532458 0.111580740861029 0.117318933517481 0.000188358169721555 "omega_3" 0.456 "PINN"
-0.248063376065943 -0.229091573376195 -0.0250440859392711 0.0275795441177138 0.0683194275763981 0.111081872236468 0.116534836280209 0.000163441699424195 "omega_3" 0.458 "PINN"
-0.246631363444294 -0.227452140110245 -0.0250591000086047 0.0261987046032459 0.0695473838682688 0.110640177931714 0.115776869073557 0.000180430930304433 "omega_3" 0.46 "PINN"
-0.245111539704112 -0.225725183558666 -0.0250414697474639 0.0261161989467382 0.0690575701397051 0.11019871997496 0.115018646437363 0.000240078395265774 "omega_3" 0.462 "PINN"
-0.243500006113607 -0.223906795543712 -0.0249869913916996 0.0258553533459462 0.0684161137234582 0.109284151049849 0.114294843634411 0.000333048436057517 "omega_3" 0.464 "PINN"
-0.241762319224279 -0.221993038141648 -0.0248609212592896 0.0253790640234115 0.067804379952122 0.10837718937313 0.113579126337697 0.000466647470938189 "omega_3" 0.466 "PINN"
-0.23992504360541 -0.220040978839506 -0.0247505683461782 0.0249130514878857 0.0690619214082631 0.107482136374472 0.112845185786625 0.000629769178782557 "omega_3" 0.468 "PINN"
-0.238014716687815 -0.217985620854165 -0.0245601185447981 0.0244613969192642 0.0695596023974758 0.10657250420104 0.112158245516525 0.000822404285839105 "omega_3" 0.47 "PINN"
-0.235996845359693 -0.215853679773431 -0.0243768455816848 0.0251534518772019 0.0689177864874182 0.105682859280478 0.111472616608296 0.00104176951011381 "omega_3" 0.472 "PINN"
-0.233867616601685 -0.213641338793423 -0.0241964585388814 0.0260023126732563 0.0693385584619932 0.104817265832082 0.110855432255846 0.00128178914417981 "omega_3" 0.474 "PINN"
-0.231684248335 -0.211375278295463 -0.0247731625293 0.0268967539288951 0.0685146387026521 0.103949283325676 0.110236579669504 0.00154467879968981 "omega_3" 0.476 "PINN"
-0.229412385068713 -0.209021128951974 -0.0259425389033368 0.0277802615565861 0.0677301355168538 0.103635663895091 0.109589605609472 0.00182153876162346 "omega_3" 0.478 "PINN"
-0.227166375453066 -0.206636059617267 -0.0271013485902927 0.0286573208853724 0.0685792012759521 0.103287506250354 0.108949101582311 0.0021097552505923 "omega_3" 0.48 "PINN"
-0.224875090942987 -0.204185671858681 -0.0282759349765342 0.0294560949353126 0.0684687520428611 0.102950490578337 0.108288633528616 0.00240846118484346 "omega_3" 0.482 "PINN"
-0.222514100186459 -0.202075625911675 -0.0294316038909983 0.0279573094761076 0.0677450199901841 0.102567617691022 0.107612294557043 0.00271400202408706 "omega_3" 0.484 "PINN"
-0.220110031513684 -0.200420908629326 -0.0305641763398512 0.0264214869188208 0.0682912814442034 0.102173446102142 0.106924153604893 0.00302119740034603 "omega_3" 0.486 "PINN"
-0.217598070790814 -0.198657797293322 -0.0317305182770156 0.0256786232429249 0.0677414639779386 0.101628508955571 0.106197601338238 0.00332862916306618 "omega_3" 0.488 "PINN"
-0.215066102754008 -0.196843531924458 -0.0328960759350707 0.02638972963274 0.0669219260806813 0.100729016193441 0.105436537153537 0.0036325689752705 "omega_3" 0.49 "PINN"
-0.212449401571405 -0.19497446593931 -0.0337871609302169 0.0270591987219859 0.0665141813575474 0.0997677395753271 0.104675378023273 0.00392849709459283 "omega_3" 0.492 "PINN"
-0.209774793301847 -0.19301640729384 -0.03367211750259 0.0271238728961976 0.0678111821890752 0.100104252457641 0.103856984123524 0.00421236565186466 "omega_3" 0.494 "PINN"
-0.20703858558204 -0.191026716219483 -0.0335843975616967 0.0265747640365248 0.0690799273278913 0.100582961991904 0.103015764302768 0.00448438281487349 "omega_3" 0.496 "PINN"
-0.204298120361102 -0.188971199754292 -0.0334898440073061 0.0259877717624022 0.0695159991827836 0.10113691754475 0.103142131267134 0.00474069354946036 "omega_3" 0.498 "PINN"
-0.201488668640536 -0.18684618205566 -0.0333848151597067 0.0256881431454303 0.068532907813676 0.101188825820202 0.104642087978448 0.00497943320883462 "omega_3" 0.5 "PINN"
-0.198637155084498 -0.184709021978108 -0.0333267114255591 0.0258153436563475 0.0675362053411277 0.100210691856603 0.106104702513107 0.00519492369365963 "omega_3" 0.502 "PINN"
-0.195740117064986 -0.18249509719783 -0.0332508698293168 0.0259076031615564 0.0671061907921171 0.099759077196552 0.107534305164336 0.0053900145542873 "omega_3" 0.504 "PINN"
-0.192855119452076 -0.180057414806697 -0.0331841870598737 0.0258906476210541 0.0681094397052675 0.100998503447272 0.108965745644468 0.00555867920428407 "omega_3" 0.506 "PINN"
-0.189917668778435 -0.177046470558764 -0.0331230491581778 0.0253151208376039 0.0690782705009383 0.102217609034824 0.110342249143343 0.00569964018443781 "omega_3" 0.508 "PINN"
-0.186954836286532 -0.174041285543126 -0.0336857200991858 0.0247083789392377 0.0685709458800829 0.103420664524549 0.111698533663628 0.00581208185362276 "omega_3" 0.51 "PINN"
-0.183993705193927 -0.171007889873977 -0.0354572169445646 0.0240739725754793 0.0692312938678583 0.104581364132002 0.113008227403725 0.00589313019729719 "omega_3" 0.512 "PINN"
-0.181000335537306 -0.167973428107757 -0.0365746584870408 0.0234153835336883 0.0699128753557261 0.10570386087926 0.114305939069993 0.005944661137655 "omega_3" 0.514 "PINN"
-0.178001907844873 -0.164965208645242 -0.0370133749206047 0.0227054000159228 0.069677134588801 0.106792249016905 0.115565187564755 0.00595942992485931 "omega_3" 0.516 "PINN"
-0.175025758873517 -0.161949512102581 -0.0367210765434152 0.0227017131184652 0.0682643798443223 0.107881081601988 0.116789956784146 0.00594350632216246 "omega_3" 0.518 "PINN"
-0.17200768125781 -0.158923154820684 -0.0364203563434558 0.0214671635341119 0.0668396116665804 0.108913340293896 0.118014747988582 0.00589583812552566 "omega_3" 0.52 "PINN"
-0.169053546150735 -0.155913489071111 -0.0361386637894157 0.02039145079317 0.0667601589273659 0.109923559014931 0.119182447937362 0.00580876290270834 "omega_3" 0.522 "PINN"
-0.166167777925864 -0.152917367899931 -0.0358119431439263 0.0195391156603932 0.0673090380549297 0.110915652098299 0.120327413889129 0.00568969628905183 "omega_3" 0.524 "PINN"
-0.163291488796119 -0.149931662705796 -0.0354982322558612 0.018682150307427 0.0667016856018563 0.111862944094355 0.121453418069848 0.0055344015200747 "omega_3" 0.526 "PINN"
-0.160452118063631 -0.147190157594309 -0.0352558020397851 0.0177626795032211 0.0650454322417886 0.112799722972227 0.12253364767281 0.00534565012337407 "omega_3" 0.528 "PINN"
-0.15758558527881 -0.145027246734401 -0.037651669921388 0.0168141882757595 0.0633627411299926 0.113699169806978 0.123602257592779 0.00512162276360205 "omega_3" 0.53 "PINN"
-0.154750048644928 -0.142863977282218 -0.0400611133698021 0.0158090734489065 0.0616566278546316 0.114564911514265 0.124632300113831 0.00486523499294234 "omega_3" 0.532 "PINN"
-0.151912199481558 -0.140697514930423 -0.0425421400869368 0.0148112603582149 0.0601809766154702 0.115431042619662 0.125657840235078 0.00457681250278465 "omega_3" 0.534 "PINN"
-0.14909978541391 -0.138525113165144 -0.0442690006403836 0.0137320563657113 0.0603341692059303 0.11627064918531 0.12665188005343 0.00425636687694394 "omega_3" 0.536 "PINN"
-0.146310065425382 -0.136374567742337 -0.0443362533207505 0.0129487260405767 0.0601782144793788 0.117117745129349 0.1276178317583 0.00390636431686481 "omega_3" 0.538 "PINN"
-0.143509809857733 -0.134212670300826 -0.0436486170103763 0.0112994950450798 0.0582859806066267 0.11791470283822 0.128589546661942 0.00352668794236466 "omega_3" 0.54 "PINN"
-0.14075737072352 -0.13206727867481 -0.0429819320664819 0.00958501420285529 0.0563238471557952 0.118695364572886 0.129539762499064 0.00311791665350566 "omega_3" 0.542 "PINN"
-0.13801957686195 -0.129637048834638 -0.0423031383681973 0.0078200394104897 0.0543554580029308 0.119493489734509 0.130502173739785 0.00268611903037021 "omega_3" 0.544 "PINN"
-0.135293911508654 -0.12685309299718 -0.0416402356282219 0.00606838663190956 0.0523528650288085 0.120281719708203 0.131418843698498 0.00222670939020995 "omega_3" 0.546 "PINN"
-0.132608532676329 -0.124079811237891 -0.041722507304371 0.00427166381621191 0.0521957959466022 0.121032620485607 0.132353853343545 0.0017489017500888 "omega_3" 0.548 "PINN"
-0.129930583969895 -0.121345355036681 -0.0445903704120383 0.00249348176606645 0.051528488291126 0.121810341019909 0.133279738043541 0.00125023932583158 "omega_3" 0.55 "PINN"
-0.127288277469972 -0.118616873720896 -0.0463361319082196 0.000675323342989032 0.0497266458598915 0.122587394146763 0.134199431901436 0.000733988822993757 "omega_3" 0.552 "PINN"
-0.12468697863784 -0.1159531023564 -0.046449885281902 -0.00111931621836447 0.0482420894627467 0.123366700503254 0.135146295295613 0.000200065868234786 "omega_3" 0.554 "PINN"
-0.122208037284111 -0.113321256278539 -0.0465914829565577 -0.00294906993514132 0.0465559334060117 0.124151088729377 0.13606204846792 -0.000347392471806788 "omega_3" 0.556 "PINN"
-0.11975775714302 -0.110719188836981 -0.0458030348631269 -0.0041494429397062 0.0448542973547887 0.124943295468029 0.137010394570666 -0.000906584690540997 "omega_3" 0.558 "PINN"
-0.117333992783074 -0.10842610699126 -0.0448911432611681 -0.00515776609455543 0.0431088448547143 0.12574596536524 0.137993914197864 -0.00147173983299964 "omega_3" 0.56 "PINN"
-0.11493481085779 -0.106624423187043 -0.0440077099672749 -0.0061825430279896 0.0413522267941175 0.126561651446366 0.138954075175548 -0.00204371770052494 "omega_3" 0.562 "PINN"
-0.112558360425453 -0.104844468679289 -0.0440806095933226 -0.00722156577080568 0.0396169491729097 0.12739291119982 0.139954435457241 -0.00262118253527606 "omega_3" 0.564 "PINN"
-0.110233336401393 -0.103053950977539 -0.0463599789587761 -0.00824221057672503 0.0378081694912566 0.128242274062643 0.140966899657201 -0.00319733150052133 "omega_3" 0.566 "PINN"
-0.107896919118673 -0.101281636938381 -0.0472386098219317 -0.00927296454710813 0.0355935221288632 0.129142652830183 0.141993780902624 -0.00377376526967806 "omega_3" 0.568 "PINN"
-0.105577879797011 -0.0994952964063032 -0.0473049704552295 -0.0106530345083229 0.0342827583493204 0.130035308488402 0.143067815569566 -0.00434610346234533 "omega_3" 0.57 "PINN"
-0.103305027808346 -0.100352979138506 -0.0473839661177635 -0.0129069310619343 0.0324982726161807 0.13098347326104 0.144191128126408 -0.00491382072244441 "omega_3" 0.572 "PINN"
-0.103367804805032 -0.0979625454522761 -0.0474129795445606 -0.0140962928185218 0.0307133705159117 0.131958727562676 0.145304713555845 -0.00547066146293156 "omega_3" 0.574 "PINN"
-0.10557018856116 -0.0971715482857007 -0.0474515066720187 -0.0152932219595527 0.0289601693763188 0.132963070311177 0.14650206131256 -0.00601801066297848 "omega_3" 0.576 "PINN"
-0.107733598019081 -0.0954821273267044 -0.047467533591032 -0.0164657710265033 0.0272096494589391 0.133998457832888 0.147693557947434 -0.00655178120473606 "omega_3" 0.578 "PINN"
-0.109887186625542 -0.0933045834248105 -0.0474228698558932 -0.0176125558448916 0.0254631281057982 0.135066887754931 0.148942129277373 -0.0070662010353097 "omega_3" 0.58 "PINN"
-0.111999130561003 -0.0913989212020283 -0.0474907846660813 -0.018732237945926 0.0233593106520402 0.136200726160439 0.15024953454116 -0.00756541945963583 "omega_3" 0.582 "PINN"
-0.114068183244854 -0.0901270418820559 -0.0489350400227408 -0.0198540421691291 0.0212272619726832 0.137371197311097 0.151586916231167 -0.00804382650514389 "omega_3" 0.584 "PINN"
-0.116093157757291 -0.0883870178658412 -0.0499993291886085 -0.0209462859903624 0.0191297615033363 0.138610456574156 0.152986352827895 -0.00849815912040168 "omega_3" 0.586 "PINN"
-0.118072926839318 -0.0863740890271174 -0.0512244149061303 -0.0220079869448 0.0172788960707067 0.13985900253175 0.15444930606543 -0.00893027307958716 "omega_3" 0.588 "PINN"
-0.120006425716952 -0.0843953448708703 -0.052203224215873 -0.0230382012662176 0.0168304760531441 0.141179300028057 0.155946620931672 -0.0093345329186098 "omega_3" 0.59 "PINN"
-0.121862212036831 -0.0839760037656561 -0.0525158975241879 -0.0240360317040995 0.0158041935886786 0.142572698387312 0.157510136003566 -0.0097094147710283 "omega_3" 0.592 "PINN"
-0.123700521428418 -0.0866571475939395 -0.0528554015536429 -0.0250311451015364 0.0139063420850221 0.143979585986301 0.159110680322613 -0.0100547319179609 "omega_3" 0.594 "PINN"
-0.125459577862159 -0.0892878009540823 -0.0538455110807377 -0.025724512350223 0.0123542995781349 0.145462300635415 0.160810486975436 -0.0103668547992137 "omega_3" 0.596 "PINN"
-0.127169218812924 -0.0918977982977935 -0.0537706912425051 -0.0260652601007791 0.0108761935415487 0.147022023068871 0.162519097368715 -0.0106490431494398 "omega_3" 0.598 "PINN"
-0.128798307369209 -0.0944254838072993 -0.0549211478588632 -0.0269602427180757 0.00941158722508817 0.148629309516537 0.164329056456154 -0.0108902597785331 "omega_3" 0.6 "PINN"
-0.130376802545868 -0.0969313344425586 -0.0540044632529657 -0.0271323003393604 0.00802205916642151 0.15028512686024 0.166210736957396 -0.0110974512976492 "omega_3" 0.602 "PINN"
-0.13190420654945 -0.0993538193161498 -0.0538954575060302 -0.0275380523057152 0.00664706256605996 0.152020852633825 0.168134409670586 -0.0112657857952125 "omega_3" 0.604 "PINN"
-0.133349600683232 -0.101028993694342 -0.0541327262628215 -0.0279837193836556 0.00531754619447611 0.153806726348535 0.170131302156619 -0.0113960542980721 "omega_3" 0.606 "PINN"
-0.134743259646825 -0.101793250903143 -0.0550289388276042 -0.0281369189770544 0.0037053129780702 0.155643563779336 0.172202189300833 -0.0114865956088325 "omega_3" 0.608 "PINN"
-0.136054490048764 -0.102507251258828 -0.0538777506927772 -0.0292482346309839 0.00202354781686154 0.157562654393928 0.174317206012802 -0.0115363409315522 "omega_3" 0.61 "PINN"
-0.137283176052676 -0.103140365353568 -0.0536620884810759 -0.0295855357742312 0.000415396219693775 0.159534108380228 0.176537923335218 -0.0115422866303391 "omega_3" 0.612 "PINN"
-0.138459779447487 -0.103723057283844 -0.0532923733462667 -0.0299913859612957 0.000144814434065665 0.161588963310237 0.178803739336956 -0.011506550570836 "omega_3" 0.614 "PINN"
-0.139553786913154 -0.104255331915965 -0.0525957872814047 -0.0301047488973154 -0.000549828048917789 0.163697113827538 0.181145502160177 -0.0114272914470226 "omega_3" 0.616 "PINN"
-0.14061182804403 -0.104737252464361 -0.0517212832660334 -0.0302841844175532 -0.0016035783550592 0.165858864381846 0.183563439707768 -0.0113067774609416 "omega_3" 0.618 "PINN"
-0.141897094101751 -0.105138428992973 -0.050628251439889 -0.0301415415695487 -0.002959805168814 0.168104929228889 0.186027163198787 -0.0111397831539592 "omega_3" 0.62 "PINN"
-0.143130176194404 -0.105459136583363 -0.0494212547255302 -0.0307183785067764 -0.00433304203346552 0.170374463487292 0.188567371162549 -0.0109302250584428 "omega_3" 0.622 "PINN"
-0.144250415079114 -0.105730274044447 -0.0483449906989222 -0.0312176380422784 -0.00563303158014605 0.172728766056821 0.19118420091587 -0.0106775612839932 "omega_3" 0.624 "PINN"
-0.145288761309246 -0.105921758846875 -0.0478238747057844 -0.0314015947751614 -0.00692119619935738 0.175167935230661 0.193877652184312 -0.0103805798977109 "omega_3" 0.626 "PINN"
-0.146276223634743 -0.106064599475815 -0.0464468032021159 -0.0319025280288656 -0.008136937144684 0.177630926505856 0.196617105582675 -0.010040665726741 "omega_3" 0.628 "PINN"
-0.14715231626792 -0.106159342696515 -0.0461013911591408 -0.0316016277443509 -0.00931125757955442 0.180178658963655 0.199432875349714 -0.00965725911009752 "omega_3" 0.63 "PINN"
-0.147948164351931 -0.106145555976241 -0.0449065667102104 -0.0323314101589176 -0.0104752173030533 0.182780392222639 0.202324656613541 -0.00923239373414082 "omega_3" 0.632 "PINN"
-0.148664433808108 -0.106084932984913 -0.0441495570167945 -0.0329640313046298 -0.0109940613767208 0.185405279172926 0.205261525391734 -0.00876514734258202 "omega_3" 0.634 "PINN"
-0.149301890036327 -0.107171928525133 -0.0434499630116534 -0.0326298305241721 -0.0104240233790733 0.188113958815052 0.20827358059114 -0.00825616899322673 "omega_3" 0.636 "PINN"
-0.149861428746078 -0.108621522869669 -0.0422928424758311 -0.0322683463579665 -0.010917503391056 0.190875658403741 0.211329961568481 -0.00770869479901117 "omega_3" 0.638 "PINN"
-0.150344004462625 -0.109992309136828 -0.0423754585715415 -0.0317374005870761 -0.0117497557897082 0.193689996306489 0.214460686524831 -0.00712024646856403 "omega_3" 0.64 "PINN"
-0.150750625852027 -0.111285299375595 -0.0418759966433981 -0.0311358894683167 -0.0109783598725244 0.196525954033802 0.217634638331447 -0.00649674226396622 "omega_3" 0.642 "PINN"
-0.151051838143132 -0.112532079103403 -0.0412290076331487 -0.0306155012251565 -0.0109721100497495 0.199443961844793 0.220851118703365 -0.00583282008301044 "omega_3" 0.644 "PINN"
-0.151309793440134 -0.113733772149942 -0.0411656122034287 -0.0297636891584716 -0.0102917122033546 0.202382275700472 0.224139848199229 -0.00513453513167453 "omega_3" 0.646 "PINN"
-0.151464627675523 -0.114830523078922 -0.0418767004294409 -0.0290059627909613 -0.00975704446688042 0.205340082732221 0.227469413487029 -0.00440271280231577 "omega_3" 0.648 "PINN"
-0.151548093589156 -0.115884605834083 -0.0428376255439957 -0.0282833584794275 -0.0098813675360816 0.208377506893498 0.230869368747278 -0.00363798518251662 "omega_3" 0.65 "PINN"
-0.151561551823477 -0.116866849282985 -0.0429635592765862 -0.0275054879743379 -0.00924326200089354 0.211432720410698 0.234277850519504 -0.00284102776482665 "omega_3" 0.652 "PINN"
-0.15147592252498 -0.117778692420927 -0.0425942083766699 -0.0267345871827729 -0.00801738430703836 0.214504924260382 0.237724440854436 -0.00201763724060044 "omega_3" 0.654 "PINN"
-0.151323209319685 -0.118122044686174 -0.0431565012783039 -0.0259414606285304 -0.00660226611194048 0.217623693199187 0.241238609307914 -0.00116460382567834 "omega_3" 0.656 "PINN"
-0.151135464493393 -0.117351085851283 -0.0420483999139947 -0.0253110834799486 -0.00514525135213262 0.220757467056444 0.244758178199277 -0.000288114438736248 "omega_3" 0.658 "PINN"
-0.150822718678739 -0.116517806719969 -0.0420350778317697 -0.0243555025659248 -0.0042457003050913 0.223905103468155 0.248312428080624 0.000612894274088507 "omega_3" 0.66 "PINN"
-0.15047815663678 -0.115623830312586 -0.0417517575124862 -0.0235657045189441 -0.00342919739728131 0.227065360299321 0.251900027423972 0.00153715433773959 "omega_3" 0.662 "PINN"
-0.150072941964197 -0.114701344887521 -0.0413026457471801 -0.0228273233732921 -0.00257983413774809 0.230267413221725 0.2555195524954 0.00247955556602948 "omega_3" 0.664 "PINN"
-0.149578323709761 -0.11372159661363 -0.0412028433880778 -0.0220194443288619 -0.00147792148266035 0.233448899125108 0.259139160539462 0.0034374785376382 "omega_3" 0.666 "PINN"
-0.149355095774467 -0.112686452313881 -0.0420114097952364 -0.0218282598532369 -0.000397502933367377 0.236639173388483 0.262788069929968 0.00441329514219508 "omega_3" 0.668 "PINN"
-0.149088258174402 -0.111597821475868 -0.0421396851663758 -0.0211233130551705 0.000629336168856298 0.239836913700401 0.266434326175556 0.00539946954042501 "omega_3" 0.67 "PINN"
-0.148767695909214 -0.110488171408633 -0.0404858654754889 -0.0196482933066591 0.00163135500599765 0.243010183169417 0.27010692084491 0.0063954672579692 "omega_3" 0.672 "PINN"
-0.148364892239556 -0.10932897450806 -0.040570540716601 -0.0193067330213808 0.00285020395898528 0.246187985721008 0.273773721253974 0.0074044787181076 "omega_3" 0.674 "PINN"
-0.147912408248203 -0.108122260991536 -0.0413333990937303 -0.0184124058502562 0.00373972678335122 0.24936871336331 0.277433023200615 0.00841601934425261 "omega_3" 0.676 "PINN"
-0.147412330105169 -0.106900618897498 -0.0406168259477226 -0.0175467889926608 0.00448524065848233 0.252520146187123 0.281083033386437 0.00943291745204157 "omega_3" 0.678 "PINN"
-0.146866791654531 -0.105605134587677 -0.0407076729929372 -0.0172907968949403 0.00535472165148576 0.255640516225355 0.284721952360997 0.0104488866919441 "omega_3" 0.68 "PINN"
-0.146278015611301 -0.104329585768028 -0.0405474140761157 -0.016525801750447 0.00620512840004039 0.258728273604163 0.288348165440539 0.0114672061140806 "omega_3" 0.682 "PINN"
-0.145617769777459 -0.103015216958966 -0.0400985006270389 -0.0158239965936104 0.00701959709579114 0.26178180822842 0.291929403574215 0.0124799928463512 "omega_3" 0.684 "PINN"
-0.144918892650537 -0.101664340430887 -0.0408456674172726 -0.0156195911026771 0.00779608177543878 0.264799392820123 0.295524861292165 0.0134840995799564 "omega_3" 0.686 "PINN"
-0.144183740443509 -0.101200767068178 -0.0410893942575399 -0.0144354059352736 0.0089999336447022 0.267779212141704 0.299071580015266 0.0144849035410856 "omega_3" 0.688 "PINN"
-0.143414704662973 -0.10145111811363 -0.0403723562237701 -0.0140543572972547 0.00961867446392262 0.270719362995919 0.302567553523602 0.0154728527318466 "omega_3" 0.69 "PINN"
-0.142583694530799 -0.101668211019103 -0.0393089891847467 -0.0138688838269445 0.0101927392970538 0.273587336647665 0.306041210378567 0.0164486891729339 "omega_3" 0.692 "PINN"
-0.141754207305496 -0.101885038020782 -0.0382597757574672 -0.0136039309084595 0.0109376122244953 0.276528020297349 0.309459875384732 0.0174095829119115 "omega_3" 0.694 "PINN"
-0.140867719438177 -0.102073594182912 -0.0372271505227104 -0.0131930952072707 0.0116513725107552 0.279695386767969 0.312821587187671 0.0183521995949037 "omega_3" 0.696 "PINN"
-0.139957332691552 -0.102236456457433 -0.0362136301936857 -0.0125567257295529 0.0121469368602334 0.282820976187963 0.31612437944807 0.0192789682702512 "omega_3" 0.698 "PINN"
-0.139025666088116 -0.10237624821508 -0.035640189223102 -0.0125927020029621 0.012671320025504 0.285872050551006 0.319366171824527 0.0201806617296496 "omega_3" 0.7 "PINN"
-0.138075365990517 -0.102495622039044 -0.0347287334686257 -0.0120376529312693 0.0150546682370987 0.288907355387153 0.322544808091493 0.0210613770909116 "omega_3" 0.702 "PINN"
-0.137109106101377 -0.102627777276609 -0.0338355633944616 -0.011870463623552 0.0174628074033194 0.291863496715678 0.325658056139218 0.021917352340211 "omega_3" 0.704 "PINN"
-0.136099069885177 -0.102714389726486 -0.0332741923500635 -0.0117735013024571 0.0189727281722298 0.29476856409201 0.328673090395625 0.0227463001876377 "omega_3" 0.706 "PINN"
-0.135109020880918 -0.102189851189792 -0.0325413471909428 -0.011593532176903 0.0201860793062565 0.297589544494429 0.331618044560571 0.0235461476282066 "omega_3" 0.708 "PINN"
-0.134080679599037 -0.100747768234839 -0.0312010419184503 -0.0114912082988212 0.0213723352244415 0.300354595156364 0.334490592909901 0.0243148114673805 "omega_3" 0.71 "PINN"
-0.133047364908577 -0.0993022286846212 -0.0303774721051582 -0.0114249883168327 0.0224983587459064 0.303030919912374 0.337227598102686 0.0250537482181403 "omega_3" 0.712 "PINN"
-0.132011923977188 -0.0978560753384841 -0.0308273952051081 -0.0103064259456005 0.023561450216107 0.305646644184435 0.339887856226028 0.0257590711828846 "omega_3" 0.714 "PINN"
-0.131043220990932 -0.0964426859464993 -0.0310153694603059 -0.0102651543492129 0.0245588626888207 0.308168796249902 0.342469057367907 0.0264288735079334 "omega_3" 0.716 "PINN"
-0.130336255144641 -0.0950344202069004 -0.0298979260265924 -0.0102676880260901 0.0255183244992168 0.310594859975822 0.344907787836178 0.0270629817181725 "omega_3" 0.718 "PINN"
-0.129604757247137 -0.0936341725004013 -0.0288323923251141 -0.0103167408871059 0.0264064865292539 0.312922257240871 0.347232118049021 0.0276614438672755 "omega_3" 0.72 "PINN"
-0.128882173093132 -0.0922753718904232 -0.0283680208711417 -0.0103583446617677 0.0272204749421689 0.315178865513417 0.349470049800971 0.0282222607902976 "omega_3" 0.722 "PINN"
-0.128171450524576 -0.0909304293447804 -0.0279839129556763 -0.0105260173476722 0.0279878936084401 0.317331529293256 0.351557985162742 0.0287441655808926 "omega_3" 0.724 "PINN"
-0.127445033323283 -0.0896022968431112 -0.0272488623253935 -0.0102344498816933 0.0301276876568863 0.319347345368385 0.353524146243785 0.0292264254226375 "omega_3" 0.726 "PINN"
-0.126736430792903 -0.0882939695089249 -0.0265454983278914 -0.00987019185009785 0.0323047748537419 0.321284878628717 0.355335731220805 0.0296693086812854 "omega_3" 0.728 "PINN"
-0.126018143710098 -0.0870084586023268 -0.0259605959500959 -0.00959694766174835 0.0344703288058668 0.323111073975895 0.357151077633887 0.0300725430620295 "omega_3" 0.73 "PINN"
-0.125323719185587 -0.085748783954898 -0.026706609754001 -0.00935663292011668 0.0365602919488879 0.324823339159025 0.35884757027145 0.0304358308698883 "omega_3" 0.732 "PINN"
-0.124625680341524 -0.084517973969696 -0.0266862047043901 -0.00921326478612627 0.0386631726285032 0.32638850961871 0.360378017248934 0.0307568337649203 "omega_3" 0.734 "PINN"
-0.123927079046098 -0.0833190656211968 -0.0257477394375769 -0.00913990582751012 0.0406843517412199 0.327864918799321 0.361800851436101 0.0310379841668333 "omega_3" 0.736 "PINN"
-0.123261495913368 -0.0821551044552962 -0.0248194512495274 -0.00914264607951054 0.042242665789388 0.329188777482443 0.363052375732138 0.0312779090545025 "omega_3" 0.738 "PINN"
-0.12260148587518 -0.0809986258459503 -0.024455350362075 -0.0094433952274926 0.0425070418216364 0.330418554920413 0.364191080566229 0.0314795319654891 "omega_3" 0.74 "PINN"
-0.121950115611867 -0.081032148473696 -0.0252299854529952 -0.00979095972149935 0.0427063640835854 0.331490779208991 0.365153638426079 0.031638254762094 "omega_3" 0.742 "PINN"
-0.121310474264817 -0.0815385760313347 -0.0259912174216197 -0.00956637361849744 0.0428375745679546 0.332463945997802 0.365937631879774 0.0317613157771175 "omega_3" 0.744 "PINN"
-0.120685659697642 -0.0820885843713199 -0.0267726260022982 -0.00931604533349173 0.0428975825495854 0.333274432977532 0.366601625571832 0.0318443289577641 "omega_3" 0.746 "PINN"
-0.120078772602653 -0.082654758220599 -0.027019377810177 -0.00849689976246282 0.0429138064673111 0.333950122926865 0.367082061362453 0.0318884415105665 "omega_3" 0.748 "PINN"
-0.119462398922451 -0.0832402039612248 -0.0258850655571337 -0.00795809077698095 0.042822104045797 0.334518850977929 0.367406881374677 0.0318975614660512 "omega_3" 0.75 "PINN"
-0.118870162584642 -0.0838480320520603 -0.0247203583602982 -0.00815062954876566 0.0426803953425292 0.334916851882213 0.367542940103476 0.0318712962438663 "omega_3" 0.752 "PINN"
-0.118305172767236 -0.0844508394508807 -0.0248922736416262 -0.00834631418797471 0.0424550397007124 0.335202442849607 0.367548614436714 0.0318074794418362 "omega_3" 0.754 "PINN"
-0.117740014406309 -0.085082262348692 -0.0254183656977602 -0.00857853515185525 0.0435096350345816 0.335312192574008 0.367360526247523 0.0317095411093707 "omega_3" 0.756 "PINN"
-0.117208284601361 -0.0857148921814996 -0.0260423929076978 -0.00866275696870389 0.0450572502550699 0.334320604255538 0.367006899195928 0.031581197660485 "omega_3" 0.758 "PINN"
-0.116682559181015 -0.0857415188689288 -0.0264383396526 -0.0089282631546439 0.0450344567811953 0.332968442998208 0.366454835422417 0.0314226223226416 "omega_3" 0.76 "PINN"
-0.1161659277289 -0.0848573071214105 -0.026638928660816 -0.00918735280100691 0.0441696733761887 0.331398943478177 0.365762944206665 0.0312339774761476 "omega_3" 0.762 "PINN"
-0.115661474626734 -0.0839866838684884 -0.0271113032395078 -0.00938090784910628 0.0432021663711453 0.329670779149637 0.364898236498618 0.0310174375350665 "omega_3" 0.764 "PINN"
-0.115380688540881 -0.0831632375370077 -0.0276038109860224 -0.00876894859220556 0.0421595264531902 0.327751021316715 0.363827677652978 0.0307749206293105 "omega_3" 0.766 "PINN"
-0.115217394965896 -0.0823289965182994 -0.0282768403938007 -0.00878255526987459 0.0410082878757407 0.325637209446313 0.362609740163577 0.0305085918851688 "omega_3" 0.768 "PINN"
-0.115074969757018 -0.0815480516049547 -0.0286339776630484 -0.009013530888069 0.0397760103912219 0.323326840813365 0.361211409971645 0.0302188674363033 "omega_3" 0.77 "PINN"
-0.114925936368024 -0.0807623928713497 -0.0288638775992354 -0.0101292184634758 0.0384294199631086 0.320848229575915 0.359600048411266 0.0299069887807579 "omega_3" 0.772 "PINN"
-0.114773297939394 -0.0799750355698734 -0.0292208412609511 -0.00937484601809047 0.0383944547037345 0.318168811929525 0.357865001134371 0.02957825453632 "omega_3" 0.774 "PINN"
-0.114620063348468 -0.0792195060500944 -0.0295815308071496 -0.00954108187721658 0.0395423107142392 0.315286438013061 0.355912459388321 0.0292334233329266 "omega_3" 0.776 "PINN"
-0.114499747053003 -0.0784987980954952 -0.0298877038472938 -0.00968087768433179 0.0406688929504071 0.312259950830139 0.353801163134904 0.0288707321873252 "omega_3" 0.778 "PINN"
-0.114354298727733 -0.0777548553455176 -0.0294511856589565 -0.0097968232608423 0.0418017541839504 0.309026080780541 0.351528778003399 0.0284957356598541 "omega_3" 0.78 "PINN"
-0.11421720873301 -0.0770516767638583 -0.0302477964702348 -0.00932583218769878 0.0428768931836316 0.305582551128737 0.349062412868818 0.0281099569183904 "omega_3" 0.782 "PINN"
-0.114060920224176 -0.07633117601398 -0.0300855316190223 -0.00734745825889149 0.0439523847775831 0.303241568366786 0.346430172744533 0.0277154268563867 "omega_3" 0.784 "PINN"
-0.113918897798158 -0.0756267995036524 -0.0301467355716909 -0.00827364482421444 0.0444948911816709 0.301447357043116 0.343629866760637 0.0273127136173583 "omega_3" 0.786 "PINN"
-0.113763505984821 -0.074941423039661 -0.0306376980936989 -0.00960788520603728 0.0424527960935848 0.299525503374696 0.340659582107492 0.0269054774242626 "omega_3" 0.788 "PINN"
-0.113597596062732 -0.0743153257249105 -0.0309765933963604 -0.00915509625195909 0.0403724386662816 0.297504345130392 0.337517298701243 0.0264941214179431 "omega_3" 0.79 "PINN"
-0.113454529047033 -0.0754469512028209 -0.0310077796315795 -0.00907796249475723 0.0382822359403576 0.295381674827979 0.334200963137334 0.0260810758732406 "omega_3" 0.792 "PINN"
-0.113245576614702 -0.0766023861328335 -0.0310060603008537 -0.00884842897062299 0.0361800159483323 0.293124739734196 0.330956353029364 0.0256652514643207 "omega_3" 0.794 "PINN"
-0.113065096885578 -0.0777233916617206 -0.0309740191168544 -0.00855398836773702 0.0340940456480325 0.290792312177132 0.327692863360198 0.02525464903276 "omega_3" 0.796 "PINN"
-0.112854841063097 -0.078812747100983 -0.0308836776158046 -0.0082740045789933 0.0319610511209589 0.288321066499407 0.32430498377488 0.024844163785901 "omega_3" 0.798 "PINN"
-0.112648094059239 -0.0799342499267937 -0.0307375327379305 -0.00671913464299223 0.0317448281057864 0.285739319471872 0.320729498174501 0.0244387986309018 "omega_3" 0.8 "PINN"
-0.112417077640941 -0.0809990927331228 -0.0305381254919439 -0.00758492100993635 0.0311684130261938 0.28307578621866 0.317025667399321 0.0240416194525169 "omega_3" 0.802 "PINN"
-0.112164437986394 -0.08207101192761 -0.0303185307378158 -0.00724186716433906 0.0288418944165869 0.280328596543825 0.313191766969965 0.0236494416207122 "omega_3" 0.804 "PINN"
-0.111923316445768 -0.082308659030673 -0.0297480213411632 -0.00683194498657258 0.0264818330807088 0.277396724639345 0.309226009035854 0.0232684388147715 "omega_3" 0.806 "PINN"
-0.111635282353177 -0.0815439352776366 -0.0297066496885918 -0.00641869319912303 0.0252167016020621 0.27206652802937 0.305096061048062 0.0228967322357423 "omega_3" 0.808 "PINN"
-0.111504010409817 -0.0807973601468461 -0.0293497223191821 -0.00588721228029954 0.0270311280726219 0.266585616074451 0.30083059849369 0.0225354857636144 "omega_3" 0.81 "PINN"
-0.111543287265931 -0.0800409693050597 -0.0289212549806166 -0.00516579056198907 0.0288539937860719 0.260921678472073 0.296458269739503 0.0221878957857855 "omega_3" 0.812 "PINN"
-0.111573253671452 -0.0792772882755912 -0.0284845742023663 -0.00444555839317218 0.0306828612649497 0.255133928832095 0.291916143297556 0.0218508716669449 "omega_3" 0.814 "PINN"
-0.111565896103059 -0.0784782972818903 -0.0284395021857335 -0.00360483014122792 0.0324848223191339 0.249220516785954 0.287293929621569 0.0215324619482807 "omega_3" 0.816 "PINN"
-0.111554192997971 -0.0776769512375495 -0.0285930838850277 -0.00273927645389449 0.0345147143771101 0.243149151503246 0.28249868389571 0.0212246717583241 "omega_3" 0.818 "PINN"
-0.11150996898408 -0.0768756070169729 -0.0291870903794802 -0.00208058401801736 0.035644690972731 0.236918496217299 0.2776205430647 0.0209329203904931 "omega_3" 0.82 "PINN"
-0.111435546116638 -0.0760766041086072 -0.0283651209965115 -0.00147946966757218 0.0371291528184088 0.23373244508258 0.272597012873348 0.0206540817176806 "omega_3" 0.822 "PINN"
-0.111363738280488 -0.075251731339165 -0.0281843257584455 -0.000877023970247137 0.0368407968651923 0.230488324643716 0.267457128954277 0.0203948922474594 "omega_3" 0.824 "PINN"
-0.111235777008687 -0.0744032619488166 -0.0279518299798269 -0.000162641387362328 0.0384566817135124 0.227197328964223 0.262524260628652 0.0201510042458542 "omega_3" 0.826 "PINN"
-0.111114934528871 -0.0735639535911901 -0.0277003594806615 -3.6813465214891e-05 0.0413042501374434 0.223857808948708 0.257704494513973 0.0199208681675995 "omega_3" 0.828 "PINN"
-0.110942383138649 -0.0727054955992799 -0.0254460573106599 -0.000338498421911027 0.0441700443902278 0.220437595291685 0.252819552015637 0.0197102766175322 "omega_3" 0.83 "PINN"
-0.110781335830495 -0.0723313064797821 -0.0256171132228928 0.000206449724259983 0.0417668893929886 0.216965931745051 0.247807010288511 0.0195157595938938 "omega_3" 0.832 "PINN"
-0.110603385374532 -0.0735541338222561 -0.0260039014352174 0.00278932766849493 0.0431776091832035 0.213346054290525 0.24269639548578 0.0193344515460473 "omega_3" 0.834 "PINN"
-0.110379996808319 -0.0747294105437959 -0.0253241699828095 0.00369004676429086 0.0445401523476221 0.206488196535702 0.237517137648979 0.0191695853906342 "omega_3" 0.836 "PINN"
-0.110143655085153 -0.0759200983247865 -0.0232644140367597 0.00458181413449665 0.0458831514839062 0.199514877740455 0.232237611737503 0.0190219046834211 "omega_3" 0.838 "PINN"
-0.109926812438857 -0.0770670723254625 -0.0210319681728492 0.00501818949180688 0.0473383312321971 0.1924250059825 0.226856691544128 0.0188848559761541 "omega_3" 0.84 "PINN"
-0.1096703346455 -0.0781722120719905 -0.0205874042819687 0.00591593474155161 0.0485337339735565 0.185247989761024 0.221373232117003 0.0187650285528282 "omega_3" 0.842 "PINN"
-0.109376088913962 -0.0792984014564695 -0.020109353223063 0.00696591691439608 0.049807162936645 0.1779521852622 0.215816587337656 0.0186566835937089 "omega_3" 0.844 "PINN"
-0.109106943885763 -0.0795717713310751 -0.0206122064532792 0.00765089604658442 0.051053831513002 0.174492823785442 0.210185574764807 0.0185601705393409 "omega_3" 0.846 "PINN"
-0.108834181744839 -0.0787453651157648 -0.0190904720979006 0.00613517151265341 0.0506242363400133 0.17105802631454 0.204852181618151 0.0184736611393556 "omega_3" 0.848 "PINN"
-0.108677443836314 -0.0778881550059509 -0.0204344292139353 0.00812193409984729 0.047102059797453 0.167587171128673 0.199710105957763 0.0183992059249743 "omega_3" 0.85 "PINN"
-0.108767492121899 -0.0770322674937916 -0.0197301094540308 0.00974936403827087 0.0492782483573819 0.164079485350726 0.194516657792917 0.0183356216314726 "omega_3" 0.852 "PINN"
-0.10882759428938 -0.0762098012717729 -0.0187206127507693 0.0103498067603596 0.0478498681285373 0.160534183644472 0.189240608894806 0.0182764515829621 "omega_3" 0.854 "PINN"
-0.108889774277714 -0.0753612626641029 -0.0199405329446449 0.0110861428909743 0.0474051666338369 0.154285608816622 0.183850715169285 0.0182268708927177 "omega_3" 0.856 "PINN"
-0.108955502721585 -0.0745491886734158 -0.0197186609692039 0.0114606584319858 0.0482901074096276 0.146823072502968 0.178437786969425 0.0181812402758101 "omega_3" 0.858 "PINN"
-0.109026214529706 -0.0737445239343515 -0.0193050326291768 0.0107523122306361 0.0491377999578617 0.13926062277045 0.172909513313925 0.0181405150970703 "omega_3" 0.86 "PINN"
-0.109103308884812 -0.0729792086035559 -0.0185666311613772 0.0116784315091536 0.0499469049741492 0.131597512100939 0.167326157142213 0.0181016582177552 "omega_3" 0.862 "PINN"
-0.109188149243721 -0.0722241015397458 -0.0188400506260678 0.0133015548595949 0.0488967334138692 0.125226886834753 0.16165673987058 0.0180647690571773 "omega_3" 0.864 "PINN"
-0.109251541881918 -0.0714499266952089 -0.020193324300692 0.0136710079657405 0.0515053626702411 0.121873421852001 0.156202448887882 0.0180297789870302 "omega_3" 0.866 "PINN"
-0.109355695966542 -0.0713460311452536 -0.0187125946657147 0.0153721313107553 0.0513769102639685 0.1185033998878 0.15112401682768 0.0179903493006755 "omega_3" 0.868 "PINN"
-0.10947117741074 -0.0716471477652476 -0.0183160586053077 0.016121976192494 0.0486241550689215 0.115085967987795 0.145984016250225 0.0179472349980296 "omega_3" 0.87 "PINN"
-0.109568530565468 -0.0718903994206244 -0.0173726187256307 0.0167064158995345 0.0512900558782121 0.111620779773489 0.140782153174882 0.0179024873321307 "omega_3" 0.872 "PINN"
-0.109709815521171 -0.0733250408337653 -0.0163867113869856 0.0173684362988524 0.0541988453552449 0.105810124969025 0.135487601748252 0.0178493633472498 "omega_3" 0.874 "PINN"
-0.109865502639309 -0.0749021168574018 -0.0153898577325435 0.0180155946585501 0.0514291454992986 0.104785103963479 0.130130556978827 0.0177897346347684 "omega_3" 0.876 "PINN"
-0.110036542864464 -0.0764613210657217 -0.0143830076243034 0.0186470215633676 0.0529898589427376 0.10698622091769 0.124680175207175 0.0177212373053437 "omega_3" 0.878 "PINN"
-0.110254367724679 -0.0780646015347202 -0.0133670436339344 0.0192619170163084 0.0545392850978033 0.108075386542566 0.119167032234657 0.0176398585127917 "omega_3" 0.88 "PINN"
-0.110489327689322 -0.0796822520869114 -0.012780486480608 0.0198595076769834 0.0560127577198273 0.106310748475778 0.113560872546145 0.017549222868437 "omega_3" 0.882 "PINN"
-0.110742118261442 -0.080730019612588 -0.0114951111070809 0.0196071844759445 0.0564467254860688 0.107816214865977 0.115292451652124 0.0174411410203641 "omega_3" 0.884 "PINN"
-0.111043876919553 -0.0804097402318575 -0.0171257612178124 0.0209997089718286 0.057899808979812 0.10426198507912 0.117645592958354 0.0173213283030949 "omega_3" 0.886 "PINN"
-0.11139519939502 -0.0815926571688692 -0.0168251259098042 0.0215714902545869 0.0575170109638066 0.104593188536683 0.119915506114296 0.0171814078709499 "omega_3" 0.888 "PINN"
-0.112141976336147 -0.086460237192 -0.0165483906324084 0.0195050893487405 0.059221407400571 0.104604783863977 0.122169154067308 0.0170228780194842 "omega_3" 0.89 "PINN"
-0.112936597497708 -0.0912455597762118 -0.0186372076722705 0.0210130791954271 0.0597813407694048 0.104629199107364 0.124748728463658 0.0168460136802702 "omega_3" 0.892 "PINN"
-0.11375096053888 -0.0936434705941451 -0.0252800378023608 0.0226622406678416 0.0611195299142082 0.108352625258931 0.127212775536805 0.0166473654911876 "omega_3" 0.894 "PINN"
-0.114646549452971 -0.0973308977809211 -0.0247530385873347 0.0235624088493296 0.0611573938272727 0.111989978684278 0.129560905171388 0.0164253690425775 "omega_3" 0.896 "PINN"
-0.115562707551021 -0.104293415080406 -0.0231769070613836 0.0239993032162715 0.0623414625433156 0.115601949455993 0.131823287529414 0.0161797853767789 "omega_3" 0.898 "PINN"
-0.116530127190572 -0.10612434843199 -0.0250505246074795 0.0244447201318962 0.0611036463182018 0.116919798210859 0.133999590608482 0.0159099103934017 "omega_3" 0.9 "PINN"
-0.120881091544561 -0.106519688577862 -0.0250764215538197 0.0237269097060562 0.0603232410120427 0.11764535865774 0.136059033235711 0.0156120407928447 "omega_3" 0.902 "PINN"
-0.12651004501646 -0.11379493640635 -0.0251589570479496 0.0250876229723644 0.0599380058572478 0.118315640566891 0.138031934481887 0.0152875511950423 "omega_3" 0.904 "PINN"
-0.1320310024837 -0.115335602250582 -0.0253287943189662 0.0237560712580489 0.0611001547330829 0.11886950904227 0.140272778238625 0.014932811150867 "omega_3" 0.906 "PINN"
-0.138012316559582 -0.116957396363091 -0.0328642454502983 0.0234918954008094 0.0622459689631114 0.121808029370186 0.142549823571073 0.0145497774478517 "omega_3" 0.908 "PINN"
-0.144524152383951 -0.118599294523051 -0.0353634283321753 0.0247292961765879 0.0633753806600339 0.12528822774874 0.144678845781129 0.0141349269472216 "omega_3" 0.91 "PINN"
-0.150927342374644 -0.120322310449012 -0.0339320666133744 0.0222817599237146 0.065959061232661 0.128711350891024 0.146720932727362 0.0136886269896251 "omega_3" 0.912 "PINN"
-0.15728353635842 -0.122095791902325 -0.0325120246399138 0.0226884679246382 0.0676344785197216 0.131280287085815 0.148676196084978 0.0132077780097316 "omega_3" 0.914 "PINN"
-0.163502159314305 -0.123919406656682 -0.0384303953553626 0.0214581465357355 0.0693218074286506 0.131723795174025 0.150483727355606 0.0126933414846579 "omega_3" 0.916 "PINN"
-0.169644962089478 -0.127647267063253 -0.0389898707519478 0.020783732356449 0.0693082920385564 0.132050957211106 0.152204740933428 0.0121458062338127 "omega_3" 0.918 "PINN"
-0.175682085492838 -0.129189433321471 -0.0396049936489931 0.0215580920874459 0.0689762617711267 0.132292554418541 0.15390234993464 0.0115611580320411 "omega_3" 0.92 "PINN"
-0.181614133478661 -0.130781759701847 -0.0403364836253104 0.0222393748261993 0.0695690461575396 0.133015214062198 0.155928855776267 0.0109422285172128 "omega_3" 0.922 "PINN"
-0.187472173146716 -0.132454346906286 -0.0424177431196426 0.022994871984281 0.0705264878176308 0.136278039944386 0.15780850323398 0.010285324465987 "omega_3" 0.924 "PINN"
-0.193390654171139 -0.14075093997991 -0.0427076097624877 0.0237306052319468 0.0718217836912913 0.139485372525428 0.159602751164812 0.00959212515313544 "omega_3" 0.926 "PINN"
-0.200085620718539 -0.14955203595656 -0.0446904078701209 0.0248931216323172 0.0733663997122562 0.142607167527899 0.161281566847322 0.0088586027727695 "omega_3" 0.928 "PINN"
-0.206643289725662 -0.158331707211573 -0.0487784416457089 0.0251445972276088 0.0749251614508353 0.143892886297465 0.162845496277384 0.00809137925446423 "omega_3" 0.93 "PINN"
-0.213125129262778 -0.167059314538392 -0.0529627453030344 0.0258239386759556 0.0764375193323303 0.143917993510399 0.164264603699166 0.00728222579523146 "omega_3" 0.932 "PINN"
-0.219470503116554 -0.174128994942805 -0.0549854638387046 0.0255601923552149 0.0773335603988698 0.143830062497727 0.165600532156134 0.00643555264156107 "omega_3" 0.934 "PINN"
-0.225710293837267 -0.177132965601061 -0.0548454202138942 0.0262419173329249 0.0765934209271677 0.1436297782559 0.167066769275152 0.0055492394944544 "omega_3" 0.936 "PINN"
-0.231844832426077 -0.180021869947041 -0.0608442308159169 0.0277897792090585 0.0760247932141169 0.144677072841773 0.168716295041065 0.00462624224474313 "omega_3" 0.938 "PINN"
-0.237843961221301 -0.182827474506666 -0.0637435779538578 0.0282177409419546 0.0767277601028127 0.147630252111014 0.170223583830193 0.00365921282800797 "omega_3" 0.94 "PINN"
-0.243738840005449 -0.185551101047224 -0.0643112746458314 0.0281995534198245 0.077482403597287 0.150533021818944 0.171619997218613 0.00265626490092533 "omega_3" 0.942 "PINN"
-0.249499430473577 -0.193236659548973 -0.0668311563383668 0.0281360815051812 0.0788753662891963 0.153325234328804 0.172906435934578 0.00161248036353486 "omega_3" 0.944 "PINN"
-0.255410337198271 -0.202211758084502 -0.0684605278929666 0.0280587247661401 0.0802270195783876 0.153778644836677 0.174083854113405 0.000531562270221791 "omega_3" 0.946 "PINN"
-0.261990215988874 -0.21119110261526 -0.0711607248282462 0.0279684317310398 0.0805200617635364 0.153362279295209 0.175122707763137 -0.000591340083563537 "omega_3" 0.948 "PINN"
-0.268461656863622 -0.220113119807536 -0.0740118741811102 0.0278356960691326 0.0794270132341808 0.152870031320845 0.176054534467141 -0.00175247872365652 "omega_3" 0.95 "PINN"
-0.274824790135767 -0.229038202556239 -0.0768968326825643 0.027692109324903 0.0798690334319758 0.152241943444551 0.177211171641716 -0.00295185807926536 "omega_3" 0.952 "PINN"
-0.281049333685985 -0.235312398176177 -0.0798441644611785 0.0275693257618173 0.0802151722775193 0.152956691112024 0.178471610574434 -0.00419071753994054 "omega_3" 0.954 "PINN"
-0.287135686979923 -0.238232654214357 -0.0828519437777118 0.0275141934430394 0.079802267248624 0.155592403473065 0.179628207287067 -0.00546874512252254 "omega_3" 0.956 "PINN"
-0.293114601421109 -0.241040740850792 -0.0859182713356859 0.0287380609368597 0.0806378315048732 0.158186030884906 0.180651669405449 -0.00678353642895443 "omega_3" 0.958 "PINN"
-0.298986327496721 -0.243738020252692 -0.089010427264725 0.0290652545650119 0.0793197854671917 0.160677808512901 0.181573789945787 -0.00813743098465868 "omega_3" 0.96 "PINN"
-0.304690102529264 -0.247690386995657 -0.0921564103221613 0.0286694466731205 0.0778783059183752 0.160928418747801 0.182365377001815 -0.00952540448295148 "omega_3" 0.962 "PINN"
-0.31028725614533 -0.256967246470595 -0.0953538064430859 0.0282698554944432 0.0770488634532853 0.160104013018611 0.183027792632345 -0.0109527471741637 "omega_3" 0.964 "PINN"
-0.316691746083677 -0.266209319903624 -0.0986307541330689 0.0278373296714562 0.0781486416414623 0.159182907343563 0.183562420171256 -0.0124174162069228 "omega_3" 0.966 "PINN"
-0.323166198052093 -0.275446258781983 -0.101954391733614 0.027403809274233 0.079219394094423 0.158166533647488 0.18433236079909 -0.0139150762506956 "omega_3" 0.968 "PINN"
-0.329557869290056 -0.284677122182359 -0.105322410156589 0.0269402554878297 0.0802930504195842 0.157743357069648 0.185217005322443 -0.0154496952991155 "omega_3" 0.97 "PINN"
-0.335775394751465 -0.291728763962681 -0.108763052884285 0.0264482033466606 0.0811841935085909 0.160109654912219 0.186008645253935 -0.0170171486380712 "omega_3" 0.972 "PINN"
-0.341910394274521 -0.294490938091599 -0.11224356323487 0.0259807286477667 0.0802298586704637 0.16238408708557 0.186708843969313 -0.0186205482685272 "omega_3" 0.974 "PINN"
-0.34790194441382 -0.29714013450257 -0.115792152197059 0.0258412727853283 0.0814275074101829 0.164598781807797 0.187258171736858 -0.0202561580082125 "omega_3" 0.976 "PINN"
-0.353780719085137 -0.299646857488881 -0.11940604529093 0.0257089092855267 0.081270149699094 0.165415740568221 0.187688793608572 -0.021924234264052 "omega_3" 0.978 "PINN"
-0.359516401674796 -0.305510334090854 -0.123113038967972 0.0255547610501026 0.081064878285531 0.164209825883916 0.188002398648223 -0.0236232468891604 "omega_3" 0.98 "PINN"
-0.365566964284596 -0.315092981690952 -0.126774590699711 0.0251376240557875 0.0807827210929304 0.16288910461742 0.188200697863294 -0.0253564505069795 "omega_3" 0.982 "PINN"
-0.372271232239598 -0.324659940159563 -0.129720766634762 0.0247947635898527 0.0804863183637963 0.161485831658013 0.188414959131308 -0.0271187676158005 "omega_3" 0.984 "PINN"
-0.378885373363687 -0.334210073479483 -0.132744043453442 0.02402189126434 0.0801162986593908 0.160001783193309 0.188990405643324 -0.028910144324732 "omega_3" 0.986 "PINN"
-0.385348286997441 -0.343147301719512 -0.135781518739293 0.0232335661684147 0.0804455670376569 0.161174481877936 0.189455744881627 -0.0307299961685523 "omega_3" 0.988 "PINN"
-0.391690486243817 -0.345864907458804 -0.138831315026948 0.022431634915506 0.0792539090865603 0.163172459861244 0.189812827395826 -0.0325786880053715 "omega_3" 0.99 "PINN"
-0.39791202765565 -0.348434689555859 -0.141952513935166 0.0223928062517871 0.0787651567084708 0.165094254985604 0.190033018449867 -0.034452767553142 "omega_3" 0.992 "PINN"
-0.404013028813722 -0.350918498538476 -0.145112476505631 0.0225523623677759 0.0782995219822737 0.166941795261266 0.190148750756634 -0.036354060572266 "omega_3" 0.994 "PINN"
-0.409963219892234 -0.35590964677931 -0.148278576518294 0.0209182894671471 0.0803267188623522 0.165775169096378 0.190131454164941 -0.0382810927924513 "omega_3" 0.996 "PINN"
-0.416593241643113 -0.365681251456465 -0.151479222864566 0.0204576498339293 0.0823445191010705 0.164073714986728 0.189983107548642 -0.0402316259866925 "omega_3" 0.998 "PINN"
-0.423596302816065 -0.37539413793678 -0.154712306166346 0.0199186706932437 0.0817979969247631 0.162304649405257 0.189736224322871 -0.0422069498025687 "omega_3" 1 "PINN"
-0.430438949569236 -0.385077636585152 -0.160516986088851 0.0188257016754392 0.0801738864441859 0.160439473595659 0.189821379897921 -0.0442065828720314 "omega_3" 1.002 "PINN"
-0.437151622006184 -0.393824973530286 -0.165965410132856 0.0177323949031347 0.0778604575460236 0.158739494674023 0.189987681161767 -0.0462239733358269 "omega_3" 1.004 "PINN"
-0.443734322025023 -0.396572217620189 -0.165547774920469 0.0166103082553946 0.0775904131359084 0.160522727643752 0.190000457905114 -0.0482653806620945 "omega_3" 1.006 "PINN"
-0.450187130914912 -0.399226641645441 -0.167835171654019 0.0154614673724609 0.0780662530416976 0.162184830204922 0.189922846817183 -0.0503274540691994 "omega_3" 1.008 "PINN"
-0.456479752291386 -0.401697706345658 -0.17113735727122 0.0147168142103169 0.0775463916410786 0.163788982763094 0.189695936439762 -0.0524048071683484 "omega_3" 1.01 "PINN"
-0.462642785028265 -0.404528919964832 -0.174458787688252 0.0139596758218659 0.0765214869711031 0.164806155511599 0.189352390214253 -0.0545041524090107 "omega_3" 1.012 "PINN"
-0.469749268581438 -0.414138808420091 -0.177766630014105 0.0131823778852436 0.0754796135648803 0.162759421628209 0.188894376169344 -0.056619344564143 "omega_3" 1.014 "PINN"
-0.476890716143487 -0.423676273569413 -0.181089095942014 0.0123870821471996 0.0743617760997495 0.160600719491526 0.188324078999983 -0.0587505556703981 "omega_3" 1.016 "PINN"
-0.483861253911698 -0.433140092732572 -0.184423889015306 0.0112256032008418 0.07491555735578 0.15836276002301 0.187644619850744 -0.0608982063344993 "omega_3" 1.018 "PINN"
-0.490691353647719 -0.442498908184859 -0.187738204627124 0.00976519721842806 0.072673621945853 0.156047755872748 0.187462953976933 -0.0630594167297173 "omega_3" 1.02 "PINN"
-0.497350556275649 -0.448385734309625 -0.191029765176779 0.00785549252515239 0.0713261270151406 0.154345148371476 0.187175601991385 -0.0652337946247613 "omega_3" 1.022 "PINN"
-0.503869551512366 -0.45109187926073 -0.194326740169913 0.00663012930931473 0.071512186453333 0.155764838749917 0.186784821995104 -0.0674216846260448 "omega_3" 1.024 "PINN"
-0.510218064394905 -0.453668840565683 -0.197596102910211 0.00537951997017672 0.0716618368086301 0.157113804479877 0.186231847131694 -0.0696193896523093 "omega_3" 1.026 "PINN"
-0.516396108010326 -0.456117981768955 -0.200865898616996 0.00403348515874313 0.071777213856933 0.15836383670927 0.185579991056386 -0.0718285229103771 "omega_3" 1.028 "PINN"
-0.522373265101692 -0.458440653937544 -0.207594920571694 0.0026990385189265 0.07093006388601 0.158755603641225 0.184801024888941 -0.0740461586738215 "omega_3" 1.03 "PINN"
-0.529315166987715 -0.464207322167226 -0.214288698721305 0.00129375406174859 0.0694163255330977 0.156225931457755 0.183866729948136 -0.0762726617102856 "omega_3" 1.032 "PINN"
-0.536118477910463 -0.473087194383425 -0.213547559802066 -0.000148841057693971 0.0678151444889181 0.153604473825453 0.182840450162303 -0.0785066494594947 "omega_3" 1.034 "PINN"
-0.542739673272536 -0.481847585112746 -0.213687042134495 -0.00159488734328761 0.0649492716152622 0.150893540184882 0.181763859308774 -0.0807477337822794 "omega_3" 1.036 "PINN"
-0.549209508224578 -0.490518069738528 -0.216800546302295 -0.00307133338668564 0.0627154591535373 0.148064930512305 0.181170233964565 -0.0829909643535956 "omega_3" 1.038 "PINN"
-0.555436685941288 -0.499006201214854 -0.219930497788425 -0.00460526320659937 0.0627532679710043 0.145710176833688 0.180430558439525 -0.0852424755690576 "omega_3" 1.04 "PINN"
-0.56151278757352 -0.507015034651488 -0.222982746949754 -0.00611405177261304 0.0621156917447365 0.146802171708828 0.179577699604977 -0.0874957792541808 "omega_3" 1.042 "PINN"
-0.567346414040401 -0.509427182527645 -0.226583894393741 -0.00771013795031195 0.0619313309486529 0.147813955446395 0.178583487217509 -0.0897504641162354 "omega_3" 1.044 "PINN"
-0.572998925432216 -0.511674451789247 -0.231038357699276 -0.00927458407971926 0.0617326821184179 0.148717377695618 0.177450266653238 -0.0920046273813484 "omega_3" 1.046 "PINN"
-0.578440300384784 -0.513788357873693 -0.235558686107481 -0.011235754257541 0.061274601648222 0.148995630295076 0.176180381329743 -0.0942609336810448 "omega_3" 1.048 "PINN"
-0.583701721852663 -0.515739689741054 -0.240081408585581 -0.0134840407633305 0.0580835713971624 0.145956580843858 0.174806690284242 -0.0965162677652557 "omega_3" 1.05 "PINN"
-0.588722689332769 -0.517560580186682 -0.244665102910176 -0.0152346691352818 0.0546297608788109 0.142846652450714 0.173301015960874 -0.0987692613213578 "omega_3" 1.052 "PINN"
-0.594025894765764 -0.519222341255613 -0.249246255042806 -0.0168903937599794 0.0511382878340214 0.139637663330461 0.171740280576216 -0.101018527729153 "omega_3" 1.054 "PINN"
-0.599658028751776 -0.523839329295583 -0.253883399754386 -0.0185500380803774 0.0503537302076893 0.136331945960535 0.170682916284989 -0.103263947391131 "omega_3" 1.056 "PINN"
-0.605066863342586 -0.531314034160687 -0.257520535452102 -0.0202418549734489 0.0499502501540974 0.132931829502866 0.169470136284303 -0.10550237829442 "omega_3" 1.058 "PINN"
-0.610222357696784 -0.53862112804245 -0.256219705918397 -0.0219025390812249 0.0486101826263052 0.133476505207909 0.168165324945733 -0.107734750266107 "omega_3" 1.06 "PINN"
-0.61515569338809 -0.545760177374291 -0.260533063282594 -0.023590849857726 0.04871385987758 0.134134321905094 0.166709782882378 -0.10995798118031 "omega_3" 1.062 "PINN"
-0.619867661019384 -0.552730655124776 -0.266560167251612 -0.0252739885216897 0.0485437130479909 0.134674561180248 0.165105832417851 -0.112171784476022 "omega_3" 1.064 "PINN"
-0.624328197609429 -0.559532138204133 -0.272495272818333 -0.0265414297701909 0.045530156099062 0.135099533124901 0.163386300008085 -0.114376660568469 "omega_3" 1.066 "PINN"
-0.628568255415075 -0.566133791539528 -0.278335373522737 -0.028646120943506 0.0416949889830107 0.131839864799474 0.16155348108515 -0.116568565929098 "omega_3" 1.068 "PINN"
-0.632557987882024 -0.569390608674951 -0.284107708862905 -0.0303306158291434 0.0378099480216747 0.128219015072204 0.159579142161022 -0.118747743235187 "omega_3" 1.07 "PINN"
-0.63629830315341 -0.570457531655052 -0.28754895604385 -0.0320009577166616 0.036175950411689 0.124550394108326 0.157465580171561 -0.120913191294818 "omega_3" 1.072 "PINN"
-0.639820864057128 -0.571330165721861 -0.290005399889026 -0.0336549471097669 0.0355576489441205 0.120775226145497 0.155961329052104 -0.123063906896811 "omega_3" 1.074 "PINN"
-0.643096317180607 -0.572071458262258 -0.292431980588162 -0.0353209043991001 0.0349279244819627 0.116926274451259 0.154316991582107 -0.125197666789294 "omega_3" 1.076 "PINN"
-0.646094820081487 -0.572592129144709 -0.294765201514451 -0.036996634705929 0.0326927499994554 0.115870242830226 0.152570863249139 -0.127312283338024 "omega_3" 1.078 "PINN"
-0.648878208647488 -0.572985570679634 -0.297063688023627 -0.0386189103037395 0.0300469229514988 0.116188165136066 0.150694660305817 -0.129408123050333 "omega_3" 1.08 "PINN"
-0.651386535521226 -0.573191934765873 -0.29932508198533 -0.0402770936655088 0.0273962724253352 0.116409244565432 0.148690592854052 -0.131483327355402 "omega_3" 1.082 "PINN"
-0.654554388225336 -0.573212771854855 -0.298253507625077 -0.0421211417084919 0.0265063231568661 0.116535671819918 0.14653032968846 -0.133538054200382 "omega_3" 1.084 "PINN"
-0.657513191775593 -0.574361530017939 -0.296704737656967 -0.0434789947286163 0.0262627401676241 0.114054251472567 0.144277068645067 -0.135568166878474 "omega_3" 1.086 "PINN"
-0.660182964145861 -0.57945304247977 -0.295146035121832 -0.0450795902434038 0.0252912937143037 0.110048929545599 0.141902452472209 -0.137573837991936 "omega_3" 1.088 "PINN"
-0.662595657938425 -0.584362965682146 -0.293579274923502 -0.0466466682901228 0.0225030145975325 0.105985172209728 0.13940864989172 -0.139554253300057 "omega_3" 1.09 "PINN"
-0.664783180919301 -0.588999841873772 -0.291945240042196 -0.0483639509560021 0.0196895229592542 0.101834566900436 0.137331656584763 -0.141507635639461 "omega_3" 1.092 "PINN"
-0.666685369215145 -0.593424960694051 -0.291622002113229 -0.051441236733865 0.0180039924258608 0.0976297117674108 0.135353062117929 -0.143430996881555 "omega_3" 1.094 "PINN"
-0.668333792897499 -0.597638750479916 -0.2960915007381 -0.0545096354758812 0.017179080416156 0.0944362903743468 0.133261773791332 -0.145326422251471 "omega_3" 1.096 "PINN"
-0.669729817092616 -0.601611295843952 -0.300415118537444 -0.0555420612899979 0.0136044018883581 0.0945137988790634 0.131059835687836 -0.147187711195483 "omega_3" 1.098 "PINN"
-0.670844601981742 -0.605343370745629 -0.304620301495731 -0.0561106227036703 0.00919515071279875 0.0944834332892128 0.128718741716682 -0.149022035933814 "omega_3" 1.1 "PINN"
-0.671710626122888 -0.608426194676042 -0.308673426163523 -0.0575287543872491 0.00531276906008316 0.0943777448653123 0.126270991210504 -0.150816147468569 "omega_3" 1.102 "PINN"
-0.672329445887783 -0.607126161241297 -0.312632563118086 -0.0607851060181019 0.0035276707783396 0.0933755653625212 0.12371857973983 -0.152580550130304 "omega_3" 1.104 "PINN"
-0.672671712542012 -0.605673650487233 -0.316433813383071 -0.0638709372670974 0.00390763745224376 0.0890714920349183 0.121094006543785 -0.154304083788335 "omega_3" 1.106 "PINN"
-0.672738924183307 -0.604039693628522 -0.320074413897316 -0.0632749574253921 0.00252071283262012 0.0847272142345332 0.118338176369775 -0.155992273635049 "omega_3" 1.108 "PINN"
-0.672593974987194 -0.602195756389278 -0.323612737514964 -0.0631558780214618 0.00112201771861464 0.0803446100085239 0.115713449902159 -0.157640347583638 "omega_3" 1.11 "PINN"
-0.672147532160409 -0.600205346969517 -0.326985187536479 -0.0665677820636006 -5.42750336762765e-06 0.0759255233882641 0.113516796963097 -0.15924785557138 "omega_3" 1.112 "PINN"
-0.671463006676959 -0.598010392998276 -0.328560715455467 -0.0688406321987713 -0.0045606319283138 0.0714412468115597 0.111225217583524 -0.160811872356965 "omega_3" 1.114 "PINN"
-0.670541969301325 -0.595644539435455 -0.329666624953461 -0.0679095280941056 -0.00905748122079331 0.0701139911640212 0.108840490634122 -0.162334298298709 "omega_3" 1.116 "PINN"
-0.670146085893236 -0.593109695006774 -0.327520935581049 -0.0682182206494417 -0.0123782242855555 0.0700092600408198 0.10636441584461 -0.163811504359603 "omega_3" 1.118 "PINN"
-0.669437584557556 -0.590407812152932 -0.325323518426444 -0.0717548061996354 -0.0132825969599253 0.0698160893760473 0.103798771246545 -0.165243672888728 "omega_3" 1.12 "PINN"
-0.668508001757743 -0.587510858386963 -0.323108707449592 -0.0752280102355485 -0.0139943430668836 0.069536233799397 0.10111476774847 -0.166627471345186 "omega_3" 1.122 "PINN"
-0.667267880681038 -0.588389257734775 -0.320818752967682 -0.0772405000687399 -0.0153593559035698 0.0665901227561676 0.0983751227493599 -0.167961881564257 "omega_3" 1.124 "PINN"
-0.665780728530422 -0.589481339573865 -0.321633095666868 -0.078371942470767 -0.0183505249700602 0.0621853950762556 0.0955509546697613 -0.169246954156076 "omega_3" 1.126 "PINN"
-0.664018674765771 -0.59030064937275 -0.323814207428256 -0.0788914120426512 -0.0190870709562887 0.0577275248269871 0.0926438532644056 -0.170479772001987 "omega_3" 1.128 "PINN"
-0.661983535600029 -0.590848341714661 -0.325848462462545 -0.0798387861481729 -0.0216209102947005 0.0532485748936438 0.0902826446646827 -0.171663014863468 "omega_3" 1.13 "PINN"
-0.659677115534919 -0.591125810303481 -0.327766527353617 -0.0813812910041634 -0.0212233475358516 0.0487500485097598 0.0880096352358919 -0.172792322682268 "omega_3" 1.132 "PINN"
-0.657101641587701 -0.591073696913611 -0.329538151786892 -0.0822613301737647 -0.024195105582578 0.0444745856452187 0.08562811944023 -0.173865616888793 "omega_3" 1.134 "PINN"
-0.654290279629322 -0.590754996858436 -0.331133203705235 -0.0830978380054717 -0.0271544973666096 0.0444550545039419 0.0832006245244088 -0.17488311451436 "omega_3" 1.136 "PINN"
-0.651185055253791 -0.590141372308949 -0.332613222043676 -0.0838589335746747 -0.0296064877809954 0.0443619635504433 0.0806980726401889 -0.175842302113176 "omega_3" 1.138 "PINN"
-0.647849715925986 -0.589265075311232 -0.333887344597656 -0.0845737970878986 -0.0301486441964016 0.0442272507274879 0.0781218512825603 -0.176743248328292 "omega_3" 1.14 "PINN"
-0.644225161611757 -0.586786603713676 -0.335017336490125 -0.0852105995702459 -0.0317322418811159 0.0440522787217219 0.0754732957113333 -0.177586077274976 "omega_3" 1.142 "PINN"
-0.640374734474449 -0.582066192095397 -0.336003865099542 -0.0857680555997717 -0.0361757106508662 0.0399511598174058 0.0727842065296045 -0.17836793120886 "omega_3" 1.144 "PINN"
-0.63624016991173 -0.577161726267036 -0.336786717786708 -0.0864429214685174 -0.0405380856880129 0.0356442401343315 0.0700558145286436 -0.179087257867283 "omega_3" 1.146 "PINN"
-0.631885737180596 -0.572076584819001 -0.337366874971678 -0.0900531072684316 -0.0421742040680897 0.031328790274415 0.0673798938996129 -0.179744292676462 "omega_3" 1.148 "PINN"
-0.627253901312542 -0.566814713841381 -0.337775992555635 -0.0892602203124397 -0.0412234173495563 0.0270364793875046 0.0652920971904223 -0.180336540667478 "omega_3" 1.15 "PINN"
-0.622347122648534 -0.561379740527798 -0.335410305398 -0.0895773708650722 -0.042982212741947 0.0227379436458364 0.0631690797744113 -0.180865315554945 "omega_3" 1.152 "PINN"
-0.61722877318357 -0.555773990694718 -0.331770768885235 -0.0913532334544129 -0.0432397621001996 0.0195232265779737 0.0610119739661741 -0.18132818707718 "omega_3" 1.154 "PINN"
-0.611871178904778 -0.550000223317625 -0.328020412533419 -0.0929370937435579 -0.043726514109153 0.0197265430405764 0.0587913370459319 -0.181724546280716 "omega_3" 1.156 "PINN"
-0.606457048044547 -0.544031271791312 -0.32419405109539 -0.0947451824105201 -0.0456329815934851 0.0199303548957346 0.0565081864156127 -0.182050555388886 "omega_3" 1.158 "PINN"
-0.601076285199611 -0.537932114242949 -0.320294680932534 -0.0963970373202869 -0.0444360407308864 0.020105129202534 0.0542245171773175 -0.18231124652304 "omega_3" 1.16 "PINN"
-0.595412362750437 -0.531646046504079 -0.319933379708573 -0.098058895389272 -0.0453570919548838 0.019826807864149 0.0518801966641718 -0.182499864205758 "omega_3" 1.162 "PINN"
-0.589499473948933 -0.525176018315676 -0.31995177457577 -0.0995417212751022 -0.0449773673748837 0.0158715261549673 0.0495065970096675 -0.182619255380079 "omega_3" 1.164 "PINN"
-0.583340156855172 -0.518555201351887 -0.319890508711467 -0.101065519792598 -0.0456873202903125 0.0119475699715395 0.0471046093938412 -0.182666752621851 "omega_3" 1.166 "PINN"
-0.576906585948336 -0.51178687570615 -0.319779082312266 -0.102658494096943 -0.0496922799152912 0.00802525202476545 0.0449434045036128 -0.182644275331795 "omega_3" 1.168 "PINN"
-0.570201964460125 -0.505313228738771 -0.319585870228195 -0.104162040608628 -0.0536651431045811 0.00416637974518608 0.0432479636709786 -0.182546959825603 "omega_3" 1.17 "PINN"
-0.563260522175028 -0.500564115407542 -0.319309885225834 -0.105636530045899 -0.053888989358768 0.000310635213793375 0.0415271082642903 -0.182377308874731 "omega_3" 1.172 "PINN"
-0.556055911957969 -0.495542592823199 -0.318980741865914 -0.107050792725147 -0.054189644379278 -0.00249990167429814 0.0398120284981474 -0.182135110864856 "omega_3" 1.174 "PINN"
-0.548622036090308 -0.495130394074749 -0.318536586190817 -0.108249144622732 -0.0539901928120798 -0.00181893381073905 0.0380423006049568 -0.181815389731285 "omega_3" 1.176 "PINN"
-0.540931094585801 -0.494691399701139 -0.318007201193268 -0.109468875758012 -0.0537598865245172 -0.00112846856768556 0.0362489923032854 -0.181420794205522 "omega_3" 1.178 "PINN"
-0.53298632373685 -0.494213770400506 -0.317422454082077 -0.110492507652452 -0.0551969286599956 -0.0004585063468312 0.0344326064189318 -0.180952259766256 "omega_3" 1.18 "PINN"
-0.524822018362443 -0.490821547932796 -0.312973245372348 -0.11178369065891 -0.057438177251413 3.52362880562396e-05 0.0326242139805117 -0.18040696865369 "omega_3" 1.182 "PINN"
-0.51641197907378 -0.490415400493248 -0.307244727611362 -0.112428792618573 -0.0596148429269761 -0.00335829596559734 0.030763285833018 -0.179783134226813 "omega_3" 1.184 "PINN"
-0.507791069732434 -0.488966595583975 -0.301373903210617 -0.113687033695214 -0.0594641120409847 -0.00671406893684434 0.028911295340265 -0.179084554614551 "omega_3" 1.186 "PINN"
-0.498931765430427 -0.482418261395026 -0.295424270250805 -0.114785957200525 -0.0577452259568645 -0.0100317276926489 0.0273113052763279 -0.178307763886549 "omega_3" 1.188 "PINN"
-0.491016307017276 -0.482263226968939 -0.289337793469713 -0.115190623827459 -0.0597706043106996 -0.0132804563401692 0.026226728617587 -0.177451369215069 "omega_3" 1.19 "PINN"
-0.490188949684637 -0.475389970705862 -0.286877753400745 -0.11632900804392 -0.0595018757702519 -0.0123336835259806 0.025122296526888 -0.176519070400467 "omega_3" 1.192 "PINN"
-0.489315236276809 -0.470438140796887 -0.284669797564106 -0.117246192785046 -0.0587902997713172 -0.0108879779688777 0.0239982056654071 -0.17550679676032 "omega_3" 1.194 "PINN"
-0.488394375064786 -0.461275072638045 -0.282329930127332 -0.117927825913284 -0.0594950827225489 -0.00946922966193142 0.0228545943015206 -0.174416812769478 "omega_3" 1.196 "PINN"
-0.48739468633147 -0.454437596948992 -0.279918554750168 -0.118545156522771 -0.0613309456958859 -0.00807853213859744 0.0217221689046596 -0.173246623610765 "omega_3" 1.198 "PINN"
-0.486315164709993 -0.45429162937296 -0.277373888553086 -0.119387534607426 -0.0631308937918789 -0.0105777475119453 0.0205705828178111 -0.171999549593145 "omega_3" 1.2 "PINN"
-0.485481514305377 -0.454062349487799 -0.273547337351886 -0.119782867104391 -0.0646489013481073 -0.013330837095225 0.0193999314983557 -0.170670906385548 "omega_3" 1.202 "PINN"
-0.484664045926593 -0.453779654015875 -0.268123242284219 -0.120041025349906 -0.0635999915126604 -0.0122678254699622 0.0182407644401792 -0.169263881036007 "omega_3" 1.204 "PINN"
-0.48377219231071 -0.45344302797065 -0.26247192932766 -0.120400415258473 -0.0625451183408359 -0.0109322852792957 0.0170930500177633 -0.167778659863824 "omega_3" 1.206 "PINN"
-0.482805383764003 -0.453021537954896 -0.256627850151631 -0.120695411442853 -0.0635842590737639 -0.00962179705624067 0.0159838149114648 -0.166213186862158 "omega_3" 1.208 "PINN"
-0.481763158547324 -0.452514867316438 -0.251932434518153 -0.12092889026809 -0.0624373527784883 -0.00836827342754987 0.0155989706271953 -0.164568236058982 "omega_3" 1.21 "PINN"
-0.480645162876783 -0.451922798570706 -0.244315468691582 -0.121633346430031 -0.0649916454723325 -0.00790208685810967 0.0151955876175407 -0.162842356742502 "omega_3" 1.212 "PINN"
-0.479481558234113 -0.451275730978182 -0.237914688398462 -0.121195697339886 -0.0647839207611582 -0.00660678128059544 0.0148039792811687 -0.161040946602422 "omega_3" 1.214 "PINN"
-0.478241094219868 -0.449478819325236 -0.231274299247275 -0.121234864380199 -0.0631744177416635 -0.00532792394989201 0.0143934827627845 -0.159160865904699 "omega_3" 1.216 "PINN"
-0.476892655426923 -0.446811859195122 -0.224489985352477 -0.121517289963151 -0.0636794052464325 -0.00406568594530654 0.0139638668928228 -0.157202513675222 "omega_3" 1.218 "PINN"
-0.475496799923576 -0.444071919853741 -0.217535735719935 -0.122316789366778 -0.0621380432725118 -0.00291443995774898 0.013545354245764 -0.155164289591251 "omega_3" 1.22 "PINN"
-0.473992122716368 -0.441258592079294 -0.210415525002247 -0.121683888391601 -0.0607301639212778 -0.00342979134080679 0.0131375860538583 -0.153050199679827 "omega_3" 1.222 "PINN"
-0.47243939637508 -0.438310545280615 -0.203102247222546 -0.120638507761157 -0.061312510875041 -0.00503204188555628 0.0127096222071259 -0.150859252552855 "omega_3" 1.224 "PINN"
-0.470777430407679 -0.435288632966319 -0.195660755601409 -0.119799622869095 -0.0613840011254183 -0.00460743220276072 0.0122914939876182 -0.148588492832474 "omega_3" 1.226 "PINN"
-0.469006176729295 -0.432162022929106 -0.188064793853357 -0.119092046600429 -0.0633542013906663 -0.00355065851493919 0.0118826513351564 -0.146242335399089 "omega_3" 1.228 "PINN"
-0.467186595537441 -0.42893009000727 -0.180319066499351 -0.118181454456533 -0.0621314536323325 -0.00250839817704218 0.0118127235296583 -0.143821914169544 "omega_3" 1.23 "PINN"
-0.465257195274035 -0.425592408867999 -0.17242841461632 -0.11723255630892 -0.0599755617272422 -0.00148363777157101 0.0121594839182535 -0.141323807774694 "omega_3" 1.232 "PINN"
-0.463217672326493 -0.422179182241848 -0.164961282894581 -0.116130933428451 -0.0576526585863348 -0.000510092835384057 0.0124846847488129 -0.13875271865349 "omega_3" 1.234 "PINN"
-0.461098355876004 -0.418629170088138 -0.158268196322922 -0.116347856885511 -0.0550563998514804 0.000469862453371661 0.0128182495077453 -0.136106072427294 "omega_3" 1.236 "PINN"
-0.458874194421753 -0.415003312642 -0.154069936277438 -0.114630881018854 -0.0542445404974501 -0.000241951689645248 0.0131290036048881 -0.13338867017167 "omega_3" 1.238 "PINN"
-0.45682954397904 -0.411271107367213 -0.149678518768724 -0.112279173126296 -0.0522056384937741 -0.00117971849579135 0.0134467446861208 -0.130597027048424 "omega_3" 1.24 "PINN"
-0.454683216394756 -0.408853405088507 -0.145419758373521 -0.109542445702857 -0.0509294961873366 -0.00208323039379366 0.0137401723209223 -0.127732461044569 "omega_3" 1.242 "PINN"
-0.452404972348802 -0.406387404238046 -0.142800099572185 -0.108537973840441 -0.0507553414514632 -0.000746128706452964 0.0140389583145293 -0.124798088678573 "omega_3" 1.244 "PINN"
-0.450025633137273 -0.403782148849473 -0.13804452897881 -0.107322123271672 -0.0461569334435694 0.00120864499177742 0.0143116947853628 -0.121793512905547 "omega_3" 1.246 "PINN"
-0.447514594933693 -0.40103815549611 -0.1352816257521 -0.103445299265218 -0.0463176865994797 0.00313992004970487 0.0145881191547232 -0.118717574331751 "omega_3" 1.248 "PINN"
-0.44487185980762 -0.398125088534243 -0.127595248848593 -0.0991461983098816 -0.041815942210178 0.00438164315698941 0.0148674151669752 -0.115574227029456 "omega_3" 1.25 "PINN"
-0.442097552618122 -0.395073756217414 -0.121717944829584 -0.0962104114995554 -0.0412485118039285 0.00440548405259733 0.0155366575352787 -0.112364174384817 "omega_3" 1.252 "PINN"
-0.439222415665427 -0.391854036122709 -0.119124226224642 -0.0913817668729848 -0.0375835135801594 0.00435145366043344 0.0165326802582513 -0.109090138103519 "omega_3" 1.254 "PINN"
-0.436185738378128 -0.388496931856309 -0.1180823659559 -0.0880737103915408 -0.0354643106300614 0.00623239989511148 0.0175303529901498 -0.105750589509772 "omega_3" 1.256 "PINN"
-0.433048980360468 -0.384972502740823 -0.117042418108895 -0.0812032328895498 -0.0316032347616328 0.0104014089748716 0.0184981065521583 -0.102343266672125 "omega_3" 1.258 "PINN"
-0.42975163076693 -0.38125089897153 -0.116137397818477 -0.0707671384075752 -0.0297109595954907 0.0131028145999608 0.019434827787677 -0.0988745254107874 "omega_3" 1.26 "PINN"
-0.426294228791505 -0.377393914350989 -0.115320561549026 -0.0670994368584843 -0.0275301803853267 0.0163014425501729 0.0248504741329043 -0.0953439513519958 "omega_3" 1.262 "PINN"
-0.422707426159263 -0.373341247426424 -0.113598881412941 -0.0658787612281913 -0.024338419219589 0.0196618274200091 0.0321721471326555 -0.0917541384707972 "omega_3" 1.264 "PINN"
-0.418960933725202 -0.369123803640093 -0.112336629602225 -0.0663330034911951 -0.020507326855693 0.0240905314481665 0.0398227130872328 -0.0881059081755366 "omega_3" 1.266 "PINN"
-0.415055097835989 -0.364711580201458 -0.110998672239361 -0.0667077015289124 -0.0120191894108075 0.0347538353282744 0.0475655377287012 -0.0843968414072476 "omega_3" 1.268 "PINN"
-0.410990361026734 -0.360135706353674 -0.109616639083583 -0.0654190520899647 -0.00318195146860489 0.0442492541273509 0.0563647362736219 -0.0806333580292415 "omega_3" 1.27 "PINN"
-0.406767262020594 -0.355366363706594 -0.10856425563901 -0.0650584949659674 0.00549997768149524 0.0521575074632779 0.0652963665893367 -0.0768148594246938 "omega_3" 1.272 "PINN"
-0.402355918151159 -0.35040433897143 -0.106664072695935 -0.0628882261117383 0.015971385441901 0.064380271627158 0.0746052611206665 -0.0729433198766278 "omega_3" 1.274 "PINN"
-0.397818095674609 -0.345250506382513 -0.105126627635741 -0.0607832053776178 0.0177749952730437 0.0724556764063777 0.0845897251025463 -0.0690192065041167 "omega_3" 1.276 "PINN"
-0.393062991300553 -0.339905827697351 -0.103782803023648 -0.0584016814725032 0.0179824700063591 0.0844529254194981 0.0946325494544453 -0.0650429673161297 "omega_3" 1.278 "PINN"
-0.388151973317861 -0.334340692016042 -0.10211078532592 -0.0543939613618249 0.018145046793677 0.0958681850543712 0.105370518464667 -0.0610198478164276 "omega_3" 1.28 "PINN"
-0.383054935345626 -0.328616688292129 -0.100151492798318 -0.050493051435069 0.0183224723310786 0.106024567744498 0.116362384590616 -0.0569467642027649 "omega_3" 1.282 "PINN"
-0.377772405277653 -0.322673473814802 -0.0989780026313838 -0.0505279504983491 0.0184828758428921 0.119346111127697 0.127537373496523 -0.0528307542708444 "omega_3" 1.284 "PINN"
-0.372305002712267 -0.316511830861486 -0.0977399316873289 -0.0504642052940767 0.0214187913513229 0.129704620503901 0.139337084674708 -0.0486688237814039 "omega_3" 1.286 "PINN"
-0.366622921374301 -0.310163142958231 -0.094695437624182 -0.0485475452721857 0.0245977246947291 0.14215695041014 0.151134639072666 -0.0444635173666013 "omega_3" 1.288 "PINN"
-0.360757481849475 -0.303597842145734 -0.0934350768056333 -0.0474336420770101 0.027320696999368 0.155758679820735 0.163224097076863 -0.0402188865219419 "omega_3" 1.29 "PINN"
-0.354679061271838 -0.296816961713489 -0.0913026537505175 -0.0457506799272664 0.0286877096064018 0.166385959824368 0.175663102210422 -0.0359349898590243 "omega_3" 1.292 "PINN"
-0.348419110734483 -0.289852136199954 -0.0887745783170431 -0.0441013931945236 0.0300905717573983 0.178865673678274 0.18806842700144 -0.0316128844989844 "omega_3" 1.294 "PINN"
-0.341917115699687 -0.282673882313986 -0.0867239267411151 -0.041706669842597 0.0324689829113822 0.19253517294942 0.200623631800624 -0.0272566296763754 "omega_3" 1.296 "PINN"
-0.335234656773139 -0.275282875158439 -0.0846175448534723 -0.0380090138664286 0.033015652508368 0.2052502686563 0.213498019957342 -0.0228650373165562 "omega_3" 1.298 "PINN"
-0.328311366211835 -0.267679934247838 -0.0824873812863984 -0.0371723387995075 0.0345590125899662 0.216398907746623 0.226337550743267 -0.0184414396823772 "omega_3" 1.3 "PINN"
-0.32117851545496 -0.259865962715764 -0.0801344603812595 -0.0338722036767081 0.0361492852430274 0.228478796706952 0.239109091234923 -0.0139901597248845 "omega_3" 1.302 "PINN"
-0.313836944811214 -0.251841943179613 -0.0768162285964422 -0.0318105959146919 0.0377807077707075 0.241954925349205 0.251871545953747 -0.00950976858195339 "omega_3" 1.304 "PINN"
-0.3062570634591 -0.243608937740476 -0.0753944770910948 -0.0297823661155689 0.039478205948285 0.255377766521974 0.264884822855151 -0.00500160286266141 "omega_3" 1.306 "PINN"
-0.298439884602715 -0.235168087983141 -0.0733063683247792 -0.0275372319416078 0.0412067094628128 0.268742500079327 0.277891047808509 -0.000471023825099572 "omega_3" 1.308 "PINN"
-0.290386489924572 -0.226520614976096 -0.0701085012374847 -0.027415846791655 0.0429918994881291 0.280654768075124 0.290827275407139 0.00408459217883432 "omega_3" 1.31 "PINN"
-0.282128121512358 -0.217698154768755 -0.0679837138084736 -0.0265916285471803 0.0448284799268777 0.292248365536693 0.3036899508906 0.00865735549151886 "omega_3" 1.312 "PINN"
-0.273604371670103 -0.208640420824111 -0.0656178816166175 -0.0229262032588053 0.0468516215003092 0.303758763928329 0.316506519792597 0.0132507752030751 "omega_3" 1.314 "PINN"
-0.26484652326252 -0.199409342128718 -0.0622911474351326 -0.0217878495834043 0.0490221539264439 0.31524538649802 0.329243875206487 0.0178582143227183 "omega_3" 1.316 "PINN"
-0.255855421895092 -0.189975373314439 -0.0597432542808747 -0.020610027242185 0.0506496030075141 0.327657404318359 0.341899910519771 0.0224816348932348 "omega_3" 1.318 "PINN"
-0.246631993492315 -0.180339561708024 -0.0564318370691126 -0.0185647691651525 0.0526964493176365 0.340457102727726 0.354475219499761 0.0271156914294429 "omega_3" 1.32 "PINN"
-0.237146726719345 -0.170503029753547 -0.0538864789265858 -0.0138001816528117 0.0547677717192414 0.353215870869292 0.367180737371257 0.0317627923960931 "omega_3" 1.322 "PINN"
-0.227400708138532 -0.160497492589968 -0.0516322037217378 -0.012284500709427 0.0568883999168861 0.365867852247845 0.379804054776343 0.0364150351981983 "omega_3" 1.324 "PINN"
-0.217425622209078 -0.151044250514985 -0.0487583136991248 -0.0118386756719815 0.059082678071718 0.378439846852871 0.392341783020868 0.0410761533347798 "omega_3" 1.326 "PINN"
-0.207191943147336 -0.142700320206472 -0.0460612559978131 -0.0104301125076063 0.0612835662032012 0.390927935439549 0.40476048364178 0.0457412928747292 "omega_3" 1.328 "PINN"
-0.196730851548693 -0.13425556224604 -0.0434203635519452 -0.00568785959092111 0.0635473489726905 0.403328052742779 0.417088221141398 0.0504074247961146 "omega_3" 1.33 "PINN"
-0.186228100619473 -0.12571182224508 -0.0411369136347162 -0.00505682831601462 0.0658384528359193 0.415599647809927 0.429353527831381 0.0550747994432754 "omega_3" 1.332 "PINN"
-0.175673027502569 -0.11707088979523 -0.037916581452123 -0.0025463631779985 0.0681818326257257 0.426779396607913 0.441463271449209 0.0597385798964249 "omega_3" 1.334 "PINN"
-0.164853489639313 -0.108303980890071 -0.0352878993117542 -0.00113327451407486 0.0705409012877567 0.437800715857691 0.453506298881052 0.0644002695594418 "omega_3" 1.336 "PINN"
-0.153801072681404 -0.0994432906594511 -0.0326058027147269 0.00221618591132255 0.0729397076833038 0.448725612344845 0.465417881487781 0.0690530645774315 "omega_3" 1.338 "PINN"
-0.142547425023508 -0.0904599230570966 -0.0299416673624364 0.00518403161066772 0.0753728872088573 0.459524371502027 0.477225582719541 0.0736967074983403 "omega_3" 1.34 "PINN"
-0.131002187490935 -0.0813860411308269 -0.0281128654660279 0.00541074616887727 0.0778355884526718 0.47019514958896 0.488896748954687 0.0783329641994643 "omega_3" 1.342 "PINN"
-0.119258169120883 -0.0721933540216924 -0.0249656490030929 0.0127714121204008 0.0809172856363034 0.48070643808785 0.500460579811886 0.0829533099525053 "omega_3" 1.344 "PINN"
-0.107255642105031 -0.0628840627039722 -0.0226347627653922 0.0143267332143751 0.0828274997314224 0.491088615924184 0.51191657541608 0.0875623341287666 "omega_3" 1.346 "PINN"
-0.0950261089863602 -0.0534602577665737 -0.0222827266303511 0.0158649955963597 0.0855963483099913 0.501342370531802 0.523233444555331 0.0921553372845515 "omega_3" 1.348 "PINN"
-0.0825705803652568 -0.042919200312042 -0.017839008736928 0.0187750275587177 0.0888783867256393 0.511408177100748 0.534438170061719 0.096726618085546 "omega_3" 1.35 "PINN"
-0.0698596841215817 -0.0347873938904968 -0.015347281555421 0.0233548684634002 0.0920775262403026 0.521347979548011 0.545497389582806 0.101279555739421 "omega_3" 1.352 "PINN"
-0.0569251006933769 -0.0325862278573936 -0.0129123787120307 0.0279416669042121 0.0967572079211436 0.532107477598686 0.556436352957746 0.105808984788081 "omega_3" 1.354 "PINN"
-0.0437680103424327 -0.0298929894149182 -0.0103073318576321 0.0306169245649812 0.0990921963363576 0.543019671279978 0.56743119163599 0.110313523288969 "omega_3" 1.356 "PINN"
-0.0303896107322998 -0.0275614088137104 -0.00773205343210748 0.0332337754020955 0.101707149936715 0.553833487888824 0.578276209884962 0.114792521516583 "omega_3" 1.358 "PINN"
-0.0296857140285169 -0.0243389520011874 -0.00509169936708531 0.0357173102311776 0.105290763350695 0.564514464914851 0.588970161171574 0.119240610845926 "omega_3" 1.36 "PINN"
-0.0298840836532577 -0.0226475829024935 0.000294875461520405 0.0362249090540558 0.112885827653884 0.575058940353415 0.599542923468618 0.123661048000713 "omega_3" 1.362 "PINN"
-0.030025511604606 -0.0205757463410237 0.00522863516505367 0.0459298720691663 0.117515074672781 0.585494052706281 0.609962424155015 0.128046499107227 "omega_3" 1.364 "PINN"
-0.0302074648017197 -0.0183450124775959 0.00617137324252326 0.0476081852222023 0.119947798933481 0.595816705824632 0.620256386026426 0.132397988738617 "omega_3" 1.366 "PINN"
-0.0303744573557196 -0.016211585216297 0.00868301232992508 0.0519474373075468 0.126948691866801 0.605993568909696 0.630361684601667 0.13671252161409 "omega_3" 1.368 "PINN"
-0.0305311098498464 -0.0140516306406653 0.0103229533409603 0.060045578522363 0.136184040718092 0.616052548813059 0.640338100437077 0.140989609128058 "omega_3" 1.37 "PINN"
-0.0306823758954238 -0.0118973069683648 0.0112247077065035 0.0686345505629333 0.139948854487443 0.625990298959437 0.650154696079653 0.145225252375839 "omega_3" 1.372 "PINN"
-0.0308336441470374 -0.00975021523771602 0.0139431607029792 0.0777569942765126 0.14641421315946 0.635772778470198 0.659811885112049 0.149420036554437 "omega_3" 1.374 "PINN"
-0.0309907383025347 -0.0076119168854234 0.0155488516404034 0.0837570804051211 0.15741658859946 0.645396918351537 0.66930933801882 0.153569030514655 "omega_3" 1.376 "PINN"
-0.0311292393986946 -0.00548393374691614 0.0181664711295184 0.0855349326898249 0.161311436434005 0.653566031870298 0.678644665152888 0.157673664178933 "omega_3" 1.378 "PINN"
-0.0312541560356863 -0.00336782699815785 0.0206729892481121 0.0904778089872593 0.168344437382132 0.661452679450178 0.687785796147068 0.161729853040026 "omega_3" 1.38 "PINN"
-0.0313702283028192 -0.00123473539696306 0.0207434433233402 0.0904881341259625 0.176338210906351 0.669122719807774 0.696762593584481 0.165736535979885 "omega_3" 1.382 "PINN"
-0.0314521479403993 0.000883230271767843 0.0221252371475202 0.094280745223557 0.190623425791784 0.676607642647753 0.705575300264002 0.169691409778967 "omega_3" 1.384 "PINN"
-0.0315666203993601 0.0029845169735836 0.0246501100511409 0.0957872468993628 0.197921700734639 0.683848182535939 0.714194539200435 0.173595752229198 "omega_3" 1.386 "PINN"
-0.0316587409759563 0.00506761176939108 0.0271275310330452 0.0959207442737693 0.211142309345632 0.690846903316981 0.722621015998527 0.177443535031289 "omega_3" 1.388 "PINN"
-0.0317038119701465 0.00721085904552865 0.0295866015077877 0.0959350328613482 0.21949164808052 0.697637680536104 0.730853209112638 0.181236567029039 "omega_3" 1.39 "PINN"
-0.0317675082885671 0.00931319544309872 0.0312629629169692 0.0976148820150797 0.231426054082874 0.704193226430618 0.73889046185883 0.184970164247435 "omega_3" 1.392 "PINN"
-0.0318242917641101 0.0113931245578556 0.0311183498250216 0.100370932170335 0.24150861957628 0.710484375954195 0.746732955920606 0.188643452561716 "omega_3" 1.394 "PINN"
-0.0318491066616957 0.0134796884214552 0.0334620467730247 0.10410721637777 0.249722305136231 0.71657403285775 0.754351191231592 0.192257865832681 "omega_3" 1.396 "PINN"
-0.0318784148346367 0.0155409336367711 0.0358402448489983 0.107813840319352 0.261464259274589 0.722373285968501 0.761877755860667 0.195808831366162 "omega_3" 1.398 "PINN"
-0.0318574737692643 0.017544946533917 0.038190372213478 0.11142823734383 0.277315730549333 0.727946583014216 0.769374286381264 0.199295068463137 "omega_3" 1.4 "PINN"
-0.0318524357319347 0.0195514059048492 0.040571921924311 0.114979405735653 0.293265057940914 0.734455722526377 0.776699945752796 0.202716597658951 "omega_3" 1.402 "PINN"
-0.0318069543450861 0.0211157954164491 0.0428918032018828 0.117988517071637 0.295355876828808 0.741594878927572 0.783792825435285 0.206070954847056 "omega_3" 1.404 "PINN"
-0.0317262305140957 0.0230003860237957 0.0443245831043555 0.118603142835752 0.300630671371493 0.748576442828949 0.79065215138894 0.209354385259299 "omega_3" 1.406 "PINN"
-0.0316464813258222 0.0243289785142338 0.0464812159394228 0.120177706974516 0.31524627976961 0.755307907785721 0.797308610822142 0.212570288263592 "omega_3" 1.408 "PINN"
-0.0315128697358205 0.0252452637878946 0.0482273158299904 0.121715658323694 0.323420412015707 0.761880416113286 0.80373271232753 0.215714804175027 "omega_3" 1.41 "PINN"
-0.0313619093790294 0.0262473206182676 0.0499024458746931 0.123246154738695 0.325449558141258 0.768231250152724 0.809926338616322 0.218788651802865 "omega_3" 1.412 "PINN"
-0.0311981785894773 0.027329690939041 0.0515705455717352 0.124737360503502 0.327342265895993 0.774357913787071 0.815861205788053 0.22178677601015 "omega_3" 1.414 "PINN"
-0.0309960493174799 0.0285479113658766 0.0532303734682387 0.126218512522371 0.329970025277248 0.780289226376681 0.821598481830222 0.224709210005447 "omega_3" 1.416 "PINN"
-0.0307304026173369 0.0295470035094922 0.05485021697109 0.127657850007722 0.342577622656222 0.785963299489026 0.827046931260099 0.22755572829386 "omega_3" 1.418 "PINN"
-0.030468180949299 0.0297290287919054 0.0564594450811455 0.129084684792304 0.349242789070843 0.791441159945578 0.832238231732219 0.230324886948103 "omega_3" 1.42 "PINN"
-0.0301546861994666 0.0298622955439214 0.0580568901874585 0.130978538755869 0.346864763417557 0.796662582941337 0.837204864038256 0.233015280012898 "omega_3" 1.422 "PINN"
-0.0297646204347757 0.0300232293741942 0.0590039414052512 0.133620371087829 0.353377910440543 0.801657674898763 0.841888559372478 0.235626089742762 "omega_3" 1.424 "PINN"
-0.0293635358758593 0.0305700314802948 0.0601192562456276 0.136152816002095 0.359963889863536 0.804766930608764 0.846292256606205 0.238157287000943 "omega_3" 1.426 "PINN"
-0.0289259587385118 0.031561037682593 0.061822426628396 0.138574709171962 0.366467625219798 0.807114945004457 0.850416986041694 0.24060586300746 "omega_3" 1.428 "PINN"
-0.0283964094656426 0.0319801151205752 0.0634811895992584 0.136210782723197 0.372827748107682 0.809145314269301 0.854294591740256 0.242972358481514 "omega_3" 1.43 "PINN"
-0.02784199061756 0.0322512135031161 0.0650945294577809 0.137043654237914 0.379104913123854 0.810892158439572 0.857866171356818 0.245254051453013 "omega_3" 1.432 "PINN"
-0.0272077855743191 0.0324463531597985 0.0666614817741902 0.138259366233967 0.385268174815963 0.81229856131074 0.861134653182262 0.247452568983646 "omega_3" 1.434 "PINN"
-0.0265288281185008 0.032589850092279 0.0670925366435426 0.13945374050104 0.391347575573661 0.813369298534099 0.864103760987348 0.249566059887315 "omega_3" 1.436 "PINN"
-0.0257792270610935 0.0327073040987784 0.0658660923144225 0.14062583355161 0.387978795706147 0.814140320039144 0.866777362083553 0.251592922151201 "omega_3" 1.438 "PINN"
-0.0249641279767161 0.0327677380361138 0.0672438052986308 0.141744187018503 0.396324156450021 0.814587197298579 0.869157418111854 0.253533401562884 "omega_3" 1.44 "PINN"
-0.0240891835904335 0.0333159736911739 0.0686016891289682 0.142838349714793 0.406440972243331 0.814715998524605 0.871215698936624 0.255386531887742 "omega_3" 1.442 "PINN"
-0.0231300277055198 0.0338823005178597 0.0698778074975621 0.143907400994919 0.414758941605783 0.814470327154709 0.872955276961136 0.25715261813083 "omega_3" 1.444 "PINN"
-0.0220616031826353 0.0345750991824048 0.0711018296802877 0.144919947702363 0.420415502899857 0.813916228649362 0.874443637122283 0.258828005451036 "omega_3" 1.446 "PINN"
-0.0209491622193241 0.0354395442317923 0.072272960224268 0.145936194482204 0.425987286757845 0.813028790346436 0.875907066845969 0.260415129489979 "omega_3" 1.448 "PINN"
-0.0197363517780786 0.0363771053362143 0.0733904565257149 0.147288543541777 0.426736899172511 0.81178369217605 0.877068286516646 0.261911139998222 "omega_3" 1.45 "PINN"
-0.0184283478041607 0.0372954100731135 0.0752224188974537 0.152588218527626 0.422330505145737 0.810218241816642 0.877870267743162 0.26331626024483 "omega_3" 1.452 "PINN"
-0.0170613376474194 0.0382546642932198 0.0793396395499144 0.154412340205397 0.416996342401944 0.808278398741038 0.878345709963071 0.264632745637446 "omega_3" 1.454 "PINN"
-0.0155498142761985 0.0392540535652302 0.08035847936344 0.152956824587307 0.411442757118436 0.806338367257524 0.878466821928328 0.265858358708849 "omega_3" 1.456 "PINN"
-0.0139900363544143 0.0402625115982573 0.0812687412149558 0.15137401703663 0.405709273171567 0.806189130052985 0.878237096986197 0.266989203659127 "omega_3" 1.458 "PINN"
-0.0122945817338973 0.041279541525455 0.0821218797423171 0.149660074541089 0.399804900826439 0.805688863619082 0.877630276074115 0.26803099353146 "omega_3" 1.46 "PINN"
-0.0104986127219036 0.0412557655502042 0.0813947930569725 0.148375700724671 0.39371698375129 0.804840494709708 0.876681900454116 0.268980896683728 "omega_3" 1.462 "PINN"
-0.00860724495026943 0.042300260449565 0.080206429332236 0.148939486387121 0.402107254037162 0.803645995512795 0.875366472008238 0.269838645923267 "omega_3" 1.464 "PINN"
-0.00659554737501367 0.0444072841251568 0.0802829717334816 0.149681935884701 0.407845411466667 0.802075430741127 0.873656734583903 0.27060346362387 "omega_3" 1.466 "PINN"
-0.0044692482016444 0.0454837773853001 0.0807085983170168 0.150701673659682 0.404358878624066 0.804922870856728 0.87158691566907 0.271275120661799 "omega_3" 1.468 "PINN"
-0.00226296503518597 0.0465661259319177 0.0814255711445071 0.151662435280002 0.400650649019042 0.816258971640764 0.869130928664163 0.271855715687824 "omega_3" 1.47 "PINN"
8.02962616717195e-05 0.0476232523073463 0.0819141206389418 0.152563737034825 0.402899813757301 0.821590282395391 0.866263403110509 0.272342343816609 "omega_3" 1.472 "PINN"
0.00255602604141814 0.0487158766985658 0.0824433315046917 0.15340514758509 0.406906331149287 0.831561409742164 0.863020719846872 0.272736716086045 "omega_3" 1.474 "PINN"
0.00512875971179483 0.0498132726086737 0.082988273579474 0.154155770385387 0.410999376042298 0.828231484080675 0.859347862775962 0.273038812519669 "omega_3" 1.476 "PINN"
0.00782363047034096 0.0508846768664171 0.0834686952100583 0.154876313996624 0.403709618036032 0.828877698869633 0.858500254793455 0.27324888530957 "omega_3" 1.478 "PINN"
0.00912643182107331 0.0519908694681703 0.0838537070289362 0.155505448227359 0.395967753949549 0.825348656853407 0.868258493599285 0.273366458918324 "omega_3" 1.48 "PINN"
0.0104637680540804 0.0531350829200505 0.0847961163445916 0.156103826095432 0.388044242884519 0.834175737832481 0.877706803469323 0.273390844477985 "omega_3" 1.482 "PINN"
0.0119108215982919 0.0544842333139286 0.0851893727514721 0.156610044835247 0.379979149323901 0.832650300969988 0.886842912599491 0.273323151701967 "omega_3" 1.484 "PINN"
0.0134017871459378 0.0555875541343767 0.0855482372798519 0.157054320387147 0.375415152452831 0.82654575712877 0.895664470318252 0.273165790954642 "omega_3" 1.486 "PINN"
0.0149929110084486 0.0562392891879426 0.085842009293799 0.157311872168862 0.383478212662453 0.820024032507092 0.904169032918617 0.27291815722731 "omega_3" 1.488 "PINN"
0.016650369954391 0.0583933445245179 0.0863231368554125 0.15741537002674 0.391510719388407 0.816077313016592 0.912323776936148 0.272577208320055 "omega_3" 1.49 "PINN"
0.0184013349041265 0.0587231523498986 0.0862948683468403 0.158013447762528 0.399538087950873 0.811473749046399 0.92018755889336 0.272145996424536 "omega_3" 1.492 "PINN"
0.0193184990751547 0.059314461459735 0.0864233209076701 0.15748655853713 0.39985165816023 0.807678902193061 0.927758088252176 0.271626336101974 "omega_3" 1.494 "PINN"
0.0189911779065142 0.0602950718412671 0.0865473288935164 0.15744184062271 0.390551583803244 0.799763662600753 0.935002440551045 0.27101681991763 "omega_3" 1.496 "PINN"
0.0187797120228765 0.0612789295792027 0.086575257267441 0.157335516438991 0.381094093989418 0.791422741472672 0.941948610139605 0.270318067931669 "omega_3" 1.498 "PINN"
0.0186873073230913 0.0622050068025146 0.0864447055751612 0.153214478168195 0.375886653849477 0.782602932293287 0.948563460149842 0.269530198874859 "omega_3" 1.5 "PINN"
0.0187475378522777 0.0631038174061018 0.0865259423193834 0.151607229134811 0.380619071829472 0.77734133546295 0.954936178265996 0.268655128083594 "omega_3" 1.502 "PINN"
0.0189633106456881 0.0640058643185171 0.0864183023855389 0.149867774043855 0.38552297157446 0.783336329403994 0.960972974375863 0.267695048389224 "omega_3" 1.504 "PINN"
0.0193371857353668 0.062429225989149 0.0849329001781598 0.148873501511048 0.381397492257349 0.789045709256527 0.966763012622494 0.266647955724397 "omega_3" 1.506 "PINN"
0.0198402847516945 0.0616868997913116 0.0850156723554392 0.148606519538987 0.372252372782157 0.79452678211743 0.972273231080294 0.265513157830124 "omega_3" 1.508 "PINN"
0.0205046968960119 0.0638313374560084 0.0858261784650836 0.14830307176311 0.362804395900127 0.799775439921575 0.977500929645885 0.264293510485435 "omega_3" 1.51 "PINN"
0.021331955479468 0.063194746375018 0.0828819902657756 0.147932881430336 0.370009237359398 0.804787243350916 0.982504359255699 0.262992141315729 "omega_3" 1.512 "PINN"
0.0222930249933029 0.0624640473044451 0.0820926585526536 0.150752887235456 0.358961658349585 0.809558504136987 0.987220105574977 0.261608661422139 "omega_3" 1.514 "PINN"
0.0234198538433361 0.0617005061299665 0.0812100845506052 0.147023602166428 0.347791286410484 0.814116651478514 0.991737421190294 0.26013938738384 "omega_3" 1.516 "PINN"
0.0247138162795864 0.060873896015778 0.0841451830245319 0.146515507435424 0.339443149348142 0.81842768347019 0.995992775865545 0.258591031717343 "omega_3" 1.518 "PINN"
0.0261449586193407 0.0577562067455801 0.0837993712792695 0.145128906110756 0.344997666958989 0.822548737750083 1.00004451325549 0.256961531493533 "omega_3" 1.52 "PINN"
0.0277741983828719 0.0540006228310972 0.0822028950390745 0.145332932937777 0.350656794545273 0.828856526018626 1.00388974543648 0.255253395664693 "omega_3" 1.522 "PINN"
0.0295404847512373 0.0565467641188206 0.082108409220325 0.143030980349124 0.356452328236117 0.835577242047236 1.00823080510474 0.253464392997096 "omega_3" 1.524 "PINN"
0.0306196054014549 0.0561229471480829 0.0795111683860341 0.142156515382965 0.344912667496487 0.842353062160214 1.01255503225508 0.251601143134424 "omega_3" 1.526 "PINN"
0.0291555134826922 0.0529014680402611 0.0760860910568226 0.139125703334912 0.335062025061632 0.849183720344172 1.01672651335991 0.249660422489169 "omega_3" 1.528 "PINN"
0.0277040591243463 0.0498299910041737 0.0743778644513213 0.13894680882504 0.332038437871233 0.856069004406436 1.02080391071502 0.247645075884122 "omega_3" 1.53 "PINN"
0.0262946240309248 0.0468814698685946 0.0725976606969994 0.138104253263066 0.318380517086098 0.8630087559755 1.02475468178886 0.245555977002425 "omega_3" 1.532 "PINN"
0.0248962134177191 0.0440592138846796 0.0728874797417802 0.135051303856301 0.309218899144696 0.870033388078809 1.02857687542024 0.243393982133816 "omega_3" 1.534 "PINN"
0.0235395088462838 0.0434269733013366 0.073156657086372 0.132708886016871 0.314965773431197 0.877081738680715 1.03232939733721 0.241158730980494 "omega_3" 1.536 "PINN"
0.0221642796882406 0.0448725766346456 0.0721343408675921 0.131775785499826 0.317301468895778 0.884214319196133 1.03597942088294 0.238854194294576 "omega_3" 1.538 "PINN"
0.0200675997517692 0.0411684346167931 0.0703601321035308 0.12735433467418 0.302909394080302 0.891400221330741 1.03958549248449 0.236481844443389 "omega_3" 1.54 "PINN"
0.0163037163924855 0.042118521225575 0.0665077109949834 0.122806381286466 0.294601327640862 0.898639104735651 1.04308405094702 0.234039155100463 "omega_3" 1.542 "PINN"
0.0125246345219807 0.0404381402379954 0.0634357784501276 0.121950436752002 0.29757527036378 0.905991677650206 1.04656461746413 0.231528913882113 "omega_3" 1.544 "PINN"
0.00876346970733266 0.0421565039089842 0.061415048709307 0.123895927399474 0.280423939940874 0.913366073854888 1.04996411495142 0.228957420039595 "omega_3" 1.546 "PINN"
0.00499256833029449 0.0398630834374671 0.0609719298499272 0.120356690201788 0.277924466727654 0.920823027942731 1.05337183283535 0.226318391444613 "omega_3" 1.548 "PINN"
0.00124294177840056 0.0326405055350278 0.0586210080209639 0.118263672018884 0.27259757518334 0.928362041264165 1.05672425123004 0.223619418843385 "omega_3" 1.55 "PINN"
-0.00251523947287069 0.0327463313047929 0.0576349084301455 0.114934468858621 0.25620038077443 0.935952022900722 1.0600491823123 0.220858260011416 "omega_3" 1.552 "PINN"
-0.00628034196034832 0.0276188215108846 0.0537289311471909 0.111388333975071 0.245096069331225 0.942771658586139 1.06337454721711 0.218037532435135 "omega_3" 1.554 "PINN"
-0.0121554316412471 0.0226762829422 0.0526236649828888 0.107674385188034 0.244221820550649 0.944121702293614 1.06669832909603 0.215154337269143 "omega_3" 1.556 "PINN"
-0.0185984607010141 0.021639854667967 0.0493615088354318 0.105593450101537 0.236666926067244 0.94543738782437 1.07001837161818 0.212219395146873 "omega_3" 1.558 "PINN"
-0.0250836501044773 0.0130328144904865 0.047667026669842 0.10007021862441 0.224898902463963 0.946806675645234 1.07336277244792 0.209224266853882 "omega_3" 1.56 "PINN"
-0.0315772317900951 0.0103422798219981 0.0455052314419504 0.100708757615962 0.206343224507066 0.948164473450731 1.07669833051074 0.206178669373598 "omega_3" 1.562 "PINN"
-0.0381056729571583 0.00745976220878219 0.0400289437405945 0.0954276337777742 0.189080911428618 0.949567595019289 1.08008315337912 0.203077440229962 "omega_3" 1.564 "PINN"
-0.0446641233314153 0.00337259687444202 0.0393717459414233 0.0934893233014691 0.189953492246559 0.951013185045099 1.08348419742754 0.199926022793064 "omega_3" 1.566 "PINN"
-0.0525284991919079 -0.00472701345364612 0.0357734245274628 0.0896067615705647 0.176704846538371 0.952498450395865 1.08696046357949 0.196724322851518 "omega_3" 1.568 "PINN"
-0.0620547569986343 -0.00884053246539906 0.0321289839440624 0.0874459726954342 0.15594180522578 0.954081134342175 1.09103079780397 0.193472027141094 "omega_3" 1.57 "PINN"
-0.0715992213749246 -0.0143016461232151 0.0295126491493534 0.0818322631777733 0.139897173498071 0.955696422607673 1.09609326987834 0.190174404417714 "omega_3" 1.572 "PINN"
-0.0811856657046519 -0.0230694197497314 0.025163668225332 0.0794911215741649 0.128454444379258 0.95743160798088 1.10120033144739 0.186829408934883 "omega_3" 1.574 "PINN"
-0.0908383379426709 -0.030068012812535 0.021363235784861 0.0714752946666408 0.123400913793603 0.959252464954716 1.10631974602683 0.183442565412514 "omega_3" 1.576 "PINN"
-0.101233617425237 -0.0377993385217223 0.0184633854624394 0.0680942574260257 0.122720582160298 0.963755204816891 1.11148012064132 0.180009797174899 "omega_3" 1.578 "PINN"
-0.114046539004107 -0.053508279770881 0.013524411229298 0.058681937818676 0.119970809179563 0.97288205249663 1.11667929407719 0.176537624161584 "omega_3" 1.58 "PINN"
-0.126961264915167 -0.0613650740120306 0.0110284166097472 0.0536625539082252 0.11717691005299 0.982040103505426 1.12188433688266 0.173024492847241 "omega_3" 1.582 "PINN"
-0.139908803902472 -0.0678921633437426 0.00572449984076684 0.0505587622808434 0.114370514943914 0.991168109848672 1.12712314934305 0.169473657229725 "omega_3" 1.584 "PINN"
-0.152880866451483 -0.0919202944746189 -0.00178029135679481 0.0486956029732823 0.111782938119859 1.00029636570667 1.13239360940901 0.16588461083092 "omega_3" 1.586 "PINN"
-0.168666163296734 -0.116065771079093 -0.00530227394585836 0.046824957493584 0.10938073756688 1.00939409981339 1.13769391413229 0.162259903980699 "omega_3" 1.588 "PINN"
-0.18498345742654 -0.126004645076478 -0.00844747998172579 0.0448811364530002 0.107511410525035 1.01846102819076 1.14302198271878 0.158599297540222 "omega_3" 1.59 "PINN"
-0.201347431109866 -0.141684892504998 -0.01165794813096 0.042209879575978 0.105287490065109 1.0275273474511 1.14837544123441 0.154906334316602 "omega_3" 1.592 "PINN"
-0.217779217545853 -0.167903035634879 -0.0148409060550989 0.039296485502291 0.102617759069119 1.03653150255298 1.1537211050271 0.151182277670368 "omega_3" 1.594 "PINN"
-0.237308875402107 -0.189683960904119 -0.0162755510347665 0.0346568983218276 0.0999431658643175 1.04550357353821 1.15911723286735 0.147427366043919 "omega_3" 1.596 "PINN"
-0.256966478067454 -0.201127610946742 -0.0211939473315397 0.0301022802914304 0.0972039216464395 1.0507450194869 1.16450079929717 0.143642857686299 "omega_3" 1.598 "PINN"
-0.276643200661567 -0.228642254629847 -0.0246095618021513 0.0280295818230911 0.0944317997758048 1.05419690716769 1.1698698575201 0.139831279274369 "omega_3" 1.6 "PINN"
-0.297212768012741 -0.256268060912305 -0.0278840127727449 0.0273476542813569 0.0916585227649875 1.057737994484 1.17528315990717 0.135994383019894 "omega_3" 1.602 "PINN"
-0.319835773137811 -0.272014083654142 -0.0311855878201754 0.0256723025628389 0.0889936141256271 1.06142522039977 1.18067705375717 0.132130669164979 "omega_3" 1.604 "PINN"
-0.342481939069557 -0.295069564945777 -0.0345128960581178 0.0228111389936316 0.0862867352905141 1.06525525269745 1.18607910590509 0.128243445234258 "omega_3" 1.606 "PINN"
-0.36514141098786 -0.323192459771747 -0.0378340577076983 0.0199229964993037 0.0835827382412617 1.06919529845271 1.19148658651767 0.124335236964189 "omega_3" 1.608 "PINN"
-0.388774654285385 -0.35053518145844 -0.0411477392536312 0.0170395661157841 0.0848082824454082 1.07324259747242 1.19686707873859 0.120403026385201 "omega_3" 1.61 "PINN"
-0.413812947015401 -0.367208372200253 -0.0453957373841263 0.0141315390881118 0.0866768192221343 1.07742438951487 1.20270302912394 0.116455382555523 "omega_3" 1.612 "PINN"
-0.438864849547372 -0.390756858715065 -0.0505522783113861 0.0111696420268004 0.0884171723975555 1.08170636155563 1.20899182359921 0.112485180369739 "omega_3" 1.614 "PINN"
-0.463889125374351 -0.418650154242926 -0.0553715740153393 0.0082161651545789 0.0900225945333659 1.08608444181215 1.2152290095521 0.108497673336574 "omega_3" 1.616 "PINN"
-0.488844679086185 -0.446516582891604 -0.0587821978647867 0.00524172745173246 0.0915164810230635 1.090556047044 1.22138238015879 0.104494590216607 "omega_3" 1.618 "PINN"
-0.514881737472365 -0.474345480709871 -0.0622956998091126 0.00285166157163985 0.0928013211134839 1.09514934271425 1.22748063093474 0.100477422093449 "omega_3" 1.62 "PINN"
-0.541526240935184 -0.494050571767673 -0.0658438840070517 0.000880992164695726 0.0939325210720199 1.09980039418781 1.23349110314535 0.0964471817799386 "omega_3" 1.622 "PINN"
-0.568100930684068 -0.513637953216005 -0.0694800877804482 -0.00339512648639584 0.0948732903039513 1.1045362966583 1.23944185411852 0.092403089934648 "omega_3" 1.624 "PINN"
-0.594533927587122 -0.534679035094143 -0.0731677030285596 -0.00678101655483943 0.0956167016572067 1.10935310483575 1.2452996038877 0.0883490870918272 "omega_3" 1.626 "PINN"
-0.620875175813239 -0.561335845862857 -0.0768705011464021 -0.00984230544497677 0.0961246562655447 1.11421664284057 1.25106201374069 0.084283301149967 "omega_3" 1.628 "PINN"
-0.647083314844338 -0.587919249975471 -0.0806430730698366 -0.0122654994287359 0.096419897292094 1.11912479769671 1.25672734265004 0.0802104140232996 "omega_3" 1.63 "PINN"
-0.673147600611003 -0.614390117831249 -0.0847102370073571 -0.0146021010077106 0.0964352882095909 1.1240750884885 1.262324058351 0.0761275443226652 "omega_3" 1.632 "PINN"
-0.69905737328736 -0.640739149901549 -0.0900211039403871 -0.0169176829398339 0.0962257302851413 1.12906451367633 1.26781923329054 0.072037134303179 "omega_3" 1.634 "PINN"
-0.725629406048654 -0.666957583057467 -0.0953138268101839 -0.019271931199853 0.0957233098042707 1.13408955153147 1.27321009736153 0.0679448881008891 "omega_3" 1.636 "PINN"
-0.752261686255451 -0.693006467931411 -0.100617581378174 -0.0216024495373972 0.0949509231099341 1.13914620370394 1.27852417899499 0.0638499109951881 "omega_3" 1.638 "PINN"
-0.778710924900338 -0.718877683773542 -0.105832496301161 -0.0260393469681048 0.0938696893090878 1.14420099694479 1.2837288536104 0.0597480041402553 "omega_3" 1.64 "PINN"
-0.804936276290107 -0.741856120012073 -0.109296409285037 -0.0306904716659915 0.0924715692216864 1.15046784408833 1.2888527280374 0.0556458037112298 "omega_3" 1.642 "PINN"
-0.830897104626388 -0.762826920947646 -0.112960035924857 -0.0343849724233678 0.0907809077364732 1.15765007350319 1.29386297261823 0.0515431289062871 "omega_3" 1.644 "PINN"
-0.856614019161611 -0.783577626148883 -0.116798178289002 -0.0374636807344473 0.088760533312211 1.16468970000716 1.29878739379251 0.0474433182811023 "omega_3" 1.646 "PINN"
-0.882046803886794 -0.804097406067228 -0.120908092906006 -0.0405449564747755 0.086402971470136 1.1715858133482 1.3036228813865 0.0433448965966048 "omega_3" 1.648 "PINN"
-0.907185897998318 -0.824344973274208 -0.125235033588694 -0.0430597302703291 0.0837304447942984 1.17839841228107 1.30833596088428 0.039249366107851 "omega_3" 1.65 "PINN"
-0.932021080349898 -0.84437063504032 -0.129816392058956 -0.0454024788638776 0.0806728528629606 1.18503503577045 1.31295522783955 0.035159234312185 "omega_3" 1.652 "PINN"
-0.956542289190168 -0.864102670288219 -0.134659601141038 -0.0477723462004178 0.0772833825664634 1.19158642910998 1.31750902860841 0.0310747493283172 "omega_3" 1.654 "PINN"
-0.980739825856631 -0.883560952639471 -0.139801974733757 -0.0501070580918963 0.073555660538716 1.19799059637182 1.32193372171616 0.0269999457465524 "omega_3" 1.656 "PINN"
-1.00457374422871 -0.902704148320311 -0.145249271397347 -0.0524053588836182 0.0694825066246381 1.20427693615687 1.32628730090397 0.0229325102814021 "omega_3" 1.658 "PINN"
-1.02803488588387 -0.921551775459136 -0.150977291061565 -0.0562329184502914 0.0650253374967633 1.21044417128235 1.33050531709392 0.0188761280527176 "omega_3" 1.66 "PINN"
-1.05108384494139 -0.940408582954262 -0.154708443242498 -0.0607376636608024 0.0602362369674552 1.2164908934904 1.3346767469958 0.0148319114215726 "omega_3" 1.662 "PINN"
-1.07377299982926 -0.962237729793515 -0.158295083193764 -0.0649275682645225 0.0550751391201061 1.22238542800011 1.33873855381484 0.0108009882299433 "omega_3" 1.664 "PINN"
-1.09603203017008 -0.983750503065551 -0.161837781508723 -0.0679161392784522 0.0495651889916644 1.22818774807558 1.34268827808643 0.00678598642476593 "omega_3" 1.666 "PINN"
-1.11785169379112 -1.00497394744838 -0.165365548596753 -0.0708952476387026 0.0437301516993784 1.23386607864001 1.3465840280486 0.00278777481465306 "omega_3" 1.668 "PINN"
-1.13922320552365 -1.02584371180734 -0.169787744102166 -0.0737643211668342 0.0375317993639896 1.23941896221038 1.35036137417302 -0.00119279348209762 "omega_3" 1.67 "PINN"
-1.16013809409395 -1.04638715466376 -0.174968941017426 -0.0760190694328458 0.0310225208746715 1.24487525889771 1.35407789590022 -0.005151153487356 "omega_3" 1.672 "PINN"
-1.18058820212349 -1.06660127388244 -0.180106374776528 -0.0782581503990514 0.0241927339986319 1.25020267951646 1.35767040524775 -0.00908960666197392 "omega_3" 1.674 "PINN"
-1.20053516855052 -1.08645270667176 -0.185229303788105 -0.0805108590313353 0.0220644146900781 1.25543037907318 1.36122818559659 -0.0130049145738769 "omega_3" 1.676 "PINN"
-1.22014112649015 -1.10590824716184 -0.190336487240359 -0.0826844056965683 0.0214154070113182 1.26055702923793 1.36465691457244 -0.0168920566986324 "omega_3" 1.678 "PINN"
-1.2397186287248 -1.12502664407629 -0.19539618272421 -0.0848691297154573 0.0207837578684007 1.26555054300155 1.3680448799326 -0.0207538620605742 "omega_3" 1.68 "PINN"
-1.25879510526801 -1.14374569351696 -0.200468176847494 -0.0877940327210354 0.0202014183412302 1.27047014389416 1.3713273106236 -0.0245841277644089 "omega_3" 1.682 "PINN"
-1.27730336014633 -1.16206428618113 -0.20549018601497 -0.0919885463787864 0.0196392687525986 1.27525274293828 1.37456222435611 -0.0283852726246788 "omega_3" 1.684 "PINN"
-1.29526807251682 -1.17998134715725 -0.210491504254094 -0.096221999282136 0.0190990504322031 1.27995729636802 1.37768649451419 -0.0321508994300671 "omega_3" 1.686 "PINN"
-1.31268372635486 -1.19749585293511 -0.215470930426193 -0.100401638316157 0.0186130489464631 1.28458228077096 1.38075858375299 -0.0358836752857718 "omega_3" 1.688 "PINN"
-1.32948409287565 -1.21457631382719 -0.220396768226408 -0.103187679135146 0.0181524089144887 1.28909556185914 1.38377540161554 -0.0395736925901157 "omega_3" 1.69 "PINN"
-1.34572533600334 -1.23122180912543 -0.225298378918239 -0.105238073623354 0.0177187172789672 1.29352575620499 1.38670282211052 -0.0432285029149453 "omega_3" 1.692 "PINN"
-1.36134135965204 -1.24746265411829 -0.230174628599002 -0.107810280325111 0.0141052206807899 1.29787067850981 1.38956751809542 -0.0468390753067328 "omega_3" 1.694 "PINN"
-1.3763271536011 -1.26323869983435 -0.235024402073236 -0.110446333682091 0.00617142808255267 1.30212786407083 1.39236706374317 -0.0504067710343367 "omega_3" 1.696 "PINN"
-1.39070896424653 -1.27855064207557 -0.239922082275029 -0.11308699623703 -0.0017763734753089 1.30629505872122 1.39509913651062 -0.0539271751060617 "omega_3" 1.698 "PINN"
-1.40442172286049 -1.29342978378332 -0.244578942964324 -0.115670193341771 -0.00971776512955103 1.3104010912075 1.39776086323872 -0.0573996152591036 "omega_3" 1.7 "PINN"
-1.41746163284097 -1.30615564194346 -0.249311997822758 -0.118225411888659 -0.0176329172776946 1.31444403156189 1.40037935382145 -0.0608193543431093 "omega_3" 1.702 "PINN"
-1.42982513455553 -1.31523378053635 -0.254014133890337 -0.120721234192331 -0.0254992133181418 1.31740347535248 1.40292015091865 -0.0641860165579716 "omega_3" 1.704 "PINN"
-1.44150890534161 -1.32362383762847 -0.258653785009585 -0.123217809658172 -0.0294127482407589 1.31911880275413 1.40541029912953 -0.0674965699155891 "omega_3" 1.706 "PINN"
-1.45250985950605 -1.33131881461833 -0.263260446355162 -0.126113264617288 -0.0291608875505744 1.3206327760995 1.40784762870879 -0.0707502919584552 "omega_3" 1.708 "PINN"
-1.46279463074194 -1.33828151064034 -0.267833121699766 -0.130157992549186 -0.028871096621458 1.32203513827892 1.41019900603823 -0.0739447380892064 "omega_3" 1.71 "PINN"
-1.47236070105618 -1.34453526948454 -0.272340318589727 -0.131901756072011 -0.0285637987276459 1.32326266330887 1.41252230597718 -0.0770731412809416 "omega_3" 1.712 "PINN"
-1.48117562919907 -1.35004240866016 -0.276842075455761 -0.133672763189566 -0.0281981035397507 1.32431278569749 1.41481382397222 -0.0801350364321618 "omega_3" 1.714 "PINN"
-1.4892682558899 -1.35479631168232 -0.281245857691772 -0.137373880146981 -0.0277946517597911 1.32524360044482 1.41700840639999 -0.0831330436742834 "omega_3" 1.716 "PINN"
-1.49660652500671 -1.35879070184524 -0.285642267652236 -0.141066308714301 -0.0273745403021053 1.32599122993446 1.41916427317869 -0.0860572561577766 "omega_3" 1.718 "PINN"
-1.50318903632069 -1.36201964222249 -0.289969349176147 -0.142436912754306 -0.0269281317803234 1.32658484657406 1.42127912847229 -0.0889091473097877 "omega_3" 1.72 "PINN"
-1.50898401033982 -1.36450805324466 -0.29425672821219 -0.143704268027875 -0.0264760810079565 1.32702287389469 1.42331958509686 -0.0916871842744175 "omega_3" 1.722 "PINN"
-1.51402086668696 -1.36865487353401 -0.303113770331322 -0.144942391698862 -0.0260082998419193 1.32727289154559 1.4253432622416 -0.0943865551506412 "omega_3" 1.724 "PINN"
-1.51826881059776 -1.37815704218337 -0.306187242003944 -0.146089212391928 -0.0255449923388937 1.32739372677906 1.42728516242215 -0.0970062748914688 "omega_3" 1.726 "PINN"
-1.52172807093291 -1.38726704792697 -0.30918522076405 -0.147914736487849 -0.0251063439164909 1.32732183140348 1.42944326601344 -0.0995434119152919 "omega_3" 1.728 "PINN"
-1.52442944910416 -1.39589916766158 -0.31213726849569 -0.149895650768883 -0.0246826008773837 1.32711558588943 1.43174698032601 -0.101996358730545 "omega_3" 1.73 "PINN"
-1.52743481168909 -1.40408942382521 -0.315042499607785 -0.15183616167667 -0.0242945428742019 1.32674310733319 1.43404674473237 -0.104361519126658 "omega_3" 1.732 "PINN"
-1.53003916114619 -1.41181277476124 -0.318917241782003 -0.153735678355019 -0.0239322928872525 1.3261726214065 1.4363080481217 -0.106636802351784 "omega_3" 1.734 "PINN"
-1.53190303064036 -1.4190750894582 -0.322842527472119 -0.155563077473801 -0.0236163526911355 1.32546360593193 1.43852682830868 -0.108821859542022 "omega_3" 1.736 "PINN"
-1.53302991513084 -1.42588262997111 -0.326691211350067 -0.157348265478959 -0.0233365676982658 1.32458376914565 1.44073110183467 -0.110914148360939 "omega_3" 1.738 "PINN"
-1.53336222628309 -1.43221153384388 -0.330493129589229 -0.15912114343655 -0.0231131686399522 1.32356163758777 1.44288769944598 -0.11290919212834 "omega_3" 1.74 "PINN"
-1.53299483466748 -1.43040950850076 -0.334247632428117 -0.161104283354689 -0.0229665468855274 1.32233396824881 1.44505444590379 -0.114804626532312 "omega_3" 1.742 "PINN"
-1.53183960988133 -1.42501440588808 -0.333528569035423 -0.162444370790752 -0.0228563764584351 1.32096013951548 1.44716654678894 -0.116603120302024 "omega_3" 1.744 "PINN"
-1.52993059633025 -1.41882198883394 -0.333668567291284 -0.164024024309981 -0.0228338590271733 1.32086698667848 1.44925022599733 -0.118295993493802 "omega_3" 1.746 "PINN"
-1.5273019429153 -1.41186274914929 -0.336080970078513 -0.165589100275611 -0.0228585905988439 1.32470046645085 1.45133243923948 -0.119887939607043 "omega_3" 1.748 "PINN"
-1.52392732923306 -1.4058374105237 -0.338470592471026 -0.16707812197069 -0.0229816669875618 1.32852402677054 1.45338026113143 -0.121372595563116 "omega_3" 1.75 "PINN"
-1.5198117290779 -1.41191844590787 -0.340775804716543 -0.16849064108726 -0.0231930959240003 1.33233424916443 1.45542128232768 -0.122747708508797 "omega_3" 1.752 "PINN"
-1.51495969203762 -1.41755581227818 -0.343026584584834 -0.169767039288843 -0.0234828067199828 1.33612861584942 1.45739099303279 -0.124016397897506 "omega_3" 1.754 "PINN"
-1.5113920024059 -1.42275698303769 -0.345191929477494 -0.168763250809434 -0.0238713619504551 1.33993515675297 1.45937692362639 -0.12517246763089 "omega_3" 1.756 "PINN"
-1.50754888738112 -1.42746904493492 -0.347332444189817 -0.168274239262416 -0.0243490222532046 1.34375097393604 1.46131364473393 -0.126216817183726 "omega_3" 1.758 "PINN"
-1.50302368338799 -1.42236351371633 -0.350089450744633 -0.168957141840565 -0.0249060822971501 1.34757276224525 1.46322871667371 -0.127144283605503 "omega_3" 1.76 "PINN"
-1.49785371178945 -1.41112605494328 -0.353361806948669 -0.1696064959512 -0.0255633847089598 1.35136629498652 1.46511956823713 -0.127958602801677 "omega_3" 1.762 "PINN"
-1.49204520818154 -1.39917638963328 -0.356550408499402 -0.172077455344947 -0.0263112849173694 1.35518918898163 1.46698305444056 -0.128653477436079 "omega_3" 1.764 "PINN"
-1.4855739669116 -1.40307760785754 -0.359685411114356 -0.174524473430949 -0.0271706840350703 1.35900839643875 1.46878497482743 -0.129231470312039 "omega_3" 1.766 "PINN"
-1.47997736524758 -1.40806886898906 -0.36276648287236 -0.176947200101608 -0.0281012766809567 1.36285157680732 1.47058214378103 -0.129687303331731 "omega_3" 1.768 "PINN"
-1.47526888426665 -1.41246189229309 -0.365793314489395 -0.178973579889771 -0.0291544050580228 1.36153585457981 1.4723398208198 -0.13002358703472 "omega_3" 1.77 "PINN"
-1.46996718459189 -1.40077655899944 -0.368765598609627 -0.179738222267076 -0.0302900797582879 1.3593525947287 1.47408596774522 -0.130237682609724 "omega_3" 1.772 "PINN"
-1.46404890427789 -1.38700637991002 -0.37165254096044 -0.180041643392315 -0.0315294556970684 1.35702733027921 1.47575678284755 -0.130326504612916 "omega_3" 1.774 "PINN"
-1.45809792667831 -1.38415005993073 -0.374484413018592 -0.180292155830728 -0.0328327618009325 1.3545591217831 1.47741000369956 -0.130293824320385 "omega_3" 1.776 "PINN"
-1.45414384902028 -1.38811283852169 -0.377260998827069 -0.180489656397242 -0.0342518888979839 1.35194667825846 1.47901129656105 -0.130133851197869 "omega_3" 1.778 "PINN"
-1.44958872939799 -1.38965453135921 -0.379951594994736 -0.18063403226256 -0.0357777716862415 1.3491886381571 1.48058684459579 -0.129849613928286 "omega_3" 1.78 "PINN"
-1.44437946215658 -1.37569798822926 -0.382617081009073 -0.180725167565186 -0.0373399617234895 1.34631412638822 1.48210227996111 -0.129437887746177 "omega_3" 1.782 "PINN"
-1.43861180739606 -1.36118856994477 -0.385196296189179 -0.180762943411878 -0.0390207558907605 1.34326068400554 1.48358569541728 -0.128898746152141 "omega_3" 1.784 "PINN"
-1.43493038313738 -1.35000914244574 -0.387719652477017 -0.180716720299472 -0.0407806410213425 1.3400878912546 1.48500369410772 -0.128233346693329 "omega_3" 1.786 "PINN"
-1.43049297988239 -1.35091942202484 -0.390187047639245 -0.18064745589345 -0.0425802851225967 1.33676405530781 1.48705925934337 -0.127439859352402 "omega_3" 1.788 "PINN"
-1.42527729667165 -1.35082053928539 -0.38453994440664 -0.180524694768451 -0.0444720901101618 1.33328855918467 1.48952927125413 -0.126517743997074 "omega_3" 1.79 "PINN"
-1.41929239005509 -1.34679074077377 -0.378471561958179 -0.18048264672143 -0.0464170863394315 1.32966014476875 1.49200916728245 -0.12546697355373 "omega_3" 1.792 "PINN"
-1.41245660377962 -1.33222155156648 -0.379445146474268 -0.182160912417316 -0.048437444918477 1.32713760132918 1.49443461659877 -0.124286586203952 "omega_3" 1.794 "PINN"
-1.40478062913922 -1.31716759942736 -0.381751551388561 -0.183813079256083 -0.0504937882978993 1.33180438683803 1.49686282443429 -0.122977151816035 "omega_3" 1.796 "PINN"
-1.39714965510944 -1.3016073550387 -0.384001902833404 -0.185439203063027 -0.05260801010661 1.33647476518166 1.4992589090341 -0.121540766223767 "omega_3" 1.798 "PINN"
-1.38939320963414 -1.28557893872573 -0.386165747848565 -0.186299262552836 -0.0547717979458184 1.34120672460654 1.50161818777144 -0.119974006326769 "omega_3" 1.8 "PINN"
-1.38063468900805 -1.2690598777935 -0.388304213773722 -0.186305099550225 -0.0569465655671593 1.34596626144929 1.50396801194989 -0.118279031384391 "omega_3" 1.802 "PINN"
-1.37079368604958 -1.25852577143723 -0.390356383187623 -0.185799745878398 -0.0579313685625493 1.35074945352801 1.50627496891093 -0.116457265617415 "omega_3" 1.804 "PINN"
-1.35987961117513 -1.24969067629218 -0.392352916895618 -0.185241918414363 -0.0567576670042627 1.35555195653581 1.50853561093675 -0.114505705186323 "omega_3" 1.806 "PINN"
-1.34786988356569 -1.23965294639993 -0.394293983617615 -0.184631816407318 -0.0555739896051932 1.36040044139787 1.51077649540923 -0.112427423283648 "omega_3" 1.808 "PINN"
-1.33477337817777 -1.2283299880076 -0.396179777565862 -0.183969642218983 -0.0543801380638911 1.36529189003159 1.51296263207513 -0.11022320114937 "omega_3" 1.81 "PINN"
-1.32053886087812 -1.21572981527407 -0.39611821839361 -0.183255601323765 -0.0531454844692121 1.37019236321214 1.51512002848017 -0.107892324706468 "omega_3" 1.812 "PINN"
-1.30517705875576 -1.20186142014984 -0.386493330273026 -0.182489907035119 -0.0518697778700812 1.37515900900343 1.51724583164378 -0.105433096320637 "omega_3" 1.814 "PINN"
-1.28866878209311 -1.18667363923805 -0.384225632166874 -0.181672872339504 -0.0505829738585817 1.37203109815562 1.51930650789143 -0.102852912723742 "omega_3" 1.816 "PINN"
-1.2710228492171 -1.17023825926327 -0.384705318075362 -0.18077436076311 -0.0492846688304098 1.36842381040691 1.52129854221533 -0.100148386931194 "omega_3" 1.818 "PINN"
-1.25218643445663 -1.15250558363397 -0.385125745689777 -0.179855782740844 -0.0479440297767724 1.36466483163338 1.52327897453341 -0.0973192831381179 "omega_3" 1.82 "PINN"
-1.23222976712833 -1.13351487452775 -0.385906939185247 -0.178886991620402 -0.0465913466815095 1.36075382875015 1.52518229422066 -0.0943711220176413 "omega_3" 1.822 "PINN"
-1.21107141595587 -1.1132437187469 -0.387459654605948 -0.179654760073277 -0.0452264797866633 1.35671988687875 1.52700423096843 -0.0913013627137808 "omega_3" 1.824 "PINN"
-1.18875294727309 -1.09167062880221 -0.38784322334709 -0.180557840724759 -0.043818859592534 1.35253080335889 1.52880311934308 -0.088111769616539 "omega_3" 1.826 "PINN"
-1.16531614362572 -1.06886648947233 -0.3864658100361 -0.18140836412249 -0.0424295571699531 1.34821581906317 1.53051488054268 -0.0848086773162843 "omega_3" 1.828 "PINN"
-1.14067782829511 -1.04481145233513 -0.386686298507755 -0.180906575842528 -0.040997473189293 1.34371303050654 1.53213602895943 -0.0813850556563313 "omega_3" 1.83 "PINN"
-1.11490752549082 -1.01954727315655 -0.386879935443631 -0.18011609605486 -0.0395832158300777 1.33908301289307 1.5337236776848 -0.0778473252353829 "omega_3" 1.832 "PINN"
-1.08801467448313 -0.993082703341827 -0.384301014610742 -0.179280297046262 -0.0381254758910359 1.33432571464738 1.53642449799298 -0.0741976265005872 "omega_3" 1.834 "PINN"
-1.06000962773379 -0.965395296791655 -0.374049168010401 -0.178009778354351 -0.0395103199851405 1.32938045741429 1.53953889005271 -0.0704361128152629 "omega_3" 1.836 "PINN"
-1.03087313331821 -0.936524508589628 -0.364071598938665 -0.176648959959323 -0.0437283010873557 1.32764793191024 1.54263320169696 -0.0665644798791416 "omega_3" 1.838 "PINN"
-1.00064674167703 -0.906541050145051 -0.353361044989356 -0.175211668443183 -0.047819183269894 1.33357736989268 1.54567263955869 -0.0625859452285354 "omega_3" 1.84 "PINN"
-0.969369114146104 -0.875424818880106 -0.350456914352662 -0.173759409495972 -0.0518375227841261 1.33949228058611 1.5486829417369 -0.0585014265297286 "omega_3" 1.842 "PINN"
-0.937048945265872 -0.84318686345722 -0.35156148999539 -0.172231780740333 -0.0557772566111225 1.34551125017049 1.55162886193017 -0.0543149639285997 "omega_3" 1.844 "PINN"
-0.903665306696439 -0.809927757449998 -0.34681403452214 -0.170690500673231 -0.0595716093592955 1.35153878320597 1.55450730917738 -0.0500245398138289 "omega_3" 1.846 "PINN"
-0.870189906205098 -0.775594367214353 -0.346568396610621 -0.167379495575801 -0.0632761987332628 1.35760100196336 1.55734546775949 -0.0456372350948342 "omega_3" 1.848 "PINN"
-0.836521870534511 -0.744873058913925 -0.346296093204444 -0.165303250066586 -0.0668859300649842 1.36372358301998 1.56010900509369 -0.0411510910573743 "omega_3" 1.85 "PINN"
-0.80203936444633 -0.718069849449989 -0.345997698210681 -0.165582614002687 -0.0703349917806122 1.36987160110374 1.56282415457514 -0.036571514830513 "omega_3" 1.852 "PINN"
-0.766723481720362 -0.690900970189432 -0.33023175208865 -0.164004957250086 -0.0736792332250502 1.37604161237709 1.56548616284226 -0.0319002999260605 "omega_3" 1.854 "PINN"
-0.730584125528878 -0.663315713018619 -0.327611895996654 -0.162221818691989 -0.0768827760971362 1.38229081550014 1.56806003154526 -0.0271395634754957 "omega_3" 1.856 "PINN"
-0.693690494132454 -0.629525853678388 -0.307833113180379 -0.160398392283128 -0.078867390426808 1.38688474893894 1.57054280060868 -0.0222911897647657 "omega_3" 1.858 "PINN"
-0.656051684116733 -0.588689846338298 -0.302896171519876 -0.15608111976951 -0.077564925093327 1.38232447851038 1.57296165703161 -0.0173600996416635 "omega_3" 1.86 "PINN"
-0.61909436939618 -0.547038157855809 -0.303600190790291 -0.152230748730972 -0.0762519976691465 1.37760179401357 1.57531284410027 -0.0123461879833065 "omega_3" 1.862 "PINN"
-0.582958054067603 -0.511928880930213 -0.294417400592408 -0.147016420268301 -0.0748988283637573 1.37274677941929 1.57756166443994 -0.00725617402986668 "omega_3" 1.864 "PINN"
-0.546233008263243 -0.486234053615988 -0.286351452142242 -0.145011725755523 -0.0735061492891873 1.36769844202922 1.5797340327498 -0.00208895884292894 "omega_3" 1.866 "PINN"
-0.5089609971551 -0.45099502389121 -0.275930398188564 -0.142970372628213 -0.072105208248388 1.36251822096187 1.58182563482308 0.00314971326266856 "omega_3" 1.868 "PINN"
-0.472384173280034 -0.446825433664799 -0.256557216257306 -0.139300118375843 -0.0711544273071922 1.35714402689075 1.58380309111681 0.00845886256710333 "omega_3" 1.87 "PINN"
-0.450927930782996 -0.432849386220937 -0.242092738438657 -0.130707225716606 -0.0695675502693121 1.35163535745926 1.58569369353 0.013832219475679 "omega_3" 1.872 "PINN"
-0.450851845749526 -0.414207305877596 -0.222903477843545 -0.128465816777066 -0.0679751774022748 1.34596087880988 1.58746333105489 0.0192700589052356 "omega_3" 1.874 "PINN"
-0.450738382224642 -0.41389434518851 -0.213586336034382 -0.123670725274167 -0.0663170957539592 1.34012042148584 1.58916908141174 0.02477015469469 "omega_3" 1.876 "PINN"
-0.450588366298859 -0.413571690098422 -0.192495101016902 -0.115563722099012 -0.0660477005901043 1.33408394527498 1.59274842139683 0.0303214481293468 "omega_3" 1.878 "PINN"
-0.450402623596517 -0.413209638456692 -0.176759609295118 -0.106398023523298 -0.0623454977959454 1.32791355653148 1.59644509020922 0.0359310142597878 "omega_3" 1.88 "PINN"
-0.450212526814369 -0.412870080901257 -0.166202946028193 -0.104589446250827 -0.0430236223994598 1.32964042259022 1.60005933405017 0.0415864624403038 "omega_3" 1.882 "PINN"
-0.449957919366909 -0.412492877811644 -0.161630772378146 -0.100234064303891 -0.0117067021197386 1.33682508586617 1.60358667266109 0.0472895047216255 "omega_3" 1.884 "PINN"
-0.449700738433137 -0.412109482356016 -0.158809137867536 -0.0952970861107474 -0.000231288985162337 1.34409407823637 1.6070526828147 0.0530358365875846 "omega_3" 1.886 "PINN"
-0.449441909487632 -0.411720866080827 -0.154943060568542 -0.0912290480158617 0.0255543770222175 1.35138270442775 1.61042198804483 0.0588199076698753 "omega_3" 1.888 "PINN"
-0.449121346300899 -0.411327889425991 -0.149266870747397 -0.0890053322355584 0.0605809100636634 1.35868690675187 1.61372183952 0.0646412057259645 "omega_3" 1.89 "PINN"
-0.448801052932936 -0.410931358912705 -0.142463487235091 -0.0855367934599371 0.0718485086923693 1.36606320264042 1.61691820742561 0.0704941651458086 "omega_3" 1.892 "PINN"
-0.448451431969374 -0.410532137355688 -0.140055132311488 -0.0803026940343443 0.11323494526107 1.3734760967547 1.6200071519383 0.0763731787011419 "omega_3" 1.894 "PINN"
-0.448073394786377 -0.410178023801393 -0.137622746004638 -0.0779410825836635 0.129730581762033 1.3809203449153 1.62301483699633 0.0822792070750775 "omega_3" 1.896 "PINN"
-0.447667880376571 -0.410068524840483 -0.135136806961384 -0.0697771233021172 0.153827939976907 1.38839186993198 1.62590597756514 0.0882061856887147 "omega_3" 1.898 "PINN"
-0.447266365783662 -0.409933028432874 -0.132659321099368 -0.0655612892390423 0.159528246160505 1.39588679221259 1.62870641476536 0.0941497930387184 "omega_3" 1.9 "PINN"
-0.446839313368287 -0.409741990688588 -0.130130200322185 -0.0571020024876816 0.181716623221632 1.39907440949912 1.63138248547699 0.100105710146259 "omega_3" 1.902 "PINN"
-0.446418241120284 -0.409557439832099 -0.127821384072092 -0.0557728755254061 0.178891503996965 1.39327361313622 1.63396132408695 0.106073173755703 "omega_3" 1.904 "PINN"
-0.445943134768072 -0.409349855632797 -0.12551939336538 -0.0544218670125929 0.197492323000802 1.38729804416045 1.63640865864591 0.112044788588408 "omega_3" 1.906 "PINN"
-0.445506584914369 -0.409120238017749 -0.123302235113954 -0.0556858189355012 0.236457399951576 1.38114807854066 1.63872038056701 0.118017988341367 "omega_3" 1.908 "PINN"
-0.445018020945554 -0.408869589494884 -0.124456943745884 -0.0535964109790257 0.252550281269293 1.37482460264221 1.64092254462594 0.123989537461741 "omega_3" 1.91 "PINN"
-0.444539447378304 -0.408568397574925 -0.122804623325464 -0.0511651574289544 0.253116350843811 1.36829690414771 1.64298010559889 0.129957408967152 "omega_3" 1.912 "PINN"
-0.44407185886223 -0.40827870508366 -0.120654352394524 -0.0490332475979471 0.273664582579556 1.36162474370184 1.6448899666056 0.135911985609464 "omega_3" 1.914 "PINN"
-0.443555231777282 -0.40797100483087 -0.119373793405998 -0.0466836015012859 0.30844236564144 1.35471600733177 1.64671001646343 0.141855558955902 "omega_3" 1.916 "PINN"
-0.443051629702154 -0.407615801583916 -0.118567176740214 -0.0438368391665449 0.329910449557303 1.3476624914282 1.64834523004652 0.147781781893763 "omega_3" 1.918 "PINN"
-0.442562097945711 -0.407275165764702 -0.116506519569782 -0.0450173520155772 0.335093573812287 1.3404042093855 1.65042586433015 0.153686098246988 "omega_3" 1.92 "PINN"
-0.442057181125108 -0.406889096664258 -0.11398380622569 -0.0436802390133835 0.355422575197849 1.3329735322269 1.65451387097062 0.159567850614653 "omega_3" 1.922 "PINN"
-0.441568470420577 -0.406519662601852 -0.11142062253515 -0.0423303969083122 0.375627698657127 1.32534150239633 1.65851962178351 0.165419796194114 "omega_3" 1.924 "PINN"
-0.441066457570003 -0.406106860299928 -0.110487810568088 -0.0406761980526653 0.388069369757432 1.32583983310701 1.66240861157672 0.171239658887217 "omega_3" 1.926 "PINN"
-0.440552144052276 -0.405712755509001 -0.10824845665087 -0.0381363764737443 0.410950815399417 1.3342065542239 1.66617644296912 0.177024248361534 "omega_3" 1.928 "PINN"
-0.44005706910275 -0.405307859960772 -0.105784755322873 -0.0355577230916992 0.398558242116678 1.34260374817774 1.66981830881201 0.18276805461004 "omega_3" 1.93 "PINN"
-0.439582267070762 -0.404862684887974 -0.103108424846312 -0.0370376832505599 0.398122489960599 1.35102625730843 1.6733596705526 0.188468835447003 "omega_3" 1.932 "PINN"
-0.439098267419524 -0.404439306425616 -0.100396489327522 -0.0357613781399095 0.410200531656642 1.35947014596064 1.67673582662195 0.194123725891559 "omega_3" 1.934 "PINN"
-0.43860612988226 -0.404124606574328 -0.0982616738160687 -0.0344479260808725 0.438754189341523 1.36796186122689 1.6800044346121 0.199727345425135 "omega_3" 1.936 "PINN"
-0.438137444462427 -0.404065884177271 -0.0955803253738736 -0.0323399455035656 0.467464668536934 1.37649686686723 1.68313118086951 0.20527776068242 "omega_3" 1.938 "PINN"
-0.437693287548257 -0.404057811365533 -0.092866299609625 -0.0297021333919929 0.495374836978101 1.38503964691665 1.68614243528151 0.210770314873019 "omega_3" 1.94 "PINN"
-0.437244148526588 -0.404070820993923 -0.0901815604134981 -0.0270621915339007 0.482589681895206 1.39358476576774 1.68897266338541 0.216201659176257 "omega_3" 1.942 "PINN"
-0.436821549410865 -0.404105892838629 -0.0874661283648379 -0.0244516498396479 0.469767144763068 1.40215799894321 1.6916781190435 0.221570432826005 "omega_3" 1.944 "PINN"
-0.436426508455725 -0.404225069491019 -0.0881229721710497 -0.0253076532545151 0.46405039472387 1.40915081589759 1.69422464638609 0.226871567173333 "omega_3" 1.946 "PINN"
-0.436029534996862 -0.404368350888717 -0.0945454235697412 -0.0261740015969281 0.489812628226275 1.40185580035046 1.69660911572606 0.232099013600476 "omega_3" 1.948 "PINN"
-0.435662182185581 -0.404536799784523 -0.094141974876095 -0.0237562615420188 0.515759854728003 1.39434329267505 1.69885853470959 0.2372545152394 "omega_3" 1.95 "PINN"
-0.435294976676062 -0.40479254174636 -0.0916795110709359 -0.0210897304406785 0.541914262459841 1.41085432557077 1.70090807926101 0.242333759546832 "omega_3" 1.952 "PINN"
-0.434990006516159 -0.405075608376592 -0.0891445494751792 -0.0184271359364629 0.568205599078112 1.44194503831187 1.70281471662986 0.247332019901384 "omega_3" 1.954 "PINN"
-0.434656770450943 -0.405417402633361 -0.0865719184834575 -0.0157694700820343 0.569340931504314 1.45639356931935 1.7045435825317 0.252248585515375 "omega_3" 1.956 "PINN"
-0.434387800295951 -0.405788324869434 -0.0839659342423147 -0.0131482178859414 0.556096168944748 1.48588350416588 1.7060908925319 0.257075500167029 "omega_3" 1.958 "PINN"
-0.434123035410664 -0.406219839311916 -0.0813011983158844 -0.0105032870002333 0.542836846623175 1.51549968090762 1.70748436795395 0.261816918720165 "omega_3" 1.96 "PINN"
-0.433924494943597 -0.406743434607449 -0.0852612492934099 -0.00972835977984232 0.53771245297736 1.53598074106088 1.70869033311027 0.266465392939374 "omega_3" 1.962 "PINN"
-0.433701615616314 -0.407299071087607 -0.0919122253358751 -0.00740109358076779 0.561520461438249 1.560421641679 1.7102340429912 0.271020263483442 "omega_3" 1.964 "PINN"
-0.433546945082583 -0.407918286237816 -0.0983784440689988 -0.00505370321837972 0.585555505367324 1.58378877728211 1.71439377726313 0.275480977640187 "omega_3" 1.966 "PINN"
-0.433400448569159 -0.408602124384629 -0.100778848460095 -0.00274815818005436 0.609748308459189 1.6060503446223 1.71837673985732 0.279839201864707 "omega_3" 1.968 "PINN"
-0.433324167078979 -0.409351624715441 -0.100511618415283 -0.00117019791889561 0.634150786152418 1.62726395415274 1.72224023687733 0.284094927724986 "omega_3" 1.97 "PINN"
-0.433258068134592 -0.410137121495438 -0.0987436235832888 -4.61298784557584e-05 0.657864600820801 1.63918527525902 1.72591914587701 0.288248677676275 "omega_3" 1.972 "PINN"
-0.433233595080594 -0.410785876360023 -0.0959425438136918 0.00109628352106483 0.644193787987376 1.66397908090528 1.72947005648575 0.292296505736712 "omega_3" 1.974 "PINN"
-0.433221143805724 -0.410462089143891 -0.0931203835417591 0.0033400979246494 0.630468381909225 1.67549374486367 1.73282712978329 0.296233627101673 "omega_3" 1.976 "PINN"
-0.433282670591382 -0.410182135898481 -0.0902514380603634 0.00554036663885427 0.616724640938799 1.68172507850386 1.73874204473736 0.30006389429424 "omega_3" 1.978 "PINN"
-0.433388582050839 -0.409885902457518 -0.0873725087676007 0.00425792465148334 0.603891810322295 1.68788221655501 1.75860192219068 0.303779661632406 "omega_3" 1.98 "PINN"
-0.433509287863274 -0.409635334953009 -0.0907498804985494 0.0052506534150325 0.626364312457156 1.7017485265464 1.77747516316998 0.307381623825562 "omega_3" 1.982 "PINN"
-0.433676235930477 -0.409400816728919 -0.0974920180634626 0.00672866238198822 0.64906911187893 1.70887047826159 1.79532839969602 0.310867440367672 "omega_3" 1.984 "PINN"
-0.434041206590337 -0.409213754473797 -0.0990484889538834 0.00925567751244216 0.671935592324246 1.70763519684357 1.81215797181 0.314233068489441 "omega_3" 1.986 "PINN"
-0.434610842341044 -0.409044510963213 -0.0990016482224974 0.0117630893624323 0.695014448052518 1.71124546389274 1.82799197232055 0.317485063742385 "omega_3" 1.988 "PINN"
-0.435228673679831 -0.408893955370615 -0.0989429316925339 0.0142501156504409 0.718203025642424 1.71674643782814 1.84279872324311 0.320611846320329 "omega_3" 1.99 "PINN"
-0.435926131558574 -0.408762943896988 -0.0989342613141844 0.0167158320602994 0.732784987711284 1.73743328686118 1.85657832853406 0.323618073002009 "omega_3" 1.992 "PINN"
-0.436673611861693 -0.408682837349318 -0.0989764933000288 0.0191594037078744 0.718586433297901 1.7552488922077 1.86939319166919 0.32650082831819 "omega_3" 1.994 "PINN"
-0.43747189210842 -0.408976524440504 -0.0972170239974162 0.0212999466539827 0.704333047271348 1.75676576123635 1.88118206846434 0.329259243747369 "omega_3" 1.996 "PINN"
-0.438352289203976 -0.411406450098127 -0.0941600023535898 0.021302822786879 0.690000282243886 1.75810938728137 1.89194258257652 0.331891221115374 "omega_3" 1.998 "PINN"
-0.439285109244963 -0.413910102729119 -0.0911088713248205 0.0212312060364752 0.675594457487307 1.75921503674977 1.90170543180619 0.334396739734773 "omega_3" 2 "PINN"


==> data/omega_3_results_time_dtNN.dat <==
-0.0981278317659076 -0.0858187007635252 -0.0331455899985826 -0.0139422242651221 0.0106923167344917 0.053905614239909 0.0582106522160757 -0.0129253135280992 "omega_3" 0 "dtNN"
-0.0962672939621712 -0.083532237622137 -0.0323035914096295 -0.0116829159248368 0.0132122804767505 0.0568919657378615 0.0610675842698924 -0.0109804705236108 "omega_3" 0.002 "dtNN"
-0.0902036495713219 -0.077080302778711 -0.02596014829669 -0.00501058766144524 0.0189015388505709 0.0640264227238845 0.0681033736071299 -0.00483942783100579 "omega_3" 0.004 "dtNN"
-0.0793469227929222 -0.0660415358304931 -0.0150875229722942 0.00633232468629785 0.0291896687746203 0.0759524546485295 0.0798971226307685 0.00615098119474798 "omega_3" 0.006 "dtNN"
-0.0630671747384213 -0.0503490311218115 0.000174485330830976 0.0223370010104986 0.0457550340985335 0.0930584807347827 0.0970176087563459 0.0225639876210031 "omega_3" 0.008 "dtNN"
-0.041073039657249 -0.0289416289260771 0.0210799436824232 0.0443444794730681 0.0675130713878502 0.115501924264606 0.119744103413041 0.044767399407682 "omega_3" 0.01 "dtNN"
-0.0133739817748619 -0.00185983511380527 0.050033725509536 0.0724795119449482 0.0950471058369544 0.143543024760049 0.148096494795311 0.0727460194375787 "omega_3" 0.012 "dtNN"
0.0194696087885973 0.0304023590058478 0.0839671203272587 0.106282651565436 0.128166600451721 0.176685702574218 0.181524894425024 0.105945164777725 "omega_3" 0.014 "dtNN"
0.0562873724265387 0.0666122450174953 0.121350479915179 0.142493319765435 0.16583126854357 0.213723949216558 0.218896214868778 0.143160901026415 "omega_3" 0.016 "dtNN"
0.0952346012840621 0.104985866265338 0.16037541491329 0.181650434011601 0.205614097705052 0.252998755035833 0.258504365360864 0.182605112188867 "omega_3" 0.018 "dtNN"
0.134294915858561 0.144195119221706 0.199179545995491 0.221848815673468 0.245334318949517 0.292975037728979 0.298271799077895 0.222143418449176 "omega_3" 0.02 "dtNN"
0.171304820502996 0.181454407727585 0.236656331342601 0.258177909849906 0.282857619561128 0.331113534925692 0.336163482866823 0.259670030152413 "omega_3" 0.022 "dtNN"
0.204566316196349 0.214892273317787 0.269755558884924 0.29165686575692 0.317086422206842 0.365698690728948 0.370416049660321 0.293459283420345 "omega_3" 0.024 "dtNN"
0.232995394635736 0.243468773081474 0.297942910831352 0.321108041397167 0.347142522108811 0.395544526020444 0.400021113799255 0.322397671692781 "omega_3" 0.026 "dtNN"
0.256107262390515 0.266703845431095 0.321555592844334 0.344623640042983 0.370107881278273 0.420134015545898 0.424340860571988 0.345998073143861 "omega_3" 0.028 "dtNN"
0.273808708932904 0.284665079193815 0.340518691204068 0.36308536450872 0.387607711141527 0.438927002914511 0.443334829517767 0.364292590647678 "omega_3" 0.03 "dtNN"
0.286671317128594 0.297745927938195 0.353281405806058 0.376636401418523 0.400206720441929 0.452597162395136 0.457393271233798 0.377670394097782 "omega_3" 0.032 "dtNN"
0.295274303816598 0.306557187482213 0.362234256235013 0.38604519899809 0.40854821903622 0.461887155256022 0.467082704888639 0.386714496793455 "omega_3" 0.034 "dtNN"
0.300211330941067 0.311692415482412 0.366597061406026 0.391902455718991 0.413360614102373 0.467447910662599 0.473023696100768 0.392072306009623 "omega_3" 0.036 "dtNN"
0.302218565555279 0.313885571865683 0.36845444366179 0.394695649983987 0.416346831170927 0.470401777726636 0.475898907693306 0.394392746772293 "omega_3" 0.038 "dtNN"
0.301830549033525 0.313670137669135 0.369750036831533 0.395098574497297 0.41676431968483 0.471028813666294 0.47625182530561 0.394267343764288 "omega_3" 0.04 "dtNN"
0.299600789556109 0.310993123111189 0.367570630703369 0.393373198344079 0.415131652195328 0.469648562528903 0.474680093357165 0.392219121188051 "omega_3" 0.042 "dtNN"
0.295948233836327 0.306843434945904 0.363869498577458 0.389882900436135 0.411837963398511 0.466755665145968 0.471606698519679 0.388695810464748 "omega_3" 0.044 "dtNN"
0.29127687083718 0.301638006097619 0.358969663317964 0.38570431151112 0.407143331199507 0.462708378082709 0.467463192309594 0.384069486327218 "omega_3" 0.046 "dtNN"
0.285869928419174 0.295750256090628 0.353222697761851 0.380002872874627 0.401697443700357 0.457833761386667 0.462471505984752 0.378653143661912 "omega_3" 0.048 "dtNN"
0.279977774559427 0.289341660605544 0.346865604786558 0.374044800075524 0.395741943369956 0.452363086656248 0.456922738665924 0.372693232073587 "omega_3" 0.05 "dtNN"
0.273808935973534 0.282653690310667 0.340123355055141 0.367679358910891 0.389508740718099 0.446515621446395 0.450971725133229 0.366393729513435 "omega_3" 0.052 "dtNN"
0.267499558253689 0.275850356851265 0.334134596215335 0.361500968934592 0.383094249427586 0.440253525384492 0.444855231541169 0.359920219664554 "omega_3" 0.054 "dtNN"
0.261180223734186 0.269370598227113 0.329220383131315 0.355337782260847 0.376410307513936 0.433800604987482 0.438617432284047 0.353395722325693 "omega_3" 0.056 "dtNN"
0.254991405056614 0.263282898441901 0.322751992576741 0.34919607481703 0.369660980037281 0.427375625668674 0.432433465799647 0.346924700830728 "omega_3" 0.058 "dtNN"
0.248926583576065 0.257351512970331 0.316538269222235 0.343219219359185 0.362951962941338 0.421034407483319 0.426303006245064 0.340586918602513 "omega_3" 0.06 "dtNN"
0.24311139851261 0.251640178356524 0.310061295412197 0.337407323101218 0.356354913997166 0.414845604223842 0.420354402603721 0.334439937046586 "omega_3" 0.062 "dtNN"
0.237456374002704 0.246202981540478 0.305422341443375 0.331622009677972 0.349931297455498 0.408837384991898 0.414553012478677 0.328530100839986 "omega_3" 0.064 "dtNN"
0.232067403343251 0.241054019144713 0.301421183192929 0.326004893299398 0.343699694716918 0.403054276582623 0.409007411734592 0.322896544315464 "omega_3" 0.066 "dtNN"
0.226995862278955 0.236193253507224 0.294874587167158 0.320922557366146 0.337724276209315 0.39752780801723 0.403720026104338 0.317556405215575 "omega_3" 0.068 "dtNN"
0.222268355581093 0.231675322147169 0.288161009140083 0.316004850321917 0.332698324555793 0.392254682546479 0.398655161584315 0.312528842227352 "omega_3" 0.07 "dtNN"
0.217907181427734 0.227521346382616 0.282512974947622 0.311721595885103 0.328792901670113 0.387227734854605 0.393865588886342 0.307827245245688 "omega_3" 0.072 "dtNN"
0.213865211912207 0.223621670344926 0.278092577707127 0.307968599181777 0.32522777625968 0.382555765027348 0.389369715836779 0.303456123314634 "omega_3" 0.074 "dtNN"
0.210152197614093 0.219349847529031 0.274029427759331 0.304187840841507 0.32202300668547 0.378349421917562 0.38514765096977 0.299415151449841 "omega_3" 0.076 "dtNN"
0.206807351262057 0.215386103956746 0.269498018479908 0.301137358393134 0.318883194601256 0.374425430020892 0.381176341238302 0.295701668445568 "omega_3" 0.078 "dtNN"
0.203777260561935 0.211768784211756 0.264204145875397 0.298146761942348 0.315979860379571 0.370760887904737 0.377462485305159 0.292315612594918 "omega_3" 0.08 "dtNN"
0.201096896924241 0.208501715067825 0.25943749315104 0.295613569589477 0.314341952452537 0.367331481425538 0.374042524367042 0.28924921434827 "omega_3" 0.082 "dtNN"
0.198706121652776 0.205661271675297 0.256819199066172 0.293450802668474 0.311645715382326 0.364200082432774 0.370858864848174 0.286493069960752 "omega_3" 0.084 "dtNN"
0.196666562860003 0.203811911653531 0.254487516460017 0.291629093387542 0.31000369891899 0.361305832767528 0.367911380481928 0.284038546709082 "omega_3" 0.086 "dtNN"
0.194862506598042 0.202252093740526 0.251859003128914 0.289465001706333 0.309097508197794 0.358618335878589 0.365199644217171 0.281877260502388 "omega_3" 0.088 "dtNN"
0.193240730611024 0.200981528249258 0.247886078916508 0.288340401510254 0.308383328155287 0.356198678638634 0.362723200656205 0.279996070492375 "omega_3" 0.09 "dtNN"
0.191940098860869 0.199999875307128 0.244957880478978 0.287161976360721 0.307010106782855 0.353985762061313 0.3605074847693 0.27838407074087 "omega_3" 0.092 "dtNN"
0.190866147569238 0.199275234564425 0.243878387927339 0.286412310930245 0.307534056600787 0.351977785119402 0.358491983043734 0.277030767899429 "omega_3" 0.094 "dtNN"
0.190107513647149 0.198804340006802 0.243080085581823 0.286898390697161 0.306981691453359 0.350171377361107 0.35667721185456 0.275921358182468 "omega_3" 0.096 "dtNN"
0.189569816713231 0.198129404169549 0.241098240580072 0.286223219092847 0.306790610971689 0.348563283524527 0.35505971502721 0.275042945429835 "omega_3" 0.098 "dtNN"
0.189250317296455 0.197140090151038 0.238237282725208 0.285968733869254 0.305620009349354 0.347119833471993 0.353605632698986 0.274383526369765 "omega_3" 0.1 "dtNN"
0.189207399258464 0.196367402164128 0.237847126862789 0.285404672391451 0.306765615619213 0.345868494923934 0.352342243057365 0.273927731927974 "omega_3" 0.102 "dtNN"
0.189346607972425 0.195851630672507 0.236767246338218 0.284125652494936 0.308927960956566 0.344775803146831 0.351235892027489 0.273664381573705 "omega_3" 0.104 "dtNN"
0.189724701165119 0.196470793551498 0.235316405078549 0.284277481552351 0.308817854273286 0.343808043447325 0.350253015082615 0.273579912971348 "omega_3" 0.106 "dtNN"
0.190127219735359 0.197324257742935 0.234819186411073 0.284063767683392 0.310836648381269 0.342991141548396 0.349450720827349 0.273657210745163 "omega_3" 0.108 "dtNN"
0.190687105626409 0.198316024031669 0.234080183105789 0.284563098855699 0.312018352455539 0.342320520517603 0.348732719699342 0.273886392978674 "omega_3" 0.11 "dtNN"
0.191442919694509 0.198652297009971 0.232590095983028 0.28516197222649 0.313296177355369 0.341761184530696 0.348155493815909 0.274251529170297 "omega_3" 0.112 "dtNN"
0.192329566993237 0.197572795418864 0.233380687142642 0.285886500311449 0.315273787300271 0.341241150109397 0.347684044291952 0.274738927949217 "omega_3" 0.114 "dtNN"
0.193373583932839 0.196895698255901 0.232775657776131 0.286645095915503 0.31706220315067 0.340638893766766 0.347313961552572 0.275333625303648 "omega_3" 0.116 "dtNN"
0.194540539299965 0.197672296954408 0.232652888027303 0.286915487883789 0.320681964317657 0.340132926386048 0.347010390176706 0.276027477138111 "omega_3" 0.118 "dtNN"
0.192985029534384 0.198175203300707 0.234158929287048 0.286198916866965 0.323840155589039 0.33968861543093 0.346799581631558 0.276799637429721 "omega_3" 0.12 "dtNN"
0.191133036485496 0.199102819573966 0.232891264537329 0.28640173285055 0.324526981155941 0.33930103958869 0.346646759263194 0.277640360876588 "omega_3" 0.122 "dtNN"
0.189373489492141 0.200170051545854 0.234008827084836 0.286573449877494 0.324332015022435 0.340403403616847 0.346546826674626 0.278537694987682 "omega_3" 0.124 "dtNN"
0.18767077771372 0.200373290908146 0.235825293342657 0.285874172938009 0.324623107109176 0.343345396563052 0.346494719076247 0.279478250770875 "omega_3" 0.126 "dtNN"
0.185989326269748 0.202053285413456 0.237708474684155 0.286704251256594 0.326369475403681 0.34576499110716 0.347484587921315 0.280449385666379 "omega_3" 0.128 "dtNN"
0.184385130136263 0.202998690814866 0.237286146512304 0.287799242548544 0.328082792672205 0.348566783890874 0.3510783860944 0.281438671769258 "omega_3" 0.13 "dtNN"
0.18279213109895 0.203743856157359 0.237775677659954 0.288888996276285 0.329788971913672 0.351796131108131 0.354754863239407 0.282433920479045 "omega_3" 0.132 "dtNN"
0.181235828587035 0.202873054521717 0.237289751739695 0.28993845995609 0.33047626871894 0.354898858949355 0.358359099874519 0.283425411861019 "omega_3" 0.134 "dtNN"
0.179710984098733 0.20201652338875 0.239151450323334 0.290942920003317 0.330507261310572 0.358594075877932 0.362141366464641 0.284402564745717 "omega_3" 0.136 "dtNN"
0.178212248053512 0.201078369547872 0.240823268185466 0.291063642633617 0.330240629794048 0.3623220752919 0.365969630129484 0.2853572884211 "omega_3" 0.138 "dtNN"
0.17670378862914 0.200145812381663 0.240772293037708 0.290736508038094 0.330932369387085 0.366304542136504 0.369711740593971 0.286278473484545 "omega_3" 0.14 "dtNN"
0.175210831768027 0.199153473274691 0.241417902573346 0.291085595157483 0.332275839979502 0.369940364722368 0.373581516228057 0.287158289969301 "omega_3" 0.142 "dtNN"
0.173697590865117 0.198127368796975 0.241045752643856 0.29185169815338 0.333554578255701 0.373855200896514 0.377459102138516 0.287989913814635 "omega_3" 0.144 "dtNN"
0.172189337080056 0.19706296572781 0.243043986554483 0.292457349739664 0.334702758922106 0.377730987110908 0.38123665412536 0.28876549404167 "omega_3" 0.146 "dtNN"
0.170680785919956 0.195955753634905 0.242758812349564 0.292989335475795 0.335807215758223 0.380809870548603 0.385001029679302 0.289484175697822 "omega_3" 0.148 "dtNN"
0.16916646591784 0.194801238130367 0.243727319414745 0.292407220534812 0.335454970290073 0.38352962826491 0.388794753071863 0.290135201787304 "omega_3" 0.15 "dtNN"
0.167640902953451 0.193655976027003 0.245639604525707 0.291827267984502 0.334987826432098 0.386972102129391 0.392504753301125 0.290720682528926 "omega_3" 0.152 "dtNN"
0.166098664230674 0.192454469869858 0.246495834763266 0.292037749726035 0.334466418336035 0.39038717909375 0.396065191275227 0.291233416971585 "omega_3" 0.154 "dtNN"
0.164534358218646 0.191283791670116 0.245855003186591 0.292124370297358 0.334123887303917 0.393739607921589 0.399501809642572 0.291677574620715 "omega_3" 0.156 "dtNN"
0.162973152229767 0.190047783192369 0.247575647255587 0.292051748816277 0.334681282296458 0.397024445827583 0.403022925519053 0.292048764687185 "omega_3" 0.158 "dtNN"
0.161379219648325 0.188863914774061 0.247964846018363 0.291815054767426 0.335136437866652 0.400055952055482 0.406428029114295 0.292347385628274 "omega_3" 0.16 "dtNN"
0.159777713338372 0.187666581853421 0.247236506487525 0.291409443125929 0.335240464460753 0.402297115302588 0.40972559885688 0.292580588309371 "omega_3" 0.162 "dtNN"
0.158193616761935 0.186481762419533 0.248173832047712 0.290890933091134 0.335422966112333 0.404395568679661 0.412910914510064 0.292747151215678 "omega_3" 0.164 "dtNN"
0.15659091687246 0.185335464277841 0.247521551054319 0.29019348117447 0.335787403946881 0.406346472645794 0.415979107136536 0.292852432226574 "omega_3" 0.166 "dtNN"
0.154994693949448 0.18422320747203 0.247740596480639 0.289373169241117 0.336058091089569 0.40817555478219 0.41892531222436 0.292902832303699 "omega_3" 0.168 "dtNN"
0.153399568864074 0.183171023131649 0.249005125740894 0.288394580814554 0.33525369125266 0.410021303516316 0.421744718008085 0.292904280618566 "omega_3" 0.17 "dtNN"
0.151800220657208 0.182174305142723 0.249170563990049 0.287283388967239 0.334378978615291 0.412654659871464 0.424526328106197 0.292860215803758 "omega_3" 0.172 "dtNN"
0.1502219041177 0.181228467385495 0.24824613776741 0.286034803586119 0.333520452686912 0.415273485617604 0.427399587054538 0.292786452860261 "omega_3" 0.174 "dtNN"
0.148689831706861 0.179898905610742 0.248448259607017 0.284958299320408 0.332793867910993 0.417842482706988 0.430192771707084 0.292682628934103 "omega_3" 0.176 "dtNN"
0.147137511833705 0.178547043055858 0.24951409855106 0.284032594190535 0.332402982461929 0.420448472050339 0.432931748603437 0.292565244046908 "omega_3" 0.178 "dtNN"
0.145651106703042 0.177229746594776 0.249598148934751 0.283082224091345 0.332043817870385 0.423056252891854 0.43561191557842 0.29243973858999 "omega_3" 0.18 "dtNN"
0.144194777659038 0.175941729080535 0.248914318571337 0.282201333514479 0.331835665286292 0.425661180901557 0.43822853486023 0.292319164285183 "omega_3" 0.182 "dtNN"
0.14279379064709 0.174708290419574 0.248288359810829 0.281429637681356 0.331846272745963 0.427905615053248 0.440837826360848 0.292211316085816 "omega_3" 0.184 "dtNN"
0.141442963479278 0.173493764837474 0.248878993396545 0.280818325238727 0.331877410691504 0.429418269808139 0.443404544329894 0.292131598977207 "omega_3" 0.186 "dtNN"
0.140167700365566 0.172384618658725 0.247979315723853 0.280190998045214 0.331985539812081 0.430914750890508 0.44595455605895 0.292085863080327 "omega_3" 0.188 "dtNN"
0.138932325716041 0.172146350712183 0.247115810510081 0.279329292675698 0.33216614967165 0.432421084586906 0.448513806724918 0.292087757451152 "omega_3" 0.19 "dtNN"
0.137792626362852 0.172425100512555 0.247443657082556 0.279280866464489 0.331920816148681 0.433902112221347 0.451108319390244 0.292148402535279 "omega_3" 0.192 "dtNN"
0.136743433730089 0.172893736189849 0.248454481747956 0.278767425643196 0.331342720045598 0.435444764782005 0.453703151919797 0.292277713876945 "omega_3" 0.194 "dtNN"
0.135749140784981 0.17351751330159 0.249548105781571 0.278916521654082 0.330816703535049 0.437013986559691 0.456375515555408 0.292485407977983 "omega_3" 0.196 "dtNN"
0.134896289927951 0.174322639211482 0.250658817543581 0.278868758781243 0.330834984192848 0.438635829585849 0.45933860801415 0.292782008643901 "omega_3" 0.198 "dtNN"
0.134118914790008 0.175304822063083 0.251873556269288 0.279374017459304 0.331094839229536 0.440572116057467 0.462349218806764 0.293174059162381 "omega_3" 0.2 "dtNN"
0.133442675797994 0.176459840361588 0.252653276347587 0.279372924208417 0.331594150886758 0.443763385921955 0.465433435550779 0.293673176160208 "omega_3" 0.202 "dtNN"
0.132893181201666 0.17778353104228 0.252182198436003 0.2796170570507 0.332513524921978 0.447114903059855 0.468617422130706 0.294286426637354 "omega_3" 0.204 "dtNN"
0.132465493307109 0.178000738344167 0.251861502190252 0.280708864634448 0.333562153318269 0.450622318281091 0.471866383542022 0.295021662048399 "omega_3" 0.206 "dtNN"
0.132154764744769 0.178321692177917 0.252488164543252 0.2811820991422 0.334735893315099 0.454250845199851 0.475206622153848 0.295882767413281 "omega_3" 0.208 "dtNN"
0.131956238604516 0.180364201107466 0.254149231910787 0.282467960272243 0.335424021972926 0.458057330547206 0.478664347256938 0.296873190093176 "omega_3" 0.21 "dtNN"
0.131926283591724 0.182528847144681 0.253709890877872 0.283696696802679 0.335879872125759 0.462037611394805 0.482204746198477 0.298000228247257 "omega_3" 0.212 "dtNN"
0.131999288558859 0.184903194131891 0.253444323144379 0.284710078325304 0.336467715248602 0.466156886022645 0.485854133530438 0.299268971187743 "omega_3" 0.214 "dtNN"
0.132201275864475 0.187422285820219 0.252693098125462 0.286567017455695 0.338094455919304 0.469137123612086 0.489638909733628 0.300677982174668 "omega_3" 0.216 "dtNN"
0.132527699920956 0.190116615435386 0.2527204328631 0.287371076799388 0.339975023320676 0.472007240538858 0.493494008483594 0.30223187720738 "omega_3" 0.218 "dtNN"
0.133004539564752 0.193089800175983 0.253387921901265 0.289624988008427 0.342017650537798 0.475005428082454 0.497476519697045 0.303926241886111 "omega_3" 0.22 "dtNN"
0.133627358476247 0.195992939966459 0.254231473511368 0.291224632280944 0.344188022473816 0.478097161663072 0.501552044813479 0.305766074634972 "omega_3" 0.222 "dtNN"
0.134361304850017 0.199114128705048 0.255072839564434 0.292956594102691 0.345789595801591 0.481309042604948 0.50571661661354 0.307746367766985 "omega_3" 0.224 "dtNN"
0.135232664129148 0.202422288893729 0.255778435122011 0.295537967924815 0.347326483298502 0.484637244461169 0.510240520601371 0.309867235688012 "omega_3" 0.226 "dtNN"
0.136267823849039 0.205822202733032 0.257625140760354 0.297608100090883 0.349034902732967 0.488078030592021 0.514950152014421 0.312123065101657 "omega_3" 0.228 "dtNN"
0.137401711608504 0.209371327672784 0.259071412528613 0.299810917873515 0.351670414236423 0.491627754164654 0.51979813982291 0.314509294469053 "omega_3" 0.23 "dtNN"
0.138630253402255 0.213005138208359 0.260673633077147 0.302748406781973 0.35441530112405 0.495252310191518 0.524689270720501 0.317022632908763 "omega_3" 0.232 "dtNN"
0.140010431432643 0.216546121079091 0.262397408430445 0.306107204868169 0.357235585759497 0.50029083138196 0.529681020025066 0.319661865322196 "omega_3" 0.234 "dtNN"
0.14150778806237 0.218574542079409 0.264269491238849 0.307491383427134 0.359718606180991 0.506117278736724 0.534739411052954 0.322413257428271 "omega_3" 0.236 "dtNN"
0.143118494948908 0.220715813262586 0.266286228044407 0.310530533101712 0.362149352512006 0.512067185162437 0.539891512161205 0.325275273481578 "omega_3" 0.238 "dtNN"
0.144838835466146 0.222996753324765 0.268413559280589 0.314303811829859 0.364659033231135 0.518137104394327 0.545072781817737 0.328239149396348 "omega_3" 0.24 "dtNN"
0.146634687126436 0.225352741120446 0.270678557470148 0.318216818609585 0.367244134168686 0.524293074493585 0.550310345289461 0.3312972157521 "omega_3" 0.242 "dtNN"
0.148533068107895 0.227841337281973 0.273047191811372 0.322086712443365 0.370068943287038 0.530531768627725 0.555570397045983 0.334442871511004 "omega_3" 0.244 "dtNN"
0.150530467052477 0.230398040239209 0.275543292876989 0.325360408104586 0.373265598604235 0.53684996741822 0.560880271072278 0.337665755883511 "omega_3" 0.246 "dtNN"
0.152592880905786 0.233049889626102 0.278781367234046 0.328673716715969 0.376484590461416 0.541298531618168 0.566175852977722 0.340958092336325 "omega_3" 0.248 "dtNN"
0.154747462141131 0.23576300986258 0.281948047980279 0.332053964161219 0.379685696912532 0.545725333152745 0.571515200943168 0.344311700021325 "omega_3" 0.25 "dtNN"
0.156960447202323 0.238564680935497 0.284330473781608 0.335349602767621 0.382977893988027 0.55016311647006 0.57683429863539 0.347716982016812 "omega_3" 0.252 "dtNN"
0.159228709237709 0.241451785663799 0.286838569797851 0.338425179786157 0.386246283216678 0.554608961970473 0.582160675056855 0.351164181598488 "omega_3" 0.254 "dtNN"
0.161549240522504 0.244360292120916 0.289825483200218 0.341558062684442 0.38946432622447 0.559029551351159 0.587790713457139 0.3546436375673 "omega_3" 0.256 "dtNN"
0.163919148498962 0.247317840853611 0.293040088155294 0.344766363995177 0.392690355900299 0.563452720340592 0.593436946224585 0.358148031702995 "omega_3" 0.258 "dtNN"
0.166335555023238 0.250321587832161 0.296336610371043 0.349347315394198 0.395891271487415 0.567845388385763 0.599081862589571 0.361665542852705 "omega_3" 0.26 "dtNN"
0.168765094442676 0.253368685154442 0.299676467168638 0.352905056222994 0.399064608896083 0.572205015974419 0.604631354913408 0.36518996756561 "omega_3" 0.262 "dtNN"
0.171205043553869 0.256425890805076 0.303056950259304 0.356367819637455 0.402177499246989 0.576528982313391 0.610144017423181 0.3687101656258 "omega_3" 0.264 "dtNN"
0.173652804381902 0.259490606714508 0.306414442650066 0.359844749190984 0.405227516448406 0.583071083653067 0.615556464601866 0.372215349840202 "omega_3" 0.266 "dtNN"
0.176136421758599 0.260781215751308 0.309777006534205 0.363241931283426 0.408242762605937 0.589716192067385 0.62092732314585 0.375699877518259 "omega_3" 0.268 "dtNN"
0.178592513009789 0.261894932961297 0.313139716799071 0.366919109681987 0.411364797848648 0.596286007586116 0.626162699958343 0.379153920992266 "omega_3" 0.27 "dtNN"
0.181049371129234 0.263019016280509 0.315294920638109 0.371214537373021 0.414587238189085 0.602778282183806 0.631321416373112 0.382567479683811 "omega_3" 0.272 "dtNN"
0.183474291365656 0.264151340180774 0.318806130114467 0.373399903055656 0.417784066429078 0.609160375824501 0.636370864973173 0.38593185918827 "omega_3" 0.274 "dtNN"
0.185865117857816 0.265228752407211 0.322316273333627 0.378016960093191 0.420916637530581 0.615460808294984 0.641278562325169 0.389240711944168 "omega_3" 0.276 "dtNN"
0.188250339656747 0.266255620303355 0.325120566410305 0.382670596070454 0.423982933343154 0.619861851463952 0.64607318413556 0.392484523805948 "omega_3" 0.278 "dtNN"
0.190567023101892 0.266953644228749 0.327783985163137 0.385173335713773 0.426950549976368 0.623702820333904 0.650753002676936 0.39565540234932 "omega_3" 0.28 "dtNN"
0.192843917289622 0.267621427538018 0.330379184723824 0.387559825887024 0.429613948834401 0.627428021784056 0.655255205572246 0.39874758211757 "omega_3" 0.282 "dtNN"
0.195079383760969 0.269226254265845 0.332935088655518 0.391291957595627 0.432643894802027 0.631005276383405 0.659780136076279 0.401751368131585 "omega_3" 0.284 "dtNN"
0.19724139577977 0.270093504943361 0.335519270121665 0.395440094683636 0.435335973083454 0.634463563584006 0.664414955476389 0.404659671527581 "omega_3" 0.286 "dtNN"
0.199328505225878 0.27092624736855 0.337987093375034 0.399547844062226 0.437922952833958 0.637770951408982 0.668897544793879 0.407467470578336 "omega_3" 0.288 "dtNN"
0.201339290546514 0.271692497755851 0.340823648360413 0.401854868295118 0.440372863800064 0.640956665836995 0.673196024346737 0.410166291060581 "omega_3" 0.29 "dtNN"
0.203272456776688 0.272360408594807 0.343554363632734 0.403305264574726 0.442329021146634 0.643958402161275 0.677309162986717 0.412750801194 "omega_3" 0.292 "dtNN"
0.205126841506797 0.272916767283164 0.34620860090638 0.404647267441874 0.443923145087467 0.646929852865071 0.681235860521099 0.415217550406743 "omega_3" 0.294 "dtNN"
0.206901414882338 0.272730755573889 0.348724304296582 0.406775377359565 0.446027855461125 0.652236426930358 0.684944578722366 0.41755613927105 "omega_3" 0.296 "dtNN"
0.20853424444789 0.27244261113492 0.351161618590822 0.410253980838604 0.448134917233403 0.657353601819864 0.688495251549909 0.41976258413431 "omega_3" 0.298 "dtNN"
0.210085600614264 0.27227860064761 0.353337900227245 0.411454975715174 0.450069062894727 0.662249849675902 0.691825864311852 0.421832993322194 "omega_3" 0.3 "dtNN"
0.211554806467575 0.274088511619595 0.354772745790001 0.412505616156523 0.451808809000568 0.666954814068504 0.694935572975055 0.423763530318686 "omega_3" 0.302 "dtNN"
0.212880170275923 0.274854522661713 0.356732482503048 0.413405096557426 0.45260788166155 0.671467754105834 0.697854183823779 0.425545133593919 "omega_3" 0.304 "dtNN"
0.214091673027497 0.274959294355938 0.357245053387942 0.414152684711041 0.453252191933473 0.675112528308318 0.700550600725251 0.427175163385532 "omega_3" 0.306 "dtNN"
0.215188910261475 0.274958927335831 0.358281467465588 0.416384870549678 0.455090752348326 0.676851341478027 0.703054895442278 0.428652611220371 "omega_3" 0.308 "dtNN"
0.21614109206763 0.274233009299621 0.359174078498086 0.419007741286521 0.457237055626308 0.678367929521357 0.705305673475152 0.42996800557611 "omega_3" 0.31 "dtNN"
0.216978595821047 0.272820828537249 0.360085169886133 0.421488394429048 0.458249578478217 0.679722938116981 0.707478265745124 0.431124346556815 "omega_3" 0.312 "dtNN"
0.217670895869389 0.271240848845991 0.361319186781031 0.42243445065094 0.4598327581989 0.680855073999453 0.709709713662392 0.432112125442254 "omega_3" 0.314 "dtNN"
0.218218093875862 0.269523545305788 0.362976584426463 0.423272163908962 0.462069311428934 0.681764210428071 0.7116864213707 0.432929717619035 "omega_3" 0.316 "dtNN"
0.218650833747859 0.267668804756511 0.36448450234343 0.422739252004703 0.463098154284239 0.682480869608582 0.713438871256017 0.433575308034467 "omega_3" 0.318 "dtNN"
0.218938828231444 0.267401683588844 0.365308545962478 0.422061489227303 0.464462187660217 0.682974666567986 0.71493664118799 0.434048959207894 "omega_3" 0.32 "dtNN"
0.219051919262427 0.267779748561338 0.365055595687352 0.421178081346511 0.465624675186689 0.683245717211435 0.716210474774925 0.434341769658127 "omega_3" 0.322 "dtNN"
0.219021112782968 0.267982944767311 0.36462854560807 0.422090917552055 0.465707503825627 0.685222403185151 0.717230115355733 0.434455539305951 "omega_3" 0.324 "dtNN"
0.218847026006983 0.268031358320911 0.364501018133296 0.423318638009107 0.466888147711359 0.687695503839848 0.718026312571112 0.434386378605959 "omega_3" 0.326 "dtNN"
0.218530404998205 0.265131542690767 0.364054411685743 0.422384294769472 0.467876142377293 0.689914339187339 0.718538398066926 0.434136307080513 "omega_3" 0.328 "dtNN"
0.218041598334878 0.262065573876896 0.364442252260517 0.421420454713939 0.468175865219564 0.691879328712616 0.718827901657164 0.433697834707416 "omega_3" 0.33 "dtNN"
0.217381513703515 0.258864537946636 0.364370614690927 0.420835643413398 0.467746644373108 0.693560510612599 0.718834410699571 0.433073868526214 "omega_3" 0.332 "dtNN"
0.216581657598908 0.25546809199858 0.363869919213244 0.419083656697694 0.46581106220151 0.694442928439003 0.718619710720134 0.432259852918813 "omega_3" 0.334 "dtNN"
0.215612624669177 0.25190757913407 0.363055935979844 0.41714967309764 0.465658723761294 0.693284154131106 0.718154162366602 0.431259666308451 "omega_3" 0.336 "dtNN"
0.214506167731088 0.248183955509091 0.361822972174366 0.415034437658335 0.466022112238136 0.691906720780537 0.717438704489268 0.430066193569709 "omega_3" 0.338 "dtNN"
0.213202609879431 0.246475303622901 0.360647315591962 0.414926044814479 0.46618948458223 0.690281003292114 0.716725891710723 0.42868402941644 "omega_3" 0.34 "dtNN"
0.21176446753384 0.245167604331868 0.35922318495949 0.414638165680003 0.465370381087439 0.688438539796209 0.715907160785832 0.427110561604536 "omega_3" 0.342 "dtNN"
0.210132307579045 0.243665421647847 0.357870933077947 0.411905426423516 0.463522837232176 0.686380476081695 0.714841299154102 0.425344264279313 "omega_3" 0.344 "dtNN"
0.208368829764368 0.242000901633105 0.355852771148989 0.409332046950681 0.462607065372936 0.684077565596112 0.713529547546557 0.423388456408641 "omega_3" 0.346 "dtNN"
0.2064147223997 0.239151490826487 0.353869681972185 0.406253420193025 0.460878976048775 0.68153120460164 0.711942753656501 0.421235704589148 "omega_3" 0.348 "dtNN"
0.204302339458025 0.234173155736357 0.351749089158602 0.402999899161841 0.458901573630953 0.67880394108596 0.710082407295886 0.418894065421924 "omega_3" 0.35 "dtNN"
0.202003114302727 0.229040785798645 0.349457618156805 0.399572832254478 0.456707021385341 0.678123837529085 0.707980639807658 0.416363626983593 "omega_3" 0.352 "dtNN"
0.199549630000149 0.225221179188623 0.346996785619297 0.395981508348029 0.454649708320289 0.677510381916363 0.705639070079883 0.413636004104882 "omega_3" 0.354 "dtNN"
0.196944066585274 0.222005569692328 0.344398588045919 0.394352216699929 0.453312858627044 0.676627630761573 0.703028770226695 0.410721071325023 "omega_3" 0.356 "dtNN"
0.194158200925472 0.218703252898933 0.341603494687206 0.391733595181677 0.449425920327428 0.675477327381998 0.700181977494424 0.407618691249121 "omega_3" 0.358 "dtNN"
0.191224926741768 0.215316119750355 0.338643647411857 0.387523846781278 0.445489214331928 0.674030746823973 0.697100530328612 0.404322217089576 "omega_3" 0.36 "dtNN"
0.188116145709159 0.211815588129014 0.335520783795459 0.383148672294453 0.442115311649502 0.670757388949767 0.693755868374296 0.400839708617518 "omega_3" 0.362 "dtNN"
0.184198920085691 0.208234233778285 0.33237094868457 0.378609869014269 0.438475054332457 0.666528438593218 0.690150067631976 0.397172262516145 "omega_3" 0.364 "dtNN"
0.178953331715888 0.203674761977084 0.329371937312089 0.373878837205268 0.434701618049871 0.662102255213085 0.686517095723559 0.393317793797373 "omega_3" 0.366 "dtNN"
0.173600521706589 0.196984309876996 0.324529501855409 0.369018634597921 0.432257247733673 0.657419883995601 0.682847764708981 0.389278095028285 "omega_3" 0.368 "dtNN"
0.167812782894259 0.191263767085616 0.321050514728995 0.366130643308338 0.429644558885229 0.652544529159115 0.678923768168261 0.385059591292981 "omega_3" 0.37 "dtNN"
0.161612922159406 0.187407200642554 0.317449392549861 0.36086488137903 0.42683555692895 0.64744796030925 0.674747357802119 0.380654658771523 "omega_3" 0.372 "dtNN"
0.155313124831821 0.183360829617243 0.313469996460526 0.355852317504571 0.423009512847614 0.642132575889264 0.670351424947455 0.37607614705651 "omega_3" 0.374 "dtNN"
0.148885382917797 0.17918873203854 0.309399539607909 0.350448899009166 0.420700034210142 0.636600885601695 0.665707934142404 0.37131552686127 "omega_3" 0.376 "dtNN"
0.142362837979761 0.17486351236164 0.305660607066898 0.344477837265345 0.417348462286441 0.632112901302946 0.660819475860421 0.366382265866 "omega_3" 0.378 "dtNN"
0.135717701255487 0.170357865382357 0.300318171767458 0.339873213183637 0.413811502834278 0.628734664601666 0.655719266510516 0.361274820017383 "omega_3" 0.38 "dtNN"
0.128952806392761 0.1643599445934 0.2957261891504 0.334353011212102 0.40929509781347 0.625085844809291 0.650379595577363 0.355995008055008 "omega_3" 0.382 "dtNN"
0.122132127027442 0.156199988324829 0.291026651853997 0.328085346513433 0.403778443355463 0.621169291011313 0.644803267209511 0.350547003007535 "omega_3" 0.384 "dtNN"
0.115197671277485 0.147895450690783 0.286221619084586 0.321648789192693 0.398085835216932 0.616987956449975 0.638993032612973 0.344932277667839 "omega_3" 0.386 "dtNN"
0.108183006320814 0.139449352376118 0.280725497808305 0.315046143122629 0.392128893063671 0.611444451953389 0.632982274725066 0.339155122994804 "omega_3" 0.388 "dtNN"
0.101060609601689 0.130864719520559 0.2754859782832 0.309840869111667 0.386002270732831 0.604618356283822 0.626773955564602 0.333215580984816 "omega_3" 0.39 "dtNN"
0.0938946177998901 0.122910291502251 0.268568770522393 0.304132919311428 0.379617608643855 0.597567655356897 0.620561642894017 0.32711679591827 "omega_3" 0.392 "dtNN"
0.0866577079519857 0.117398309053897 0.261027436983568 0.29628659788915 0.373039227298932 0.590356553578204 0.614295977379697 0.320862741053599 "omega_3" 0.394 "dtNN"
0.0793226501855884 0.111765584060265 0.25408304664785 0.290155413949208 0.366270502847954 0.582927217235806 0.607811519786992 0.314453927266832 "omega_3" 0.396 "dtNN"
0.0712238065643191 0.105985504177397 0.248282487972574 0.282765765338354 0.359284384666353 0.575343795464335 0.601111594396286 0.307894974714609 "omega_3" 0.398 "dtNN"
0.0630312883051829 0.100092566119713 0.242360296211359 0.276114656446623 0.352084430511582 0.567578979735856 0.594199518285961 0.301189060728842 "omega_3" 0.4 "dtNN"
0.0547814595151976 0.0940908232688002 0.236289605236891 0.269444201076624 0.344674269963718 0.559605546672117 0.587109057085797 0.294339405881305 "omega_3" 0.402 "dtNN"
0.0464472258234991 0.0880283390387149 0.230135135216699 0.26163364258025 0.342049327096788 0.552483614238838 0.579813042408261 0.287347994045018 "omega_3" 0.404 "dtNN"
0.0380626200176835 0.0816858765734878 0.222932000603635 0.25371472541741 0.339387520968842 0.546643355316633 0.572314905678468 0.280217117991886 "omega_3" 0.406 "dtNN"
0.0296312369159182 0.0753215444972284 0.217437402304256 0.245888923434052 0.334681305128242 0.540573825899742 0.564618160556222 0.272953920763801 "omega_3" 0.408 "dtNN"
0.0211262326239421 0.0688651402294909 0.209022933763663 0.23970108509701 0.326122182701454 0.534309076043314 0.556756920513976 0.265557528320636 "omega_3" 0.41 "dtNN"
0.0126123948473378 0.0622599455681438 0.198972817202787 0.229992126123989 0.317433728249569 0.527822199298328 0.548704346102511 0.25803645868766 "omega_3" 0.412 "dtNN"
0.00403251984494091 0.0555713695259215 0.191234402643488 0.220870389926631 0.308619454853044 0.519963772367817 0.540464135114064 0.250386931941607 "omega_3" 0.414 "dtNN"
-0.00457899851704724 0.0488038428773052 0.183787968559557 0.213664260936525 0.301550284246389 0.510984755204333 0.532070399479949 0.242617061029584 "omega_3" 0.416 "dtNN"
-0.0132183851380319 0.0415639648592787 0.176200861187965 0.206139406084617 0.295338491621465 0.501855958404917 0.523818753349531 0.23472992942695 "omega_3" 0.418 "dtNN"
-0.0218512920317266 0.0308001320040603 0.168507967052506 0.197420013039959 0.288060097426921 0.492550650050873 0.515457149395331 0.226728909021088 "omega_3" 0.42 "dtNN"
-0.030561829323176 0.0199247539795238 0.160107034579426 0.191502015682545 0.279311674051655 0.48313372248532 0.506922713122094 0.21861716380127 "omega_3" 0.422 "dtNN"
-0.0400545515555564 0.00897234542003389 0.15032415127564 0.181587253419195 0.270395346257146 0.47357854681843 0.498219320839951 0.210401683825089 "omega_3" 0.424 "dtNN"
-0.0495593771918266 -0.00205303376355914 0.142042295554347 0.173528566967946 0.261315234782217 0.463888894508727 0.489350915738328 0.202080927860876 "omega_3" 0.426 "dtNN"
-0.0591027258138865 -0.0131777783839766 0.134483876577633 0.165039670365729 0.252075520351525 0.454099105649391 0.480321496995089 0.19366172253035 "omega_3" 0.428 "dtNN"
-0.0686499386479795 -0.0240046387025359 0.126864433713763 0.156567174176473 0.242710960353293 0.444905961321751 0.471165485516337 0.185146638011826 "omega_3" 0.43 "dtNN"
-0.0781969736048609 -0.0306528324509827 0.119188266163121 0.149212930837166 0.235258032449053 0.437194004652213 0.461856264353571 0.176543042222122 "omega_3" 0.432 "dtNN"
-0.0877702849619482 -0.0372664753591607 0.110104707908135 0.138871052953448 0.229260340552173 0.429272023941564 0.452428314687836 0.167846465870669 "omega_3" 0.434 "dtNN"
-0.0973047202151065 -0.0438720007735469 0.101362257283029 0.131227262294544 0.223375345411171 0.421205063792229 0.442855134387116 0.159071638787759 "omega_3" 0.436 "dtNN"
-0.106857149529731 -0.0504347596399839 0.0897973243918955 0.122801089428549 0.214137620758152 0.412997124531614 0.433140790740765 0.150216675599657 "omega_3" 0.438 "dtNN"
-0.116362325115745 -0.0569810908161799 0.0785800483043886 0.111540723757003 0.206948551067399 0.403690225030289 0.423319920459505 0.14128425973001 "omega_3" 0.44 "dtNN"
-0.125877021852546 -0.0666609348664906 0.0679321771523291 0.102837657555369 0.199661873851937 0.393210650343974 0.413396692723211 0.132283407365275 "omega_3" 0.442 "dtNN"
-0.135335901500127 -0.0784882593043221 0.058477962794143 0.0927574856747242 0.192343041996139 0.38263250073328 0.403624344871389 0.123212563485514 "omega_3" 0.444 "dtNN"
-0.144795777370803 -0.0903465430574784 0.050159462117449 0.0823276269196072 0.182767651912627 0.371959847566472 0.393807059414485 0.114078493593433 "omega_3" 0.446 "dtNN"
-0.15455992401661 -0.102231565585555 0.0418201601885926 0.0745710504667727 0.172695886186148 0.361196804488884 0.383838743937133 0.104886700281965 "omega_3" 0.448 "dtNN"
-0.164800265661256 -0.114139064651738 0.0334645607931066 0.0652529667594877 0.162511827360561 0.350347527423196 0.373815054911802 0.0956396758499884 "omega_3" 0.45 "dtNN"
-0.17499825572304 -0.126064746512441 0.0232586856943158 0.0554589630723399 0.152219858073579 0.339446732147394 0.363648577710592 0.0863429536290743 "omega_3" 0.452 "dtNN"
-0.185180109707403 -0.138004285917134 0.0121988040456813 0.045677032526612 0.141824390789111 0.328468108888444 0.35340451996467 0.0769980466188686 "omega_3" 0.454 "dtNN"
-0.195280458060893 -0.147531509626106 0.00209648949999064 0.0363677700344169 0.13235181516751 0.317415722697262 0.343087088517279 0.0676110200692567 "omega_3" 0.456 "dtNN"
-0.205355969279879 -0.154653981379056 -0.00696356126456976 0.0260126313700084 0.124739288856858 0.308225692730389 0.332670007002093 0.058185428479512 "omega_3" 0.458 "dtNN"
-0.215341292650464 -0.161686802111092 -0.0131178584525742 0.0161686825974812 0.117099999040022 0.299162830791317 0.322157511916089 0.0487268358082745 "omega_3" 0.46 "dtNN"
-0.225293243386375 -0.168656292440005 -0.0231433308327382 0.00629177372201184 0.107075267939763 0.2899785664452 0.31161473559996 0.0392349857428897 "omega_3" 0.462 "dtNN"
-0.235177053349332 -0.175558233608513 -0.0343440741206109 -0.00358349540135805 0.0963938274481393 0.280707680115654 0.300954239667533 0.0297194584793168 "omega_3" 0.464 "dtNN"
-0.244988454740621 -0.182748447334461 -0.0447041975281763 -0.0123802689305421 0.0871957107133881 0.271323780855539 0.290271714997914 0.0201827684194144 "omega_3" 0.466 "dtNN"
-0.254692644944669 -0.195022843369316 -0.0566834529015523 -0.0218739934631458 0.0811703720983132 0.26045871117725 0.279510285371487 0.0106276808684778 "omega_3" 0.468 "dtNN"
-0.264346356841543 -0.207245794205562 -0.0653749904238907 -0.0325924540125584 0.0750412227997117 0.249182171297775 0.268724661225633 0.00105998741471307 "omega_3" 0.47 "dtNN"
-0.274037021061361 -0.219473988742209 -0.0740323242503109 -0.0415434291110159 0.0660740138728215 0.237865118824118 0.258179587617803 -0.00851628551635829 "omega_3" 0.472 "dtNN"
-0.284395272738891 -0.231642055611758 -0.0826814227441446 -0.0501202916528314 0.0554205205265248 0.226511610379703 0.247568293978077 -0.0180988906563109 "omega_3" 0.474 "dtNN"
-0.294690005197879 -0.243776305787321 -0.0935038095173581 -0.0572026635666134 0.0447120783038031 0.215156233614891 0.236925502824249 -0.0276825858568185 "omega_3" 0.476 "dtNN"
-0.304886525147992 -0.255903059184504 -0.104856922717431 -0.0662672037965422 0.0349718461876023 0.203803069582193 0.226224775223216 -0.0372621469950914 "omega_3" 0.478 "dtNN"
-0.314980652613713 -0.267582905625545 -0.116181643437415 -0.0742968778874342 0.027348113106143 0.192425692736094 0.215500641015979 -0.0468343869885606 "omega_3" 0.48 "dtNN"
-0.324968205547918 -0.274688835456686 -0.126929146164912 -0.0827575128263902 0.0175430075648251 0.18102820608965 0.204757131203337 -0.0563951286911896 "omega_3" 0.482 "dtNN"
-0.334875517409841 -0.281684857326923 -0.135914715339538 -0.0915160023145631 0.00840353204068833 0.169645220706684 0.193967764175397 -0.0659407125129739 "omega_3" 0.484 "dtNN"
-0.344637366852908 -0.28859732668684 -0.142401081659557 -0.100262434814454 0.000756554149006661 0.159133158908048 0.183167098445892 -0.0754649693093647 "omega_3" 0.486 "dtNN"
-0.354310613525172 -0.295422085037046 -0.152640141403708 -0.109763740331005 -0.00685505865902769 0.149570898057277 0.172359179917692 -0.0849685605967479 "omega_3" 0.488 "dtNN"
-0.36383017925391 -0.302155097602167 -0.162661902780428 -0.12151983401003 -0.0144881267554524 0.139975589320954 0.161548059324105 -0.0944431085654062 "omega_3" 0.49 "dtNN"
-0.37325310041291 -0.3118538162351 -0.17153299172719 -0.130285088474864 -0.0220468990395375 0.130351272361338 0.150737695491841 -0.103885314404632 "omega_3" 0.492 "dtNN"
-0.382544865854982 -0.323880406775913 -0.182769768013543 -0.139023308623393 -0.0313117818491264 0.12070183471053 0.139931920525555 -0.113293677333027 "omega_3" 0.494 "dtNN"
-0.391701493891503 -0.335800976826704 -0.191175889218187 -0.147700273986061 -0.0417954061716728 0.111000596149267 0.129104058662847 -0.122659918418339 "omega_3" 0.496 "dtNN"
-0.401628136728334 -0.347642049948206 -0.199730048146023 -0.156631031683048 -0.052317860797416 0.100294033503758 0.118318977873344 -0.131984109523887 "omega_3" 0.498 "dtNN"
-0.411407815552593 -0.359399645830649 -0.210627752917958 -0.166008493542677 -0.0628140481976516 0.0891649000389521 0.107549984389664 -0.141259540109218 "omega_3" 0.5 "dtNN"
-0.421070645242139 -0.371069797986138 -0.221446377583334 -0.175310368122553 -0.0718669516948012 0.0780549301378528 0.0969665743216979 -0.150486591834491 "omega_3" 0.502 "dtNN"
-0.430582264788256 -0.382648621768624 -0.231877728531856 -0.184563555555371 -0.0822284808369886 0.066998299627528 0.0864850162311654 -0.159658127555733 "omega_3" 0.504 "dtNN"
-0.439969446924238 -0.391118163725764 -0.24014447381802 -0.193733929374844 -0.0906058189898999 0.0559986589510686 0.0760311693098856 -0.168768824346852 "omega_3" 0.506 "dtNN"
-0.449167427665657 -0.397663364772995 -0.248308002028864 -0.202466373599975 -0.0977221789789837 0.0450291247544214 0.0656087039697013 -0.177819455244281 "omega_3" 0.508 "dtNN"
-0.458233538023308 -0.404108353751553 -0.25642505186778 -0.209782472762527 -0.104757796232377 0.0341543501983779 0.055221166755814 -0.186801504067736 "omega_3" 0.51 "dtNN"
-0.467133580956499 -0.410418953011799 -0.2661761555932 -0.217108463992417 -0.111739346765432 0.023316901912267 0.0448720951633845 -0.19571658377481 "omega_3" 0.512 "dtNN"
-0.475894419263795 -0.416652561241278 -0.276472441100111 -0.224116252958368 -0.118632505046946 0.0125813983778471 0.0345650036948655 -0.204557017581353 "omega_3" 0.514 "dtNN"
-0.484481905270115 -0.422744530418129 -0.282018863399742 -0.231719331758313 -0.127875208601097 0.00189025754190197 0.0243339014380126 -0.213320213993013 "omega_3" 0.516 "dtNN"
-0.492892482586342 -0.433286747050204 -0.289645393281432 -0.239764403153686 -0.135678424094067 -0.0086921464101124 0.0141212217536122 -0.222001868726262 "omega_3" 0.518 "dtNN"
-0.501122740674475 -0.444349581497136 -0.301204467826949 -0.247942735974902 -0.143541381387763 -0.0184407957502799 0.00399144532224227 -0.230601772928193 "omega_3" 0.52 "dtNN"
-0.509882283645368 -0.455287954857852 -0.310313790258419 -0.256425701247849 -0.153283311253176 -0.0275578289728742 -0.00608257722467442 -0.239113969616016 "omega_3" 0.522 "dtNN"
-0.518671810732769 -0.466067984031611 -0.317790600928674 -0.264825696573041 -0.162984253220657 -0.036614930852636 -0.016067122613606 -0.247533313056893 "omega_3" 0.524 "dtNN"
-0.527270541106645 -0.476716858565112 -0.324941734213098 -0.273078489099987 -0.170204397748819 -0.0456393967564281 -0.0259895300052335 -0.255862022324192 "omega_3" 0.526 "dtNN"
-0.535705714634219 -0.487231287918007 -0.332077746344225 -0.281242117256397 -0.176903386081108 -0.0546280361450044 -0.0358466532163106 -0.264092533873914 "omega_3" 0.528 "dtNN"
-0.54394357188761 -0.497577501462843 -0.339090531190323 -0.289313618331676 -0.183487150675774 -0.0635776901510212 -0.04560486106692 -0.272223136081956 "omega_3" 0.53 "dtNN"
-0.552011438516956 -0.503921380365284 -0.347546926239772 -0.297229017760685 -0.190702114010492 -0.0724241964227872 -0.0552915901146207 -0.280251922241691 "omega_3" 0.532 "dtNN"
-0.559875759200679 -0.509518312757791 -0.356443160396282 -0.305046439114165 -0.199869913093835 -0.0812560574142935 -0.0648427567639374 -0.288173018011162 "omega_3" 0.534 "dtNN"
-0.567564087011249 -0.515001685886546 -0.365190828551874 -0.313658584842187 -0.206617383262994 -0.0908232897983794 -0.0743469173255562 -0.295983637481269 "omega_3" 0.536 "dtNN"
-0.575073498756979 -0.520338074551773 -0.371899427326298 -0.320858145979741 -0.212370750213495 -0.100383100055353 -0.0837097008576961 -0.303683079930294 "omega_3" 0.538 "dtNN"
-0.582370598609373 -0.525555132165721 -0.377944466045108 -0.327956141006212 -0.218021430760018 -0.109830398877421 -0.0929893929836112 -0.3112671746448 "omega_3" 0.54 "dtNN"
-0.589483070837218 -0.530680555596462 -0.383847426825014 -0.334974148282129 -0.223926433842621 -0.119192918655699 -0.102090735963202 -0.31873206397666 "omega_3" 0.542 "dtNN"
-0.596408127072436 -0.538673456785432 -0.39363097757473 -0.34177567664733 -0.232483807892322 -0.128376363786913 -0.111006080893162 -0.326078489053307 "omega_3" 0.544 "dtNN"
-0.603265842344797 -0.548150265848221 -0.402285041987568 -0.348522696878661 -0.240965503265386 -0.13746971173606 -0.11979942041097 -0.333299686044966 "omega_3" 0.546 "dtNN"
-0.610609097247561 -0.557493217094134 -0.407551518506523 -0.355158024375385 -0.249338344629507 -0.146409458994924 -0.128498682808697 -0.340395016121812 "omega_3" 0.548 "dtNN"
-0.617726051154762 -0.566608191446107 -0.414152454176588 -0.361648784421959 -0.257630256993536 -0.15522368841664 -0.137070801671143 -0.347363909531348 "omega_3" 0.55 "dtNN"
-0.62464477422418 -0.575584296939269 -0.421628401464488 -0.368023170553215 -0.264489187696597 -0.163879490396653 -0.145513326478351 -0.354201081876903 "omega_3" 0.552 "dtNN"
-0.631362871871602 -0.5843275879065 -0.428987362525959 -0.374278891819586 -0.272220244737071 -0.172405033185441 -0.153823988691329 -0.360904095417922 "omega_3" 0.554 "dtNN"
-0.637878002348828 -0.592896761825045 -0.4342849130785 -0.380413690365742 -0.277696388497816 -0.180767492575626 -0.162031077896643 -0.367471335201662 "omega_3" 0.556 "dtNN"
-0.644187876743729 -0.600013924398695 -0.438556999536218 -0.386394852542196 -0.282148017819395 -0.188995122417964 -0.170071377057297 -0.373898729819028 "omega_3" 0.558 "dtNN"
-0.650290258980306 -0.604359868527126 -0.44268538110623 -0.393802842973457 -0.286500170580837 -0.197055269239172 -0.178003785843202 -0.38018984013646 "omega_3" 0.56 "dtNN"
-0.656182998775819 -0.60855880902119 -0.447715846699452 -0.400145072377711 -0.290720244844238 -0.204976476923662 -0.185795697584126 -0.386335941922503 "omega_3" 0.562 "dtNN"
-0.661864106961161 -0.612669810905288 -0.453088114001446 -0.405817966898553 -0.297999280425358 -0.212726292620744 -0.193445069582367 -0.392339230378768 "omega_3" 0.564 "dtNN"
-0.667331658646276 -0.616629924351457 -0.458206763899966 -0.41138526671574 -0.305077338558419 -0.220333346723237 -0.200919408682068 -0.398196181416585 "omega_3" 0.566 "dtNN"
-0.672614304250317 -0.620467808762101 -0.464769301180581 -0.416753540800471 -0.312013709423013 -0.227765282555254 -0.208277967034746 -0.403901333790468 "omega_3" 0.568 "dtNN"
-0.677679717180752 -0.624212180046982 -0.467877528052895 -0.421866701283193 -0.318745670235614 -0.23502030910646 -0.215458002593152 -0.409460395575594 "omega_3" 0.57 "dtNN"
-0.682556664146205 -0.628241667494081 -0.470793473387232 -0.426365984988706 -0.325332612745569 -0.242127201032019 -0.222518890424396 -0.414867797188095 "omega_3" 0.572 "dtNN"
-0.687648028282922 -0.635450362665324 -0.474225817499018 -0.430801418396868 -0.331742422957632 -0.248637493467299 -0.229397986515721 -0.420121570634548 "omega_3" 0.574 "dtNN"
-0.69275208821 -0.642464898688559 -0.478941424282766 -0.43462017283457 -0.336145613794827 -0.254952450664234 -0.236124250821831 -0.425216795609389 "omega_3" 0.576 "dtNN"
-0.697662302750018 -0.649253208281095 -0.483789589566925 -0.438716978835032 -0.339425552707894 -0.261142257808046 -0.242665659373813 -0.430159221238956 "omega_3" 0.578 "dtNN"
-0.70234677932217 -0.655844411801866 -0.4884615035146 -0.443163273420566 -0.34227533021425 -0.267175067020958 -0.249051279663036 -0.434942066624798 "omega_3" 0.58 "dtNN"
-0.706834720290487 -0.662176159713169 -0.491570048950166 -0.447435919576719 -0.347566871478818 -0.273080115879054 -0.255279826833942 -0.439566706746568 "omega_3" 0.582 "dtNN"
-0.711094354754835 -0.668308235980135 -0.494488510752888 -0.451564161268948 -0.351071812831037 -0.278825661397605 -0.261350137228192 -0.444030053745588 "omega_3" 0.584 "dtNN"
-0.715124491285223 -0.674208935688512 -0.497215550652356 -0.455594588845884 -0.356097822794197 -0.284441050344185 -0.26723057693863 -0.448331618895712 "omega_3" 0.586 "dtNN"
-0.718985035500054 -0.679877135357174 -0.50309265030387 -0.459421923815228 -0.361342584144609 -0.289894648925667 -0.272920083668964 -0.452470231434443 "omega_3" 0.588 "dtNN"
-0.722613884839745 -0.683090402717994 -0.509532568770169 -0.463144614608893 -0.366399781458028 -0.2951853971677 -0.278478684311665 -0.456446056759648 "omega_3" 0.59 "dtNN"
-0.726071119375717 -0.685646134514798 -0.513200164337206 -0.466761708034369 -0.371298988976775 -0.300312378845035 -0.283813871901089 -0.460255805525161 "omega_3" 0.592 "dtNN"
-0.729294891553138 -0.688061749499184 -0.516736935891345 -0.470241901226871 -0.375978277019044 -0.305149778441375 -0.288985781479823 -0.463899291012098 "omega_3" 0.594 "dtNN"
-0.73234548936108 -0.690397540258118 -0.520050101200638 -0.473645504893057 -0.380497846594153 -0.307795603621059 -0.293993634611923 -0.467378432310836 "omega_3" 0.596 "dtNN"
-0.735191711108314 -0.692591790389258 -0.523230091650362 -0.476941335136758 -0.382740262853758 -0.310826723571552 -0.298806300636386 -0.470690436082678 "omega_3" 0.598 "dtNN"
-0.737863453313821 -0.694674397547942 -0.526184336697497 -0.480128783819623 -0.383992077522805 -0.31540524140388 -0.303423218333876 -0.473831831479205 "omega_3" 0.6 "dtNN"
-0.740329640394293 -0.696675320712757 -0.529003474808462 -0.483016251172955 -0.385081507235554 -0.319819232379075 -0.307874398294246 -0.476806034152117 "omega_3" 0.602 "dtNN"
-0.742620294976689 -0.698533027451163 -0.531625660099394 -0.485402471445582 -0.387036712302802 -0.324037669236361 -0.312128870181937 -0.479610734303735 "omega_3" 0.604 "dtNN"
-0.744755275208206 -0.700308148958129 -0.534050169279567 -0.487600056719486 -0.390676263701835 -0.328029629397292 -0.316186235470298 -0.482246975172297 "omega_3" 0.606 "dtNN"
-0.747047391617514 -0.701969921248519 -0.536337244184608 -0.489419689070871 -0.394122376433984 -0.331855925982381 -0.320076667441754 -0.484711330080682 "omega_3" 0.608 "dtNN"
-0.749192991570226 -0.704456854704915 -0.53839464300205 -0.491088345135381 -0.397374768713519 -0.335485872613162 -0.322257395460497 -0.48701054878602 "omega_3" 0.61 "dtNN"
-0.751100404311842 -0.707838249547422 -0.540313353678812 -0.491499072428155 -0.399866022207505 -0.33891935202314 -0.323742570201091 -0.489135826790463 "omega_3" 0.612 "dtNN"
-0.752830609965486 -0.71100988125761 -0.540904020337848 -0.491316735228224 -0.401813169811192 -0.340708926405398 -0.325077466567222 -0.491088525325485 "omega_3" 0.614 "dtNN"
-0.754383616485029 -0.713910726791369 -0.541055492218788 -0.490947121669478 -0.404577684399328 -0.341895353489917 -0.326292483366956 -0.492877648174812 "omega_3" 0.616 "dtNN"
-0.755728977233218 -0.716601898235126 -0.543191505857351 -0.49082930304138 -0.407202808283728 -0.342931061220042 -0.327357022177409 -0.494493105182403 "omega_3" 0.618 "dtNN"
-0.756927862290922 -0.719053019759428 -0.546105388046328 -0.490203721058151 -0.409658143132049 -0.345415419804397 -0.328271045432757 -0.495940263767983 "omega_3" 0.62 "dtNN"
-0.757950001785616 -0.721264308362322 -0.547112067071396 -0.491241521680024 -0.410596837917012 -0.347964564115898 -0.329034707741698 -0.497215221910845 "omega_3" 0.622 "dtNN"
-0.758795766161427 -0.723266629550892 -0.547917439640628 -0.491908592844879 -0.41332948990447 -0.349758051928916 -0.329648299604116 -0.498320968680042 "omega_3" 0.624 "dtNN"
-0.759465588671219 -0.725029900583593 -0.548551992824173 -0.491016490484697 -0.415907212573472 -0.350791896589556 -0.33014264888709 -0.499260327524906 "omega_3" 0.626 "dtNN"
-0.759990480707813 -0.726554618525995 -0.54901579933545 -0.489908142599063 -0.417879986861522 -0.351499804589821 -0.33048757932653 -0.500028377987846 "omega_3" 0.628 "dtNN"
-0.760340479069384 -0.72787186034742 -0.549794281327195 -0.489802944949304 -0.419341511027824 -0.352210528579747 -0.330683463261323 -0.500630361269834 "omega_3" 0.63 "dtNN"
-0.760577233850199 -0.728951730187248 -0.550795126492631 -0.489830431502526 -0.42050051136232 -0.353210363407754 -0.330730704055554 -0.501062510195272 "omega_3" 0.632 "dtNN"
-0.760640385393742 -0.729825429666903 -0.551688625940642 -0.491416351972589 -0.420842874826008 -0.354568306610645 -0.330629736359811 -0.501330712215387 "omega_3" 0.634 "dtNN"
-0.760561202717781 -0.730463188419606 -0.552414492578237 -0.492462302518561 -0.420557083838048 -0.355763644038007 -0.330411666125656 -0.501432085428531 "omega_3" 0.636 "dtNN"
-0.760340567432763 -0.730896370010385 -0.553034658745901 -0.490856628384904 -0.420122923511599 -0.356720313507651 -0.330046741857643 -0.50136633498819 "omega_3" 0.638 "dtNN"
-0.760009953596921 -0.731125929519123 -0.553258944632432 -0.489100284471419 -0.419571647132557 -0.357517105935301 -0.32953573566067 -0.501138044521896 "omega_3" 0.64 "dtNN"
-0.759539856500396 -0.731152883650623 -0.551198817036379 -0.487482676602212 -0.418843108174087 -0.358138193931154 -0.328879450456839 -0.500745061527267 "omega_3" 0.642 "dtNN"
-0.758931345498354 -0.730978307293583 -0.548970584157189 -0.486521715321999 -0.417968744020015 -0.358539405582235 -0.32810923756324 -0.500191355723506 "omega_3" 0.644 "dtNN"
-0.758216064011378 -0.730603333521174 -0.546544734453278 -0.48537887958048 -0.415944554756493 -0.357619525665655 -0.32716492637968 -0.499475920397687 "omega_3" 0.646 "dtNN"
-0.757395194368769 -0.730029153590692 -0.543952872085981 -0.484526437426723 -0.414852763610497 -0.357506929920703 -0.326108448544971 -0.498600841999113 "omega_3" 0.648 "dtNN"
-0.756469977100835 -0.729287534521688 -0.542338844071139 -0.484432171741901 -0.414399982650195 -0.35704195374251 -0.324940844676007 -0.497566752615368 "omega_3" 0.65 "dtNN"
-0.755411235094016 -0.728349274943866 -0.542529801745673 -0.484210505068461 -0.413093676620747 -0.355222783280396 -0.323602259479628 -0.496376597641505 "omega_3" 0.652 "dtNN"
-0.754250924249845 -0.727246315935929 -0.543032802527307 -0.483120019973001 -0.411535744561661 -0.353284128921473 -0.322154923222115 -0.495026337524691 "omega_3" 0.654 "dtNN"
-0.752990535831543 -0.725949635104485 -0.543367728362568 -0.479784483068954 -0.409807935945878 -0.3512579272886 -0.320539027049449 -0.49352486862746 "omega_3" 0.656 "dtNN"
-0.751631612112419 -0.72449129790084 -0.54350559092137 -0.476292748697517 -0.407972650945169 -0.349686620580826 -0.318847381190608 -0.491870307104026 "omega_3" 0.658 "dtNN"
-0.750175746375646 -0.722903422441902 -0.543447977788844 -0.47302899141863 -0.406514931856748 -0.348595016513968 -0.316989721597793 -0.490062598446082 "omega_3" 0.66 "dtNN"
-0.748655100492613 -0.721126626775742 -0.543196534887159 -0.470659310179485 -0.406173330582078 -0.347424342380407 -0.314997886646381 -0.488106793799528 "omega_3" 0.662 "dtNN"
-0.747010334610195 -0.719193134350348 -0.54110578238209 -0.469374747290942 -0.405666171986468 -0.346145759562944 -0.312903832227903 -0.485999932586088 "omega_3" 0.664 "dtNN"
-0.745273724411561 -0.717135221313185 -0.537182128911752 -0.468079820816115 -0.404443271648347 -0.344730464371764 -0.310678608582975 -0.483749930666262 "omega_3" 0.666 "dtNN"
-0.743477647130931 -0.714954720551702 -0.533074136651464 -0.46455211812571 -0.402407306838143 -0.343210782028223 -0.308354322935884 -0.481351894036524 "omega_3" 0.668 "dtNN"
-0.741593504561536 -0.712623033929219 -0.528814023983841 -0.460891256767013 -0.400234195519317 -0.341558062149772 -0.305871555397914 -0.47881335853615 "omega_3" 0.67 "dtNN"
-0.739623260533165 -0.710142130350448 -0.524403569843741 -0.457098617490885 -0.396691847819511 -0.339835265470356 -0.30329298201417 -0.476133345371163 "omega_3" 0.672 "dtNN"
-0.737599440911822 -0.707575059978296 -0.519844624499854 -0.453907242820662 -0.392444741552254 -0.337288125874181 -0.3005897517167 -0.473315221614408 "omega_3" 0.674 "dtNN"
-0.735505074211005 -0.704893366342731 -0.515139109554866 -0.450925684651111 -0.388680246727972 -0.333916787286114 -0.297763556636994 -0.470360140021062 "omega_3" 0.676 "dtNN"
-0.733476530115524 -0.702068639075549 -0.510319535523308 -0.447821358984129 -0.386318291125804 -0.330415032871883 -0.294846667149955 -0.46726955986911 "omega_3" 0.678 "dtNN"
-0.731370815873504 -0.699164066644698 -0.505326927534099 -0.444626691397616 -0.382741575574073 -0.32684599119375 -0.291779965401702 -0.464046488760019 "omega_3" 0.68 "dtNN"
-0.729190146954068 -0.696181847913124 -0.500224314777711 -0.44128257196013 -0.377245739851332 -0.323181243017927 -0.28862644047183 -0.460692691871457 "omega_3" 0.682 "dtNN"
-0.726936810190068 -0.693063220175986 -0.495663724787164 -0.437821460699695 -0.373224833184793 -0.319453497270615 -0.285357542076781 -0.457211764481903 "omega_3" 0.684 "dtNN"
-0.724613130321075 -0.689902066260231 -0.492154900861237 -0.434214801029668 -0.369877432671387 -0.315634483183828 -0.28200576912991 -0.453604331786263 "omega_3" 0.686 "dtNN"
-0.722190951009054 -0.686639719889115 -0.488501481126775 -0.430525714645796 -0.366350149273728 -0.31172650286635 -0.27851208185109 -0.44987283511142 "omega_3" 0.688 "dtNN"
-0.719733705151043 -0.683278588703672 -0.48506593524462 -0.426695376336113 -0.361230934911077 -0.307731913725547 -0.274939524813249 -0.446021530016087 "omega_3" 0.69 "dtNN"
-0.717182791832158 -0.679931462454078 -0.481947279063775 -0.422787030947632 -0.357330454062321 -0.304415190356622 -0.271259606474132 -0.442049422268182 "omega_3" 0.692 "dtNN"
-0.714540681792982 -0.677212433478303 -0.4788657145196 -0.417245295045745 -0.353888434032285 -0.301260264038717 -0.267505003663416 -0.437964890470707 "omega_3" 0.694 "dtNN"
-0.711840404228099 -0.67437591669443 -0.475676714216434 -0.411372429390383 -0.350916921812086 -0.29803037317896 -0.263616957342663 -0.433763450424466 "omega_3" 0.696 "dtNN"
-0.709084539568096 -0.671455014323158 -0.472301422310579 -0.405814636248863 -0.346709103021567 -0.294666999334311 -0.259658773963849 -0.429452004902528 "omega_3" 0.698 "dtNN"
-0.706245192518509 -0.668452343376146 -0.468772962115111 -0.402620050679445 -0.341988857535569 -0.291233741364806 -0.2556327257617 -0.425032214771513 "omega_3" 0.7 "dtNN"
-0.703325013927611 -0.665340030016409 -0.464510600960068 -0.399328424051419 -0.336346651224062 -0.287733207820736 -0.251480050753628 -0.420506540409734 "omega_3" 0.702 "dtNN"
-0.700326683208061 -0.662120744714343 -0.460529112489894 -0.395165152435027 -0.331845318303976 -0.284107016942471 -0.247233540630475 -0.41587773498546 "omega_3" 0.704 "dtNN"
-0.697283425915089 -0.658827702247891 -0.456492031638447 -0.390086017452631 -0.327282583612032 -0.280418902129441 -0.242925988022137 -0.411146572520265 "omega_3" 0.706 "dtNN"
-0.694167461012114 -0.655433108968055 -0.452356141032965 -0.385315229522348 -0.322630316148491 -0.276641085571725 -0.238529209333763 -0.406319413612754 "omega_3" 0.708 "dtNN"
-0.690981552392373 -0.651970234200348 -0.448124162646138 -0.380820888891151 -0.31789090779381 -0.271831157077486 -0.234076240342347 -0.401396575977738 "omega_3" 0.71 "dtNN"
-0.68772849723041 -0.648411363260323 -0.443381532756689 -0.376233990372384 -0.313066783389104 -0.266790219685561 -0.229508549244827 -0.396382656175584 "omega_3" 0.712 "dtNN"
-0.684411142979116 -0.644759342191094 -0.437577964086472 -0.371526846801771 -0.308160510178311 -0.26169193428251 -0.224889666124398 -0.39127775773305 "omega_3" 0.714 "dtNN"
-0.681032360593235 -0.641017036104529 -0.431670346928968 -0.366671783955724 -0.302943810379361 -0.256569582289956 -0.220191561794252 -0.386087822886049 "omega_3" 0.716 "dtNN"
-0.677595041280199 -0.637187328493667 -0.425691577398197 -0.361732693567319 -0.296750478486103 -0.251364933591447 -0.215447235688089 -0.380815547223589 "omega_3" 0.718 "dtNN"
-0.674102096500121 -0.633273121233003 -0.419644102654104 -0.356663625744545 -0.290532935581041 -0.24611135200081 -0.210598127969831 -0.37545911721227 "omega_3" 0.72 "dtNN"
-0.67052594038762 -0.62930785215616 -0.413499920902154 -0.350671909143841 -0.28423298767342 -0.240842242528231 -0.205707782454567 -0.370027846147332 "omega_3" 0.722 "dtNN"
-0.666900042486134 -0.625233424692965 -0.407261594915383 -0.344286362246464 -0.277945073228011 -0.235530009150125 -0.200748351767061 -0.364521487666783 "omega_3" 0.724 "dtNN"
-0.663227367500099 -0.621083312820645 -0.400992455318715 -0.337171397468467 -0.272131335234178 -0.230146954222221 -0.195753011609725 -0.358941531221216 "omega_3" 0.726 "dtNN"
-0.65948038653255 -0.616860511892924 -0.393700240646808 -0.330006136698103 -0.267549018614773 -0.224756942063493 -0.190663371917026 -0.353293761518224 "omega_3" 0.728 "dtNN"
-0.655692636328979 -0.612598554791816 -0.387538104308305 -0.32282382642876 -0.262880677522105 -0.219841483768619 -0.18554310347281 -0.347581729600677 "omega_3" 0.73 "dtNN"
-0.651836630435014 -0.608239431549237 -0.381718278001301 -0.316300754922111 -0.257892931312256 -0.215042242662435 -0.180364314863311 -0.341806237586336 "omega_3" 0.732 "dtNN"
-0.647945929368689 -0.603786177238021 -0.375483589675127 -0.310119235980153 -0.251791495857105 -0.210158504084234 -0.175160140367666 -0.335968867180973 "omega_3" 0.734 "dtNN"
-0.643993070307999 -0.599302871971418 -0.369620563987382 -0.303914787131305 -0.245635579385691 -0.205223809970619 -0.169872180388836 -0.330078283266018 "omega_3" 0.736 "dtNN"
-0.639981119825109 -0.594731535434732 -0.363676537707875 -0.29762926493072 -0.239397633499948 -0.199838544245438 -0.164564227504115 -0.324132580114532 "omega_3" 0.738 "dtNN"
-0.635943672666031 -0.590105747923531 -0.357684916814264 -0.291326584317346 -0.233111138083814 -0.193714880913831 -0.159208517778211 -0.318138166010363 "omega_3" 0.74 "dtNN"
-0.631853278720712 -0.585428575983315 -0.351648565279731 -0.284948577988757 -0.226748530991188 -0.187513970139833 -0.153838305268096 -0.312094847074812 "omega_3" 0.742 "dtNN"
-0.627713025041089 -0.580672592511519 -0.345539811840013 -0.278559137026491 -0.220312760779848 -0.181269322743901 -0.148395276356268 -0.30600824775594 "omega_3" 0.744 "dtNN"
-0.62352601023224 -0.575871410122886 -0.339392003130968 -0.272100074657317 -0.213837288463026 -0.174953462837323 -0.142943172797231 -0.299879475358481 "omega_3" 0.746 "dtNN"
-0.619295336403979 -0.570997607767652 -0.33268388597088 -0.265776249624082 -0.207264076925242 -0.169045378755186 -0.137454168670956 -0.293712679115079 "omega_3" 0.748 "dtNN"
-0.615024109171486 -0.566084801043701 -0.325795005304883 -0.259747626331489 -0.20068771572852 -0.162978218534647 -0.13196146524524 -0.28751303060523 "omega_3" 0.75 "dtNN"
-0.610794272805606 -0.561749893904334 -0.319459815156449 -0.253688126818986 -0.194019670517378 -0.157555587112995 -0.126406798530695 -0.281279661352337 "omega_3" 0.752 "dtNN"
-0.6066371372508 -0.557701199854534 -0.313096899013203 -0.247600534742674 -0.187323979288237 -0.151407439095124 -0.120854009379343 -0.275019025352198 "omega_3" 0.754 "dtNN"
-0.602448203348899 -0.55364925717106 -0.306709174157504 -0.241487609311832 -0.180573111764602 -0.144858650494029 -0.115275357895371 -0.268732484571802 "omega_3" 0.756 "dtNN"
-0.598230547593403 -0.549597159198754 -0.300299541519564 -0.2353215677104 -0.173800557287564 -0.13874186715725 -0.109704113877342 -0.262423384516039 "omega_3" 0.758 "dtNN"
-0.594017777263048 -0.545547972673944 -0.293840357544525 -0.229166197178358 -0.167303645499032 -0.132764956328344 -0.104081968927915 -0.256096091762457 "omega_3" 0.76 "dtNN"
-0.589751947024922 -0.541535299308293 -0.287364988362413 -0.222993847508974 -0.161416153781147 -0.126074004363147 -0.0984726595005441 -0.249753218256032 "omega_3" 0.762 "dtNN"
-0.585497178083699 -0.537501186295287 -0.280845739475865 -0.215677203673692 -0.155483628962486 -0.119369925824628 -0.0928483438526655 -0.243398642656049 "omega_3" 0.764 "dtNN"
-0.581195517556978 -0.533509749356938 -0.273962509354703 -0.207983684553255 -0.149569826235791 -0.112655720645591 -0.0872422266427861 -0.237031707889543 "omega_3" 0.766 "dtNN"
-0.576911079099887 -0.529533549696794 -0.267461855092847 -0.200323863453264 -0.143646918540071 -0.10628919621837 -0.0815960670288973 -0.230659580651634 "omega_3" 0.768 "dtNN"
-0.572585902280196 -0.525575664312782 -0.260986588544597 -0.192698170153051 -0.137748112793702 -0.100532502497742 -0.0759736721273043 -0.224285123556724 "omega_3" 0.77 "dtNN"
-0.56825355164176 -0.521608646477773 -0.254447978467283 -0.185996412092038 -0.13084349367557 -0.0948024804969236 -0.0703472564358663 -0.217907851740936 "omega_3" 0.772 "dtNN"
-0.563917025781109 -0.517696530874559 -0.247940364711553 -0.179296164077925 -0.123792356512979 -0.0890713385479103 -0.0647500303628021 -0.211535581578737 "omega_3" 0.774 "dtNN"
-0.559579331786381 -0.513781268958439 -0.241435982439953 -0.172600214966508 -0.116746112833539 -0.0829241664937967 -0.0591236123360659 -0.205166293383241 "omega_3" 0.776 "dtNN"
-0.555243465865601 -0.509896366215855 -0.234860583906368 -0.165911411687318 -0.110232489984185 -0.0760692083355821 -0.0535316518499371 -0.198808055422437 "omega_3" 0.778 "dtNN"
-0.550881895355133 -0.506044801389237 -0.226769928552756 -0.159232615554629 -0.104295634599112 -0.0692553859242366 -0.0479462089853655 -0.192460609575167 "omega_3" 0.78 "dtNN"
-0.546528111454109 -0.502199026476944 -0.218712800805747 -0.152536127582721 -0.0995602168709979 -0.0624245400566679 -0.0423699438858307 -0.18612798132412 "omega_3" 0.782 "dtNN"
-0.542154558911875 -0.498392519467302 -0.212083657942117 -0.145885764395473 -0.0932150243442607 -0.0555795210248107 -0.0368360867641968 -0.179813184003634 "omega_3" 0.784 "dtNN"
-0.537825223173456 -0.494628231604793 -0.205616165500032 -0.139253752757497 -0.0861451688333545 -0.0487536903958699 -0.0313167714191991 -0.173519180429646 "omega_3" 0.786 "dtNN"
-0.533481955568732 -0.49087856899331 -0.199137569851587 -0.132642799886639 -0.0790667804223517 -0.0419499057881012 -0.0258145994655479 -0.167249876720882 "omega_3" 0.788 "dtNN"
-0.529127601551465 -0.487146356982635 -0.192681017384075 -0.127530903869115 -0.0720131199930734 -0.0351404760645551 -0.0203321227559172 -0.161005878582057 "omega_3" 0.79 "dtNN"
-0.524795520054226 -0.483464936952203 -0.186249092966875 -0.122573671908185 -0.0665761624971424 -0.028358711989199 -0.0149023609589563 -0.154791565445845 "omega_3" 0.792 "dtNN"
-0.520488534204503 -0.478539134941286 -0.179073746593929 -0.117737199786859 -0.0620529801220755 -0.0215768559146454 -0.00946673124684594 -0.148607270003913 "omega_3" 0.794 "dtNN"
-0.516178931324816 -0.473298660974365 -0.172488671485723 -0.111035175406414 -0.0550581864492869 -0.0155869367587229 -0.00408874819208904 -0.142461132943609 "omega_3" 0.796 "dtNN"
-0.511869498088856 -0.468059936839893 -0.166001696445051 -0.103680417066471 -0.0480379315620212 -0.00892437152060666 0.00122901470757597 -0.136351701561465 "omega_3" 0.798 "dtNN"
-0.507593520521482 -0.462795208188538 -0.159550308865676 -0.0963963546943205 -0.0435345998718617 -0.00226964607782065 0.00654509435042883 -0.130283556983122 "omega_3" 0.8 "dtNN"
-0.503353742358911 -0.457568239285422 -0.153106580244241 -0.0898642576668749 -0.0373102989934182 0.00434405772375612 0.0118685398515481 -0.124259181974394 "omega_3" 0.802 "dtNN"
-0.499091775853969 -0.452351159620719 -0.146703558999718 -0.0840586259541283 -0.0310591459794978 0.010914096560839 0.0184342155169475 -0.118278734628642 "omega_3" 0.804 "dtNN"
-0.494871273855267 -0.447116083830167 -0.139635748881574 -0.0783244305004018 -0.0242041936353985 0.0174683658385106 0.024953532868949 -0.112350165104392 "omega_3" 0.806 "dtNN"
-0.490694838009631 -0.441896137461242 -0.132397993493612 -0.0730093234212745 -0.0175684096465147 0.0239432449376977 0.0314239092081721 -0.106470055761417 "omega_3" 0.808 "dtNN"
-0.486534527987942 -0.436724419153506 -0.125338592428648 -0.0669578826700103 -0.0116961412970795 0.0303972213429233 0.0378733131397553 -0.100645061272801 "omega_3" 0.81 "dtNN"
-0.482392896640931 -0.431542447904462 -0.11926902157262 -0.0613607167541659 -0.0051651314166179 0.0367972675954888 0.044268718512626 -0.0948777861131039 "omega_3" 0.812 "dtNN"
-0.478302989999577 -0.426352750960064 -0.113251049311941 -0.0558138072847782 0.0013097012862886 0.0423510566317304 0.0506076571099356 -0.0891700598606894 "omega_3" 0.814 "dtNN"
-0.474206276962434 -0.421218863814659 -0.107256451148714 -0.0503193552798393 0.00772590562809228 0.0472331303384408 0.0569182186490593 -0.0835216525274424 "omega_3" 0.816 "dtNN"
-0.470166253544846 -0.416082194228409 -0.101431646670903 -0.0452918089074501 0.0141115916256354 0.0529363530584419 0.0631369804692667 -0.0779385412937162 "omega_3" 0.818 "dtNN"
-0.466154744374705 -0.410975612249274 -0.0958283608446209 -0.0395271186400237 0.0204033520042799 0.059259402977375 0.069322630546651 -0.0724223687849976 "omega_3" 0.82 "dtNN"
-0.462299568182289 -0.40590145480229 -0.0896791259514202 -0.0337044383456373 0.0266598858510179 0.0655471317672891 0.0754423371292887 -0.0669739912258886 "omega_3" 0.822 "dtNN"
-0.45872632208625 -0.40199794502962 -0.0839219182800548 -0.0289711410815698 0.0328483807481348 0.0717667672871585 0.0815243304363662 -0.0615944906618897 "omega_3" 0.824 "dtNN"
-0.455218350351515 -0.399363187250231 -0.078229384246697 -0.0238023105391676 0.0386405878650748 0.0779161008469487 0.0875053317835182 -0.0562927546319867 "omega_3" 0.826 "dtNN"
-0.451747358361331 -0.396763100731278 -0.0733252324221212 -0.0217543605899095 0.0438779814566601 0.0840234862888565 0.0934441789155471 -0.0510650362422662 "omega_3" 0.828 "dtNN"
-0.448315539927762 -0.394260914950792 -0.0690469821736315 -0.0185721594679649 0.0500933745190082 0.0900562641816691 0.0993082029594916 -0.0459133614409647 "omega_3" 0.83 "dtNN"
-0.444925059713853 -0.391828280852849 -0.0638665949554138 -0.0130215794025617 0.0562240167619734 0.0960123223950973 0.105095298737297 -0.0408414524412302 "omega_3" 0.832 "dtNN"
-0.441608570811752 -0.38946732947926 -0.0588351718143372 -0.0075534887157005 0.0622375698559949 0.101920118057251 0.110803407187404 -0.0358526792164786 "omega_3" 0.834 "dtNN"
-0.438307086445604 -0.387180033550976 -0.0541746140423243 -0.00210175243898902 0.068132194936311 0.107747124385526 0.116430515174159 -0.0309486008664681 "omega_3" 0.836 "dtNN"
-0.43511408765886 -0.384968316957895 -0.0489356996769175 0.00324012889018377 0.0737466846537131 0.113491383421547 0.122005166041731 -0.0261277172012638 "omega_3" 0.838 "dtNN"
-0.431939938343021 -0.382834085255809 -0.0436853243407995 0.0085007954423304 0.0795036761022061 0.1191815060306 0.127484432348467 -0.0213968338805091 "omega_3" 0.84 "dtNN"
-0.428847557256063 -0.380779214361553 -0.0401880174078428 0.013678433475377 0.0841298003051634 0.124785119167655 0.132934295756797 -0.0167541536366088 "omega_3" 0.842 "dtNN"
-0.425777759773666 -0.37880555055284 -0.0352960370114488 0.0188018104904586 0.08926140812423 0.130300415215288 0.138265059832293 -0.0122028931754027 "omega_3" 0.844 "dtNN"
-0.422793398513932 -0.376914910468201 -0.0301951881164086 0.0237665767538715 0.0943832770283279 0.135725611559224 0.143535981058108 -0.00774472074746181 "omega_3" 0.846 "dtNN"
-0.419865740290902 -0.375109081107155 -0.0256209373401362 0.0280534357600004 0.0994329976844028 0.140908236224675 0.148714814508992 -0.00338096018037583 "omega_3" 0.848 "dtNN"
-0.416996535633189 -0.371159357587146 -0.0206911474502931 0.0322553772824676 0.104470588000311 0.145920199346165 0.153799884160946 0.000886403674845188 "omega_3" 0.85 "dtNN"
-0.414217931575024 -0.367054163381965 -0.0215452137622947 0.0363708317665328 0.109464462636083 0.150867152915282 0.158820078512235 0.00505593534208726 "omega_3" 0.852 "dtNN"
-0.411470416555005 -0.363012408986776 -0.0199001059374382 0.0403983033704662 0.114413552760311 0.15568647126878 0.163712773925852 0.00912748343019872 "omega_3" 0.854 "dtNN"
-0.408786014512089 -0.359005114467323 -0.0172375193263861 0.0452256146986088 0.119316791453798 0.16040713367596 0.16853746980064 0.0130976478652125 "omega_3" 0.856 "dtNN"
-0.406196713659085 -0.355064296409296 -0.0184007776670683 0.0501781147426641 0.123296022166642 0.165058171604358 0.173262167722044 0.0169658335899888 "omega_3" 0.858 "dtNN"
-0.403642913748456 -0.351191415183735 -0.0186326181037657 0.0550295329375103 0.126712418515638 0.169577115985305 0.177885441774151 0.0207297172212955 "omega_3" 0.86 "dtNN"
-0.401187049119187 -0.347357374947364 -0.0163285045488806 0.0597180792036056 0.13139041206324 0.173993102682743 0.182405920961912 0.0243892881570631 "omega_3" 0.862 "dtNN"
-0.398769448071846 -0.343594072108431 -0.0142127995437136 0.064304518303004 0.135364439255284 0.178304802903369 0.186822289210852 0.0279448980279934 "omega_3" 0.864 "dtNN"
-0.396452469616293 -0.339902750652755 -0.0122252357666071 0.0687580642525063 0.138855332622597 0.18254146676162 0.191133285302328 0.0313904251324331 "omega_3" 0.866 "dtNN"
-0.394176252607167 -0.336254060124872 -0.0104275469901722 0.0709396132658071 0.142173821613937 0.186640843428222 0.19536821588116 0.0347303758534906 "omega_3" 0.868 "dtNN"
-0.39200291569199 -0.332679656627136 -0.00882003612258586 0.0724938253899836 0.145257929308002 0.190696496274484 0.19946488326525 0.0379599565405141 "omega_3" 0.87 "dtNN"
-0.390331446001426 -0.330431204394699 -0.00734213858396515 0.0738080719954155 0.148167767003997 0.195484182039195 0.203483216467362 0.0410824795034892 "omega_3" 0.872 "dtNN"
-0.388747654453539 -0.330156155800864 -0.00356072563960197 0.0774768273266204 0.152397526777293 0.200589707816277 0.207391648905968 0.0440944805347498 "omega_3" 0.874 "dtNN"
-0.38726900373149 -0.329983271867036 0.000700199522952971 0.0815581697638095 0.156728195810786 0.205561440690758 0.211189188717867 0.0469935436320566 "omega_3" 0.876 "dtNN"
-0.385865926797749 -0.329882977052193 0.00488013323041514 0.0854971692987192 0.160266099683554 0.210243956583781 0.214874901179769 0.0497800792313509 "omega_3" 0.878 "dtNN"
-0.384569855953771 -0.329917216399622 0.00894764396610981 0.0893539494048241 0.16239991800785 0.214037629748816 0.218447908708583 0.0524543620800696 "omega_3" 0.88 "dtNN"
-0.383320611727243 -0.330025738623647 0.0125741133811061 0.0930666607562216 0.165485653925657 0.217718136876215 0.221907390705724 0.0550147203503584 "omega_3" 0.882 "dtNN"
-0.382149374692744 -0.330270182459685 0.0136001754682979 0.0962443943162157 0.168843666584905 0.221315233213886 0.225252579829714 0.0574617920889333 "omega_3" 0.884 "dtNN"
-0.381056763948266 -0.330590112845812 0.0144601510010602 0.098524907935996 0.17211980719668 0.224908355376044 0.228793547953217 0.0597962484025268 "omega_3" 0.886 "dtNN"
-0.380043370489773 -0.33101661573545 0.0151539938490828 0.100954529383841 0.175282951291763 0.228588726695477 0.233045277309543 0.0620162699415852 "omega_3" 0.888 "dtNN"
-0.379140267351772 -0.331550227750824 0.0156510767799318 0.103904918549176 0.178302035933484 0.232068208158978 0.237130139314274 0.0641178063510957 "omega_3" 0.89 "dtNN"
-0.378286939294583 -0.331487471359878 0.0159818612995082 0.106774346594307 0.181237550458889 0.235407513536927 0.241108881624257 0.0661092033270936 "omega_3" 0.892 "dtNN"
-0.377514388273255 -0.329178138562895 0.0161463449182406 0.109501367793939 0.184027961661968 0.238545490223373 0.244920377010601 0.0679842371821742 "omega_3" 0.894 "dtNN"
-0.376823063124846 -0.326952467292017 0.0161140611508586 0.112146589255588 0.186731413372229 0.24151283055329 0.248564850989965 0.0697408390838998 "omega_3" 0.896 "dtNN"
-0.376213342316646 -0.324810750093434 0.0159156322507101 0.114679096770317 0.190405244557212 0.244248630047991 0.252395683168857 0.0713860842049039 "omega_3" 0.898 "dtNN"
-0.375685400628072 -0.322722694574452 0.0155512164590732 0.117129089255968 0.194036254609159 0.246844581200605 0.256289001985522 0.0729124587372808 "omega_3" 0.9 "dtNN"
-0.375239381704944 -0.320719015667294 0.0138870809925606 0.119435285507734 0.19762501482586 0.249209280116986 0.260080870764284 0.074325843414229 "omega_3" 0.902 "dtNN"
-0.374875400572989 -0.318799873046657 0.0116739345305632 0.120258675624427 0.201202606500487 0.251373402297304 0.263679978054768 0.0756263517987355 "omega_3" 0.904 "dtNN"
-0.374563021043286 -0.316934871129661 0.00930324433221585 0.118836489029093 0.203663098752486 0.254557073247952 0.267147605404944 0.0768098490188938 "omega_3" 0.906 "dtNN"
-0.374363326024763 -0.315185129388453 0.00873960115029604 0.119114683844998 0.203598450910363 0.2565220627543 0.270484006286154 0.0778790484964054 "omega_3" 0.908 "dtNN"
-0.374275564054301 -0.313489659303173 0.0109983879661399 0.12102554341169 0.203296445997125 0.25836795883373 0.273659199620283 0.0788326969950006 "omega_3" 0.91 "dtNN"
-0.374808394433387 -0.313656644628566 0.00954888874832704 0.122853586556687 0.203966588227843 0.260094791778158 0.276643465513814 0.0796754494489485 "omega_3" 0.912 "dtNN"
-0.37542220791795 -0.315879154295715 0.00796532705282971 0.124568355820202 0.20559780482688 0.261702648982634 0.279498583927534 0.0804054673498659 "omega_3" 0.914 "dtNN"
-0.376116672281682 -0.318208771409445 0.00618709591702782 0.125786124623517 0.208070970714175 0.263364366855456 0.282164265077427 0.0810199290040277 "omega_3" 0.916 "dtNN"
-0.376860933489695 -0.32061463513719 0.00424474980195555 0.126141006838509 0.211067131606399 0.265565556226136 0.284671772481886 0.0815266373611371 "omega_3" 0.918 "dtNN"
-0.377715661882974 -0.32312689463572 0.00213842555916699 0.126418999290138 0.214003750075221 0.266965620863232 0.28735965073389 0.0819195605049234 "omega_3" 0.92 "dtNN"
-0.37864994627995 -0.325745156316941 -0.000131623822994698 0.126559271923099 0.216792057437829 0.268183415986528 0.290235438315619 0.0822043043985403 "omega_3" 0.922 "dtNN"
-0.379663364288717 -0.328469001425788 -0.00253451864165299 0.126592612452328 0.217585617551208 0.269253106842768 0.292960026500452 0.0823779324528155 "omega_3" 0.924 "dtNN"
-0.380724947150838 -0.331297978786949 -0.00513082279240962 0.126544325935072 0.21823106132473 0.270236150264338 0.295534572499719 0.0824431327880786 "omega_3" 0.926 "dtNN"
-0.381895250053958 -0.33420089909464 -0.0078589207221853 0.127535390374874 0.218789914928664 0.271471860860629 0.297929923400716 0.0824011740376197 "omega_3" 0.928 "dtNN"
-0.383112628664719 -0.334875275626587 -0.0107486993990733 0.128416081602609 0.219201697124788 0.272278687986386 0.300177904415023 0.0822536339032246 "omega_3" 0.93 "dtNN"
-0.384406801227385 -0.33449845807894 -0.0137695196165168 0.129217493363456 0.219497522460586 0.27297006602538 0.302249297788535 0.0819995977121994 "omega_3" 0.932 "dtNN"
-0.385807488416731 -0.334170348905673 -0.0158642053606854 0.129879236301917 0.21967803374497 0.273577145601053 0.30417591311442 0.0816401969629712 "omega_3" 0.934 "dtNN"
-0.387252834589276 -0.333951215993693 -0.0149187717171344 0.130463061008754 0.219713402048569 0.274039578862642 0.305897999442266 0.0811791122184988 "omega_3" 0.936 "dtNN"
-0.388772513226343 -0.333809746261636 -0.0140858995503095 0.126753682593176 0.221015990548096 0.274388624953986 0.307447350746713 0.0806152639873826 "omega_3" 0.938 "dtNN"
-0.390335139043145 -0.333714598394124 -0.0133648044497932 0.125660238420437 0.219473763818712 0.276704534806868 0.309424424273459 0.0799506360266133 "omega_3" 0.94 "dtNN"
-0.392000855879871 -0.333725955576199 -0.0127546644148993 0.125957097024184 0.219139332710427 0.279792849054388 0.311451664807294 0.079186532285352 "omega_3" 0.942 "dtNN"
-0.393707713571928 -0.333812398716532 -0.0122850809123065 0.126118330922907 0.218724058702946 0.280282170598696 0.313346963867218 0.0783276186964377 "omega_3" 0.944 "dtNN"
-0.395990260057772 -0.333972823839247 -0.011924500419525 0.125767149433045 0.218167881553654 0.279088149745405 0.315051132495398 0.0773682664928458 "omega_3" 0.946 "dtNN"
-0.398493969320896 -0.337609812613437 -0.014547001584333 0.124420309327945 0.217502332015215 0.277688960512364 0.316596516611867 0.07631598332811 "omega_3" 0.948 "dtNN"
-0.401064351256991 -0.342034791716515 -0.0200742570157786 0.122975597218556 0.216697946114607 0.276086259543774 0.317984926701968 0.0751694729486059 "omega_3" 0.95 "dtNN"
-0.403700146527115 -0.346519833452078 -0.0257675469537162 0.121433974838226 0.215786335465623 0.276654900961034 0.31918763781664 0.0739304964048514 "omega_3" 0.952 "dtNN"
-0.406400080256674 -0.351094173617128 -0.031564427789931 0.120140352258318 0.214917602922867 0.279312953567796 0.320267459884519 0.0726031107464747 "omega_3" 0.954 "dtNN"
-0.409162862035544 -0.355756518517296 -0.0374939762305075 0.119697862025987 0.216281469795319 0.281904622978345 0.32113463130429 0.0711863668996882 "omega_3" 0.956 "dtNN"
-0.41195666833994 -0.360505516685976 -0.0435544013063804 0.119188380596881 0.217567481935589 0.284462336007209 0.322130261536415 0.0696811559942119 "omega_3" 0.958 "dtNN"
-0.414841207940071 -0.36530901106795 -0.0497438400536225 0.118552096837618 0.218869108830347 0.286927279506529 0.323507160226484 0.0680922004235283 "omega_3" 0.96 "dtNN"
-0.417753917206824 -0.370165342695714 -0.0560604611238205 0.117851332556313 0.21874148123095 0.289363028981313 0.324775797639063 0.0664212457462582 "omega_3" 0.962 "dtNN"
-0.420723659123666 -0.372121597524028 -0.0605971325704786 0.11603612483367 0.217598778264346 0.289934706848612 0.325846928356384 0.0646662804601339 "omega_3" 0.964 "dtNN"
-0.42374879523237 -0.373421619269322 -0.0612161609209352 0.113769610273266 0.216390792152083 0.287844605220812 0.326783865614345 0.0628323739532012 "omega_3" 0.966 "dtNN"
-0.42682767957325 -0.374779780673066 -0.0619297587899723 0.10988362392402 0.212342377510026 0.285604741614918 0.327558340677228 0.0609223482876567 "omega_3" 0.968 "dtNN"
-0.429958658685052 -0.376163943633742 -0.062766924368816 0.108794120986545 0.20799716822944 0.283156168569235 0.32814205557213 0.0589370274862668 "omega_3" 0.97 "dtNN"
-0.433140071604896 -0.377633511077647 -0.0637261150997688 0.106360997540094 0.203925892727341 0.280531596173432 0.328598249988886 0.056874230978406 "omega_3" 0.972 "dtNN"
-0.436339732290321 -0.379186839067927 -0.0647447298306361 0.103693245810973 0.202343608339277 0.28088387817138 0.328868499222551 0.0547427006984149 "omega_3" 0.974 "dtNN"
-0.43958647475506 -0.380761236804972 -0.0688903063746693 0.100974716227654 0.200673251232729 0.282767418115441 0.328986126170435 0.0525406241779961 "omega_3" 0.976 "dtNN"
-0.443277824786378 -0.382416020184735 -0.0735248530388617 0.0982518283437344 0.198916457949679 0.284555136349695 0.329362817690424 0.0502702671241195 "omega_3" 0.978 "dtNN"
-0.447289973631769 -0.385600907325966 -0.0722681124495921 0.0966569652678118 0.197044396255478 0.286280271578903 0.330017824424431 0.0479359340089543 "omega_3" 0.98 "dtNN"
-0.451341366980103 -0.391634506704293 -0.0699282184744447 0.0949824540700206 0.197114493270306 0.287914971362795 0.330503945468649 0.0455366401115639 "omega_3" 0.982 "dtNN"
-0.455430004111065 -0.397698245580045 -0.0714618562231522 0.0932299525651388 0.197271387061505 0.289492378780324 0.330854322455082 0.0430764540880993 "omega_3" 0.984 "dtNN"
-0.459553887554421 -0.403820627900643 -0.0753190256500034 0.0914011678498241 0.197446485902958 0.290104149821559 0.331041020717748 0.0405574475205676 "omega_3" 0.986 "dtNN"
-0.463680505511832 -0.409969129472415 -0.0828505672259894 0.0887865095980374 0.196744038254565 0.287179445479637 0.331066582026722 0.0379804570855799 "omega_3" 0.988 "dtNN"
-0.467868902169585 -0.416141604324253 -0.0904755374402839 0.0854357864109829 0.193911827424472 0.284077786432874 0.330933684998513 0.035350414364205 "omega_3" 0.99 "dtNN"
-0.472056028725319 -0.422366156898192 -0.0981607965302942 0.0820169639544019 0.190972835936009 0.280863210938094 0.330675992089141 0.0326664840448694 "omega_3" 0.992 "dtNN"
-0.476270124934103 -0.428609913621017 -0.104792282715891 0.0785317705611988 0.187990063390146 0.277477627274322 0.330204988623279 0.029933397863297 "omega_3" 0.994 "dtNN"
-0.480508867826359 -0.432388786719116 -0.101423466955509 0.0755868677358649 0.184904456443007 0.273923933154663 0.329615209356234 0.0271508646100539 "omega_3" 0.996 "dtNN"
-0.484739447036191 -0.434928160646223 -0.097888037035716 0.0731477919364352 0.181748532905488 0.270475410235463 0.328848550284761 0.0243249056829872 "omega_3" 0.998 "dtNN"
-0.489020618277721 -0.437493516886263 -0.0941877186002102 0.067696033954519 0.178524311430806 0.271288409758654 0.327997612104411 0.0214527181661813 "omega_3" 1 "dtNN"
-0.493289080298212 -0.440113157355881 -0.0902635728352266 0.0645966791508386 0.174025390948373 0.271980250222668 0.32772135452268 0.0185405842896422 "omega_3" 1.002 "dtNN"
-0.497573097925056 -0.442723839863845 -0.0917525047625531 0.0614829031467821 0.168893025218267 0.272614541180133 0.327313210164561 0.0155900116848342 "omega_3" 1.004 "dtNN"
-0.501870431753218 -0.445414918736333 -0.0942322782674978 0.0583080841121273 0.166115523296355 0.273132839759228 0.326714925961141 0.0126015505911338 "omega_3" 1.006 "dtNN"
-0.50617882089864 -0.448092651457387 -0.0967994478254468 0.0550438611822415 0.163279795918641 0.27356827371085 0.325990268091914 0.00958132611545968 "omega_3" 1.008 "dtNN"
-0.511000916949229 -0.45081576307075 -0.103300356553177 0.0520730211621299 0.160357440515668 0.273892953517873 0.325111632520077 0.00652614945936336 "omega_3" 1.01 "dtNN"
-0.515977244118858 -0.454279616688439 -0.11149543290577 0.0492049317660417 0.157411639296129 0.274109510101255 0.324051753440017 0.00344444085674344 "omega_3" 1.012 "dtNN"
-0.520923878358929 -0.461258986932933 -0.117500516181167 0.0462573520762817 0.153851124873654 0.272941148805387 0.322844261489308 0.000333770347401414 "omega_3" 1.014 "dtNN"
-0.52589938076062 -0.468257735309976 -0.113062254116187 0.0420940754922867 0.150095347006868 0.268974037878252 0.321492217705043 -0.00280073766613674 "omega_3" 1.016 "dtNN"
-0.530840266615257 -0.475212305454875 -0.113286302739823 0.0393330517986783 0.146260066123432 0.264909030201295 0.319968113955838 -0.00595899936781537 "omega_3" 1.018 "dtNN"
-0.53577462846124 -0.482181227168439 -0.116179634897719 0.0371419536363078 0.145100948581046 0.260718538851449 0.318305425676272 -0.00913636945117907 "omega_3" 1.02 "dtNN"
-0.540699998554487 -0.48910066958382 -0.118932587525649 0.0339893123724551 0.141917499645672 0.256405845078461 0.316507059132164 -0.0123332123191053 "omega_3" 1.022 "dtNN"
-0.545613610106557 -0.496028765831454 -0.121484297606116 0.0307984165725657 0.138662595904464 0.251974433894475 0.314514833842964 -0.0155430628704921 "omega_3" 1.024 "dtNN"
-0.550482211232975 -0.502932171224074 -0.12383500775428 0.0275408671324158 0.13539952851329 0.247427660650601 0.312392588049988 -0.0187682770974281 "omega_3" 1.026 "dtNN"
-0.55533362965275 -0.508148504743247 -0.125983202896066 0.0242493365782934 0.132100053862587 0.24279932961133 0.31014325316039 -0.0220026496536622 "omega_3" 1.028 "dtNN"
-0.560165211034985 -0.511394355116295 -0.127903050257942 0.0200635404720515 0.128735884713365 0.238031623641689 0.307709010051951 -0.0252460291380518 "omega_3" 1.03 "dtNN"
-0.564974336576938 -0.514625674449121 -0.129590217715872 0.0136596768102777 0.125370296419817 0.234894117847659 0.305667332700693 -0.0284944927246193 "omega_3" 1.032 "dtNN"
-0.569727905426191 -0.517839905637857 -0.134083764785373 0.00910743168077488 0.12194451546236 0.233983685604017 0.303584810181803 -0.0317479189100371 "omega_3" 1.034 "dtNN"
-0.574484404993086 -0.521065040625899 -0.139169041432012 0.00453118571539335 0.118521855160793 0.232962317660792 0.301390082401497 -0.0350031452298517 "omega_3" 1.036 "dtNN"
-0.579180198148379 -0.524268067669198 -0.142556705301104 0.00636303715737085 0.115043575049583 0.231832179441767 0.298994278709984 -0.038256230204577 "omega_3" 1.038 "dtNN"
-0.583842901916739 -0.527477032740308 -0.142601094905501 0.00227632349799478 0.110277136316256 0.230595110782247 0.296491688263075 -0.0415062463109222 "omega_3" 1.04 "dtNN"
-0.588835303788471 -0.530658736920429 -0.136858693896443 -0.00237277372417566 0.10364726566695 0.229283147371405 0.293824066662808 -0.0447517496021922 "omega_3" 1.042 "dtNN"
-0.594035937750618 -0.533840930029214 -0.134548540287824 -0.00703711622668379 0.0975948840969068 0.227836934657262 0.291024748184384 -0.0479895544603728 "omega_3" 1.044 "dtNN"
-0.599191629498023 -0.538921426563661 -0.13441683515515 -0.0117450245507484 0.0985112987493153 0.226258180748914 0.288065646206974 -0.0512175059002017 "omega_3" 1.046 "dtNN"
-0.604269140856275 -0.545978023781174 -0.133997383207713 -0.0164333733575859 0.0969874422967791 0.224609656416703 0.284949126392519 -0.0544324676912462 "omega_3" 1.048 "dtNN"
-0.609326834869933 -0.552971630396939 -0.133290918593502 -0.0143273640123311 0.0925325498951111 0.222862607201535 0.281708142195669 -0.0576356121770584 "omega_3" 1.05 "dtNN"
-0.614301051996222 -0.559868908844464 -0.137145521605532 -0.018421120683854 0.088068122798461 0.220988288031776 0.278345150996074 -0.0608192657602783 "omega_3" 1.052 "dtNN"
-0.61921950324421 -0.566727702844219 -0.13730959220203 -0.0231432305646422 0.083566035708202 0.21628854437364 0.274832114097819 -0.0639855727801602 "omega_3" 1.054 "dtNN"
-0.624079178531588 -0.573483869701818 -0.136353387376175 -0.0278981198932229 0.0790286859913181 0.211028706440118 0.271202049464364 -0.0671311348911314 "omega_3" 1.056 "dtNN"
-0.628846655258258 -0.580164894114887 -0.140206701891088 -0.0326530547667403 0.0761606727197091 0.205678267793019 0.267426908535583 -0.0702520534461499 "omega_3" 1.058 "dtNN"
-0.633549605376288 -0.58679832671595 -0.14405582810889 -0.0328059184806193 0.0758468200214111 0.200240403088515 0.263508798683688 -0.0733490060609158 "omega_3" 1.06 "dtNN"
-0.638185242655766 -0.592227608916005 -0.14134086527298 -0.0352911914349647 0.0722471992286842 0.194718020998778 0.259480286561825 -0.076418406186767 "omega_3" 1.062 "dtNN"
-0.642750840262636 -0.595408462816522 -0.134123217446756 -0.0400258265675006 0.0709419770093973 0.189144482234894 0.255343455456227 -0.0794594628399162 "omega_3" 1.064 "dtNN"
-0.647243730759158 -0.598557795355759 -0.126624772239552 -0.044009643473089 0.068479660078026 0.183492097691385 0.251069894655586 -0.0824686410533607 "omega_3" 1.066 "dtNN"
-0.651661301679155 -0.601642516165498 -0.127686885849585 -0.0446112730228947 0.0639088460437733 0.177763681180238 0.246692252185369 -0.0854441672010504 "omega_3" 1.068 "dtNN"
-0.655970197618956 -0.604690624614875 -0.135456022416122 -0.0443576189952068 0.0638680986107261 0.181759783280711 0.2422126820735 -0.0883850229033171 "omega_3" 1.07 "dtNN"
-0.660228465200873 -0.607669084238182 -0.130241467201927 -0.0482056190867297 0.0603985977338652 0.188734298781128 0.237633340513753 -0.0912871804315688 "omega_3" 1.072 "dtNN"
-0.664372194389841 -0.61060561203783 -0.124674892284361 -0.0526066314290006 0.0566556868039356 0.194285244012065 0.232925389126535 -0.0941488799404572 "omega_3" 1.074 "dtNN"
-0.668485806980755 -0.613466934143503 -0.118763352793508 -0.0554472395201628 0.0499276267427149 0.190926205191488 0.228120884008376 -0.0969726901945112 "omega_3" 1.076 "dtNN"
-0.672997424820153 -0.616280889359757 -0.117335595781469 -0.0572325002432308 0.0452547314499725 0.18522336194161 0.223438790270052 -0.0997503704861384 "omega_3" 1.078 "dtNN"
-0.677442676104761 -0.619044863492718 -0.119852662976371 -0.0555269317222269 0.0459343216999173 0.179491655115612 0.218981445758402 -0.102485061647957 "omega_3" 1.08 "dtNN"
-0.681757896294926 -0.622537845208058 -0.124034134670922 -0.0577845626030467 0.0423899648556585 0.173672289725744 0.223256114618493 -0.105173139629421 "omega_3" 1.082 "dtNN"
-0.685970992641785 -0.628514964361955 -0.128467808911012 -0.0555751234550712 0.0380284874437962 0.174643248937173 0.230089086828741 -0.10781022257267 "omega_3" 1.084 "dtNN"
-0.690048488244656 -0.634369934688323 -0.132841304193789 -0.0591151859706542 0.0353230673602525 0.176228594966176 0.236834029230124 -0.11039974011259 "omega_3" 1.086 "dtNN"
-0.694048489435659 -0.640069179010709 -0.137213661693124 -0.0577328492998959 0.0372464162164761 0.173102212965944 0.243580396765196 -0.112935055143925 "omega_3" 1.088 "dtNN"
-0.697937653858446 -0.64567076207959 -0.141552362221887 -0.0637168451402772 0.0336042065323454 0.169956243545187 0.250233978334961 -0.115418884385413 "omega_3" 1.09 "dtNN"
-0.701682720975271 -0.651141285103506 -0.145855396544562 -0.0586059750888808 0.0291317826968793 0.166821158219875 0.256852590158303 -0.117846171925618 "omega_3" 1.092 "dtNN"
-0.705342064801698 -0.65644743848361 -0.150575193114548 -0.0544418627271739 0.02671428084426 0.164159672830408 0.263432857420355 -0.120215695115672 "omega_3" 1.094 "dtNN"
-0.70885207085928 -0.661647554547812 -0.154787501650674 -0.0560028540670032 0.0232491535866188 0.160522879729456 0.269912141248994 -0.122528278123759 "omega_3" 1.096 "dtNN"
-0.712271276801005 -0.666708488288407 -0.158838270217359 -0.0593048358536521 0.0245937101481104 0.157390105107652 0.276349848155007 -0.124779485875881 "omega_3" 1.098 "dtNN"
-0.71553614478438 -0.671596772362705 -0.16284535958971 -0.0625629453098213 0.0211227397222729 0.154298449266207 0.282743795266242 -0.126969680884743 "omega_3" 1.1 "dtNN"
-0.718704844255058 -0.673932299705768 -0.166827719745072 -0.0658362434573405 0.0210689186390027 0.155852473776406 0.289030238560713 -0.129094945973863 "omega_3" 1.102 "dtNN"
-0.721713562903801 -0.675940159891525 -0.17090662128436 -0.0690312814887761 0.0168069618468962 0.153082529338462 0.295266978335292 -0.131157714709333 "omega_3" 1.104 "dtNN"
-0.724620663598103 -0.677861644353413 -0.174936596983343 -0.0722377972684853 0.0174812481652111 0.147361686347949 0.301390037769409 -0.13315540214771 "omega_3" 1.106 "dtNN"
-0.727393047137014 -0.67969424830477 -0.178915807974079 -0.0753929400197535 0.0175143005617997 0.147671176260815 0.307459158728705 -0.135081931757467 "omega_3" 1.108 "dtNN"
-0.73002822256359 -0.681435551345658 -0.182842424882097 -0.0784949054551589 0.0139685354276367 0.145197778282636 0.313442130328554 -0.136941611061815 "omega_3" 1.11 "dtNN"
-0.732523789586764 -0.683052699843813 -0.186714738451258 -0.0815724181989026 0.0104469544457402 0.140113675050202 0.319336780543381 -0.138731972306917 "omega_3" 1.112 "dtNN"
-0.734907956159702 -0.684573959669137 -0.190561607803204 -0.0845931790523196 0.00698188483079321 0.137716207245376 0.325140461153524 -0.140451603519801 "omega_3" 1.114 "dtNN"
-0.737117335057292 -0.685997163458978 -0.1943203395561 -0.0875859353062083 0.00354459238991467 0.133792766038653 0.33085004865984 -0.14209836967655 "omega_3" 1.116 "dtNN"
-0.739466549585472 -0.687320227209625 -0.198050321013397 -0.0926864609805875 -6.28842457217615e-05 0.146641202353237 0.33646301658797 -0.14367116385405 "omega_3" 1.118 "dtNN"
-0.741830439871023 -0.688510381434696 -0.20171939711679 -0.0993671290668203 -0.00380783375828742 0.159609022207292 0.341978180444642 -0.145169663978604 "omega_3" 1.12 "dtNN"
-0.744035928885467 -0.689595713318681 -0.205325940758939 -0.103396901881183 -0.00748922317018241 0.172723678786042 0.347393894461334 -0.14659205077765 "omega_3" 1.122 "dtNN"
-0.746080600749053 -0.690604453778406 -0.208868335307557 -0.106216069867912 -0.0111054027401565 0.185952845145209 0.3526775865015 -0.147940584834531 "omega_3" 1.124 "dtNN"
-0.747992658136013 -0.691849748387426 -0.212325814511587 -0.109029667767686 -0.0144423473946063 0.199294139624044 0.357887828373578 -0.149207498206308 "omega_3" 1.126 "dtNN"
-0.749739369540066 -0.695018830471099 -0.215674607055291 -0.111775101760315 -0.0174410340642339 0.21274457297659 0.362991230456032 -0.150398196750179 "omega_3" 1.128 "dtNN"
-0.751318619794858 -0.697998741098672 -0.218924101410551 -0.114450827923633 -0.0211314840164505 0.226331065949978 0.36795495125665 -0.151509559365663 "omega_3" 1.13 "dtNN"
-0.752758583693549 -0.700786805701682 -0.222133942602966 -0.11711637983035 -0.0250082263716536 0.239988644414666 0.372838943480588 -0.152538991474236 "omega_3" 1.132 "dtNN"
-0.754026197513838 -0.703441412455561 -0.22527223561417 -0.119678838034133 -0.0280357871611159 0.253745533769461 0.377580657196518 -0.153488197677145 "omega_3" 1.134 "dtNN"
-0.755119086980926 -0.705868511879089 -0.228368134121752 -0.122197887657762 -0.0306602085797181 0.267599667468971 0.382208775211893 -0.154355629525982 "omega_3" 1.136 "dtNN"
-0.756065502843967 -0.708126756825038 -0.231359252608286 -0.124672194877178 -0.0332396749947748 0.281517836210583 0.386751660338234 -0.155139277997731 "omega_3" 1.138 "dtNN"
-0.756832768141408 -0.710183361854945 -0.234274771830485 -0.127100444677183 -0.0357423156534651 0.295527274725146 0.391145802657093 -0.155841481637951 "omega_3" 1.14 "dtNN"
-0.757449348513887 -0.712066691130019 -0.237143891605172 -0.129601500204899 -0.038263702450763 0.309593591464477 0.395419420012445 -0.156458581391066 "omega_3" 1.142 "dtNN"
-0.757882781891453 -0.713774705676542 -0.240660848480161 -0.132714920196008 -0.0411348048070863 0.323682674612655 0.399541002690455 -0.156992259317719 "omega_3" 1.144 "dtNN"
-0.758161741076378 -0.71527492624125 -0.243435273080991 -0.135775104863455 -0.0439860599732924 0.337853630327288 0.40357026048963 -0.15744020652108 "omega_3" 1.146 "dtNN"
-0.758253584754357 -0.716595524151842 -0.246160116418878 -0.138750342867411 -0.0467247174696013 0.352043061837378 0.407475128462011 -0.157803162850145 "omega_3" 1.148 "dtNN"
-0.758186565347614 -0.717703633125325 -0.248803741546112 -0.141639395785262 -0.0491751452579479 0.3662480443856 0.41122333917707 -0.158079389970164 "omega_3" 1.15 "dtNN"
-0.757958590379303 -0.717820624981357 -0.251334522802836 -0.144471574536283 -0.0511632008553988 0.380495608770048 0.414873975456089 -0.15827070601853 "omega_3" 1.152 "dtNN"
-0.757567679803742 -0.716978348621865 -0.253812398551872 -0.149752814750912 -0.0540869589870567 0.394751218931162 0.418363906671175 -0.158374932944949 "omega_3" 1.154 "dtNN"
-0.756981448428689 -0.715992336091119 -0.256188906988314 -0.151987073066437 -0.0569580827853997 0.409011850002344 0.422293259751712 -0.158392722852901 "omega_3" 1.156 "dtNN"
-0.756228658649491 -0.714830445218411 -0.258480282206278 -0.153841793953688 -0.0590546759765971 0.423245007635103 0.42935168330348 -0.158323516713783 "omega_3" 1.158 "dtNN"
-0.75530766771476 -0.713552191013946 -0.260654858776036 -0.155639409479932 -0.060697226339073 0.432978577253323 0.439805335472045 -0.158166041364207 "omega_3" 1.16 "dtNN"
-0.754186414121364 -0.71212564020027 -0.262772842227832 -0.157348481559154 -0.0622813864892464 0.441732065970768 0.452325259535371 -0.157921612091218 "omega_3" 1.162 "dtNN"
-0.75292407755046 -0.710549414341301 -0.26480289768358 -0.159691731682983 -0.0637452693047749 0.451040812278222 0.465843202983137 -0.157590049301179 "omega_3" 1.164 "dtNN"
-0.751457668565195 -0.708852294328551 -0.266744220169642 -0.161913914450452 -0.0651796106291727 0.462537776443639 0.479935995168432 -0.157171207683834 "omega_3" 1.166 "dtNN"
-0.749846440923193 -0.707002106163259 -0.268596017038249 -0.164071488074512 -0.0668457099445732 0.475689342433725 0.494016046820093 -0.156666250005736 "omega_3" 1.168 "dtNN"
-0.748027693853714 -0.704966806250582 -0.270388025941088 -0.166163657422771 -0.068632296771284 0.4847458828458 0.508661848920894 -0.156070564793966 "omega_3" 1.17 "dtNN"
-0.746060912682822 -0.702836529267302 -0.27205854953786 -0.16812865345446 -0.0703257969533411 0.493669493546349 0.523554229095566 -0.155387915876926 "omega_3" 1.172 "dtNN"
-0.743883628208437 -0.700518412380291 -0.273668087743545 -0.170026838689353 -0.0719255671394876 0.507951435753398 0.538354737309703 -0.154619604908632 "omega_3" 1.174 "dtNN"
-0.741555557325228 -0.698072288605999 -0.275185582003132 -0.171827084160668 -0.0734615241324832 0.523188824914143 0.553029505866562 -0.1537651956294 "omega_3" 1.176 "dtNN"
-0.73924964829024 -0.695466546185514 -0.27661050730444 -0.173528839727965 -0.0745237176618048 0.5382478575047 0.56760520018338 -0.152821788120165 "omega_3" 1.178 "dtNN"
-0.736735109743506 -0.692730616103631 -0.277942354599929 -0.175131602565443 -0.0753652471265127 0.548739294149982 0.582077808587201 -0.151792587762123 "omega_3" 1.18 "dtNN"
-0.734057229154814 -0.689832523637904 -0.279638105073843 -0.176665336800738 -0.0761417896842431 0.559103038409717 0.596383916711034 -0.150677803332151 "omega_3" 1.182 "dtNN"
-0.731214535624815 -0.686770937348172 -0.280831042992986 -0.179652603283671 -0.077930244632455 0.56936685056894 0.61058215099149 -0.149477918091741 "omega_3" 1.184 "dtNN"
-0.728144641820734 -0.68357516819151 -0.281405166435661 -0.180477379641161 -0.079769413922179 0.579466820307687 0.624710595881595 -0.148190424885083 "omega_3" 1.186 "dtNN"
-0.724907349445004 -0.680213602023002 -0.282390783081155 -0.1812366581633 -0.0807902831655838 0.589462244813376 0.639122375489933 -0.146818919700728 "omega_3" 1.188 "dtNN"
-0.721471026188624 -0.676715769907901 -0.283311961718084 -0.181899580747029 -0.0813874776865191 0.599290302481506 0.653375305204349 -0.145361505288158 "omega_3" 1.19 "dtNN"
-0.717865193621606 -0.673050277809637 -0.284145170153295 -0.182794874639399 -0.0817400587873749 0.612913720335712 0.667404171037845 -0.143822638081898 "omega_3" 1.192 "dtNN"
-0.714088971382239 -0.670228879595356 -0.284913695241301 -0.183753481736744 -0.0820258574896116 0.626800911971884 0.681266314439597 -0.142197995188135 "omega_3" 1.194 "dtNN"
-0.710080202330232 -0.667370213330457 -0.285586801013835 -0.184579804631255 -0.0822141708656545 0.640552690471736 0.69492889462191 -0.140494128675341 "omega_3" 1.196 "dtNN"
-0.705929137775911 -0.664348486390793 -0.286164358544738 -0.185334678932236 -0.0823354083133268 0.654164671595765 0.708389128309932 -0.138705517189665 "omega_3" 1.198 "dtNN"
-0.701573634404724 -0.661132433474961 -0.28664634924786 -0.18595692136563 -0.082359019185958 0.667631985557534 0.72161330046913 -0.13683623767424 "omega_3" 1.2 "dtNN"
-0.697043218539989 -0.657751737145588 -0.28703276922198 -0.186507486188418 -0.0823460327600856 0.680981554163623 0.734628317040176 -0.134886397814396 "omega_3" 1.202 "dtNN"
-0.692337015830674 -0.654175356853841 -0.287323634285428 -0.186955836562618 -0.0822354398000584 0.694149452749343 0.747399634625879 -0.132856662544271 "omega_3" 1.204 "dtNN"
-0.687423751250947 -0.650402816136193 -0.287549497553812 -0.187302014868067 -0.0820578156052534 0.707162722302428 0.759923625929048 -0.130747974817337 "omega_3" 1.206 "dtNN"
-0.682363819413183 -0.646494717855944 -0.287649379127799 -0.187546125123902 -0.0820299063038874 0.718448172598926 0.772197967298155 -0.128561809586203 "omega_3" 1.208 "dtNN"
-0.677095661520525 -0.642389638734699 -0.287684389139713 -0.18765781541066 -0.0819905727477703 0.727816169490268 0.78421990939853 -0.126296670976337 "omega_3" 1.21 "dtNN"
-0.671679750019791 -0.638087234820716 -0.287624119398117 -0.187698329344357 -0.0818842631553593 0.736944867874001 0.79598637912278 -0.12395917904041 "omega_3" 1.212 "dtNN"
-0.666054125356368 -0.633617723911243 -0.287468820804975 -0.187637296469347 -0.0816807013031848 0.745771436539769 0.807493980612151 -0.12154287753282 "omega_3" 1.214 "dtNN"
-0.660248567284611 -0.629011377194388 -0.287218800105961 -0.18747491789253 -0.0813801667301846 0.754355149345599 0.818708477678285 -0.119054210752323 "omega_3" 1.216 "dtNN"
-0.654292974275847 -0.624207132342917 -0.286874374311594 -0.187211460075503 -0.0810134951070154 0.762632698203163 0.829656718802084 -0.116492064456472 "omega_3" 1.218 "dtNN"
-0.64815632064159 -0.619235650890346 -0.286435872910715 -0.186847249406469 -0.0805505255013941 0.770602007180059 0.840305818140052 -0.11385811707059 "omega_3" 1.22 "dtNN"
-0.641838209267576 -0.614097072697007 -0.28593415544907 -0.186382672200182 -0.0799916531127565 0.778291714953866 0.850653142623685 -0.11115511356477 "omega_3" 1.222 "dtNN"
-0.635338354035923 -0.608822044669978 -0.285308541216352 -0.185787657119931 -0.0793678292722007 0.785700139656001 0.860726336923562 -0.108380044859803 "omega_3" 1.224 "dtNN"
-0.628687097403201 -0.603349650450184 -0.284620432293366 -0.185123745490046 -0.0786795290014766 0.79276476129354 0.870491807323617 -0.105535756439783 "omega_3" 1.226 "dtNN"
-0.621853852572599 -0.597262128913826 -0.283839752126028 -0.184360964312987 -0.0778662460385249 0.799514817102249 0.879976792033233 -0.102626915396506 "omega_3" 1.228 "dtNN"
-0.61486882913232 -0.590411671641959 -0.282936590684926 -0.183469272744958 -0.0770170645462258 0.810416985045208 0.889221661331703 -0.0996518813215329 "omega_3" 1.23 "dtNN"
-0.607701105247145 -0.583433726882333 -0.281972593299656 -0.182510237690508 -0.07367353180382 0.821250913318636 0.898710108958767 -0.0966102593823904 "omega_3" 1.232 "dtNN"
-0.600380972663402 -0.576266954525124 -0.280915263811892 -0.181423417966016 -0.071779140393005 0.831865271976596 0.907923250130466 -0.0935064998066406 "omega_3" 1.234 "dtNN"
-0.592908301403156 -0.56897219437883 -0.279749125334604 -0.180239982192631 -0.0705093633143292 0.842255638454844 0.916828096744894 -0.0903402981181517 "omega_3" 1.236 "dtNN"
-0.585252539764213 -0.561518843123281 -0.278523940767798 -0.178960638483943 -0.0691791390778462 0.852478175485658 0.925421781008652 -0.0871121677988654 "omega_3" 1.238 "dtNN"
-0.577444267054545 -0.553906924622368 -0.277179322410632 -0.177586152023991 -0.0677891910236781 0.862467477325026 0.933731804233162 -0.0838277036206085 "omega_3" 1.24 "dtNN"
-0.569483640857811 -0.546167089923642 -0.275776957903929 -0.176117345067325 -0.0663906659294753 0.872250973431051 0.941693978503281 -0.0804846926109432 "omega_3" 1.242 "dtNN"
-0.56137091461153 -0.538238369894088 -0.274286122152603 -0.174555073198974 -0.0649507514254424 0.881825128837818 0.949396567302074 -0.0770847380199982 "omega_3" 1.244 "dtNN"
-0.553075919998662 -0.530181490482789 -0.271831507081572 -0.172869599360524 -0.0634228800948335 0.891155519956783 0.956744608796441 -0.0736292082826136 "omega_3" 1.246 "dtNN"
-0.54489968824214 -0.522131446126195 -0.270213153895668 -0.171122792918482 -0.0618384700987349 0.899068306428035 0.963796489361187 -0.0701219882328353 "omega_3" 1.248 "dtNN"
-0.536582208297546 -0.515740286331265 -0.268510063699523 -0.169254511206702 -0.0601679345177217 0.902989188243339 0.970488553017219 -0.0665642576176537 "omega_3" 1.25 "dtNN"
-0.528139456584597 -0.509194981611643 -0.266128636359042 -0.167296217638409 -0.0584427516639039 0.906552082990174 0.976878929602321 -0.062951927806821 "omega_3" 1.252 "dtNN"
-0.519541662292625 -0.502558041407667 -0.264223385608432 -0.165248911394087 -0.0566639123469486 0.909725076749169 0.982964779099518 -0.0592940257907607 "omega_3" 1.254 "dtNN"
-0.510820066521944 -0.495800439402387 -0.262235934868954 -0.163113644999385 -0.0548019202941532 0.912537930800227 0.988682291637303 -0.0555895273164612 "omega_3" 1.256 "dtNN"
-0.5019753695492 -0.48850010995784 -0.260167205614266 -0.160861006747098 -0.0528578431725464 0.914959974384658 0.994089792958221 -0.0518376837208076 "omega_3" 1.258 "dtNN"
-0.49297773082759 -0.479190811801573 -0.258018246682582 -0.158522648589383 -0.0508633094218567 0.91699012184705 0.999123603793805 -0.0480425809215054 "omega_3" 1.26 "dtNN"
-0.483858321721243 -0.46974631916072 -0.255790188661933 -0.156099621069131 -0.0488194550508183 0.918626393198565 1.00384302034018 -0.0442038045447902 "omega_3" 1.262 "dtNN"
-0.474674498251602 -0.460166755886803 -0.25348414983182 -0.153593024348652 -0.0466969238280512 0.921857744758825 1.00821498166243 -0.040326470679604 "omega_3" 1.264 "dtNN"
-0.465827068758699 -0.45361571863674 -0.25113176961554 -0.151004012644307 -0.0444969024383113 0.929420094014461 1.0128758265169 -0.0364111485229023 "omega_3" 1.266 "dtNN"
-0.456830786483522 -0.446994208992123 -0.248703655845645 -0.1473886619724 -0.0422511204825469 0.936742763849793 1.0175724388439 -0.0324556712271082 "omega_3" 1.268 "dtNN"
-0.447748095330383 -0.437521479839347 -0.245337821850569 -0.144616719072133 -0.0399608153217059 0.943791623240202 1.02192255735633 -0.0284669630783118 "omega_3" 1.27 "dtNN"
-0.438987193058267 -0.427358383338856 -0.242852227514447 -0.142261390797557 -0.0375967338903251 0.950593333948461 1.02595401890716 -0.0244431644027414 "omega_3" 1.272 "dtNN"
-0.430398482086787 -0.419634984653328 -0.240264183381157 -0.139757062825026 -0.035160185789664 0.957113287113657 1.0296337744353 -0.0203882671745358 "omega_3" 1.274 "dtNN"
-0.421788261330391 -0.412231650692377 -0.237635964216224 -0.136744462331194 -0.0322727131351712 0.963408191142094 1.03295956557787 -0.0163022340899897 "omega_3" 1.276 "dtNN"
-0.413779839693859 -0.401818605129677 -0.234907770952702 -0.133626690764004 -0.0298129568921013 0.969382055165454 1.03595946680827 -0.0121895485403033 "omega_3" 1.278 "dtNN"
-0.405646930757655 -0.391325733297833 -0.232141871316401 -0.130466106615245 -0.0272543080413925 0.969097718666717 1.03859968843364 -0.0080466286306063 "omega_3" 1.28 "dtNN"
-0.397453218525584 -0.382987891229334 -0.228712753742855 -0.127203047829425 -0.0246897085215778 0.967940296419499 1.04090787228995 -0.00387896574589504 "omega_3" 1.282 "dtNN"
-0.389777288479991 -0.37582652889779 -0.224193655631723 -0.123838931683451 -0.0220595243820867 0.966412628370904 1.04285109419965 0.000309428854801215 "omega_3" 1.284 "dtNN"
-0.382093917075338 -0.365368369236705 -0.221147743461472 -0.120436254787137 -0.0193956864085862 0.964482452535151 1.04442741670596 0.00452205383352378 "omega_3" 1.286 "dtNN"
-0.374250592000351 -0.354836034517916 -0.217510799868251 -0.116966005192069 -0.0166996202369774 0.962178723469378 1.04563537149454 0.00875207696449374 "omega_3" 1.288 "dtNN"
-0.366311815905135 -0.34420052412338 -0.214447856688025 -0.113399215126435 -0.0138954986064164 0.959470217672333 1.04650423631534 0.0130050307850055 "omega_3" 1.29 "dtNN"
-0.358220162349141 -0.333463400683115 -0.211355447713856 -0.109767972104578 -0.0110221539122222 0.960043405810893 1.04715358072605 0.0172697593823239 "omega_3" 1.292 "dtNN"
-0.350009596319524 -0.322657324764236 -0.206373682821834 -0.106073740226861 -0.00812123879745741 0.964797867102675 1.04848102465769 0.0215492410175445 "omega_3" 1.294 "dtNN"
-0.341683586186832 -0.31404242565975 -0.201554757541317 -0.10231801895668 -0.00516378930717565 0.969212769227454 1.04946682098932 0.0258424429927879 "omega_3" 1.296 "dtNN"
-0.333215234077556 -0.305938969590272 -0.198222143550538 -0.0984718354948768 -0.00215137343940341 0.973375929325528 1.05010859483269 0.0301465180004634 "omega_3" 1.298 "dtNN"
-0.324794173323369 -0.297579368036907 -0.19483529922303 -0.0945978086720629 0.000883908854859783 0.977253041359518 1.05037387030967 0.0344619169485628 "omega_3" 1.3 "dtNN"
-0.316361316295968 -0.28896882715145 -0.191058621723528 -0.0906365259017434 0.0059518041439901 0.980809746427155 1.05026108290724 0.0387805337151981 "omega_3" 1.302 "dtNN"
-0.307787237014281 -0.278526040367865 -0.18763076617978 -0.0866201662271919 0.00894002002365824 0.981989959695738 1.04979865186192 0.0431068236991675 "omega_3" 1.304 "dtNN"
-0.299015126224333 -0.267843092363989 -0.184183788157952 -0.0825504300090643 0.0119769505264458 0.97736868163048 1.04895321886698 0.0474371803888882 "omega_3" 1.306 "dtNN"
-0.290079956550983 -0.257083402934938 -0.177525617621541 -0.0784290336034132 0.0150304176204372 0.972338660562457 1.04775294633612 0.0517682602173849 "omega_3" 1.308 "dtNN"
-0.280955885854155 -0.246249709635151 -0.172206458013761 -0.0742270588047518 0.0180987416047742 0.966929824593876 1.04619604667516 0.0561009213530337 "omega_3" 1.31 "dtNN"
-0.271677901320288 -0.235344787392478 -0.168177714088813 -0.0700071663389394 0.0212107622573399 0.96114084421049 1.04425078228206 0.0604305528862761 "omega_3" 1.312 "dtNN"
-0.262189057740329 -0.224371450080412 -0.160217653104439 -0.0657099872652793 0.024334283588928 0.954940916006819 1.04191646566852 0.0647578895819491 "omega_3" 1.314 "dtNN"
-0.252554696239997 -0.213332743927083 -0.15541713761661 -0.0621885247197724 0.0274981441554587 0.955477458694304 1.03971448560139 0.0690788165631625 "omega_3" 1.316 "dtNN"
-0.242718353346504 -0.202231751005627 -0.148092639526396 -0.0588864379167831 0.0306701467458765 0.9579939612251 1.03800616212214 0.073393782604366 "omega_3" 1.318 "dtNN"
-0.232715384035941 -0.191040982058666 -0.138543576459085 -0.0525855149456333 0.0338486111160705 0.960231086282761 1.03593599825444 0.0777004687570513 "omega_3" 1.32 "dtNN"
-0.222489788574535 -0.17982456389592 -0.127405515781845 -0.048118587702902 0.0385019313766861 0.962154702895418 1.0334708291727 0.0819947259898431 "omega_3" 1.322 "dtNN"
-0.212107118841629 -0.168524616347781 -0.117230562498946 -0.0436137008442756 0.0418541183461798 0.963823107481005 1.03066912941665 0.0862784879519431 "omega_3" 1.324 "dtNN"
-0.201541168153597 -0.157174875311739 -0.10731256106186 -0.0390725388544411 0.0435581227970943 0.960951223427173 1.02746795298651 0.0905471651665205 "omega_3" 1.326 "dtNN"
-0.190766025101254 -0.151957252091563 -0.0975689414960925 -0.0344968011814899 0.0468061414501335 0.953274617742977 1.02389653021146 0.0947994346619192 "omega_3" 1.328 "dtNN"
-0.179817115754872 -0.147623378844173 -0.0884751033370321 -0.0309113648210655 0.0500824444479804 0.945211439263346 1.01995419739387 0.0990345373187128 "omega_3" 1.33 "dtNN"
-0.168669133351841 -0.143436986981442 -0.0792872158231717 -0.0275139229714796 0.0535245053808353 0.936731718134752 1.01567075835595 0.103250705790125 "omega_3" 1.332 "dtNN"
-0.157327307697471 -0.139466446279698 -0.0700961214514564 -0.0226384798742743 0.0569972658136635 0.927867361955236 1.01098278711197 0.107445120847484 "omega_3" 1.334 "dtNN"
-0.14579610588163 -0.134206134654391 -0.0637195472920098 -0.0207038642778912 0.0604621864683281 0.92887223727314 1.00654750007948 0.111617268203553 "omega_3" 1.336 "dtNN"
-0.134181890423633 -0.129790709788551 -0.0527542503494942 -0.0162540271053899 0.065227466132967 0.93014189143139 1.00267185316369 0.115765136019839 "omega_3" 1.338 "dtNN"
-0.128116716190561 -0.123093749097904 -0.0511976387777509 -0.0114134482786312 0.0685567144955144 0.931109937266456 0.998446741103919 0.119885188096223 "omega_3" 1.34 "dtNN"
-0.124108215516742 -0.119079671028601 -0.0438133557159972 -0.00164754828477953 0.0709446771365947 0.931832951871115 0.993840597036126 0.123978685887223 "omega_3" 1.342 "dtNN"
-0.120050477112898 -0.115047084180162 -0.0367678319045694 0.00837903933387452 0.0744214739495419 0.926394990904896 0.988883616675707 0.128042905526498 "omega_3" 1.344 "dtNN"
-0.116006279283397 -0.11148626724264 -0.0332012593657396 0.0134392623453436 0.0779425868579438 0.916503951416644 0.983575169201686 0.132073608986721 "omega_3" 1.346 "dtNN"
-0.129474992890323 -0.107435729971598 -0.0266366848932194 0.0227526134323739 0.0814452172562596 0.906222094422617 0.977882242393491 0.136071897686153 "omega_3" 1.348 "dtNN"
-0.146306493701616 -0.103371442292314 -0.0161202140528758 0.0291048881787219 0.0852498176108156 0.895551669130214 0.971833378481563 0.140036610095489 "omega_3" 1.35 "dtNN"
-0.163286301400547 -0.0992950036520028 -0.0152802949478996 0.0371601059524096 0.088567168173995 0.896213210305291 0.966121168879681 0.143964315714886 "omega_3" 1.352 "dtNN"
-0.180437936732119 -0.0952385210011926 -0.0117411646767209 0.0424710581829686 0.0919466126009638 0.897153247988058 0.961163868749566 0.147855649948205 "omega_3" 1.354 "dtNN"
-0.197723801236521 -0.0911426780660918 -0.00100922376401513 0.0508966215595024 0.0952216305420848 0.897804677864542 0.955844650437257 0.151706960950384 "omega_3" 1.356 "dtNN"
-0.215136523382114 -0.0870397100132436 0.00978591305715781 0.0552258142185451 0.10008971829609 0.893730215832306 0.95019407234355 0.155517346784533 "omega_3" 1.358 "dtNN"
-0.23269895946396 -0.0851084698547879 0.0132530451767821 0.0613836677679274 0.107473032231383 0.882566549665682 0.944181922040968 0.159284465362326 "omega_3" 1.36 "dtNN"
-0.250372640869443 -0.0810361436048197 0.0216805027613418 0.0677656313515058 0.12178209797645 0.871036533853442 0.93783614357676 0.16300678139108 "omega_3" 1.362 "dtNN"
-0.268149399270783 -0.0769619009755615 0.0291363567337157 0.0740385035007307 0.134626879816608 0.864974033175031 0.931124197415329 0.166685536184319 "omega_3" 1.364 "dtNN"
-0.286052011116567 -0.0728874047522936 0.0381642918791272 0.0809028629565773 0.143077020799637 0.866355035902757 0.926073036417051 0.170314944607677 "omega_3" 1.366 "dtNN"
-0.304042378339886 -0.068814286287818 0.0415090861593512 0.0862532836844139 0.156146685634667 0.867437660706571 0.920705922882917 0.173898316665097 "omega_3" 1.368 "dtNN"
-0.322112722870656 -0.0647746630804136 0.0448491442392651 0.0919030348587171 0.169175180306354 0.862347643043393 0.914996303562077 0.177431885002929 "omega_3" 1.37 "dtNN"
-0.340285584165201 -0.0610533612565973 0.0481523436681641 0.0971908203719636 0.182220654053594 0.850547893984754 0.908943758579653 0.180909380813985 "omega_3" 1.372 "dtNN"
-0.358522266472107 -0.0570203728071306 0.0502252946350268 0.105556939850032 0.186528430882447 0.838432870553277 0.902579219096424 0.184338199002784 "omega_3" 1.374 "dtNN"
-0.376814391950688 -0.0529643555711345 0.0475431387173444 0.113816894858246 0.199072537702818 0.839742666264613 0.897312668841892 0.187712399574572 "omega_3" 1.376 "dtNN"
-0.395153595680313 -0.0489479070178618 0.0508328854472779 0.11693752058045 0.211636066850133 0.841670989515876 0.892438353204966 0.191030638126505 "omega_3" 1.378 "dtNN"
-0.413592834582801 -0.0449420335878585 0.0540793787679945 0.120013406990438 0.224217791037745 0.837938794784748 0.887244697165329 0.194291856688012 "omega_3" 1.38 "dtNN"
-0.432032416579943 -0.0409482210051237 0.0573420864463401 0.123073447913896 0.2342969267375 0.826162777000661 0.881729646360554 0.197492976449926 "omega_3" 1.382 "dtNN"
-0.450525127217077 -0.0383219024187156 0.0605279238372987 0.129236407761994 0.249340155750588 0.815957014226228 0.875891945284934 0.200636233997717 "omega_3" 1.384 "dtNN"
-0.469032089038137 -0.0343834966705003 0.0567931962108901 0.133028204931634 0.261909242956222 0.81898242806767 0.871979485708096 0.203720132798025 "omega_3" 1.386 "dtNN"
-0.487544831898106 -0.0304924044044128 0.0599588485113145 0.136611887045035 0.268873003559634 0.821728376137742 0.867745566337362 0.206740410031289 "omega_3" 1.388 "dtNN"
-0.506085230810527 -0.0265890668834459 0.0631347010706236 0.139582303721511 0.281899984886252 0.812610075726013 0.863215203349341 0.209698370118528 "omega_3" 1.39 "dtNN"
-0.524614168173173 -0.0227360872270879 0.0662581979836432 0.14249844463086 0.294954916153017 0.801120571196236 0.858357309902829 0.212591598987233 "omega_3" 1.392 "dtNN"
-0.543123195368764 -0.0189505505537682 0.069358375568811 0.145766275841765 0.304118440437719 0.800717896711546 0.85468536099512 0.215420735780982 "omega_3" 1.394 "dtNN"
-0.561634359624009 -0.0151261534880405 0.0662404207245118 0.151408943627587 0.312892939244364 0.804629330664568 0.851522919494528 0.218181413498616 "omega_3" 1.396 "dtNN"
-0.580108650369482 -0.0113494300949242 0.0688376769001593 0.154982923751504 0.329912642626198 0.79992450716486 0.84802571612255 0.220874860307923 "omega_3" 1.398 "dtNN"
-0.598537551974459 -0.00761303465577612 0.071876105120964 0.155987050488818 0.33780840682266 0.789215835013977 0.844222225565204 0.223500047721272 "omega_3" 1.4 "dtNN"
-0.616943010602711 -0.00391140084349217 0.074855191764982 0.160535637674684 0.34167151381871 0.787318249324926 0.841236728385752 0.226057248485398 "omega_3" 1.402 "dtNN"
-0.635285601583405 -0.000661076768892599 0.0778345299010539 0.16323715348193 0.355300369786505 0.792348150041448 0.839159576193197 0.228542737436803 "omega_3" 1.404 "dtNN"
-0.65355657704356 0.0029929030933431 0.0744386224330356 0.166390997400526 0.368965398850605 0.789706106467065 0.836741726032074 0.230956795189567 "omega_3" 1.406 "dtNN"
-0.671747310359819 0.00658543133539524 0.0773703428874342 0.169823124753975 0.382693155932827 0.779852556134642 0.834012741770096 0.233298785729372 "omega_3" 1.408 "dtNN"
-0.689879752810668 0.010176239293628 0.0802374134646584 0.173247238334966 0.396509939170983 0.779262581589023 0.831982652469037 0.235567623696592 "omega_3" 1.41 "dtNN"
-0.707945398420009 -0.00186515038399193 0.0830385934837636 0.17660091527506 0.400408552055126 0.785454326564548 0.831011696022642 0.237761505786594 "omega_3" 1.412 "dtNN"
-0.725874766379093 -0.0251305395837562 0.0811640031630532 0.17963064106317 0.417298953314798 0.782853017476896 0.829696027411558 0.239882943204107 "omega_3" 1.414 "dtNN"
-0.743720299429867 -0.0485394525463221 0.0826733513230238 0.182097477996876 0.428870253585444 0.773968774337675 0.828034068992338 0.241926672718515 "omega_3" 1.416 "dtNN"
-0.76144245800009 -0.0720845795299851 0.0854087730704123 0.184522059633366 0.440920609725993 0.777249545956749 0.827288105025843 0.243895243160208 "omega_3" 1.418 "dtNN"
-0.779063055639483 -0.0957889580907931 0.0880733877842204 0.187504328050352 0.455869418000134 0.784585159410767 0.827416316128847 0.245786201756342 "omega_3" 1.42 "dtNN"
-0.796543017302497 -0.119583803580269 0.0887563257493866 0.190682160215431 0.470910326962155 0.779927565464732 0.827224691829031 0.247599151397195 "omega_3" 1.422 "dtNN"
-0.813873921195636 -0.143491614614277 0.0877845242628723 0.193782689130273 0.48603920088334 0.773202778072971 0.826680773045496 0.249337309719518 "omega_3" 1.424 "dtNN"
-0.831047481199107 -0.167504102760574 0.090339440826142 0.196707751510473 0.499710976590791 0.781946805181519 0.827577907281125 0.250991820187926 "omega_3" 1.426 "dtNN"
-0.848086063682615 -0.191612789256908 0.0928802255013466 0.199644203669266 0.515925882182387 0.78770737417608 0.828856322982347 0.252569762478018 "omega_3" 1.428 "dtNN"
-0.864950628392876 -0.215809553609688 0.0919562313156348 0.201096080837772 0.521098023935451 0.781150882852273 0.829781980483006 0.254067894138152 "omega_3" 1.43 "dtNN"
-0.881662878665338 -0.240086359096438 0.0926191663160694 0.204056368698048 0.518287738768663 0.784151994128877 0.830652922548666 0.255487780791856 "omega_3" 1.432 "dtNN"
-0.898153349539143 -0.264404471496505 0.0950375399310701 0.20696366461749 0.529865244493237 0.794061872578368 0.833431418641908 0.256823483159137 "omega_3" 1.434 "dtNN"
-0.914505363747082 -0.288816528155223 0.0973768069650873 0.209729351222165 0.540504393353444 0.79238336383446 0.835888309790391 0.258080968606969 "omega_3" 1.436 "dtNN"
-0.930619338355825 -0.313252914936641 0.094871863571484 0.211711529208117 0.523684535494624 0.791671721681382 0.837989920932444 0.259257626276976 "omega_3" 1.438 "dtNN"
-0.94651796054751 -0.337735385849328 0.0971596874215948 0.214220172822763 0.530860448483168 0.802965335704187 0.841577183444542 0.260351179842843 "omega_3" 1.44 "dtNN"
-0.96222410828409 -0.362224601797834 0.0993961567905899 0.217564207471639 0.541830075490225 0.80601753690172 0.845559971582929 0.261363689606621 "omega_3" 1.442 "dtNN"
-0.977699122685806 -0.386742487217305 0.10154986410879 0.219092639192695 0.546173050398636 0.804816422972635 0.849219227323999 0.26229394730503 "omega_3" 1.444 "dtNN"
-0.992965211618355 -0.411280404470745 0.0992697725558287 0.221312952015467 0.530141717250672 0.817394247040795 0.853914351294236 0.263144351170302 "omega_3" 1.446 "dtNN"
-1.00795345953571 -0.435799105280978 0.101365259068757 0.224061578041869 0.535920250911488 0.822477092069391 0.859448972939447 0.263911031559323 "omega_3" 1.448 "dtNN"
-1.02271726923118 -0.4602897658865 0.103375831823143 0.226305482570922 0.546196292151365 0.823518602648335 0.864633627688136 0.264595678027664 "omega_3" 1.45 "dtNN"
-1.0372187387909 -0.484773987041763 0.105361667345051 0.227931750537721 0.555970853680662 0.837273400459139 0.870925482767802 0.265197000576055 "omega_3" 1.452 "dtNN"
-1.05145073190607 -0.509212153691806 0.10325135317845 0.230204611268505 0.540699225588071 0.842278941370012 0.878001038310174 0.265718515669084 "omega_3" 1.454 "dtNN"
-1.06543687698496 -0.533625602256564 0.105142518165962 0.23238503271233 0.534279792709754 0.847308433652131 0.884761625243016 0.266155968148415 "omega_3" 1.456 "dtNN"
-1.07910887057102 -0.557974808859683 0.106976417048145 0.23450283048868 0.543796418509714 0.86212369262239 0.89287888095339 0.266514037401379 "omega_3" 1.458 "dtNN"
-1.09252020377966 -0.582250763236061 0.108752466537908 0.236344113279188 0.553239914732274 0.866029063812221 0.901480394417888 0.266787843592797 "omega_3" 1.46 "dtNN"
-1.10563333476551 -0.606444447818831 0.10685002059023 0.237985599208912 0.555655732242485 0.875320957041765 0.909743149520523 0.26697985151973 "omega_3" 1.462 "dtNN"
-1.11844151272317 -0.630546837739473 0.108595213115848 0.23927625180238 0.540837621451317 0.890978951050727 0.919748333701989 0.267091811680627 "omega_3" 1.464 "dtNN"
-1.13093826030905 -0.654548886709506 0.110741506197201 0.240501272756831 0.535380985783149 0.894173536466667 0.929792732857948 0.267120928758167 "omega_3" 1.466 "dtNN"
-1.14311737364136 -0.678441173421049 0.112859876784682 0.240229389830574 0.543978470972604 0.906388906095231 0.939537299307858 0.267070000165285 "omega_3" 1.468 "dtNN"
-1.15497292230015 -0.702244824727359 0.114888753639377 0.24128650106428 0.552521970421708 0.922633275199189 0.951086698975814 0.266937593593299 "omega_3" 1.47 "dtNN"
-1.16649903495306 -0.72588958501791 0.114633309256646 0.242276764662734 0.561011459298413 0.927092431702249 0.962484653060869 0.266727109441609 "omega_3" 1.472 "dtNN"
-1.17768927104788 -0.749366307540015 0.116007619100913 0.243199757046284 0.546984993726539 0.939002274231882 0.973594310656551 0.266436727788653 "omega_3" 1.474 "dtNN"
-1.18856828243293 -0.772726954398706 0.117289667400939 0.244055063056294 0.532333046580675 0.955626126140544 0.986007272913014 0.266065672023801 "omega_3" 1.476 "dtNN"
-1.19906947845334 -0.795932008666284 0.118509548161853 0.242926130215551 0.537066597513842 0.964702626048847 0.998632306436491 0.265615959818867 "omega_3" 1.478 "dtNN"
-1.20918756573872 -0.818941925769195 0.118111021234427 0.243616551847254 0.544599359481708 0.971765406678685 1.01095144740441 0.265087872270597 "omega_3" 1.48 "dtNN"
-1.2189785482031 -0.841747108624133 0.119735841484442 0.244208048059591 0.552097770000444 0.988457588513086 1.02328115086658 0.264483747047717 "omega_3" 1.482 "dtNN"
-1.22840713915446 -0.864399210579904 0.121329509750524 0.244761402820643 0.559531618761753 1.00505221006443 1.03690471808267 0.263800910692799 "omega_3" 1.484 "dtNN"
-1.23743831402891 -0.886797492698236 0.122730439134557 0.245245885409076 0.545677052146004 1.01360980288246 1.05029753909906 0.263041016936047 "omega_3" 1.486 "dtNN"
-1.24609803234523 -0.909024468623727 0.123635126080273 0.243296293646381 0.53117438645404 1.02021146185325 1.06342430749282 0.262205730671266 "omega_3" 1.488 "dtNN"
-1.25438158418973 -0.93097969364635 0.12172545004438 0.243619989836304 0.530070705569301 1.03621128616402 1.07631223518877 0.261296297292163 "omega_3" 1.49 "dtNN"
-1.26225461925492 -0.952745975638834 0.122521937033468 0.243874574986421 0.536517448942334 1.05258246740897 1.08997575487672 0.260311985819551 "omega_3" 1.492 "dtNN"
-1.26974400092485 -0.974222937793854 0.123254539718232 0.244059957462753 0.542858176021696 1.06861674858311 1.10395602196036 0.259254358603265 "omega_3" 1.494 "dtNN"
-1.27684622443724 -0.995462127828546 0.124206758209937 0.244176087687492 0.549154560578017 1.07638455212248 1.117714744691 0.258122512631344 "omega_3" 1.496 "dtNN"
-1.28352741688337 -1.01642390669883 0.125289861863678 0.241506832869788 0.552701172358695 1.08379440906629 1.13121750296028 0.256921103346183 "omega_3" 1.498 "dtNN"
-1.28978437236441 -1.03709938777956 0.125007482829403 0.241467326760187 0.538459859362433 1.09641144778476 1.14449057832013 0.255647222941879 "omega_3" 1.5 "dtNN"
-1.29564455199147 -1.05751041146351 0.125484304931831 0.241358862155494 0.52387690018918 1.11228942042891 1.15749888367066 0.254306065502886 "omega_3" 1.502 "dtNN"
-1.30110504872931 -1.07758747484883 0.125866747872067 0.241181501572726 0.520207121671149 1.12806722194898 1.17149070018888 0.252891500884704 "omega_3" 1.504 "dtNN"
-1.30610226738963 -1.09738335478602 0.126185323878076 0.240935350178745 0.52539083427024 1.14377093870223 1.18542657056219 0.25141085684139 "omega_3" 1.506 "dtNN"
-1.31069560392018 -1.11685922290576 0.126440096015187 0.240620555790258 0.530489841324311 1.1534991135689 1.19911533391104 0.249864197748125 "omega_3" 1.508 "dtNN"
-1.31485296911961 -1.13597553114977 0.12613763072585 0.237194419854745 0.535535572262461 1.16128746134308 1.21258442102669 0.248249587367537 "omega_3" 1.51 "dtNN"
-1.31857282967678 -1.15478472510165 0.126728262353708 0.236761278386098 0.540528894787599 1.16874761125172 1.22583051716231 0.2465731798617 "omega_3" 1.512 "dtNN"
-1.32364295446837 -1.17324798188201 0.126792599251587 0.236260373952689 0.541141891280802 1.18093731163867 1.23878892351883 0.244829794315347 "omega_3" 1.514 "dtNN"
-1.32939636839149 -1.19135725224351 0.126763464939245 0.235691958223924 0.526508515249645 1.19603598220988 1.25151667589518 0.243026592397399 "omega_3" 1.516 "dtNN"
-1.33471525057405 -1.20907422541427 0.12667165059878 0.235056325225059 0.51154027175852 1.21107227057087 1.26438524148341 0.241159189323231 "omega_3" 1.518 "dtNN"
-1.33985603230724 -1.22645239941045 0.126517344954095 0.234353811337201 0.504369558065832 1.2260122411974 1.2778965555276 0.239233845139582 "omega_3" 1.52 "dtNN"
-1.34707788971087 -1.24342332784209 0.125253518272245 0.233584795296963 0.508171263792178 1.2408824648391 1.29119670913173 0.237247267936775 "omega_3" 1.522 "dtNN"
-1.35383917984643 -1.26000938732199 0.12540680967345 0.22938721830991 0.511942519556953 1.2508521840407 1.30425062364043 0.235202775131652 "omega_3" 1.524 "dtNN"
-1.36013725260199 -1.27620279271707 0.125529746432562 0.228509318680267 0.515623412623995 1.25818557801728 1.31705533505118 0.233102950985663 "omega_3" 1.526 "dtNN"
-1.36604384445974 -1.29199612283696 0.125281398210689 0.227566404450613 0.519215021246396 1.26519024903922 1.32957730468053 0.230947346236586 "omega_3" 1.528 "dtNN"
-1.37412020430833 -1.30738223637377 0.124819782337738 0.226558957417069 0.522748897088491 1.27180334472172 1.34187417538436 0.228737292438875 "omega_3" 1.53 "dtNN"
-1.38170739731891 -1.32232375432403 0.124267557523069 0.225487502662531 0.525533837398598 1.28355875014034 1.35391169693895 0.226476437600953 "omega_3" 1.532 "dtNN"
-1.38883263181845 -1.33012468296261 0.122556547264026 0.224352608548031 0.510266814735701 1.29770786236185 1.36565527877531 0.224162611475888 "omega_3" 1.534 "dtNN"
-1.3954622959269 -1.32846023372991 0.122305685724712 0.223154840747043 0.494676663417806 1.31179788960509 1.37713129471945 0.221797975879771 "omega_3" 1.536 "dtNN"
-1.40258295802658 -1.32632869950288 0.121996497756129 0.218325525723174 0.479379788284859 1.32576441792196 1.38958734947687 0.219387762621668 "omega_3" 1.538 "dtNN"
-1.41084078551069 -1.34068484430776 0.121527658071614 0.217030543959595 0.481781311988584 1.339664596673 1.40189994003208 0.216928399841116 "omega_3" 1.54 "dtNN"
-1.41863854207855 -1.35565985654256 0.120682137692768 0.215674735992081 0.484087740229484 1.35346351851001 1.41393649462037 0.214423162073604 "omega_3" 1.542 "dtNN"
-1.42591200565244 -1.36169198671513 0.119779772960158 0.214258791983241 0.486361373313116 1.3616663043602 1.42572485117114 0.211875593569613 "omega_3" 1.544 "dtNN"
-1.43268862896491 -1.36043138671602 0.118821245876347 0.212813962808639 0.488542396656953 1.36766775657975 1.43726191720913 0.209284679450106 "omega_3" 1.546 "dtNN"
-1.43949106158783 -1.35870060838738 0.117366829176149 0.211279963716606 0.490631986258904 1.3733083670283 1.44854425282989 0.20665220835125 "omega_3" 1.548 "dtNN"
-1.44783577800399 -1.37146960349486 0.116674640087467 0.209718523742538 0.492692308697656 1.37855594835844 1.45953755312206 0.203980222368695 "omega_3" 1.55 "dtNN"
-1.45568750658583 -1.38647135380421 0.11561488849668 0.208069345308388 0.494663436561723 1.38441467469153 1.4702683047928 0.201270010237397 "omega_3" 1.552 "dtNN"
-1.46301228200474 -1.39765355173546 0.114438158913515 0.202636523670321 0.48911811037874 1.39754311065491 1.48070325110541 0.198524693866566 "omega_3" 1.554 "dtNN"
-1.46983758199849 -1.39663477821972 0.113208732408225 0.200905736731613 0.472641632743262 1.41058539281738 1.49087061775174 0.195741626622191 "omega_3" 1.556 "dtNN"
-1.4761605048518 -1.39508250040569 0.11192744408504 0.199151014408301 0.455872179971379 1.42356829351104 1.50105612872119 0.192926737121305 "omega_3" 1.558 "dtNN"
-1.48355759102503 -1.3991834443957 0.110620183597405 0.197342744715684 0.443454591715238 1.43642652535732 1.51208894143315 0.19007915249115 "omega_3" 1.56 "dtNN"
-1.49142643260114 -1.41423122543739 0.109182135393155 0.195481772113681 0.444336588072758 1.44918595951606 1.52284699247423 0.187201275584858 "omega_3" 1.562 "dtNN"
-1.49876582372872 -1.42885629324235 0.107750204652802 0.193568969991304 0.445124794740195 1.46184324251522 1.53335767668875 0.184296266902224 "omega_3" 1.564 "dtNN"
-1.50557220864664 -1.43459338558876 0.10626969150718 0.191605252332749 0.445881534224952 1.46935095587457 1.54361751441445 0.181364777796938 "omega_3" 1.566 "dtNN"
-1.51187267510682 -1.43311650345868 0.104710966190396 0.189622087406178 0.446547013644363 1.47353148425373 1.55359215561987 0.178405957423445 "omega_3" 1.568 "dtNN"
-1.51766391921785 -1.43110371027967 0.103373913248731 0.18546921031384 0.447153246238202 1.47732120373871 1.56330901010091 0.175422266842798 "omega_3" 1.57 "dtNN"
-1.52495228088884 -1.43868439137526 0.102037574975725 0.181618242974992 0.447702058847142 1.48071898965702 1.57273557455011 0.172418974810922 "omega_3" 1.572 "dtNN"
-1.53226442763071 -1.45331233311418 0.100625785770205 0.179494346586694 0.448195159945556 1.48375499256969 1.58186947752017 0.169395801061045 "omega_3" 1.574 "dtNN"
-1.53907069835941 -1.46750889373686 0.0990199068343145 0.177355281072209 0.44860368888834 1.49228796630211 1.59073857347863 0.166352973873904 "omega_3" 1.576 "dtNN"
-1.5453371803186 -1.47099538205077 0.0972460582078725 0.175171556671501 0.443016870856013 1.50425244532647 1.59927887249518 0.163291713012968 "omega_3" 1.578 "dtNN"
-1.5510911256867 -1.46894684939122 0.09500892678426 0.172913717807035 0.425138031308393 1.51615943177825 1.60754816328858 0.16021475524694 "omega_3" 1.58 "dtNN"
-1.55629888126435 -1.46635894254666 0.0933800625492722 0.170643895818273 0.407004799537958 1.52797580820965 1.61688260473522 0.157125086855506 "omega_3" 1.582 "dtNN"
-1.56312132381618 -1.4742482921738 0.0916161631816976 0.168363221071104 0.390690722605768 1.53966827736588 1.62616755466763 0.154023439722622 "omega_3" 1.584 "dtNN"
-1.56991541491277 -1.48846149970905 0.0896808659677504 0.1660118229575 0.390108283682764 1.55126405836251 1.63520491931604 0.150911072849902 "omega_3" 1.586 "dtNN"
-1.57613513030964 -1.50226508104214 0.0876773698424813 0.163621379473796 0.38946812564609 1.56275934229814 1.64396217562944 0.147791293201386 "omega_3" 1.588 "dtNN"
-1.58186873986051 -1.50551701081895 0.0856678704947171 0.157310772738015 0.388772059535313 1.56532969976166 1.65243729508319 0.144662852792675 "omega_3" 1.59 "dtNN"
-1.58702154187188 -1.50281132185381 0.0836856901808005 0.15491185594783 0.388021832458548 1.56724917186034 1.66062790345785 0.141530555487831 "omega_3" 1.592 "dtNN"
-1.59168207404014 -1.49959212272023 0.0818157091245553 0.15244696106339 0.387219138457056 1.56878207564205 1.66853132025221 0.138393646956267 "omega_3" 1.594 "dtNN"
-1.59778019129334 -1.50558800414774 0.079881811184066 0.149978338142375 0.386365618505579 1.56992769299245 1.67617507626142 0.135255644388443 "omega_3" 1.596 "dtNN"
-1.60400049355286 -1.51938830879351 0.0772561272717098 0.14747671680783 0.385432342933825 1.57065515588607 1.68349499088964 0.13211654497646 "omega_3" 1.598 "dtNN"
-1.60969923159433 -1.53274045854073 0.0751004469648251 0.144943360327375 0.384481881739418 1.57905213704697 1.69051976852842 0.128979884242732 "omega_3" 1.6 "dtNN"
-1.61484243257928 -1.53730492872484 0.073055281683196 0.142379448147892 0.383454771174456 1.58998968477516 1.69727834602878 0.1258456489193 "omega_3" 1.602 "dtNN"
-1.61945785184713 -1.53394412408102 0.0709812150063271 0.139816691302769 0.381859030921362 1.60084522761014 1.70427198059195 0.122715365784943 "omega_3" 1.604 "dtNN"
-1.62351257906943 -1.53006572196449 0.0688489124577245 0.137195280954472 0.362400754336306 1.61158454373185 1.71217620985141 0.119593855632631 "omega_3" 1.606 "dtNN"
-1.62869701863195 -1.53219900547748 0.0667206263076423 0.134577506924188 0.342681025312856 1.62223396623267 1.71983951384584 0.116480869873538 "omega_3" 1.608 "dtNN"
-1.63434604592851 -1.54555558325887 0.0645365725263218 0.128052387377124 0.322739149973188 1.63275977148794 1.72719847541691 0.113376669286157 "omega_3" 1.61 "dtNN"
-1.63946566402939 -1.55845492472776 0.0623138006071144 0.125391729328214 0.318670877106172 1.64194394862903 1.73428090717204 0.11028276100981 "omega_3" 1.612 "dtNN"
-1.64402186854687 -1.56595691980846 0.0599329099987926 0.122738767536589 0.316762149271881 1.6420732028264 1.74111429874995 0.10720286502883 "omega_3" 1.614 "dtNN"
-1.64804182980828 -1.56193964333158 0.0575611961323261 0.120094737037789 0.314776805810084 1.64179421424637 1.74763497554289 0.104139712738046 "omega_3" 1.616 "dtNN"
-1.65149218115931 -1.55736908400849 0.0548182387561269 0.117399871832447 0.312777418060421 1.64113788105436 1.75387214661214 0.101090997515806 "omega_3" 1.618 "dtNN"
-1.65545903006591 -1.5533824780951 0.052538576092104 0.114202701522345 0.310704824362631 1.64010490205851 1.75982416089238 0.0980624980393428 "omega_3" 1.62 "dtNN"
-1.66053721097899 -1.56626408418879 0.0502104209244862 0.109875754421466 0.308591567285532 1.63866522541576 1.76545859925528 0.0950529572189882 "omega_3" 1.622 "dtNN"
-1.66504720864555 -1.57861821147577 0.0478655648398103 0.105498410099301 0.306470080485553 1.6456739919708 1.77080382998878 0.0920658833069362 "omega_3" 1.624 "dtNN"
-1.66901619072007 -1.59052942666324 0.045457685160045 0.101788371288251 0.304281183349758 1.65570930600762 1.77585745606268 0.0891006770324263 "omega_3" 1.626 "dtNN"
-1.6724409514178 -1.58646370182925 0.0430150069976776 0.0974116959794742 0.302057186464765 1.6656387619812 1.78201108982677 0.0861607627331281 "omega_3" 1.628 "dtNN"
-1.67525749026379 -1.58119811182468 0.0405597686881265 0.09307893083826 0.299799821304134 1.67546024691546 1.78843516369363 0.0832485524207686 "omega_3" 1.63 "dtNN"
-1.67759303009035 -1.57537551613007 0.0380627442395962 0.0891712840436867 0.297510757806549 1.68520179747287 1.79459264702427 0.0803614169175774 "omega_3" 1.632 "dtNN"
-1.68203930370419 -1.58060646773458 0.0355862852536575 0.0840368278408619 0.277557208135022 1.6948298945357 1.80048145214732 0.0775073471292379 "omega_3" 1.634 "dtNN"
-1.68596987009727 -1.59247547636107 0.0331011955243525 0.0800884917609892 0.256240599089267 1.70231483340348 1.80606978558438 0.0746827153703881 "omega_3" 1.636 "dtNN"
-1.68929019463673 -1.60383151994176 0.0304423561276508 0.07553226033599 0.234739799941508 1.70037467532069 1.81138650290683 0.0718916711482098 "omega_3" 1.638 "dtNN"
-1.69205850105806 -1.60718560980916 0.0280219548189393 0.0710267349767832 0.231330209610405 1.69806932001171 1.81642967223985 0.0691330421535559 "omega_3" 1.64 "dtNN"
-1.69424163084057 -1.60119052243135 0.0255657647301746 0.0684011171818497 0.228353915527293 1.69539866235812 1.82116657426286 0.0664122035046182 "omega_3" 1.642 "dtNN"
-1.69583711351947 -1.59466257481449 0.0231361317458436 0.0655358468955569 0.22534499584674 1.69233259130226 1.82562525494353 0.0637277133426249 "omega_3" 1.644 "dtNN"
-1.69826363572554 -1.58779866516585 0.0206809010640541 0.0619163650724772 0.22230514058964 1.6888415074252 1.82980362611397 0.0610816491663038 "omega_3" 1.646 "dtNN"
-1.70152410550895 -1.59911966211615 0.0182006242087596 0.057260623105492 0.219235976904088 1.69343394990807 1.8336702835835 0.0584755622732577 "omega_3" 1.648 "dtNN"
-1.70419634299782 -1.60991973727931 0.0157510983506199 0.0535198370990884 0.216169586643616 1.70275530680175 1.83733408631718 0.0559147380893851 "omega_3" 1.65 "dtNN"
-1.70627783378808 -1.62022223465522 0.0132725363328632 0.0496859747797771 0.213046576710781 1.71198386002936 1.84274084344952 0.0533931089247883 "omega_3" 1.652 "dtNN"
-1.70779671297737 -1.61693655131069 0.0108271575229537 0.0473429857583483 0.209899491092415 1.7211472040409 1.84789309835367 0.0509177326056932 "omega_3" 1.654 "dtNN"
-1.70872021057329 -1.60960858131722 0.00835513535696464 0.041440417048193 0.206730249521684 1.73018085233196 1.8527890167631 0.0484883561287838 "omega_3" 1.656 "dtNN"
-1.70904620422789 -1.60174394440395 0.00591873270354881 0.0388962674450113 0.20357121425485 1.73914189219283 1.85739594794234 0.0461056927452451 "omega_3" 1.658 "dtNN"
-1.71107185496845 -1.59787177955911 0.00314457387440825 0.0363900383846953 0.200363125451815 1.74620266614284 1.86174197742139 0.0437736797863178 "omega_3" 1.66 "dtNN"
-1.7130677445511 -1.60814583079605 0.00077858921264351 0.0322570492909335 0.186775781069855 1.74244905847473 1.86582454821524 0.0414886375966759 "omega_3" 1.662 "dtNN"
-1.71446422937049 -1.61791493671541 -0.0016094830797897 0.0299678562593613 0.164144946300667 1.7383441349586 1.86961191469879 0.0392574948802533 "omega_3" 1.664 "dtNN"
-1.71528990622824 -1.62714162823494 -0.00398795245916972 0.0253265251319021 0.141372547640685 1.73385910605862 1.87310296746818 0.0370788442017546 "omega_3" 1.666 "dtNN"
-1.71551239497177 -1.61979329967835 -0.00632510803353625 0.0222249938690311 0.135001896230733 1.72896550887828 1.87632682140764 0.0349512844672874 "omega_3" 1.668 "dtNN"
-1.71512991259505 -1.61111914728696 -0.00868077129644007 0.0198064357261387 0.131308460545199 1.72372472392175 1.87928185933163 0.0328847484051699 "omega_3" 1.67 "dtNN"
-1.71417127324173 -1.60187468159035 -0.0109926730803522 0.0162235267426922 0.127595434922853 1.72405250454364 1.88190521440674 0.0308719470582277 "omega_3" 1.672 "dtNN"
-1.71534394966369 -1.59811925164786 -0.0132900793897193 0.0135575671280321 0.123864531620313 1.73293572768335 1.88482471776564 0.0289146143478401 "omega_3" 1.674 "dtNN"
-1.71609137854676 -1.60738719848382 -0.0158484433038097 0.0113789748244812 0.120117393205703 1.74173879877293 1.8892495084134 0.0270180063971974 "omega_3" 1.676 "dtNN"
-1.71622929208371 -1.61616773781827 -0.019199980578037 0.00626621460077104 0.116355592558193 1.75045849348362 1.8933991604149 0.0251800818118273 "omega_3" 1.678 "dtNN"
-1.71578592142004 -1.62439270099043 -0.0239849304052768 0.00399421911208719 0.112580632868401 1.75909282479768 1.89730173805862 0.0234058301204692 "omega_3" 1.68 "dtNN"
-1.71469906265759 -1.61518089111598 -0.0289011703059714 0.00157498409208756 0.108793947638105 1.76763930645512 1.90095620012187 0.0216911135514486 "omega_3" 1.682 "dtNN"
-1.71305915922801 -1.60511992144103 -0.0336955053493284 -0.00185422910033139 0.105027452346349 1.77609492138856 1.90433071482335 0.0200430973230226 "omega_3" 1.684 "dtNN"
-1.71077358348538 -1.59448506318239 -0.0384670886459162 -0.00392451607592648 0.101221853166578 1.77154367247402 1.90745422048195 0.0184573335567614 "omega_3" 1.686 "dtNN"
-1.71080637836184 -1.58863945328278 -0.0432452249910398 -0.00801124425481703 0.0974399532433381 1.76589238577787 1.91029437162427 0.016936199375256 "omega_3" 1.688 "dtNN"
-1.71032485184782 -1.59697831175066 -0.0480287430868316 -0.0108886792547764 0.0892944966167875 1.75987620677114 1.91287960929708 0.015485314786563 "omega_3" 1.69 "dtNN"
-1.70922477791595 -1.60481707728502 -0.0524147275812084 -0.0129917774316937 0.0656982016098482 1.75349580908113 1.91514668377687 0.0140981370643935 "omega_3" 1.692 "dtNN"
-1.70750408982423 -1.61211928192154 -0.057105536310587 -0.0155139632921646 0.0420042029554111 1.74675258940016 1.91718609755952 0.012780166202823 "omega_3" 1.694 "dtNN"
-1.70522256368946 -1.60271424562734 -0.0617999711414541 -0.0170541601497121 0.0360015694431581 1.73964864344435 1.91890540939852 0.0115318064127191 "omega_3" 1.696 "dtNN"
-1.70231861239773 -1.59125858830998 -0.0664968599082272 -0.0190419429111444 0.0318865337751504 1.74813439935917 1.92092283203948 0.0103534373035457 "omega_3" 1.698 "dtNN"
-1.69879172265962 -1.57925736503626 -0.0711340315810958 -0.0219812284980208 0.0476981717876583 1.75679508412242 1.9246736612842 0.00924396565838093 "omega_3" 1.7 "dtNN"
-1.69747032141004 -1.56990143066963 -0.0709718927444101 -0.023865060326159 0.0707232508223115 1.76538929949686 1.92816163180913 0.00820989410730389 "omega_3" 1.702 "dtNN"
-1.69581629721819 -1.5774566686016 -0.0770257610001295 -0.0269523212808167 0.0668807411541934 1.77394438524391 1.93141556236503 0.007245040954296 "omega_3" 1.704 "dtNN"
-1.69353545213369 -1.58443925567735 -0.0850121230367904 -0.027545202236297 0.0630451868875639 1.7823955886019 1.93443347380958 0.00635697799246876 "omega_3" 1.706 "dtNN"
-1.69068719583413 -1.59090440624192 -0.0896134160678912 -0.0293397293327189 0.0592180901271036 1.79076942812117 1.93718258910752 0.00553987018320289 "omega_3" 1.708 "dtNN"
-1.68720971830919 -1.58227185455661 -0.0941497787646881 -0.0311026916669448 0.0554008727233395 1.79158901731597 1.9396604488698 0.00479969308331421 "omega_3" 1.71 "dtNN"
-1.68313311023081 -1.56944940852696 -0.0935020409700655 -0.0342847463939506 0.0575269026329011 1.78476051925503 1.94189624208798 0.00413362968690443 "omega_3" 1.712 "dtNN"
-1.67845702817533 -1.55607966806008 -0.0979474820672408 -0.0371614954460142 0.0477708445391727 1.77755291776344 1.9438584390997 0.0035441627865882 "omega_3" 1.714 "dtNN"
-1.67576117581177 -1.54281511051045 -0.102499600241288 -0.0387861653487676 0.0439604862014562 1.76999857442866 1.94557623663138 0.00302892446233853 "omega_3" 1.716 "dtNN"
-1.67302864414734 -1.54967815301711 -0.10700912345618 -0.0403723149838129 0.0401347627555424 1.76209803544043 1.94701760927546 0.00259429060423271 "omega_3" 1.718 "dtNN"
-1.66969294257069 -1.55598936878499 -0.111536104696938 -0.0418885529183513 0.0363258026287667 1.75385236421732 1.94818086222494 0.00223450019150362 "omega_3" 1.72 "dtNN"
-1.66578332674607 -1.56174316066654 -0.115435484730199 -0.0444278913655012 0.0456871525925635 1.75022388197186 1.94909463127294 0.00195562588506075 "omega_3" 1.722 "dtNN"
-1.66123766356196 -1.55408581397978 -0.119734187368636 -0.0459208923325605 0.0716780594832471 1.75905297903847 1.95218133881122 0.00175264334173998 "omega_3" 1.724 "dtNN"
-1.65611671098839 -1.53999121451488 -0.123991274271305 -0.0473755712818615 0.0890123913969774 1.76783081671903 1.95535393185719 0.00162956414520477 "omega_3" 1.726 "dtNN"
-1.65039018030791 -1.5253482344375 -0.12934303185142 -0.0487606620365568 0.0856638591719161 1.77655342713621 1.95830327671598 0.00158478007205311 "omega_3" 1.728 "dtNN"
-1.64640716450418 -1.51016121365859 -0.132468740349452 -0.0501364439232361 0.0731719251249956 1.78521848737574 1.96099620112381 0.00162090745940887 "omega_3" 1.73 "dtNN"
-1.64272785879365 -1.5148928922336 -0.136626474241382 -0.0514411222794138 0.0487260561031349 1.79382346638374 1.96346185733319 0.00173801155838877 "omega_3" 1.732 "dtNN"
-1.63843949948591 -1.52066562379565 -0.140769889721014 -0.0527350829266879 0.0640430015914717 1.80236528318704 1.965698988594 0.00193414773860876 "omega_3" 1.734 "dtNN"
-1.63357204296017 -1.52590342305837 -0.144898278224616 -0.0539566998691612 0.0723061137488799 1.79922609579279 1.96767551999443 0.00221143034369572 "omega_3" 1.736 "dtNN"
-1.62812497384112 -1.51872958582788 -0.148980431874918 -0.0551358861923745 0.0690138485443299 1.79119339147451 1.96938967734877 0.00256760969368404 "omega_3" 1.738 "dtNN"
-1.62206730499912 -1.50346438686972 -0.144251758376754 -0.0562720402790546 0.0657373225155879 1.78279661458646 1.97086998719715 0.00300691025737779 "omega_3" 1.74 "dtNN"
-1.61539862165802 -1.48765034810737 -0.148139414071863 -0.0588253896738138 0.0624778565315864 1.77409934164808 1.97208372410819 0.00352539106195487 "omega_3" 1.742 "dtNN"
-1.61037817541933 -1.47129214984847 -0.15200944007637 -0.0614578073572147 0.0602359460248749 1.76507288631137 1.97302923131235 0.0041251753946443 "omega_3" 1.744 "dtNN"
-1.60589474274019 -1.47468052495714 -0.155830715036018 -0.0606144561651831 0.0876547343896732 1.75568716334988 1.97373617006326 0.00480687243465908 "omega_3" 1.746 "dtNN"
-1.60082759289929 -1.48008724483748 -0.159766331870628 -0.0614303288932661 0.0877620106181212 1.74979435330198 1.97455692371545 0.00556805858510624 "omega_3" 1.748 "dtNN"
-1.59514616155286 -1.48492243285955 -0.1639408373793 -0.0636138658356913 0.0630428841627122 1.75904432363143 1.97774767399477 0.00641106154238531 "omega_3" 1.75 "dtNN"
-1.5888809724749 -1.47699556696853 -0.168085813393361 -0.0650917079043438 0.0464171237034634 1.76825697568705 1.98072630122368 0.00733662089138412 "omega_3" 1.752 "dtNN"
-1.58203208520814 -1.46069943813137 -0.172200593746936 -0.0658841430573602 0.0604868026989607 1.77742883482966 1.98349087787267 0.00834237381285081 "omega_3" 1.754 "dtNN"
-1.57456909506385 -1.44382422425412 -0.176315095531777 -0.06415016840009 0.0886928095086432 1.78655587870452 1.98600869214812 0.00942770669762289 "omega_3" 1.756 "dtNN"
-1.56892822989101 -1.4264054378649 -0.177946908097795 -0.0646757100834066 0.116935194280359 1.79563371309331 1.98830780072655 0.010597268721491 "omega_3" 1.758 "dtNN"
-1.56379226008244 -1.43083567294121 -0.181472407943659 -0.0659156685576932 0.126073161412648 1.80465938073621 1.99038554288006 0.0118443688996623 "omega_3" 1.76 "dtNN"
-1.55806887097907 -1.43599882066468 -0.18497554344691 -0.0684855690345785 0.123925458099507 1.80490811356259 1.99217928485803 0.0131703155544699 "omega_3" 1.762 "dtNN"
-1.55175835406465 -1.44064719096031 -0.188425429083111 -0.0689776047582882 0.12179780795617 1.79604703501462 1.99374877107238 0.0145773706398507 "omega_3" 1.764 "dtNN"
-1.54486105009374 -1.42984233453262 -0.189326032882832 -0.0692778446381794 0.102823408561733 1.78689543663819 1.99509240864307 0.0160659978891492 "omega_3" 1.766 "dtNN"
-1.53737735639049 -1.41260213623144 -0.182922203330406 -0.0695257128610365 0.117760248519801 1.77739358687222 1.99617792116754 0.0176323957901699 "omega_3" 1.768 "dtNN"
-1.52930772684863 -1.3948144613741 -0.186108437523501 -0.0697209632214708 0.115792124011648 1.76757404048379 1.99700338387669 0.0192764759172425 "omega_3" 1.77 "dtNN"
-1.52365556841193 -1.37955760529445 -0.201837556549435 -0.0698633481571846 0.113910284876965 1.75743956825568 1.99756670605683 0.0209991116019242 "omega_3" 1.772 "dtNN"
-1.51802968722137 -1.38518438582383 -0.205076822558681 -0.0692986837963758 0.112085325267856 1.74699323319879 1.99789647090421 0.0228013705969238 "omega_3" 1.774 "dtNN"
-1.51184419904291 -1.39026848192486 -0.196287520883061 -0.0699580079122484 0.11031825474862 1.7496531474053 2.00081067305456 0.0246784727805963 "omega_3" 1.776 "dtNN"
-1.50503862352821 -1.394835450664 -0.200223733645487 -0.0699098763092252 0.132656902781832 1.75955589149083 2.00393176461216 0.0266349476302562 "omega_3" 1.778 "dtNN"
-1.49767476145865 -1.37836425133838 -0.204148129700911 -0.0711789215022236 0.162493454986986 1.76945995118723 2.00684416698203 0.0286657487718693 "omega_3" 1.78 "dtNN"
-1.48972296013676 -1.36033668161991 -0.208029620974003 -0.0724062418966582 0.14503482883697 1.77930121769026 2.00951586008432 0.0307733443367262 "omega_3" 1.782 "dtNN"
-1.48164581142345 -1.34176337598507 -0.207146545238572 -0.0711494779621944 0.120032723616816 1.7891065875155 2.01197554958338 0.0329561475558907 "omega_3" 1.784 "dtNN"
-1.47626313674652 -1.33365072508553 -0.209981891759185 -0.0710586578225616 0.115279906769956 1.79890241072951 2.01419067376787 0.035212244248045 "omega_3" 1.786 "dtNN"
-1.47035043874729 -1.33934411690478 -0.212761260233947 -0.0709170199684763 0.145928253794239 1.80862298004649 2.01618949006803 0.0375452299102531 "omega_3" 1.788 "dtNN"
-1.46381610772687 -1.34455516455228 -0.215484608954966 -0.0707244855981344 0.176530132654477 1.80388195025915 2.01793900474297 0.0399473216989491 "omega_3" 1.79 "dtNN"
-1.45672190349654 -1.34205008643715 -0.218182423101382 -0.0707203989130676 0.207106262736204 1.79421861250614 2.01946709429836 0.0424218254358102 "omega_3" 1.792 "dtNN"
-1.44903828059194 -1.32388965186027 -0.220824143216419 -0.0701559542058021 0.237679440831471 1.78427720518283 2.02074155921474 0.0449689463050871 "omega_3" 1.794 "dtNN"
-1.4407968446161 -1.30521057654062 -0.223409765757822 -0.0696215614426592 0.216424792998225 1.77399721578951 2.02176095370646 0.0475860967473692 "omega_3" 1.796 "dtNN"
-1.43413215482866 -1.28604895754717 -0.225939320102782 -0.0689919034428499 0.191385805511231 1.76344092370084 2.02252356595437 0.0502742074655409 "omega_3" 1.798 "dtNN"
-1.42861680553909 -1.28870686574265 -0.228443386111849 -0.0688765542928422 0.193338116272116 1.75254928408049 2.02305810330142 0.0530278741613503 "omega_3" 1.8 "dtNN"
-1.42251044924575 -1.2946515882735 -0.216573783448837 -0.0675725260861668 0.224667360110345 1.74135555092812 2.02348882432767 0.0558492251690695 "omega_3" 1.802 "dtNN"
-1.41584368211488 -1.30005493705693 -0.220375826242957 -0.0667524925831913 0.245035034899445 1.74217605961115 2.02705674169306 0.0587388539590312 "omega_3" 1.804 "dtNN"
-1.40861735420657 -1.28665542120524 -0.22418262109494 -0.0663564112876998 0.246602543448944 1.75299403150655 2.03042185649798 0.0616949723543533 "omega_3" 1.806 "dtNN"
-1.40080221826048 -1.26798566641287 -0.22796353287265 -0.066403476552864 0.248314511846957 1.7638203746784 2.03355077316519 0.0647117328372199 "omega_3" 1.808 "dtNN"
-1.39278694118451 -1.24883063464824 -0.227266873987446 -0.0656448407486891 0.250171049579478 1.77458966540183 2.03647086174669 0.0677959205093337 "omega_3" 1.81 "dtNN"
-1.38786245054956 -1.2387566608931 -0.2254921734513 -0.0629758287714708 0.252172265910644 1.78532943715936 2.03914897386977 0.0709421963743687 "omega_3" 1.812 "dtNN"
-1.38234827930523 -1.24550180923558 -0.239242228625017 -0.0618629893082243 0.254318269883015 1.79600574198855 2.0416139432117 0.0741472138388417 "omega_3" 1.814 "dtNN"
-1.37624458042308 -1.2517738751763 -0.243010415509616 -0.060728962579617 0.2566396721665 1.80667564258238 2.04383318788842 0.0774144212606327 "omega_3" 1.816 "dtNN"
-1.3695822069111 -1.24979561815798 -0.246255428151755 -0.0595928804026471 0.259105788676663 1.80829591253598 2.04580447553468 0.0807388826484804 "omega_3" 1.818 "dtNN"
-1.36236188354889 -1.2313194333102 -0.233299818259468 -0.0607886021502964 0.261746786342997 1.79813977996406 2.04755592330838 0.0841223470755959 "omega_3" 1.82 "dtNN"
-1.35455441225525 -1.21235562301518 -0.235132172414467 -0.0585061558427356 0.264875326323192 1.78771200718597 2.0490544451564 0.0875623204055251 "omega_3" 1.822 "dtNN"
-1.34896842881784 -1.19287949745831 -0.236911262990475 -0.0581150491431686 0.297437016941046 1.77695466583759 2.05029738108215 0.0910568036892409 "omega_3" 1.824 "dtNN"
-1.34415822657041 -1.19700136613523 -0.238667985383927 -0.0566883551803699 0.329943014789023 1.76589934258794 2.05128302710148 0.0946037803253514 "omega_3" 1.826 "dtNN"
-1.33879132243783 -1.20415567760085 -0.232589235912769 -0.0552124051816349 0.328269785341092 1.75454634239037 2.05204019524109 0.0982047342765617 "omega_3" 1.828 "dtNN"
-1.33283746498046 -1.21081161502156 -0.222603924379257 -0.0527530968155361 0.303468702082057 1.74289689298547 2.0525059513389 0.101854085130084 "omega_3" 1.83 "dtNN"
-1.3263276016844 -1.1964902958926 -0.224977502939453 -0.0514398089785573 0.286001898337304 1.73095305846834 2.05516869039855 0.105554744108625 "omega_3" 1.832 "dtNN"
-1.31923189440232 -1.17785014054562 -0.24523550953387 -0.050050499550764 0.319089817704366 1.73915664370941 2.05901973886449 0.109304570765038 "omega_3" 1.834 "dtNN"
-1.31244108949664 -1.15869553599708 -0.246795345115004 -0.0487939668558397 0.352160782422459 1.75104517772559 2.06263419703328 0.113099628565161 "omega_3" 1.836 "dtNN"
-1.30845487913155 -1.14850856430434 -0.235060588071235 -0.049381330297706 0.38514249168179 1.76291475584168 2.06603966152915 0.116940239500378 "omega_3" 1.838 "dtNN"
-1.30391503202338 -1.15662323231345 -0.238354456243655 -0.0457984474409727 0.418054430197969 1.77476031493796 2.06920245442063 0.120825455936883 "omega_3" 1.84 "dtNN"
-1.29879145375435 -1.16425170424162 -0.241665663005222 -0.0448625945355161 0.4214794633682 1.7865465194692 2.07211928205379 0.124751333671718 "omega_3" 1.842 "dtNN"
-1.29308481338717 -1.16472326342802 -0.24493333753702 -0.0438785755889057 0.396892613498778 1.79830058032894 2.07481846583636 0.12872039005513 "omega_3" 1.844 "dtNN"
-1.28685693064955 -1.14651769772388 -0.240901084964662 -0.0419471281580286 0.374005868049096 1.81001880885594 2.07726738909327 0.132726319722586 "omega_3" 1.846 "dtNN"
-1.28001715287712 -1.12782624021247 -0.234068519330833 -0.0399699297190068 0.407459019576152 1.81082718596656 2.07946370528856 0.136770616951912 "omega_3" 1.848 "dtNN"
-1.27527685946075 -1.10865491588345 -0.235138403547069 -0.0373014460975583 0.440852397043614 1.80010469502736 2.08143545604742 0.140847421904273 "omega_3" 1.85 "dtNN"
-1.27163327417719 -1.10814627107749 -0.236192783464219 -0.0354965690963809 0.47414471758492 1.78908348968844 2.08311900084385 0.144963181385913 "omega_3" 1.852 "dtNN"
-1.26744096248638 -1.11680057111568 -0.242044861009049 -0.0336214526341223 0.507385404998388 1.77776658876235 2.08457264004716 0.149109039966114 "omega_3" 1.854 "dtNN"
-1.26266946713838 -1.12494796164401 -0.238166155248393 -0.031575944803933 0.524148804224922 1.76615524817282 2.08576328162707 0.153288429163967 "omega_3" 1.856 "dtNN"
-1.2573500103133 -1.11932236937281 -0.239086532272495 -0.0297852652635697 0.499897356462554 1.75424993974883 2.08668924449586 0.157494168254346 "omega_3" 1.858 "dtNN"
-1.25145310154858 -1.10121440705257 -0.239994173760863 -0.0271335030196838 0.475591866414334 1.74205198644665 2.08734845235358 0.161727893885583 "omega_3" 1.86 "dtNN"
-1.24501037882129 -1.08259411922916 -0.240859292769301 -0.0256324638666001 0.49626207591632 1.72956348649524 2.09012467002162 0.165989458969173 "omega_3" 1.862 "dtNN"
-1.24150995402226 -1.06349831464354 -0.241682639042097 -0.0237036860388002 0.529895949838647 1.72928501959501 2.0944549460815 0.170274666378837 "omega_3" 1.864 "dtNN"
-1.23832600061201 -1.06714381208502 -0.222224958497179 -0.0216041875537485 0.563447167518007 1.74235877301959 2.09854239029784 0.174581336304927 "omega_3" 1.866 "dtNN"
-1.23456900702757 -1.0763586322214 -0.219888608048791 -0.0194393817065475 0.5968739637824 1.7554152857698 2.10238395758478 0.178909525294564 "omega_3" 1.868 "dtNN"
-1.23026951898999 -1.08510940007238 -0.22042339885445 -0.0152522390299623 0.630195431783363 1.76841942131904 2.1060069018049 0.183256992570977 "omega_3" 1.87 "dtNN"
-1.22539730547339 -1.07943183099081 -0.220950066359762 -0.0129047366437476 0.613039099322748 1.7813660254601 2.10937722303458 0.187619990653365 "omega_3" 1.872 "dtNN"
-1.21995329088327 -1.06149295326048 -0.226916048847158 -0.0106773621541834 0.589144969334995 1.79431073520243 2.1124919634986 0.192000055515515 "omega_3" 1.874 "dtNN"
-1.21396924672058 -1.04307614344089 -0.221860306378233 -0.00838782172348829 0.584628454762083 1.80718864727578 2.11534896922461 0.196394204362174 "omega_3" 1.876 "dtNN"
-1.2105873686599 -1.02418820470177 -0.222276093783307 -0.00721203024204442 0.618386541958387 1.81999600122316 2.1179457213413 0.200797683763386 "omega_3" 1.878 "dtNN"
-1.2079605235233 -1.02420344053689 -0.222687152639139 -0.00374780896441962 0.652080437101802 1.81197106313414 2.12031011495134 0.205212020119163 "omega_3" 1.88 "dtNN"
-1.20473740600215 -1.0340686725454 -0.223063838913049 -0.0016668238137072 0.685608291948995 1.80055042715253 2.12237838881896 0.209635415662153 "omega_3" 1.882 "dtNN"
-1.20097906566087 -1.04345384262371 -0.223407036105755 0.000807813046776573 0.719050490962729 1.78880091502367 2.12420874841649 0.214065799272245 "omega_3" 1.884 "dtNN"
-1.19665521404471 -1.04552961523291 -0.215656076125697 0.00350445941785438 0.736568328838302 1.77678678504913 2.12576776597325 0.218500379701608 "omega_3" 1.886 "dtNN"
-1.19176641174732 -1.02790136560975 -0.199817508739102 0.00599653741113571 0.713178300627931 1.76444815511439 2.12702278536381 0.222935876484441 "omega_3" 1.888 "dtNN"
-1.1863137627987 -1.00976964680541 -0.200344283902666 0.00911909239471242 0.689679552639063 1.7518161570398 2.12803274576851 0.227375056126274 "omega_3" 1.89 "dtNN"
-1.18166862427847 -0.991170794132586 -0.200743320923038 0.0119635076479199 0.705457415150931 1.73889230261773 2.12873429269376 0.231810083114559 "omega_3" 1.892 "dtNN"
-1.17964573982499 -0.977948939491398 -0.202157268463623 0.0148332122300872 0.739176126161055 1.72564834501833 2.13298447325985 0.236244934253828 "omega_3" 1.894 "dtNN"
-1.17706550106396 -0.988530757550677 -0.219044829753102 0.0176967900022191 0.772778021734553 1.72359494554775 2.13766676801913 0.240675273788017 "omega_3" 1.896 "dtNN"
-1.17392783164917 -0.998648710545353 -0.201390697781221 0.018824276759176 0.806222149574921 1.73782432222612 2.14212519228954 0.245100081366013 "omega_3" 1.898 "dtNN"
-1.17023287651483 -1.00829827455652 -0.201372632745745 0.0215471428368801 0.839527733486648 1.75203349882855 2.14632602650011 0.249513522216146 "omega_3" 1.9 "dtNN"
-1.16601151434372 -1.00045491103469 -0.201257984330255 0.0260989688496238 0.847522037650094 1.76621791699205 2.15029638921845 0.253918843701269 "omega_3" 1.902 "dtNN"
-1.1612033934752 -0.982728036183403 -0.201016363125689 0.0283811970340366 0.824639719378979 1.78031145689664 2.15397164926003 0.258313264874634 "omega_3" 1.904 "dtNN"
-1.15584014869108 -0.964508099874081 -0.200647978513359 0.0306855135793285 0.801620713393675 1.79440007190027 2.15737909807041 0.262692164782881 "omega_3" 1.906 "dtNN"
-1.15236728463793 -0.945801088526878 -0.198660282312858 0.0335093501450388 0.823888245109231 1.80838729904269 2.16054694637654 0.267054490391341 "omega_3" 1.908 "dtNN"
-1.15051809998425 -0.938463539059342 -0.198534242517383 0.0365766952531885 0.857446049431701 1.82233041929692 2.16341148194454 0.271402050374965 "omega_3" 1.91 "dtNN"
-1.14812082145949 -0.94938678242795 -0.198418633404515 0.0397507468889557 0.890864629075281 1.82287414282149 2.16603098054924 0.275729286791919 "omega_3" 1.912 "dtNN"
-1.14517543167591 -0.959859874060385 -0.198005247548053 0.0427299389939435 0.924101873108896 1.81079901616113 2.1683415701886 0.280035914215482 "omega_3" 1.914 "dtNN"
-1.14168214301537 -0.969878404398116 -0.197008092390604 0.0458137566865275 0.957177741560486 1.79842205307767 2.17037085413097 0.284320441042033 "omega_3" 1.916 "dtNN"
-1.13764134301925 -0.961650755649998 -0.198022618486391 0.0489416582001354 0.969494365559342 1.78574596602073 2.17211584165608 0.28857702458165 "omega_3" 1.918 "dtNN"
-1.13302317116188 -0.943908490195497 -0.194638349199806 0.0509945527871878 0.947198552658847 1.77277135997861 2.17357414272635 0.292810692691074 "omega_3" 1.92 "dtNN"
-1.12788974839697 -0.925683252748513 -0.193266184657205 0.0538497508407545 0.924735313489066 1.75946890029604 2.17474361203494 0.29701574374159 "omega_3" 1.922 "dtNN"
-1.12400766325356 -0.906981091329385 -0.19173904502594 0.0583968247628377 0.938755261902372 1.74587104139255 2.17562177459479 0.301190735792513 "omega_3" 1.924 "dtNN"
-1.12247911850824 -0.894421990388992 -0.190057325242151 0.0615728357266789 0.929064537516865 1.73198046749297 2.17807597443294 0.305334149379857 "omega_3" 1.926 "dtNN"
-1.120382107274 -0.905856907810005 -0.188252011096154 0.064163132460294 0.909325088414846 1.72707574418604 2.18327720283548 0.309443803016751 "omega_3" 1.928 "dtNN"
-1.11774712346039 -0.916827094827738 -0.186293126498526 0.066704722212819 0.889111005061466 1.73713016330328 2.18818084304775 0.31351948313535 "omega_3" 1.93 "dtNN"
-1.11457438176183 -0.927358505212965 -0.171176331080403 0.0692630572045232 0.915061202285699 1.74871342919789 2.19284461932403 0.317558190915753 "omega_3" 1.932 "dtNN"
-1.11083352500799 -0.928827592099708 -0.167303727264596 0.0724603538718611 0.94873485111151 1.76101390836152 2.19720399906146 0.321556304742928 "omega_3" 1.934 "dtNN"
-1.1065557062575 -0.911191554195852 -0.166899371534839 0.0759598403716382 0.982266080688703 1.77273419977507 2.20128581584663 0.325515506017206 "omega_3" 1.936 "dtNN"
-1.10174197635087 -0.89305145570512 -0.166488248965834 0.0789286701387937 0.972992026643794 1.78389946670978 2.20511708227912 0.329436131275783 "omega_3" 1.938 "dtNN"
-1.09639349827393 -0.874474283953646 -0.17426678250331 0.0835708024001747 0.953090679700722 1.79625635088411 2.20863431871391 0.333307218443525 "omega_3" 1.94 "dtNN"
-1.09473400009597 -0.855405291631655 -0.171362164302707 0.0853767781419492 0.9327145628979 1.81129970128188 2.21186528557143 0.337139038114791 "omega_3" 1.942 "dtNN"
-1.09309532469723 -0.857054856068885 -0.168336801187763 0.0886173687710539 0.95325477440656 1.82626217850185 2.21480713010646 0.340921654336206 "omega_3" 1.944 "dtNN"
-1.09089899210682 -0.868669674668581 -0.164949700769739 0.0918574767105156 0.969852027114769 1.83082860908723 2.21745693272396 0.34465655595497 "omega_3" 1.946 "dtNN"
-1.08820605990786 -0.879863938045901 -0.161773357346078 0.0951266484786402 0.947310295134173 1.83936354413828 2.21981170697904 0.348341981946938 "omega_3" 1.948 "dtNN"
-1.08492481562479 -0.890602627476369 -0.158266980262454 0.0983837216832057 0.924631607848255 1.85042862659134 2.22183788199862 0.351974883427675 "omega_3" 1.95 "dtNN"
-1.08114748390796 -0.884179779671115 -0.154550367168724 0.101595829383825 0.917494707035075 1.86086685496616 2.22356331658835 0.355557253138645 "omega_3" 1.952 "dtNN"
-1.07681389714639 -0.866282772829379 -0.150715400218701 0.104498927530813 0.95138320667661 1.87070447783833 2.22498589550275 0.359083355612903 "omega_3" 1.954 "dtNN"
-1.07195554837074 -0.847895964966142 -0.146671066940371 0.107121263782119 0.958462754685797 1.88099616708365 2.22607254568464 0.362555254388051 "omega_3" 1.956 "dtNN"
-1.06669093122946 -0.829056607192854 -0.142448418149058 0.109987597920508 0.936828319412541 1.8931376129641 2.22685132412835 0.365968776413155 "omega_3" 1.958 "dtNN"
-1.06564682981241 -0.809771649261393 -0.132699432037214 0.112871650678414 0.928950663688681 1.90472099039806 2.2280532156102 0.369327572129256 "omega_3" 1.96 "dtNN"
-1.06408681786627 -0.814733396922634 -0.133531307006592 0.117047836039035 0.945019801788192 1.91567791080547 2.23353164170402 0.372623184455387 "omega_3" 1.962 "dtNN"
-1.06198032662832 -0.826711530212322 -0.130498339454675 0.119144207140153 0.961230251076756 1.92603243517874 2.23869714055189 0.37585621510728 "omega_3" 1.964 "dtNN"
-1.05935745233415 -0.838284550462788 -0.129997477854317 0.122321026202997 0.977547556026252 1.93444187613807 2.24357669450592 0.379028381275259 "omega_3" 1.966 "dtNN"
-1.05621840587389 -0.849447689145904 -0.129535448257627 0.125517317028653 1.00728385714126 1.94488243609186 2.24816657978164 0.382135132585265 "omega_3" 1.968 "dtNN"
-1.05253334680515 -0.844918257006555 -0.129082709980821 0.128732097978855 1.01057742566718 1.95336948365042 2.25246302336984 0.385178478296396 "omega_3" 1.97 "dtNN"
-1.04830305865102 -0.826884955087337 -0.128640220455281 0.13190339042842 1.00518515746143 1.96123727721215 2.25646334650435 0.388155409904451 "omega_3" 1.972 "dtNN"
-1.04358946647847 -0.808375867269604 -0.10342595147057 0.134954487002631 0.982481141503001 1.96848347543653 2.26013432095806 0.391063494695906 "omega_3" 1.974 "dtNN"
-1.03833253142949 -0.789428349950072 -0.0966527063497438 0.137764707684084 0.95960046198735 1.9811040081143 2.26353409710862 0.39390551420782 "omega_3" 1.976 "dtNN"
-1.03671372458905 -0.770048917617089 -0.096050544877869 0.141361076782914 0.992666086970473 1.99434283555001 2.26656816417096 0.396674475873527 "omega_3" 1.978 "dtNN"
-1.03542928971456 -0.76727644092216 -0.0954928202190786 0.14447178480782 1.02623300439478 2.00696398599553 2.26932504355705 0.399375092369106 "omega_3" 1.98 "dtNN"
-1.03360942519441 -0.779836148191919 -0.0949499292731275 0.147278416508016 1.03513814984763 2.01672045037452 2.27174059551612 0.401999987639483 "omega_3" 1.982 "dtNN"
-1.0312534743835 -0.792008051260495 -0.111939883114815 0.149793002270883 1.01230524849643 2.02447131459928 2.27384240208971 0.404553126463359 "omega_3" 1.984 "dtNN"
-1.02839233576623 -0.803756185632324 -0.126120433429719 0.152259421732026 0.988972048811831 2.03159122955367 2.27559784332794 0.407031727128387 "omega_3" 1.986 "dtNN"
-1.02502656433074 -0.811068164820369 -0.0985628025477467 0.154326045657399 0.966901510650757 2.03807806992415 2.27703492592565 0.409436544324126 "omega_3" 1.988 "dtNN"
-1.02112629367957 -0.793025719495972 -0.0929746741171584 0.157038611980852 1.00045637412757 2.04393079805629 2.27812064672514 0.411762051317746 "omega_3" 1.99 "dtNN"
-1.01672278876333 -0.774550219871514 -0.0925494183456408 0.159760049313434 1.03390456591052 2.04911408477858 2.27888312463296 0.414012904887985 "omega_3" 1.992 "dtNN"
-1.01178637556876 -0.755648236085221 -0.0921441442606579 0.162471240196567 1.06720656632757 2.05504596484394 2.27928953030744 0.416186189565607 "omega_3" 1.994 "dtNN"
-1.0080191446616 -0.736295674080964 -0.0917596723328984 0.16543640150104 1.06245154843913 2.0700194315051 2.27937928662698 0.418280027983552 "omega_3" 1.996 "dtNN"
-1.00718270368174 -0.716499101648765 -0.0914273227399462 0.168377605562966 1.0386739524352 2.08438826314068 2.28487330329699 0.420293835235984 "omega_3" 1.998 "dtNN"
-1.00585195907479 -0.727914665687081 -0.0910868450541784 0.170353677833077 1.01443643512687 2.09814590025263 2.29009882581227 0.422225572944355 "omega_3" 2 "dtNN"


==> data/plot_B_power_3.dat <==
0 -0.0986896380782127 -0.158062487840652 -0.132288247346878 -0.0587485134601593 -0.115813553333282 -0.120174010605623
0.01 -0.105487927794456 -0.163956865668297 -0.134179815649986 -0.0573403611779213 -0.114870645105839 -0.119585605355312
0.02 -0.111897990107536 -0.169199168682098 -0.135979160666466 -0.0565678477287292 -0.113701790571213 -0.119175737568731
0.03 -0.117944970726967 -0.173831880092621 -0.137676045298576 -0.0568107962608337 -0.112254321575165 -0.119023391167903
0.04 -0.123659484088421 -0.177905261516571 -0.139261230826378 -0.0582086741924286 -0.110934250056744 -0.119076469376973
0.05 -0.129077315330505 -0.181475073099136 -0.140728652477264 -0.0607843697071075 -0.110396288335323 -0.119326039620788
0.06 -0.134241312742233 -0.184603929519653 -0.142074808478355 -0.0645531564950943 -0.111077681183815 -0.119814744868226
0.07 -0.13919685781002 -0.187357604503632 -0.143303945660591 -0.0695495009422302 -0.112992130219936 -0.120595765353638
0.08 -0.143995851278305 -0.189804911613464 -0.144426360726357 -0.0758100375533104 -0.115841470658779 -0.121721092426685
0.09 -0.148692354559898 -0.1920126080513 -0.145461916923523 -0.0833343490958214 -0.119242526590824 -0.123239326190337
0.1 -0.153345569968224 -0.194047346711159 -0.146438375115395 -0.0920666307210922 -0.12292791903019 -0.125194979533743
0.11 -0.158017575740814 -0.195970490574837 -0.147395774722099 -0.101888105273247 -0.126804322004318 -0.127627986823829
0.12 -0.162775665521622 -0.197840958833694 -0.148380294442177 -0.112630918622017 -0.130902782082558 -0.130573312669586
0.13 -0.167690932750702 -0.199708998203278 -0.149449974298477 -0.124088779091835 -0.135298684239388 -0.13406047928889
0.14 -0.172838479280472 -0.201619505882263 -0.150668650865555 -0.13604012131691 -0.140070259571075 -0.138113406249139
0.15 -0.178294777870178 -0.203608796000481 -0.152106016874313 -0.148262977600098 -0.145280003547668 -0.142750084757192
0.16 -0.184138923883438 -0.205706879496574 -0.15383717417717 -0.160547822713852 -0.150976404547691 -0.147982443695407
0.17 -0.190446317195892 -0.207932591438293 -0.155936405062675 -0.172715544700623 -0.157192751765251 -0.153816224734328
0.18 -0.197286263108253 -0.210296779870987 -0.158478990197182 -0.184622943401337 -0.163950473070145 -0.160251029424549
0.19 -0.204716622829437 -0.212803095579147 -0.161538243293762 -0.19616824388504 -0.171260297298431 -0.167280315626956
0.2 -0.212777465581894 -0.215444639325142 -0.165181294083595 -0.207291752099991 -0.179122358560562 -0.174891478332897
0.21 -0.221485644578934 -0.218209326267242 -0.169469267129898 -0.217973291873932 -0.187525987625122 -0.183066077938322
0.22 -0.230827957391739 -0.221078813076019 -0.174454912543297 -0.228225752711296 -0.196450054645538 -0.191780061884513
0.23 -0.240757197141647 -0.224030196666718 -0.180181920528412 -0.238088220357895 -0.205863445997238 -0.20100403051816
0.24 -0.251194685697556 -0.227040261030197 -0.186682432889938 -0.247615694999695 -0.215724617242813 -0.210703559956912
0.25 -0.262028187513351 -0.230083540081978 -0.193976953625679 -0.256873726844788 -0.225984305143356 -0.220839646827853
0.26 -0.273123055696487 -0.233138382434845 -0.202072590589523 -0.265932887792587 -0.236585676670074 -0.231369131224619
0.27 -0.284327566623688 -0.236185997724533 -0.21096470952034 -0.27486190199852 -0.247466087341309 -0.242245120348513
0.28 -0.295489281415939 -0.239215403795242 -0.220631122589111 -0.283726245164871 -0.258560478687286 -0.253417550631984
0.29 -0.30645939707756 -0.242224097251892 -0.231038421392441 -0.292588591575623 -0.269802570343018 -0.264833752883053
0.3 -0.317109018564224 -0.245218753814697 -0.242133975028992 -0.301510095596313 -0.281127572059631 -0.276438974065027
0.31 -0.327328324317932 -0.248218163847923 -0.253853619098663 -0.310551822185516 -0.29247310757637 -0.288176957114962
0.32 -0.337034434080124 -0.251254618167877 -0.266115516424179 -0.319779634475708 -0.303781300783157 -0.299990610244457
0.33 -0.346167832612991 -0.254372477531433 -0.278825014829636 -0.329266428947449 -0.315000176429749 -0.311822577759322
0.34 -0.35469326376915 -0.257630169391632 -0.291875600814819 -0.339089930057526 -0.32608437538147 -0.323615801446542
0.35 -0.362588942050934 -0.261103332042694 -0.305150508880615 -0.349338710308075 -0.336993098258972 -0.335314193369614
0.36 -0.36985445022583 -0.264882415533066 -0.318525701761246 -0.360099375247955 -0.347691476345062 -0.34686320952078
0.37 -0.376496523618698 -0.269067853689194 -0.331872701644897 -0.371455609798431 -0.358149230480194 -0.358210361030137
0.38 -0.382531106472015 -0.27377724647522 -0.34506356716156 -0.383469343185425 -0.368339002132416 -0.369305770098714
0.39 -0.387980878353119 -0.279137194156647 -0.357974231243134 -0.396170765161514 -0.378237158060074 -0.380102729783014
0.4 -0.392872303724289 -0.285279810428619 -0.370488941669464 -0.40954264998436 -0.387820839881897 -0.390558080422128
0.41 -0.397236496210098 -0.292334973812103 -0.382503569126129 -0.423501819372177 -0.397069990634918 -0.400632619488961
0.42 -0.401106953620911 -0.300417602062225 -0.393932163715363 -0.437897205352783 -0.405964851379395 -0.410291561480287
0.43 -0.404518872499466 -0.309620976448059 -0.404705047607422 -0.452508509159088 -0.414486944675446 -0.419504755574019
0.44 -0.407508969306946 -0.319990277290344 -0.414776384830475 -0.467055708169937 -0.422621190547943 -0.428246923433293
0.45 -0.410116404294968 -0.331512153148651 -0.424121975898743 -0.481221258640289 -0.43035426735878 -0.436497930008841
0.46 -0.412378787994385 -0.344103157520294 -0.432740092277527 -0.494674474000931 -0.437676638364792 -0.444242879921363
0.47 -0.414334118366241 -0.357604086399078 -0.440650522708893 -0.507098257541656 -0.444582551717758 -0.451472120828931
0.48 -0.416019439697266 -0.37178960442543 -0.447891592979431 -0.518206834793091 -0.451069563627243 -0.458181333600788
0.49 -0.417471557855606 -0.3863904774189 -0.454518556594849 -0.52775514125824 -0.457141250371933 -0.464371482349141
0.5 -0.418724477291107 -0.401123374700546 -0.460594952106476 -0.535544633865356 -0.462804466485977 -0.470048610790248
0.51 -0.419811129570007 -0.415719598531723 -0.466194808483124 -0.541415572166443 -0.468070775270462 -0.475223736737386
0.52 -0.420760840177536 -0.429956763982773 -0.471393167972565 -0.54524040222168 -0.472955256700516 -0.479912674690831
0.53 -0.421602338552475 -0.443666309118271 -0.47626394033432 -0.546921253204346 -0.477477341890335 -0.484135663183316
0.54 -0.422360181808472 -0.456741094589233 -0.480877995491028 -0.546395182609558 -0.481658548116684 -0.487917066124145
0.55 -0.423057496547699 -0.469121813774109 -0.485298871994019 -0.54364413022995 -0.485522657632828 -0.491285114511974
0.56 -0.423714727163315 -0.480789452791214 -0.489581286907196 -0.538720011711121 -0.489096492528915 -0.494271390550801
0.57 -0.424348682165146 -0.491746693849564 -0.493771076202393 -0.53176748752594 -0.492406636476517 -0.496910398765202
0.58 -0.424975603818893 -0.502008318901062 -0.497905850410461 -0.523046612739563 -0.495482295751572 -0.499239237011306
0.59 -0.425608843564987 -0.511590182781219 -0.502013921737671 -0.512933254241943 -0.498351484537125 -0.50129701566824
0.6 -0.426260054111481 -0.520509600639343 -0.506115734577179 -0.501904129981995 -0.501043438911438 -0.503124340882095
0.61 -0.426938414573669 -0.528774380683899 -0.510226011276245 -0.490495353937149 -0.503586649894714 -0.504762953145243
0.62 -0.427653551101685 -0.53639030456543 -0.514353573322296 -0.479248046875 -0.506009101867676 -0.506255152679288
0.63 -0.428412556648254 -0.543357849121094 -0.518501281738281 -0.468653380870819 -0.508338928222656 -0.507643242408993
0.64 -0.429221719503403 -0.549676954746246 -0.522671341896057 -0.459111213684082 -0.510601043701172 -0.508969191645961
0.65 -0.430087894201279 -0.555346131324768 -0.526862323284149 -0.450908154249191 -0.512821197509766 -0.510274108777887
0.66 -0.431016385555267 -0.56036514043808 -0.531071066856384 -0.44421648979187 -0.515023052692413 -0.511597714659393
0.67 -0.4320148229599 -0.564736545085907 -0.535291969776154 -0.43910676240921 -0.517229080200195 -0.512978063059799
0.68 -0.433089315891266 -0.568466544151306 -0.539521157741547 -0.435569226741791 -0.51945960521698 -0.514451113933241
0.69 -0.434249013662338 -0.571560502052307 -0.543752133846283 -0.433536559343338 -0.52173376083374 -0.516050274304351
0.7 -0.435503512620926 -0.574026882648468 -0.54798024892807 -0.432907611131668 -0.52406907081604 -0.51780622523109
0.71 -0.436866015195847 -0.575873851776123 -0.552199244499207 -0.433565139770508 -0.526481628417969 -0.519746609799296
0.72 -0.438351929187775 -0.577105522155762 -0.556403398513794 -0.435386598110199 -0.528984904289246 -0.521895680858617
0.73 -0.439981281757355 -0.577724039554596 -0.560588598251343 -0.438252985477448 -0.531592011451721 -0.524274264689628
0.74 -0.441778004169464 -0.57773232460022 -0.564747869968414 -0.442056715488434 -0.534314036369324 -0.526899562145781
0.75 -0.443773239850998 -0.577134668827057 -0.568877756595612 -0.446697026491165 -0.537160396575928 -0.529784932245623
0.76 -0.446003526449203 -0.575942277908325 -0.572973847389221 -0.452082484960556 -0.540139198303223 -0.532940000762984
0.77 -0.448514223098755 -0.574189305305481 -0.577031314373016 -0.458126664161682 -0.54325807094574 -0.536370566653881
0.78 -0.451360315084457 -0.571941137313843 -0.581046044826508 -0.464744210243225 -0.546521306037903 -0.540078529423752
0.79 -0.454606980085373 -0.569306790828705 -0.585015058517456 -0.471847355365753 -0.549933671951294 -0.544062147595897
0.8 -0.458330720663071 -0.566447377204895 -0.58893483877182 -0.479344218969345 -0.553498506546021 -0.548316016596346
0.81 -0.462620556354523 -0.563568711280823 -0.592801630496979 -0.487137109041214 -0.557217001914978 -0.552831159306412
0.82 -0.467575252056122 -0.560903906822205 -0.596613168716431 -0.495122671127319 -0.561090230941772 -0.557595398550698
0.83 -0.473306685686111 -0.558684587478638 -0.600367665290833 -0.503196358680725 -0.565117478370667 -0.562593390044537
0.84 -0.479931443929672 -0.557119727134705 -0.60406219959259 -0.511251926422119 -0.569296956062317 -0.567806880104646
0.85 -0.487568318843842 -0.556361675262451 -0.607694506645203 -0.519191980361938 -0.573626518249512 -0.573215133320725
0.86 -0.496327787637711 -0.556508302688599 -0.611262798309326 -0.526927947998047 -0.578101873397827 -0.578795016494081
0.87 -0.506301641464233 -0.557605266571045 -0.614766597747803 -0.534386515617371 -0.582719266414642 -0.584521414331842
0.88 -0.517547011375427 -0.559661865234375 -0.61820387840271 -0.541513800621033 -0.587472677230835 -0.590367635865838
0.89 -0.530069947242737 -0.562676250934601 -0.621574342250824 -0.548272907733917 -0.592355787754059 -0.59630556116766
0.9 -0.543807566165924 -0.56665450334549 -0.624877154827118 -0.55464768409729 -0.597360372543335 -0.602306178233385
0.91 -0.558619260787964 -0.571628212928772 -0.628111839294434 -0.560638904571533 -0.602478504180908 -0.60833989764561
0.92 -0.574277222156525 -0.577664852142334 -0.631277620792389 -0.566262602806091 -0.607699632644653 -0.614376781065374
0.93 -0.590477585792542 -0.584872364997864 -0.63437557220459 -0.571547150611877 -0.613013803958893 -0.620387126607078
0.94 -0.606853723526001 -0.593385696411133 -0.637405395507812 -0.576528668403625 -0.618407249450684 -0.626341651705911
0.95 -0.623008787631989 -0.603336334228516 -0.640367269515991 -0.581249713897705 -0.623867690563202 -0.632211821804872
0.96 -0.638545215129852 -0.614806890487671 -0.643261730670929 -0.58575302362442 -0.629377722740173 -0.637970365154827
0.97 -0.653096795082092 -0.627767324447632 -0.646089792251587 -0.590080261230469 -0.634921014308929 -0.643591346013595
0.98 -0.666352212429047 -0.641997516155243 -0.648853242397308 -0.594267249107361 -0.640477120876312 -0.649050580909222
0.99 -0.678070366382599 -0.657037794589996 -0.651552498340607 -0.59834086894989 -0.646024882793427 -0.654325958857178
1 -0.6880823969841 -0.672172427177429 -0.654191136360168 -0.602316737174988 -0.651540160179138 -0.659397474460436
1.01 -0.696289122104645 -0.68649297952652 -0.656771123409271 -0.606195092201233 -0.656996428966522 -0.664247661896172
1.02 -0.702652037143707 -0.699028134346008 -0.659297227859497 -0.609960317611694 -0.662364065647125 -0.668861665403157
1.03 -0.707184612751007 -0.708908915519714 -0.661773324012756 -0.613580167293549 -0.667613685131073 -0.673227289675708
1.04 -0.709946632385254 -0.715533673763275 -0.664208114147186 -0.617012619972229 -0.672712326049805 -0.677335353029413
1.05 -0.711037635803223 -0.718657612800598 -0.666608512401581 -0.620215237140656 -0.677626729011536 -0.681179522802317
1.06 -0.710595846176147 -0.718404233455658 -0.668985605239868 -0.623164892196655 -0.682324051856995 -0.684756435632739
1.07 -0.708800077438354 -0.715197563171387 -0.671352863311768 -0.625886082649231 -0.686772644519806 -0.688065826657004
1.08 -0.705872356891632 -0.70966112613678 -0.673725008964539 -0.628463268280029 -0.690941095352173 -0.691110253018847
1.09 -0.702080905437469 -0.702503561973572 -0.676119387149811 -0.63105320930481 -0.694804072380066 -0.693895250062789
1.1 -0.697744131088257 -0.694428980350494 -0.678556025028229 -0.633853912353516 -0.69834041595459 -0.696429178782476
1.11 -0.693228960037231 -0.686077475547791 -0.681056022644043 -0.637055516242981 -0.701535940170288 -0.698722950629601
1.12 -0.688947141170502 -0.677989542484283 -0.683640420436859 -0.640786290168762 -0.704384207725525 -0.700790150890513
1.13 -0.685344159603119 -0.670598268508911 -0.686333000659943 -0.645069599151611 -0.706888377666473 -0.702646625672292
1.14 -0.682875096797943 -0.664239525794983 -0.689155101776123 -0.649825096130371 -0.709059953689575 -0.704310317984637
1.15 -0.681972980499268 -0.659163534641266 -0.692127466201782 -0.65488988161087 -0.710920631885529 -0.705801220668335
1.16 -0.683000147342682 -0.655559957027435 -0.695270538330078 -0.660057485103607 -0.712500989437103 -0.707140856553178
1.17 -0.686197102069855 -0.653571128845215 -0.698601365089417 -0.665119171142578 -0.713840365409851 -0.7083522349271
1.18 -0.691623032093048 -0.653311550617218 -0.702134847640991 -0.669890165328979 -0.714981436729431 -0.709459563917808
1.19 -0.699115991592407 -0.654882609844208 -0.705883264541626 -0.674232304096222 -0.715971052646637 -0.71048778543305
1.2 -0.708275616168976 -0.658379554748535 -0.709853172302246 -0.678060054779053 -0.71685779094696 -0.711462595497859
1.21 -0.718486309051514 -0.663893342018127 -0.714050590991974 -0.681341648101807 -0.717687666416168 -0.712409936350482
1.22 -0.728984296321869 -0.671506524085999 -0.718473434448242 -0.68409526348114 -0.718501448631287 -0.713355731322126
1.23 -0.738956153392792 -0.681264221668243 -0.723117172718048 -0.686380565166473 -0.719334959983826 -0.714325822873014
1.24 -0.747644245624542 -0.693144261837006 -0.727967619895935 -0.68828946352005 -0.720217168331146 -0.715345407411066
1.25 -0.754445135593414 -0.707005739212036 -0.733007907867432 -0.689938604831696 -0.721169114112854 -0.716438999578527
1.26 -0.758962869644165 -0.722545385360718 -0.73821097612381 -0.691455781459808 -0.722205281257629 -0.71763018411562
1.27 -0.761029005050659 -0.739271998405457 -0.743544280529022 -0.692973375320435 -0.723336160182953 -0.718941186285435
1.28 -0.760677456855774 -0.756519734859467 -0.748968005180359 -0.694617450237274 -0.724569201469421 -0.720392985463975
1.29 -0.758106172084808 -0.773514628410339 -0.754434585571289 -0.696500658988953 -0.725910842418671 -0.722004889218894
1.3 -0.753618657588959 -0.789480149745941 -0.759892284870148 -0.698717772960663 -0.727368295192719 -0.723794395318217
1.31 -0.747579157352448 -0.803744733333588 -0.765284836292267 -0.701339960098267 -0.728950381278992 -0.725777263433198
1.32 -0.740371108055115 -0.815832614898682 -0.77055299282074 -0.704413294792175 -0.730669319629669 -0.727967085793818
1.33 -0.732367694377899 -0.825497567653656 -0.775637209415436 -0.707960307598114 -0.732539474964142 -0.730375447670225
1.34 -0.72391664981842 -0.832711815834045 -0.780479848384857 -0.711983323097229 -0.734576106071472 -0.733011815885354
1.35 -0.71533066034317 -0.837623000144958 -0.785026729106903 -0.716472506523132 -0.736797153949738 -0.735883317281443
1.36 -0.706887543201447 -0.840491771697998 -0.789231181144714 -0.721408367156982 -0.739219844341278 -0.738995054669149
1.37 -0.698832333087921 -0.841634333133698 -0.793052494525909 -0.726773321628571 -0.741863310337067 -0.742349828839972
1.38 -0.691385328769684 -0.841385185718536 -0.79646098613739 -0.732552766799927 -0.74474310874939 -0.745948268085329
1.39 -0.684744656085968 -0.840061962604523 -0.79943722486496 -0.738735914230347 -0.74787563085556 -0.749789040333267
1.4 -0.679097831249237 -0.837954521179199 -0.801974475383759 -0.745312392711639 -0.751274168491364 -0.753868628053616
1.41 -0.674626708030701 -0.835311233997345 -0.804076194763184 -0.752269089221954 -0.75494921207428 -0.758181742688233
1.42 -0.671515882015228 -0.832345068454742 -0.805760025978088 -0.759577989578247 -0.75890839099884 -0.762721295444574
1.43 -0.669955670833588 -0.829234540462494 -0.807055056095123 -0.767191112041473 -0.763155102729797 -0.767478448950837
1.44 -0.670146524906158 -0.82612532377243 -0.808001101016998 -0.775035202503204 -0.767689228057861 -0.772443070620363
1.45 -0.67229700088501 -0.823136925697327 -0.80865079164505 -0.783011436462402 -0.772506594657898 -0.777603562020794
1.46 -0.676616489887238 -0.820367574691772 -0.809064567089081 -0.791001856327057 -0.777597844600677 -0.782947260877405
1.47 -0.683298408985138 -0.817898333072662 -0.809311985969543 -0.798879563808441 -0.782950758934021 -0.78846064882584
1.48 -0.692494750022888 -0.815793454647064 -0.809470057487488 -0.806522727012634 -0.788549900054932 -0.794129315645386
1.49 -0.704274654388428 -0.814110934734344 -0.809620797634125 -0.813824951648712 -0.794375777244568 -0.799938528303726
1.5 -0.718580842018127 -0.812895238399506 -0.809849143028259 -0.820705831050873 -0.800407648086548 -0.805873141153785
1.51 -0.735182762145996 -0.812187731266022 -0.810241222381592 -0.827117919921875 -0.806622564792633 -0.811917899510282
1.52 -0.753653883934021 -0.812024176120758 -0.81087988615036 -0.833044648170471 -0.812996566295624 -0.818057814919165
1.53 -0.773378431797028 -0.812431633472443 -0.811845242977142 -0.838495075702667 -0.819504857063293 -0.824278043137229
1.54 -0.79360431432724 -0.813438057899475 -0.813207507133484 -0.843499779701233 -0.826123476028442 -0.830564434778294
1.55 -0.81353485584259 -0.815068662166595 -0.815026700496674 -0.848099648952484 -0.832829654216766 -0.83690353397662
1.56 -0.832436800003052 -0.817340314388275 -0.817348062992096 -0.852343678474426 -0.839601814746857 -0.843282708963986
1.57 -0.849727928638458 -0.82027131319046 -0.820199191570282 -0.856277048587799 -0.846419155597687 -0.849690616770119
1.58 -0.865030229091644 -0.82387375831604 -0.823589146137238 -0.859941720962524 -0.853264331817627 -0.856116986034349
1.59 -0.878177285194397 -0.828156411647797 -0.827504456043243 -0.86337286233902 -0.860121726989746 -0.862553053916656
1.6 -0.8891881108284 -0.833121597766876 -0.831909775733948 -0.866602063179016 -0.866979598999023 -0.868991632868436
1.61 -0.898213148117065 -0.838768601417542 -0.836746752262115 -0.869655191898346 -0.873826265335083 -0.875427027425872
1.62 -0.905493438243866 -0.845089256763458 -0.841938734054565 -0.872558832168579 -0.880657017230988 -0.881855511318522
1.63 -0.911307334899902 -0.852066218852997 -0.84738826751709 -0.875340938568115 -0.887465178966522 -0.888275030379403
1.64 -0.915945768356323 -0.859681367874146 -0.85298889875412 -0.878034889698029 -0.894250512123108 -0.894685447931615
1.65 -0.919685184955597 -0.867900907993317 -0.858624696731567 -0.880681574344635 -0.901013612747192 -0.901088675503723
1.66 -0.922778844833374 -0.87668639421463 -0.864180088043213 -0.883330821990967 -0.907757639884949 -0.907488371554538
1.67 -0.925447106361389 -0.885988354682922 -0.869550824165344 -0.886039257049561 -0.914487957954407 -0.913890356847198
1.68 -0.927880346775055 -0.895748674869537 -0.87464839220047 -0.888872027397156 -0.921211361885071 -0.920302300612162
1.69 -0.93023669719696 -0.905899941921234 -0.879410028457642 -0.89189738035202 -0.92793744802475 -0.926733716086309
1.7 -0.932645797729492 -0.91636449098587 -0.883804976940155 -0.895183563232422 -0.934675574302673 -0.93319617038941
1.71 -0.935216248035431 -0.927060067653656 -0.887836396694183 -0.898794949054718 -0.941436290740967 -0.939702808949438
1.72 -0.938036859035492 -0.937892973423004 -0.891544282436371 -0.902791142463684 -0.948233664035797 -0.946268640682025
1.73 -0.941181123256683 -0.948764145374298 -0.895003795623779 -0.907221794128418 -0.955078899860382 -0.952910311088192
1.74 -0.944712042808533 -0.959578156471252 -0.898318350315094 -0.912128806114197 -0.961986184120178 -0.959645827445617
1.75 -0.948683142662048 -0.970234930515289 -0.901612341403961 -0.917546212673187 -0.968970000743866 -0.966494855125879
1.76 -0.953140497207642 -0.98063987493515 -0.905025601387024 -0.923499703407288 -0.976046562194824 -0.973478169813111
1.77 -0.958122670650482 -0.990703523159027 -0.908702433109283 -0.930011749267578 -0.983229994773865 -0.980617756917588
1.78 -0.9636589884758 -1.0003547668457 -0.912788212299347 -0.937100052833557 -0.990538001060486 -0.987936773876986
1.79 -0.969768106937408 -1.00953257083893 -0.917418837547302 -0.94478303194046 -0.997990608215332 -0.995459058341801
1.8 -0.976457178592682 -1.01819968223572 -0.922722578048706 -0.953077435493469 -1.00560700893402 -1.00320945474947
1.81 -0.983719348907471 -1.02634239196777 -0.928815186023712 -0.962000250816345 -1.01340985298157 -1.01121337134607
1.82 -0.991533637046814 -1.03397393226624 -0.935797452926636 -0.971570432186127 -1.02142405509949 -1.01949664532421
1.83 -0.999866843223572 -1.04113483428955 -0.943759620189667 -0.981805741786957 -1.02967572212219 -1.0280857535751
1.84 -1.00867426395416 -1.04789876937866 -0.952781319618225 -0.992721974849701 -1.03819489479065 -1.03700722610797
1.85 -1.01790773868561 -1.05436635017395 -0.962932050228119 -1.00433325767517 -1.04701399803162 -1.04628790623022
1.86 -1.02752029895782 -1.0606677532196 -0.974273264408112 -1.01664853096008 -1.05616760253906 -1.05595478050869
1.87 -1.03747379779816 -1.06695675849915 -0.986859261989594 -1.02967095375061 -1.06569242477417 -1.06603461922372
1.88 -1.04774558544159 -1.07340550422668 -1.00073862075806 -1.04339623451233 -1.07562851905823 -1.07655439587439
1.89 -1.05833339691162 -1.08020639419556 -1.01595270633698 -1.05781054496765 -1.0860161781311 -1.08754076293408
1.9 -1.06925892829895 -1.0875551700592 -1.03253507614136 -1.07288908958435 -1.0968964099884 -1.09902017935355
1.91 -1.08056497573853 -1.09565901756287 -1.05051255226135 -1.08859539031982 -1.10831093788147 -1.11101905537053
1.92 -1.0923113822937 -1.10471892356873 -1.0699018239975 -1.1048823595047 -1.12030124664307 -1.12356326449586
1.93 -1.10456597805023 -1.11493313312531 -1.09070861339569 -1.12169194221497 -1.13290500640869 -1.13667865290369
1.94 -1.11740016937256 -1.12648928165436 -1.11292850971222 -1.1389547586441 -1.14616167545319 -1.15039067822772
1.95 -1.13087451457977 -1.13955855369568 -1.13654756546021 -1.15659523010254 -1.16010355949402 -1.16472442402145
1.96 -1.14503788948059 -1.15430116653442 -1.16154181957245 -1.17453420162201 -1.17476010322571 -1.17970494597724
1.97 -1.1599200963974 -1.17085957527161 -1.18788838386536 -1.19269251823425 -1.19015717506409 -1.19535673819017
1.98 -1.17553091049194 -1.18935441970825 -1.21556067466736 -1.21099436283112 -1.20631551742554 -1.21170432493142
1.99 -1.19186437129974 -1.20988821983337 -1.24454355239868 -1.22937572002411 -1.22324991226196 -1.22877185745495
2 -1.20889687538147 -1.23254871368408 -1.27483892440796 -1.24778425693512 -1.24097156524658 -1.24658332709214


==> data/plot_B_power_3_2.dat <==
0 0.0234850719571114 0.106219187378883 -0.131926089525223 0.109184205532074 -0.123309873044491 -0.129249299984025
0.01 0.0137832090258598 0.0900013744831085 -0.134841933846474 0.103858917951584 -0.122534215450287 -0.128729125781952
0.02 0.00437866151332855 0.0733848065137863 -0.137674033641815 0.0982739627361298 -0.121557779610157 -0.128409893789832
0.03 -0.00473655760288239 0.056470975279808 -0.140409916639328 0.0920307636260986 -0.120267458260059 -0.128365021639036
0.04 -0.0135750249028206 0.0393631607294083 -0.143040910363197 0.0849853157997131 -0.119029551744461 -0.128534427122317
0.05 -0.0221498310565948 0.0221669226884842 -0.145558908581734 0.077130600810051 -0.118496753275394 -0.128904806267663
0.06 -0.0304776355624199 0.00498279929161072 -0.147960528731346 0.0684840381145477 -0.1191311404109 -0.129517499342256
0.07 -0.038576103746891 -0.0120917037129402 -0.150247886776924 0.0590353608131409 -0.120975494384766 -0.130425522354022
0.08 -0.0464634411036968 -0.028967022895813 -0.152430072426796 0.0487588196992874 -0.123746484518051 -0.131681030276782
0.09 -0.0541579537093639 -0.0455618053674698 -0.154524803161621 0.0376315712928772 -0.127065196633339 -0.13333287059247
0.1 -0.0616783201694489 -0.0618038922548294 -0.156558603048325 0.0256538093090057 -0.130656883120537 -0.135425810687232
0.11 -0.0690428465604782 -0.0776304379105568 -0.158568114042282 0.0128447115421295 -0.134422197937965 -0.138000019970196
0.12 -0.0762699097394943 -0.0929937660694122 -0.160597831010818 -0.000757753849029541 -0.138386338949203 -0.141090672753681
0.13 -0.0833787173032761 -0.107853330671787 -0.162700682878494 -0.0151114910840988 -0.142624378204346 -0.144727469178718
0.14 -0.0903903841972351 -0.122184738516808 -0.164937883615494 -0.0301716476678848 -0.147214978933334 -0.14893446422479
0.15 -0.0973274484276772 -0.135972186923027 -0.1673743724823 -0.0458968356251717 -0.152224451303482 -0.153729757143537
0.16 -0.104216180741787 -0.149211972951889 -0.170079946517944 -0.0622430443763733 -0.157703921198845 -0.159125345860399
0.17 -0.111086346209049 -0.161906853318214 -0.17312391102314 -0.0791632086038589 -0.163690850138664 -0.165127002281098
0.18 -0.117972649633884 -0.174067363142967 -0.176576852798462 -0.0966022908687592 -0.170211881399155 -0.171734314923558
0.19 -0.124915078282356 -0.185709744691849 -0.180504739284515 -0.114491023123264 -0.177281737327576 -0.178940703786392
0.2 -0.131958693265915 -0.196852296590805 -0.184970572590828 -0.132741674780846 -0.184906244277954 -0.186733489046211
0.21 -0.139155462384224 -0.207514673471451 -0.190029919147491 -0.151246175169945 -0.193079590797424 -0.195094112225678
0.22 -0.146562159061432 -0.217716693878174 -0.195731371641159 -0.169873401522636 -0.20178547501564 -0.203998378939177
0.23 -0.15424208343029 -0.227475106716156 -0.202114403247833 -0.188473507761955 -0.210997968912125 -0.213416720199663
0.24 -0.162262409925461 -0.236804440617561 -0.209208518266678 -0.206879392266273 -0.220680832862854 -0.223314515703712
0.25 -0.170692443847656 -0.245716363191605 -0.217033326625824 -0.224919199943542 -0.230788201093674 -0.23365253285819
0.26 -0.179601430892944 -0.254220247268677 -0.225594788789749 -0.242421120405197 -0.241266936063766 -0.244387374633859
0.27 -0.189054578542709 -0.262321770191193 -0.234888732433319 -0.259230732917786 -0.252057194709778 -0.25547189564877
0.28 -0.199106022715569 -0.270026922225952 -0.244895800948143 -0.275216728448868 -0.263095706701279 -0.266855755561278
0.29 -0.209795087575912 -0.277340769767761 -0.255583792924881 -0.290282249450684 -0.274316847324371 -0.278486007778966
0.3 -0.221138834953308 -0.284271657466888 -0.266906440258026 -0.304369390010834 -0.285654693841934 -0.290307621113867
0.31 -0.2331223487854 -0.290834724903107 -0.278801739215851 -0.31746244430542 -0.297045171260834 -0.302264056954089
0.32 -0.245698571205139 -0.297049462795258 -0.291195273399353 -0.329584717750549 -0.308427006006241 -0.314297939142057
0.33 -0.258782595396042 -0.302946925163269 -0.303997755050659 -0.340794533491135 -0.31974396109581 -0.326351648177962
0.34 -0.272253036499023 -0.308568179607391 -0.317109107971191 -0.351181894540787 -0.330943495035172 -0.338367873482761
0.35 -0.285956174135208 -0.313969671726227 -0.330417692661285 -0.360859006643295 -0.34198009967804 -0.350290278607747
0.36 -0.299718111753464 -0.319221794605255 -0.343806058168411 -0.369957983493805 -0.352810680866241 -0.362064104976669
0.37 -0.313353389501572 -0.324411511421204 -0.357150614261627 -0.378622621297836 -0.363399088382721 -0.373636672954229
0.38 -0.326681345701218 -0.329641699790955 -0.370326399803162 -0.38700607419014 -0.373712956905365 -0.384957931538185
0.39 -0.339535474777222 -0.335028767585754 -0.383213698863983 -0.395264804363251 -0.383723109960556 -0.395981036707609
0.4 -0.351774662733078 -0.340700954198837 -0.395697891712189 -0.403554469347 -0.393404752016068 -0.406662730166358
0.41 -0.363286674022675 -0.346785664558411 -0.407675921916962 -0.412026226520538 -0.402736365795135 -0.416963737841863
0.42 -0.373994320631027 -0.353406816720963 -0.419060230255127 -0.420818239450455 -0.411698877811432 -0.426849237898261
0.43 -0.383848637342453 -0.360666364431381 -0.429779708385468 -0.430048078298569 -0.420277833938599 -0.436289092086969
0.44 -0.392831057310104 -0.368629962205887 -0.439785599708557 -0.439799338579178 -0.428462833166122 -0.445258067929096
0.45 -0.400943368673325 -0.377312302589417 -0.449048697948456 -0.450110703706741 -0.436245769262314 -0.453736109338357
0.46 -0.40820848941803 -0.386663049459457 -0.457562625408173 -0.46095484495163 -0.443623512983322 -0.461708451417591
0.47 -0.41466149687767 -0.396564602851868 -0.465341448783875 -0.472229152917862 -0.450596183538437 -0.469165610030597
0.48 -0.420347481966019 -0.406839489936829 -0.472416460514069 -0.483741670846939 -0.457168310880661 -0.476103462143845
0.49 -0.425319403409958 -0.417272955179214 -0.478836119174957 -0.49521005153656 -0.463348120450974 -0.482523218055989
0.5 -0.429632633924484 -0.427638471126556 -0.484659254550934 -0.506270110607147 -0.469145208597183 -0.488431204827962
0.51 -0.433346390724182 -0.437729358673096 -0.489952206611633 -0.516498327255249 -0.474573582410812 -0.493838745899421
0.52 -0.436519414186478 -0.447384119033813 -0.494783699512482 -0.525451421737671 -0.479648858308792 -0.498762004676506
0.53 -0.439209759235382 -0.456499010324478 -0.499224305152893 -0.532707929611206 -0.484388560056686 -0.503221601194464
0.54 -0.441474884748459 -0.465027153491974 -0.503339231014252 -0.537924826145172 -0.488810390233994 -0.507242298645687
0.55 -0.443367779254913 -0.472975671291351 -0.507187724113464 -0.540877938270569 -0.492934376001358 -0.510852757589584
0.56 -0.444941163063049 -0.480386823415756 -0.510822892189026 -0.541501522064209 -0.49678048491478 -0.514085018140859
0.57 -0.446243435144424 -0.487323075532913 -0.51428884267807 -0.539896726608276 -0.50036895275116 -0.516974052884498
0.58 -0.44731867313385 -0.493853360414505 -0.517623245716095 -0.536326169967651 -0.503719449043274 -0.519557444271065
0.59 -0.44820848107338 -0.500049233436584 -0.520853877067566 -0.531172752380371 -0.506852388381958 -0.521874808826381
0.6 -0.448950499296188 -0.505968928337097 -0.524004995822906 -0.524892449378967 -0.509789228439331 -0.523967261130909
0.61 -0.449578016996384 -0.511659026145935 -0.527092754840851 -0.517958879470825 -0.512548685073853 -0.525877053460345
0.62 -0.450122147798538 -0.517151296138763 -0.530129671096802 -0.510819554328918 -0.5151526927948 -0.527647010860114
0.63 -0.450609087944031 -0.522469818592072 -0.533125996589661 -0.503862261772156 -0.517620980739594 -0.529319956087788
0.64 -0.451062947511673 -0.52762097120285 -0.536087870597839 -0.497399181127548 -0.519974112510681 -0.530938369285103
0.65 -0.451504647731781 -0.532605171203613 -0.539021134376526 -0.491659969091415 -0.522232294082642 -0.532543875650965
0.66 -0.45195284485817 -0.537417411804199 -0.54193103313446 -0.486793249845505 -0.524416446685791 -0.53417669931136
0.67 -0.452422380447388 -0.542045950889587 -0.544821858406067 -0.482875674962997 -0.526546478271484 -0.535875380778947
0.68 -0.452928721904755 -0.546477913856506 -0.547697961330414 -0.479921340942383 -0.528643250465393 -0.537676365068702
0.69 -0.453482419252396 -0.55069887638092 -0.550564229488373 -0.477898061275482 -0.530726909637451 -0.539613524731881
0.7 -0.454096406698227 -0.554697394371033 -0.553426206111908 -0.476739466190338 -0.532816410064697 -0.541717984901225
0.71 -0.454779416322708 -0.558461487293243 -0.556290984153748 -0.476362764835358 -0.534931898117065 -0.544017825587332
0.72 -0.455542832612991 -0.561982572078705 -0.559164941310883 -0.476677000522614 -0.537091493606567 -0.546537713192469
0.73 -0.456396400928497 -0.565252304077148 -0.562055170536041 -0.477599442005157 -0.539313793182373 -0.54929886395933
0.74 -0.45735028386116 -0.568265616893768 -0.564970195293427 -0.479057133197784 -0.54161524772644 -0.552318859043687
0.75 -0.458417952060699 -0.571017146110535 -0.567919790744781 -0.480996638536453 -0.544012546539307 -0.555611411362068
0.76 -0.459612101316452 -0.573502659797668 -0.570912480354309 -0.483385056257248 -0.546520709991455 -0.559186480096887
0.77 -0.460950076580048 -0.575717449188232 -0.573957920074463 -0.486208111047745 -0.549153566360474 -0.563050185387294
0.78 -0.462452679872513 -0.577653884887695 -0.577065944671631 -0.489473968744278 -0.55192369222641 -0.56720472235848
0.79 -0.464144259691238 -0.579307079315186 -0.580246567726135 -0.493203043937683 -0.554843604564667 -0.571648629460083
0.8 -0.466055601835251 -0.580674648284912 -0.583509564399719 -0.49742603302002 -0.557922899723053 -0.576376769271918
0.81 -0.468224078416824 -0.581760764122009 -0.586865246295929 -0.502178132534027 -0.561171412467957 -0.581380408828402
0.82 -0.470694452524185 -0.582590579986572 -0.590322494506836 -0.507487773895264 -0.56459653377533 -0.586647607413851
0.83 -0.473521888256073 -0.583215773105621 -0.593890905380249 -0.513374626636505 -0.568205058574677 -0.592163242837587
0.84 -0.476771384477615 -0.583727419376373 -0.597578346729279 -0.519837141036987 -0.572001993656158 -0.597909268445751
0.85 -0.480519533157349 -0.584271192550659 -0.60139262676239 -0.526854276657104 -0.575992226600647 -0.603865154160653
0.86 -0.484855175018311 -0.585038065910339 -0.605341374874115 -0.534377694129944 -0.580178141593933 -0.610007958016371
0.87 -0.489879727363586 -0.586257934570312 -0.609430193901062 -0.542333245277405 -0.584561467170715 -0.616312753563592
0.88 -0.49570307135582 -0.588176250457764 -0.613664150238037 -0.550624668598175 -0.589143216609955 -0.622753038460864
0.89 -0.502444922924042 -0.59101927280426 -0.61804735660553 -0.559137105941772 -0.593922793865204 -0.629300872236873
0.9 -0.510224938392639 -0.594970166683197 -0.622582912445068 -0.567742466926575 -0.598898828029633 -0.635927433903587
0.91 -0.519156038761139 -0.600151658058167 -0.627271056175232 -0.576311469078064 -0.604068636894226 -0.642603323242069
0.92 -0.529333233833313 -0.60662567615509 -0.632112622261047 -0.584717869758606 -0.609429240226746 -0.649298792609078
0.93 -0.540815532207489 -0.614405632019043 -0.637107312679291 -0.592847287654877 -0.614975929260254 -0.655984353555288
0.94 -0.55361270904541 -0.623475134372711 -0.642250835895538 -0.600604295730591 -0.620703518390656 -0.66263093162565
0.95 -0.56766951084137 -0.633817493915558 -0.647540628910065 -0.607914209365845 -0.626606345176697 -0.669210224055834
0.96 -0.582847893238068 -0.645427644252777 -0.65297132730484 -0.614727735519409 -0.63267707824707 -0.675695209456171
0.97 -0.598932921886444 -0.658335983753204 -0.658535778522491 -0.621020138263702 -0.638908863067627 -0.682060204656025
0.98 -0.615630090236664 -0.672611474990845 -0.664227664470673 -0.626790165901184 -0.645291924476624 -0.688281323123379
0.99 -0.632590055465698 -0.688351452350616 -0.670038044452667 -0.632057070732117 -0.651817679405212 -0.694336760083705
1 -0.649434089660645 -0.705661714076996 -0.675957977771759 -0.636857390403748 -0.658475399017334 -0.700206834489254
1.01 -0.665785849094391 -0.724606931209564 -0.68197774887085 -0.641242504119873 -0.665252506732941 -0.705874462608145
1.02 -0.68130099773407 -0.745145380496979 -0.688088357448578 -0.645269632339478 -0.672136187553406 -0.711325168774668
1.03 -0.695691168308258 -0.767054736614227 -0.69428026676178 -0.64900130033493 -0.67911171913147 -0.716547189773384
1.04 -0.708732724189758 -0.789870738983154 -0.700545430183411 -0.652498424053192 -0.686161994934082 -0.72153181861198
1.05 -0.720273792743683 -0.812860131263733 -0.706876158714294 -0.655810356140137 -0.693268895149231 -0.72627320433357
1.06 -0.730224370956421 -0.835068643093109 -0.713266909122467 -0.658979296684265 -0.700411021709442 -0.730768546616608
1.07 -0.738552570343018 -0.855441153049469 -0.71971333026886 -0.662032663822174 -0.707565009593964 -0.73501816207105
1.08 -0.745271444320679 -0.87300181388855 -0.726214528083801 -0.664991021156311 -0.7147057056427 -0.739025220378419
1.09 -0.750435352325439 -0.887019336223602 -0.732768595218658 -0.667881608009338 -0.721803605556488 -0.742795963632933
1.1 -0.754134595394135 -0.897129356861115 -0.739378273487091 -0.670755684375763 -0.728828191757202 -0.746339457169776
1.11 -0.756491839885712 -0.903364896774292 -0.746046662330627 -0.673711955547333 -0.735747277736664 -0.74966739252146
1.12 -0.757668793201447 -0.906111717224121 -0.752777338027954 -0.676909744739532 -0.742524385452271 -0.752794203332113
1.13 -0.757866024971008 -0.90600049495697 -0.75957328081131 -0.68055534362793 -0.749125063419342 -0.755736589741797
1.14 -0.757327437400818 -0.903787076473236 -0.766437828540802 -0.684862852096558 -0.755512952804565 -0.758513463914045
1.15 -0.75634354352951 -0.900239408016205 -0.773373126983643 -0.689999997615814 -0.76165246963501 -0.761145814549948
1.16 -0.755252182483673 -0.896056234836578 -0.780377388000488 -0.6960369348526 -0.767510652542114 -0.763656199481707
1.17 -0.754430890083313 -0.891816139221191 -0.787447988986969 -0.702927649021149 -0.773059248924255 -0.766068790296182
1.18 -0.754288017749786 -0.88796192407608 -0.794576585292816 -0.710523009300232 -0.778273403644562 -0.768408954283736
1.19 -0.755237638950348 -0.884806990623474 -0.801752388477325 -0.718601524829865 -0.783137142658234 -0.770702886528147
1.2 -0.757664799690247 -0.882563352584839 -0.808958411216736 -0.726914465427399 -0.787642478942871 -0.772977629494568
1.21 -0.761880338191986 -0.881375551223755 -0.816174864768982 -0.735219180583954 -0.791790246963501 -0.775260476324461
1.22 -0.768066346645355 -0.881357669830322 -0.823373854160309 -0.743310511112213 -0.795591473579407 -0.777578845536093
1.23 -0.776224792003632 -0.882626175880432 -0.830523669719696 -0.75103747844696 -0.799068570137024 -0.779960111586603
1.24 -0.786138594150543 -0.885318994522095 -0.837586879730225 -0.758311450481415 -0.802251398563385 -0.782431052507306
1.25 -0.797363638877869 -0.889598667621613 -0.844519972801208 -0.765106976032257 -0.805180788040161 -0.785017921088581
1.26 -0.809261381626129 -0.895640909671783 -0.851276218891144 -0.771459579467773 -0.807903051376343 -0.787746042596987
1.27 -0.82107001543045 -0.903596103191376 -0.857804477214813 -0.77745509147644 -0.810470402240753 -0.790639500118436
1.28 -0.832005739212036 -0.913544535636902 -0.864054381847382 -0.783219337463379 -0.812936902046204 -0.793721245977742
1.29 -0.841368556022644 -0.925425171852112 -0.869973957538605 -0.788908064365387 -0.815357744693756 -0.797012577645581
1.3 -0.84862893819809 -0.938994467258453 -0.875515282154083 -0.794692039489746 -0.817786276340485 -0.800533158872257
1.31 -0.853475272655487 -0.953799962997437 -0.880635201931 -0.800745368003845 -0.820273101329803 -0.804300967599279
1.32 -0.855823576450348 -0.969199001789093 -0.885299444198608 -0.807235360145569 -0.822867751121521 -0.808331891403038
1.33 -0.855789184570312 -0.984447777271271 -0.889482378959656 -0.814311146736145 -0.82561206817627 -0.812639997617722
1.34 -0.853641331195831 -0.99880450963974 -0.893171310424805 -0.822095572948456 -0.828546464443207 -0.817237258038671
1.35 -0.849748730659485 -1.01163935661316 -0.89636617898941 -0.83067786693573 -0.831707298755646 -0.822133465406461
1.36 -0.844532132148743 -1.02252006530762 -0.899082541465759 -0.840110242366791 -0.835124731063843 -0.827336523487867
1.37 -0.838424921035767 -1.03123664855957 -0.901347815990448 -0.85040545463562 -0.838825464248657 -0.832852092314483
1.38 -0.83184415102005 -1.03778457641602 -0.903205215930939 -0.861537635326385 -0.84283059835434 -0.838683878603413
1.39 -0.825179517269135 -1.04231405258179 -0.904712319374084 -0.873449385166168 -0.847154796123505 -0.844833709735151
1.4 -0.818780243396759 -1.04507923126221 -0.905934989452362 -0.886053204536438 -0.851805865764618 -0.851301362315505
1.41 -0.812960088253021 -1.04637932777405 -0.906952440738678 -0.899241805076599 -0.856786489486694 -0.858085065272026
1.42 -0.807996571063995 -1.04652523994446 -0.907849848270416 -0.912897348403931 -0.8620924949646 -0.86518132015614
1.43 -0.804140150547028 -1.04580664634705 -0.908718109130859 -0.926891565322876 -0.867715358734131 -0.872585109707095
1.44 -0.801618874073029 -1.04448568820953 -0.909652709960938 -0.94109582901001 -0.873641729354858 -0.880290290097106
1.45 -0.800648987293243 -1.04278934001923 -0.910748362541199 -0.955379068851471 -0.879856050014496 -0.888289390583869
1.46 -0.80143940448761 -1.04090452194214 -0.912098944187164 -0.969611346721649 -0.886340141296387 -0.896574155257924
1.47 -0.804194808006287 -1.03898549079895 -0.913795232772827 -0.983661651611328 -0.893075287342072 -0.905135615965756
1.48 -0.809114634990692 -1.03715455532074 -0.915920734405518 -0.997403204441071 -0.900042057037354 -0.913964147569116
1.49 -0.816379070281982 -1.03550982475281 -0.918551087379456 -1.01071298122406 -0.907221376895905 -0.923050074242157
1.5 -0.826127946376801 -1.03412461280823 -0.921752035617828 -1.02348399162292 -0.914596140384674 -0.932383490355889
1.51 -0.838426411151886 -1.03305470943451 -0.925579488277435 -1.03562676906586 -0.922151207923889 -0.941954701389452
1.52 -0.853221356868744 -1.0323371887207 -0.930073797702789 -1.04707813262939 -0.929871380329132 -0.951754536956845
1.53 -0.870298385620117 -1.03199291229248 -0.935263574123383 -1.05780434608459 -0.937746047973633 -0.961774237328682
1.54 -0.889261364936829 -1.0320360660553 -0.941162288188934 -1.0678014755249 -0.945765256881714 -0.972006109156083
1.55 -0.90954464673996 -1.03246426582336 -0.947769284248352 -1.07708787918091 -0.953922212123871 -0.982443437130729
1.56 -0.930463075637817 -1.03326725959778 -0.95506876707077 -1.0857001543045 -0.962212145328522 -0.993080694151526
1.57 -0.951305031776428 -1.03442692756653 -0.963029801845551 -1.09368133544922 -0.970633208751678 -1.0039140417004
1.58 -0.971425533294678 -1.03591561317444 -0.971610903739929 -1.10107111930847 -0.979184567928314 -1.01494106870842
1.59 -0.990332961082458 -1.03769826889038 -0.980756163597107 -1.10789775848389 -0.987867593765259 -1.02616132171158
1.6 -1.00772070884705 -1.03973245620728 -0.990401208400726 -1.11417365074158 -0.996685206890106 -1.03757637292774
1.61 -1.02347147464752 -1.04197156429291 -1.00047338008881 -1.11989486217499 -1.00564217567444 -1.04918971795141
1.62 -1.03762114048004 -1.04436111450195 -1.01089823246002 -1.12504124641418 -1.01474297046661 -1.06100736361439
1.63 -1.0503101348877 -1.04684448242188 -1.02160108089447 -1.12958645820618 -1.0239942073822 -1.07303749215845
1.64 -1.06173968315125 -1.04936361312866 -1.03251492977142 -1.1334992647171 -1.03340339660645 -1.08529072208517
1.65 -1.07213282585144 -1.05185854434967 -1.04358649253845 -1.13676297664642 -1.04297804832458 -1.09778035105574
1.66 -1.08171117305756 -1.05427587032318 -1.05477964878082 -1.13937497138977 -1.05272686481476 -1.11052196468585
1.67 -1.09067904949188 -1.05656123161316 -1.06608378887177 -1.14136469364166 -1.06266069412231 -1.12353394556336
1.68 -1.09921848773956 -1.05867767333984 -1.0775146484375 -1.14279174804688 -1.07278919219971 -1.13683719028655
1.69 -1.10748696327209 -1.06059670448303 -1.08911538124084 -1.14375424385071 -1.08312582969666 -1.15045502142441
1.7 -1.11561799049377 -1.06230401992798 -1.100958943367 -1.14439022541046 -1.09368455410004 -1.1644135530975
1.71 -1.12372398376465 -1.063805103302 -1.11313784122467 -1.14486992359161 -1.1044819355011 -1.17874108873332
1.72 -1.13189911842346 -1.06512916088104 -1.12576580047607 -1.14539396762848 -1.11553621292114 -1.19346847513209
1.73 -1.14021730422974 -1.066321849823 -1.13896799087524 -1.14618229866028 -1.12686836719513 -1.20862884666063
1.74 -1.1487410068512 -1.06745553016663 -1.15287351608276 -1.14746308326721 -1.13850259780884 -1.22425730293104
1.75 -1.1575174331665 -1.06862306594849 -1.16761350631714 -1.14946103096008 -1.15046405792236 -1.24039123605627
1.76 -1.16658794879913 -1.0699360370636 -1.18331050872803 -1.15238642692566 -1.16278219223022 -1.25706956737057
1.77 -1.17598903179169 -1.07151961326599 -1.20007336139679 -1.15642666816711 -1.17548799514771 -1.27433310300547
1.78 -1.18575525283813 -1.0735182762146 -1.21799623966217 -1.16173541545868 -1.18861484527588 -1.29222388964098
1.79 -1.19592678546906 -1.0760760307312 -1.23715007305145 -1.16843152046204 -1.20219755172729 -1.31078525856828
1.8 -1.20655155181885 -1.07934403419495 -1.25758397579193 -1.1765923500061 -1.21627163887024 -1.33006139921207
1.81 -1.21768629550934 -1.08346951007843 -1.2793185710907 -1.18625569343567 -1.23087406158447 -1.35009719679956
1.82 -1.22939467430115 -1.08859753608704 -1.30234634876251 -1.19741785526276 -1.24604201316833 -1.37093779660428
1.83 -1.24174857139587 -1.09486281871796 -1.32663238048553 -1.21004140377045 -1.26181173324585 -1.39262822058451
1.84 -1.25481379032135 -1.10239195823669 -1.35211491584778 -1.22405028343201 -1.27821731567383 -1.41521353980578
1.85 -1.2686539888382 -1.1112973690033 -1.37870895862579 -1.239342212677 -1.29529309272766 -1.43873765333091
1.86 -1.28331315517426 -1.12168312072754 -1.4063116312027 -1.2557874917984 -1.31306862831116 -1.46324358770821
1.87 -1.29881775379181 -1.13363909721375 -1.43481075763702 -1.27323591709137 -1.33157300949097 -1.48877293968224
1.88 -1.31517362594604 -1.14724779129028 -1.46409380435944 -1.29152691364288 -1.3508288860321 -1.5153654609435
1.89 -1.33235931396484 -1.16258263587952 -1.49405896663666 -1.31048965454102 -1.37085771560669 -1.54305858016852
1.9 -1.3503395318985 -1.17970657348633 -1.52462828159332 -1.32995629310608 -1.39167547225952 -1.57188716140877
1.91 -1.3690596818924 -1.19868159294128 -1.55575478076935 -1.34976327419281 -1.4132936000824 -1.60188317148768
1.92 -1.3884574174881 -1.21956515312195 -1.58743619918823 -1.36976361274719 -1.43571901321411 -1.63307529739785
1.93 -1.40846478939056 -1.24240708351135 -1.61972224712372 -1.38982760906219 -1.45895624160767 -1.66548857851314
1.94 -1.42901408672333 -1.26726222038269 -1.65271961688995 -1.4098516702652 -1.48300266265869 -1.69914409630007
1.95 -1.45004093647003 -1.29417777061462 -1.68659162521362 -1.42975521087646 -1.50785231590271 -1.73405876439453
1.96 -1.47148609161377 -1.32320237159729 -1.72156226634979 -1.44949078559875 -1.53349661827087 -1.77024507822266
1.97 -1.49329996109009 -1.35438203811646 -1.75790691375732 -1.46903789043427 -1.55992269515991 -1.80771088943079
1.98 -1.51543784141541 -1.38776159286499 -1.79594349861145 -1.48840641975403 -1.58711719512939 -1.84645921037793
1.99 -1.53786563873291 -1.42337155342102 -1.836012840271 -1.50763201713562 -1.61506056785583 -1.88648804844061
2 -1.56055641174316 -1.46124601364136 -1.8784601688385 -1.52677798271179 -1.64373588562012 -1.92779025836459


==> data/plot_B_time_1.dat <==
0 -0.229659706354141 -0.273383677005768 -0.245895698666573 -0.239686965942383 -0.249141216278076 -0.265990950878714
0.05 -0.234983444213867 -0.278478026390076 -0.25201815366745 -0.252908974885941 -0.253380060195923 -0.270586634875279
0.1 -0.240469336509705 -0.283598929643631 -0.258091449737549 -0.265284568071365 -0.257769733667374 -0.275222795806587
0.15 -0.246130257844925 -0.28876119852066 -0.264108002185822 -0.276726335287094 -0.262303471565247 -0.279900267575892
0.2 -0.251977354288101 -0.293983042240143 -0.270060658454895 -0.287103235721588 -0.266974002122879 -0.284619928155434
0.25 -0.258023768663406 -0.299283623695374 -0.275943249464035 -0.296228229999542 -0.271773308515549 -0.289382654510316
0.3 -0.264283210039139 -0.304683208465576 -0.281750589609146 -0.303865343332291 -0.276691973209381 -0.294189396234414
0.35 -0.270767569541931 -0.310206681489944 -0.287480294704437 -0.309770911931992 -0.281720817089081 -0.299041038356883
0.4 -0.277490735054016 -0.315873801708221 -0.293129414319992 -0.31373319029808 -0.286850541830063 -0.3039385829327
0.45 -0.284465610980988 -0.321705281734467 -0.298698902130127 -0.315626204013824 -0.292071104049683 -0.308882991843673
0.5 -0.291705161333084 -0.327723324298859 -0.304190814495087 -0.315443754196167 -0.297373354434967 -0.313875296082352
0.55 -0.29922017455101 -0.333943963050842 -0.309606432914734 -0.313314616680145 -0.30274960398674 -0.318916524210885
0.6 -0.307023406028748 -0.340377926826477 -0.314954280853271 -0.309493899345398 -0.308191418647766 -0.32400776454889
0.65 -0.315123975276947 -0.347031354904175 -0.320240139961243 -0.304332345724106 -0.313692986965179 -0.329150102680311
0.7 -0.323531895875931 -0.353898555040359 -0.325474321842194 -0.298241525888443 -0.319248914718628 -0.334344685270074
0.75 -0.332253634929657 -0.360964238643646 -0.330666542053223 -0.291649371385574 -0.324856132268906 -0.339592666041155
0.8 -0.341295033693314 -0.368192434310913 -0.335830211639404 -0.284978419542313 -0.330512076616287 -0.344895244345713
0.85 -0.350659847259521 -0.375531136989594 -0.34097945690155 -0.278624832630157 -0.336216926574707 -0.350253652533911
0.9 -0.36034944653511 -0.382903069257736 -0.346128523349762 -0.272965550422668 -0.341971665620804 -0.355669154849651
0.95 -0.370361357927322 -0.390201032161713 -0.351293742656708 -0.26837494969368 -0.347779184579849 -0.361143070591074
1 -0.380692511796951 -0.397288173437119 -0.356492161750793 -0.265264332294464 -0.353642970323563 -0.366676733985417
1.05 -0.391332536935806 -0.403992563486099 -0.36174002289772 -0.264128893613815 -0.359568387269974 -0.372271515243159
1.1 -0.402269959449768 -0.41011044383049 -0.367054104804993 -0.265592575073242 -0.3655606508255 -0.377928851556953
1.15 -0.413484930992126 -0.415415018796921 -0.37245112657547 -0.27042755484581 -0.37162584066391 -0.383650213855536
1.2 -0.424951791763306 -0.419673800468445 -0.377947986125946 -0.279478877782822 -0.3777696788311 -0.389437138489947
1.25 -0.43663364648819 -0.422672390937805 -0.383558928966522 -0.293405413627625 -0.383996903896332 -0.395291091392974
1.3 -0.448483437299728 -0.424259185791016 -0.389298915863037 -0.312199413776398 -0.390311777591705 -0.401213816604917
1.35 -0.460434943437576 -0.424391597509384 -0.395181119441986 -0.334662914276123 -0.396715968847275 -0.407206896382238
1.4 -0.472402125597 -0.423182666301727 -0.401216924190521 -0.358324289321899 -0.403209209442139 -0.41327202535967
1.45 -0.484269708395004 -0.420934915542603 -0.407415211200714 -0.380178332328796 -0.409788191318512 -0.419410976722482
1.5 -0.495886355638504 -0.418126970529556 -0.413784205913544 -0.397833526134491 -0.416446268558502 -0.425625568068488
1.55 -0.507055103778839 -0.4153673350811 -0.420329689979553 -0.410223454236984 -0.423171937465668 -0.431917678733902
1.6 -0.517527341842651 -0.413297981023788 -0.427052795886993 -0.41757407784462 -0.429949104785919 -0.438289238297954
1.65 -0.526991903781891 -0.412484973669052 -0.433954060077667 -0.420993775129318 -0.436758279800415 -0.444742271793202
1.7 -0.535081148147583 -0.41332072019577 -0.441030204296112 -0.422077178955078 -0.443576097488403 -0.451278814426709
1.75 -0.541381657123566 -0.415973961353302 -0.448274552822113 -0.422617346048355 -0.450376868247986 -0.457901035910696
1.8 -0.545471012592316 -0.42038169503212 -0.455677211284637 -0.424307882785797 -0.457138806581497 -0.464611134789888
1.85 -0.546978950500488 -0.426286578178406 -0.463223576545715 -0.428340137004852 -0.463847368955612 -0.471411357703577
1.9 -0.545689702033997 -0.433301210403442 -0.470897614955902 -0.434931725263596 -0.470502406358719 -0.478304094027153
1.95 -0.541659235954285 -0.44096827507019 -0.478677213191986 -0.443132489919662 -0.477127403020859 -0.485291888896428
2 -0.53533524274826 -0.44882807135582 -0.486539304256439 -0.451251238584518 -0.483774811029434 -0.492377136627415
2.05 -0.527620911598206 -0.456471353769302 -0.494457125663757 -0.457722693681717 -0.490531772375107 -0.499562470968721
2.1 -0.519833445549011 -0.46358186006546 -0.502403736114502 -0.461747348308563 -0.497521132230759 -0.506850629632409
2.15 -0.513531446456909 -0.469978988170624 -0.510349273681641 -0.463344931602478 -0.504894614219666 -0.514244404838321
2.2 -0.510239243507385 -0.475642591714859 -0.518269717693329 -0.463071972131729 -0.512821912765503 -0.521746707257946
2.25 -0.511148869991302 -0.480734616518021 -0.526142954826355 -0.461751878261566 -0.521469473838806 -0.529360640780856
2.3 -0.516899824142456 -0.4855937063694 -0.533954739570618 -0.460357993841171 -0.530972242355347 -0.537089190707171
2.35 -0.527498006820679 -0.490723967552185 -0.541701018810272 -0.460020959377289 -0.541401624679565 -0.544935552197995
2.4 -0.542377769947052 -0.496749252080917 -0.54939329624176 -0.46205860376358 -0.552728772163391 -0.552903374104749
2.45 -0.560548484325409 -0.504342198371887 -0.557059824466705 -0.467868000268936 -0.564798355102539 -0.56099586532904
2.5 -0.580787122249603 -0.514136552810669 -0.564751088619232 -0.478502750396729 -0.577316284179688 -0.569216639410869
2.55 -0.601806640625 -0.526617050170898 -0.572537064552307 -0.493928909301758 -0.589869737625122 -0.577569671688988
2.6 -0.622392356395721 -0.541998267173767 -0.580506503582001 -0.512517333030701 -0.601975798606873 -0.586058189457684
2.65 -0.641487002372742 -0.56010115146637 -0.588760793209076 -0.531579673290253 -0.613155007362366 -0.594687964617592
2.7 -0.658237457275391 -0.580254197120667 -0.597394645214081 -0.548738658428192 -0.623013377189636 -0.603461803254038
2.75 -0.672010898590088 -0.601272225379944 -0.606475353240967 -0.562867224216461 -0.631304621696472 -0.612384923890595
2.8 -0.682391345500946 -0.621577858924866 -0.616002798080444 -0.57399570941925 -0.637955725193024 -0.621461169173172
2.85 -0.689157485961914 -0.639536678791046 -0.625869452953339 -0.582737922668457 -0.643056929111481 -0.630695442913758
2.9 -0.69226485490799 -0.653955638408661 -0.63581907749176 -0.589867055416107 -0.646822214126587 -0.640092771592811
2.95 -0.691823601722717 -0.66456550359726 -0.645435214042664 -0.596150875091553 -0.649542391300201 -0.649658321430588
3 -0.6880823969841 -0.672172427177429 -0.654191136360168 -0.602316737174988 -0.651540160179138 -0.659397474460436
3.05 -0.68141782283783 -0.678381085395813 -0.661601126194 -0.60901927947998 -0.653138637542725 -0.66931588225544
3.1 -0.672329723834991 -0.685041189193726 -0.667448222637177 -0.61679607629776 -0.654643535614014 -0.679419167377287
3.15 -0.661432862281799 -0.693751990795135 -0.671986103057861 -0.626015663146973 -0.656336903572083 -0.689714214785231
3.2 -0.649434089660645 -0.705661714076996 -0.675957977771759 -0.636857390403748 -0.658475399017334 -0.700206834489254
3.25 -0.637088000774384 -0.721509635448456 -0.680334270000458 -0.649336516857147 -0.66128796339035 -0.710903656177567
3.3 -0.625123023986816 -0.741765916347504 -0.685925304889679 -0.66338312625885 -0.664979696273804 -0.721811611092142
3.35 -0.614156246185303 -0.766742408275604 -0.6931112408638 -0.678965449333191 -0.66972553730011 -0.732937985140348
3.4 -0.604618906974792 -0.796592593193054 -0.701858162879944 -0.696213781833649 -0.675666928291321 -0.744290593312254
3.45 -0.596715569496155 -0.831240594387054 -0.71196711063385 -0.715502798557281 -0.682910799980164 -0.755876987794952
3.5 -0.590435266494751 -0.870296120643616 -0.723397314548492 -0.737449049949646 -0.691524267196655 -0.767705709603276
3.55 -0.58561909198761 -0.913001775741577 -0.736480116844177 -0.762815594673157 -0.701535940170288 -0.779785182943366
3.6 -0.582059741020203 -0.958279192447662 -0.751859188079834 -0.792346894741058 -0.712935566902161 -0.792124551440025
3.65 -0.579623937606812 -1.00484299659729 -0.770162642002106 -0.826581418514252 -0.72568279504776 -0.804733281334508
3.7 -0.578367173671722 -1.0513619184494 -0.791607618331909 -0.86568021774292 -0.739711105823517 -0.817621126995077
3.75 -0.57861453294754 -1.09661197662354 -0.815797626972198 -0.909291207790375 -0.754937529563904 -0.83079883402112
3.8 -0.580989003181458 -1.13957476615906 -0.841804504394531 -0.956450462341309 -0.771267294883728 -0.844276690890142
3.85 -0.586367309093475 -1.17940759658813 -0.868422091007233 -1.00549948215485 -0.788603365421295 -0.858066171241976
3.9 -0.595765292644501 -1.21526646614075 -0.894439041614532 -1.05404257774353 -0.806847512722015 -0.872179083468452
3.95 -0.610173761844635 -1.24597787857056 -0.918832778930664 -1.09898447990417 -0.825900912284851 -0.886627236911928
4 -0.630386471748352 -1.26963376998901 -0.940866827964783 -1.13676786422729 -0.845669507980347 -0.901424662331364
4.05 -0.656853497028351 -1.28327345848083 -0.960111498832703 -1.16392183303833 -0.866056382656097 -0.916583732758093
4.1 -0.689597725868225 -1.28303384780884 -0.976418614387512 -1.17792236804962 -0.886965453624725 -0.93211863605953
4.15 -0.728202223777771 -1.26539897918701 -0.989881992340088 -1.17811095714569 -0.908298850059509 -0.948043919994715
4.2 -0.771853268146515 -1.22988152503967 -1.00080478191376 -1.16619825363159 -0.929955244064331 -0.964375004024616
4.25 -0.819426298141479 -1.18194532394409 -1.00967562198639 -1.14597344398499 -0.951834380626678 -0.981127610317712
4.3 -0.869578659534454 -1.1330189704895 -1.01714026927948 -1.1222003698349 -0.973836004734039 -0.998317705470423
4.35 -0.920840501785278 -1.09576714038849 -1.02396357059479 -1.09920859336853 -0.995860278606415 -1.0159623525522
4.4 -0.971721053123474 -1.07805740833282 -1.03095519542694 -1.07983589172363 -1.01781523227692 -1.03407898845107
4.45 -1.02084720134735 -1.08072948455811 -1.03888487815857 -1.0652152299881 -1.03961610794067 -1.05268584322659
4.5 -1.06721699237823 -1.09961140155792 -1.0483945608139 -1.05541920661926 -1.06119322776794 -1.07180098770609
4.55 -1.11050987243652 -1.12868452072144 -1.05993616580963 -1.05049991607666 -1.08249378204346 -1.09144397769438
4.6 -1.151291847229 -1.16221880912781 -1.07374930381775 -1.05112791061401 -1.10349202156067 -1.11163359419133
4.65 -1.19083201885223 -1.19569134712219 -1.08987748622894 -1.05828952789307 -1.12419390678406 -1.13238946232449
4.7 -1.23050975799561 -1.22606587409973 -1.1082102060318 -1.07245802879333 -1.14464735984802 -1.1537317865732
4.75 -1.27122807502747 -1.25183176994324 -1.12854433059692 -1.09311246871948 -1.1649432182312 -1.17567995542968
4.8 -1.31323194503784 -1.27293467521667 -1.15064287185669 -1.1189181804657 -1.18522191047668 -1.19825443696218
4.85 -1.35634124279022 -1.29058241844177 -1.17429113388062 -1.14818906784058 -1.20566773414612 -1.22147427430571
4.9 -1.40028619766235 -1.30684733390808 -1.19933938980103 -1.17925620079041 -1.2264997959137 -1.24535876890589
4.95 -1.44492566585541 -1.32412385940552 -1.22573053836823 -1.21066534519196 -1.2479522228241 -1.26992650761589
5 -1.49028277397156 -1.34457087516785 -1.25351369380951 -1.24125146865845 -1.27025961875916 -1.29519562352339
5.05 -1.53648042678833 -1.36971402168274 -1.28283905982971 -1.27015924453735 -1.29363322257996 -1.32118207317574
5.1 -1.58363044261932 -1.40027928352356 -1.31393229961395 -1.29683876037598 -1.31824803352356 -1.34790244242845
5.15 -1.63172137737274 -1.4362633228302 -1.34704518318176 -1.32104206085205 -1.34423327445984 -1.37537067721996
5.2 -1.68055069446564 -1.47711515426636 -1.38238048553467 -1.34282386302948 -1.37166595458984 -1.40359841739657
5.25 -1.72970247268677 -1.52196645736694 -1.4200085401535 -1.36255884170532 -1.40057778358459 -1.43259642036913
5.3 -1.77855503559113 -1.56980013847351 -1.45978665351868 -1.38095128536224 -1.43095421791077 -1.46237310597069
5.35 -1.82631731033325 -1.61957812309265 -1.5013222694397 -1.39901208877563 -1.46274924278259 -1.49293560421489
5.4 -1.87208700180054 -1.67029929161072 -1.54398810863495 -1.41797208786011 -1.49589037895203 -1.52428648951123
5.45 -1.91490149497986 -1.72102355957031 -1.58700454235077 -1.43913435935974 -1.53029012680054 -1.55642870401857
5.5 -1.95377659797668 -1.77087783813477 -1.62956702709198 -1.46368002891541 -1.56585431098938 -1.58936074994213
5.55 -1.98774600028992 -1.81904411315918 -1.67096948623657 -1.49249017238617 -1.60248446464539 -1.62307874633074
5.6 -2.01588869094849 -1.86476445198059 -1.71068584918976 -1.52602231502533 -1.64007806777954 -1.65757739508538
5.65 -2.03735685348511 -1.90733027458191 -1.74840641021729 -1.56426751613617 -1.67852926254272 -1.69284877666575
5.7 -2.05140852928162 -1.94609594345093 -1.78400790691376 -1.6067795753479 -1.71771931648254 -1.72888092630821
5.75 -2.05745315551758 -1.98046922683716 -1.81750643253326 -1.6527533531189 -1.75751757621765 -1.76566421786394
5.8 -2.05510902404785 -2.00992202758789 -1.8489955663681 -1.70112442970276 -1.79777097702026 -1.8031789099157
5.85 -2.04425668716431 -2.03397440910339 -1.87859988212585 -1.75066995620728 -1.83831238746643 -1.84141107152748
5.9 -2.02508163452148 -2.0522084236145 -1.90643858909607 -1.8001469373703 -1.87895798683167 -1.88034088996681
5.95 -1.99809300899506 -2.06424474716187 -1.93260610103607 -1.84847438335419 -1.91951322555542 -1.91994619375097
6 -1.96408450603485 -2.06975746154785 -1.95716691017151 -1.89501512050629 -1.95978736877441 -1.96020462934573


==> data/plot_B_time_1_14.dat <==
0 -0.170575767755508 -0.232751622796059 -0.231548756361008 -0.234181016683578 -0.23178106546402 -0.251282234368236
0.05 -0.174640029668808 -0.238940924406052 -0.238177239894867 -0.241612404584885 -0.23640513420105 -0.256001732961733
0.1 -0.178957968950272 -0.245142191648483 -0.244788825511932 -0.248905837535858 -0.241186380386353 -0.260773004942246
0.15 -0.183532059192657 -0.251360952854156 -0.251376628875732 -0.256075978279114 -0.246118575334549 -0.265597318191837
0.2 -0.188366264104843 -0.257606834173203 -0.257933527231216 -0.26312842965126 -0.251194626092911 -0.270475994492029
0.25 -0.193463832139969 -0.263889253139496 -0.264455735683441 -0.270060449838638 -0.256406724452972 -0.275410381183025
0.3 -0.198828816413879 -0.270224153995514 -0.270937263965607 -0.276857495307922 -0.261747896671295 -0.280401898264146
0.35 -0.204463511705399 -0.276626467704773 -0.277376472949982 -0.283491611480713 -0.267209768295288 -0.285451956838216
0.4 -0.210373073816299 -0.283116281032562 -0.283770740032196 -0.289919793605804 -0.272784769535065 -0.290562069683231
0.45 -0.21655997633934 -0.289713263511658 -0.29011943936348 -0.296089619398117 -0.278466045856476 -0.295733759637415
0.5 -0.22302657365799 -0.296442747116089 -0.296423554420471 -0.301949262619019 -0.284247696399689 -0.300968625870798
0.55 -0.229775309562683 -0.303327053785324 -0.302685588598251 -0.307460606098175 -0.290124326944351 -0.306268303126572
0.6 -0.236807495355606 -0.310391485691071 -0.308909714221954 -0.31260621547699 -0.296091973781586 -0.311634499651073
0.65 -0.244123876094818 -0.317663967609406 -0.315101772546768 -0.317385613918304 -0.302148431539536 -0.317068961161515
0.7 -0.251723408699036 -0.325166136026382 -0.321268856525421 -0.321801692247391 -0.308292776346207 -0.322573511605409
0.75 -0.25960499048233 -0.332923620939255 -0.327419757843018 -0.325840026140213 -0.314525872468948 -0.328150021555069
0.8 -0.267766147851944 -0.340954124927521 -0.333565235137939 -0.329449951648712 -0.320850789546967 -0.333800434397858
0.85 -0.276201874017715 -0.349274694919586 -0.339715331792831 -0.332537472248077 -0.327271163463593 -0.339526759284482
0.9 -0.2849081158638 -0.357895731925964 -0.345884144306183 -0.334973186254501 -0.333793491125107 -0.345331073060582
0.95 -0.293877065181732 -0.366819322109222 -0.352082133293152 -0.336623936891556 -0.340424776077271 -0.351215538344443
1 -0.303101271390915 -0.376039803028107 -0.358324706554413 -0.337394744157791 -0.347173362970352 -0.357182378741709
1.05 -0.312571346759796 -0.385538280010223 -0.364623636007309 -0.337286055088043 -0.354048579931259 -0.363233894353391
1.1 -0.322277516126633 -0.395283162593842 -0.370991766452789 -0.336451172828674 -0.361059933900833 -0.369372492013507
1.15 -0.332208067178726 -0.405225217342377 -0.377441048622131 -0.33525276184082 -0.36821660399437 -0.375600656432108
1.2 -0.342351913452148 -0.415300399065018 -0.383981287479401 -0.334312498569489 -0.375527858734131 -0.381920985658424
1.25 -0.35269758105278 -0.425418853759766 -0.390620529651642 -0.334542870521545 -0.383002102375031 -0.388336091848272
1.3 -0.363233119249344 -0.435470551252365 -0.397365212440491 -0.337111353874207 -0.390644311904907 -0.394848837941081
1.35 -0.373946070671082 -0.445318311452866 -0.404217600822449 -0.343266189098358 -0.398460179567337 -0.401462054159076
1.4 -0.384827941656113 -0.454794943332672 -0.41117799282074 -0.353970408439636 -0.406449943780899 -0.40817872699161
1.45 -0.395869314670563 -0.463709145784378 -0.418243229389191 -0.369410932064056 -0.414612829685211 -0.415001969696818
1.5 -0.407062768936157 -0.471839338541031 -0.425405323505402 -0.388757407665253 -0.422943234443665 -0.421935011473103
1.55 -0.41840460896492 -0.478937894105911 -0.432652533054352 -0.410552382469177 -0.43143230676651 -0.428981209723382
1.6 -0.429892301559448 -0.484738111495972 -0.439969718456268 -0.43351411819458 -0.440067172050476 -0.436144046467878
1.65 -0.441526710987091 -0.488961428403854 -0.44733726978302 -0.456977218389511 -0.448829740285873 -0.443427169513415
1.7 -0.453310757875443 -0.491327345371246 -0.454731345176697 -0.480521321296692 -0.45769938826561 -0.450834333011925
1.75 -0.465249747037888 -0.491573512554169 -0.462123513221741 -0.503318309783936 -0.466650635004044 -0.458369502176651
1.8 -0.477349251508713 -0.489480167627335 -0.46948254108429 -0.523980855941772 -0.475655287504196 -0.466036770698949
1.85 -0.489613264799118 -0.484889566898346 -0.476774275302887 -0.541097164154053 -0.484681665897369 -0.473840380939009
1.9 -0.502042472362518 -0.477741271257401 -0.483961701393127 -0.553815841674805 -0.493696540594101 -0.481784811251982
1.95 -0.51462709903717 -0.468106180429459 -0.491010129451752 -0.562005221843719 -0.502665281295776 -0.489874797261346
2 -0.527343392372131 -0.456210523843765 -0.49788224697113 -0.566057622432709 -0.51155424118042 -0.498115072531752
2.05 -0.540142893791199 -0.442460745573044 -0.504549264907837 -0.566650629043579 -0.520330190658569 -0.506510701463112
2.1 -0.552945613861084 -0.427457809448242 -0.510985672473907 -0.564592063426971 -0.528963446617126 -0.515066990667257
2.15 -0.565623998641968 -0.411989331245422 -0.517179429531097 -0.560728013515472 -0.537428259849548 -0.523789444525308
2.2 -0.577994883060455 -0.396992027759552 -0.523134052753448 -0.555857241153717 -0.545708060264587 -0.532683833970908
2.25 -0.589807569980621 -0.38348388671875 -0.528872311115265 -0.550648093223572 -0.553797006607056 -0.541756284463863
2.3 -0.600746095180511 -0.372474372386932 -0.53444367647171 -0.545583724975586 -0.561705827713013 -0.551012953233835
2.35 -0.610436201095581 -0.364855527877808 -0.539928615093231 -0.540979862213135 -0.569470524787903 -0.560460404554545
2.4 -0.618487656116486 -0.361317783594131 -0.545441925525665 -0.537080883979797 -0.577160835266113 -0.570105825363908
2.45 -0.624558687210083 -0.362305343151093 -0.551137149333954 -0.534204006195068 -0.584888577461243 -0.579956178017682
2.5 -0.628457307815552 -0.36801540851593 -0.557206928730011 -0.532863855361938 -0.592809617519379 -0.590019023062628
2.55 -0.630257129669189 -0.378442496061325 -0.563881158828735 -0.5338374376297 -0.601123452186584 -0.600302559772438
2.6 -0.630394518375397 -0.393447041511536 -0.571421027183533 -0.538127958774567 -0.61005038022995 -0.610814351366906
2.65 -0.629697442054749 -0.41282719373703 -0.580105245113373 -0.546704173088074 -0.619802832603455 -0.621565119471687
2.7 -0.629304707050323 -0.436383485794067 -0.590219557285309 -0.559943914413452 -0.63053560256958 -0.632562444961072
2.75 -0.630463421344757 -0.463975489139557 -0.602025270462036 -0.576977849006653 -0.642299234867096 -0.643816892788472
2.8 -0.634272754192352 -0.495554268360138 -0.615729689598083 -0.595620155334473 -0.65500408411026 -0.655337812773575
2.85 -0.641448497772217 -0.531174778938293 -0.631444334983826 -0.6133052110672 -0.668407738208771 -0.66713604203774
2.9 -0.652198195457458 -0.571003556251526 -0.649128675460815 -0.628318667411804 -0.682150721549988 -0.679222884456171
2.95 -0.66623193025589 -0.615277290344238 -0.668534457683563 -0.640287637710571 -0.695823729038239 -0.69161016265191
3 -0.682875096797943 -0.664239525794983 -0.689155101776123 -0.649825096130371 -0.709059953689575 -0.704310317984637
3.05 -0.701233327388763 -0.718016505241394 -0.710212886333466 -0.65796422958374 -0.721621334552765 -0.717336499035939
3.1 -0.720346868038177 -0.776442587375641 -0.730727076530457 -0.665809452533722 -0.733448445796967 -0.730702227890303
3.15 -0.739306807518005 -0.838835179805756 -0.749703884124756 -0.674433648586273 -0.744659721851349 -0.74442299153712
3.2 -0.757327437400818 -0.903787076473236 -0.766437828540802 -0.684862852096558 -0.755512952804565 -0.758513463914045
3.25 -0.773770272731781 -0.969080865383148 -0.780806958675385 -0.698052883148193 -0.766346037387848 -0.772989786771718
3.3 -0.788137972354889 -1.03184652328491 -0.793349623680115 -0.714830338954926 -0.777509927749634 -0.787868989321809
3.35 -0.800051808357239 -1.08902657032013 -0.804994523525238 -0.73584920167923 -0.789321303367615 -0.803169083942726
3.4 -0.809213876724243 -1.13806796073914 -0.816563963890076 -0.761565983295441 -0.80203503370285 -0.818909315277324
3.45 -0.815376937389374 -1.17760443687439 -0.828410148620605 -0.792243123054504 -0.815830886363983 -0.835109213840903
3.5 -0.81831967830658 -1.20780849456787 -0.840430080890656 -0.827950119972229 -0.830821514129639 -0.851790163989084
3.55 -0.817842960357666 -1.23026752471924 -0.852452516555786 -0.868529140949249 -0.8470618724823 -0.868974059143836
3.6 -0.81379771232605 -1.24739480018616 -0.864705681800842 -0.91349184513092 -0.86456286907196 -0.886684370706628
3.65 -0.806140720844269 -1.26175951957703 -0.878028512001038 -0.961857557296753 -0.883302330970764 -0.904945676454248
3.7 -0.795023262500763 -1.27559638023376 -0.893667161464691 -1.01200187206268 -0.903234124183655 -0.923783575971463
3.75 -0.780888438224792 -1.29063987731934 -0.91280198097229 -1.06163573265076 -0.924295663833618 -0.943225689386862
3.8 -0.76455944776535 -1.30818271636963 -0.936106622219086 -1.10802900791168 -0.946411371231079 -0.963299661420699
3.85 -0.747281789779663 -1.32918834686279 -0.963574171066284 -1.14847564697266 -0.969496130943298 -0.984035333321833
3.9 -0.730704665184021 -1.35429787635803 -0.994577050209045 -1.18084955215454 -0.993459820747375 -1.00546354473261
3.95 -0.716789603233337 -1.38375020027161 -1.02805364131927 -1.20404255390167 -1.01820755004883 -1.02761560805088
4 -0.707671821117401 -1.41717958450317 -1.06271123886108 -1.21817970275879 -1.04364728927612 -1.0505262693367
4.05 -0.705474555492401 -1.45335507392883 -1.09720659255981 -1.22453224658966 -1.06968712806702 -1.07422810315952
4.1 -0.712133765220642 -1.4898886680603 -1.13029825687408 -1.22516345977783 -1.09623968601227 -1.09875621695169
4.15 -0.729232907295227 -1.52295255661011 -1.16098177433014 -1.22242856025696 -1.12322807312012 -1.12414593777144
4.2 -0.757879495620728 -1.54717588424683 -1.188591837883 -1.21855616569519 -1.15058255195618 -1.15043325059991
4.25 -0.798624336719513 -1.555988073349 -1.2128654718399 -1.21551215648651 -1.17825174331665 -1.17765357571326
4.3 -0.851436972618103 -1.54298329353333 -1.23396062850952 -1.21512567996979 -1.20620274543762 -1.20584120851365
4.35 -0.915726542472839 -1.50467443466187 -1.25242292881012 -1.21927201747894 -1.23443388938904 -1.23503011591644
4.4 -0.990411102771759 -1.44393610954285 -1.26911354064941 -1.22983455657959 -1.26298403739929 -1.26525228308115
4.45 -1.07399892807007 -1.37133598327637 -1.28511035442352 -1.24833154678345 -1.29194045066833 -1.2965377609609
4.5 -1.16470396518707 -1.30168128013611 -1.30162131786346 -1.27538704872131 -1.32144856452942 -1.32891243036142
4.55 -1.26053273677826 -1.24766087532043 -1.3199051618576 -1.3103346824646 -1.35170602798462 -1.3624002686264
4.6 -1.35937321186066 -1.2158510684967 -1.34120106697083 -1.35120844841003 -1.3829562664032 -1.39701890993193
4.65 -1.45908164978027 -1.20713448524475 -1.36665904521942 -1.39513337612152 -1.41546583175659 -1.43278177756612
4.7 -1.55756115913391 -1.21921277046204 -1.39724779129028 -1.43902432918549 -1.44949650764465 -1.4696974659077
4.75 -1.65290451049805 -1.24869465827942 -1.4336314201355 -1.48044729232788 -1.48528623580933 -1.50776720779783
4.8 -1.74360179901123 -1.29214906692505 -1.47604644298553 -1.51838326454163 -1.5230176448822 -1.54698783884737
4.85 -1.82883632183075 -1.34647035598755 -1.52419459819794 -1.55347073078156 -1.5628137588501 -1.58734794771057
4.9 -1.9087165594101 -1.40896415710449 -1.57724118232727 -1.58739840984344 -1.60472583770752 -1.62883093105449
4.95 -1.98416745662689 -1.47733879089355 -1.63393104076385 -1.62182796001434 -1.64874029159546 -1.67141393477634
5 -2.0564124584198 -1.54967761039734 -1.69282221794128 -1.65770173072815 -1.6947820186615 -1.71506921969364
5.05 -2.12629866600037 -1.62439322471619 -1.7525417804718 -1.69528651237488 -1.74272465705872 -1.75976182391698
5.1 -2.19392204284668 -1.70018529891968 -1.81199324131012 -1.73459899425507 -1.79240679740906 -1.80545493258548
5.15 -2.25872349739075 -1.77600979804993 -1.87044334411621 -1.77572846412659 -1.84363865852356 -1.85210578541239
5.2 -2.31982779502869 -1.85104370117188 -1.92749691009521 -1.81887888908386 -1.89620900154114 -1.89966704729369
5.25 -2.37639784812927 -1.92465782165527 -1.98300969600677 -1.86423242092133 -1.94989562034607 -1.94808969812095
5.3 -2.42786431312561 -1.99638485908508 -2.0369861125946 -1.91178488731384 -2.00445961952209 -1.99732171411838
5.35 -2.47402906417847 -2.06589221954346 -2.0894947052002 -1.96126508712769 -2.05965447425842 -2.04731047761787
5.4 -2.51506114006042 -2.13294887542725 -2.14060997962952 -2.01216888427734 -2.11523604393005 -2.09799807837196
5.45 -2.55138731002808 -2.19738674163818 -2.19038271903992 -2.06387710571289 -2.17095494270325 -2.14932961148982
5.5 -2.58354592323303 -2.25908327102661 -2.23882865905762 -2.11581134796143 -2.22657203674316 -2.20124625697734
5.55 -2.61201310157776 -2.31791877746582 -2.28593063354492 -2.16757726669312 -2.28185749053955 -2.2536885978581
5.6 -2.6370849609375 -2.37377095222473 -2.33164072036743 -2.21906280517578 -2.33659791946411 -2.30659835725159
5.65 -2.65881967544556 -2.4264931678772 -2.37589645385742 -2.27046871185303 -2.39060187339783 -2.35991652365013
5.7 -2.67703866958618 -2.47590589523315 -2.418625831604 -2.32224369049072 -2.44370174407959 -2.41358185010153
5.75 -2.69138336181641 -2.52180457115173 -2.45975780487061 -2.3749532699585 -2.4957549571991 -2.46753998300561
5.8 -2.70138192176819 -2.56395506858826 -2.4992344379425 -2.42910623550415 -2.54664015769958 -2.5217253210311
5.85 -2.70652008056641 -2.60211086273193 -2.53701543807983 -2.48497724533081 -2.59627461433411 -2.57608400893036
5.9 -2.706303358078 -2.63603973388672 -2.57309031486511 -2.5424861907959 -2.64459252357483 -2.6305571465922
5.95 -2.70030641555786 -2.66552352905273 -2.60747933387756 -2.6011266708374 -2.69155550003052 -2.68508612100954
6 -2.68821620941162 -2.69039607048035 -2.64025139808655 -2.65999126434326 -2.73714733123779 -2.739615301382


==> data/quantile_df_final.dat <==
0.83785659427979 0.47485716535772 0.217861797297339 0.983509031029225 0.81584129240658 0.578394392901804 0.716083443886422 0.814733636101856 0.436150695808224 0.13740810304343 0.0593022390505614 0.0102044199010761 0.0291008153707691 0.00492512324456653 0.000763217365765805 0.0701548402152912 0.000544446959459028 0.00046985085700193 3.60575498388531 1.39941324891954 0.627602372903118 4.56577805082968 1.36616870402322 0.905687855590928 1.35148600951649 0.985468439108189 0.762913634702307 3.46460269971643 1.22255278666751 1.57509149211675 3.22265567787854 1.47076217873435 0.783797982834298 0.102143055486137 0.0280807921270035 0.0450597949511814 7.07155445675632 7.26914503159077 2.34229699253057 5.61412275722501 6.73543973660584 4.1492990834833 8.24615132610248 6.74575041532506 7.87328496691014 0.862875196486068 1.06844559930668 0.465739090527272 0.761687949306524 0.20435375619501 0.0773502878284065 0.415916032615883 0.00489710788029549 0.00962451569602167
0.724933175275004 0.500342291044877 0.244282273769479 1.14644130995058 0.469700938180286 0.531262593929639 0.857011948915353 0.547683265621731 0.316151047168663 0.213474692816879 0.0313101731893871 0.0127682496615141 0.156868034467926 0.00183560178135861 0.00184966667615549 0.0407084846263673 0.00144205734314273 0.00237680180573426 3.29383062354513 1.46400279812771 0.969417809751496 4.07393012326748 1.46025723591822 0.860101260451592 0.843362222273083 1.14020941269716 0.575333512806104 4.78870925420508 1.53030806057148 0.800680708977525 4.07124168261177 1.58329587565177 0.789308013020989 0.0579518688473576 0.025793516352709 0.164798948752571 7.86900402822128 7.59458568143206 3.96441859036428 7.9675878644752 3.81027182999121 8.70707947062363 6.27672502981016 5.17545802250067 3.07970400366137 1.91524231568691 1.00218953002784 0.39604327679293 1.51183247675797 0.213126728471051 0.0753677443052066 1.00676138316765 0.00811195665851594 0.0264772955059815
1.20533646987217 0.405648809882402 0.319656093875844 1.35527324473638 0.381299073984983 0.14420469849818 1.01456639370334 1.31754590681349 0.420557259198607 0.0777578978912232 0.0333236313205137 0.0138957298919027 0.102387618685774 0.00364461630972863 0.000848853494810973 0.00534361897615218 0.000330587401202464 0.00125579478802562 3.26105292583995 2.3174927710304 0.778425495635566 4.50045394185517 1.44496372648783 1.09887204885505 1.99040514710454 1.08267459432473 0.670138417005132 3.98045425118721 1.59132262093146 1.2504294147871 3.48794173408219 1.56505731901765 0.959984822475717 0.0758352579596446 0.0407926240951431 0.0195482427771449 7.21494838748881 4.31921784569001 4.36105154801742 5.54894589556158 5.16129930594718 5.83666936121569 8.42607207202106 7.7781816261529 5.54806999977937 3.35006324616479 0.223866281662613 0.261502801687839 0.845308319760131 0.261885222005492 0.118348189411358 0.324407277439836 0.0108867358627962 0.00878904795867787
2.22922672998092 1.54556761517263 0.42894857207936 0.379173876611818 0.805936683330686 0.623721188354487 1.26713901332853 1.08514962949433 0.729639997503863 0.796874944504911 0.007749815387673 0.00540738093101569 0.711056700377721 0.00241603391139107 0.00174448653711814 0.0336323976787276 0.000287404607118496 0.000242452045362746 3.73206711840578 1.40396143652896 0.981948511292154 4.73967022914663 1.39564298725769 6.01066364913576 2.04615166643515 0.93358801692229 0.639961561424664 3.93190220580698 1.62743771358722 1.45454585337322 4.42563800829646 1.59025741871749 0.925879147992194 0.0382294446593186 0.0446697645349199 0.125172338569919 7.70923109872108 6.86546877012123 4.64255239634427 6.60524483441016 3.50348681647749 4.09625748870962 9.57279187206778 4.43362399505493 6.67160748438144 3.0407148583881 0.819125183042007 0.222559035538812 2.97768431022196 0.275760547919314 0.187172093692976 0.335733099980708 0.00668072934712067 0.0236696592035896
0.645159401373744 0.348162617872884 0.314865432522093 1.07922895230756 0.405159161285712 0.27345894188406 1.29089850426163 0.977908562348316 0.376424640571619 0.206113659952674 0.00892085538016776 0.00364399154161786 0.389393849031437 0.012515705499978 0.00336098042618386 0.0329894358154608 0.00089529112656743 0.000234964187025982 2.41378842607298 1.64304343383399 0.905352873703865 4.42875660696861 1.72444210221464 1.10789465440995 1.25795899161914 1.05518400079103 0.754650489271983 5.00925832877145 1.39464431739796 0.811012900035593 7.40575616382609 1.60352297209633 0.663226584840948 0.0754102814795642 0.0444773250821211 0.0178387091748191 7.28973591172652 3.88533881643079 3.8475314821404 6.30872469007441 6.6016229636173 2.2578515421583 7.58396321865086 9.64317010201481 6.49914534381641 1.73129332688542 0.539838083775547 0.107474644601562 3.08357828430525 0.227058066223297 0.0849256619106514 0.336653226919591 0.0104459614978441 0.00457192841190937
0.798820796554351 0.864917632823356 0.208063607981699 1.01288913148728 0.499853961062449 0.286657000657593 0.526999621772678 0.719455079246389 0.263489657385628 0.0762895325596201 0.0323519926886723 0.0165964397081812 0.544558866602122 0.00149277385828561 0.00135160562720865 0.0169878697776525 0.000660192613398046 0.000154423180652835 3.90208808395798 1.63072224228451 6.23622972964943 4.53835744351877 1.51792982702091 0.911111745080152 2.00503707905503 0.883193900570694 0.583358164217945 3.96913494255722 1.69422550056751 0.729820957319763 4.08742788835588 1.47875640424971 0.677703716195969 0.0840242699838406 0.0157781345946828 0.0560032511846848 6.95018709498447 5.21942302969908 1.31588607872735 10.0114765754229 5.8949116211298 3.72579569734697 7.29401468071595 6.47211710043719 4.44931396161167 1.61354538111061 0.733961455315671 0.51500367430534 2.9407362361263 0.172616926928475 0.0647394181173318 1.01535339804469 0.0148409523310617 0.0061159797723563
0.83647180943831 1.19791116651644 0.866090404785749 1.27185532702507 0.281068519835484 0.562376285947305 1.35180845520447 0.880701438163247 0.207770297917699 0.498799064693203 0.019453668580658 0.00696973904035755 0.0931582679398575 0.00240569135739409 0.00181966638771073 0.00538989675730472 0.00105355489754628 0.602505863443809 3.72186979267461 1.45375600143644 1.16361071471379 4.39041487869643 1.44274930987363 0.898321093207964 1.51819254675785 0.687514875005711 0.476249704468689 4.23591551518688 1.4765127773092 0.75173811800322 3.76547764717406 1.63731799800617 1.25264644117962 0.0535258723393585 0.0223702918325249 1.54841939948348 7.80339507975864 3.17137331006778 7.64192408480063 8.82579478425286 4.46993976067237 4.49811516456563 6.83019553193777 7.24366718508177 1.00101863645746 0.935533730509939 0.650711126458442 0.154370422492264 1.31147561470882 0.231508447397701 0.215428702611748 0.68779363663132 0.0186836516812525 1.87434482001592
0.806527796931685 0.870286378315345 0.17938106026344 0.555791196489629 0.368824156328102 0.0663450444860327 0.978253648646926 0.385472985223137 0.29579637539047 0.116652031918066 0.0144727230344153 0.011012361797369 0.216777954656084 0.00222220597769607 0.00317648358788403 0.0161737584183487 0.000232399693606784 0.000341566277275238 3.57578334284466 1.45215579269912 0.46948496862206 4.05150851867397 1.34136210467562 0.732076689383521 1.2310201258914 0.905688617740175 0.924420025003479 3.38190174993725 1.42033885518073 0.917556493692551 4.14295294806593 1.45776467005128 1.25009884075537 0.334357291072285 0.0321845344162846 0.050439076711757 8.10201435044193 3.65211826062919 1.58346322031815 6.72784908825403 2.18500270604333 0.873905689822992 6.72349222708808 9.34529032080392 1.79369761622945 3.27154715768829 1.0437953143188 0.160274536016492 1.15747650525144 0.228222901317513 0.149648565578759 0.522081742964922 0.0132291466398993 0.0165511300942693
1.09787620498691 0.4666740998648 0.292117078771218 0.52705184388516 1.37197517313964 0.298286800697048 0.692201000450961 0.692076972817463 0.207983574040791 0.149565637509578 0.0102329304924079 0.0149154085053464 0.078265218666338 0.00514168074590728 0.000423849514323565 0.0254517892412924 0.000372236500668545 0.000404401116931467 3.59195146661371 1.41983150646606 1.00849882028447 4.38548065515997 1.59340463894733 0.775535242056982 1.8512692718981 1.14526368823829 1.19686604806567 3.58837896360649 1.60612658451257 0.820360329867127 4.51078116773992 1.51712217241507 0.688179006584382 0.0621839717422848 0.0476433236056221 0.00685612762574407 4.97661894839458 3.34785502346433 5.37222128903713 5.96433319683113 6.89284674910244 3.57040706041344 7.55611617881121 6.2187582344547 2.69604245733833 3.81195097828145 0.403147686402057 0.703178756813271 1.03975059453751 0.216623429991405 0.0700526895053547 0.686023130547843 0.00599506302958015 0.00218376913880459
1.11496205969237 0.979254009652246 0.351950812086155 0.842652785097163 0.549076744170351 0.712001448361395 0.570420348027906 1.04259902857611 0.171621032914477 0.0907476799608862 0.0113386415384384 0.0125487354267106 0.207814083412531 0.0047045268370389 0.00327997437036369 0.0111516657131836 0.000449526493494751 0.0007224969470238 3.03691866164891 1.40957790621359 1.01820758921821 3.87318400282085 1.43330207827002 1.23075479566014 1.58306291520797 0.932028354665832 0.670534997595691 3.33099777520062 1.39560873069582 0.713748483445509 5.49146241992486 1.614238698422 0.773412286625321 0.0418274419591233 0.0471549849409719 0.0476566464275976 6.83392749490508 4.90416298225723 5.27591943518966 6.61874206485031 5.71654102368265 3.59566427788729 7.4873241719624 5.38386900128151 6.15982257808013 2.02144084366221 0.67119561885255 0.377750876915139 0.510126178902059 0.247933730078954 0.117264216423899 0.50073900922327 0.00572090325687856 0.0109062100790561
0.650538462709013 0.825400477526154 0.260707422523968 0.894532056608133 0.828580647823188 0.284664028229328 0.561981074315338 0.49341184771873 0.248494610591259 0.236884975169028 0.0153818241047989 0.020239162557517 0.705707757742289 0.00236310322702706 0.00168805189089053 0.0425778195236416 0.00033148156083274 0.000694411197221079 4.92271334312391 1.85391112303155 0.719917492615589 4.55553145843492 1.31108164119068 0.90752593251906 1.31272521539762 1.00471041143078 0.669925919525711 4.49222548037241 1.34232608375531 0.835663370770692 5.35510000162278 1.85272810281137 0.781119541804001 0.154514880643872 0.0198444369234045 0.11102751952736 6.30949122870115 4.47823036619464 5.09824691806875 6.5239271519789 5.64210097842577 3.51434832429248 6.9391004753442 6.18531798086741 5.04848062108736 1.18812666623403 0.547809514660549 1.19748121875316 1.9046781763601 0.266579268110622 0.132022168044064 1.27095841849008 0.0065542908767918 0.0177505152600894
0.501593838722937 0.587541046977101 0.32719750603484 1.34791852972053 0.591497843600805 0.537182951048833 0.523405672919805 0.58402759206522 0.020966135412016 0.464429812095982 0.0168319301918039 0.0156105616363678 0.190967572923738 0.00269421421449923 0.00345733769457594 0.00655990065069475 0.000594906478988551 0.000137355436609365 2.74722746553623 1.50971756535499 0.908035020161105 4.42340252825439 1.44727047637934 0.823088805467233 1.54024933247947 0.972824935378948 1.40710926438869 4.97123636871468 1.53788433594745 0.883558546702791 3.15313407140348 1.56281506236012 0.869555749221988 0.0408503123630283 0.0196528564165033 0.00615543626164962 6.09517233254694 5.24455263198672 2.24367391498881 6.57250084624311 5.99461694881972 4.96748479963352 7.28149219778315 6.61717805599854 0.320872350828295 2.23847135540578 0.479127130101547 0.997612123302221 0.83786955697217 0.204221685586733 0.0804403963554463 0.448369844025744 0.00514258831101492 0.00201916359868259
0.533082556805654 0.799532175271971 0.256165965178768 0.819996775495398 0.381920774057319 0.723068596767762 0.506738342039868 0.749770757779005 0.443150830280192 0.132001612831013 0.0591692563297426 0.58757972859367 0.139407045256256 0.00168875276841226 0.00186065883128122 0.099382089896118 0.00200668236751931 0.000459204536681709 3.35575318529691 1.34820815317847 0.579493373150363 4.92031778552105 1.52818050291029 1.30131284696625 1.67978168879292 0.961695905028814 0.852249415419048 3.70826940816126 1.52812691883927 1.28535057803062 4.35910579127597 1.49236466425394 0.433501657820821 0.0620837958871583 0.0926425264745635 0.0309058475542849 9.37572840139372 4.9913350138815 2.3578248964195 7.82574643233196 4.96737425125687 5.29933466604418 6.86212916790498 7.9846655111356 4.23351763168881 0.846994924785817 0.508293701086837 1.21464061094077 0.550387662578595 0.198982436761701 0.0318476276376971 1.45284530706279 0.019815836304279 0.00665806864450487
0.924088467600248 0.794038657469437 0.506269586277561 1.65369556854389 0.61728483436553 0.494187697330421 0.821508939751785 0.77401081451679 0.18986090786904 0.281693809965837 0.0431488226555675 0.0172489318637521 0.451229107319936 0.00140016716657762 0.00165978262450256 0.0076340523229295 0.000393233158537261 0.00168228033437916 3.94200314631106 1.60567117738581 0.824727037963897 4.37220452886873 1.75868309713287 1.26814888236638 1.28920059164825 1.06586231775925 0.48762453785995 4.05147586906259 1.42058036111352 0.895684707307479 7.63703541090301 1.45753736871274 0.835031503270955 0.148401175059727 0.0340011612341126 0.161370782220829 8.51454117337773 5.6444345876248 6.17134067242355 6.31439817859822 7.16634445174681 6.72042183810387 7.86934646047555 7.72550853070838 5.4818464304083 1.33909341374782 1.08497537043602 0.187304146365266 1.16791284685561 0.244844352986297 0.105316354420062 0.241785884866859 0.0171081854180836 0.0223417875427518
1.32136998664475 0.940125439068689 0.222542324865528 1.04617617730223 0.646181206278892 0.475390107538232 0.798911072814577 1.13263379197074 0.187665320433234 0.112110399611729 0.0163837116065339 0.0566854116779202 0.476724941725698 0.00457697332975348 0.00514222559296568 0.0138887610594131 0.00109495649504058 0.000575748931080507 2.73358426307338 1.59960063297335 0.742877456875395 4.19522954170386 1.46167311359148 0.970502634885416 1.81778712127298 0.991530559069698 0.815112603795176 3.44886767011512 1.54860360910001 0.920279032985261 4.73654982660551 1.37337652079629 0.984347071090738 0.116578559510413 0.0513800914956086 0.0620411953098889 6.55373723887727 2.25824346728982 1.65469371505335 5.03106993615742 1.89145116650776 2.44597206192498 6.21327406999568 5.93932322982394 3.85280101907869 2.18825185717488 0.451574059714916 0.907450065092958 0.698156716756731 0.177758215932354 0.143482200093565 0.365432642584918 0.0114608986027324 0.0114645516015028
0.688380974078683 0.519672119041409 0.408030719018055 1.52156117492912 0.169472201540088 0.728111702851748 0.162496141946328 0.195464465727625 0.293711169592401 0.429805526813512 0.0566707674188963 0.0102153862952434 0.413795505851951 0.0175533139988714 0.00311542372699741 0.0147012058941101 0.000646528568078572 0.112291206288997 4.74911667062105 1.34458869367655 0.478527865300424 3.85013270098354 1.47717538814096 1.0774763133468 0.671386909943382 1.35250868999274 0.575089588699426 3.41680891095679 1.41474354397378 0.429019988925932 5.87875597611106 1.42699363194962 0.744393272517895 0.195089355559463 0.0139696268445903 1.83498142376472 7.45528599568983 5.63845046379687 2.32587200415952 8.63607189578861 4.52094822067066 7.53316047375459 4.36271159338956 7.33956251371996 1.56791803262141 1.99488771607689 0.801221575790005 0.147570621589393 1.29643549818509 0.187138310548283 0.136615324948314 0.302271499040479 0.00679435885698066 1.40397272713354
0.440182599657531 1.16560508333579 0.112755414887634 1.53015274021789 0.522101285938503 0.332106853683102 1.24994413638085 0.756588535346717 0.352296848729133 0.33558500983932 0.0837592060638862 0.0155929678555848 0.738166219748998 0.00496676547162256 0.00108146322837618 0.00507980910877746 0.000301559423255729 0.000594503827085034 3.69872644221812 1.63267234068948 0.888360831913666 4.19713057977859 1.28710163745869 1.02655790737864 1.23492926463228 1.24889996092792 0.729860731885715 4.70551680628773 1.32872191301439 0.789193890817325 3.59080534152516 1.42077513163464 0.924518515707791 0.0591150610876662 0.0055533781702462 0.0154256237554763 8.85828885558334 6.02768636449222 0.907508208220006 6.01018238171961 6.77477683804921 9.77707827855441 6.8795529866411 9.76779763181267 4.80059173677842 2.32580811929874 1.31399636087202 0.129096606687649 0.808415671642655 0.24303479709036 0.116829385708067 0.309800946806211 0.0262681082255492 0.00594227151542683
0.665740039274511 0.514028805176073 0.307977811790169 1.26203026449975 0.810245173850148 0.268599620696119 0.503352777773207 0.650257465260444 0.571782089473251 0.118482497878204 0.0152370700020115 0.00350734799036906 0.108983496227293 0.00687797984804439 0.000974132272809649 0.0198245855419695 0.00248393703093449 0.00164968111196358 3.60332172290984 1.26739132181278 13.9530664978235 4.51693542791439 1.47201608405753 0.908529713109318 2.53357682178152 1.03013234969981 1.72451846302795 3.64444759429123 1.3681195106135 0.648648910793844 4.31105508331294 1.52170536433148 1.18038200648452 0.0442239479095743 0.0306374759068851 0.198320248199631 5.67169528965833 4.26184455380474 3.52090082612428 5.13014735163353 4.58200864266241 2.54956667204754 4.30174516903159 7.29830761074204 3.30052461314347 4.9274371498158 0.834275166703439 0.111579915628424 1.53364713962391 0.219893333726361 0.206933738869222 0.643040315001318 0.0144947303545243 0.0137548187221908
1.85842492068869 0.487460304723997 0.474344529767733 0.363123084414925 0.641010572141325 0.637781826051247 0.336205886084087 0.911694807964524 0.190211776682099 2.27508571912098 0.0251493598802272 0.00875517931579835 0.710200657548988 0.00402660384725341 0.00299743401890609 0.0612589587691201 0.00122924642789988 0.000466276382728046 3.2636363165781 1.51738563597519 0.749702950730667 3.99374559785859 1.63032472090431 0.991218384179736 1.84974998739204 0.84398590267974 0.674051510890828 4.83321290268231 1.56995182391936 0.951297191232289 4.59759145505023 1.46937187756725 0.883119019745524 0.117454603939289 0.0481116480340021 0.329501464764123 6.92944542901799 6.12338319174623 6.73609535726509 8.21515784749997 7.2149231016653 7.35001452297168 9.12733888797607 4.28644130869275 5.73273731373781 6.62278831805556 0.335848463196663 0.312727921806859 1.17362836267594 0.211301618001004 0.0930390712048304 0.417334290321036 0.0152179455447163 0.0326025831966352
0.868614291331717 0.358221760527274 0.443581870204893 0.317977331246052 0.743217205867317 0.136505245601864 1.08474254513544 0.676337294718886 0.231968997324948 0.502289761047978 0.0429602913652814 0.00978786259894756 0.262509897151351 0.00627755706558937 0.0068523584208641 0.00800713420771245 0.000675292603739804 0.000168950209897376 3.55881139921879 1.21892292448676 0.826124858085511 4.54264754855543 1.42785838979265 1.31647014786161 1.24235050210092 0.860037344305176 0.501507008614671 5.13514228716756 1.42217896343301 0.608985326306196 3.79532547063134 1.54227777657206 2.51491913197689 0.081680807431386 0.0318250454006183 0.0386300249941599 8.14794416419499 3.68814213853549 5.08450070523597 5.69277906075692 5.08271170926705 2.10446993053287 8.1449894687989 6.96146153805488 2.12499338634233 2.596230116932 0.712323962553208 0.29278657755276 1.23508789012413 0.201381811572303 1.04951355997321 0.485693969403234 0.00589904752186092 0.00828682519216031


==> data/tikz_data_power.dat <==
"NN" "delta_1" 0 -0.0780669610022693 -0.0749989954056491 -0.0106901885880528 0.0278977184993474 0.0746586241906454 0.160130606008149 0.181473891813433 0.0308426261615328
"NN" "delta_1" 0.05 -0.0761529777234066 -0.0731871816185197 -0.0110242776670681 0.0264853081751043 0.0731231440912491 0.160317984434525 0.181901729431573 0.0301180869837851
"NN" "delta_1" 0.1 -0.0740138594275741 -0.0711097874600239 -0.0116027769382314 0.0256745589451158 0.0717336442646789 0.159859657640497 0.181666792362759 0.0295212203978739
"NN" "delta_1" 0.15 -0.0716912966529059 -0.0688904009698056 -0.0150250128724322 0.0250389745149321 0.0699487181352598 0.158337433086557 0.180740723962187 0.0290500208982841
"NN" "delta_1" 0.2 -0.069234708103335 -0.0665533220628566 -0.0174802871982908 0.0247631745841501 0.0690547248163549 0.156965453380038 0.17912830660772 0.0287020749326833
"NN" "delta_1" 0.25 -0.0666895849200269 -0.0641537006672019 -0.0190691315281247 0.0246314422066261 0.0671029687245163 0.154897394014588 0.176817861659929 0.0284743607782855
"NN" "delta_1" 0.3 -0.0641046424552127 -0.0616635766211684 -0.0202657706654109 0.024884926782384 0.0663728261793466 0.152730619672444 0.17387440945043 0.0283630831185906
"NN" "delta_1" 0.35 -0.0615275599371542 -0.0591356363594839 -0.0210612640190907 0.0254526568865167 0.0652068993682521 0.149645612588223 0.170353125420131 0.0283635638811223
"NN" "delta_1" 0.4 -0.0590033717106178 -0.0566895829347911 -0.0210554093766471 0.0262269578501874 0.0643181265696021 0.146641434987158 0.166368675681894 0.0284700959374143
"NN" "delta_1" 0.45 -0.0565774778795209 -0.0543553553873452 -0.0209591207378562 0.0274866617899978 0.0639082538615675 0.142856300041589 0.162063180866001 0.0286756423762242
"NN" "delta_1" 0.5 -0.0542851570880237 -0.0521009874278877 -0.020550140653132 0.0286103928916418 0.0632562600512744 0.139690665335214 0.157638491524089 0.028971951325205
"NN" "delta_1" 0.55 -0.0521605951645318 -0.050005654078824 -0.0196126853795865 0.030191148933587 0.0632589518180731 0.136029396769899 0.153313693319761 0.0293490748095971
"NN" "delta_1" 0.6 -0.0502286510659774 -0.0481178034055666 -0.018935035399942 0.0315497485212136 0.0631667183766845 0.133293334461837 0.149378856911736 0.0297955316042445
"NN" "delta_1" 0.65 -0.0485086608955519 -0.0464152456170157 -0.0179332393698567 0.0330563211342252 0.0629582213046419 0.13068745975541 0.146126289009444 0.0302978962625237
"NN" "delta_1" 0.7 -0.0470114779811356 -0.0448977098915587 -0.0168629384372803 0.0344216865870932 0.0628434951918397 0.128956563319485 0.143887707482128 0.0308407245725138
"NN" "delta_1" 0.75 -0.0457456105892553 -0.0436454413719018 -0.0158033595752235 0.0354604498737427 0.0621720596984449 0.128702525829647 0.142930650893198 0.0314066108782855
"NN" "delta_1" 0.8 -0.0447102949313228 -0.0425672954613227 -0.0145734351390553 0.0362923910536403 0.0614183374568641 0.129216693520661 0.143475554569164 0.0319760328352219
"NN" "delta_1" 0.85 -0.043904223252031 -0.0417832560160861 -0.0135101515372633 0.0367598718882067 0.0605296909146572 0.13126898746608 0.145604413149929 0.0325274957157216
"NN" "delta_1" 0.9 -0.0433235894374369 -0.0411683336834662 -0.0122023857571165 0.0368649200208001 0.0608223621439731 0.134670264915821 0.149300012062779 0.0330380063513461
"NN" "delta_1" 0.95 -0.0429632451364362 -0.0407387867234096 -0.0111963137394082 0.0367063741986765 0.0619649529538462 0.138735058513635 0.154444693401063 0.0334833868082649
"NN" "delta_1" 1 -0.0428174777527199 -0.0406197775786009 -0.0101413355572411 0.0360428192474299 0.0624667547560877 0.144287668659574 0.160856861342201 0.0338393407482693
"NN" "delta_1" 1.05 -0.042878924961676 -0.0406905975821461 -0.009092580174064 0.0351574252419931 0.0620917878662784 0.150915622143762 0.16832486846294 0.0340824872337326
"NN" "delta_1" 1.1 -0.0431412593779807 -0.0409384302243119 -0.00825984314571271 0.0340197715182056 0.0610879860280125 0.157903408520565 0.176656013559015 0.0341917704280969
"NN" "delta_1" 1.15 -0.0435981339997488 -0.0413699152669003 -0.0076021956620651 0.0322867091725735 0.0591862697636008 0.165406115115121 0.185646146193101 0.0341499741027215
"NN" "delta_1" 1.2 -0.0442434896916201 -0.041995295081894 -0.00730807635460451 0.0303626774239792 0.0566373886981364 0.17376177236939 0.195138502782681 0.0339454457989597
"NN" "delta_1" 1.25 -0.0450741253889432 -0.0428307663712336 -0.00729700637464259 0.0281530425224612 0.0534793526661912 0.182183508966527 0.204980728494587 0.0335734323363825
"NN" "delta_1" 1.3 -0.0460898304149968 -0.0438957129035225 -0.00782855880604205 0.0259063878959884 0.0498968894863905 0.190830334218224 0.215059588877834 0.0330369897366494
"NN" "delta_1" 1.35 -0.0472961918776234 -0.045126943523372 -0.00845127962091619 0.0230504226657067 0.045761793619261 0.199311923648327 0.225288092477796 0.0323478404337066
"NN" "delta_1" 1.4 -0.0487090143743373 -0.0465813161984147 -0.00940588462768566 0.0204255556578532 0.040228026215406 0.208889151376179 0.235629393332681 0.0315260023223131
"NN" "delta_1" 1.45 -0.0503632054607253 -0.0483378675037219 -0.0101945167116405 0.0171262421316006 0.0385197393367386 0.218705230509031 0.246039645853667 0.0305992229286991
"NN" "delta_1" 1.5 -0.0523184499609015 -0.0503649707693302 -0.0108893363632144 0.0127775942266136 0.0379429949070236 0.22774244342012 0.256499598504266 0.0296015829839856
"NN" "delta_1" 1.55 -0.0546825145140768 -0.0528443246296795 -0.0140771796439961 0.00725508076311865 0.0380097909093832 0.23838710335117 0.267021503718123 0.0285716304135922
"NN" "delta_1" 1.6 -0.0576251631141158 -0.0558932911846117 -0.0194287604029632 8.74204505278975e-05 0.0387707555819714 0.248908184502155 0.2775690729233 0.0275501033502233
"NN" "delta_1" 1.65 -0.0614087209380292 -0.059754819431968 -0.0247543115957443 -0.00751680260811616 0.0403792249715433 0.25882445913633 0.288086141315543 0.0265777820919243
"NN" "delta_1" 1.7 -0.0663999342885604 -0.0648681841866668 -0.032850099854847 -0.00701834443621174 0.0426698445661681 0.269057590480997 0.298491511956978 0.0256931550656931
"NN" "delta_1" 1.75 -0.0729995192960348 -0.0714814895662861 -0.0417827167163132 -0.0064150809468978 0.0455441443514212 0.279925068967309 0.30867343841872 0.0249307377820287
"NN" "delta_1" 1.8 -0.0814246656959283 -0.0798679468138529 -0.0510144240742761 -0.00599303849495891 0.0492469373968806 0.290505922468191 0.318461463240304 0.0243200074897513
"NN" "delta_1" 1.85 -0.0914632074582333 -0.0898003097867442 -0.0598204445800288 -0.00574339617438602 0.0532219022299246 0.300593597579609 0.327688290814216 0.0238848337445318
"NN" "delta_1" 1.9 -0.102493204749258 -0.100592849230311 -0.0676532547549286 -0.00580429746906119 0.0576674624517032 0.309904242828005 0.336190748196157 0.0236436454409949
"NN" "delta_1" 1.95 -0.113751289531653 -0.111635539201946 -0.0747248541613577 -0.00546757888943616 0.0620933444700147 0.318384403035009 0.343826706878655 0.0236099619875838
"NN" "delta_1" 2 -0.124538540868964 -0.122279377754626 -0.0809682123594969 -0.00413216346204071 0.0663695621765256 0.325665078257346 0.350486520650661 0.0237939151322752
"NN" "delta_1" 2.05 -0.134288929511163 -0.131820573789195 -0.0861707437534791 -0.00250688836184598 0.0708445987736044 0.331651912813469 0.356122617356374 0.0242030724463087
"NN" "delta_1" 2.1 -0.142559119002528 -0.139933867287283 -0.0906035894972194 -0.000511816973089885 0.0746696155869555 0.337021430717543 0.360685446768529 0.0248437312161965
"NN" "delta_1" 2.15 -0.149010977791949 -0.14631630858445 -0.0938071397941802 0.000748824004553228 0.077850311635504 0.34110737038898 0.364208561468034 0.0257218419526933
"NN" "delta_1" 2.2 -0.153410165680425 -0.150701550345079 -0.0956215824387747 0.00256662912059813 0.0799305265838924 0.344233371499244 0.366710477114176 0.0268425810944752
"NN" "delta_1" 2.25 -0.155622776530384 -0.152932935855704 -0.0959945405614846 0.00414380090984445 0.0811098060685562 0.345516178846629 0.368244811827603 0.0282093209218224
"NN" "delta_1" 2.3 -0.155613906736235 -0.152898586217464 -0.0948855728448053 0.0059153682738502 0.0808122774062041 0.345938493511685 0.368872769137462 0.0298208286956453
"NN" "delta_1" 2.35 -0.153443246241273 -0.150831945190354 -0.0922377932259431 0.00702777675169508 0.0854909491619276 0.345603952664923 0.368658178243253 0.0316675493276447
"NN" "delta_1" 2.4 -0.149253524058909 -0.146680290109294 -0.0878233224218705 0.00845710708315717 0.0962473773854708 0.344683980317687 0.367686563235029 0.0337274197603526
"NN" "delta_1" 2.45 -0.1432458411228 -0.140750318481469 -0.0814308068940748 0.00874656861848355 0.105355301436864 0.343426159187621 0.366072763422156 0.0359630218570876
"NN" "delta_1" 2.5 -0.135654785954253 -0.133170317570963 -0.073579070568762 0.00829095276043457 0.114093393360683 0.341034275574793 0.363989368119877 0.0383196395049098
"NN" "delta_1" 2.55 -0.126723898652385 -0.124184254908083 -0.06460013837018 0.00797141082687602 0.120438767352811 0.339318067137031 0.36172706030795 0.0407259294540439
"NN" "delta_1" 2.6 -0.116694934512533 -0.114149791750058 -0.05434130808405 0.00589738658479377 0.126758140026882 0.337240913336192 0.359646359654468 0.0430978128403251
"NN" "delta_1" 2.65 -0.105811537449315 -0.103253119131562 -0.0543645609010914 0.0040021238431911 0.12847536921333 0.33510778510419 0.358228483886075 0.0453407942669684
"NN" "delta_1" 2.7 -0.0943343651143462 -0.0917016938483626 -0.0540133275978205 0.00222893401024538 0.128643332214883 0.335015439190148 0.358003635707973 0.0473600034024028
"NN" "delta_1" 2.75 -0.0825496464368993 -0.079814444681676 -0.0517801333960599 0.00200806430019562 0.125699036262521 0.335973220846269 0.359371538921197 0.0490612050500537
"NN" "delta_1" 2.8 -0.0753318013264579 -0.0707123358923309 -0.0478097662600929 0.00337213667657332 0.120272965372103 0.337618795370625 0.362543251846405 0.0503574166617568
"NN" "delta_1" 2.85 -0.0785880795971479 -0.0725855956532016 -0.0424760184219506 0.00570497665953074 0.113108641413861 0.341515896668409 0.367516617150734 0.0511664421970886
"NN" "delta_1" 2.9 -0.0782406549601247 -0.0731965815311457 -0.0361801412746436 0.00820865566204043 0.0944527166843381 0.346577599829144 0.374060628416342 0.0514079799302719
"NN" "delta_1" 2.95 -0.0734328223565512 -0.0693008836372602 -0.0306105408239903 0.0101963200618045 0.0804612383871679 0.352586137297594 0.381848753390903 0.0509961808485559
"NN" "delta_1" 3 -0.0637136711073234 -0.0608322203144425 -0.0270390507052951 0.00864908786199625 0.0695388468208382 0.36040145892916 0.390428679052157 0.0498351473282286
"NN" "delta_1" 3.05 -0.0976171732629663 -0.0522657512117481 -0.0339478477546165 0.00712362577575787 0.0608658693286142 0.368045474137996 0.39923860835493 0.0478224775919015
"NN" "delta_1" 3.1 -0.187001271396301 -0.0743943220546326 -0.0288586139966955 0.00816656711444086 0.0541761622555138 0.374769108238347 0.40755384224361 0.0448716938003603
"NN" "delta_1" 3.15 -0.289262447353587 -0.130446178277012 -0.0105741155266188 0.0113576101793098 0.0479050523899629 0.380416093433746 0.41454262545006 0.040947559769684
"NN" "delta_1" 3.2 -0.400450952187395 -0.21066947748225 -0.0141000505454343 0.0233240554003649 0.0522419829124718 0.38561807932072 0.419400334415828 0.036105016129614
"NN" "delta_1" 3.25 -0.515134674635664 -0.299971711061257 -0.0278260438201468 0.0424104086581809 0.061971230843993 0.386463086245602 0.421371831025609 0.0305002444761701
"NN" "delta_1" 3.3 -0.627383306999468 -0.395134557416677 -0.0474873271643067 0.0462432424292527 0.0851768494251635 0.384309428992167 0.419906233000206 0.0243760373652541
"NN" "delta_1" 3.35 -0.731593062512643 -0.49217811172831 -0.0690091704640188 0.049944229081496 0.114341212759412 0.379321070529922 0.414727802491075 0.0180278053630515
"NN" "delta_1" 3.4 -0.82301573441998 -0.586849063490336 -0.0933809463439976 0.0630364609633383 0.147864319432293 0.371521575000742 0.405809398638456 0.0117622178840687
"NN" "delta_1" 3.45 -0.898018610814395 -0.675043369622442 -0.116092612188501 0.0780274472332358 0.182009192349617 0.358871955490287 0.393363633605948 0.00586018829962178
"NN" "delta_1" 3.5 -0.954193450292374 -0.753119801221676 -0.137834549641625 0.0940206415600151 0.215352778748397 0.344160511560615 0.377848552992774 0.000545054462762905
"NN" "delta_1" 3.55 -0.990341983545018 -0.818083429236467 -0.157066445843172 0.107287667874894 0.24562938719504 0.326940716643102 0.35986634257068 -0.00403215837451272
"NN" "delta_1" 3.6 -1.00642417070918 -0.867736491369882 -0.171922729005027 0.113581589941941 0.269246605653951 0.327714014933219 0.340133633153639 -0.00779770089051704
"NN" "delta_1" 3.65 -1.00343636568324 -0.900737887790773 -0.184594860744525 0.11219865905697 0.284985797422092 0.35820072152872 0.364402876990561 -0.0107426443467561
"NN" "delta_1" 3.7 -0.983247395003302 -0.916630562470323 -0.192873763810934 0.103931831059429 0.289672376894403 0.392935984005794 0.398212558115947 -0.0129014202295487
"NN" "delta_1" 3.75 -0.948373471214283 -0.915781686714241 -0.198464702372133 0.0929336636878646 0.283098544412705 0.425684685070632 0.430463646262964 -0.0143255214252885
"NN" "delta_1" 3.8 -0.906033831954541 -0.899242507952958 -0.199319042882743 0.0779058329519742 0.297447826693249 0.456547430678015 0.461289393772646 -0.0150554597918663
"NN" "delta_1" 3.85 -0.868564203416969 -0.856498677291637 -0.197944997213971 0.0655546411863922 0.304070239679322 0.485072039736683 0.490497164319534 -0.0151088563328497
"NN" "delta_1" 3.9 -0.832156451679324 -0.815809457711173 -0.193207551373297 0.0507371517665156 0.300862463591503 0.511059694945339 0.517678155986183 -0.0144746970597315
"NN" "delta_1" 3.95 -0.795907747427309 -0.776011103980282 -0.186130143919452 0.0376254647600525 0.290614310361481 0.53452822775186 0.542337913952023 -0.0131218627130993
"NN" "delta_1" 4 -0.759090484999283 -0.736330450060807 -0.176708091392732 0.0243884154208996 0.27062502436083 0.553920613822436 0.563794266399088 -0.0110171013310938
"NN" "delta_1" 4.05 -0.721005846087712 -0.695556657839028 -0.164945887610896 0.0151218489886971 0.247933958406932 0.568218042291078 0.581057369713727 -0.00813461785754379
"NN" "delta_1" 4.1 -0.681112781071159 -0.652635529503601 -0.151187376613336 0.00427737416487917 0.22111731897163 0.576760532455367 0.592841074971938 -0.00447673369522046
"NN" "delta_1" 4.15 -0.639125162201325 -0.609055424937343 -0.135387420877663 -0.00478114827791631 0.192140142140904 0.577704657444134 0.597830391762115 -7.69630173909243e-05
"NN" "delta_1" 4.2 -0.595104413974817 -0.562874525806692 -0.11787080562115 -0.0107061271024719 0.169715947244963 0.571148519268537 0.594978385361733 0.00499440131379428
"NN" "delta_1" 4.25 -0.549297575938911 -0.514568769060599 -0.0985760140604146 -0.0161358774832279 0.164615264106368 0.556512055204724 0.583544853401345 0.0106378012126782
"NN" "delta_1" 4.3 -0.50207532087834 -0.465762361060237 -0.0794201900390199 -0.0187949327818235 0.158723264598657 0.534078803312829 0.563116860796717 0.0167284700827633
"NN" "delta_1" 4.35 -0.453846653928762 -0.415387217618288 -0.0672041716520166 -0.0196305529195542 0.15170479025741 0.50282167017543 0.533564003578868 0.0231247094762461
"NN" "delta_1" 4.4 -0.40510725477278 -0.366169858148872 -0.0553286075650754 -0.0179680610400004 0.143678802018698 0.463497896983409 0.495042596685238 0.02967952181773
"NN" "delta_1" 4.45 -0.356586891637592 -0.317953612699401 -0.0343330620772269 -0.00646580999963486 0.133343703283713 0.417425678125723 0.447909663610416 0.0362450997575108
"NN" "delta_1" 4.5 -0.309526586757872 -0.270742214019215 -0.0150964007872896 0.0163994594458374 0.123482867132841 0.363034744615589 0.392794244296787 0.0426838449857028
"NN" "delta_1" 4.55 -0.265801370257174 -0.228220837451842 -0.00909355518257104 0.0374400479907511 0.129124713272489 0.301847472117532 0.330479357838914 0.0488657353475157
"NN" "delta_1" 4.6 -0.228117621990425 -0.192792663516368 -0.000616192943594385 0.0549668797147198 0.140447245925031 0.235554311894196 0.262015036561789 0.0546752549710049
"NN" "delta_1" 4.65 -0.200124465372828 -0.167974484755518 0.0101656218770718 0.0675604887638932 0.137803490239458 0.239966626291229 0.272383051959619 0.0600095025311973
"NN" "delta_1" 4.7 -0.186177352736533 -0.158038297611448 0.00532561114530128 0.0707235113131643 0.11245830445365 0.302193711310855 0.334267042736091 0.0647757826578313
"NN" "delta_1" 4.75 -0.190613709116212 -0.165872691262231 -0.0126137679887306 0.0609388691297736 0.126184416739018 0.361548389328325 0.393311132734651 0.0688951423174478
"NN" "delta_1" 4.8 -0.215907617961717 -0.194080626528926 -0.0441288152957591 0.073661901685943 0.136573031800385 0.418778547546603 0.449593561702438 0.0722980773472013
"NN" "delta_1" 4.85 -0.260738133596853 -0.240831912268624 -0.0699038455495755 0.0842463716468025 0.14933073030012 0.471433552506982 0.503093675130823 0.0749299148136224
"NN" "delta_1" 4.9 -0.32063229675044 -0.301072117857128 -0.0678517546001585 0.0919131623063747 0.158950171538798 0.522565534663567 0.553570832153023 0.076751817532391
"NN" "delta_1" 4.95 -0.38995707677248 -0.369350972354184 -0.059301682509088 0.0976955291986941 0.164176561329848 0.568614750974908 0.600645120404441 0.0777415638710471
"NN" "delta_1" 5 -0.463170922550033 -0.43882028890121 -0.0471476120512051 0.101815976099071 0.165862841686292 0.611402767615789 0.643868292873584 0.0778977860086258
"NN" "delta_1" 5.05 -0.535886579588522 -0.506855873978374 -0.0317369300072941 0.104336043773764 0.167010448718629 0.64976645995745 0.682851328560384 0.0772407233250658
"NN" "delta_1" 5.1 -0.605134227179243 -0.571524302096816 -0.0171273836618446 0.105617926621036 0.169977447537461 0.683424724831034 0.717283682245404 0.0758089168079501
"NN" "delta_1" 5.15 -0.668952946048685 -0.629529666176335 -0.00811625950493922 0.107667225804281 0.17019912160818 0.712135725422811 0.747009441015615 0.0736613502593283
"NN" "delta_1" 5.2 -0.726058562527286 -0.682671886128994 -0.000771350894449796 0.108898628877991 0.169684975078488 0.736709225760449 0.771959510158624 0.0708715468059438
"NN" "delta_1" 5.25 -0.775529563169595 -0.726681592814248 0.00427757720152 0.107432880927745 0.170888631436951 0.75468072443107 0.792082772090994 0.0675227729983882
"NN" "delta_1" 5.3 -0.816861831619705 -0.764392002732851 0.00565256292262151 0.102669912141253 0.179516681622792 0.769537156607813 0.807260704546451 0.0637020229439588
"NN" "delta_1" 5.35 -0.849778213046154 -0.795442078222312 0.00684939104778015 0.0963310110312837 0.192723358890459 0.778265710184961 0.817350783841482 0.0594939757729043
"NN" "delta_1" 5.4 -0.874255749195748 -0.816583270584534 0.00799448357862853 0.0888295288631218 0.20584730602494 0.781968916609617 0.822092071905753 0.0549786518080558
"NN" "delta_1" 5.45 -0.890585784376141 -0.832240420000254 0.00607413844697169 0.0809295305100156 0.214951068516876 0.779447193648166 0.821161517093494 0.0502194763011997
"NN" "delta_1" 5.5 -0.899180945737318 -0.838985561603634 0.00472490973034323 0.0730456760771989 0.221626843575189 0.772149170893085 0.814216944402095 0.0452645600546332
"NN" "delta_1" 5.55 -0.900716046597658 -0.840356239963223 0.00410169623287904 0.0664489128084812 0.224167824902927 0.759762620097981 0.800916010699371 0.0401401005385513
"NN" "delta_1" 5.6 -0.89598995925564 -0.837199261130221 0.00134700814864819 0.0617064575236532 0.224150463808896 0.738763581031129 0.781021378238308 0.0348462916497782
"NN" "delta_1" 5.65 -0.885898893629629 -0.826260847113077 -0.00038642050615123 0.0585129990827504 0.22102039464023 0.712681925921182 0.754301458501443 0.0293588588606331
"NN" "delta_1" 5.7 -0.871455650117628 -0.813497318794639 -0.00409739227663675 0.0575912844463374 0.213632565859212 0.680598667598577 0.720675060708314 0.0236277337519235
"NN" "delta_1" 5.75 -0.853698612621272 -0.796775258336859 -0.00403511059980488 0.0567528996061715 0.204770296848583 0.642155611273381 0.680155197295671 0.0175758322704185
"NN" "delta_1" 5.8 -0.83361418558159 -0.779578322352047 -0.00945671377247748 0.0579512867578142 0.192965771485348 0.597006166760242 0.632903302659011 0.0111103724434952
"NN" "delta_1" 5.85 -0.812273862035738 -0.759737041502756 -0.0142553947726669 0.058362274606977 0.181373748337051 0.54540407602239 0.579195800821809 0.00411514536255588
"NN" "delta_1" 5.9 -0.79061493101576 -0.739402500329952 -0.02188679041668 0.0581786209038995 0.167251021637155 0.48872635338444 0.519463207938071 -0.00353430702824073
"NN" "delta_1" 5.95 -0.769562206178652 -0.718202024578361 -0.0337943771619731 0.0577815975087201 0.152168288966498 0.427550052561968 0.454330820106981 -0.0119688603343746
"NN" "delta_1" 6 -0.749935632570372 -0.700729950250672 -0.045920118535796 0.0559922388552074 0.145371646265613 0.362097132700965 0.384620327108586 -0.0213201324864803
"NN" "delta_6" 0 -2.02846491331866 -1.73056534555617 -0.180737153274261 -0.0691773398238288 0.00627744407065467 0.129342682372715 0.136061464745798 -0.239255208179866
"NN" "delta_6" 0.05 -2.02613783585244 -1.7304671075192 -0.179694512061286 -0.0707775618494085 0.00683294518783584 0.127395614113547 0.13419005111403 -0.240638015929547
"NN" "delta_6" 0.1 -2.02449833857757 -1.72971821913643 -0.178271073572546 -0.0728323260203609 0.00891750118276202 0.125807571835362 0.132455301926549 -0.24191822340316
"NN" "delta_6" 0.15 -2.02371733111805 -1.72853377078579 -0.176542612170841 -0.0744644247687511 0.0114567414697826 0.124051108585361 0.130865393061014 -0.243104428270646
"NN" "delta_6" 0.2 -2.02392821586024 -1.72715184211406 -0.174913900280048 -0.0764098968010303 0.0135157126044558 0.122639436894788 0.129434989145138 -0.244205099461662
"NN" "delta_6" 0.25 -2.02521989283899 -1.72582463388234 -0.173572659154891 -0.0779094278991633 0.015215309407938 0.121435091046356 0.128177478062891 -0.245228233697636
"NN" "delta_6" 0.3 -2.02762816665737 -1.72568713078116 -0.17013082787297 -0.07951914184947 0.0166203959623439 0.120361488549066 0.127106368363998 -0.246180907027123
"NN" "delta_6" 0.35 -2.03115052596393 -1.73071595132115 -0.16688892017778 -0.0814052722191032 0.0174359852467502 0.119434034634222 0.126233415485337 -0.24706928106769
"NN" "delta_6" 0.4 -2.03573121502533 -1.73550013983547 -0.163176117479328 -0.0827111180868675 0.0190441327055175 0.118668465236199 0.125568040897019 -0.247897774612351
"NN" "delta_6" 0.45 -2.04126963256547 -1.73672526014113 -0.158961413313798 -0.0839770709926189 0.0196231680534785 0.118079218423053 0.125117212583981 -0.248668968910454
"NN" "delta_6" 0.5 -2.04762880959739 -1.73897099824097 -0.154259489460077 -0.0858997413077754 0.0208766018109217 0.11777681226185 0.124885941116419 -0.249383286318139
"NN" "delta_6" 0.55 -2.05462466144055 -1.74229284233341 -0.148483246871407 -0.0867673985651526 0.0216472108143848 0.117769398040588 0.124874380554055 -0.250038613043513
"NN" "delta_6" 0.6 -2.06204631410272 -1.74669380149981 -0.143107395907326 -0.087683273835226 0.0222334537094203 0.117967622707648 0.12508086955542 -0.250629943094319
"NN" "delta_6" 0.65 -2.06964054881823 -1.75212207911858 -0.14549664694027 -0.0883671421883938 0.0231906253430734 0.118255015654298 0.125499505534694 -0.251149172064053
"NN" "delta_6" 0.7 -2.07713570913965 -1.75847483022541 -0.143734696807492 -0.0887936830095712 0.0239095634203775 0.118687752558557 0.126122419362765 -0.251584799308405
"NN" "delta_6" 0.75 -2.08423898953519 -1.76560464728718 -0.147526627438962 -0.0886586947664449 0.0244251764641673 0.119324275904533 0.126930982187972 -0.251921816947746
"NN" "delta_6" 0.8 -2.09064944823427 -1.77331666580519 -0.151126035446539 -0.087354333766944 0.0248188959089995 0.12015457149446 0.12790846915561 -0.252141849582834
"NN" "delta_6" 0.85 -2.09606734812933 -1.78137763786492 -0.1542961824355 -0.0860005581062117 0.0260943574884693 0.121163807239828 0.129033444741822 -0.252223190659108
"NN" "delta_6" 0.9 -2.10021371019707 -1.78952499337435 -0.157142157816865 -0.0828618494727636 0.0267730114260246 0.122332882889862 0.130280953129291 -0.252141470577497
"NN" "delta_6" 0.95 -2.10285601215572 -1.79429529103966 -0.159690011762508 -0.0779397745313865 0.0275962284771737 0.123638922685465 0.131627692963737 -0.251870486141644
"NN" "delta_6" 1 -2.10382712208288 -1.79352013835053 -0.161556923882666 -0.0720407693062031 0.0289067461141459 0.124857066268069 0.133049297957556 -0.25138348293517
"NN" "delta_6" 1.05 -2.10306220574323 -1.80033655016272 -0.16299035892011 -0.0656295370038602 0.0301976296914929 0.126068262353842 0.134516650691988 -0.250655034364596
"NN" "delta_6" 1.1 -2.10073822200653 -1.80615374401464 -0.164001257074995 -0.0593294318376835 0.0317639481359741 0.12746067635392 0.136006252383195 -0.249662933568711
"NN" "delta_6" 1.15 -2.09705774576227 -1.81077606210775 -0.163827787049476 -0.052295017808638 0.033406944787621 0.129023582334373 0.137497501917184 -0.248390624817615
"NN" "delta_6" 1.2 -2.09225171577092 -1.81409108543335 -0.162733856127419 -0.0459315506189705 0.0355221652549381 0.130516720787738 0.138979475657158 -0.246829279463832
"NN" "delta_6" 1.25 -2.08681465614557 -1.81610446523321 -0.160621244235323 -0.0393217209647149 0.0380175623261519 0.131822672443245 0.140439605886194 -0.244979778902861
"NN" "delta_6" 1.3 -2.08133672394449 -1.8169586120147 -0.157335196523502 -0.033034779906886 0.0406943924061288 0.133181833990204 0.141877418349456 -0.242853408341524
"NN" "delta_6" 1.35 -2.07643826922625 -1.81694263941045 -0.152872935875939 -0.0265934954799369 0.0438193948131327 0.134631161845564 0.143304757368585 -0.240472586544403
"NN" "delta_6" 1.4 -2.07269360099121 -1.81646357863233 -0.147005703182798 -0.0201671152283388 0.0469440229873631 0.136220985767986 0.144745298875713 -0.237869732451214
"NN" "delta_6" 1.45 -2.07055231577049 -1.81601310292229 -0.139886581873433 -0.0141322963334541 0.0506115117035252 0.137600925500517 0.146245543877517 -0.235085775646521
"NN" "delta_6" 1.5 -2.07028378965079 -1.81609157207345 -0.131771723289238 -0.00784649498262691 0.0544167820435305 0.139438356091448 0.147864468222082 -0.232167951371188
"NN" "delta_6" 1.55 -2.07194426448505 -1.81714832276623 -0.12245740923473 -0.00211483286740477 0.0581373403117454 0.141279457488385 0.149693601012452 -0.229167005005163
"NN" "delta_6" 1.6 -2.07538592748738 -1.81951015058962 -0.112101218703747 0.00364866829647326 0.0620336526590097 0.143497073092074 0.151843010757146 -0.226134529387112
"NN" "delta_6" 1.65 -2.08029212035822 -1.82333956065425 -0.101074385801645 0.00922987997236469 0.0657298333699818 0.146124564102628 0.15445221299438 -0.223120422659532
"NN" "delta_6" 1.7 -2.08622575694005 -1.82862552244409 -0.0896274842209063 0.0139796577776006 0.0699540675581065 0.14943643544497 0.15766995859914 -0.22017088919633
"NN" "delta_6" 1.75 -2.09268193412154 -1.83519770614679 -0.0780844682481143 0.0185469220941868 0.0737132180919037 0.153351492454841 0.161648398429267 -0.217327256256423
"NN" "delta_6" 1.8 -2.09914935617189 -1.84276187141465 -0.0666119857501123 0.0228079759914558 0.0782077464331332 0.158359571173729 0.166498190523984 -0.214625666579523
"NN" "delta_6" 1.85 -2.10515465375244 -1.85053148477926 -0.0555818451458928 0.0263061135905492 0.0831514314702769 0.163987521418649 0.172245088027856 -0.212097804641945
"NN" "delta_6" 1.9 -2.11029565731696 -1.85386033113649 -0.0450545066653509 0.0293281850187574 0.0884043982799324 0.170263541487129 0.17877161438898 -0.209772274452255
"NN" "delta_6" 1.95 -2.11428478752395 -1.85798121887507 -0.0350332980309278 0.0317196563490612 0.0942369394748603 0.17724250936317 0.185790825523376 -0.207676730939171
"NN" "delta_6" 2 -2.11702897099398 -1.86588444235838 -0.0255211533977947 0.0332977192311077 0.100768881427568 0.184118673591176 0.192859359383424 -0.205841088290171
"NN" "delta_6" 2.05 -2.11856301633104 -1.87309779749922 -0.0164656619904192 0.034050069171641 0.106307059263357 0.190506925889293 0.199420959683873 -0.204299714008915
"NN" "delta_6" 2.1 -2.11893984908577 -1.87947647153054 -0.00782971997005721 0.0341954121934316 0.112470282632926 0.195908481157709 0.204889132958079 -0.203093858598775
"NN" "delta_6" 2.15 -2.11846849721664 -1.88499300299235 -0.00154543397190188 0.0342600541214259 0.1177711048999 0.199608570339659 0.208726399448147 -0.202273067206454
"NN" "delta_6" 2.2 -2.11758024727883 -1.88974391439744 -0.00859045244743983 0.0347968901579888 0.122751652596091 0.201641942982008 0.210507794017162 -0.20189377757547
"NN" "delta_6" 2.25 -2.11676562975915 -1.89394982528638 -0.0166272868481778 0.035945307215831 0.126440967550791 0.201224886434571 0.209921407556135 -0.202016655789326
"NN" "delta_6" 2.3 -2.11647495592744 -1.89792601398399 -0.0266210985980628 0.0382380954637764 0.128847512287579 0.198237322698234 0.20680965907763 -0.202701172686706
"NN" "delta_6" 2.35 -2.11700876469386 -1.90201786282914 -0.0376294787222746 0.0409906698076632 0.130484924333101 0.192943389430865 0.201141514313029 -0.2039982673213
"NN" "delta_6" 2.4 -2.11844437315361 -1.90654049167595 -0.0473602133759173 0.0437436679238334 0.129978716369909 0.190875856299483 0.195932138016465 -0.205943262997815
"NN" "delta_6" 2.45 -2.12061515511617 -1.90959294430401 -0.0574164536667414 0.0464398596615 0.128120062487899 0.182566311617373 0.202070288851987 -0.20855119290205
"NN" "delta_6" 2.5 -2.12317727458904 -1.91141513728285 -0.0683502592207319 0.0481606683658986 0.12491183253315 0.187438166273765 0.207513811773949 -0.211813403154384
"NN" "delta_6" 2.55 -2.12576061662331 -1.91532916073456 -0.0771823039925353 0.048135359922763 0.12028793975515 0.193995567457077 0.212496603956588 -0.215697549982099
"NN" "delta_6" 2.6 -2.12793629532475 -1.92177271562551 -0.0853999805985056 0.0458553645298119 0.113976919025504 0.199735856258528 0.217267159628312 -0.220150412084686
"NN" "delta_6" 2.65 -2.12945287953431 -1.92799863130208 -0.0922991547191472 0.0417089942827094 0.105729328013042 0.2061661618461 0.222063267894833 -0.225093725668121
"NN" "delta_6" 2.7 -2.13023475511225 -1.93370415840685 -0.0963955676663835 0.0345215548849991 0.0957245751116669 0.212372252360869 0.226990953106316 -0.230430850023519
"NN" "delta_6" 2.75 -2.13034233383865 -1.93869544675679 -0.0976210789061827 0.0255909903170748 0.0840242228396655 0.218681278451028 0.231991369293108 -0.236032108405879
"NN" "delta_6" 2.8 -2.12991523710199 -1.94288580327722 -0.093817980918306 0.0153018257135855 0.0715170528938782 0.224372518940115 0.23684873132739 -0.241729135772669
"NN" "delta_6" 2.85 -2.12910793515924 -1.94625231998177 -0.0822453717613205 0.00399544874518321 0.0602429419774182 0.229043788466589 0.241336478202324 -0.247295131435387
"NN" "delta_6" 2.9 -2.12799782019296 -1.94876958977742 -0.0695117588706589 -0.00611179167151965 0.050538667316945 0.23323034663633 0.245379206347674 -0.252430967196174
"NN" "delta_6" 2.95 -2.12654473624419 -1.95034019519142 -0.0905792359801909 -0.00813594168139686 0.0409526001737603 0.236829847171843 0.249095747452057 -0.25676449387738
"NN" "delta_6" 3 -2.12458361834777 -1.9507403381584 -0.112387867370873 0.00667470170525752 0.0438542982614198 0.239809387575141 0.252742023327399 -0.259896332301968
"NN" "delta_6" 3.05 -2.12185532403921 -1.94962268254213 -0.134596065228978 -0.00703135314379422 0.0805352874536538 0.242579915251785 0.256554753552066 -0.261525646540968
"NN" "delta_6" 3.1 -2.11808216293198 -1.94654907122314 -0.157478048040751 -0.0198108938367523 0.105678353940854 0.250990403863859 0.2798890747555 -0.261630382710737
"NN" "delta_6" 3.15 -2.11304282822792 -1.94108718220969 -0.180619595170545 -0.0345612512539917 0.122274434697942 0.263493666551476 0.389667428141809 -0.260543446426278
"NN" "delta_6" 3.2 -2.10664278017101 -1.93289210713706 -0.203804513818826 -0.0503467756830174 0.133981198282173 0.300678447522013 0.485225038132962 -0.258827179638618
"NN" "delta_6" 3.25 -2.09909207991406 -1.92179410023882 -0.226632853996338 -0.066774510501268 0.142900720974428 0.378138990226048 0.561807476757727 -0.25705503421757
"NN" "delta_6" 3.3 -2.09047275872271 -1.90781771503431 -0.249415457395573 -0.0835960872502024 0.149738045549065 0.444380741097213 0.618693321616418 -0.255682545153289
"NN" "delta_6" 3.35 -2.08105222001919 -1.89117487926665 -0.271344531064786 -0.100995863333653 0.154269975829387 0.496257527143824 0.65663274126721 -0.255017203768137
"NN" "delta_6" 3.4 -2.07115246778561 -1.87220310168714 -0.291974117781306 -0.115500663482184 0.158550305754449 0.532857792134355 0.676690545493252 -0.255231494232614
"NN" "delta_6" 3.45 -2.06116497441905 -1.85830050035525 -0.311438173503895 -0.129104854941436 0.158335969433449 0.554237092879964 0.679948680797178 -0.256385181677608
"NN" "delta_6" 3.5 -2.05144624607864 -1.83622746272795 -0.328548888635252 -0.137601291423803 0.157611487187033 0.560723607651991 0.667556953818606 -0.258438961716883
"NN" "delta_6" 3.55 -2.04199908397073 -1.81314562667149 -0.343193993424434 -0.145266706194821 0.15423044656298 0.552720260526035 0.64083442995134 -0.261270562322301
"NN" "delta_6" 3.6 -2.03292854096333 -1.78944996374012 -0.355036525461092 -0.150663028126089 0.148891335033497 0.530719199904817 0.601371391789446 -0.264685922210741
"NN" "delta_6" 3.65 -2.02436868112076 -1.77393807877208 -0.365049037616979 -0.154419710138617 0.141960419648069 0.495463936524859 0.551116581819183 -0.268437532455681
"NN" "delta_6" 3.7 -2.01643857883148 -1.75061808103205 -0.373498494823486 -0.153871189493038 0.133715133138048 0.448041349742088 0.492353180922028 -0.272245292390104
"NN" "delta_6" 3.75 -2.00887354228025 -1.72789782295661 -0.378235970045713 -0.151245323298495 0.124510458062653 0.38999135462729 0.427686533945114 -0.275821215403682
"NN" "delta_6" 3.8 -2.00164826174013 -1.70622697317647 -0.379052113047054 -0.147682196830287 0.114818912209927 0.323308199083324 0.359941453609163 -0.278898485089006
"NN" "delta_6" 3.85 -1.99477616479632 -1.69008870339752 -0.374719625829078 -0.13935522886922 0.104426191063035 0.250376542565236 0.292049277295368 -0.281250575973789
"NN" "delta_6" 3.9 -1.98846393797399 -1.67811052974144 -0.366243742700168 -0.130833966197013 0.0914054569268166 0.176665497869891 0.22688914299528 -0.282711315833447
"NN" "delta_6" 3.95 -1.98286042293129 -1.66243886993664 -0.35179278297643 -0.120723868782701 0.07349428338539 0.156334315209027 0.167100173055223 -0.283184196781516
"NN" "delta_6" 4 -1.97799223986822 -1.64920407998948 -0.332154160802424 -0.108888472328703 0.0231265967400285 0.145721576642083 0.157484095546327 -0.282640238875952
"NN" "delta_6" 4.05 -1.97404175321128 -1.63844720907851 -0.308707322220451 -0.0985634796064794 0.00295868054397852 0.137146811924871 0.148139331121565 -0.281121275042964
"NN" "delta_6" 4.1 -1.97114414180095 -1.63004979553871 -0.28135478773771 -0.109252864863489 0.00209237091254511 0.128562404326602 0.139025653102443 -0.278720262791173
"NN" "delta_6" 4.15 -1.96933741871683 -1.62376061010033 -0.250966936389071 -0.128943846442456 0.00703314283808831 0.120098933167278 0.130049455934937 -0.275573529973087
"NN" "delta_6" 4.2 -1.96854882740511 -1.61923824435375 -0.224087523904224 -0.131808132373484 0.0138335266913436 0.111889572487206 0.121088749289052 -0.271841958296706
"NN" "delta_6" 4.25 -1.96859440537005 -1.61609817685167 -0.236543335828889 -0.123750990018767 0.0224810448268098 0.103610565026165 0.112008786228938 -0.267700595980253
"NN" "delta_6" 4.3 -1.96921045902823 -1.61394066986158 -0.263190288694424 -0.107239968396061 0.0309364518651205 0.0946503050590937 0.102652014793172 -0.263325045162385
"NN" "delta_6" 4.35 -1.9700891758189 -1.6123897331139 -0.282876678795773 -0.0834912386054638 0.0381097988080326 0.0855659327288425 0.0928875983363504 -0.258879067774247
"NN" "delta_6" 4.4 -1.97092091272299 -1.61110825888324 -0.300371199279154 -0.0508889453310326 0.0436442625474021 0.0756876063760052 0.0825872986631413 -0.254509606259939
"NN" "delta_6" 4.45 -1.97142857802205 -1.60981297463564 -0.314489967771456 -0.0142337368211183 0.0470378817591666 0.065390014625335 0.0716630285634934 -0.250338985005492
"NN" "delta_6" 4.5 -1.97138397428716 -1.60827910322611 -0.328323134221721 0.00110157841897918 0.0469423946158414 0.0591695534537957 0.0605336066568254 -0.24646639623353
"NN" "delta_6" 4.55 -1.97062977413069 -1.60634679803843 -0.340634482044548 0.00448338794749337 0.0490469084489966 0.0948403176320602 0.101447585275626 -0.242962015414017
"NN" "delta_6" 4.6 -1.96907679946364 -1.60391882586425 -0.350770398626374 0.00390908874832618 0.048699504077415 0.143649769618424 0.153466296504981 -0.239875078329025
"NN" "delta_6" 4.65 -1.96669215219197 -1.60094984018658 -0.363902208046084 0.0005570628698921 0.0453147790698054 0.192616242854349 0.205464695001374 -0.237233097944434
"NN" "delta_6" 4.7 -1.96351670742217 -1.59745642592944 -0.373207759521943 -0.0126346072423923 0.0405845427229141 0.241378555853514 0.256975199351453 -0.235044866366873
"NN" "delta_6" 4.75 -1.95962526183154 -1.59348745631335 -0.384015928862001 -0.0271672237941984 0.0355869116038379 0.289119282633425 0.307582696828689 -0.233307580186712
"NN" "delta_6" 4.8 -1.95513203899944 -1.58913242558873 -0.396914902825486 -0.0432583138493219 0.031494819126384 0.335470625645824 0.356866635916025 -0.232003923666886
"NN" "delta_6" 4.85 -1.95017527575758 -1.58450171621011 -0.408816447132788 -0.0602321712978259 0.0253475043801015 0.380057941483139 0.404373402477029 -0.231108486453573
"NN" "delta_6" 4.9 -1.94491434892762 -1.57973331063591 -0.418848828507928 -0.0770244160160933 0.0216617533739516 0.422458204450123 0.44959166936693 -0.230587754893379
"NN" "delta_6" 4.95 -1.93951149780593 -1.57497081821486 -0.428896072283348 -0.093856672274653 0.0222960512063537 0.462218586605604 0.491996391776223 -0.230398680731387
"NN" "delta_6" 5 -1.93413680836613 -1.57037599104486 -0.439893046898164 -0.10852714187099 0.031250998488753 0.498832162515415 0.531055160740182 -0.230492010157662
"NN" "delta_6" 5.05 -1.92896285647339 -1.56610521516411 -0.447703594135879 -0.122636547057719 0.040149003069599 0.53183255643685 0.566242888174123 -0.23081260967449
"NN" "delta_6" 5.1 -1.92414954630347 -1.56232422263544 -0.456130917423063 -0.13640477470486 0.0498146948747551 0.560564131518525 0.597091768150977 -0.231297111890384
"NN" "delta_6" 5.15 -1.91985852922119 -1.55919051616057 -0.45960414655636 -0.149211497320294 0.058787240891943 0.584347957939388 0.623225421562193 -0.231879900294867
"NN" "delta_6" 5.2 -1.9162332578312 -1.55685545835828 -0.462981710692692 -0.158053537645015 0.0670702130347141 0.6036305292806 0.644357716278143 -0.232492570267836
"NN" "delta_6" 5.25 -1.91340620665488 -1.55544933431124 -0.461091923972495 -0.169427670735571 0.0740295826306809 0.618103039191725 0.660335656297968 -0.23306442931008
"NN" "delta_6" 5.3 -1.91148467715521 -1.55509053367324 -0.462443277798087 -0.176341437294574 0.0814458944574419 0.62658573732898 0.671094931631801 -0.233524792844945
"NN" "delta_6" 5.35 -1.91054742925775 -1.55586328325167 -0.457189657767877 -0.183640540027997 0.087563488859093 0.632136861465327 0.676769360243867 -0.233803468135953
"NN" "delta_6" 5.4 -1.91064965993883 -1.55782673219584 -0.45185002680829 -0.190864362399338 0.0954994018205906 0.631465152665013 0.67752648596312 -0.233836281649347
"NN" "delta_6" 5.45 -1.91180731530149 -1.56100166126362 -0.444676429885811 -0.19408320565692 0.100386085981638 0.627511980226559 0.673757036383984 -0.233558406703548
"NN" "delta_6" 5.5 -1.91399840867347 -1.56537922744735 -0.430493088451981 -0.19592994201496 0.106398483426099 0.620385733424463 0.665858794421621 -0.232910834897832
"NN" "delta_6" 5.55 -1.9171752048015 -1.57091507572199 -0.41281729062535 -0.196420741588908 0.108676597788054 0.610311433333851 0.654360268167356 -0.231837129184217
"NN" "delta_6" 5.6 -1.92124374131796 -1.57752616142029 -0.392300810157677 -0.192612713027835 0.110615788989557 0.596357774538383 0.63982560185617 -0.230280697209016
"NN" "delta_6" 5.65 -1.9260865453448 -1.58510874613151 -0.369343360919577 -0.187514571124144 0.11083617795872 0.580446546800807 0.622828143275259 -0.228186377548781
"NN" "delta_6" 5.7 -1.93155954440458 -1.59352704833043 -0.346041868574903 -0.178799619717676 0.11019717899823 0.562580981997637 0.604001139616083 -0.225497700142485
"NN" "delta_6" 5.75 -1.9375034692743 -1.6026235156975 -0.319778164539378 -0.166000035559429 0.10750683572422 0.543722324601867 0.58398503293109 -0.22215242768836
"NN" "delta_6" 5.8 -1.94374593302899 -1.61222490964712 -0.292110927354276 -0.148419610109381 0.102073257955913 0.524028749594567 0.563311265710865 -0.218090380271084
"NN" "delta_6" 5.85 -1.9501053153825 -1.62214410178163 -0.264867237409256 -0.126192291136556 0.0957017329524579 0.505082288275279 0.542592020144261 -0.213240477824172
"NN" "delta_6" 5.9 -1.95640977315188 -1.63219193047595 -0.239811389772519 -0.102494854077012 0.0888295463524706 0.485434308286067 0.522341991520037 -0.207532102894379
"NN" "delta_6" 5.95 -1.96248642805593 -1.64198376886951 -0.212146709538014 -0.0761055713302747 0.0809517676602691 0.468167613798234 0.503061470811157 -0.200892013118793
"NN" "delta_6" 6 -1.96819818421437 -1.6454106368505 -0.178699632055405 -0.049790387311516 0.0715513525026483 0.451532442874925 0.485245405746709 -0.193246212202783
"NN" "omega_3" 0 -0.416776551555813 -0.385958354882746 -0.184765517952599 -0.0454583199802414 0.109736430889882 0.670764657002394 0.702606822880853 0.0277520648716343
"NN" "omega_3" 0.05 -0.417998188381716 -0.387030540258138 -0.190468082449115 -0.0451445577149343 0.108182023742302 0.673414653496934 0.703488586806372 0.0268222313966461
"NN" "omega_3" 0.1 -0.419038972180431 -0.387944999593003 -0.195717565965481 -0.0447529450509592 0.10747091559648 0.68071787563656 0.707828861522898 0.026231553170425
"NN" "omega_3" 0.15 -0.419926015196779 -0.388728974196965 -0.201688969988879 -0.0454988476249127 0.106865622556711 0.690716202393958 0.715916023136742 0.025952956627903
"NN" "omega_3" 0.2 -0.420625277800298 -0.399464175851222 -0.205769030962813 -0.0444541681856094 0.106307862282392 0.703729073670786 0.727955269142512 0.0259588995202264
"NN" "omega_3" 0.25 -0.421163540038435 -0.409234798925297 -0.211002765430237 -0.0435248515312878 0.105708898111629 0.718885693094478 0.743732789399587 0.0262203881440393
"NN" "omega_3" 0.3 -0.431607342388247 -0.415467337060363 -0.215946843452969 -0.0435772609696414 0.104563241235496 0.73696329835127 0.762689854919188 0.0267044658402688
"NN" "omega_3" 0.35 -0.446601615625752 -0.41927343290871 -0.220801308177499 -0.0432030209169056 0.104019527305354 0.75665796096456 0.78393109550808 0.0273813893499076
"NN" "omega_3" 0.4 -0.461271843989437 -0.42124920822215 -0.224377208135877 -0.0428297164048672 0.10342166831623 0.777021604318975 0.806710959678185 0.0282201142682253
"NN" "omega_3" 0.45 -0.475555753757931 -0.423681192344759 -0.226829931173995 -0.0420430898010409 0.102608060932937 0.797203516042543 0.83019862455842 0.0291910261348646
"NN" "omega_3" 0.5 -0.489422059278866 -0.437169152905767 -0.229387473010888 -0.0423997003690602 0.102867584893829 0.817816809615977 0.853910974350867 0.0302626063427436
"NN" "omega_3" 0.55 -0.502778080036308 -0.449939416226982 -0.233788081586511 -0.0416606214915873 0.101316225348739 0.838462135602413 0.87735148824072 0.0314089001196469
"NN" "omega_3" 0.6 -0.515593350425775 -0.461930283840445 -0.238040765919095 -0.0414548926173666 0.100963875521472 0.857732896955213 0.900185149454785 0.0326047934158235
"NN" "omega_3" 0.65 -0.527775810681419 -0.473049254225657 -0.238917134377573 -0.0421443653726783 0.0993289074982613 0.877046614369419 0.92209148991833 0.0338264401303624
"NN" "omega_3" 0.7 -0.539323329321803 -0.483204053711404 -0.240908988397052 -0.0425191119139754 0.0992031389719727 0.89495694570104 0.942817947398453 0.0350527006327895
"NN" "omega_3" 0.75 -0.550134209365808 -0.492332713264204 -0.241856450040984 -0.0430949273566625 0.0981217910230043 0.913102670198271 0.962140027707392 0.0362675531266557
"NN" "omega_3" 0.8 -0.560130538189071 -0.501580786308352 -0.243101140492683 -0.0436906495609151 0.0970359006892068 0.928407250790372 0.979885990930597 0.0374565421630904
"NN" "omega_3" 0.85 -0.569244198765432 -0.510974585000952 -0.245068252990677 -0.0442765264897389 0.0956436242063887 0.941871671979811 0.995842988997083 0.0386105283760869
"NN" "omega_3" 0.9 -0.577391902129079 -0.517498919362311 -0.244650086294939 -0.0451828273991737 0.0939183578504412 0.954938617704443 1.00993989581457 0.039722395607771
"NN" "omega_3" 0.95 -0.584518711012265 -0.523269763997575 -0.244340123607287 -0.0463993546412098 0.0918642012924806 0.966946320887473 1.02196708688041 0.0407907687832151
"NN" "omega_3" 1 -0.590453898233022 -0.529364033166473 -0.245589548505734 -0.0471923138123316 0.0895769134197621 0.97630333583129 1.03186155504056 0.0418169210586514
"NN" "omega_3" 1.05 -0.595189389470136 -0.53203446985043 -0.244128888644411 -0.0481511294689767 0.0870303376677839 0.981989953155903 1.03950556056043 0.0428059094372432
"NN" "omega_3" 1.1 -0.598548607692805 -0.535038462400735 -0.244158959239314 -0.049541380763344 0.0856321044091146 0.988924798371897 1.04487929703453 0.0437669217687168
"NN" "omega_3" 1.15 -0.600478158852582 -0.536733861809921 -0.24210594486965 -0.0493339582297949 0.0826276134012573 0.990830386894515 1.04790755771825 0.044710506069679
"NN" "omega_3" 1.2 -0.600829831811154 -0.53504030432839 -0.24037371356718 -0.0497003136789544 0.0796029982967639 0.993716910560067 1.0486171793832 0.045649169709117
"NN" "omega_3" 1.25 -0.599514800095903 -0.533119410335019 -0.238917626729346 -0.051344280842045 0.0765109130476844 0.9918859027282 1.04703002863596 0.0465966309383999
"NN" "omega_3" 1.3 -0.596527660949619 -0.530601361176878 -0.23669702578411 -0.0506482784137461 0.0744162398368076 0.988493662171436 1.04317545291855 0.0475628307616013
"NN" "omega_3" 1.35 -0.591710454903136 -0.52615541009925 -0.235771872303815 -0.0509492726131384 0.071384263298512 0.983808460598027 1.03723334504258 0.0485557559359436
"NN" "omega_3" 1.4 -0.585029932437067 -0.519838415413005 -0.232708287944149 -0.0501675747266859 0.0685923021912345 0.978039821134757 1.02932326322048 0.0495752443489961
"NN" "omega_3" 1.45 -0.576483421147032 -0.511476752070848 -0.231042286860259 -0.049024752086325 0.0658444185946223 0.968129748695731 1.01968722009997 0.0506164688188608
"NN" "omega_3" 1.5 -0.566068161835062 -0.501570397604553 -0.226605340001242 -0.0488539479623 0.0634168385760745 0.959871212878852 1.00861251753736 0.0516619464353091
"NN" "omega_3" 1.55 -0.553811877448481 -0.490212199867472 -0.224677108909248 -0.047451147027175 0.0612659392431851 0.949532105071796 0.996458370170615 0.0526846581034193
"NN" "omega_3" 1.6 -0.539772695419288 -0.477339158800078 -0.218964864654538 -0.0478249692030772 0.0590721752270724 0.937448313239258 0.983652136226908 0.0536490664660712
"NN" "omega_3" 1.65 -0.524069918277291 -0.462979912385094 -0.214799081537194 -0.0498748349310176 0.0575064277697379 0.926577204896319 0.970672814034003 0.0545116366297209
"NN" "omega_3" 1.7 -0.506883501247444 -0.447162700291926 -0.211028748521187 -0.0632429111850001 0.0559636040930513 0.91471162630944 0.958058476691861 0.0552191312100708
"NN" "omega_3" 1.75 -0.48839371386174 -0.429885436359427 -0.205929350084432 -0.0644067138088076 0.0550942697795449 0.904036741492064 0.946298373100433 0.0557164913620988
"NN" "omega_3" 1.8 -0.468852632751521 -0.414321219245267 -0.20198663081004 -0.0612108018630693 0.0565296261528943 0.894494408944297 0.935789692388028 0.0559442605417297
"NN" "omega_3" 1.85 -0.448578219386093 -0.395334058625792 -0.194104549042549 -0.0574904326549586 0.0658262209359464 0.885904071725122 0.926807553023593 0.0558410552037682
"NN" "omega_3" 1.9 -0.427942566894103 -0.377515547833411 -0.204557580391167 -0.0554689696027708 0.0751381389600851 0.877933008521268 0.919322601892418 0.0553463252032722
"NN" "omega_3" 1.95 -0.407393088691322 -0.361230730287048 -0.218917748323236 -0.0520641887524107 0.084338286408979 0.870187973632369 0.913214683231217 0.0543951529739789
"NN" "omega_3" 2 -0.387459925589724 -0.346782561185933 -0.231840418470767 -0.0500533181075866 0.0927668190789177 0.86492849744991 0.908148363949977 0.052923224760024
"NN" "omega_3" 2.05 -0.417822293426696 -0.352633516537196 -0.24200306605627 -0.0476906749655654 0.100453965553356 0.858553690417693 0.903709314586763 0.0508634591882767
"NN" "omega_3" 2.1 -0.489176922031277 -0.349791303079201 -0.248630153700219 -0.0451487893644753 0.106674494479535 0.853487065593356 0.899503174186236 0.0481457726109734
"NN" "omega_3" 2.15 -0.564719657554178 -0.37368347009118 -0.250990731799618 -0.0423424631345597 0.111837465950714 0.848803948169916 0.895133723568335 0.0446992146541736
"NN" "omega_3" 2.2 -0.643283970768721 -0.43177776409641 -0.251083372898279 -0.0399427017412677 0.115455445762279 0.841818323176653 0.890181858075948 0.040454038455444
"NN" "omega_3" 2.25 -0.723394957033463 -0.494323209159063 -0.251587483090191 -0.0359280188257571 0.117824972370443 0.837195224373204 0.884412624603272 0.0353496730857896
"NN" "omega_3" 2.3 -0.803151035719793 -0.560851677227618 -0.252535498628788 -0.0330949887361385 0.118811397867603 0.830042109089959 0.877517221487551 0.0293462654287737
"NN" "omega_3" 2.35 -0.880249515827018 -0.630453047964124 -0.252867055314539 -0.0288411893312173 0.118937466909301 0.822277864075431 0.86937883563354 0.0224338593591816
"NN" "omega_3" 2.4 -0.95215218117653 -0.701991763623596 -0.255251361556532 -0.0262517705552909 0.120590054266131 0.814682036408101 0.860012749081989 0.0146531357390808
"NN" "omega_3" 2.45 -1.01608205689058 -0.773826456554502 -0.25878968845592 -0.0239180483212067 0.137195950141404 0.805089061063825 0.849485677003827 0.00609716025238495
"NN" "omega_3" 2.5 -1.0691493044996 -0.843763698604505 -0.263825914292852 -0.0227212250988487 0.155493991233698 0.794853985336431 0.838226307227103 -0.00307386916136318
"NN" "omega_3" 2.55 -1.10844445648661 -0.909027840393037 -0.270868549552233 -0.0238546423561843 0.175409023376687 0.785091598538884 0.826745836250154 -0.0126331419715922
"NN" "omega_3" 2.6 -1.13084394713559 -0.966393618005952 -0.277086153943003 -0.0263487962340605 0.19392809480064 0.775951161723754 0.815712792554791 -0.0222880642602632
"NN" "omega_3" 2.65 -1.13286805813169 -1.01211156714663 -0.285113019377548 -0.0298014240019597 0.211831943042057 0.765576794332844 0.805796292132243 -0.0316752538914672
"NN" "omega_3" 2.7 -1.11169517003003 -1.041926395715 -0.292237187772741 -0.0364812498070819 0.227881279496273 0.759107577288944 0.797577642292651 -0.0403583147145237
"NN" "omega_3" 2.75 -1.08044637387565 -1.05129502996527 -0.299146606457498 -0.0421054464790132 0.237853166899413 0.752041883896311 0.791267216933591 -0.0478163366411009
"NN" "omega_3" 2.8 -1.04025338480795 -1.00699575385119 -0.3091832303042 -0.0534993652717617 0.245938977827052 0.74755217533027 0.786901219007632 -0.0534166909396175
"NN" "omega_3" 2.85 -0.988620889190202 -0.948829411662814 -0.33124814886321 -0.062975399270897 0.247302216840637 0.745728711605864 0.78432805066052 -0.0563891739711625
"NN" "omega_3" 2.9 -0.924322880552381 -0.877598331600723 -0.354331727848319 -0.0782349275116303 0.245222272042724 0.746572112016736 0.783212705522203 -0.0557935802817381
"NN" "omega_3" 2.95 -0.847064582243945 -0.796371059024523 -0.376403087075971 -0.0913307304981004 0.236890728671767 0.746888356502382 0.783465252619408 -0.0505217909528468
"NN" "omega_3" 3 -0.757796363375462 -0.70090945856407 -0.353595926635819 -0.0996464554382896 0.22124222572819 0.75092567154536 0.784975092810839 -0.0393894136793657
"NN" "omega_3" 3.05 -0.658615888123109 -0.600611306740916 -0.34273569530842 -0.0901511259825725 0.208356220426595 0.755022408902278 0.787895556339379 -0.0213942793932126
"NN" "omega_3" 3.1 -0.579255464988194 -0.551302121258118 -0.343849548091839 -0.083032831911396 0.283735113849218 0.771426610957519 0.971599051243174 0.00384555908020157
"NN" "omega_3" 3.15 -0.618994348655349 -0.576450876334036 -0.33710383346147 -0.0850925615083042 0.426888422460763 0.794298568067006 1.51268212411816 0.0357108751736713
"NN" "omega_3" 3.2 -0.662653206706352 -0.619127875192532 -0.314290396651188 -0.0942306659574115 0.548643688087793 0.809930550731337 2.02924927293969 0.0725361634297601
"NN" "omega_3" 3.25 -0.710570836366742 -0.666279138199172 -0.291260470196903 -0.11081058829717 0.646662196302998 1.19029382639394 2.47767784792876 0.111949766562411
"NN" "omega_3" 3.3 -0.762922512163755 -0.718225686143512 -0.319385166349946 -0.109859982669661 0.688598505085452 1.59740416184223 2.82665054601409 0.151318013410769
"NN" "omega_3" 3.35 -0.819672987412787 -0.77481139875988 -0.346746151062405 -0.112699844025599 0.708405162989266 1.95866145041572 3.05773479141385 0.188096332064189
"NN" "omega_3" 3.4 -0.880337826109326 -0.833509372798858 -0.373708088143132 -0.12953126595437 0.748166305273855 2.25310161406293 3.16409174573414 0.22008583695715
"NN" "omega_3" 3.45 -0.944140342876267 -0.897382206023849 -0.391956382646924 -0.1052200743772 0.794061791860088 2.46670373175544 3.14904777400875 0.245570086337459
"NN" "omega_3" 3.5 -1.00973280910659 -0.962556410389823 -0.396376846619034 -0.0737960901757333 0.841814002042952 2.59211583859349 3.02382966881646 0.263398529593272
"NN" "omega_3" 3.55 -1.07560863387243 -1.02952351207938 -0.407863280568165 -0.0458030957749997 0.888365033254672 2.62786289173448 2.83574170533075 0.272993884665766
"NN" "omega_3" 3.6 -1.14007090362287 -1.09404899149547 -0.452195967018781 -0.0179502740665498 0.935209154937013 2.54780263232715 2.64479705351147 0.274312709859612
"NN" "omega_3" 3.65 -1.20145053615744 -1.15688030788107 -0.491311023566197 0.00496684568724959 0.981192597633253 2.36125476598704 2.45377664047584 0.26776693627761
"NN" "omega_3" 3.7 -1.25838743334901 -1.21436035688743 -0.514956108478714 0.0158367718434533 1.02384645022181 2.1783604435264 2.26451079572871 0.254123696540666
"NN" "omega_3" 3.75 -1.30997521185725 -1.26714244272932 -0.527608338430127 0.0335764127411835 1.06268583454136 1.99540917752017 2.07854154281864 0.234388043652376
"NN" "omega_3" 3.8 -1.35557221976029 -1.31272281388073 -0.529781656731927 0.035206695263696 1.08519615890498 1.81855059277558 1.89706471075681 0.209697690982386
"NN" "omega_3" 3.85 -1.39507270315499 -1.35197104403142 -0.519570634524655 0.039886273350362 1.0532538183885 1.64102849889048 1.72071958038828 0.181230871385094
"NN" "omega_3" 3.9 -1.42838757545854 -1.38404990118102 -0.492734406473744 0.0417735202056519 1.00848085047397 1.46850198427546 1.54974132568714 0.15014091038859
"NN" "omega_3" 3.95 -1.45536241912606 -1.40994493681075 -0.455923080035404 0.0417936285594465 0.950130639294912 1.31043408860455 1.38379833257926 0.117501682395542
"NN" "omega_3" 4 -1.47542088552018 -1.42638918979407 -0.413793349474531 -0.0398515858270798 0.887976372417143 1.27255117604813 1.33757812463267 0.0842848962515509
"NN" "omega_3" 4.05 -1.4875211522853 -1.43295054473691 -0.364596255790786 -0.0224493623168769 0.829983843139416 1.29348984128615 1.36146633139208 0.0513436111857181
"NN" "omega_3" 4.1 -1.49041768584863 -1.42969875960677 -0.463711898475026 -0.0265154834277723 0.760868038784963 1.31246216426342 1.38267305490973 0.0194120681557611
"NN" "omega_3" 4.15 -1.48304795672419 -1.41668754297501 -0.548475567040214 -0.0440803102713971 0.663931195208363 1.32909466528747 1.40141269168294 -0.0108896664001342
"NN" "omega_3" 4.2 -1.464668317936 -1.39214806521636 -0.611671968667281 -0.0673980795710918 0.557792774714869 1.34365410522571 1.41783921769661 -0.039047462669147
"NN" "omega_3" 4.25 -1.43501990790202 -1.35772262639358 -0.655837255862593 -0.0960941916696356 0.449613146774084 1.35649896050643 1.43210601471469 -0.0646432728953798
"NN" "omega_3" 4.3 -1.39408533146155 -1.31329151253919 -0.68987716408526 -0.129077802720246 0.348053115127186 1.367690408035 1.44421326748085 -0.0873480479133661
"NN" "omega_3" 4.35 -1.34220163929371 -1.25568796562453 -0.705779877419559 -0.15586799149952 0.256262202547646 1.37722942807687 1.45416224850305 -0.106908401842165
"NN" "omega_3" 4.4 -1.3174474994089 -1.26584396283351 -0.715457168461853 -0.186221363869777 0.17451563126383 1.38499468588822 1.46186235144449 -0.123140259522039
"NN" "omega_3" 4.45 -1.43598392072505 -1.29531449285935 -0.710452804772217 -0.205786102163074 0.157985864413433 1.39086524289257 1.46722347854694 -0.135924964752088
"NN" "omega_3" 4.5 -1.54545070297621 -1.40140686172447 -0.700477388094896 -0.214670355419798 0.157535789700319 1.3946277653518 1.47015442927125 -0.145193073091379
"NN" "omega_3" 4.55 -1.64466371965085 -1.49635099596139 -0.675240187390727 -0.217152119219918 0.15448006990664 1.39574776364202 1.47056585533124 -0.150923447067698
"NN" "omega_3" 4.6 -1.73247003979935 -1.58560778312204 -0.639646449125394 -0.213130749009395 0.148468182341333 1.39371997693559 1.46848858063771 -0.153127612268998
"NN" "omega_3" 4.65 -1.80784138722703 -1.65758062943962 -0.655884033023142 -0.203470632432641 0.137153002071273 1.38937386644346 1.46401547991093 -0.151851452374591
"NN" "omega_3" 4.7 -1.86998376534228 -1.71731648132351 -0.649273502523329 -0.188609935560009 0.161362821509101 1.38298646525931 1.45738481129291 -0.147158472468459
"NN" "omega_3" 4.75 -1.91819206590924 -1.75813135860943 -0.621257716324237 -0.17013642166819 0.193916476270203 1.37486391411699 1.44882672299019 -0.139136794381082
"NN" "omega_3" 4.8 -1.9520392313492 -1.79342507457505 -0.570669256560279 -0.150880382993591 0.246822365152298 1.36572766079723 1.43876220461897 -0.127894422726354
"NN" "omega_3" 4.85 -1.97110948930515 -1.81060459167912 -0.558646662590377 -0.129976638379219 0.295067363673923 1.35561624197209 1.42761916774759 -0.113564334928745
"NN" "omega_3" 4.9 -1.97541567878761 -1.81315725068248 -0.561935904855147 -0.119081310469653 0.383408493032334 1.34471764878464 1.41585733766141 -0.0963076425044421
"NN" "omega_3" 4.95 -1.96516326782404 -1.79989336034561 -0.562363372006246 -0.115058304538991 0.475736207258421 1.34494002196033 1.44145648905163 -0.0763221205058707
"NN" "omega_3" 5 -1.94072636308954 -1.7700683809839 -0.558475212562485 -0.122854565442822 0.567481702659222 1.34432501082574 1.55232088981393 -0.053837577864054
"NN" "omega_3" 5.05 -1.90258527204435 -1.73457071174181 -0.551519137843229 -0.144382731330666 0.652934018323151 1.34227218488934 1.64553874184628 -0.0291269417266136
"NN" "omega_3" 5.1 -1.8513746055998 -1.67820723812173 -0.535698792964524 -0.171985418060444 0.731710109491985 1.34014757825776 1.71999403989309 -0.00249564803304987
"NN" "omega_3" 5.15 -1.78733608132109 -1.61731650890334 -0.529325607865644 -0.113467279236488 0.794393244162109 1.33874543672601 1.7747843469424 0.0257186240732378
"NN" "omega_3" 5.2 -1.71090468583219 -1.54130618374472 -0.515192530879688 -0.0564291538985344 0.838125877139305 1.33630048030699 1.80926650572138 0.0551541807254843
"NN" "omega_3" 5.25 -1.62216976578259 -1.45186268426698 -0.503093166084682 -0.0043495462848 0.872482808428231 1.33334969935981 1.82294892011708 0.0854380994349745
"NN" "omega_3" 5.3 -1.52122860304934 -1.35235848681526 -0.522643946858409 0.0505416806757921 0.903803970206752 1.3300410808597 1.81558320828327 0.116194376189964
"NN" "omega_3" 5.35 -1.40838482201605 -1.24267482152879 -0.550561844954416 0.0946985636286399 0.931977611292211 1.32742781287465 1.78719683783896 0.14705412310148
"NN" "omega_3" 5.4 -1.28444724444216 -1.12264239312719 -0.5815666142841 0.148821075211174 0.956463853980893 1.32321611868042 1.75394721474498 0.177668191773064
"NN" "omega_3" 5.45 -1.15071323648732 -0.9923348315574 -0.622039025198546 0.202213753816579 0.974347692972742 1.35133849824211 1.72787925997767 0.207714477798371
"NN" "omega_3" 5.5 -1.0094097233353 -0.860871392210527 -0.645548059292821 0.253671200998951 0.992674936475623 1.45550492304238 1.70890780972104 0.236903696716783
"NN" "omega_3" 5.55 -0.863874121397544 -0.78494385296375 -0.608405279089823 0.301196102605104 1.00676523936119 1.50462519031908 1.69692129675781 0.264987032555929
"NN" "omega_3" 5.6 -0.814998371849924 -0.807171266655018 -0.549063666143013 0.349378588795162 1.01763223377304 1.50843749202107 1.69233469491598 0.291761806889783
"NN" "omega_3" 5.65 -0.867661242821157 -0.86017535645226 -0.475845414671312 0.399285856573556 1.02501653522125 1.51926075515172 1.69636800839453 0.317068790829807
"NN" "omega_3" 5.7 -0.926841575161973 -0.909896323429166 -0.391234202214378 0.442264445726153 1.02948414177706 1.53805205417274 1.71052566780384 0.340795902914017
"NN" "omega_3" 5.75 -0.98417955170288 -0.957906729114654 -0.304725959245388 0.484506717584338 1.02538135747221 1.5662749701591 1.7369254206522 0.362880226219762
"NN" "omega_3" 5.8 -1.03928873561239 -1.00442971638472 -0.223417947688176 0.526028109854565 1.02088997779373 1.61895273311984 1.77796426116151 0.383294959531801
"NN" "omega_3" 5.85 -1.09184207927092 -1.04936984990655 -0.155087479682777 0.561864886005651 1.01535314276049 1.67754593332825 1.83524997501263 0.402057939933477
"NN" "omega_3" 5.9 -1.14168708355231 -1.09074678156668 -0.101141928062191 0.575936031632466 1.00800170928835 1.75533871813099 1.90958755786568 0.419219390047578
"NN" "omega_3" 5.95 -1.18865682304704 -1.13084802903506 -0.062294196426194 0.586279855253281 1.01894470590565 1.84451173175233 1.99955672729101 0.434857249262174
"NN" "omega_3" 6 -1.23274495897323 -1.16799323150593 -0.0387785974841108 0.593932509815716 1.0321861770492 1.94377562810286 2.10207290177982 0.449072130395178
"dtNN" "delta_1" 0 -0.113760006627443 -0.0934509306756397 -0.0306735425407257 -0.0190950640553433 -0.00247550909347272 0.0564688551346706 0.0607921730867108 -0.0155162285186191
"dtNN" "delta_1" 0.05 -0.114508992389994 -0.0930168236594588 -0.0257104798262697 -0.0152364736230483 0.00198319256337132 0.0597994647475101 0.0639335305298507 -0.0121854123306688
"dtNN" "delta_1" 0.1 -0.115628042493806 -0.0928294623741359 -0.0214650227842758 -0.0115011850530172 0.00587345780518322 0.0627633193917908 0.0666432671146704 -0.00912448352450649
"dtNN" "delta_1" 0.15 -0.117050143224074 -0.0929359387997696 -0.0196129345545244 -0.00783601084755803 0.00844887802057315 0.0651904949129092 0.0689310714131047 -0.00632941041730855
"dtNN" "delta_1" 0.2 -0.118694527404652 -0.0934225895954963 -0.0178796251236426 -0.00433687107534297 0.0131620286448795 0.0674539837187469 0.0708097994690615 -0.003793447483038
"dtNN" "delta_1" 0.25 -0.120441959562615 -0.0942087051450171 -0.0162833671610174 -0.00119524774817192 0.017584705114368 0.0692252972827347 0.072297194784074 -0.00150702989062923
"dtNN" "delta_1" 0.3 -0.122206454955579 -0.0949443147573822 -0.0149575319624472 0.00227772010082483 0.0213592942900019 0.0705551599869263 0.0734111535914979 0.000542287076177834
"dtNN" "delta_1" 0.35 -0.123889127590566 -0.0954011592962575 -0.0140806591893465 0.0055126042878334 0.0251573480565931 0.0716933264095705 0.0741806420716532 0.00236986328321441
"dtNN" "delta_1" 0.4 -0.125365302668945 -0.0964453157607975 -0.0137276282746663 0.00859029590180171 0.0286238969702407 0.0723884860010432 0.0746304696779343 0.00399370112094037
"dtNN" "delta_1" 0.45 -0.126561511462249 -0.097377345865696 -0.0125964033496789 0.0115118953972392 0.031496924636743 0.0728825362969048 0.0747965255180829 0.00543426196241418
"dtNN" "delta_1" 0.5 -0.127363382805794 -0.0970689822081835 -0.0118029534945778 0.0142575200526407 0.0340883577005263 0.0730879279183706 0.0747149091965288 0.00671418093121221
"dtNN" "delta_1" 0.55 -0.127704511713082 -0.0974113530565611 -0.011118388553406 0.0169065696383026 0.0366379247395874 0.0730289798224277 0.0744265752137955 0.00785767503600798
"dtNN" "delta_1" 0.6 -0.12753587181039 -0.0962756898826848 -0.0106192090521799 0.0193494382763683 0.0386427712899498 0.0727326790694528 0.0739725171391316 0.00889022534477098
"dtNN" "delta_1" 0.65 -0.126787848754068 -0.0956955028982488 -0.0101988212110733 0.0217329683519303 0.0404096542972509 0.0722684755662343 0.0733860203826221 0.00983761542993195
"dtNN" "delta_1" 0.7 -0.125502343094028 -0.0934763418911135 -0.00992001680334487 0.0240267162000323 0.041969038202785 0.0716198383743942 0.0726864495709294 0.0107254032993008
"dtNN" "delta_1" 0.75 -0.123648170916426 -0.0918137425503945 -0.00975369897308065 0.0262439230127932 0.043448174030483 0.0708216796390138 0.0718864847874292 0.0115780544583184
"dtNN" "delta_1" 0.8 -0.121288580895372 -0.0885486576658903 -0.00965835757267375 0.0279826969321673 0.0446965529660875 0.069977705476152 0.0709934664536982 0.0124181894578009
"dtNN" "delta_1" 0.85 -0.118507146262024 -0.0858136934598261 -0.00958340265712732 0.0290699982471565 0.045730463744442 0.0690141402699846 0.0700169006978333 0.0132657076859508
"dtNN" "delta_1" 0.9 -0.115360219345586 -0.0818264627444449 -0.00929878163860554 0.030029885353326 0.0467963143341822 0.0679754742818632 0.0689721305429446 0.01413709291656
"dtNN" "delta_1" 0.95 -0.11200235790456 -0.0782638311486995 -0.00892486531270986 0.0308736745265793 0.0477486943600995 0.0669316913812262 0.0678741215655545 0.0150449736793978
"dtNN" "delta_1" 1 -0.108503317336817 -0.0738263492453842 -0.00839907239978843 0.0316121468670283 0.0485952199079273 0.0658441468096169 0.0667459679191349 0.0159976038756754
"dtNN" "delta_1" 1.05 -0.104963164053735 -0.0701808146731739 -0.00765250939308681 0.0324187906572929 0.0493215023771058 0.0647325489272126 0.0656133276028152 0.016998421085209
"dtNN" "delta_1" 1.1 -0.101503445044746 -0.0655821534681262 -0.00616342254295332 0.0330185086623179 0.049939235297416 0.0636546384853544 0.0645035852193614 0.0180461672048164
"dtNN" "delta_1" 1.15 -0.0981425861153766 -0.0619775001982178 -0.00458130752726238 0.0337597421312312 0.0504202067461467 0.0626302102957675 0.0634467669147672 0.0191343714549992
"dtNN" "delta_1" 1.2 -0.0949096148885572 -0.0587870383891905 -0.00287691497250131 0.0345180267708385 0.0506428206479747 0.0617013037564687 0.0624769845715881 0.0202513360037447
"dtNN" "delta_1" 1.25 -0.0918008235924286 -0.0552553744849383 -0.000819776364919922 0.0353293901869096 0.0505470401645675 0.0608803591029649 0.0616324133536089 0.021379760803581
"dtNN" "delta_1" 1.3 -0.0887916101898049 -0.0521648664876097 0.00170908258760205 0.036020363060753 0.0507663989908272 0.060222545523355 0.0609525672423975 0.0224962158585614
"dtNN" "delta_1" 1.35 -0.0858492454157268 -0.0494828127219297 0.00579942267526168 0.0365996449703456 0.0515070333004197 0.0597992193122556 0.0604823076987673 0.0235713876803747
"dtNN" "delta_1" 1.4 -0.0829537045039292 -0.0467628184382929 0.00929822617981768 0.0370888715650367 0.0521498610626095 0.0596591150143897 0.0602727126156554 0.024569955091765
"dtNN" "delta_1" 1.45 -0.0801237097632169 -0.0444424476831983 0.0127024965299298 0.0372794081046688 0.0523742537687751 0.0598848745397983 0.0603912532488575 0.0254518979960177
"dtNN" "delta_1" 1.5 -0.077427038885252 -0.0427669839358268 0.0159174858931014 0.0369540798871263 0.0522631041596636 0.0605443360712842 0.0609232208983501 0.0261743528869075
"dtNN" "delta_1" 1.55 -0.0749836853042933 -0.041011923613846 0.0195390664336542 0.0343800252331296 0.0518467742674458 0.0616570080248502 0.0619571794196174 0.0266944121966666
"dtNN" "delta_1" 1.6 -0.0729541049659163 -0.0398668713401945 0.0233451889398499 0.0315686007512022 0.0513647541867169 0.0630671276594964 0.063424416501899 0.0269726695692711
"dtNN" "delta_1" 1.65 -0.0714881771794745 -0.0421635019230037 0.0242399983161031 0.0325500084797177 0.0518360057175549 0.0646291501172976 0.0651040152971339 0.0269767853494471
"dtNN" "delta_1" 1.7 -0.0706456631564045 -0.0446088299414439 0.0179076602493335 0.0349140678630357 0.0545223766543209 0.066272358352129 0.06688848241111 0.0266844381265996
"dtNN" "delta_1" 1.75 -0.0703248525133258 -0.0470712199393165 0.0105108542920643 0.0383384997837071 0.0570973037594277 0.0683405815484942 0.071615462498162 0.0260857910055538
"dtNN" "delta_1" 1.8 -0.0702427698989754 -0.0494699555763292 0.00135526184762669 0.0426646720678636 0.059820175740504 0.0706467839664643 0.081170813378365 0.0251844982522085
"dtNN" "delta_1" 1.85 -0.0699633547380281 -0.0517889972292611 -0.00789634306772891 0.0435686256717118 0.0627543415505984 0.0730359771789075 0.0908596696613767 0.0239979475808641
"dtNN" "delta_1" 1.9 -0.0689671699629157 -0.0535429428575553 -0.0182441966491333 0.0367760626805647 0.0657730693472787 0.0810774319440453 0.100610280193373 0.0225556614359405
"dtNN" "delta_1" 1.95 -0.0667541935823365 -0.0550434787858407 -0.0298012356350242 0.0286717419468365 0.0689255210394001 0.0890507749201846 0.110349297860111 0.0208976545325228
"dtNN" "delta_1" 2 -0.0629505598927811 -0.0560848003411192 -0.0416886598881021 0.0192391080412511 0.072148175612459 0.0968661003646371 0.120004285343719 0.0190713386145928
"dtNN" "delta_1" 2.05 -0.0586801059810984 -0.0583232886652322 -0.0518791831489247 0.0132191201430204 0.0753385831293483 0.104432119089038 0.12950194318799 0.0171281112103591
"dtNN" "delta_1" 2.1 -0.0728265547827643 -0.0718716069769555 -0.0564028988028379 0.0113985646791883 0.0782870107452376 0.11165524705846 0.138769283960658 0.0151201118304019
"dtNN" "delta_1" 2.15 -0.0877807239372276 -0.0866579834957338 -0.0601632664049971 0.0153149514434157 0.0808615151302428 0.118444734541402 0.147736622195906 0.013097332923
"dtNN" "delta_1" 2.2 -0.1030645286153 -0.101782797459697 -0.0653919863336627 0.0177689237050747 0.0830166151170355 0.124711551117951 0.156338640441715 0.01110540938071
"dtNN" "delta_1" 2.25 -0.118441295304143 -0.117049972475077 -0.0717949386520752 0.0201705947904902 0.0846937786630906 0.130367053468251 0.164513233820049 0.00918465389411358
"dtNN" "delta_1" 2.3 -0.133674297666005 -0.13214988901462 -0.0784833477123397 0.0225045063110692 0.0857860547695477 0.135330975605758 0.172205576468343 0.00737030908719438
"dtNN" "delta_1" 2.35 -0.148516924110646 -0.146823781838499 -0.0853751997246561 0.025129509691753 0.0861977995814946 0.139526153205002 0.179364523698426 0.00569282745003885
"dtNN" "delta_1" 2.4 -0.162719296510515 -0.160808907654866 -0.0912467524477933 0.0283516927063101 0.0861469091742513 0.142882515073248 0.185941663323804 0.00417887775384375
"dtNN" "delta_1" 2.45 -0.17603285187045 -0.1738424542182 -0.0968438447526994 0.0317614400981256 0.0851161560393001 0.145339986499556 0.191886207301189 0.00285266853919802
"dtNN" "delta_1" 2.5 -0.188211252230097 -0.185826936161162 -0.100619831383311 0.0350930424925739 0.0842574341039342 0.146845308494876 0.197135060149926 0.00173559435865748
"dtNN" "delta_1" 2.55 -0.199005678651165 -0.196361173955528 -0.103959410188136 0.0397039108419038 0.083312666188069 0.147350984509824 0.201589786790858 0.000845559229652386
"dtNN" "delta_1" 2.6 -0.208161947145656 -0.205162808575569 -0.104835620811373 0.0437529708368842 0.0824730723248142 0.146818317561188 0.20508979818078 0.000196209169699944
"dtNN" "delta_1" 2.65 -0.215425864387137 -0.21217024745695 -0.104327266436739 0.0467475354807217 0.0821376228182491 0.145200948478747 0.207355353324157 -0.000208457847246532
"dtNN" "delta_1" 2.7 -0.220558834019962 -0.216953876109814 -0.102534379642444 0.0484427295616482 0.0833000583160779 0.142441908014849 0.207931834245 -0.000372964492110384
"dtNN" "delta_1" 2.75 -0.223361530786017 -0.219429633347172 -0.0997440620588212 0.0489448528837522 0.0855766259584032 0.13843922648302 0.206104259791465 -0.000318747670775158
"dtNN" "delta_1" 2.8 -0.223703108584068 -0.219441601525426 -0.0941824950679879 0.0475997414870745 0.0874857603203172 0.133019651091947 0.200829647800492 -8.61681428924528e-05
"dtNN" "delta_1" 2.85 -0.221542175587025 -0.216947123679972 -0.0874409064679316 0.0487991441432161 0.0876898350085027 0.125879064178982 0.19067449853486 0.000258257228580391
"dtNN" "delta_1" 2.9 -0.216967237081358 -0.212015978026965 -0.0795680272432051 0.0506309794146984 0.0864011216378575 0.116519087587167 0.173809304070298 0.000616928509139827
"dtNN" "delta_1" 2.95 -0.210211394147608 -0.204718739447909 -0.0697371780918035 0.0533980561969181 0.0835886107116767 0.104721306795622 0.148066244170044 0.000856961118624575
"dtNN" "delta_1" 3 -0.201670356247193 -0.195630536585979 -0.057661945541652 0.0534931638563383 0.0766812307836959 0.101460964105283 0.11116476438315 0.000810991285601795
"dtNN" "delta_1" 3.05 -0.191876123676831 -0.185099432223636 -0.0448733201998777 0.0494844816180429 0.0655338577730384 0.0925492743666837 0.0989829760680202 0.000287220864547607
"dtNN" "delta_1" 3.1 -0.181469732266168 -0.174047968567119 -0.045351905916328 0.0408383674398682 0.058110292487892 0.086858495179998 0.0934315542811694 -0.000904844102940445
"dtNN" "delta_1" 3.15 -0.171131653101058 -0.162532093845394 -0.0495883783856864 0.0282199590727601 0.0575885565306133 0.0828274358579506 0.0863534367335963 -0.00291810978996246
"dtNN" "delta_1" 3.2 -0.162414081230974 -0.152993769793622 -0.056406404348635 0.0141611156217182 0.0566389208766713 0.0902665228909627 0.0944974856693781 -0.00583046240380786
"dtNN" "delta_1" 3.25 -0.250269037810102 -0.150880395130046 -0.0607020650006691 0.00217584845080343 0.0543919078180333 0.103078321249112 0.107956226741948 -0.00963444834708555
"dtNN" "delta_1" 3.3 -0.33627422191646 -0.146597343444718 -0.0633222370175726 -0.00868121711088232 0.0500871191360914 0.117571641984945 0.123034924708116 -0.0142481865853672
"dtNN" "delta_1" 3.35 -0.415547539822823 -0.193526416476845 -0.0648097518925034 -0.0188809222985887 0.0418598005611992 0.133054621091275 0.139028451873441 -0.0195405786945832
"dtNN" "delta_1" 3.4 -0.484233900771298 -0.244989961241191 -0.0650136685146295 -0.0282671725257964 0.029390982129778 0.14864504368644 0.155099041369521 -0.0253582172609255
"dtNN" "delta_1" 3.45 -0.539712441304507 -0.291876341195318 -0.0649716324712047 -0.0377440496110364 0.03081070735066 0.163185288757818 0.170363153642685 -0.0315447042664608
"dtNN" "delta_1" 3.5 -0.580588437398697 -0.332155798612424 -0.0796573555815276 -0.0431368801112305 0.0313140138820156 0.176625757263038 0.183987754130634 -0.037953918395224
"dtNN" "delta_1" 3.55 -0.606520734536839 -0.36449851979738 -0.0942880969399513 -0.0487378617706395 0.0290502483969712 0.187584210607227 0.195328964213394 -0.0444502888494798
"dtNN" "delta_1" 3.6 -0.617996913171342 -0.388267907309213 -0.108787750470411 -0.0507339825567614 0.0234049970150159 0.196065686489355 0.204037618701779 -0.050905745099459
"dtNN" "delta_1" 3.65 -0.616084375937142 -0.403397923877809 -0.122677867812514 -0.0652415166096985 0.0148946964705887 0.202436838083758 0.210191755746355 -0.0571900213920703
"dtNN" "delta_1" 3.7 -0.602189178908332 -0.410236176178819 -0.136395658152184 -0.0797880484332942 0.00519938862211955 0.206142555894327 0.214305709424423 -0.0631608839642279
"dtNN" "delta_1" 3.75 -0.577871476127613 -0.40938133995826 -0.149544508788317 -0.0951056516450661 0.00378895923919009 0.207753054964694 0.217028330462653 -0.0686571590688416
"dtNN" "delta_1" 3.8 -0.544693791086289 -0.401523935336381 -0.161754544997464 -0.108040846775312 0.0097654933299296 0.207536692050412 0.218508898758224 -0.0734898846709385
"dtNN" "delta_1" 3.85 -0.504130791085704 -0.387337245241515 -0.172688054416135 -0.111933691449962 0.0155881420768957 0.205067322719369 0.218340538945583 -0.0774453606135956
"dtNN" "delta_1" 3.9 -0.457509552326934 -0.367405766524479 -0.181909077871465 -0.115648763373987 0.0236877895878986 0.200963725216792 0.216001262656503 -0.080285048998366
"dtNN" "delta_1" 3.95 -0.405991453311998 -0.342181404116012 -0.188991974432806 -0.116195214631956 0.0335367562633964 0.19486600992465 0.211138558978909 -0.0817526979871011
"dtNN" "delta_1" 4 -0.350584614879826 -0.31200628857898 -0.192994953952762 -0.116763416326871 0.0410009033233987 0.186286588540343 0.20354622846369 -0.0815869540014452
"dtNN" "delta_1" 4.05 -0.295236978449291 -0.27712200377693 -0.193558777144274 -0.113894221320864 0.0444742938524459 0.175005792011173 0.193210535026876 -0.0795264540682272
"dtNN" "delta_1" 4.1 -0.243011512035505 -0.234312570297859 -0.189790967882192 -0.109221604268717 0.0455320693275367 0.162255989263457 0.180194431922011 -0.075331722898522
"dtNN" "delta_1" 4.15 -0.211897180755365 -0.206258578130884 -0.178301171737996 -0.101238458845873 0.0453729797209755 0.147194938020969 0.164681579931879 -0.0687951728056686
"dtNN" "delta_1" 4.2 -0.201115532333322 -0.19560676692399 -0.152981976439627 -0.0900586051191463 0.043759895341634 0.130239850825984 0.146940851932301 -0.0597618774349609
"dtNN" "delta_1" 4.25 -0.18482371235884 -0.179607178639364 -0.136820483513935 -0.0642959045977101 0.0410289492766335 0.117869295946728 0.127306978021458 -0.0481410288311221
"dtNN" "delta_1" 4.3 -0.162624607837778 -0.157504062028151 -0.115753634195227 -0.0364657635123542 0.037914543024123 0.106178302735747 0.127259777161052 -0.0339234929172913
"dtNN" "delta_1" 4.35 -0.13431462092769 -0.130162398227533 -0.0906294940743906 -0.0109176945344212 0.0450962595594131 0.110144361096508 0.134082989482519 -0.0171949750854271
"dtNN" "delta_1" 4.4 -0.105209094319512 -0.0991473376064906 -0.0616844376460677 0.0117690815268725 0.0484541951923876 0.126864350129914 0.139624023990276 0.00185863467131471
"dtNN" "delta_1" 4.45 -0.075637654912311 -0.061544954716676 -0.029775763730183 0.0242367180818315 0.046091810975005 0.14326537271339 0.195624454505903 0.0229446742346999
"dtNN" "delta_1" 4.5 -0.0431465483558817 -0.0327162137887338 0.00236082435412799 0.0221416258690749 0.0743301260695206 0.194010660157786 0.24823803080406 0.0456745405489324
"dtNN" "delta_1" 4.55 -0.0150135707904009 -0.0109354794637175 0.0186914374445748 0.0519926684656047 0.10245204423916 0.252068625130265 0.298451467281555 0.0695700927643527
"dtNN" "delta_1" 4.6 -0.021683150192493 -0.0196443580336561 0.0413733154522364 0.0814004652984657 0.130171174388175 0.307931896597769 0.346131990868416 0.0940905427162302
"dtNN" "delta_1" 4.65 -0.038389965747565 -0.0326753380271181 0.0633005324034599 0.117801547104025 0.157176575279459 0.360704365564742 0.39088036677609 0.118659294533114
"dtNN" "delta_1" 4.7 -0.0528577995344062 -0.0437456494223016 0.0777025971523537 0.145529548552535 0.203647988157057 0.409598377760247 0.432322428191805 0.142694600485702
"dtNN" "delta_1" 4.75 -0.0649720234410749 -0.052216332737494 0.0824835603491563 0.167831070004016 0.249706031720462 0.445693158307852 0.47010407690193 0.165648195572939
"dtNN" "delta_1" 4.8 -0.0746919600331224 -0.0581341580488686 0.0858328848389611 0.191843456809216 0.291572786203446 0.479116112949754 0.50388254339941 0.18703025439514
"dtNN" "delta_1" 4.85 -0.0820172924920133 -0.0627274116406591 0.0880543676498678 0.212598501525678 0.329309713316944 0.507814509431542 0.533382396455301 0.206438134960804
"dtNN" "delta_1" 4.9 -0.0869735038246899 -0.0642044509638025 0.0888428448269561 0.22951304476133 0.361997977628126 0.531521363966393 0.558361358296352 0.223570117580941
"dtNN" "delta_1" 4.95 -0.0895583823053174 -0.0645822904993345 0.0889120760291011 0.241923417651811 0.391242212445263 0.551085887826527 0.578619462569162 0.238226903500233
"dtNN" "delta_1" 5 -0.0898032305014578 -0.0617924248047905 0.0883263077217675 0.253367286395148 0.416552361617048 0.56537762602931 0.593981229919962 0.250309336719592
"dtNN" "delta_1" 5.05 -0.0876748028582321 -0.0586649330330404 0.086985069961148 0.259764943177497 0.439473155196481 0.575441720882066 0.604357724218718 0.259804439266012
"dtNN" "delta_1" 5.1 -0.0831860050606741 -0.0516343115908118 0.0857738681286628 0.263892937478158 0.46233287953576 0.58016983405076 0.609662285230662 0.266765566769241
"dtNN" "delta_1" 5.15 -0.0763823447098657 -0.0449352808454031 0.0838518241349562 0.265314959809351 0.485874776578211 0.580181123205752 0.609859314303843 0.271297093427179
"dtNN" "delta_1" 5.2 -0.0672936370929929 -0.0343103602959642 0.0819988798610447 0.263810629348467 0.49243538321967 0.576047975383452 0.604953423107359 0.273533859230686
"dtNN" "delta_1" 5.25 -0.0560604021391446 -0.0309635498126402 0.0803812684804445 0.259546257945772 0.489347783861819 0.565039042610738 0.594943626864049 0.273624719895828
"dtNN" "delta_1" 5.3 -0.042833245786464 -0.0254783228131957 0.0790887277239432 0.254328538207687 0.481794090532938 0.551307840448394 0.579902167711482 0.271720273580842
"dtNN" "delta_1" 5.35 -0.0318790367733662 -0.0162186991798871 0.07812145544954 0.246558400092305 0.470542706877582 0.554914597068843 0.560175405762329 0.267963206108456
"dtNN" "delta_1" 5.4 -0.0306916120334619 -0.00493131450159634 0.0772688754438118 0.238028843153459 0.456185092899916 0.549286864719116 0.565812255723448 0.262486507693092
"dtNN" "delta_1" 5.45 -0.028823292159505 0.00943812277977418 0.0776105424996759 0.227199077467037 0.438888061047562 0.547351768282094 0.565975192727243 0.25540416065114
"dtNN" "delta_1" 5.5 -0.0262593090494795 0.0254549905442625 0.0778268488081891 0.215838506011163 0.417967017782482 0.541723157278075 0.560629489925851 0.246816890192242
"dtNN" "delta_1" 5.55 -0.0229956574746052 0.0426623916073785 0.0789526647679502 0.20235017021754 0.393322461309923 0.531063844600969 0.549855492971309 0.236809724702344
"dtNN" "delta_1" 5.6 -0.0190437362540407 0.0416846495050636 0.0817532671445973 0.189022884987387 0.36455395164527 0.515452067379611 0.533888154379965 0.225453493571849
"dtNN" "delta_1" 5.65 -0.0144171220513463 0.0385517322414184 0.0857337597504424 0.176098267200346 0.33086689770283 0.495521597223882 0.513080129534524 0.212808889676699
"dtNN" "delta_1" 5.7 -0.00914581923482727 0.0352509074178184 0.0935126091371901 0.157439607513959 0.291710008614422 0.472151733877045 0.487970277567355 0.198929106220931
"dtNN" "delta_1" 5.75 -0.00326388698019309 0.0314962045489424 0.089490767613057 0.141373152073939 0.2457811958299 0.445280153262536 0.459230304012224 0.183858130297042
"dtNN" "delta_1" 5.8 0.00318739627925624 0.02736629911119 0.0753706088367925 0.130491675770339 0.21683733365386 0.415215124977231 0.427729683186642 0.16764196925845
"dtNN" "delta_1" 5.85 0.000976992830497458 0.0210626099244102 0.0586158343251941 0.128161424711913 0.196532695799157 0.383539228876386 0.394573941851407 0.150318594084968
"dtNN" "delta_1" 5.9 -0.04726433599508 0.0132842702733351 0.0408026990372978 0.120602691295767 0.175355253950186 0.35076139171242 0.360977653544035 0.131928726137248
"dtNN" "delta_1" 5.95 -0.0969723671899203 -0.0467241037585229 0.0257858179318973 0.11456679976889 0.15270071599688 0.317616183717279 0.327977074385228 0.112513515662317
"dtNN" "delta_1" 6 -0.148100183504065 -0.113282878033008 0.00839807781139523 0.10753780442249 0.147427604321384 0.284339169429022 0.295873807869937 0.0921145380232735
"dtNN" "delta_6" 0 -1.22211075174561 -0.364377245100001 -0.0244057767146173 -0.00833491380158335 0.0434059499912758 0.101193935463161 0.105216415445886 -0.0353752961207181
"dtNN" "delta_6" 0.05 -1.21105323635839 -0.356831733824984 -0.0282638239956446 -0.0098725917710023 0.0408123121271979 0.0995344152529624 0.103540483479202 -0.0369409550518017
"dtNN" "delta_6" 0.1 -1.20110907554209 -0.350271604736052 -0.0322969844798279 -0.0119395613142779 0.0382582767352305 0.0977786060987087 0.10185339193223 -0.0386524761449232
"dtNN" "delta_6" 0.15 -1.19228105725979 -0.344699027050104 -0.0358289741339348 -0.0141574687230197 0.0353364365569775 0.096010768611932 0.10014626534342 -0.0405038165675052
"dtNN" "delta_6" 0.2 -1.18456112619661 -0.340114260729455 -0.0396831256271588 -0.0164504771304945 0.0328604095400994 0.0942239563338845 0.0984052011085352 -0.0424882944451794
"dtNN" "delta_6" 0.25 -1.17792541117418 -0.336516514068921 -0.0432784981530701 -0.0188688474066491 0.0300008986845534 0.0924083461991368 0.096618328260993 -0.0445987283939223
"dtNN" "delta_6" 0.3 -1.17234518005895 -0.333891303524521 -0.0468278878924074 -0.0213138431701718 0.0274746036476887 0.0905521312220743 0.0947733469431713 -0.046827041931457
"dtNN" "delta_6" 0.35 -1.16777408046777 -0.332222465590324 -0.0504001100601443 -0.0240413300106209 0.0248291568345207 0.0886450816625133 0.0928552655758426 -0.0491645264776071
"dtNN" "delta_6" 0.4 -1.16415566961619 -0.33148739357537 -0.0537396275280656 -0.0265787184019151 0.0220740915307135 0.0865693529877798 0.0908520011308017 -0.051601446419289
"dtNN" "delta_6" 0.45 -1.1614218575139 -0.331653674310834 -0.0570252712871191 -0.0296645318182581 0.0193516101606229 0.0843594225156954 0.0887504205743961 -0.0541270594920711
"dtNN" "delta_6" 0.5 -1.15949516000147 -0.332685055518558 -0.0602986556000559 -0.0323072319980144 0.0166601050537203 0.0821897217688839 0.0865406381690336 -0.0567297490452081
"dtNN" "delta_6" 0.55 -1.15828601838253 -0.334539472710454 -0.0633855531479603 -0.0354491521743082 0.0138349979138777 0.0799136790529249 0.0842119927054369 -0.0593969050934505
"dtNN" "delta_6" 0.6 -1.15770527493096 -0.337173653263048 -0.0663773650337597 -0.0385647130472766 0.0108656580343502 0.0773287670782072 0.0817552483790898 -0.0621153066835
"dtNN" "delta_6" 0.65 -1.15766158452756 -0.34053970406451 -0.0691603474467166 -0.0415386872082716 0.00846106256547519 0.0748898064986034 0.0791676404971552 -0.0648712393077412
"dtNN" "delta_6" 0.7 -1.15807129333327 -0.344593590660807 -0.0717784708869182 -0.0446133809592203 0.0061529127042359 0.0720412370071002 0.07644300732403 -0.0676508708334867
"dtNN" "delta_6" 0.75 -1.15885938813019 -0.348183209122653 -0.0743388199777605 -0.0477493625900625 0.00309822434818918 0.0692607451306848 0.0735849742694534 -0.07044079538247
"dtNN" "delta_6" 0.8 -1.15996744874403 -0.347738105560425 -0.0766986438637836 -0.0509813665856601 4.64974471723334e-05 0.0663121723207803 0.0705946502250506 -0.0732284728561253
"dtNN" "delta_6" 0.85 -1.16135498181447 -0.348127443571881 -0.0797430986981761 -0.054325985968231 -0.00142702514117254 0.0631348824008103 0.067479537365428 -0.0760026045283197
"dtNN" "delta_6" 0.9 -1.16299895679431 -0.354657426882355 -0.0837342640814771 -0.0581378698239491 -0.0029403475631623 0.0599445640867037 0.0642546587303587 -0.0787534337628937
"dtNN" "delta_6" 0.95 -1.1648912187969 -0.361741614076382 -0.0871368310381753 -0.0603739697659977 -0.00436150948920344 0.056727675916812 0.0609347543057921 -0.0814728639564909
"dtNN" "delta_6" 1 -1.16703909394662 -0.369360495291743 -0.0902146363570849 -0.0617609278928575 -0.00560134758358954 0.0534244106314565 0.0575388126291609 -0.0841542756895501
"dtNN" "delta_6" 1.05 -1.16944851250083 -0.377487416639147 -0.0924923362377846 -0.0627099491264401 -0.00702294329180342 0.0499869394919517 0.0540914398510316 -0.0867920279547687
"dtNN" "delta_6" 1.1 -1.17213027906196 -0.386080218318085 -0.0943025990348449 -0.0634774820127415 -0.00794889433684864 0.0465418624852276 0.0506193683599246 -0.0893809087769245
"dtNN" "delta_6" 1.15 -1.17508501358193 -0.395067347426817 -0.0954126668634551 -0.0641482186904373 -0.00900757575575173 0.0431218792412414 0.0471535273437765 -0.091915464193137
"dtNN" "delta_6" 1.2 -1.17831003090137 -0.404358080981887 -0.0955292387637759 -0.0641565703894265 -0.00990539044283412 0.0397593618289693 0.0437234147194666 -0.0943893917567821
"dtNN" "delta_6" 1.25 -1.18179665805064 -0.413835485335988 -0.0978737524550763 -0.063835039427823 -0.0104043451709759 0.0364921544012872 0.0403597979260525 -0.0967952352989579
"dtNN" "delta_6" 1.3 -1.18553355739224 -0.423360737587086 -0.103516755357522 -0.0633135531681981 -0.010713299341841 0.033252303508894 0.0370928865775587 -0.0991238873184762
"dtNN" "delta_6" 1.35 -1.18952405502872 -0.432792668278999 -0.109337099884044 -0.0626169167709066 -0.0121826650020028 0.0301167434999091 0.0339484008750445 -0.101365156646534
"dtNN" "delta_6" 1.4 -1.1937700539522 -0.441997698114506 -0.115670192990035 -0.0610200954997717 -0.0134678905824855 0.0272786057705811 0.0309562607938472 -0.103507624703653
"dtNN" "delta_6" 1.45 -1.19828575822503 -0.450871205618231 -0.121877009074795 -0.0592129389235779 -0.0144707375392833 0.024584260308398 0.0281383300817746 -0.105539119290411
"dtNN" "delta_6" 1.5 -1.20307522662178 -0.459344695676148 -0.128595285978294 -0.056784568331034 -0.0149758858136358 0.0220440883466264 0.0255240066421553 -0.107446519722374
"dtNN" "delta_6" 1.55 -1.20812331581318 -0.467400816092145 -0.135151760332604 -0.0537091778451484 -0.0152795013173153 0.0197310259705192 0.0231425199091748 -0.109215710093314
"dtNN" "delta_6" 1.6 -1.21336719290715 -0.475054650852532 -0.141834933835431 -0.0499965684541969 -0.0151371696809731 0.0177672736413311 0.0210377277966587 -0.110830980428003
"dtNN" "delta_6" 1.65 -1.21867456222212 -0.482351055087841 -0.148445202593822 -0.0474776603978916 -0.0144735676094866 0.0162027698354803 0.0192670860872419 -0.112274198473467
"dtNN" "delta_6" 1.7 -1.2238307110308 -0.489318307926401 -0.154394336378706 -0.0445877930723838 -0.0131023264880284 0.0149882824951133 0.0179061845116905 -0.113523835397735
"dtNN" "delta_6" 1.75 -1.22853934812672 -0.495945227320582 -0.160362971454388 -0.04011006517577 -0.0112596659766444 0.0143733550920352 0.0170580272018089 -0.114554119945064
"dtNN" "delta_6" 1.8 -1.23243355614067 -0.502143162343624 -0.165865842965926 -0.0345651063839676 -0.00851907942605357 0.0144358299185382 0.0168534434419297 -0.115334733770801
"dtNN" "delta_6" 1.85 -1.23511648965117 -0.507724764816537 -0.171025204023232 -0.0279131746249649 -0.00505010916531257 0.0153829737138593 0.0174537036768252 -0.115831002505826
"dtNN" "delta_6" 1.9 -1.23619538473908 -0.512413244831359 -0.175590346049001 -0.0198520349039341 -0.000696500803058053 0.0172920884514837 0.0190411287620336 -0.116005046625836
"dtNN" "delta_6" 1.95 -1.23535516168123 -0.51586347289758 -0.179517037147189 -0.0188091652452443 0.00435861466755283 0.0203625246899157 0.0217974075982876 -0.115817994654209
"dtNN" "delta_6" 2 -1.23240309415057 -0.517708612787819 -0.182878776147125 -0.0214939370448867 0.00997899000743685 0.0246773557410235 0.0258429510466809 -0.115233782009359
"dtNN" "delta_6" 2.05 -1.22732602903603 -0.516717021572083 -0.185543094708622 -0.0242657625758785 0.0161214282260388 0.0300962138884795 0.0311234057397686 -0.114222783493142
"dtNN" "delta_6" 2.1 -1.22030233085337 -0.509368247256722 -0.187749290534615 -0.0266735968659467 0.0226571602571624 0.0363033496446998 0.0373017802913407 -0.112766290551722
"dtNN" "delta_6" 2.15 -1.21171619487931 -0.501113120936455 -0.189466198690776 -0.0292121844349312 0.0294433872755888 0.0428676220063799 0.0438725934249672 -0.11086111650152
"dtNN" "delta_6" 2.2 -1.20212365981499 -0.494746145754902 -0.190864572269394 -0.0293561666887578 0.0363155239369783 0.0492845136269529 0.0503644531862286 -0.108522624935843
"dtNN" "delta_6" 2.25 -1.19220064899397 -0.486679684549654 -0.190767107670232 -0.0304369812236742 0.043047771822454 0.0553219895543273 0.0564294582533613 -0.105787183964821
"dtNN" "delta_6" 2.3 -1.18269697895712 -0.477425356358024 -0.189428733420207 -0.030989432829395 0.0494085691256919 0.0606702854932725 0.0618236891941051 -0.102713131402981
"dtNN" "delta_6" 2.35 -1.17435507500075 -0.467619196915902 -0.186576278648851 -0.0307022941162712 0.0552136065451324 0.0652391303990211 0.0663789904047091 -0.0993793393866327
"dtNN" "delta_6" 2.4 -1.16784081936849 -0.462766408630696 -0.18208219235834 -0.0296640492402255 0.0603519970544623 0.0688444813332768 0.0699750821868957 -0.0958819631493065
"dtNN" "delta_6" 2.45 -1.16368357842413 -0.459176351256999 -0.176053208681467 -0.0287952131444232 0.064572655899619 0.0714744817710448 0.0725258946593454 -0.0923300757504447
"dtNN" "delta_6" 2.5 -1.16218920627397 -0.451945707989037 -0.168643212020522 -0.0269841358531548 0.0677459397802364 0.0737959868268259 0.0745875145969551 -0.0888378216808614
"dtNN" "delta_6" 2.55 -1.16339769492594 -0.446667180575513 -0.159595135705221 -0.0252552320189694 0.0697908905346067 0.0760538584213737 0.0785044017323552 -0.0855154737551601
"dtNN" "delta_6" 2.6 -1.16706194865699 -0.443630452641282 -0.149284645251575 -0.022173748240339 0.0704748384096865 0.0789359838341924 0.081626130138244 -0.0824610072922055
"dtNN" "delta_6" 2.65 -1.17263384840906 -0.442905691397504 -0.138131662322428 -0.0190890619101487 0.069725261515271 0.0810132414058664 0.0838963410194562 -0.0797439419326841
"dtNN" "delta_6" 2.7 -1.17939679534815 -0.444343046542758 -0.127324342058072 -0.0148359221687151 0.0674028299735163 0.0821388256504278 0.0852641677530528 -0.077402159470545
"dtNN" "delta_6" 2.75 -1.18649819527916 -0.447595122797718 -0.11668724932782 -0.0105936771220629 0.0634355461608368 0.0822958141662349 0.0856942058160572 -0.0754206058104021
"dtNN" "delta_6" 2.8 -1.1931011642667 -0.452188707017435 -0.10716486912055 -0.00625945728123256 0.0580154770272964 0.0816124723581264 0.0851675244530263 -0.0737216599620991
"dtNN" "delta_6" 2.85 -1.19846104770723 -0.457611918863357 -0.0991716538835185 -0.00387831052566301 0.0526683711925432 0.0799752720474673 0.0836938020860669 -0.0721450341852817
"dtNN" "delta_6" 2.9 -1.2020127356442 -0.463381235974074 -0.0922874037815177 -0.00210921825752197 0.0493813310605088 0.0773829623220055 0.0813159510867356 -0.0704346278688448
"dtNN" "delta_6" 2.95 -1.20341752631879 -0.469111651305032 -0.0867869563847983 -0.00189414675617627 0.046367724597451 0.0740059060561769 0.0781143166341494 -0.068239702109356
"dtNN" "delta_6" 3 -1.20256010846062 -0.47452684946621 -0.0815536916591326 -0.00188664476038092 0.042981427746964 0.0699672958817759 0.0742158025954609 -0.0651619703228137
"dtNN" "delta_6" 3.05 -1.1995288705582 -0.479430515915498 -0.0748406960983349 0.00478124107483513 0.0389738286482693 0.0655421090660036 0.0697923825596953 -0.0608820269645528
"dtNN" "delta_6" 3.1 -1.19456061128997 -0.483663713698262 -0.0397747528604198 0.00551138306286103 0.0345580777304066 0.0608235515365931 0.0650564847512782 -0.0553390851949476
"dtNN" "delta_6" 3.15 -1.18796985376938 -0.48045758702326 -0.0264357508170237 0.00933214982976516 0.0385681191626608 0.0598217937988286 0.113102591639734 -0.0488064071608217
"dtNN" "delta_6" 3.2 -1.18014779372678 -0.478320532034572 -0.0240030158432524 0.0207514847181292 0.0419418504712291 0.115361169613688 0.203104571900663 -0.0417665127016423
"dtNN" "delta_6" 3.25 -1.17152906915203 -0.4796967118091 -0.0292062445912025 0.019545106074688 0.043251163372769 0.188076467337864 0.274547659634314 -0.0346968020823883
"dtNN" "delta_6" 3.3 -1.16261062162758 -0.479616504933349 -0.0384529485482061 0.0156775673777735 0.046534990979751 0.249808292366744 0.327417343528039 -0.0279488812289599
"dtNN" "delta_6" 3.35 -1.15397170030737 -0.477897603660432 -0.043777669753377 0.0125583247606997 0.0480488259895735 0.298012001783717 0.363431533152586 -0.0217320935736511
"dtNN" "delta_6" 3.4 -1.14626138798731 -0.474468285837124 -0.0415154869759595 0.0100646233453241 0.055796036506909 0.332625047917436 0.38480254691232 -0.0161449438596738
"dtNN" "delta_6" 3.45 -1.14015161631711 -0.469427418523388 -0.0472731127733632 0.00890991888198933 0.0635876189799115 0.35477777853365 0.39380466262396 -0.0112176097937923
"dtNN" "delta_6" 3.5 -1.13623962877001 -0.463091763300715 -0.052482252282096 0.00872658226825063 0.0704258605177581 0.366017167680067 0.392649364859866 -0.00694551952732057
"dtNN" "delta_6" 3.55 -1.13493533507427 -0.456010039911395 -0.0562600429569171 0.0106622710711048 0.075397647876342 0.3679735182775 0.383538787442787 -0.00332030699691533
"dtNN" "delta_6" 3.6 -1.13637449990386 -0.448920556861763 -0.0572392471321208 0.0140049351584526 0.0790378443636853 0.362161556014436 0.369843080768119 -0.000348332222279981
"dtNN" "delta_6" 3.65 -1.14038019615618 -0.442658781021062 -0.0561509958469408 0.0195490003400005 0.0823084844314774 0.3490120204858 0.352856305523712 0.00193625623169463
"dtNN" "delta_6" 3.7 -1.1465012609114 -0.446732743026034 -0.0526050774323367 0.0268533245461376 0.089524456916751 0.32937929857597 0.333112570799692 0.00346696260762953
"dtNN" "delta_6" 3.75 -1.15409352522454 -0.446531177503799 -0.0467746293318871 0.0351782363419827 0.0953264781510939 0.30736415231787 0.310896995782245 0.00414770863521145
"dtNN" "delta_6" 3.8 -1.16244464098728 -0.446931101071301 -0.0394192504374946 0.0407556406581959 0.0991342941809381 0.283101540225499 0.286348503370544 0.00385630199021772
"dtNN" "delta_6" 3.85 -1.17087102579575 -0.449726121502764 -0.0306425240391042 0.043636788489321 0.100539776503085 0.25656669767073 0.259531714452198 0.00245867385850553
"dtNN" "delta_6" 3.9 -1.17880307163514 -0.454497865190145 -0.0213819794963157 0.0447185412394138 0.0992962996095152 0.227922910655885 0.230483528990907 -0.00018365716561143
"dtNN" "delta_6" 3.95 -1.1858164444127 -0.460620330477016 -0.0117752292472295 0.0448092204381144 0.0953160036509968 0.197011264248121 0.199320009781711 -0.00420251799077436
"dtNN" "delta_6" 4 -1.19164278757304 -0.46737682184309 -0.00356411658458966 0.0433157089581233 0.0886118289016053 0.165055543709784 0.170972360170961 -0.00971130011508956
"dtNN" "delta_6" 4.05 -1.19615727931658 -0.474087019730348 0.00248176690281365 0.0403081684008177 0.0792896115869897 0.131530085642075 0.145869825396451 -0.0168058884694511
"dtNN" "delta_6" 4.1 -1.19934495615558 -0.480177094464805 0.00545108246366155 0.03587805613892 0.0674848388915703 0.097868751295318 0.120790981105808 -0.0255503393360845
"dtNN" "delta_6" 4.15 -1.20126759104856 -0.48523071892463 0.00479064859898348 0.0296268662263361 0.0507547940363811 0.0665397681676745 0.0952561174696758 -0.0359788642347158
"dtNN" "delta_6" 4.2 -1.20203757792884 -0.488986492840593 0.00034241990993289 0.0101687263973393 0.0330884192280987 0.0468728749492093 0.068675974639028 -0.0480862320278689
"dtNN" "delta_6" 4.25 -1.20179136167232 -0.489592875475074 -0.0325155944578857 -0.00172356358631842 0.0167345504682599 0.0344484349402241 0.0432081250786792 -0.0618294735776273
"dtNN" "delta_6" 4.3 -1.20067633814424 -0.487617764322914 -0.0658039628352354 -0.0135369741494356 -9.87803695371436e-05 0.0234029420017307 0.0333891901878445 -0.0771208384094177
"dtNN" "delta_6" 4.35 -1.19883124560114 -0.48506942857257 -0.0938123053969897 -0.0309151112437109 -0.016157026041582 0.0137476056255 0.0230400030675819 -0.0938234469729294
"dtNN" "delta_6" 4.4 -1.19638258457785 -0.482051744177739 -0.119282594017902 -0.0520292432657956 -0.0274565818938264 0.00508735422530548 0.0127353206946691 -0.111752818331985
"dtNN" "delta_6" 4.45 -1.19344264260601 -0.478647763438369 -0.15123112852593 -0.0778348340026558 -0.0389133647688236 0.00138197066390133 0.00324243719762518 -0.130673368606091
"dtNN" "delta_6" 4.5 -1.19010444308659 -0.474932920605546 -0.183818113043348 -0.105952004740214 -0.0503280174012348 -0.00211413196254984 0.00542223127961305 -0.150308863642563
"dtNN" "delta_6" 4.55 -1.1864429696733 -0.470948892341333 -0.216899118766489 -0.132428066522744 -0.0616731531574728 -0.00259460201791906 0.00689243471866208 -0.170343068132432
"dtNN" "delta_6" 4.6 -1.18251694871632 -0.46674341908372 -0.251065144870104 -0.158802182513789 -0.073763800972749 -0.00319722584023818 0.00718066372403381 -0.190437492680306
"dtNN" "delta_6" 4.65 -1.17837190987648 -0.462338893376207 -0.285446759085557 -0.183734299744635 -0.0848617763528116 -0.00390523857454461 0.00640821255292745 -0.210243031545683
"dtNN" "delta_6" 4.7 -1.17404048694311 -0.457753151273987 -0.322068185835763 -0.205470696131679 -0.0957269331716288 -0.00515872979166032 0.00480485409688125 -0.229413203856143
"dtNN" "delta_6" 4.75 -1.16954949656076 -0.469915189126276 -0.359327531142189 -0.226031199917624 -0.102511946945736 -0.00643922518804685 0.00261741953086814 -0.247623335880298
"dtNN" "delta_6" 4.8 -1.16491702432788 -0.501367249246973 -0.398178585915057 -0.244201747019702 -0.108474901158091 -0.00768106757178066 0.00011590381364901 -0.264577449508186
"dtNN" "delta_6" 4.85 -1.16016285428121 -0.528853880062465 -0.427095218688546 -0.259266553297279 -0.111056091042698 -0.00882482825944275 -0.00245036330471027 -0.280022809058954
"dtNN" "delta_6" 4.9 -1.15530844585968 -0.551927861547963 -0.446490619137974 -0.273733827121328 -0.106254684943182 -0.0096890853861733 -0.00486281653668785 -0.293753838406462
"dtNN" "delta_6" 4.95 -1.15038127328628 -0.570624454400741 -0.476137220109253 -0.284676907809216 -0.103103471587436 -0.0104107137742515 -0.00142586357387398 -0.305611831633258
"dtNN" "delta_6" 5 -1.14541755185385 -0.584824447178222 -0.504437151566352 -0.296282750630637 -0.0993489376377922 -0.0112084125376524 0.00318503092000411 -0.315485649707313
"dtNN" "delta_6" 5.05 -1.14046640382744 -0.594189617602054 -0.525857550249409 -0.304681509956793 -0.094777288205706 -0.0119263448547747 0.00783009134390067 -0.323306466020705
"dtNN" "delta_6" 5.1 -1.13558718141156 -0.5990652807589 -0.539435156676942 -0.31298370739619 -0.0896177894567753 -0.0125996223703151 0.0124444737792744 -0.329038657030234
"dtNN" "delta_6" 5.15 -1.13085825564895 -0.615176014293162 -0.546443308241394 -0.317244525724233 -0.0842764726351672 -0.0130133126161931 0.0169479291217982 -0.332677452921436
"dtNN" "delta_6" 5.2 -1.12636792449057 -0.631848246107034 -0.545510152799513 -0.32162985720822 -0.0792862527167293 -0.012871474135696 0.0212423890204021 -0.334239579333676
"dtNN" "delta_6" 5.25 -1.12221149685505 -0.644694103693216 -0.537706070461589 -0.324676687270325 -0.0744279249720091 -0.0122453126707107 0.0252221853915229 -0.333756766579153
"dtNN" "delta_6" 5.3 -1.1184923797543 -0.653463738372055 -0.522782773629242 -0.326432475133044 -0.0699966961850772 -0.0112834993894697 0.0287762290665818 -0.33127057384455
"dtNN" "delta_6" 5.35 -1.11531094163702 -0.658488028170967 -0.500710531716577 -0.3257587002829 -0.0660882090809357 -0.0100531169089477 0.0317909104992102 -0.32682803727247
"dtNN" "delta_6" 5.4 -1.11276311808126 -0.658990707780923 -0.487599340164468 -0.322798288223427 -0.0631100606719582 -0.00573741659297955 0.0341574583635795 -0.320482664274633
"dtNN" "delta_6" 5.45 -1.11093535896961 -0.655728286075345 -0.470962332173537 -0.317774017376148 -0.0609428500969189 -0.00334867590170362 0.0357781840485636 -0.312285833170552
"dtNN" "delta_6" 5.5 -1.10990140868765 -0.648801721366816 -0.449269586235825 -0.308984406986992 -0.059006880315261 -0.00214013851597117 0.0365648737348168 -0.302292491958994
"dtNN" "delta_6" 5.55 -1.10972208958346 -0.637247979716309 -0.42328441455026 -0.297981254595891 -0.0617084332388615 -0.00205177975352311 0.0364441645496454 -0.290557624025222
"dtNN" "delta_6" 5.6 -1.1104445378223 -0.62194840758196 -0.392414590863412 -0.27968963571146 -0.0660906407484325 -0.00351921149710999 0.0353608505115126 -0.277135574478486
"dtNN" "delta_6" 5.65 -1.11210443743115 -0.602839657902205 -0.357499344336627 -0.247402460647837 -0.0702873412850733 -0.00631596126834144 0.0332636113520874 -0.262082746189544
"dtNN" "delta_6" 5.7 -1.11473275392646 -0.578773790614465 -0.319000082235369 -0.213708363856732 -0.0735638070111531 -0.010584387907983 0.0347907885769336 -0.245457597808792
"dtNN" "delta_6" 5.75 -1.11834824794417 -0.550147838898998 -0.286827836229063 -0.179942380691185 -0.0757849719027077 -0.0110792109926723 0.0381691935260592 -0.227316976041122
"dtNN" "delta_6" 5.8 -1.12297608976303 -0.51737514109125 -0.265705096503731 -0.145649184551036 -0.0777293982903067 -0.00961201917897292 0.0405886631121611 -0.207725882931989
"dtNN" "delta_6" 5.85 -1.12863396766281 -0.480778386268343 -0.245557105605461 -0.112806523596849 -0.0556708415879488 -0.0092730349024388 0.041987274884683 -0.186744583412587
"dtNN" "delta_6" 5.9 -1.13534862586681 -0.439473477446363 -0.221227309480883 -0.0879665491458912 -0.0479872477586167 0.0143012291504171 0.0423036585867917 -0.164438453236923
"dtNN" "delta_6" 5.95 -1.1431510030503 -0.394164931007727 -0.193027342188207 -0.0762349459510514 -0.0495683104236635 0.0512332517037484 0.0644048241653321 -0.140873785587315
"dtNN" "delta_6" 6 -1.15207610990135 -0.355528465477488 -0.160153387136011 -0.0712153997816396 -0.0288420027951815 0.0985347420807474 0.111578168607136 -0.116116569637135
"dtNN" "omega_3" 0 -0.325150438929143 -0.296394810948243 -0.100274808242432 0.00380087356097647 0.098690682504639 0.236190456445854 0.427380485317144 -0.00361997495377466
"dtNN" "omega_3" 0.05 -0.325167316354907 -0.296299096864459 -0.104834233350175 -9.19853270602289e-05 0.0922027180830014 0.235940746135043 0.423513737379835 -0.00732550563195027
"dtNN" "omega_3" 0.1 -0.325034523734189 -0.296107758788423 -0.108459546733457 -0.003355966766037 0.086125879179292 0.236152337374733 0.419617189194753 -0.0108917849172686
"dtNN" "omega_3" 0.15 -0.324779193489064 -0.295922125139555 -0.112274237597831 -0.00590156017528898 0.0799259682766547 0.235901286416208 0.415721415852943 -0.0143336305642018
"dtNN" "omega_3" 0.2 -0.32439781488182 -0.295649880231849 -0.11631862675921 -0.00816814454577752 0.0741621060553825 0.236342986561226 0.411795794861462 -0.0176686155428355
"dtNN" "omega_3" 0.25 -0.323856069617875 -0.295195621737264 -0.120633007242191 -0.0116191198557658 0.0678338639325489 0.236695697927985 0.407718325285487 -0.020914270410297
"dtNN" "omega_3" 0.3 -0.323211373247602 -0.294616676362352 -0.124428381757753 -0.0184445949611245 0.0622545277987001 0.236931532011909 0.403488726222577 -0.0240929728050703
"dtNN" "omega_3" 0.35 -0.322459098924071 -0.293938883495116 -0.127816839518118 -0.0237328060731556 0.0559890145582926 0.237804825197884 0.399015805370993 -0.027225807652309
"dtNN" "omega_3" 0.4 -0.321564772986335 -0.2930665167803 -0.131528056354455 -0.0286515445108648 0.0497513712490445 0.237827284857644 0.394238228608231 -0.0303385146029036
"dtNN" "omega_3" 0.45 -0.320554127805451 -0.292086191095962 -0.13592691582511 -0.0328746089574565 0.0436021449191912 0.239036013181988 0.389095104597061 -0.0334557387213729
"dtNN" "omega_3" 0.5 -0.319422450594516 -0.290962442962723 -0.139623189368535 -0.037848758526934 0.0361945228156628 0.239286862823235 0.383464240994897 -0.0366061938024237
"dtNN" "omega_3" 0.55 -0.318195046058008 -0.289689817091414 -0.143660580961523 -0.042425108246448 0.0296219881078059 0.24002588165439 0.377345696038105 -0.0398147370829942
"dtNN" "omega_3" 0.6 -0.316836123334895 -0.288262711065158 -0.147457977254646 -0.0474012632398058 0.0218875925612565 0.239269532043863 0.370708833577737 -0.0431102020379415
"dtNN" "omega_3" 0.65 -0.315370386474854 -0.286705525364994 -0.150596584000425 -0.0521002054284736 0.0182531349002488 0.23958549568772 0.363523192355501 -0.0465145445685324
"dtNN" "omega_3" 0.7 -0.313791911558269 -0.284981476462349 -0.153254316660025 -0.0572601282960363 0.0113025412252341 0.239632253045841 0.355880212238276 -0.0500465567992316
"dtNN" "omega_3" 0.75 -0.312094258242269 -0.28308375437058 -0.156394259399462 -0.0630371362468622 0.011016300882261 0.238787905881111 0.347963014417871 -0.0537158277502799
"dtNN" "omega_3" 0.8 -0.310301227890818 -0.281463988236624 -0.158632755083772 -0.0683863745884992 0.0111225350098607 0.237280599348026 0.339954652221991 -0.0575233680634019
"dtNN" "omega_3" 0.85 -0.308436205784858 -0.279878434643706 -0.159595760209129 -0.0752886498152634 0.0110926050115268 0.235640130671811 0.332190780179872 -0.0614562444506956
"dtNN" "omega_3" 0.9 -0.306463183666949 -0.278332751862933 -0.160868518585232 -0.0817800204523564 0.0109367745480426 0.233659725709174 0.325098621947916 -0.0654837995642444
"dtNN" "omega_3" 0.95 -0.304449201726413 -0.276030421033738 -0.161583590374732 -0.0897474679309198 0.0110828085425965 0.231623272465413 0.319166357581821 -0.0695615863811518
"dtNN" "omega_3" 1 -0.302369838421498 -0.273318794183353 -0.170790918085515 -0.0976933206339936 0.0121625291440637 0.229198964629745 0.314943302795314 -0.0736253759022003
"dtNN" "omega_3" 1.05 -0.30027719126582 -0.271550818755429 -0.177796870346526 -0.106498592936646 0.0131465034023108 0.22539249338007 0.313070333771748 -0.0775966982090168
"dtNN" "omega_3" 1.1 -0.298140852988354 -0.269651941187931 -0.188287875133199 -0.116716728330857 0.0144018428880486 0.221213343830243 0.31409666558028 -0.0813815503646186
"dtNN" "omega_3" 1.15 -0.296041354339593 -0.266805827477015 -0.197441847459118 -0.125331241607057 0.0165217832504823 0.217789144217022 0.31848001472423 -0.0848791425629384
"dtNN" "omega_3" 1.2 -0.293940226153836 -0.265492239668163 -0.204670262932552 -0.13505391770957 0.0170379348059555 0.212584657250943 0.326647488985998 -0.0879842561911546
"dtNN" "omega_3" 1.25 -0.291913750170806 -0.262757418145327 -0.211052089321242 -0.146482537876693 0.0206195652101542 0.206504438237687 0.338721407755543 -0.0905988457040982
"dtNN" "omega_3" 1.3 -0.28992545678949 -0.26089439512441 -0.21613661984901 -0.153902836330985 0.0247412477310149 0.199587243434053 0.354518218539909 -0.09263614262829
"dtNN" "omega_3" 1.35 -0.288017690473964 -0.270662298377601 -0.220353356706823 -0.15152780527967 0.027390756984687 0.193417962214085 0.373549807141103 -0.0940277043049873
"dtNN" "omega_3" 1.4 -0.289596617922939 -0.280673985414694 -0.223596914998666 -0.148980714101981 0.0317714437029508 0.185789041736427 0.394900620029546 -0.0947345779088242
"dtNN" "omega_3" 1.45 -0.306731432071615 -0.284084369908612 -0.225526296864246 -0.147209396793301 0.0384269626393348 0.176957560447192 0.417380386845309 -0.0947449446699941
"dtNN" "omega_3" 1.5 -0.32334639342497 -0.294713745878596 -0.226839504118516 -0.143113601452569 0.0429274210760582 0.167263368345459 0.439554725483219 -0.0940770191889104
"dtNN" "omega_3" 1.55 -0.339164836007626 -0.310722282509175 -0.227794123362003 -0.139390268196564 0.0483477538326156 0.156807317709934 0.460019769136579 -0.0927769969407553
"dtNN" "omega_3" 1.6 -0.354039901312944 -0.324440235323038 -0.229408695273037 -0.135024063721971 0.0541815488006137 0.178693827785082 0.47740219756804 -0.0909131584184193
"dtNN" "omega_3" 1.65 -0.367770927557501 -0.338517230872583 -0.228208934623751 -0.130737711532674 0.0587076471502428 0.203822706062738 0.490786371996933 -0.0885667510470555
"dtNN" "omega_3" 1.7 -0.380254021131009 -0.34951726570722 -0.225347159745581 -0.127163542652397 0.0623886163459701 0.23296220141367 0.499592488092617 -0.0858270479525634
"dtNN" "omega_3" 1.75 -0.391431192445623 -0.360864117756989 -0.220678784957215 -0.121705054483982 0.0650819245327625 0.253713514833805 0.503698345092744 -0.0827827047542848
"dtNN" "omega_3" 1.8 -0.401235978073373 -0.369897759996377 -0.216002332262406 -0.114982826333346 0.0683833284654156 0.275156257084859 0.503546109531612 -0.0795160128274792
"dtNN" "omega_3" 1.85 -0.409580471403046 -0.377582319396311 -0.215941656600933 -0.109843732398474 0.0695571350792079 0.287712584547137 0.499735306827347 -0.0760999103248438
"dtNN" "omega_3" 1.9 -0.416475549287611 -0.384359392132069 -0.21547114894247 -0.103893207192357 0.0721787705626866 0.298865130437378 0.492841816265241 -0.0725942461882269
"dtNN" "omega_3" 1.95 -0.421815534117343 -0.388163898934295 -0.214288984846121 -0.0978558581551852 0.0730901746740642 0.302216843781764 0.483750443023439 -0.0690462859581827
"dtNN" "omega_3" 2 -0.425523710578943 -0.39204407716602 -0.211885180668446 -0.0925277382728495 0.0766620017838591 0.303599213600876 0.473285135655772 -0.0654925391635524
"dtNN" "omega_3" 2.05 -0.427426069911803 -0.392320167976436 -0.2087910662637 -0.0887724208025702 0.080489996373899 0.300774320277753 0.462300612694378 -0.0619555150503753
"dtNN" "omega_3" 2.1 -0.427409486041597 -0.391131168346078 -0.204498849791889 -0.0817802565636612 0.0854554283201878 0.294627726340423 0.451437529776172 -0.058453377750384
"dtNN" "omega_3" 2.15 -0.425177437946047 -0.388262342039809 -0.199648516720231 -0.0722068205890309 0.0906709444529383 0.286074854469064 0.441184162747845 -0.054999548496738
"dtNN" "omega_3" 2.2 -0.420520530835745 -0.382541481445969 -0.193971307033848 -0.06277188728086 0.0955410505107466 0.276000696987921 0.43212909547708 -0.0516080437494604
"dtNN" "omega_3" 2.25 -0.41319812909137 -0.373566371693869 -0.188431411122053 -0.0530232734330411 0.100576404465528 0.265168168878176 0.424171706874688 -0.048296874458463
"dtNN" "omega_3" 2.3 -0.402915902157702 -0.361025764153169 -0.185765085521552 -0.0439470055660536 0.103696158461105 0.254279329783344 0.417312292899226 -0.0450955891034129
"dtNN" "omega_3" 2.35 -0.389609116326938 -0.347016061849047 -0.200579759785228 -0.0350294384068093 0.10534212405264 0.244144623928719 0.411275811268865 -0.0420493259125779
"dtNN" "omega_3" 2.4 -0.373331614701215 -0.328553278892002 -0.192436716608086 -0.0261647115751202 0.105820282363197 0.234948855756386 0.405817688517743 -0.0392201760077661
"dtNN" "omega_3" 2.45 -0.35439407259895 -0.308575153224467 -0.180286764177538 -0.0177570544180412 0.104737123233178 0.226528064846605 0.400663857323934 -0.0366959841032594
"dtNN" "omega_3" 2.5 -0.333355978716952 -0.302544482244912 -0.170181421187124 -0.0109326919877049 0.103086876709483 0.219423893016199 0.395539710086041 -0.0345818509256926
"dtNN" "omega_3" 2.55 -0.381363157658484 -0.303704369058948 -0.169799725924747 -0.00512721822030926 0.100962205017481 0.213698272870204 0.390505237578907 -0.0330013235946566
"dtNN" "omega_3" 2.6 -0.447097609244963 -0.301385073084077 -0.168984069236899 -0.0020113044830623 0.0997276637905316 0.209533973692714 0.385717085716408 -0.0320806703358282
"dtNN" "omega_3" 2.65 -0.520319230006692 -0.319148920662258 -0.167542623182726 0.00285799940400011 0.0980326202572428 0.207142979555442 0.381592526417876 -0.0319284186954132
"dtNN" "omega_3" 2.7 -0.597471955763922 -0.33944226485562 -0.16613396775972 0.00474754919639508 0.0977230045830879 0.206709174999389 0.378779906948239 -0.032603587752033
"dtNN" "omega_3" 2.75 -0.671508979682244 -0.361963975277774 -0.163442808419688 0.00545333418182281 0.0971060659044269 0.208629584241123 0.377886683361396 -0.0340651647173215
"dtNN" "omega_3" 2.8 -0.730788848895429 -0.385186839436642 -0.161938349805041 0.00393428073743962 0.0954601379531823 0.213088127296771 0.379434828437866 -0.0361060901634406
"dtNN" "omega_3" 2.85 -0.75865419936116 -0.405689648786336 -0.162135789521074 -0.000808144607958639 0.0895988387082411 0.219964853827264 0.383758853597158 -0.038276549291155
"dtNN" "omega_3" 2.9 -0.733687868776997 -0.417076205890453 -0.163799167813579 -0.00766998189436663 0.092053511969084 0.229262307894828 0.390828136875029 -0.0398145336935606
"dtNN" "omega_3" 2.95 -0.63217301733539 -0.409309121856893 -0.168812061104802 -0.0199908868809757 0.103891915810493 0.240926089786797 0.400245767025751 -0.0396180828445489
"dtNN" "omega_3" 3 -0.454719660263436 -0.368761219532928 -0.17659622949401 -0.0348938335640696 0.118843306402368 0.253906929741277 0.411248772631211 -0.0363325340355719
"dtNN" "omega_3" 3.05 -0.339784834611123 -0.313161030874483 -0.183392313090451 -0.0505487553929811 0.134302311258239 0.267441990392626 0.422891072665379 -0.0286243235190087
"dtNN" "omega_3" 3.1 -0.378626276077057 -0.351559879170964 -0.16018927108945 -0.0573051066260746 0.159644438248449 0.280676940324895 0.434044497915067 -0.0156398078477923
"dtNN" "omega_3" 3.15 -0.421602654118431 -0.393866789220169 -0.182138459945804 -0.0021191505003344 0.209287092122906 0.337361516330873 0.690263911227532 0.00257329741939432
"dtNN" "omega_3" 3.2 -0.468066003389993 -0.439588923343535 -0.206531339028231 0.00797564816315344 0.259934739380185 0.436084965386669 1.11866577684594 0.0249907827850142
"dtNN" "omega_3" 3.25 -0.517168516449033 -0.487295792016937 -0.231405813505944 0.0103836162508628 0.304773042740237 0.644120730690815 1.49580528933501 0.0499182312032388
"dtNN" "omega_3" 3.3 -0.567719033256537 -0.536677549858723 -0.254522013537269 0.0114856468767357 0.35099618982224 0.94435850754536 1.78740494054534 0.0754021994883633
"dtNN" "omega_3" 3.35 -0.618403868692667 -0.586151833735698 -0.27390514949866 0.0159900746715493 0.393327604178182 1.22083796408759 1.97216350235135 0.0995498077876844
"dtNN" "omega_3" 3.4 -0.66775235407539 -0.634559115719696 -0.28980088649115 0.0205045546716747 0.406268680364008 1.45149638945355 2.04089228284352 0.120747278786805
"dtNN" "omega_3" 3.45 -0.714349574472067 -0.679521663233345 -0.299246676513405 0.0279139098190058 0.415924393548153 1.62020714972419 1.9951781451025 0.137759257030048
"dtNN" "omega_3" 3.5 -0.756830322739404 -0.719696816149508 -0.304180006516788 0.0351799461828364 0.421673203832142 1.71711583859349 1.89084446920555 0.149774269332049
"dtNN" "omega_3" 3.55 -0.794032999514343 -0.753826812348052 -0.306565399365638 0.0381414068140202 0.422524936546552 1.68638624817299 1.78618967150589 0.156383383350675
"dtNN" "omega_3" 3.6 -0.825120482276759 -0.782937238622708 -0.303567638849188 0.0463375185976247 0.4194163053171 1.59102139882424 1.68551970141692 0.157524407829611
"dtNN" "omega_3" 3.65 -0.849467822877386 -0.804063183765379 -0.297616421233897 0.0543644569104913 0.413645723606635 1.50310269065125 1.59214822497614 0.153407784687013
"dtNN" "omega_3" 3.7 -0.866857102547499 -0.819116368717914 -0.287559854597873 0.0619037663155382 0.40626054305676 1.42153609450702 1.50836349359378 0.144434892912653
"dtNN" "omega_3" 3.75 -0.877262740888909 -0.825299919712279 -0.277284185946542 0.0686592690686894 0.386208192179538 1.35212958233859 1.4350698647882 0.131132961332353
"dtNN" "omega_3" 3.8 -0.880896522556839 -0.825297718801266 -0.264463054651912 0.0526461794764828 0.340813140747912 1.28908682456023 1.37185565470867 0.114092307596241
"dtNN" "omega_3" 3.85 -0.878263300883873 -0.820029195763993 -0.267553096378151 0.0267266628769107 0.309711396117336 1.23287612697288 1.31725370683233 0.0939368787566285
"dtNN" "omega_3" 3.9 -0.86997653537901 -0.808745300858391 -0.275683811130421 0.0165952902186746 0.303124697339911 1.18151470800842 1.26931251559239 0.0712903785961641
"dtNN" "omega_3" 3.95 -1.0335108330936 -0.820911012299916 -0.281884997008262 0.0231040825505602 0.293741116232582 1.13322978708567 1.22597818832219 0.0467675154394511
"dtNN" "omega_3" 4 -1.22892174576521 -0.825281152785408 -0.289807118041267 0.0216623016290214 0.284234876230585 1.08720969321058 1.18535463490156 0.0209623850225455
"dtNN" "omega_3" 4.05 -1.36849457115693 -0.817009832815586 -0.296162481153488 0.0166716351365039 0.275017451612996 1.04321164180487 1.14591508544515 -0.00555993448735885
"dtNN" "omega_3" 4.1 -1.45139239123506 -0.856005243277082 -0.302785667789976 0.0108463333340865 0.266566261292553 1.00166595594516 1.10645830917525 -0.0322615999729852
"dtNN" "omega_3" 4.15 -1.49406839976018 -1.08408629235589 -0.308557481531864 0.00339865134912998 0.259381162961745 0.955263222817564 1.06621326106358 -0.058639615425718
"dtNN" "omega_3" 4.2 -1.53378352304617 -1.2782949644145 -0.322566704857536 -0.00596371251958772 0.25290033759677 0.909529136800415 1.02455289056616 -0.0842248194920117
"dtNN" "omega_3" 4.25 -1.57164656470519 -1.4077314045183 -0.353758479707722 -0.0177733583025201 0.248174521872329 0.861867975394489 0.981360452535284 -0.108590689004661
"dtNN" "omega_3" 4.3 -1.60714010452443 -1.44152375597969 -0.378250070233207 -0.0297969392261734 0.243203412715104 0.815775038643778 0.936560917604822 -0.131348267664318
"dtNN" "omega_3" 4.35 -1.64013316848275 -1.46744224512736 -0.399060741630649 -0.0421028613934027 0.239147148554707 0.763284026167867 0.890410717974532 -0.152148501098378
"dtNN" "omega_3" 4.4 -1.67038524496553 -1.49795954049011 -0.416911224382886 -0.0586605788228098 0.229723092952611 0.717309939529684 0.843248572688424 -0.170683201199502
"dtNN" "omega_3" 4.45 -1.69806490860049 -1.52244281325721 -0.424012949729843 -0.0759048605895032 0.224216672632849 0.664631520530634 0.795675422320471 -0.186681703130897
"dtNN" "omega_3" 4.5 -1.72318931116189 -1.54254614428311 -0.424057191509405 -0.0934841551737691 0.215127184552557 0.618677234230859 0.7482746856939 -0.199916608832981
"dtNN" "omega_3" 4.55 -1.74574952771644 -1.56857575425209 -0.40637098141184 -0.109093763153737 0.209855211880495 0.574009591101117 0.701989719277094 -0.210197668939576
"dtNN" "omega_3" 4.6 -1.76615658276802 -1.58630102043946 -0.42136735888505 -0.117389102667744 0.205162204961823 0.527012445875016 0.657760388456097 -0.217381138283999
"dtNN" "omega_3" 4.65 -1.78443681523083 -1.602176829136 -0.432737320044282 -0.120650764080438 0.205268747756179 0.492448902580236 0.616789418914095 -0.22137076972716
"dtNN" "omega_3" 4.7 -1.80084005077595 -1.61868935752801 -0.434959874336073 -0.116782727975817 0.220402222635869 0.461795047366024 0.580818560205103 -0.222120436773685
"dtNN" "omega_3" 4.75 -1.81544877377866 -1.63582102936988 -0.427106058638003 -0.11187277354577 0.225091247765647 0.462986417463128 0.71147155706484 -0.219638872869
"dtNN" "omega_3" 4.8 -1.82848063679535 -1.64481623449086 -0.401825608055219 -0.105134664861623 0.225712611829294 0.473168623371521 0.941218503549464 -0.213987986145357
"dtNN" "omega_3" 4.85 -1.83986090014434 -1.65705051642777 -0.391407172292816 -0.0953379912442642 0.22975751368557 0.486686532387807 1.15889086850927 -0.20528026670205
"dtNN" "omega_3" 4.9 -1.84961959896276 -1.66466972557566 -0.401486097390773 -0.0875765937096844 0.23601168907777 0.511293574336037 1.3617718000134 -0.193676856542357
"dtNN" "omega_3" 4.95 -1.85746213964933 -1.67590313255278 -0.408730810840098 -0.0843802024060096 0.241739912177081 0.550626930317321 1.54744403787976 -0.179379585501812
"dtNN" "omega_3" 5 -1.86321690426297 -1.68305299220697 -0.412973835857485 -0.0817034713967928 0.247876431101872 0.605853004616392 1.71388094840768 -0.162623475804005
"dtNN" "omega_3" 5.05 -1.86656926388309 -1.6855400868107 -0.414204301545112 -0.0810416834061698 0.251154184710913 0.670977821615566 1.85919230629941 -0.143672003598336
"dtNN" "omega_3" 5.1 -1.86701549713848 -1.68271711140295 -0.412795066527735 -0.0805494150459367 0.25410591593112 0.741438461642019 1.98195693051809 -0.12280124575564
"dtNN" "omega_3" 5.15 -1.8639046165739 -1.67859864308446 -0.408740701256875 -0.080251351665936 0.255802409299577 0.809657470353557 2.08096720827052 -0.100302419092581
"dtNN" "omega_3" 5.2 -1.85655993675942 -1.67106126040937 -0.405214950574759 -0.0618286253201745 0.256158462121732 0.870892144766913 2.15539687681513 -0.0764679508050945
"dtNN" "omega_3" 5.25 -1.84414716442939 -1.66015057369503 -0.394200327909118 -0.0255401697800153 0.253951768461434 1.00745109959109 2.20472382246083 -0.0515903689228396
"dtNN" "omega_3" 5.3 -1.8257386429886 -1.63958464791847 -0.380431878203467 0.00904507015843592 0.250291957387219 1.17468006067082 2.22876069851765 -0.0259526308557246
"dtNN" "omega_3" 5.35 -1.80017342196174 -1.60792787866058 -0.363097955221463 0.0348536553233885 0.252340762814299 1.32769783906252 2.22762652533896 0.000170306234752826
"dtNN" "omega_3" 5.4 -1.76636323656635 -1.5775038225047 -0.342622022507271 0.0592058193367961 0.280525873437682 1.46510443145831 2.20214253292579 0.0265190174610477
"dtNN" "omega_3" 5.45 -1.72300919120426 -1.52901747339325 -0.318236463935534 0.0776836004299639 0.309166992123266 1.58577453339836 2.16692481751312 0.0528488051409502
"dtNN" "omega_3" 5.5 -1.66923490026909 -1.47385710597456 -0.285958341322271 0.0920099765834266 0.333882592447992 1.68872025507363 2.13066072099792 0.0789339808857394
"dtNN" "omega_3" 5.55 -1.60431130562381 -1.41107388195218 -0.257165340317101 0.097554183169791 0.363769022404711 1.77321682372542 2.09356373152275 0.104564111970655
"dtNN" "omega_3" 5.6 -1.52813473324534 -1.33969321065746 -0.221775809101075 0.0950091045882004 0.38181313161499 1.8387545381982 2.05594974390067 0.129554385405018
"dtNN" "omega_3" 5.65 -1.44133613784015 -1.2577520145598 -0.18604416885745 0.0882065900441944 0.398334287969703 1.81466346330654 2.01834771419618 0.153737523708256
"dtNN" "omega_3" 5.7 -1.34562823191942 -1.16851983347266 -0.151170287308446 0.0794530996604408 0.40874117796335 1.78115808285207 1.98134309063511 0.17696729987643
"dtNN" "omega_3" 5.75 -1.2438220375808 -1.0774466132645 -0.116594064501157 0.0731179847773546 0.444913517389978 1.75174233051399 1.94551185422034 0.199122353233374
"dtNN" "omega_3" 5.8 -1.14050168792255 -0.986577097586633 -0.0854091182729917 0.0701091729882251 0.482036196698061 1.72210123876897 1.91169003978519 0.220095427130608
"dtNN" "omega_3" 5.85 -1.04127645535931 -0.896966300498548 -0.061094217176958 0.0936730088839113 0.519688175022281 1.69399954517536 1.88083919143673 0.239807684085809
"dtNN" "omega_3" 5.9 -0.952466916339972 -0.816635106405727 -0.0499714842668482 0.132938060630352 0.547304599842278 1.67211078343195 1.8541507768681 0.258197367636396
"dtNN" "omega_3" 5.95 -0.879376369185934 -0.751428918414661 -0.052479874647247 0.140235365185902 0.58157043697264 1.65251280016332 1.83287536285616 0.275222663876857
"dtNN" "omega_3" 6 -0.824590382939164 -0.69768280332886 -0.069529292875302 0.160524281700191 0.604905568673928 1.6407394031915 1.81855669812234 0.290860743393507
"PINN" "delta_1" 0 -0.0231123585196045 -0.0218795400060524 -0.00438000832549212 0.00484813403788686 0.013061535750604 0.0188917912334862 0.0233026772166089 0.00331430159608358
"PINN" "delta_1" 0.05 -0.0217100264730974 -0.0204592642983117 -0.00505196099858229 0.00623982802589584 0.0131713896394515 0.0189755473013773 0.0197362490914885 0.00337270312998712
"PINN" "delta_1" 0.1 -0.0205510943685273 -0.0192231695237637 -0.00532256163413314 0.00682211523661169 0.0130920022548464 0.0199787927467415 0.020735654362844 0.00338179201095697
"PINN" "delta_1" 0.15 -0.0202371086417166 -0.0189970304410114 -0.00693889933526015 0.0064737909240844 0.0134751884023496 0.0208331486192336 0.021622966422075 0.00336259453985244
"PINN" "delta_1" 0.2 -0.0210376509257781 -0.0185251047058235 -0.00791389057998748 0.00518597706620161 0.014007677072284 0.0215796468990123 0.0223921772376 0.00333396250578833
"PINN" "delta_1" 0.25 -0.0209920942298428 -0.0180150630744572 -0.00857120614051743 0.00434261672201808 0.0144476995881403 0.0222304557570001 0.0230375860036425 0.00331196172495009
"PINN" "delta_1" 0.3 -0.0201995260066714 -0.0178654813862521 -0.0092196824076568 0.00471397779409599 0.0147570129936978 0.0227263422105679 0.0235544711947946 0.00330936333983422
"PINN" "delta_1" 0.35 -0.0212044708028881 -0.0180579890382025 -0.00925520284027881 0.00490577453263319 0.0149604046430483 0.0230778690874233 0.0239378247568964 0.00333553316835818
"PINN" "delta_1" 0.4 -0.0235104404927747 -0.0178553388917191 -0.00921637154107535 0.00494791621456925 0.0150585884460713 0.023331114306692 0.0241846645443184 0.00339633286129131
"PINN" "delta_1" 0.45 -0.0252079166930708 -0.0192763198827755 -0.00925083761257928 0.00520271159786212 0.015013533228953 0.0234212715640786 0.024292848373388 0.00349430244349758
"PINN" "delta_1" 0.5 -0.0262426292760972 -0.0203236252237848 -0.0089362838502931 0.00657253384073009 0.0148719184876983 0.023367633517228 0.0242606044979281 0.00362887868453539
"PINN" "delta_1" 0.55 -0.0266017903644955 -0.0206698436867291 -0.00817761757950497 0.00780812689214239 0.0149929043498384 0.023191582917451 0.0240889202785342 0.00379678039809508
"PINN" "delta_1" 0.6 -0.0262923314250069 -0.0205995088104646 -0.00694627025036498 0.00882331560662208 0.0148396105804462 0.0228697946514366 0.0237795665015058 0.00399243055337883
"PINN" "delta_1" 0.65 -0.0253568375062495 -0.0199405947267844 -0.00694227431933336 0.00904402130424187 0.015113901548706 0.0223892168046528 0.0233354032868239 0.00420841204250097
"PINN" "delta_1" 0.7 -0.0238486154081214 -0.0189785752057327 -0.00700915191990226 0.00910713469791158 0.0151020525881341 0.0218116420982384 0.0227627908613528 0.0044359697118578
"PINN" "delta_1" 0.75 -0.0218400879831983 -0.0177259973940562 -0.00700079021856725 0.00892505038420455 0.0147557500333111 0.0220137435940498 0.0237914329447532 0.00466566051442893
"PINN" "delta_1" 0.8 -0.0194141758903185 -0.0175169536686433 -0.00688089248977652 0.00853789850434417 0.0141368078662055 0.0241227775297042 0.026862316194441 0.00488787541197198
"PINN" "delta_1" 0.85 -0.017804223249374 -0.0164684679353838 -0.00660517703222507 0.0081238224448108 0.0133884817211893 0.0276767989101119 0.0302533420102398 0.00509334964490776
"PINN" "delta_1" 0.9 -0.0177730795600261 -0.0157847962377453 -0.0061078319526543 0.00750762961437679 0.0127967030412608 0.0307582014501739 0.0338883061376877 0.00527375028651854
"PINN" "delta_1" 0.95 -0.0176751549026944 -0.015708991579467 -0.00530030605769904 0.00675317326348435 0.012129425921357 0.0333692913662601 0.0374197870129037 0.00542203999582138
"PINN" "delta_1" 1 -0.0174977349963541 -0.0155924148029022 -0.00417606708756357 0.00583770251103999 0.0113910643513138 0.0355356111908154 0.0407552903406403 0.00553294703440874
"PINN" "delta_1" 1.05 -0.0172316050502752 -0.0154292887618469 -0.00253578460005155 0.00480411059239294 0.0106481230986264 0.037567465382406 0.0438219829451717 0.0056032473740706
"PINN" "delta_1" 1.1 -0.0168678942770913 -0.0151209467941341 -0.000506129867399951 0.0037046342849878 0.00993151855237329 0.0394263057853836 0.0465722915001046 0.00563172929725738
"PINN" "delta_1" 1.15 -0.0164011238888888 -0.0147679783813798 0.000413204397204048 0.00257704721985563 0.00923536239027178 0.0409861248848533 0.0489499532069658 0.00561951360786356
"PINN" "delta_1" 1.2 -0.0158335816853313 -0.0142962680614674 0.000102681151902262 0.00193597798171807 0.00873422871939689 0.0423851558759257 0.0509357122576281 0.00556970633837754
"PINN" "delta_1" 1.25 -0.0151705713037925 -0.013769758483215 -0.00143128836836814 0.00132404485567472 0.00862408582579777 0.0436142134541807 0.0524981538072427 0.00548733631779995
"PINN" "delta_1" 1.3 -0.0144300920945351 -0.013173615207891 -0.00323137004549146 0.000626534101745513 0.0091203962760904 0.0445580473774685 0.0536274879111155 0.00537896540462389
"PINN" "delta_1" 1.35 -0.0136412264059363 -0.0125612788398106 -0.00522675813394835 -5.51305499887356e-05 0.0102547271871152 0.0450603922552519 0.0543234133667577 0.00525249055786677
"PINN" "delta_1" 1.4 -0.0128598077883533 -0.0120567137228502 -0.00657347284206133 -0.000232270884526931 0.0113096803021064 0.0451556562660557 0.0545920690588079 0.00511650272947965
"PINN" "delta_1" 1.45 -0.0122058976280766 -0.0118274902056968 -0.00722444678443923 -0.000287764969309157 0.0124323477016469 0.0450474174188199 0.0544481866195272 0.00498009206052098
"PINN" "delta_1" 1.5 -0.013101825681841 -0.0126602173158171 -0.00734011339289375 -0.000164721902637499 0.0133414227802863 0.0447628508134925 0.0539207282152299 0.00485215539674511
"PINN" "delta_1" 1.55 -0.0149947560160761 -0.0146189200330562 -0.00710210678941181 0.000208591871459718 0.0139595630294755 0.0440957041020376 0.0530313290447961 0.00474117604501998
"PINN" "delta_1" 1.6 -0.0170951791673383 -0.0167089572204422 -0.00666218569045296 0.0006956253687459 0.014404231625129 0.043127094985578 0.0518213132451161 0.00465459082651497
"PINN" "delta_1" 1.65 -0.0194450370348517 -0.0188211367523298 -0.00663417410511724 0.00139359510535231 0.0147662905097578 0.041896551759407 0.0503259151363058 0.00459850293821286
"PINN" "delta_1" 1.7 -0.0218860490240297 -0.0209698444407058 -0.00631995061378354 0.0022793914363971 0.0151142672911995 0.0405889532638583 0.0485925733822974 0.00457729075403273
"PINN" "delta_1" 1.75 -0.0243771744472181 -0.0231613624895326 -0.00553543083496377 0.00319861481749195 0.0154964637303955 0.0390742889357855 0.0466868765203238 0.00459311220322361
"PINN" "delta_1" 1.8 -0.0269083842596223 -0.0254207535874063 -0.00477109168082868 0.0042325736992711 0.0158744305268111 0.0372622800837706 0.044691362531766 0.00464596214803859
"PINN" "delta_1" 1.85 -0.0294660276133724 -0.0277012343715806 -0.00383251331521206 0.00529716207570596 0.015667461739432 0.0358010019577757 0.0427243133265682 0.00473351726706778
"PINN" "delta_1" 1.9 -0.0320332859356187 -0.0300029754571964 -0.00273576610476378 0.00650967869813479 0.0154052574244884 0.0345135398371383 0.0409548083937197 0.00485133143080924
"PINN" "delta_1" 1.95 -0.034587570991953 -0.0323265173867586 -0.0015296225605772 0.00779970924928941 0.0150306366527637 0.033781415718699 0.0396097441158665 0.00499345911189271
"PINN" "delta_1" 2 -0.0370964782646384 -0.0346458913288721 -0.000378608260796831 0.00885748256870955 0.0145424701378818 0.0339278046267355 0.0389644181567232 0.00515334668773456
"PINN" "delta_1" 2.05 -0.0395244815730338 -0.0368272777414338 -0.00128686455190907 0.00957584658813804 0.0142478562799768 0.0370666270554809 0.0397145195773024 0.00532468289819661
"PINN" "delta_1" 2.1 -0.041823454164222 -0.038956669923363 -0.00252925180849362 0.00912807551179073 0.014404946407917 0.0402528155870863 0.0464327485068619 0.00550249141561468
"PINN" "delta_1" 2.15 -0.0439428482216675 -0.0409703104555361 -0.00373322275660759 0.00865777861467221 0.0143397665286507 0.04328747765536 0.0536038411671586 0.00568425049532639
"PINN" "delta_1" 2.2 -0.0458192787209204 -0.0426787167120009 -0.00514741689783782 0.008552317745117 0.0148122677132025 0.0469750991427222 0.061158963432132 0.00587046407203614
"PINN" "delta_1" 2.25 -0.0473841301226188 -0.0441786963441277 -0.00656357326681611 0.00855327776585302 0.0157792667058911 0.0502434421427312 0.0690106188450736 0.00606521920540065
"PINN" "delta_1" 2.3 -0.0485648728124517 -0.0453017087765659 -0.00793144497670162 0.00879481123700243 0.0168485481403288 0.0527429776361633 0.0770543904789627 0.00627621533809756
"PINN" "delta_1" 2.35 -0.0492825843886715 -0.045914683108244 -0.00909444391172798 0.00853080029352793 0.0175071945104324 0.0546116056239201 0.0851647470489512 0.00651403714225551
"PINN" "delta_1" 2.4 -0.0494593296641539 -0.0461903858937822 -0.00997741103105154 0.00805193649157887 0.0179244220143553 0.0563608806818033 0.093193021356031 0.00679056994853947
"PINN" "delta_1" 2.45 -0.0490224382737741 -0.0457226033095084 -0.0105361374918147 0.00767207458532815 0.018524681628633 0.0575027265049242 0.100962421137859 0.00711722528153176
"PINN" "delta_1" 2.5 -0.0479148044502715 -0.0446697418878288 -0.0108174775242498 0.00738038250386841 0.0190013399296985 0.059988943291019 0.108252971488733 0.00750089453204061
"PINN" "delta_1" 2.55 -0.0460982373335763 -0.0429397307634896 -0.0107726403448551 0.00708679038139881 0.0194848314533025 0.0633822259267551 0.114785873674403 0.00793900064455691
"PINN" "delta_1" 2.6 -0.04357065914478 -0.0405591569331438 -0.0102320057476744 0.00709348586912117 0.0196717492302971 0.065937794833222 0.12018989583703 0.00841437540478627
"PINN" "delta_1" 2.65 -0.0403786159642603 -0.037472712502687 -0.00943161644109969 0.00720106751437877 0.0194193637528416 0.0673923299332151 0.123958203284484 0.00888553010640443
"PINN" "delta_1" 2.7 -0.0366230078306247 -0.0338843462507126 -0.00893571328816889 0.0074075841980441 0.0189694954900137 0.06741873372896 0.125400262856755 0.00928345146055877
"PINN" "delta_1" 2.75 -0.032471299949645 -0.0299047577194556 -0.00855522226568861 0.00746971461625301 0.0180383664075399 0.065594125126514 0.123575907054038 0.00949979791747143
"PINN" "delta_1" 2.8 -0.0281567804470999 -0.0257807079199477 -0.00804928048630926 0.00735494820041804 0.0165948715321724 0.0613679539331333 0.117236160060929 0.00938323368159379
"PINN" "delta_1" 2.85 -0.0239739170309665 -0.0219277212936264 -0.00749432915628723 0.00704612524195336 0.0143573614079724 0.0540187507634542 0.104773238158883 0.00873307588364588
"PINN" "delta_1" 2.9 -0.0202565061294269 -0.0185841035106993 -0.00654251185742905 0.00641746280028732 0.0141682018302629 0.0433843510878338 0.0842182777641456 0.0073016057956023
"PINN" "delta_1" 2.95 -0.0173678965552302 -0.0165343616932843 -0.00673567349925475 0.00262302331083419 0.0127668352577872 0.0383847214327623 0.0533407545536499 0.00480415915231467
"PINN" "delta_1" 3 -0.017312834997357 -0.016259950741911 -0.00877098403107102 -0.00113567046038332 0.00788708034168817 0.0293498577274807 0.0368479444895088 0.000943354564031739
"PINN" "delta_1" 3.05 -0.0473895312036401 -0.0284646492362046 -0.0156478895166345 -0.00369073552895394 0.00375077836429427 0.0263766098286388 0.0329552805994462 -0.00455081640002574
"PINN" "delta_1" 3.1 -0.118586225658081 -0.0690108887726129 -0.018514885715913 -0.00577201760001289 0.00204914998984118 0.0229273965225145 0.028740834856167 -0.011863536156279
"PINN" "delta_1" 3.15 -0.201196465488658 -0.119407636483188 -0.0222110519410186 -0.00875700392849454 -0.000316524937732821 0.0194959182095108 0.0245033623735146 -0.021034673676039
"PINN" "delta_1" 3.2 -0.290672786370135 -0.178943117161205 -0.0263806189732172 -0.0126330799095058 -0.00462353696857587 0.0177374613244878 0.0206012338692261 -0.0319104211346903
"PINN" "delta_1" 3.25 -0.381386858549849 -0.245337378404396 -0.0305312268940441 -0.0174296673991579 -0.00884354257592834 0.0156508992018268 0.0172865639837856 -0.0441400651201059
"PINN" "delta_1" 3.3 -0.46775706150081 -0.315002907445669 -0.034364914930517 -0.0257949392990662 -0.0135680618103988 0.0135909193013901 0.0159858852988883 -0.0572089537311243
"PINN" "delta_1" 3.35 -0.544999053113229 -0.383808522876381 -0.0378174179636483 -0.0296098647483787 -0.0182386693944026 0.0118704786007603 0.0147319606669351 -0.0704948275140201
"PINN" "delta_1" 3.4 -0.609468027815976 -0.44791349754185 -0.0483670124837773 -0.0323429792491674 -0.0227345046783913 0.010332708471931 0.0133514671612869 -0.0833307294251224
"PINN" "delta_1" 3.45 -0.658769619801822 -0.504278446526738 -0.0588265829455894 -0.0352249646781901 -0.0260135231343399 0.00896961502504812 0.0118066059292152 -0.0950623020337219
"PINN" "delta_1" 3.5 -0.691773034414078 -0.550770138440915 -0.0680436772085904 -0.0365460236139945 -0.0251860948224176 0.00759537389672882 0.0100853401817722 -0.1051007689683
"PINN" "delta_1" 3.55 -0.708539567697239 -0.586011314292009 -0.0753397479491389 -0.0359289842092794 -0.0248414674364508 0.00626047876492175 0.00869491358332874 -0.112962806938614
"PINN" "delta_1" 3.6 -0.710153800225786 -0.609208974051157 -0.0802845721942644 -0.0343296197363143 -0.0202330922245398 0.0049684901277568 0.00823942990605597 -0.118304445065684
"PINN" "delta_1" 3.65 -0.698404589255013 -0.620070821216677 -0.0827710619972206 -0.0346253258928177 -0.0141025982484032 0.00367903427388783 0.00787985942446578 -0.120941212441736
"PINN" "delta_1" 3.7 -0.67535745664881 -0.618815716431505 -0.0829699637336263 -0.0339125261157287 -0.010320214676185 0.00246539419023517 0.00757537783986717 -0.120855283594977
"PINN" "delta_1" 3.75 -0.643490644164626 -0.606228540351937 -0.0825753412300338 -0.0320687204979264 -0.00690348098476345 0.00716265278181627 0.0108261851778078 -0.118188278815127
"PINN" "delta_1" 3.8 -0.606820794621043 -0.583619462985307 -0.0814210111499687 -0.0291101619936218 -0.0035409169331837 0.014901654578322 0.0199001500416023 -0.113215489380865
"PINN" "delta_1" 3.85 -0.566188365095265 -0.552643813387267 -0.0797718103413092 -0.0256323530524352 -0.00263552230461983 0.0235364724026781 0.0287640228391903 -0.106317413243583
"PINN" "delta_1" 3.9 -0.522067715343566 -0.511033700066502 -0.0776707379354495 -0.0220016067993447 -0.00184638264214176 0.0310694455404759 0.0368741217668951 -0.097938247745496
"PINN" "delta_1" 3.95 -0.475097467011649 -0.464206111916405 -0.0747185256015426 -0.0195453693396346 -0.000441566888544798 0.037709131659291 0.0436950728613268 -0.0885458184518224
"PINN" "delta_1" 4 -0.426093600638474 -0.415948459904458 -0.0702957685314067 -0.0181417107734951 0.000797209995693882 0.042496107995144 0.0487398493799027 -0.0785935355003525
"PINN" "delta_1" 4.05 -0.375989896995924 -0.366625451765378 -0.0639480112018411 -0.0168156348865853 0.00177175440597932 0.0452606659153829 0.0516383412854149 -0.0684748359323347
"PINN" "delta_1" 4.1 -0.325756025466867 -0.317687475134617 -0.0557159872337718 -0.0138104119691471 0.00256551887720258 0.0458118916138717 0.0521690808234343 -0.0585005066199123
"PINN" "delta_1" 4.15 -0.276300305851608 -0.26976040482165 -0.0461999570814231 -0.0104683839724729 0.00342596128760198 0.0443965473822108 0.0503307177238912 -0.0488753698917742
"PINN" "delta_1" 4.2 -0.228414108831241 -0.223814133023111 -0.0433405156228428 -0.00634659186175313 0.00507960752960213 0.0409787188151673 0.0463874871012948 -0.0397002985914602
"PINN" "delta_1" 4.25 -0.182711684704303 -0.180292640942522 -0.0397948151774346 -0.00367824659825922 0.00600369075105778 0.036217768455642 0.0409130237963757 -0.0309795064169404
"PINN" "delta_1" 4.3 -0.140474945327815 -0.139842733134085 -0.033877411471023 -0.00235730003872359 0.00793771869447846 0.0306021663368379 0.0348111720851521 -0.0226446971262141
"PINN" "delta_1" 4.35 -0.104605287481155 -0.102245076759944 -0.0253496989004685 -0.00136891743501266 0.0117994629758977 0.0250937079525912 0.0291922049681148 -0.0145819356233061
"PINN" "delta_1" 4.4 -0.070887862013719 -0.0680917691007759 -0.0147655293333147 -0.000422091061621721 0.0133864902664631 0.0240391168318743 0.0288846712854958 -0.00665403924496372
"PINN" "delta_1" 4.45 -0.0387769557767674 -0.0360057438760766 -0.00508935123533405 0.00132813629448725 0.014707680005476 0.0244647069371935 0.0326933302416071 0.00127385560811698
"PINN" "delta_1" 4.5 -0.00806273246882316 -0.00552360438666444 0.000927322506422357 0.00633370596133753 0.0169369717617966 0.0291646339477433 0.0364386421150568 0.00932278333740923
"PINN" "delta_1" 4.55 -0.00116739212748251 -0.000417741507644287 0.00532504828238167 0.0212228994823869 0.0267801900074167 0.0340529650131292 0.0400479848561968 0.0175828853282913
"PINN" "delta_1" 4.6 -0.000586064659946817 0.00117905054581713 0.00950689027976881 0.0264322675726235 0.0411323526802637 0.0559646090294885 0.0595337058954266 0.0261119495182561
"PINN" "delta_1" 4.65 -0.000211306612540207 0.00254466780303564 0.0129575418084271 0.0316438827663477 0.0509214152343032 0.0793951206556809 0.0828999088090425 0.0349307888159422
"PINN" "delta_1" 4.7 -5.16251304067961e-05 0.00394946482358127 0.0172530673420768 0.0367786226535343 0.0664210092562731 0.103513002875865 0.105092051640024 0.0440214437988678
"PINN" "delta_1" 4.75 -0.000104800643330072 0.00398507570780071 0.0231375396314464 0.0416274982059988 0.0831646435656879 0.12588136164631 0.130138492419754 0.0533329290523498
"PINN" "delta_1" 4.8 -0.000342491622398744 0.00372785457874059 0.031123057138523 0.0457244044284251 0.100472716286992 0.148985060941397 0.15412033431808 0.0627790879118777
"PINN" "delta_1" 4.85 -0.000729418124802872 0.00321719659902242 0.0373875474737921 0.049305488107422 0.117539617819769 0.170999165567258 0.177020459902722 0.0722466260078923
"PINN" "delta_1" 4.9 -0.0012205345504297 0.00250904558684573 0.0403541301098088 0.0569209723843442 0.133668350160808 0.191984322268266 0.198798875541622 0.0815981541334121
"PINN" "delta_1" 4.95 -0.00177123580558292 0.00166328285573514 0.0429609489854659 0.0644510114043748 0.14935390425951 0.211462930675417 0.219415086707202 0.0906751774081219
"PINN" "delta_1" 5 -0.00233672008882346 0.00074425020135882 0.0456916402197038 0.0706078269296229 0.163346478826362 0.229998667151695 0.238827827319841 0.0993062636336772
"PINN" "delta_1" 5.05 -0.00288230965187608 -0.000134261293688764 0.0481044421077501 0.0784169953779366 0.175957484599989 0.246916780849148 0.256964038009339 0.107312403806564
"PINN" "delta_1" 5.1 -0.00356971152009511 -0.000540223069417367 0.0509021905458409 0.0847754046326814 0.187337801231325 0.262291513151402 0.273718330024618 0.11451112024702
"PINN" "delta_1" 5.15 -0.00423882829555788 -0.000906052485197817 0.0536056054231436 0.0896069226945306 0.197371662570323 0.274955359689759 0.288852274074806 0.12072729144638
"PINN" "delta_1" 5.2 -0.00481460161513181 -0.00117518299489716 0.055342777592005 0.0929723053970686 0.20615073180494 0.285464669091819 0.301905504781119 0.125796983307918
"PINN" "delta_1" 5.25 -0.00526666009922039 -0.00136949431071243 0.0572995893518702 0.0950449675495582 0.212774306264807 0.29261456001697 0.312245207135656 0.129573131397199
"PINN" "delta_1" 5.3 -0.00557471041077073 -0.00151739900669978 0.0581159086815497 0.0960601842460918 0.217875962706309 0.297238261082574 0.319192715372195 0.131929493877338
"PINN" "delta_1" 5.35 -0.00572763202709459 -0.00152503251367075 0.0580987431412239 0.0962610252947333 0.219347802675349 0.298066656526401 0.322126932197768 0.132763857222403
"PINN" "delta_1" 5.4 -0.00571324930764061 -0.00141511324209276 0.0569533700963742 0.0958377337162861 0.217117195571472 0.295590603178103 0.320526646726934 0.132003005775736
"PINN" "delta_1" 5.45 -0.0055176723804351 -0.0011636547415973 0.0547054490414531 0.0948976614688548 0.212030368003025 0.289405317527723 0.314004891287609 0.129596507055861
"PINN" "delta_1" 5.5 -0.00512792096078585 -0.000759730867953889 0.0516075993832179 0.093449557617137 0.202858081167916 0.278302398434218 0.302304472038994 0.125522432179761
"PINN" "delta_1" 5.55 -0.00453063368689655 -0.000166988223903153 0.047682465819938 0.0914120097903388 0.190721876645694 0.262754614465738 0.285318398399784 0.119781570604511
"PINN" "delta_1" 5.6 -0.00371469945531211 0.000660527379751974 0.0431293945097386 0.0886313113305204 0.176540356996906 0.243414974778984 0.263071225594786 0.11239396207275
"PINN" "delta_1" 5.65 -0.00267511277210308 0.00169511284536172 0.04149426426257 0.0849082538479364 0.160158622761252 0.21923746132906 0.235729007729571 0.103397784445965
"PINN" "delta_1" 5.7 -0.00141656133738277 0.00294708025692458 0.0412846599379444 0.0800301267330608 0.142115289575343 0.190534263095233 0.203634298419782 0.0928444455874703
"PINN" "delta_1" 5.75 2.78994024630608e-05 0.00436206244259973 0.0412677482996253 0.0737813904039628 0.122229374768583 0.157789188161281 0.167295964896209 0.080791673336053
"PINN" "delta_1" 5.8 0.00164561844858147 0.00592979805984806 0.0396991311717766 0.0659744612561974 0.100200402243185 0.124871739967695 0.127653790763217 0.0673079382553498
"PINN" "delta_1" 5.85 0.00339160260181415 0.00757872323759079 0.0340577951815597 0.0550330216844284 0.0759196346854774 0.0901306327409812 0.0974416763969757 0.0524577028804736
"PINN" "delta_1" 5.9 0.0051773834982598 0.00924432826077848 0.0286067716391358 0.0363401347307111 0.0468523597161097 0.0603707867839782 0.0659829004084185 0.0363079936321241
"PINN" "delta_1" 5.95 -0.0179466833565742 -0.00777809766041226 0.00812556088901095 0.0191784194340663 0.0300007748156841 0.049145729713545 0.0529825616898408 0.0189231218956603
"PINN" "delta_1" 6 -0.0695704410467668 -0.0564746805139764 -0.0227172092606276 0.00864952701381605 0.0164751035914756 0.0521500217254891 0.0561679043277712 0.000362779690301668
"PINN" "delta_6" 0 -0.832178672951262 -0.0325476633102063 -0.0103882808916475 -0.00270343191738309 0.00585260299209411 0.0120443806472575 0.0230102733542537 -0.018665241317752
"PINN" "delta_6" 0.05 -0.834042022830399 -0.0298460194634643 -0.0109697671302788 -0.00315599495300045 0.005189714411723 0.0118184576673868 0.0191971769774919 -0.0188370878482389
"PINN" "delta_6" 0.1 -0.835907407080484 -0.0280709468579495 -0.0124197842078108 -0.00373292809076387 0.00461569064438205 0.013374021657738 0.0154467499210345 -0.0190649019885517
"PINN" "delta_6" 0.15 -0.837712587928012 -0.0269815851413715 -0.0134276970230071 -0.00418915975710377 0.00414109203262703 0.0149029812283606 0.0164869031273357 -0.0193399491401099
"PINN" "delta_6" 0.2 -0.8394110114282 -0.0264527666040525 -0.0140299039402882 -0.00460091963195275 0.00362396152028888 0.0162047284133388 0.0172435409593985 -0.0196531269797884
"PINN" "delta_6" 0.25 -0.840967343340179 -0.0263124252962549 -0.0143733227197042 -0.00486042545747578 0.00312111149678052 0.0166871481187886 0.0215760481120239 -0.019995496173586
"PINN" "delta_6" 0.3 -0.842352033393157 -0.0264725489416426 -0.0145112071530608 -0.00513682440720542 0.00262693314239104 0.0159599792670458 0.0266969435869551 -0.0203583233674588
"PINN" "delta_6" 0.35 -0.843539391081654 -0.0271084850550629 -0.0144908191724 -0.00532858063663921 0.00214697002464559 0.0151300389263698 0.0317209343306195 -0.0207333594907643
"PINN" "delta_6" 0.4 -0.844507629439724 -0.0284574091289979 -0.0143614449336629 -0.00562426607508382 0.00173743109305802 0.0140742073057326 0.0366695619001456 -0.0211125856751881
"PINN" "delta_6" 0.45 -0.845237725071575 -0.0292862114456195 -0.0146289104074401 -0.0060335149997861 0.001348121352579 0.0130272744358786 0.041568210306442 -0.0214884410616563
"PINN" "delta_6" 0.5 -0.845710679120261 -0.0293676363211268 -0.0153206887021576 -0.0065794917391131 0.000846927469807301 0.0124926874691572 0.04643709016982 -0.021853555458207
"PINN" "delta_6" 0.55 -0.84591402684301 -0.0303258757992573 -0.0160338137861379 -0.00730532944927664 0.000604174538138769 0.0126970094358577 0.0512980352793186 -0.0222008323687776
"PINN" "delta_6" 0.6 -0.845854451265431 -0.0316149770046342 -0.0171704324550717 -0.00807397980562302 0.000469361320920902 0.0124640618110914 0.0561700257168432 -0.022523388046393
"PINN" "delta_6" 0.65 -0.845601703959666 -0.033061058569603 -0.0188279449437342 -0.00839255885617263 0.00049342476040537 0.0119350008238377 0.0610696409813687 -0.0228145735156475
"PINN" "delta_6" 0.7 -0.845049297338173 -0.0345991295155538 -0.0207104568843267 -0.00847138552123683 0.000675701154133845 0.0133205738376542 0.0660096226119676 -0.0230679852820817
"PINN" "delta_6" 0.75 -0.844202664384176 -0.0362400654499332 -0.021964977085469 -0.00833535209323166 0.000900941850337844 0.0146251183496282 0.0709994204079311 -0.0232776206203539
"PINN" "delta_6" 0.8 -0.843081649274686 -0.0378716772552347 -0.0231953579540413 -0.00805550474276406 0.00128316264710815 0.0161103980655817 0.0760383820679227 -0.023437944198334
"PINN" "delta_6" 0.85 -0.8417112062716 -0.0395494433266907 -0.024745564227894 -0.00763845931123142 0.00173844422559466 0.0176169398201471 0.0811191716603337 -0.0235440711009831
"PINN" "delta_6" 0.9 -0.840124647705683 -0.0413096957689431 -0.0263291898950446 -0.00711177028838894 0.0023467752100248 0.0189938317637705 0.0862275623054737 -0.0235919138619915
"PINN" "delta_6" 0.95 -0.838366965386584 -0.0430738084200701 -0.0280293028254711 -0.00655408722705753 0.00296153611917072 0.0203592689322269 0.0913360057854295 -0.023578238360615
"PINN" "delta_6" 1 -0.83649143749093 -0.0452547444140872 -0.0296258057537241 -0.00586771337967429 0.00366756186510631 0.0216873481866859 0.0964098168334129 -0.0235009869273784
"PINN" "delta_6" 1.05 -0.834559408281569 -0.0465289973415159 -0.0310786342297378 -0.00505610073547835 0.00429883748027848 0.0230784553847387 0.101403106748508 -0.0233592775482081
"PINN" "delta_6" 1.1 -0.832636744371252 -0.0482094208554004 -0.0324585933275516 -0.00423550907271319 0.00497851076485312 0.0242626649274432 0.10626220729873 -0.0231533350429802
"PINN" "delta_6" 1.15 -0.830795219796926 -0.0495221941125976 -0.0334233342854001 -0.00336278025466252 0.00559172817932641 0.0254443601109279 0.110925588006225 -0.022884650223562
"PINN" "delta_6" 1.2 -0.82910861228857 -0.0508068125637168 -0.0341457608720735 -0.00244711038046042 0.0061737977333749 0.026473097825101 0.11532633782872 -0.0225558359142882
"PINN" "delta_6" 1.25 -0.827657736912962 -0.0518055188159003 -0.034360932113884 -0.00161337113393722 0.00659738384897468 0.0272364314844094 0.119396876573362 -0.0221706821101423
"PINN" "delta_6" 1.3 -0.826512340112344 -0.0524877294039984 -0.0343169329473467 -0.000727573992806096 0.00666662828050268 0.027805686206631 0.123066670630766 -0.0217337119275658
"PINN" "delta_6" 1.35 -0.825746414374243 -0.052805871623899 -0.0337669008246593 -6.6088869352221e-05 0.00736014705852128 0.0282076348735257 0.126268168428892 -0.0212504738432704
"PINN" "delta_6" 1.4 -0.825426935694099 -0.052717336320368 -0.0324533872119512 -0.000679300115992598 0.00819855837107464 0.0280566496165772 0.128943255953313 -0.0207270333267608
"PINN" "delta_6" 1.45 -0.825686939023995 -0.0521541020853116 -0.0295520540714427 -0.0010527877583062 0.00905870749179216 0.0277055470199621 0.131042316997074 -0.0201700345194291
"PINN" "delta_6" 1.5 -0.826524376155731 -0.0510015488838244 -0.0264824640355745 -0.00136685354113864 0.00986493845627212 0.0270934720167169 0.13252505977644 -0.0195863264960101
"PINN" "delta_6" 1.55 -0.827939220704256 -0.0495009475699126 -0.0255688135784371 -0.00169271943293392 0.0107315210535491 0.0262890068081484 0.133369400567138 -0.0189832030588182
"PINN" "delta_6" 1.6 -0.829931165061935 -0.0473657679751499 -0.0251897032884885 -0.00189638822025029 0.0115072710701072 0.0253118999022275 0.133571460208148 -0.0183679780004096
"PINN" "delta_6" 1.65 -0.832479509705732 -0.0448946129489377 -0.0246156347391662 -0.00175224737858448 0.0122585904711058 0.0240457505617945 0.133147362478161 -0.0177480990174075
"PINN" "delta_6" 1.7 -0.83552477069267 -0.0421104307830984 -0.0237811887426126 -0.00139251977391064 0.0130214183483699 0.0226155468965492 0.132136698091537 -0.017131260553908
"PINN" "delta_6" 1.75 -0.838977180029816 -0.0391505635100212 -0.0228030930467881 -0.00156748438835552 0.0133909384035127 0.0210007325233532 0.130603387436887 -0.0165251643937703
"PINN" "delta_6" 1.8 -0.842717707958763 -0.0361523809924632 -0.0213444536437437 -0.00186667555072839 0.0133389572044924 0.0196443258508943 0.128633386648913 -0.0159379203965014
"PINN" "delta_6" 1.85 -0.846601512130643 -0.0332461295185064 -0.0198900874621033 -0.00126533931683537 0.0130801790387852 0.0210000002415026 0.126334511477326 -0.0153782865375503
"PINN" "delta_6" 1.9 -0.850459170896319 -0.0307522385299221 -0.018455480963571 -0.000395593601728694 0.012699004355574 0.0225817591219108 0.123823662873431 -0.0148556818707279
"PINN" "delta_6" 1.95 -0.854124213620447 -0.0288928203894774 -0.0167007307994521 0.00152760387414275 0.0121656279568385 0.0243477877552217 0.121227657314111 -0.0143807596208512
"PINN" "delta_6" 2 -0.857444300901726 -0.0279990307533332 -0.0158440537604591 0.00247593091412268 0.0115178442731513 0.0261889354925908 0.118664651801197 -0.0139659769896619
"PINN" "delta_6" 2.05 -0.860293110163444 -0.028168339923657 -0.0153499366819035 0.00292171248966211 0.0111576071764836 0.0281189448325853 0.116238111400484 -0.013625311273703
"PINN" "delta_6" 2.1 -0.862586633023648 -0.0302831184081105 -0.015190595193959 0.00305248021491555 0.0119783513529411 0.0301892490340051 0.114032556525492 -0.013374597817814
"PINN" "delta_6" 2.15 -0.864290311547148 -0.0333535326898802 -0.0157845625729004 0.00318824877877599 0.0130885736415389 0.0323159584181807 0.112109366263187 -0.013231334596051
"PINN" "delta_6" 2.2 -0.865427865553723 -0.0399823203177025 -0.0147778378050227 0.00346701933082849 0.0144517261063466 0.0342988174094739 0.110512917096381 -0.0132138360782259
"PINN" "delta_6" 2.25 -0.866068678721729 -0.0496822187646536 -0.0128254865411129 0.00381859890014857 0.0159286122270573 0.0363079170098319 0.109262173158314 -0.0133407834553302
"PINN" "delta_6" 2.3 -0.866352571241912 -0.0588836529063301 -0.0119997811196324 0.00509235532864127 0.0173429395287877 0.0380632115375102 0.108351875636111 -0.0136304907374674
"PINN" "delta_6" 2.35 -0.866454926952045 -0.0694075049665865 -0.0152357505447374 0.00546806513570541 0.018532356042434 0.039512880120346 0.107748310475632 -0.0140991428854505
"PINN" "delta_6" 2.4 -0.866597206753071 -0.0789414572642413 -0.0187940780878166 0.00537320738172919 0.0197397397159098 0.0406236311682394 0.107372431058459 -0.0147587043461514
"PINN" "delta_6" 2.45 -0.867015479778301 -0.0882782188236465 -0.0227132588255853 0.00459451378179065 0.0208190530696691 0.041228130671635 0.10717413279203 -0.0156149737535856
"PINN" "delta_6" 2.5 -0.86792956304738 -0.0985100050230503 -0.0264253565493592 0.00508975380121379 0.0215735972444516 0.0412025670519239 0.107002139757267 -0.0166627227684003
"PINN" "delta_6" 2.55 -0.869485378210005 -0.108039857436236 -0.0301109792968008 0.00598503064529576 0.0218402210375032 0.0403603310688784 0.106573397453517 -0.0178796369181041
"PINN" "delta_6" 2.6 -0.871753257440797 -0.11634572802175 -0.031492044078966 0.00617285063135431 0.021832234014879 0.0388797694240062 0.105692440378301 -0.0192212745591849
"PINN" "delta_6" 2.65 -0.874622371392923 -0.122732935448664 -0.0312634155482328 0.00564023537501435 0.0214499543547899 0.0363522317452032 0.104231895160555 -0.0206080233499717
"PINN" "delta_6" 2.7 -0.8779531111572 -0.126275645199737 -0.0314324568034301 0.00440502521414654 0.0186902719919612 0.0328751669123075 0.102175771355307 -0.0219252884240348
"PINN" "delta_6" 2.75 -0.881505624912993 -0.125716581864849 -0.0307627083904217 0.00259482966186719 0.019067226088164 0.0296315483294001 0.0996315520216656 -0.0230076888418879
"PINN" "delta_6" 2.8 -0.885069036238703 -0.119369512252787 -0.0296386194783487 0.000499452161585534 0.0171174347802466 0.0251505580473428 0.0968095963668735 -0.0236371725098445
"PINN" "delta_6" 2.85 -0.888458202048572 -0.10650485315246 -0.0267759397501293 -0.0018172735876657 0.0141071924516329 0.0233607728599481 0.0939659600963914 -0.0235335006744658
"PINN" "delta_6" 2.9 -0.89155489930832 -0.0821932873102131 -0.0221556074355628 -0.00320513193862382 0.0104748314217922 0.0232442092242343 0.0913479505848468 -0.0223552785672903
"PINN" "delta_6" 2.95 -0.894291670513883 -0.0473701674900331 -0.0121651372816609 -0.00246839481837879 0.0065321918412371 0.0239490735025301 0.0891472892183526 -0.0197153067187702
"PINN" "delta_6" 3 -0.896622403289219 -0.0358627707574255 -0.0109926286750754 0.0023945879546543 0.0104204616276681 0.0243620961714793 0.0874877568769666 -0.0152397331445086
"PINN" "delta_6" 3.05 -0.898490757707152 -0.0374043600912827 -0.0131999584732883 0.000817682481101922 0.0170297754649218 0.0765844715599449 0.106252017207586 -0.00869930754049845
"PINN" "delta_6" 3.1 -0.899830145102315 -0.0385547911697864 -0.014745692334901 0.000897904046590403 0.0214490220238002 0.141775414742586 0.206977693034003 -0.000185168369642581
"PINN" "delta_6" 3.15 -0.900551987364033 -0.0391382776650151 -0.0173458576667104 0.000969454063888375 0.0235515366652962 0.218179278204142 0.303163684016443 0.00982858600815492
"PINN" "delta_6" 3.2 -0.900611163773677 -0.039036953909509 -0.0206270422728771 0.00191846243975857 0.0226159346858732 0.294842318333475 0.385599927506742 0.0206251206950971
"PINN" "delta_6" 3.25 -0.900009949886384 -0.0455119921546094 -0.0239277195552248 0.00262881591548925 0.0322787180496291 0.363463849845188 0.451546990154944 0.0314735100766803
"PINN" "delta_6" 3.3 -0.89883875310756 -0.0521101920774591 -0.0256374579322018 0.00349060765164122 0.0445588199085403 0.419091205574752 0.501976459891565 0.0417593790068884
"PINN" "delta_6" 3.35 -0.897283841227345 -0.0596461263794217 -0.0277317164660652 0.00594668749864091 0.0587317137481045 0.460726721556056 0.538752396876341 0.0510093191914879
"PINN" "delta_6" 3.4 -0.895612492545237 -0.0676593062043802 -0.0295803668611719 0.00367651327890861 0.0753123492043734 0.489772455449175 0.563431706839688 0.0588684863172412
"PINN" "delta_6" 3.45 -0.894137719781398 -0.0762435126948287 -0.0310494658164684 0.000682777445239147 0.0901676451330869 0.508335079101277 0.577069633403379 0.0650717120798983
"PINN" "delta_6" 3.5 -0.893156296459302 -0.0852246438366016 -0.0322362779954535 0.00157499958020746 0.104927607913026 0.518237893693251 0.580472422034549 0.0694288208099144
"PINN" "delta_6" 3.55 -0.892892525246883 -0.0947360290293928 -0.0336811304897093 0.00215760286289501 0.122192922557772 0.520689439679477 0.574466565342576 0.0718174370029927
"PINN" "delta_6" 3.6 -0.893452225037181 -0.104618447909251 -0.0360817103385789 0.00312248408376614 0.143363962274239 0.516281762847322 0.56007347919179 0.072189504362017
"PINN" "delta_6" 3.65 -0.894818381780965 -0.114623929160864 -0.0378194319882611 0.00356525001781971 0.163189245578023 0.505263416963091 0.538565035722382 0.0705784259154197
"PINN" "delta_6" 3.7 -0.89685392470941 -0.124600838272964 -0.0394737233186422 0.00267545926290358 0.180095025955142 0.487812668177757 0.511390508413103 0.0671047864565635
"PINN" "delta_6" 3.75 -0.899342298120829 -0.13373519797235 -0.0409869745546387 0.00261848624419769 0.192313844827424 0.464303326291719 0.480393675579172 0.06197685010317
"PINN" "delta_6" 3.8 -0.902033401210504 -0.141849701346196 -0.0421449188884632 0.00197903250208686 0.198175040869781 0.435418813859936 0.44634833641959 0.0554772234619535
"PINN" "delta_6" 3.85 -0.904669279775014 -0.148470562321939 -0.0431651198354592 0.00108319877607177 0.196539732634066 0.402103980538259 0.409873803829806 0.0479503563114991
"PINN" "delta_6" 3.9 -0.907018605031724 -0.152855020308605 -0.0436117078729719 -7.21116706747793e-06 0.185625159772949 0.365432959347122 0.372801790242595 0.039776154587834
"PINN" "delta_6" 3.95 -0.908907041846099 -0.154285428141501 -0.0436906297057874 -0.00208755206503042 0.161953362335588 0.326443254565804 0.338375576433323 0.0313423154102111
"PINN" "delta_6" 4 -0.910199123674521 -0.15201510510988 -0.0433669789276845 -0.00460068296494287 0.139072201889336 0.286195117219258 0.306865705050111 0.0230156841959657
"PINN" "delta_6" 4.05 -0.910829478696234 -0.146277216976136 -0.0423437870282505 -0.00674487623341524 0.118194775289222 0.245860953357312 0.278510664019498 0.015099834791739
"PINN" "delta_6" 4.1 -0.910780328083132 -0.136399764534828 -0.0407234187779115 -0.00896386650562064 0.100025142776195 0.206863278057556 0.252263568691257 0.0078126561286387
"PINN" "delta_6" 4.15 -0.910071538562754 -0.122789633095924 -0.0387659307843942 -0.0103760140817107 0.0812273215858594 0.170715506620978 0.226012972480662 0.00126031562896149
"PINN" "delta_6" 4.2 -0.908754230364776 -0.10593402942751 -0.0381131191219563 -0.0116724811488735 0.066397834126263 0.138659297658714 0.197429159911245 -0.0045609001071918
"PINN" "delta_6" 4.25 -0.906898087520605 -0.0870061982149966 -0.0386286323451885 -0.0128536848305549 0.0512447512091603 0.111184178829971 0.165088111647803 -0.00975016529454835
"PINN" "delta_6" 4.3 -0.904579816127736 -0.0664576130490284 -0.0374950061652206 -0.0132675500303783 0.0345933562835099 0.0943156307160266 0.130736243078751 -0.014463754744677
"PINN" "delta_6" 4.35 -0.901877708155968 -0.0509996199033661 -0.0346133670772493 -0.0120452525769505 0.0225767646302004 0.0793626847697508 0.104382038739723 -0.0188703221972953
"PINN" "delta_6" 4.4 -0.898867582149022 -0.0525443507262513 -0.0288526106889186 -0.0136330032467477 0.0148426494534162 0.0588293278318437 0.106704419207439 -0.0231205917462387
"PINN" "delta_6" 4.45 -0.895621235574529 -0.0551123815210648 -0.0340335576895816 -0.00901175020079159 0.00299271176470128 0.0328996399377086 0.10921295427212 -0.0273301345296052
"PINN" "delta_6" 4.5 -0.892214189842469 -0.0736540309351765 -0.0378806406909471 -0.0117616691686906 0.00265667525037117 0.00918912230237634 0.11180004865225 -0.0315874843162653
"PINN" "delta_6" 4.55 -0.888718385584201 -0.0880237310970999 -0.0417960415868004 -0.0180285895423582 -0.000785528172352112 0.0141244718894575 0.114360214384438 -0.035956989909546
"PINN" "delta_6" 4.6 -0.885214530640795 -0.0987333919846449 -0.0470776269213001 -0.0257037810076959 -0.00323559236053894 0.0183974620165412 0.116813279758839 -0.0404895264872013
"PINN" "delta_6" 4.65 -0.881785719622009 -0.105468273007025 -0.0552588161837262 -0.0321770495377183 -0.00726833595560938 0.0185583106947587 0.119036822830622 -0.0452199457700126
"PINN" "delta_6" 4.7 -0.878521548467383 -0.110030942551337 -0.0617021241851384 -0.0379314637952792 -0.0100775566333176 0.0140800626731428 0.120934276920885 -0.0501623308039858
"PINN" "delta_6" 4.75 -0.875502731824314 -0.114199223262104 -0.0671472923133891 -0.0436315221785711 -0.0124070111783741 0.0127328775383493 0.12241363455438 -0.0553099177158208
"PINN" "delta_6" 4.8 -0.872807124952352 -0.121486859716978 -0.0744653870821992 -0.0491919748339269 -0.0159071512253723 0.0129341744120552 0.123395124868024 -0.0606281894991486
"PINN" "delta_6" 4.85 -0.870492377995504 -0.128823956940647 -0.0816461763870295 -0.055700740119387 -0.023055331112573 0.0122507499026667 0.12380816919275 -0.0660582242944103
"PINN" "delta_6" 4.9 -0.868585892467653 -0.133529023013727 -0.0883063164198532 -0.062973197248529 -0.0330646894951329 0.0101290297114038 0.12361369773799 -0.071517916788712
"PINN" "delta_6" 4.95 -0.867084798113071 -0.140008472501193 -0.0938350390152727 -0.0722829016633133 -0.0337867995194809 0.00716542738893367 0.122788442881066 -0.0769029019821102
"PINN" "delta_6" 5 -0.865947246855719 -0.148906302240944 -0.0983016962609402 -0.0782374789852479 -0.0346531428125234 0.00329928030178173 0.121340668419469 -0.082093674517891
"PINN" "delta_6" 5.05 -0.865103775954961 -0.156770451105563 -0.102787758044723 -0.0881859448612332 -0.0369447614149703 -0.000426203761213717 0.119308381712475 -0.0869607425260405
"PINN" "delta_6" 5.1 -0.864455483160516 -0.164251088333644 -0.113012974937663 -0.0929369975230134 -0.0398427831053182 -0.0046159622528632 0.116744467030373 -0.0913672626415985
"PINN" "delta_6" 5.15 -0.863895482241604 -0.171908572493952 -0.124397559131815 -0.0901558350829976 -0.0430883928116126 -0.00657817469597499 0.113714683820943 -0.0951804700001823
"PINN" "delta_6" 5.2 -0.863325038108789 -0.179035015132211 -0.13421727974088 -0.0853862230874896 -0.045097256208308 -0.00718618074877109 0.110284824896866 -0.0982742613755526
"PINN" "delta_6" 5.25 -0.862655081718578 -0.184127696252269 -0.141591051528537 -0.0827858621598722 -0.0470640682808084 -0.00688098893225275 0.106504285823892 -0.100533517788721
"PINN" "delta_6" 5.3 -0.861830531476288 -0.186563577601641 -0.146177739754731 -0.0811047817956484 -0.0486281713551091 -0.00697350560775856 0.10240289463476 -0.101857512195258
"PINN" "delta_6" 5.35 -0.860822801971276 -0.18625298521732 -0.147889578071889 -0.0828798502000443 -0.0493521266647952 -0.00701057496168667 0.0979795073389191 -0.102161633131891
"PINN" "delta_6" 5.4 -0.859643149426854 -0.18351418218515 -0.146145893593304 -0.0831180183174753 -0.0496004704834605 -0.00679597330058268 0.0932073603051157 -0.10138195364112
"PINN" "delta_6" 5.45 -0.85832204309586 -0.181316133346287 -0.14159313913062 -0.080145812755045 -0.0464250912223036 -0.00680329164641036 0.0880286801418304 -0.0994676000063928
"PINN" "delta_6" 5.5 -0.856917102139686 -0.176943523147095 -0.135583048753744 -0.07669616519915 -0.0422504539139257 -0.00667774589754166 0.0823707529941057 -0.0963869208703083
"PINN" "delta_6" 5.55 -0.855487158762228 -0.171846110851479 -0.128182042099284 -0.0727532782228018 -0.0384836767697516 -0.00648228709551435 0.0761468416406121 -0.0921219262052999
"PINN" "delta_6" 5.6 -0.854095319355747 -0.163708505740201 -0.121961713795912 -0.0662922061631543 -0.0355552778719899 -0.00633455467926947 0.069270529137318 -0.0866653473646348
"PINN" "delta_6" 5.65 -0.852782782762296 -0.152721541726588 -0.113067814945662 -0.0576657058675529 -0.032563678239631 -0.00375707269739678 0.061663885542244 -0.0800208787304686
"PINN" "delta_6" 5.7 -0.851574703494762 -0.140193647164433 -0.100975458726826 -0.0509227007968781 -0.0288446129694659 0.00759608403663758 0.053269936093495 -0.0721997465892332
"PINN" "delta_6" 5.75 -0.850456608035605 -0.125205564042879 -0.0881281196575356 -0.0465374939869835 -0.0252002264413091 0.0239501003825611 0.0440574213777969 -0.0632145676053274
"PINN" "delta_6" 5.8 -0.849391985196827 -0.109882780922257 -0.0734010957563243 -0.0399219132326798 -0.0206120449896394 0.0412310504520397 0.053624760159809 -0.053085986297652
"PINN" "delta_6" 5.85 -0.848306613690927 -0.09162763892075 -0.0571072202710075 -0.0310629424701512 -0.0147962931079415 0.0630641763625448 0.076529988677124 -0.0418274799757868
"PINN" "delta_6" 5.9 -0.847108020176261 -0.0704064908825659 -0.0410596180544714 -0.0210270627102274 -0.00779878575114856 0.0869941026722589 0.10162125087516 -0.0294540588261729
"PINN" "delta_6" 5.95 -0.846009715046372 -0.050091481764885 -0.02964370786 -0.00993158654149839 -0.000928261138945174 0.112210535655826 0.128962016804305 -0.01597679950293
"PINN" "delta_6" 6 -0.844720026086688 -0.0533383115947333 -0.0180652522052135 0.00286498849259731 0.0108236296986521 0.139492656231631 0.158344904714313 -0.00140178791597941
"PINN" "omega_3" 0 -0.507525755616541 -0.45729187950468 -0.183208358049683 -0.0929461037310944 0.0023641003375019 0.180267741113482 0.367610810847282 -0.0994307803593066
"PINN" "omega_3" 0.05 -0.514239675202305 -0.463615866852933 -0.189670215216836 -0.0975918194020551 -0.011130770193688 0.153824012810219 0.364027011488361 -0.106858571443092
"PINN" "omega_3" 0.1 -0.519651160722105 -0.469049908042507 -0.19577602439972 -0.101649331922374 -0.0113050747946204 0.135132236286438 0.360840116225347 -0.113599745901597
"PINN" "omega_3" 0.15 -0.523991541784028 -0.473931284390744 -0.20227134301615 -0.107380920448975 -0.00933434836241531 0.119290810761072 0.357806075763904 -0.119701315857424
"PINN" "omega_3" 0.2 -0.527850186106548 -0.479185067800756 -0.208482524678971 -0.11749303916082 -0.00843530147545835 0.105695385926651 0.35480266668543 -0.125211432832967
"PINN" "omega_3" 0.25 -0.532214534781701 -0.484983704916033 -0.215834304892496 -0.125365860113106 -0.00913423770680311 0.0949397389645696 0.351829999272013 -0.130174974306011
"PINN" "omega_3" 0.3 -0.538770750919241 -0.493033840829071 -0.221099859538072 -0.130676556809874 -0.00979782675631213 0.0824082647937416 0.348887651802727 -0.134632274811657
"PINN" "omega_3" 0.35 -0.549791815632545 -0.504457287732293 -0.227663473127961 -0.134358508169612 -0.0111538242845768 0.0712184667040106 0.346067730955156 -0.138617376288751
"PINN" "omega_3" 0.4 -0.566697265778373 -0.515015877612143 -0.2307443351242 -0.135211575095695 -0.0120388192780752 0.06412336655643 0.343400304336058 -0.142157359820186
"PINN" "omega_3" 0.45 -0.587646775438031 -0.527159573600045 -0.235077803361719 -0.135371575851877 -0.0130935546433193 0.0599266839825532 0.340977157690872 -0.145273669325925
"PINN" "omega_3" 0.5 -0.608661417997894 -0.53605196298588 -0.236731037242919 -0.135714519617181 -0.016024535286931 0.0591724000071281 0.338828627946214 -0.147981756716073
"PINN" "omega_3" 0.55 -0.626065662769861 -0.545135996753856 -0.238647320662778 -0.135439441198059 -0.0197746024589947 0.0584297770890885 0.337015839314233 -0.150293095394605
"PINN" "omega_3" 0.6 -0.637404804799473 -0.549753999571635 -0.240949100482794 -0.137054713811494 -0.0230980802958243 0.0574198214904982 0.33556912477934 -0.152216275407931
"PINN" "omega_3" 0.65 -0.641056177372604 -0.550059864789887 -0.242967625148992 -0.138158432882335 -0.0278958216128444 0.0571197075906866 0.334458061212558 -0.15375441163506
"PINN" "omega_3" 0.7 -0.636247611924034 -0.547088212377389 -0.244525180472294 -0.140107133067318 -0.0342894684379758 0.0569587602660704 0.333743525512489 -0.154914284286588
"PINN" "omega_3" 0.75 -0.622995287572905 -0.537944383531908 -0.247313912235597 -0.142656220969798 -0.0432310416241535 0.0568755965287551 0.33333400766054 -0.155699720322551
"PINN" "omega_3" 0.8 -0.601769995292727 -0.523356856548446 -0.249883719472905 -0.145162651892008 -0.0492583009539089 0.0597688468616298 0.3331989274742 -0.156113346200499
"PINN" "omega_3" 0.85 -0.57376846743233 -0.504177014468212 -0.25161154241647 -0.14802110287269 -0.049719768839168 0.060904486445736 0.333338243624496 -0.156161679396609
"PINN" "omega_3" 0.9 -0.540654283637082 -0.481561853319647 -0.254527591347937 -0.150891689496063 -0.0494990586584549 0.0634923324598162 0.333660388697297 -0.155852476297667
"PINN" "omega_3" 0.95 -0.504179704567946 -0.457239385592231 -0.256755488691113 -0.153813811023781 -0.0505164476357436 0.0675421860650545 0.334251079520982 -0.15519503862227
"PINN" "omega_3" 1 -0.466106911976226 -0.429721238368586 -0.259291752718241 -0.156881856666018 -0.050467025443595 0.0699765867069573 0.334888354543523 -0.154201934353515
"PINN" "omega_3" 1.05 -0.428227787740184 -0.401893353162905 -0.26039442161499 -0.158100714949626 -0.0507309411805181 0.071636003806816 0.335433399722206 -0.152887862123228
"PINN" "omega_3" 1.1 -0.392574734825189 -0.38246263328648 -0.259517036079274 -0.159878938664122 -0.0524340001236965 0.070599486241008 0.335825009011955 -0.151270950515249
"PINN" "omega_3" 1.15 -0.392589558800125 -0.35786361321982 -0.258598131665281 -0.160794308929269 -0.05405571767227 0.0690297503523425 0.336002083522885 -0.149373455622925
"PINN" "omega_3" 1.2 -0.39345770525432 -0.335506294652419 -0.255956273111735 -0.16057281035512 -0.0555047956090675 0.0654099396676315 0.335811788427861 -0.147219728970329
"PINN" "omega_3" 1.25 -0.393618021009956 -0.319699061644428 -0.248188675979065 -0.160196611109313 -0.0590919904658449 0.0608719286552741 0.335193485591219 -0.144838002543353
"PINN" "omega_3" 1.3 -0.392978717710605 -0.319199516861943 -0.230967521827665 -0.159001843422004 -0.0610271524367931 0.0598202714856484 0.334085501843504 -0.14225949291082
"PINN" "omega_3" 1.35 -0.391631630723623 -0.318230092817714 -0.219531589157668 -0.156708644291541 -0.0580848040378896 0.0553292946465263 0.332457613297436 -0.139517309914222
"PINN" "omega_3" 1.4 -0.389561605473887 -0.317062066411324 -0.210601588886618 -0.153423012965732 -0.0565202575257331 0.0542103144576913 0.330279290705278 -0.136647651407591
"PINN" "omega_3" 1.45 -0.386752522902327 -0.315467546340869 -0.210128085701513 -0.137639082784915 -0.0564329707864317 0.0527803471319999 0.327550402633278 -0.133687752350595
"PINN" "omega_3" 1.5 -0.383113512399404 -0.313613256174165 -0.212595439421932 -0.1282856748727 -0.0584060385181147 0.0510522090197014 0.324301395506268 -0.130680948706658
"PINN" "omega_3" 1.55 -0.378675064884192 -0.311472215130152 -0.215196314654122 -0.120262069798969 -0.0540563341891698 0.0492690792240182 0.3205932288746 -0.127667338532757
"PINN" "omega_3" 1.6 -0.373330827598295 -0.30887785252321 -0.218176897054661 -0.114492398825348 -0.0387119995796752 0.0470961185100691 0.316639511980213 -0.124693617461329
"PINN" "omega_3" 1.65 -0.36706088155529 -0.310078917564624 -0.220899569018627 -0.116220013235989 -0.0281932134089971 0.0477388882583796 0.312531608754341 -0.121806734940116
"PINN" "omega_3" 1.7 -0.359739027043986 -0.314627406772047 -0.224849400798519 -0.119693655944388 -0.0129723224398504 0.0457770510692512 0.30857480521729 -0.119055934544487
"PINN" "omega_3" 1.75 -0.351388214578606 -0.317491952876537 -0.228714891580466 -0.124993435181352 -0.000989362619463918 0.0688832654083171 0.305013007054015 -0.116495116610007
"PINN" "omega_3" 1.8 -0.34189147812134 -0.318663968426392 -0.231168823031624 -0.13272768528617 0.00944628522790936 0.0923828547458356 0.302212415516522 -0.114180780432921
"PINN" "omega_3" 1.85 -0.349420413555208 -0.316588748513595 -0.234823862469682 -0.145308400658166 0.0195663255187242 0.114793003538011 0.300447795776108 -0.112173364458601
"PINN" "omega_3" 1.9 -0.356589387495092 -0.31244260880004 -0.244350162564558 -0.146327088812313 0.0252332054599265 0.132202608822809 0.300054637025028 -0.110538083356918
"PINN" "omega_3" 1.95 -0.362718800103096 -0.305903115702733 -0.251830952597857 -0.15007756978099 0.0248700703955933 0.147098268807895 0.301246053647048 -0.109343757041787
"PINN" "omega_3" 2 -0.367621081195125 -0.315075019879828 -0.257389924676602 -0.149643981217309 0.0223034592714271 0.158421897737355 0.30415887376796 -0.108666009979845
"PINN" "omega_3" 2.05 -0.371233177547936 -0.338147228907701 -0.261472182303805 -0.145924483366457 0.029727346324421 0.170406258076184 0.308731729902945 -0.10858238061645
"PINN" "omega_3" 2.1 -0.386623216800103 -0.353492833512121 -0.2624740572208 -0.142651140741634 0.0394817193478048 0.185665870043522 0.314584595989345 -0.109173287723224
"PINN" "omega_3" 2.15 -0.422231607530591 -0.364100988188113 -0.265917172054742 -0.140992675052019 0.0488560489660017 0.200812300543589 0.321259705831949 -0.11051416327649
"PINN" "omega_3" 2.2 -0.458276151400526 -0.370276815196462 -0.281604540054502 -0.138724558007027 0.0588126994748563 0.210919458947956 0.328116122701886 -0.112678351615423
"PINN" "omega_3" 2.25 -0.494623024069824 -0.376628396065712 -0.296952375727415 -0.136352196814528 0.064078401445272 0.218587752902749 0.334542735692651 -0.115723496908279
"PINN" "omega_3" 2.3 -0.531219092350909 -0.393804254738313 -0.314289951735418 -0.134377621980207 0.0695723581598031 0.22499843364244 0.339899933523384 -0.119685458462569
"PINN" "omega_3" 2.35 -0.567773301533293 -0.411013047190238 -0.322534006571289 -0.134901257749789 0.0704998007435051 0.22965130570708 0.343760108986544 -0.124575137503331
"PINN" "omega_3" 2.4 -0.604223844180467 -0.427794105268333 -0.32851278641931 -0.135046070034491 0.0676811509788422 0.22999997646275 0.345908915508289 -0.130362096831083
"PINN" "omega_3" 2.45 -0.640486550268008 -0.448944877551867 -0.333806519081065 -0.134620539871321 0.0599106027038374 0.228671721293267 0.346408248628222 -0.136969215510524
"PINN" "omega_3" 2.5 -0.676486835314279 -0.479224178025675 -0.335863071549511 -0.13540773688544 0.0499768542778725 0.223927446676953 0.34562463272016 -0.144261386478031
"PINN" "omega_3" 2.55 -0.71212892619883 -0.504542936783196 -0.337757088049102 -0.137468464582355 0.0400545760826958 0.214579734714391 0.343983445962579 -0.152034024292396
"PINN" "omega_3" 2.6 -0.747385557768496 -0.528861390053294 -0.338361075747798 -0.139937720264811 0.0283807364294262 0.204584884325186 0.342039846223827 -0.160005845746355
"PINN" "omega_3" 2.65 -0.782178160514547 -0.557615244895374 -0.338575818411641 -0.142507577265064 0.0165631252687035 0.18997829714624 0.340298502885901 -0.167803072605956
"PINN" "omega_3" 2.7 -0.816333724587935 -0.589729617251635 -0.338828846878584 -0.145963813392996 0.00528027901140149 0.171704730338377 0.339075546647052 -0.174964248331688
"PINN" "omega_3" 2.75 -0.849678577239558 -0.61744594979416 -0.338249741870868 -0.147628294411788 -0.00970894203135231 0.151110786094591 0.3386104197387 -0.180922305379394
"PINN" "omega_3" 2.8 -0.881855419107808 -0.642701053333894 -0.337420142092299 -0.151614818174608 -0.0236726600392672 0.126994314617264 0.338816383015001 -0.185015164487554
"PINN" "omega_3" 2.85 -0.912537302175394 -0.669509160137409 -0.334308684033658 -0.15337798777756 -0.0260257124954251 0.0994494792687419 0.339478348097543 -0.186481463273657
"PINN" "omega_3" 2.9 -0.941135866656737 -0.700238949395043 -0.28995424914973 -0.153614021595615 -0.0289610246260281 0.0690466073160678 0.340260194628343 -0.184473006324445
"PINN" "omega_3" 2.95 -0.96706934426777 -0.729140691380053 -0.246743703147445 -0.14941680654033 -0.034782952146486 0.0361062518106223 0.34082611576622 -0.178073590959481
"PINN" "omega_3" 3 -0.98953636351672 -0.74809284787068 -0.226306437002279 -0.111384672775841 -0.0305368051595565 0.015201768141651 0.340901392294768 -0.166396348395041
"PINN" "omega_3" 3.05 -1.00769361491962 -0.765748588422525 -0.228539881586698 -0.0790875066413719 -0.0211206362532721 0.148496694905987 0.340394381368469 -0.148777729683157
"PINN" "omega_3" 3.1 -1.02067695597344 -0.786880218780595 -0.229664860024457 -0.0959314195629304 0.0527784969818299 0.306696483958092 0.450267264133799 -0.125113738458198
"PINN" "omega_3" 3.15 -1.02732499538416 -0.794200808507981 -0.231687080076938 -0.113570469653155 0.145601559798877 0.4830278420892 0.708818598727532 -0.0961178673728447
"PINN" "omega_3" 3.2 -1.02651222055749 -0.800803280453351 -0.237688993568554 -0.128081418391673 0.210490353694354 0.688828603541197 0.948103032705319 -0.063276967531076
"PINN" "omega_3" 3.25 -1.01712579685983 -0.793712501587663 -0.257803544892909 -0.141360963069587 0.274267043816053 0.87834314280019 1.14296105105376 -0.0285024326056086
"PINN" "omega_3" 3.3 -0.998063128716751 -0.786633119444502 -0.277822202214338 -0.15186791574007 0.329625536475987 1.03700987473286 1.27608291906097 0.00624668459310228
"PINN" "omega_3" 3.35 -0.968150763818585 -0.76660465428813 -0.296885004504418 -0.161873613032128 0.401971509581301 1.15672053244697 1.3373368421951 0.0392060682752437
"PINN" "omega_3" 3.4 -0.926299256595314 -0.731982170011008 -0.311140891017203 -0.172001876270883 0.497160979552859 1.23433330351605 1.32448520636433 0.0689377601804116
"PINN" "omega_3" 3.45 -0.871499807785426 -0.688576942460884 -0.327473555804602 -0.17271158870409 0.598390315958852 1.25970865308341 1.28806619912046 0.0943742058019793
"PINN" "omega_3" 3.5 -0.803100276229372 -0.630302018402631 -0.340612272008002 -0.173208495400331 0.701057132535539 1.28001934313909 1.29934979038802 0.114841581170601
"PINN" "omega_3" 3.55 -0.720446258630204 -0.563345700559637 -0.350729379372865 -0.171853804174475 0.798569484158065 1.35275790729406 1.38499882209459 0.130028665070908
"PINN" "omega_3" 3.6 -0.623492496298979 -0.481933844288335 -0.349740217138333 -0.168965837802318 0.7429952816899 1.418227457326 1.46163391631615 0.139952807067092
"PINN" "omega_3" 3.65 -0.512847047253786 -0.482367597109203 -0.324537976415229 -0.165218422681221 0.598436775527034 1.4674725320844 1.52180785310429 0.144897618095792
"PINN" "omega_3" 3.7 -0.508041509135467 -0.461464129098317 -0.293135208991885 -0.158672510454551 0.448810953705276 1.49088252030225 1.55733030682711 0.145351456817498
"PINN" "omega_3" 3.75 -0.515134205416985 -0.465880397873946 -0.247360272164372 -0.149966784132687 0.342483372827473 1.48343660273309 1.56067796298885 0.141947342263921
"PINN" "omega_3" 3.8 -0.518152642579537 -0.469709720986657 -0.224965927291009 -0.117777593338815 0.299210360559755 1.4535812783073 1.53083489236559 0.135398912368422
"PINN" "omega_3" 3.85 -0.517452362648726 -0.467727670413922 -0.218904168988502 -0.112816959153349 0.258215926479409 1.40361539466704 1.47721713445611 0.126452214982902
"PINN" "omega_3" 3.9 -0.513508984324403 -0.464399230550214 -0.215810369061217 -0.108250143922021 0.238687092826467 1.34370958036448 1.41519956410968 0.115816043361087
"PINN" "omega_3" 3.95 -0.517153411218601 -0.470181076025654 -0.20813131578052 -0.100908750898839 0.279426320979383 1.27761333563683 1.35661165561982 0.104113581238886
"PINN" "omega_3" 4 -0.539621208655831 -0.470328134194745 -0.192389452966438 -0.0927044207994072 0.312505235799108 1.20917994298208 1.3044526591778 0.0918457862892476
"PINN" "omega_3" 4.05 -0.53377777428193 -0.465123802036487 -0.171062370651782 -0.0843035335134914 0.287114131522969 1.13662075559722 1.25416505224018 0.0793917349369668
"PINN" "omega_3" 4.1 -0.505622127563186 -0.456475890864169 -0.174957290952364 -0.0751726215181634 0.251166006707194 1.0529429120312 1.19943096119306 0.0670296117449843
"PINN" "omega_3" 4.15 -0.466120398057001 -0.442830698781393 -0.176240341178129 -0.065889034430711 0.216156277673292 0.962465569483129 1.13467592206797 0.0549721146410902
"PINN" "omega_3" 4.2 -0.454678804449316 -0.406400969402057 -0.17598728884542 -0.0566199326810874 0.188478949592707 0.865593229152523 1.05569727527842 0.0433877717741441
"PINN" "omega_3" 4.25 -0.443330323316616 -0.394812199636533 -0.172483754709731 -0.0422677630236308 0.16907460949102 0.759534375348039 0.959687015108841 0.0324097290343311
"PINN" "omega_3" 4.3 -0.432093197249742 -0.382758741842167 -0.164950612462121 -0.0378548520897084 0.152409733970956 0.646038164076629 0.846255460118186 0.0221274985128639
"PINN" "omega_3" 4.35 -0.420914773425523 -0.36986272208685 -0.155474832487755 -0.0298110636914544 0.139759827820569 0.53420358291379 0.718362166018892 0.0125811479147183
"PINN" "omega_3" 4.4 -0.409739102340723 -0.358301972150116 -0.134292371711808 -0.0208184053690843 0.125755301514289 0.425971076454744 0.583994124395247 0.00376234836811808
"PINN" "omega_3" 4.45 -0.398401774241336 -0.347499381295108 -0.101786444512186 -0.0103454096368978 0.110002286966562 0.330671239410719 0.455700130051241 -0.00436048431065445
"PINN" "omega_3" 4.5 -0.386859698936348 -0.334995838596342 -0.0673889375494241 0.00163555234121304 0.0561827956299226 0.26508602935354 0.345044915085793 -0.0118215008159977
"PINN" "omega_3" 4.55 -0.375054744387853 -0.322024992767581 -0.0788867675631195 0.00656236819753531 0.0546098844013727 0.19346185693945 0.33480149043379 -0.0186195022332351
"PINN" "omega_3" 4.6 -0.363008964157814 -0.309959276716995 -0.129554487230621 0.00504589825641233 0.0818928566545765 0.180733500093879 0.334223844863118 -0.0247146434019278
"PINN" "omega_3" 4.65 -0.350692047541031 -0.324909930614467 -0.175215485101774 0.0029655717296464 0.0897434844455915 0.235201742108814 0.333621774396647 -0.0300183294428348
"PINN" "omega_3" 4.7 -0.431098650646959 -0.343525793020149 -0.208693819882399 0.00386610101736551 0.104423575950591 0.288802506738364 0.372559289835806 -0.0344102282810059
"PINN" "omega_3" 4.75 -0.51856124779772 -0.426479383964363 -0.232349782041354 -0.000798221838806512 0.123168035880212 0.345871573094655 0.449281782934861 -0.0377584059238359
"PINN" "omega_3" 4.8 -0.593382424175957 -0.522745891708212 -0.248833433251775 -0.00129705249941026 0.135786827811785 0.423934809045988 0.573969968393214 -0.0399375797646284
"PINN" "omega_3" 4.85 -0.65494631094947 -0.610870688737123 -0.258052112109169 0.000582635417231359 0.14668339469074 0.500766346170792 0.7315532220249 -0.0408522569676438
"PINN" "omega_3" 4.9 -0.72131583476164 -0.678011258008098 -0.262096591895613 0.00152237639508712 0.155617058815892 0.572868684023206 0.900010325404025 -0.0404458407319958
"PINN" "omega_3" 4.95 -0.79808062473785 -0.726515426557512 -0.261505076516812 0.00323671087534194 0.164354242547404 0.633424873519175 1.07359760233288 -0.038712147471093
"PINN" "omega_3" 5 -0.857418992005478 -0.760956223832977 -0.256665463838203 0.00612858651174975 0.170059312720525 0.682896307551971 1.24635165153268 -0.035694953886469
"PINN" "omega_3" 5.05 -0.900774109669044 -0.78126529891972 -0.260462682607397 0.00817101771826856 0.175483911233698 0.715593325637656 1.41268962075253 -0.0314895388462908
"PINN" "omega_3" 5.1 -0.931388895887153 -0.790766558216035 -0.269882511425749 0.00910501446264789 0.17623430551339 0.736696671778191 1.56761977231497 -0.0262360067953813
"PINN" "omega_3" 5.15 -0.952147392612801 -0.812204600115706 -0.280112766157288 0.0117302429948154 0.18508114590378 0.748737555666196 1.7067911828799 -0.0201163393032295
"PINN" "omega_3" 5.2 -0.964651593205588 -0.827286408354098 -0.28664431447487 0.0118627669863827 0.192563639651041 0.754691037223154 1.82653945494013 -0.0133456483029092
"PINN" "omega_3" 5.25 -0.968757900548212 -0.826850476361074 -0.292192490143293 0.0133353892608739 0.196411245494062 0.788212818341094 1.92399262128896 -0.00616100580548818
"PINN" "omega_3" 5.3 -0.963133773580353 -0.81778811655812 -0.296659151665949 0.0145270655780223 0.196166972260812 0.823819464967698 1.99670503445515 0.0011846605637934
"PINN" "omega_3" 5.35 -0.946413748220948 -0.799729129119328 -0.29897287127983 0.016897222660532 0.191993106000211 0.844787682812523 2.04290362494834 0.00843547856242515
"PINN" "omega_3" 5.4 -0.917392828217316 -0.770454281543607 -0.300206956952877 0.0188792922712082 0.187007823226736 0.84874090606769 2.06109140699692 0.0153394316659834
"PINN" "omega_3" 5.45 -0.875418818184357 -0.736790146367582 -0.29842632727366 0.0200443601153211 0.191587369803415 0.835316769726489 2.05020396696244 0.0216662730734084
"PINN" "omega_3" 5.5 -0.820671293308749 -0.700642854909745 -0.294797815070353 0.0228750893177789 0.194685708360282 0.806121378120508 2.00939800358947 0.0272068993735016
"PINN" "omega_3" 5.55 -0.754476244385842 -0.666162446259477 -0.286487566745336 0.0245635724657518 0.194515360457558 0.76406155028792 1.93795786372658 0.0317917305434885
"PINN" "omega_3" 5.6 -0.681037965384746 -0.638595614511132 -0.27637949533198 0.0237899500374397 0.193375088947334 0.712198141713827 1.83710782564611 0.0352911352274613
"PINN" "omega_3" 5.65 -0.631264011865767 -0.59672543576545 -0.258914580661724 0.0232366505649111 0.189344472914911 0.65285605384463 1.7049807363598 0.0376248765897499
"PINN" "omega_3" 5.7 -0.620091351563815 -0.533334986950081 -0.234586099764044 0.0234756989624998 0.183690566836617 0.61039697409899 1.54054136343728 0.0387628224690713
"PINN" "omega_3" 5.75 -0.606046231394487 -0.47809520962403 -0.201281167718037 0.0123224276734391 0.174909851501582 0.584268406800277 1.34381611250404 0.0387297368165873
"PINN" "omega_3" 5.8 -0.587083721396255 -0.424443676354315 -0.160939998661661 0.00638159397772142 0.165634787839849 0.5574056290248 1.11710644621184 0.0375909504061607
"PINN" "omega_3" 5.85 -0.56224254397182 -0.375624265247382 -0.153980951903861 0.0209114977257059 0.154908226338932 0.52911141370879 0.863737577811207 0.0354624077800836
"PINN" "omega_3" 5.9 -0.531498121207449 -0.327086578047101 -0.127568668967399 0.0230359487075589 0.138948046315363 0.492715228740963 0.588798868721767 0.0324900915140804
"PINN" "omega_3" 5.95 -0.495008939234992 -0.324464256452131 -0.0744085141626556 0.0174080439493878 0.16060442216633 0.445388313771673 0.487528138522066 0.0288387072573042
"PINN" "omega_3" 6 -0.454089008362473 -0.325885299570359 -0.0848373912101579 0.00141355347727767 0.11425294249716 0.437803475555199 0.469015587636022 0.0246805124915968


==> data/tikz_data_time.dat <==
"NN" "delta_1" 0 -0.0234248697718306 -0.0216847253619403 -0.0134284990233545 -0.00595519672375033 -0.000717334061535291 0.0128476022211736 0.0165070403236059 -0.00623758862440415
"NN" "delta_1" 0.01 -0.00547478184115169 -0.00330613889978426 0.00893819107206417 0.018424820883206 0.0252367783004291 0.0305918927400189 0.0317405104688654 0.0167101115930738
"NN" "delta_1" 0.02 0.00949320866369463 0.010733914946364 0.0258983331865027 0.03682749583351 0.0487459518839385 0.0586173906221762 0.060752159429373 0.0375377658202782
"NN" "delta_1" 0.03 0.0203016829547082 0.022706420918407 0.0412857319070592 0.052478317787184 0.0744555922766117 0.0890582245954684 0.0924127273122296 0.0559781201473463
"NN" "delta_1" 0.04 0.0300372104600153 0.0336685011640052 0.0560397140614203 0.0662809816522105 0.0974778775019375 0.118053126358156 0.122599777927643 0.0729771344174033
"NN" "delta_1" 0.05 0.0395005986079094 0.0431497019178259 0.0668556683475172 0.0788930838003489 0.119979785296603 0.147428676330222 0.151957075851592 0.0893042150475683
"NN" "delta_1" 0.06 0.0488021440877513 0.052614942127757 0.0746945340742614 0.0915567921083852 0.142227389022166 0.174818216986492 0.180628417161117 0.105215885442636
"NN" "delta_1" 0.07 0.0581228500761259 0.0616330373277327 0.0852775355235723 0.10368185740855 0.16423496498175 0.201230013654318 0.208617596107548 0.120726740915972
"NN" "delta_1" 0.08 0.0675359523686527 0.0701743580717843 0.0935113674030268 0.115823226618533 0.185776821030342 0.227712263398951 0.235862163139854 0.135762891797491
"NN" "delta_1" 0.09 0.0768488181891868 0.0790805577507435 0.104086080547815 0.127365970769079 0.207141731686164 0.253845295073977 0.261974655501091 0.150216569296895
"NN" "delta_1" 0.1 0.085346570682046 0.0871480370140011 0.112166329421602 0.138210584636492 0.227740296391127 0.27859668991984 0.286736148496988 0.163965396771493
"NN" "delta_1" 0.11 0.092104531569982 0.0956056611263956 0.119603183458252 0.148245285478448 0.246755141685193 0.300373172792225 0.309932617878295 0.176880076547781
"NN" "delta_1" 0.12 0.0981755360562268 0.103566022114495 0.12684017661311 0.156614488889059 0.264819374998433 0.320374704595548 0.331354300098913 0.188828390917672
"NN" "delta_1" 0.13 0.103507707630706 0.110659083952108 0.135868284988653 0.163301898226875 0.281761384599737 0.338427768219323 0.350816781666663 0.199678763629349
"NN" "delta_1" 0.14 0.108053080729021 0.115271613118472 0.141327037051619 0.168526087842243 0.297412380018564 0.354367770195733 0.368410421458178 0.209303914457326
"NN" "delta_1" 0.15 0.111775213088433 0.11907606077642 0.147345031573522 0.172186137185125 0.311610828472329 0.368907624351679 0.383695637711498 0.217584289807201
"NN" "delta_1" 0.16 0.114644924886447 0.12203611019066 0.152761668256193 0.174536070530637 0.324205166885665 0.381554093866457 0.396529869671728 0.224412897571882
"NN" "delta_1" 0.17 0.11664466982074 0.124128973494939 0.156777091082663 0.178567878912792 0.333797936943552 0.391649038347741 0.406788592955377 0.22969937672414
"NN" "delta_1" 0.18 0.1177450342887 0.125343193747781 0.158506783421651 0.180628783918216 0.339967817308527 0.399093513495626 0.414377566737104 0.233374376175578
"NN" "delta_1" 0.19 0.117957791472396 0.125677869915568 0.157151566715178 0.181443633883365 0.346982422810689 0.403810521494904 0.419225289419049 0.235392919815981
"NN" "delta_1" 0.2 0.117328727266308 0.12510296156429 0.154365343857107 0.180737214100489 0.352026643239131 0.405755799860687 0.421292715285275 0.23573787997707
"NN" "delta_1" 0.21 0.115893284147533 0.123682111296237 0.150901797918571 0.178710228209418 0.355072693124227 0.404906635777949 0.420568150567625 0.23442146131579
"NN" "delta_1" 0.22 0.113694865620822 0.121534701436559 0.14646771520807 0.174896318537039 0.351961035447643 0.40127450537818 0.417072148114638 0.231486289424954
"NN" "delta_1" 0.23 0.110791398440331 0.118665879463211 0.142278035233437 0.169573408102159 0.349301841972836 0.394893622374129 0.41085142355157 0.227004245768378
"NN" "delta_1" 0.24 0.107244996184753 0.115035717193144 0.13668059447428 0.164468795219792 0.346137707101788 0.385825440568942 0.401984910778088 0.221074011478739
"NN" "delta_1" 0.25 0.103129940138749 0.110769973761639 0.130642277594414 0.157209399488702 0.341070656920943 0.374158478546028 0.390576556692857 0.213818249118327
"NN" "delta_1" 0.26 0.0985219441629439 0.102902751089767 0.125134938371651 0.150999037804867 0.327943090587441 0.360002293831267 0.37675275817417 0.205378419307548
"NN" "delta_1" 0.27 0.0907941961336615 0.0939379803810105 0.116152718034621 0.142586450686662 0.316417274067388 0.349961334070152 0.360666476340861 0.195910196984887
"NN" "delta_1" 0.28 0.0782303687119957 0.0868170024117594 0.109220962783747 0.133266728947604 0.30567351338774 0.340757836260709 0.342508547940944 0.18557777403134
"NN" "delta_1" 0.29 0.0648299782887205 0.074965693871331 0.0992383198237263 0.125802286750344 0.289747390708159 0.327190267391288 0.333852535423838 0.174549030633152
"NN" "delta_1" 0.3 0.0512736657548131 0.0598722023174758 0.0915122131939804 0.113845577945839 0.267736112818982 0.317581694357262 0.324443207226244 0.162990638002528
"NN" "delta_1" 0.31 0.0377584569929391 0.0477020225559396 0.0837354600893881 0.10581249581111 0.2529915935981 0.307481140434754 0.314460582211928 0.15106376425729
"NN" "delta_1" 0.32 0.0241582256967163 0.0360371855792374 0.0739610672024748 0.0960894209789558 0.232007448144528 0.29707477746559 0.304221874642538 0.138921260451687
"NN" "delta_1" 0.33 0.0106816413450195 0.0209772891900255 0.0656532269120746 0.0833918806037726 0.207387578267072 0.286402084738586 0.29372567851062 0.126704457751412
"NN" "delta_1" 0.34 -0.00232145596837996 0.00692915584266651 0.0580271865019925 0.0769206742563374 0.188867309269377 0.274092685960573 0.283063287056707 0.114542211825763
"NN" "delta_1" 0.35 -0.014745919728113 -0.00420882682717361 0.0503890661006126 0.06633304032527 0.161099192461999 0.261445620967984 0.272294280910926 0.102548967416333
"NN" "delta_1" 0.36 -0.0268134165003591 -0.0166059962746171 0.0420287952588093 0.0577044244586653 0.141638538991856 0.25003907710276 0.261446950804084 0.0908251370278113
"NN" "delta_1" 0.37 -0.0383924005954359 -0.030623631392686 0.0346331595040571 0.0497691666562161 0.116792610294106 0.239875458315135 0.250837848077916 0.0794570427194385
"NN" "delta_1" 0.38 -0.0492130402228145 -0.0400419827947937 0.0265394128195587 0.0408825028137569 0.0988777064523703 0.229989519923521 0.24039150309813 0.0685169554886454
"NN" "delta_1" 0.39 -0.0598353282786686 -0.0534111271783059 0.0186788515567001 0.0320258353209659 0.0897806028062246 0.217500670385262 0.229875400363607 0.0580648976727695
"NN" "delta_1" 0.4 -0.0699935985259478 -0.0633538262591617 0.0115329929672688 0.024540613675585 0.0838942006642189 0.2045800842152 0.219223136884048 0.0481488312725689
"NN" "delta_1" 0.41 -0.0802876557634253 -0.0742637856777266 0.00534976941838261 0.0197957822823349 0.0766548371791183 0.194513890932493 0.20872837693125 0.0388064058977533
"NN" "delta_1" 0.42 -0.091203745272924 -0.0862057776696249 -0.00145823662779643 0.0146899501420996 0.0680628337199964 0.185422597347888 0.198342131505138 0.0300659025285166
"NN" "delta_1" 0.43 -0.103011639425851 -0.0986169268119774 -0.00789607575476148 0.00711984583555492 0.0641025120549521 0.174042032976127 0.187664331212678 0.0219473627976523
"NN" "delta_1" 0.44 -0.11572806674417 -0.110213257246081 -0.0129912010541076 0.00198259113768218 0.0567056440704216 0.16094656690358 0.176633589573233 0.0144638520968609
"NN" "delta_1" 0.45 -0.129104879049748 -0.122694215949313 -0.0179634740847406 -0.00191641642446527 0.0532548917420583 0.149921137935326 0.165820524809646 0.00762240571256639
"NN" "delta_1" 0.46 -0.142617986478227 -0.136023107976562 -0.0218119335295552 -0.00288130867409153 0.0468938598809878 0.141090372897925 0.154809430484992 0.00142488039870194
"NN" "delta_1" 0.47 -0.155600113810769 -0.146796540845259 -0.0254845998210124 -0.00647932415554553 0.0444489979200628 0.12941111210228 0.143387915426708 -0.00413094093391243
"NN" "delta_1" 0.48 -0.167715733319473 -0.159699475537593 -0.0282719406499601 -0.00785347727076091 0.0390889152020563 0.115986670645617 0.131758939799614 -0.00905078516146253
"NN" "delta_1" 0.49 -0.178628391595267 -0.168728043232595 -0.0299715615818866 -0.00877950564586505 0.0379143356681106 0.105301984963079 0.120438767352811 -0.0133428801020751
"NN" "delta_1" 0.5 -0.188567531008059 -0.176990578666439 -0.03122550430938 -0.00912843365474603 0.0370750673961484 0.0965797605077912 0.108786966159525 -0.0170174514363851
"NN" "delta_1" 0.51 -0.197168328646765 -0.18468040362068 -0.0318769104918395 -0.00989396214293659 0.0311863568689493 0.0832923905911922 0.0968677514814397 -0.0200858238118675
"NN" "delta_1" 0.52 -0.204361850412679 -0.191294062160167 -0.0319232408464454 -0.00911075171587361 0.0287895098042654 0.0701614087178173 0.0855913588964163 -0.0225601484121552
"NN" "delta_1" 0.53 -0.210128751018716 -0.197162266993771 -0.030884694335092 -0.0087522361959822 0.0244191005507086 0.0686406890029134 0.074185288508031 -0.024452835755789
"NN" "delta_1" 0.54 -0.214711930728417 -0.20231140696239 -0.029553234798276 -0.00785812566758703 0.0257362385972891 0.0647223241600758 0.0720718980406789 -0.0257762515848802
"NN" "delta_1" 0.55 -0.218093499703768 -0.206637478964927 -0.0275277702814594 -0.00706844425674269 0.021302774161488 0.0674955656885265 0.0753710070920608 -0.0265429584502253
"NN" "delta_1" 0.56 -0.220128790390359 -0.208137993832982 -0.0248228659112713 -0.00685892862331994 0.021124287462587 0.0707890352210407 0.0792310734242352 -0.026765205843869
"NN" "delta_1" 0.57 -0.220780489890079 -0.206224178552335 -0.0239533556744349 -0.00631945372380438 0.018058122208811 0.0745883375480652 0.0837313473278469 -0.0264557826378636
"NN" "delta_1" 0.58 -0.220733332191767 -0.207445426484923 -0.0223639873674286 -0.00566770094001268 0.0146177769834236 0.0788637850282221 0.088699068629899 -0.0256279770901605
"NN" "delta_1" 0.59 -0.219579241426923 -0.20627740148872 -0.021538030418865 -0.00597488731342199 0.0113962445895615 0.0835839223053891 0.0940129901751188 -0.0242962323717777
"NN" "delta_1" 0.6 -0.217243165851124 -0.201197602733328 -0.0211820031547989 -0.00478120324558962 0.0130405673626888 0.0887063106560493 0.0996001708070222 -0.0224765648247279
"NN" "delta_1" 0.61 -0.214591826115117 -0.201424647401057 -0.0218547529872051 -0.00393946725542849 0.0204283780205494 0.0941848481908283 0.105385395808352 -0.0201871700281832
"NN" "delta_1" 0.62 -0.210615349618024 -0.193261832401411 -0.0260515735204849 0.000166105398991867 0.0246351693990311 0.099963914455522 0.111294029204968 -0.0174486553845469
"NN" "delta_1" 0.63 -0.206483455523728 -0.191206603549332 -0.0301502679569141 0.00442010728805764 0.0288396734656775 0.105984303484369 0.117247678302229 -0.0142847366765193
"NN" "delta_1" 0.64 -0.201288162088091 -0.183155102095675 -0.0342127368018526 0.00874679423362079 0.0335816577761368 0.112179331273546 0.123341037452884 -0.0107222300751174
"NN" "delta_1" 0.65 -0.195738360754774 -0.17842108022146 -0.0383628833753695 0.0120708061100023 0.0409852697232946 0.118483625688536 0.129458936738038 -0.00679145774735661
"NN" "delta_1" 0.66 -0.189526368558515 -0.170563450224418 -0.0437709115770337 0.0149679736540569 0.049368318308054 0.124821882420147 0.135465140066899 -0.00252576205463448
"NN" "delta_1" 0.67 -0.182731617658509 -0.163331531613073 -0.0482583001494372 0.0191561645282636 0.0529940818239114 0.129967385126624 0.141289227853965 0.00203789027284916
"NN" "delta_1" 0.68 -0.175692179648617 -0.156083890233875 -0.0456897067416475 0.0224570304402789 0.0594294088485821 0.134049130440581 0.14686159466454 0.0068598177247616
"NN" "delta_1" 0.69 -0.167791595086531 -0.146185431883382 -0.0421221071059938 0.0253331780003901 0.0636960596007351 0.137731123531867 0.15211551436964 0.0118978387502872
"NN" "delta_1" 0.7 -0.160125568382388 -0.140201469045738 -0.0344207275230213 0.0281815808919118 0.0706255119984597 0.141426849325583 0.156990213763194 0.0171076245079767
"NN" "delta_1" 0.71 -0.151267418813054 -0.127263422848233 -0.0284224315765345 0.0315000618983806 0.0769987030316308 0.146894937675887 0.161810370233705 0.0224431093764291
"NN" "delta_1" 0.72 -0.143185296603977 -0.12336559584413 -0.0225172243036496 0.0362200442819921 0.0827320972401069 0.15202550575955 0.166197140328705 0.0278570625950591
"NN" "delta_1" 0.73 -0.134027476474296 -0.107386233895414 -0.016545782274479 0.0401856367244842 0.0841336539699782 0.156755604941851 0.170038209082961 0.0333018071100662
"NN" "delta_1" 0.74 -0.125279824114311 -0.10338487624994 -0.00640555351217897 0.0474213850107554 0.0876662548001912 0.15924402985191 0.173271227167472 0.038729395779177
"NN" "delta_1" 0.75 -0.116108271260443 -0.0898273660899953 0.000909738921854419 0.0541212360526671 0.0955178587792546 0.160323992202215 0.175836621658997 0.0440923603852294
"NN" "delta_1" 0.76 -0.106876276660091 -0.0824613732219572 0.0121297438352612 0.0588085323340685 0.0981972557030499 0.160729668838515 0.177677691639965 0.0493441404383754
"NN" "delta_1" 0.77 -0.0979989549131084 -0.0783268986814871 0.0158656923457736 0.0632628378444637 0.106767119848387 0.162624840580101 0.17897193647829 0.0544392550931314
"NN" "delta_1" 0.78 -0.0885035495393283 -0.0748876403630621 0.0191163962997949 0.0672019426194557 0.114270827306566 0.165453502893726 0.179743618433802 0.0593345278371795
"NN" "delta_1" 0.79 -0.0802330857984281 -0.0731426542073266 0.0352881091394328 0.0711710604713915 0.113724758769517 0.167156609549679 0.179692670712121 0.0639889158292601
"NN" "delta_1" 0.8 -0.0781282369794642 -0.0663810942838361 0.0372827947462337 0.0739466495358972 0.126176919290496 0.167083421223583 0.178797923122703 0.0683640567354847
"NN" "delta_1" 0.81 -0.0776231706702686 -0.061582509895894 0.0416796923308524 0.075674505783709 0.138592490295429 0.174447186391366 0.184873101513648 0.0724250036348232
"NN" "delta_1" 0.82 -0.0767052185466659 -0.0554085085459541 0.0419393969598718 0.0786108186974794 0.14667666516977 0.175111779480947 0.201310431470476 0.0761408561859351
"NN" "delta_1" 0.83 -0.0753657836274464 -0.049001456006867 0.0424194047368771 0.0792008138033122 0.142434393728708 0.184528229705555 0.218788126032905 0.0794846755994048
"NN" "delta_1" 0.84 -0.0736006984916282 -0.0489885252266868 0.0416032410022737 0.0799361400560359 0.145930951099398 0.195349744848649 0.235378690150204 0.0824337387795876
"NN" "delta_1" 0.85 -0.0714084185922044 -0.0464339738639632 0.0417415317069822 0.0796927549969646 0.148277204698105 0.207895022908885 0.2505218109002 0.0849703605307312
"NN" "delta_1" 0.86 -0.0687934368051168 -0.0422205753807148 0.0425070832319874 0.0774516039595011 0.147637884470471 0.219721613439391 0.265772339107667 0.0870810738073961
"NN" "delta_1" 0.87 -0.0657685398338883 -0.0378450564111554 0.0405454098580156 0.073028371198689 0.141870757195685 0.236224083463298 0.281026182460078 0.0887576429944004
"NN" "delta_1" 0.88 -0.0627320807661784 -0.0333666201642839 0.0396670548859657 0.070401132821222 0.143518459906815 0.24296069266064 0.294838430919086 0.0899959243857004
"NN" "delta_1" 0.89 -0.059625132584775 -0.0289971424188638 0.0388930494800779 0.0658937747639012 0.143026677141215 0.250829380602971 0.307508288911876 0.0907959320906728
"NN" "delta_1" 0.9 -0.0561439970299931 -0.0281791060599257 0.0373282805760849 0.0619453511850434 0.142103977016059 0.272068791435985 0.321503857122599 0.0911616953793988
"NN" "delta_1" 0.91 -0.0523169198639442 -0.0270287332894037 0.0358612384353142 0.057427179162306 0.148648752222986 0.28503607143425 0.33412553122233 0.0911004613904018
"NN" "delta_1" 0.92 -0.0481842385055808 -0.0255283872344743 0.0341998781145354 0.053726089685201 0.148072469903335 0.287978370449937 0.345398071686089 0.0906222014519518
"NN" "delta_1" 0.93 -0.0437932753141614 -0.0236717129368451 0.0294240365378178 0.0499593502286543 0.143966014124325 0.303119032768216 0.357064565457976 0.0897394257796423
"NN" "delta_1" 0.94 -0.039197376286352 -0.0193707888026875 0.026369124645932 0.0461016577348419 0.139539166655591 0.322399943673794 0.368726808970181 0.0884662905664343
"NN" "delta_1" 0.95 -0.0344602002778809 -0.019938880744657 0.0229782455432525 0.0421973146588329 0.13468793054544 0.32646047207963 0.379153815817018 0.0868183568588237
"NN" "delta_1" 0.96 -0.0296712836561708 -0.021909496435855 0.0198995924326455 0.0385707624123856 0.132862607017365 0.330008695282303 0.388393570392708 0.0848121009557263
"NN" "delta_1" 0.97 -0.0307958450657628 -0.0229440087068891 0.0171887627700871 0.0350394102617847 0.123158854737503 0.348444943562258 0.39923515147909 0.0824643392377463
"NN" "delta_1" 0.98 -0.0365762775222191 -0.0205207132466561 0.0133236473656215 0.0308122534940307 0.123828006897559 0.362366244617411 0.409076724762525 0.0797922861208779
"NN" "delta_1" 0.99 -0.0427372344717758 -0.0222836456442681 0.0114347005324158 0.0265500002585459 0.112818125636435 0.363654161857179 0.417848553313313 0.0768130551794287
"NN" "delta_1" 1 -0.0481744740751244 -0.0244949202493159 0.00795320711372638 0.0228343718755213 0.111532159544616 0.371176061157324 0.426312835493379 0.0735431126261626
"NN" "delta_1" 1.01 -0.0537904724830143 -0.0338158780863886 0.00384983080232693 0.0192720220282961 0.101663953894157 0.388104117391878 0.435802912022689 0.0699989194885353
"NN" "delta_1" 1.02 -0.0718645936270375 -0.0397574320986487 0.00219127150495813 0.0149955387438776 0.0852080890610445 0.397206325251495 0.444330091118577 0.0661961839022975
"NN" "delta_1" 1.03 -0.102288995075182 -0.0455007290626508 -0.000546080036203711 0.0117034339864315 0.0768891730872789 0.39795769892161 0.451944636167329 0.0621501327615337
"NN" "delta_1" 1.04 -0.133801133234678 -0.056255122962199 -0.00381632606170601 0.00792370324171698 0.0584805393429466 0.407597186667401 0.459908960189384 0.0578754751891073
"NN" "delta_1" 1.05 -0.166283182427094 -0.0634046534587376 -0.00878960810643803 0.00449573732860409 0.0425899118204986 0.423271995446147 0.46836601722285 0.0533862452547354
"NN" "delta_1" 1.06 -0.199610016662375 -0.0666571496124102 -0.0141542010965949 -0.000174052840386407 0.0203589650270919 0.429763921852444 0.475996886696066 0.0486960188245631
"NN" "delta_1" 1.07 -0.233641903469794 -0.0831688225849696 -0.0248909588221111 -0.00613156836427819 0.0170441602164055 0.430316598987314 0.482845453145584 0.0438179619736456
"NN" "delta_1" 1.08 -0.268232487635092 -0.121071181004829 -0.0387385961158548 -0.0108242230367859 0.0196839917368532 0.440170705114081 0.490360220639113 0.0387653205126524
"NN" "delta_1" 1.09 -0.303222019166118 -0.160000999290955 -0.0490088746720206 -0.0141496850390133 0.0219818119286204 0.454814768146875 0.498110891399185 0.0335507634229602
"NN" "delta_1" 1.1 -0.338437294786367 -0.199795149824487 -0.0491733503797362 -0.0188419512912646 0.0294619769931146 0.460679120285432 0.505139088177065 0.0281874436065761
"NN" "delta_1" 1.11 -0.373693303659832 -0.240285493168874 -0.0518980751196947 -0.022116230149609 0.0312492121521508 0.461171170929401 0.5114805848109 0.0226884913399292
"NN" "delta_1" 1.12 -0.408789899055911 -0.281300058921974 -0.0533548966190873 -0.0262416019679045 0.0327000487008862 0.469578047515498 0.518487731255683 0.0170675153337745
"NN" "delta_1" 1.13 -0.443515896483325 -0.322659492164026 -0.0536135613656 -0.0287764272486111 0.0417947447012388 0.483409182106055 0.525733387638607 0.0113388180473427
"NN" "delta_1" 1.14 -0.477648200399296 -0.364179731143397 -0.055620756585093 -0.031939553001502 0.0426538782347923 0.490072733659919 0.532319632772293 0.00551733261242598
"NN" "delta_1" 1.15 -0.510947623900987 -0.405664707235356 -0.0574057108565943 -0.0345485049137108 0.0431925118574861 0.49045824883719 0.53827194870173 -0.000380902809559198
"NN" "delta_1" 1.16 -0.543167826253358 -0.446914347888009 -0.0589709068261199 -0.0369841871166159 0.0437169921175447 0.496586106190247 0.544639372039812 -0.00633898919320915
"NN" "delta_1" 1.17 -0.574047171087614 -0.48771568855668 -0.0603214094955667 -0.0387564913556439 0.0537838615481958 0.509756775855949 0.551435165862323 -0.0123384163765526
"NN" "delta_1" 1.18 -0.603319207059787 -0.527842608465499 -0.0651657689181775 -0.0403087909324552 0.0533672081045402 0.517580715416733 0.557579765568102 -0.0183594291324451
"NN" "delta_1" 1.19 -0.630706861817387 -0.567062045287957 -0.0697583191829227 -0.0419171901462891 0.0526620150897859 0.517642308639545 0.563071004446133 -0.0243802789508208
"NN" "delta_1" 1.2 -0.655937322443413 -0.605128807228172 -0.0736492073335596 -0.0448878229045772 0.0516757390226612 0.521428901631601 0.568575449427734 -0.0303785284540264
"NN" "delta_1" 1.21 -0.678727008588979 -0.641782311333859 -0.076897099355264 -0.0458912465822957 0.0504227359627425 0.533514517558609 0.574701347277125 -0.0363288739744882
"NN" "delta_1" 1.22 -0.698803365235599 -0.676758155885938 -0.0798649079795182 -0.0467324619709419 0.0489173107173584 0.542223922443544 0.580053799834835 -0.0422051752925939
"NN" "delta_1" 1.23 -0.71943685411372 -0.709778793932009 -0.0844790625369045 -0.0476052265758713 0.0471775016311244 0.54152151917916 0.584581849008358 -0.0479790332431372
"NN" "delta_1" 1.24 -0.744239952081014 -0.735183613920332 -0.0889791939854319 -0.049836422797284 0.0452207839044401 0.54015089349418 0.588219340242442 -0.0536205561571753
"NN" "delta_1" 1.25 -0.76951879999966 -0.757473469034234 -0.0933523601375932 -0.0501141521440005 0.0430704571206959 0.547651151316085 0.592570225278299 -0.0590987126876369
"NN" "delta_1" 1.26 -0.794221653191597 -0.779102077321737 -0.0975868611246038 -0.0502264689275986 0.0407496699375711 0.554523087401988 0.595705112157588 -0.0643809364845593
"NN" "delta_1" 1.27 -0.817212228366496 -0.794885529957337 -0.101671405821504 -0.0508548983870534 0.0382837767515825 0.559244759189858 0.597481529005975 -0.0694338182078291
"NN" "delta_1" 1.28 -0.838417862397698 -0.818114781642633 -0.1055979412994 -0.0521433237705121 0.0357001615806272 0.555848699050485 0.597744231974254 -0.0742236733941988
"NN" "delta_1" 1.29 -0.856920193471622 -0.827942313861802 -0.109355273129717 -0.0522990793033581 0.0330285787940208 0.551376263397679 0.596334572303208 -0.0787164832657064
"NN" "delta_1" 1.3 -0.872928412725596 -0.848071605028947 -0.112937417567918 -0.0522703582664246 0.030299898648924 0.545740933116806 0.593084168149389 -0.0828790452607158
"NN" "delta_1" 1.31 -0.884935512512519 -0.853310940355873 -0.116336672997669 -0.0521486386211267 0.0275449776896333 0.538850832280317 0.58783845184124 -0.0866788828445729
"NN" "delta_1" 1.32 -0.894325408054471 -0.857961359171758 -0.119545963238019 -0.0518463205732137 0.0247974762986338 0.530608280672751 0.580444372247461 -0.0900856060860318
"NN" "delta_1" 1.33 -0.89970672918545 -0.86760690457394 -0.122560826353697 -0.0505077813778717 0.0220892347217148 0.520919303668163 0.570775355275642 -0.0930705244925492
"NN" "delta_1" 1.34 -0.900434927066649 -0.862715355852593 -0.125375128460554 -0.0494784345827872 0.0194556955897536 0.509686734343211 0.558723845561987 -0.0956084899404201
"NN" "delta_1" 1.35 -0.89705838813967 -0.851149857480601 -0.127985402564503 -0.0486345016703876 0.016929021272891 0.496821650733532 0.544213416214504 -0.0976773932523747
"NN" "delta_1" 1.36 -0.889973754025282 -0.847568860823001 -0.130387305949049 -0.0467040245424666 0.0145414385427254 0.482244465828974 0.527200338898929 -0.0992590832179644
"NN" "delta_1" 1.37 -0.877779158270405 -0.839975266459084 -0.136650416820048 -0.0461297841224386 0.0123252745067046 0.46588944709983 0.507670866316587 -0.100339747041387
"NN" "delta_1" 1.38 -0.860368136202727 -0.816134690877313 -0.139974666911096 -0.0443871574860093 0.0103106774775985 0.447706005424944 0.485646610613305 -0.100910187940068
"NN" "delta_1" 1.39 -0.838362748895015 -0.787439720093806 -0.141870598450256 -0.0425316422569807 -5.16796200027425e-05 0.427661885605963 0.461182029325812 -0.100965711196371
"NN" "delta_1" 1.4 -0.812536726806178 -0.767397594271556 -0.143547836267766 -0.0405098949575082 -0.00150752520638076 0.400872377491665 0.434358074229415 -0.10050661144129
"NN" "delta_1" 1.41 -0.781510231000929 -0.743352955140634 -0.145005572299702 -0.0375266423288526 -0.00270437207610752 0.371026523874282 0.405285339646867 -0.0995374865318743
"NN" "delta_1" 1.42 -0.745390292487675 -0.702352043276651 -0.146245029873635 -0.0349475436047078 -0.003620082064546 0.341256311143013 0.37409453140412 -0.0980675608980827
"NN" "delta_1" 1.43 -0.705087303613277 -0.658428938272341 -0.147268234775928 -0.0316191258740458 -0.0042395343857129 0.316827007481309 0.341504801093989 -0.0961103643714282
"NN" "delta_1" 1.44 -0.661542405908697 -0.624246770715066 -0.148077294584606 -0.0282806422007826 -0.0125062321736811 0.287445401146738 0.30794815984468 -0.0936827165254972
"NN" "delta_1" 1.45 -0.613523481507003 -0.579200960593782 -0.148753498847902 -0.0275859399959525 -0.0125956418277016 0.254021555854434 0.272768450270748 -0.0908059120508608
"NN" "delta_1" 1.46 -0.561770123102173 -0.524558382445115 -0.149059699182736 -0.0250720343212989 -0.0123775097098491 0.22322514180105 0.238011856437333 -0.0875039875557636
"NN" "delta_1" 1.47 -0.508277029655896 -0.482632844211119 -0.149239410754035 -0.0260485620635346 -0.013029556484218 0.192140142140904 0.203902510252205 -0.083803219835641
"NN" "delta_1" 1.48 -0.451476525839142 -0.42290232882142 -0.149215436474964 -0.0234927787909416 -0.0101413390120921 0.159751576198667 0.173152816115322 -0.0797327489671119
"NN" "delta_1" 1.49 -0.394420679075653 -0.373652081279068 -0.147378235526654 -0.0256983476661572 -0.00709878089049099 0.133463748263863 0.145919854123343 -0.0753236084699447
"NN" "delta_1" 1.5 -0.337301336165109 -0.320216941577198 -0.142828130762534 -0.0270390507052951 -0.00419798389700499 0.105219313906514 0.122413853639961 -0.0706083404225622
"NN" "delta_1" 1.51 -0.283656486411201 -0.270208162561833 -0.140667585767687 -0.0344710101998087 -0.0019813957935223 0.084703032325941 0.102518496532891 -0.0656209194137316
"NN" "delta_1" 1.52 -0.237843949832676 -0.226072709437036 -0.131630630383899 -0.0349628652660059 -6.80800044150498e-06 0.0706602904080056 0.0858229694980339 -0.0603963471006357
"NN" "delta_1" 1.53 -0.204325541274079 -0.189683541080308 -0.120927173956155 -0.0334230789771526 0.00308057090895186 0.0567804135010701 0.0724036190985251 -0.0549700388426371
"NN" "delta_1" 1.54 -0.186773560556437 -0.175503802343452 -0.119790770111342 -0.0202090671315296 0.00683010074515278 0.0454001616616528 0.062271080609303 -0.0493787621694293
"NN" "delta_1" 1.55 -0.190115362707334 -0.181314767502143 -0.118523101019734 -0.0126855908734638 0.0119780985812706 0.0614312682961096 0.0710172967713421 -0.0436576621245973
"NN" "delta_1" 1.56 -0.2135880165487 -0.202625688535005 -0.117133282297648 -0.003225581106302 0.0157674531310283 0.107647936799095 0.114772447499177 -0.0378434875685985
"NN" "delta_1" 1.57 -0.245487933990939 -0.23340184840878 -0.11923493992011 0.000252304290275118 0.0190074928696484 0.157530032085154 0.169470956821561 -0.031972304407344
"NN" "delta_1" 1.58 -0.27919687675061 -0.263360940957753 -0.118812919516971 0.00418070713813634 0.0226751433851952 0.209691220841287 0.226750639106564 -0.0260794615751813
"NN" "delta_1" 1.59 -0.31290191579229 -0.289714854183111 -0.116876560873747 0.00808026672951989 0.0258514756044672 0.266078144822061 0.283815235932538 -0.0202005962941592
"NN" "delta_1" 1.6 -0.34645228028572 -0.322265957271625 -0.119492952733999 0.00944199652121225 0.0289563150573485 0.31440216885734 0.339669215592278 -0.014370311878949
"NN" "delta_1" 1.61 -0.37888455123168 -0.349172140258729 -0.117545559448695 0.0163595438732078 0.0322246313269577 0.370399270061887 0.39363084611959 -0.00862216609165172
"NN" "delta_1" 1.62 -0.410741457953581 -0.382419309694058 -0.11780950325506 0.0203803630460628 0.0349020722275097 0.418420090149869 0.444832765179342 -0.0029895090847879
"NN" "delta_1" 1.63 -0.440467824601673 -0.40192935414579 -0.11334880151321 0.0171342373180947 0.0377211686798332 0.461644374822328 0.493108815576618 0.00249504479248012
"NN" "delta_1" 1.64 -0.470453659297497 -0.436440682384654 -0.11195214909903 0.0251483951153495 0.0408019722145725 0.502314889493458 0.538756943270156 0.00779986728885466
"NN" "delta_1" 1.65 -0.498399414752068 -0.459520331809824 -0.113844656531974 0.0240234422430887 0.0434168791230106 0.545356156062907 0.581496236391811 0.0128941524769959
"NN" "delta_1" 1.66 -0.524776010886735 -0.480286611791107 -0.112034705394303 0.0293677786854795 0.0458959596722498 0.585720932266617 0.620843517386835 0.0177485688264439
"NN" "delta_1" 1.67 -0.551099930599683 -0.512790428663355 -0.108442506612072 0.0312480984672884 0.0482292283846949 0.622682875850216 0.656718583556225 0.0223337934584215
"NN" "delta_1" 1.68 -0.57520788723844 -0.527474750168464 -0.104633119001606 0.0328657837273878 0.0504148959834602 0.656214150292548 0.689068133223521 0.0266217953280655
"NN" "delta_1" 1.69 -0.598343968404748 -0.548930068894147 -0.105353863514139 0.0339624778007649 0.0524324247039986 0.686300597349468 0.717864501399677 0.0305860941465658
"NN" "delta_1" 1.7 -0.621161398626343 -0.577739251936968 -0.102258596962851 0.0349216681260809 0.0542910888771907 0.710620304602203 0.74307790300041 0.0341993586881292
"NN" "delta_1" 1.71 -0.641752045309414 -0.586220844795358 -0.0972590685654833 0.0357457358826464 0.0560064258791106 0.730914036402819 0.764707275301105 0.0374374737947434
"NN" "delta_1" 1.72 -0.662046448317676 -0.608733624223922 -0.093601229290093 0.0364359925089652 0.0575400977897448 0.747766520572844 0.782773858071216 0.0402764082937671
"NN" "delta_1" 1.73 -0.681764844749993 -0.632189079140468 -0.0899850251480661 0.0369927760720331 0.0589027108065084 0.761161412370168 0.797303697318686 0.042693303677479
"NN" "delta_1" 1.74 -0.699291458293162 -0.636897645874018 -0.0895079891726116 0.0374202366935762 0.0642005527129403 0.771102994245412 0.808337230726535 0.0446675165581538
"NN" "delta_1" 1.75 -0.717367949954233 -0.660970612716223 -0.0847982702132968 0.0377655573501474 0.0667129000703883 0.777610044796907 0.815937828486375 0.046178899673646
"NN" "delta_1" 1.76 -0.734487182110812 -0.679355305840526 -0.0825049259145408 0.0378972224025667 0.0713599988303353 0.784969343977802 0.820402855508699 0.0472088001278047
"NN" "delta_1" 1.77 -0.749490313344644 -0.68105357519974 -0.0797078482608466 0.038289007887339 0.0708095282911958 0.789981094584584 0.822092071905753 0.047740496001463
"NN" "delta_1" 1.78 -0.766029450055104 -0.706494396297588 -0.0748335410835148 0.0380707046493709 0.0781797426337116 0.79202365503142 0.820622375460704 0.0477589071761664
"NN" "delta_1" 1.79 -0.781092734984562 -0.720938464022895 -0.0710126327975475 0.0384526145593742 0.0788036065710671 0.790729118632894 0.816075123591505 0.0472504631344791
"NN" "delta_1" 1.8 -0.794177644946497 -0.720449428490368 -0.0687688275199387 0.038202778449693 0.0833806846198419 0.781169974452309 0.808547663107775 0.0462037568000702
"NN" "delta_1" 1.81 -0.809591670243224 -0.745535731478923 -0.0642922209753021 0.0378393200554559 0.0864434671863632 0.768646610219611 0.79813466381738 0.0446091398478771
"NN" "delta_1" 1.82 -0.823124129985475 -0.75884719564949 -0.0633883917326896 0.0373656321806448 0.0876545361878345 0.757117803993712 0.785498747536428 0.0424587735587362
"NN" "delta_1" 1.83 -0.834863320177501 -0.757006681700247 -0.0586310913616135 0.0367838045768626 0.0927031257516899 0.746821958385161 0.770785451559311 0.0397473954884394
"NN" "delta_1" 1.84 -0.849102928357783 -0.777723545188169 -0.0565893519442017 0.0373417611714306 0.0972755930798814 0.731207859651597 0.753484792762953 0.0364712388853996
"NN" "delta_1" 1.85 -0.86158419046419 -0.794999384180866 -0.0529963710093622 0.0366126934365694 0.101352467034797 0.708622287739789 0.733701334419829 0.0326287049793339
"NN" "delta_1" 1.86 -0.872329971235281 -0.792601795931869 -0.0494824968131919 0.0373138705212758 0.104926768926103 0.687285853049117 0.712405037431067 0.0282207680793116
"NN" "delta_1" 1.87 -0.884900003111012 -0.802246113502288 -0.0475706428583618 0.0363854985625075 0.108889481236009 0.668526945260318 0.689167972002253 0.0232502670907485
"NN" "delta_1" 1.88 -0.896742360471451 -0.825321214288329 -0.0431352212496257 0.0368568400832801 0.113607081240743 0.64233551564915 0.663689198871905 0.0177216979198368
"NN" "delta_1" 1.89 -0.907014368870141 -0.828780339318211 -0.0424939736467422 0.0361300540657558 0.117897040553402 0.612018420407273 0.636348594432815 0.0116418797564208
"NN" "delta_1" 1.9 -0.916630562470323 -0.825565928496525 -0.0404230138718127 0.0349243924691657 0.1224003318297 0.586305255151728 0.607812395940923 0.00501952556611667
"NN" "delta_1" 1.91 -0.928190891196027 -0.840430041093867 -0.0378646797517879 0.034670143650271 0.127826601526211 0.559084514274236 0.577243294573694 -0.00213464709977905
"NN" "delta_1" 1.92 -0.938361351308082 -0.861621977774201 -0.0352329495391562 0.034370623682939 0.131318280558998 0.524357281371915 0.544738783570537 -0.00980858304537679
"NN" "delta_1" 1.93 -0.947224524399258 -0.864285003993277 -0.0337428355373989 0.0328875234541598 0.132627225516976 0.488284784539529 0.510837921847766 -0.0179876078039642
"NN" "delta_1" 1.94 -0.955040520688399 -0.861637634332658 -0.0330150093566981 0.0313134378022476 0.140309773087093 0.456531081478461 0.475596719670211 -0.0266565100602139
"NN" "delta_1" 1.95 -0.965440273034134 -0.866425611507102 -0.0301586299388306 0.0319454151165699 0.14078118900286 0.422624694495508 0.438614720391757 -0.0357985276302323
"NN" "delta_1" 1.96 -0.974741601120892 -0.885985074261911 -0.0296136904375301 0.0279013135783386 0.138484546086852 0.383732205685352 0.4000138920778 -0.0453948429271885
"NN" "delta_1" 1.97 -0.983061201980239 -0.904174300549469 -0.0283640657608339 0.0283515077657284 0.140669267452904 0.343178926537708 0.359908386181127 -0.0554261569851764
"NN" "delta_1" 1.98 -0.990525038532146 -0.903191961669538 -0.0267398412072812 0.0259659375898593 0.132487354024344 0.301776789710948 0.318425569527688 -0.0658721026495771
"NN" "delta_1" 1.99 -0.997269316942791 -0.902316273199454 -0.0259253309114363 0.0221749621202675 0.127175355561103 0.259677595192469 0.275734839098233 -0.0767110594818931
"NN" "delta_1" 2 -1.00642417070918 -0.901699387247177 -0.0409615497760374 0.0201204028646901 0.116553354811225 0.217029976138512 0.231863998052665 -0.0879210425048261
"NN" "delta_6" 0 -0.0421112847327265 -0.0318900622508642 -0.0063623829587125 0.0018387315587014 0.0108203527114634 0.0245164922039081 0.0371377662589167 0.00190382465455528
"NN" "delta_6" 0.01 -0.450325150372033 -0.441765872083712 -0.414374475652761 -0.390334222697053 -0.377401920287831 -0.340670931793498 -0.336173055829338 -0.39249237628472
"NN" "delta_6" 0.02 -1.1961876002772 -1.18654624496305 -1.1624425597215 -1.13611663875078 -1.08549560134709 -1.0233196858705 -1.01916214998102 -1.11872389347748
"NN" "delta_6" 0.03 -1.79445175418151 -1.78488209534578 -1.77243412414465 -1.73580048855385 -1.67427456392259 -1.61405332875468 -1.60883889829283 -1.71795096806909
"NN" "delta_6" 0.04 -2.03619895376209 -2.03497367074446 -2.02724821730321 -1.97963705079734 -1.912920902346 -1.85829396679567 -1.85333241867385 -1.9645788678678
"NN" "delta_6" 0.05 -2.115643922236 -2.11283276716806 -2.09680538616335 -2.04391677955167 -1.96824610175309 -1.91554759604888 -1.90977951972621 -2.02978137855748
"NN" "delta_6" 0.06 -2.13034233383865 -2.12793629532475 -2.09894024600021 -2.04032411780698 -1.95656389028343 -1.90216965786715 -1.89674261208063 -2.02903852024793
"NN" "delta_6" 0.07 -2.12237362734323 -2.11914116336161 -2.07901385948987 -2.01940507445041 -1.92154732541038 -1.86502744376576 -1.85989940166056 -2.00516156019413
"NN" "delta_6" 0.08 -2.10552086345705 -2.10247494420455 -2.05186059155711 -1.98264991744946 -1.87775725643837 -1.81999010755267 -1.81455531528859 -1.97227245865785
"NN" "delta_6" 0.09 -2.08415261799312 -2.08059597507423 -2.02438145956947 -1.94746545910234 -1.82963974513045 -1.77190048008771 -1.7657145644308 -1.93487680056246
"NN" "delta_6" 0.1 -2.0596801964897 -2.05534849704161 -1.99012128235108 -1.90197136365397 -1.77854791304207 -1.72180018267683 -1.71502486817635 -1.89438614214086
"NN" "delta_6" 0.11 -2.03270697286905 -2.028631562336 -1.95463459934047 -1.85962655920102 -1.72520210354093 -1.66880063975123 -1.66285043862275 -1.85122948934484
"NN" "delta_6" 0.12 -2.00318183019337 -1.99660765126944 -1.91514387579898 -1.80742201483474 -1.67091005038689 -1.61454995373722 -1.60947360606143 -1.80553392830619
"NN" "delta_6" 0.13 -1.97103173289755 -1.96504713305188 -1.8720822077437 -1.75847483022541 -1.61394066986158 -1.56100166126362 -1.55509053367324 -1.75735591035321
"NN" "delta_6" 0.14 -1.93667157979755 -1.92778591402816 -1.82822174425396 -1.6996814596632 -1.5578129538884 -1.50557415131279 -1.49977715642593 -1.70673469198975
"NN" "delta_6" 0.15 -1.89948167345126 -1.89139824130232 -1.77617153839618 -1.64249727724273 -1.49786043055799 -1.44789803787755 -1.44330999708933 -1.65373134757705
"NN" "delta_6" 0.16 -1.86025216092845 -1.84853175114056 -1.73018274372687 -1.57908762879996 -1.44083475475797 -1.39121614324472 -1.3860686450324 -1.59843565955962
"NN" "delta_6" 0.17 -1.81822722112584 -1.80830838563828 -1.67277036521053 -1.51371304659405 -1.37941969527469 -1.33234426501 -1.32815520711356 -1.54097388793881
"NN" "delta_6" 0.18 -1.77405919687274 -1.76048973363574 -1.62182093753258 -1.44662916515947 -1.31839666885674 -1.27345984041632 -1.26947735037465 -1.48150643559444
"NN" "delta_6" 0.19 -1.72752651930693 -1.71323813318189 -1.56014456178387 -1.37633701704377 -1.26119847604511 -1.21339706241694 -1.21046724295402 -1.42023164651399
"NN" "delta_6" 0.2 -1.67836618206302 -1.66424008008047 -1.49586144979401 -1.30415859796634 -1.19879825996113 -1.15360885996982 -1.1510558112795 -1.35738494579005
"NN" "delta_6" 0.21 -1.62761590009415 -1.60940674803086 -1.44001259869062 -1.2337621674082 -1.13641983028305 -1.09302418424209 -1.09149918916991 -1.29323669788366
"NN" "delta_6" 0.22 -1.57453514558884 -1.55634629992089 -1.37244789067027 -1.15821481125824 -1.07878522049722 -1.03175369037201 -1.03140711283411 -1.22808682618049
"NN" "delta_6" 0.23 -1.51911043688836 -1.5021936617552 -1.30340373073589 -1.09054484738182 -1.01146830087547 -0.969986418643947 -0.967916920211451 -1.16226038411516
"NN" "delta_6" 0.24 -1.46192964611532 -1.44160620983696 -1.244591970264 -1.01934602874164 -0.941726403726991 -0.908462303625686 -0.905287051994595 -1.09610228137274
"NN" "delta_6" 0.25 -1.40311564134619 -1.37908725793888 -1.17392808888385 -0.951472931120788 -0.878187189042521 -0.845765253767875 -0.834352613175143 -1.02996571787036
"NN" "delta_6" 0.26 -1.34221207889278 -1.32036327431406 -1.10271317116295 -0.887926577266344 -0.812475901560793 -0.785519821878522 -0.754743856039862 -0.964204658912413
"NN" "delta_6" 0.27 -1.27932198259278 -1.26004778623392 -1.04360767827051 -0.819703008810981 -0.74870964697993 -0.725909733524974 -0.678177758979987 -0.899164532352472
"NN" "delta_6" 0.28 -1.21456201526036 -1.19330803143609 -0.97281816529801 -0.764856523000694 -0.688858917365123 -0.653298037963971 -0.605257229945007 -0.835174929960653
"NN" "delta_6" 0.29 -1.14855340213163 -1.12526111614248 -0.902680133295875 -0.70121358431036 -0.629541749452605 -0.584135027864055 -0.536444286451145 -0.772538238363248
"NN" "delta_6" 0.3 -1.08115881469087 -1.05615883938274 -0.841818356139331 -0.643319347922004 -0.575668735395073 -0.5188185423735 -0.472068287218712 -0.711526327497116
"NN" "delta_6" 0.31 -1.0123534302839 -0.98718104470077 -0.779054599494523 -0.586052230930663 -0.524172198479387 -0.457625055454719 -0.412320561677891 -0.652378157491596
"NN" "delta_6" 0.32 -0.942437259301363 -0.919684291309227 -0.713844816079554 -0.534720146678952 -0.475998330127861 -0.40070759264681 -0.357279460604031 -0.595293750622517
"NN" "delta_6" 0.33 -0.871785590912563 -0.851277026062858 -0.651120283864321 -0.48450593136864 -0.430835148812223 -0.348110855082206 -0.306933677207727 -0.540435713871123
"NN" "delta_6" 0.34 -0.800850954945527 -0.782380152531962 -0.597988142850231 -0.43629199846231 -0.388209563562314 -0.299792321166451 -0.261187509824523 -0.487932759217353
"NN" "delta_6" 0.35 -0.730144253936664 -0.713490747987732 -0.546364940896746 -0.388936825963361 -0.347060279478195 -0.255646856787264 -0.219895680348907 -0.43787902648025
"NN" "delta_6" 0.36 -0.660206157822888 -0.645147107947747 -0.492800438245885 -0.348669392014092 -0.299269702950369 -0.215521230181514 -0.182872628126875 -0.390338803406506
"NN" "delta_6" 0.37 -0.591585807997596 -0.577914019195014 -0.442626450691672 -0.304081727917662 -0.255923829292161 -0.179228744496377 -0.149912252071873 -0.345351122401048
"NN" "delta_6" 0.38 -0.524801746784842 -0.512339287570396 -0.395816121725803 -0.267038654969123 -0.216858345665506 -0.146570143142706 -0.120794108834233 -0.302933229865869
"NN" "delta_6" 0.39 -0.460311118500657 -0.450678130532809 -0.352249298797694 -0.231381721968695 -0.181851346050862 -0.117341682735284 -0.0952963606264372 -0.263082808354554
"NN" "delta_6" 0.4 -0.398688827627765 -0.393045732591194 -0.308667073036708 -0.195858767585561 -0.150639075929014 -0.0913402943922436 -0.0732061493143583 -0.225783225357681
"NN" "delta_6" 0.41 -0.340442743434571 -0.336681037779456 -0.266605009637523 -0.163643293258148 -0.122937431870573 -0.0683722638539125 -0.0543150250225265 -0.191005704106386
"NN" "delta_6" 0.42 -0.286945170290601 -0.284567199319179 -0.228574322110514 -0.134471284659243 -0.0984566048500104 -0.0482594967832153 -0.03842797437862 -0.15870962275082
"NN" "delta_6" 0.43 -0.240550173424555 -0.238541530019758 -0.194695575559675 -0.108079362138774 -0.0728091052709282 -0.0308393953003233 -0.024768141474926 -0.128845238438015
"NN" "delta_6" 0.44 -0.202092745537731 -0.20045982774602 -0.15822495874006 -0.0842157612740926 -0.0536492821691222 -0.0159627855090161 -0.0126990677723473 -0.101354277301323
"NN" "delta_6" 0.45 -0.170161861928496 -0.165323289480687 -0.125605382798787 -0.0629725154596743 -0.0344890371424782 -0.00492654943754656 -0.00219752469303069 -0.076169549954596
"NN" "delta_6" 0.46 -0.140497700713558 -0.134667457084913 -0.0912629373631518 -0.0476493402855988 -0.0159250424760187 0.0166886939618086 0.0234997866308208 -0.0532157738665784
"NN" "delta_6" 0.47 -0.112700242996818 -0.104368911165374 -0.0640246084780334 -0.0290835833428533 -0.000574453427573562 0.0402943144875487 0.0495246412906929 -0.0324104901904112
"NN" "delta_6" 0.48 -0.0861851015255339 -0.0782755543437426 -0.0421301973217425 -0.0121954155179154 0.00985069125151006 0.0637301969365467 0.0728820805336798 -0.0136647235947789
"NN" "delta_6" 0.49 -0.0607997642653696 -0.0531499478069414 -0.0240817763517884 0.0022317948545747 0.0192647182246285 0.0819191539558106 0.0936034295364845 0.00311616391036602
"NN" "delta_6" 0.5 -0.0364366453785748 -0.0289213404385276 -0.0046079164392836 0.0139518499775463 0.0311040103352268 0.100942551876112 0.111318469161463 0.0180292950982793
"NN" "delta_6" 0.51 -0.0181260108355135 -0.0151410529399763 0.00619865709273593 0.0248647756371452 0.0456629391387493 0.112152271361524 0.125687040229233 0.0311739502408828
"NN" "delta_6" 0.52 -0.0120892476249651 -0.00974472897770851 0.0187930825888937 0.0341158974041169 0.064037542225261 0.123363993655789 0.137322231648832 0.042647771879774
"NN" "delta_6" 0.53 -0.0180214513630915 -0.00558700601675677 0.0264390794266944 0.0402383230632196 0.076888886374923 0.132985793323333 0.145478676877807 0.0525462462843236
"NN" "delta_6" 0.54 -0.026707174975285 -0.00431865100631046 0.0305455692859757 0.0530852594309913 0.0876198496688482 0.147736207860187 0.154185223004292 0.0609606524524124
"NN" "delta_6" 0.55 -0.0365385340513127 -0.00327146369895004 0.0346783064498579 0.0645044343084047 0.0999547125595541 0.159960370072648 0.174291532039226 0.0679763980866001
"NN" "delta_6" 0.56 -0.0473510444937563 -0.00291053354502535 0.0371340494464306 0.0702956075354353 0.107887816451658 0.178162219164006 0.192362835394888 0.0736734048406839
"NN" "delta_6" 0.57 -0.058968156103642 -0.00975579137895011 0.0359747199658242 0.0737411227134233 0.117472408531275 0.194484245951955 0.208454615909891 0.0781265415759083
"NN" "delta_6" 0.58 -0.0712012253791632 -0.0205958521949658 0.0357968686126577 0.0755037135791783 0.129978716369909 0.208977862610336 0.222615880776786 0.0814046509627341
"NN" "delta_6" 0.59 -0.0838557552507989 -0.0324345412236722 0.0306412357070567 0.0775959268404556 0.140031267144024 0.221604294989391 0.234883522693351 0.0835723173559887
"NN" "delta_6" 0.6 -0.096736772755742 -0.0450781867779159 0.0292679131463711 0.0800582282808796 0.15346643395211 0.232222225321996 0.245292914281154 0.084692282101522
"NN" "delta_6" 0.61 -0.109642606132115 -0.0583167718750094 0.0225528067291437 0.0756639578612078 0.162701313908527 0.24115774490746 0.253873729113433 0.084824204419211
"NN" "delta_6" 0.62 -0.122374463234275 -0.0719324707369575 0.0192280724328613 0.0696760233197924 0.170858563698117 0.248413055647357 0.260658874410891 0.0840271580319752
"NN" "delta_6" 0.63 -0.134747154321689 -0.0856969264440023 0.0132642998808523 0.0635829941302841 0.176121196091324 0.253988162443943 0.265680615164016 0.0823618899330672
"NN" "delta_6" 0.64 -0.146579500185097 -0.0993803526432711 0.0046024325880939 0.0562467207607431 0.179509061809598 0.257889756858704 0.268976487858043 0.0798897597237675
"NN" "delta_6" 0.65 -0.157707942445468 -0.112760005916397 -0.00442719440768768 0.0562155635786429 0.181046573853132 0.260128090474981 0.270592951110479 0.0766733806358905
"NN" "delta_6" 0.66 -0.167990794970287 -0.12562846896184 -0.0145461958208793 0.0590737384531136 0.181718393896929 0.260722325839681 0.27058623388265 0.0727795575727744
"NN" "delta_6" 0.67 -0.177306264656339 -0.137787453953371 -0.0281861247222406 0.0585024004216859 0.184654864401551 0.260524291607091 0.269021829894974 0.0682771646046855
"NN" "delta_6" 0.68 -0.18555419532369 -0.149069489602826 -0.0455693742847949 0.0575030464051322 0.185302607414875 0.260245789021806 0.266160180253717 0.0632352971854575
"NN" "delta_6" 0.69 -0.192659028164054 -0.159330587352236 -0.0602865057620401 0.0563713020176633 0.181105330691963 0.257097945514299 0.262137475351928 0.0577280864625626
"NN" "delta_6" 0.7 -0.198574708052107 -0.168450856895367 -0.0743633428956056 0.0580741163116016 0.176810276076039 0.254043497395552 0.257271118373117 0.0518300625405443
"NN" "delta_6" 0.71 -0.203267745649407 -0.176343835913979 -0.0848829191002858 0.0570166105087154 0.175657500317671 0.249020012734425 0.252667660946861 0.0456144639092472
"NN" "delta_6" 0.72 -0.206730489955352 -0.182951153602652 -0.0977874830175626 0.0548826012335943 0.173033974129111 0.244537833429703 0.248864534545364 0.0391580817425411
"NN" "delta_6" 0.73 -0.208975258352732 -0.18823470312788 -0.106991425121167 0.0524327865413009 0.164955154166296 0.239619483189103 0.24541111844339 0.0325360079908795
"NN" "delta_6" 0.74 -0.21002494705568 -0.192185736869534 -0.122849476912348 0.0496876152696029 0.158403716442161 0.233670052491785 0.241754966091832 0.0258195521449714
"NN" "delta_6" 0.75 -0.209913145503436 -0.202836779926843 -0.130741715949861 0.046669175768518 0.153996480397202 0.229989086114887 0.237994953554152 0.0190826832607156
"NN" "delta_6" 0.76 -0.223363040902632 -0.20951163131968 -0.135589880941495 0.0453595665368514 0.148837322225723 0.223814035204946 0.233607975517043 0.0123942928344244
"NN" "delta_6" 0.77 -0.241339020954515 -0.226327624269441 -0.149047132084865 0.0438326842452312 0.140964610909021 0.216578109724115 0.228675578660055 0.00581886387833558
"NN" "delta_6" 0.78 -0.258146020594872 -0.241968596304621 -0.151100074214764 0.0420696671731784 0.131364761954106 0.209064566710892 0.22353233651435 -0.000578452302237545
"NN" "delta_6" 0.79 -0.27370395422218 -0.256392464821138 -0.157618895740673 0.0392962259740368 0.125215613630237 0.202511064921913 0.217835360824526 -0.00673992302629472
"NN" "delta_6" 0.8 -0.287944427852034 -0.269545916626682 -0.161313582433244 0.0356505168211666 0.118709028606481 0.195542928328816 0.211610367931596 -0.0126125811059054
"NN" "delta_6" 0.81 -0.30077410768608 -0.281347509839349 -0.164272510882638 0.0318990800932039 0.111929884490698 0.188026796241681 0.204874718206749 -0.0181441167395184
"NN" "delta_6" 0.82 -0.312134099334624 -0.291729000087035 -0.161129921185363 0.0280842661818624 0.104950137139371 0.180010089386415 0.197639259520472 -0.0232924245256817
"NN" "delta_6" 0.83 -0.321939820609177 -0.300575158420916 -0.161843787045401 0.0242494649476632 0.0978322305058337 0.171542586257414 0.189909086172527 -0.0280195067284114
"NN" "delta_6" 0.84 -0.330365982013901 -0.307777561461832 -0.156570864474351 0.0204473843857083 0.0880062637963201 0.162675470105924 0.181691868028716 -0.0322892151270784
"NN" "delta_6" 0.85 -0.337118921266456 -0.314682952859705 -0.153329584797233 0.0168547413726337 0.0781686768405132 0.153465903853427 0.17299277893848 -0.0360772274255358
"NN" "delta_6" 0.86 -0.342066762041694 -0.320555397799837 -0.146770961405973 0.0160984493388825 0.0686486689719001 0.143975337471778 0.163822719370644 -0.0393615338567723
"NN" "delta_6" 0.87 -0.345136081337189 -0.32464276336002 -0.139015762288489 0.0157265087147256 0.0596923866485297 0.134270831856375 0.154201914198016 -0.0421236598668099
"NN" "delta_6" 0.88 -0.346241858667976 -0.326897659009458 -0.131056355665752 0.0140584907003736 0.0528283740306759 0.124425501925826 0.144154800831044 -0.0443560152808773
"NN" "delta_6" 0.89 -0.345300780034693 -0.327250773686504 -0.121279198991566 0.0111635048248481 0.0453031199458024 0.114643183121503 0.13371914072805 -0.0460509345980166
"NN" "delta_6" 0.9 -0.342233372652331 -0.32303434515534 -0.112278735203421 0.00856513495301958 0.0398549228731695 0.10462319578031 0.123008188060739 -0.0472059073637179
"NN" "delta_6" 0.91 -0.336977702396644 -0.315990548966259 -0.103246461841927 0.0061090581088874 0.0350775997495693 0.0948245098902449 0.11196623045289 -0.0478262905565196
"NN" "delta_6" 0.92 -0.329472495382688 -0.30655764215296 -0.0938744047985057 -0.00330392225723153 0.0332942982564302 0.0851984664633925 0.100628010885381 -0.0479149806439463
"NN" "delta_6" 0.93 -0.320134438053348 -0.297442158254423 -0.0847063690377621 -0.0110119992112414 0.0317196563490612 0.0758180358606559 0.0891921228986708 -0.0474816284317335
"NN" "delta_6" 0.94 -0.308805687201618 -0.288652464824167 -0.0760776716253766 -0.0183094417436864 0.0287331747052055 0.0667488022863005 0.0777185101425775 -0.0465388696554372
"NN" "delta_6" 0.95 -0.295229353040729 -0.277389440224813 -0.067645940301838 -0.0260098684734689 0.0277598713187659 0.0571661888685372 0.0662702786366088 -0.045097357047882
"NN" "delta_6" 0.96 -0.279403716976703 -0.259258402147961 -0.0591542970304529 -0.0287816510781702 0.0263286846360544 0.0516983288761852 0.0549338146928015 -0.043174063219497
"NN" "delta_6" 0.97 -0.261474941627741 -0.23934246616901 -0.0526133251615977 -0.0318516741550832 0.0255122753197004 0.0437916485303631 0.0538178307840915 -0.0407847368652756
"NN" "delta_6" 0.98 -0.242329953485191 -0.223913450256764 -0.0540415386747677 -0.0285583957881428 0.0249193966732492 0.0404599292718817 0.0540269050416002 -0.0379453534201902
"NN" "delta_6" 0.99 -0.221122705232069 -0.204517113422438 -0.0547066074383487 -0.0216139381325483 0.0228652679914025 0.0379671984849952 0.0546386334149078 -0.0346766091917692
"NN" "delta_6" 1 -0.197942103213315 -0.178981584831008 -0.0567430908925248 -0.017161275909795 0.0189318305116869 0.0398781549443756 0.0555034859624328 -0.0309961600609154
"NN" "delta_6" 1.01 -0.17386337258326 -0.158053537645015 -0.0589015118310354 -0.0125518331385683 0.0191198021418142 0.0420519183519934 0.056263975094204 -0.0269237611498138
"NN" "delta_6" 1.02 -0.148196675130062 -0.133465175541768 -0.0582180130337306 -0.00706891919641683 0.019392674774124 0.0457713908820174 0.0625221845155703 -0.0224818964642788
"NN" "delta_6" 1.03 -0.130660110286324 -0.120879938819496 -0.0560747821892695 -0.00186927905580458 0.0233903481248454 0.0486448890926705 0.0878539252959056 -0.0176902944846905
"NN" "delta_6" 1.04 -0.14282089406661 -0.125244253626034 -0.0491343396821902 0.00421629027260995 0.0281395176414186 0.0531434956647414 0.113569479566574 -0.0125725295062364
"NN" "delta_6" 1.05 -0.155092494487632 -0.1374482073011 -0.040753392820331 0.0119927074205927 0.0324621255146064 0.0575595766275292 0.139533887962495 -0.00715271561477792
"NN" "delta_6" 1.06 -0.167446703267459 -0.149625165078274 -0.0276246556992512 0.0185632502013214 0.0370816355967489 0.0601868328251005 0.165621446863396 -0.00145343501518038
"NN" "delta_6" 1.07 -0.179850885332627 -0.16172046740164 -0.00804646709232326 0.02615314432699 0.0410414801550161 0.0784096347755132 0.191691079818785 0.00449742401986343
"NN" "delta_6" 1.08 -0.192253595129423 -0.173659623337109 0.00146562597010935 0.035008696323361 0.0452037442904195 0.111108314293943 0.217608933470836 0.0106739414052281
"NN" "delta_6" 1.09 -0.204607622457905 -0.185379045610885 0.000720479814398489 0.0447852659745434 0.0562067052000172 0.143976446457774 0.243237914350177 0.0170483555634739
"NN" "delta_6" 1.1 -0.216852940943497 -0.19681118183865 0.000408036015169477 0.0508889388584924 0.0657204857480632 0.176871996249529 0.268428231462505 0.0235892038915211
"NN" "delta_6" 1.11 -0.22892033000494 -0.207883151012233 0.000527134692767661 0.0564767396732897 0.076116842313986 0.209659804113611 0.293030708316857 0.0302666506178689
"NN" "delta_6" 1.12 -0.240748762083857 -0.218536388893202 -0.00199686174343894 0.0621940402724047 0.0836749332395432 0.242200949097412 0.316884689948569 0.0370469483974887
"NN" "delta_6" 1.13 -0.252264423951597 -0.22870686433774 -0.00637602687826866 0.0684587493511519 0.0914698628886965 0.274355157325791 0.339837410465456 0.0438952958386098
"NN" "delta_6" 1.14 -0.263569399896884 -0.238339768884372 -0.0111150660871679 0.0745152040986107 0.0969981101902226 0.305974633743028 0.361722866413849 0.0507763805268118
"NN" "delta_6" 1.15 -0.274693346924783 -0.247391943326215 -0.0121569571845926 0.0808167996230575 0.102137141258065 0.336912788870761 0.382388223333693 0.0576506664316329
"NN" "delta_6" 1.16 -0.285359776556066 -0.257325919052342 -0.0106052871266826 0.087307336537521 0.108975199718356 0.367016007424026 0.401648949693002 0.0644792566121773
"NN" "delta_6" 1.17 -0.295509676631583 -0.268304247422396 -0.00992115825656503 0.0936805655052075 0.113245958194598 0.396118264101056 0.419331267179875 0.0712206879016668
"NN" "delta_6" 1.18 -0.305083703976511 -0.278949191930519 -0.0160791302632894 0.100053986524534 0.117087637143939 0.424060254612289 0.435273473297001 0.0778312124787875
"NN" "delta_6" 1.19 -0.314023587088149 -0.289188958164906 -0.0227022021975818 0.106209931081276 0.120485038570868 0.449292925161087 0.453404036052771 0.0842669806442169
"NN" "delta_6" 1.2 -0.322289523985794 -0.297951388871407 -0.0216397508177855 0.111790573864602 0.123424477830309 0.469710722557373 0.475776058105614 0.0904816702542476
"NN" "delta_6" 1.21 -0.329843564712082 -0.303461836814115 -0.0186419657171011 0.116792844937833 0.126165751206174 0.493482260331666 0.499839919826824 0.096428141409577
"NN" "delta_6" 1.22 -0.336652562346223 -0.308202544914045 -0.0242400913819774 0.120617181692823 0.132552480274237 0.516188130150854 0.523952340391559 0.102058652278858
"NN" "delta_6" 1.23 -0.342807684018666 -0.312166472388546 -0.0309508601937751 0.123966825111643 0.138891594286991 0.536622321700444 0.547433206744305 0.107323664327813
"NN" "delta_6" 1.24 -0.348838349707551 -0.315966596319412 -0.0313712712128471 0.127399052121674 0.146050967254604 0.557493427489232 0.569753030927745 0.112174986842566
"NN" "delta_6" 1.25 -0.354127084920978 -0.323632184793002 -0.0274881435800864 0.129357906729912 0.153038513131973 0.577458579769736 0.590935805185655 0.11656367056431
"NN" "delta_6" 1.26 -0.358676067408267 -0.330791972328532 -0.0233710778068699 0.130764398248377 0.159908607832271 0.594738320395591 0.610075185666608 0.120440503604767
"NN" "delta_6" 1.27 -0.362493675752904 -0.337223640143541 -0.0257331874332269 0.131628585473379 0.166542224244222 0.608420048038328 0.627389815296251 0.123759888466301
"NN" "delta_6" 1.28 -0.365616341005836 -0.33794205204844 -0.0295520184768732 0.131748187074476 0.172878404681658 0.625771111666283 0.642628565277472 0.126474833604986
"NN" "delta_6" 1.29 -0.368066718199185 -0.337903922832917 -0.0330690160673819 0.131779704598935 0.178865060942705 0.634294744498944 0.655073222737284 0.128542926126879
"NN" "delta_6" 1.3 -0.370323362878049 -0.339544885832576 -0.0306015225449749 0.1310691555449 0.184452333995666 0.639700886360926 0.664998606961771 0.129924924505846
"NN" "delta_6" 1.31 -0.372691539189327 -0.345832327417633 -0.0258903174942378 0.129880948928851 0.189591499992601 0.649402061548707 0.672500811015775 0.130583188964581
"NN" "delta_6" 1.32 -0.37457950141278 -0.350677109285637 -0.0211407106800736 0.129747023551608 0.194237629744852 0.653623676236864 0.676683811785815 0.130488481421445
"NN" "delta_6" 1.33 -0.376050273663976 -0.348738298898565 -0.0163890247902156 0.127301345942992 0.198348355986695 0.649452899554295 0.677376660153564 0.129613306651167
"NN" "delta_6" 1.34 -0.377304681253396 -0.349534361418449 -0.0116756641782396 0.124178800644813 0.201883972740025 0.644294291032877 0.675074929313973 0.127937752601624
"NN" "delta_6" 1.35 -0.379549792068694 -0.355891537599121 -0.00702988199206311 0.122334629766365 0.2048108458211 0.642004425818053 0.669641860499238 0.12545010707397
"NN" "delta_6" 1.36 -0.38154731700402 -0.357117549536394 -0.00248595254792439 0.117930665313675 0.205462468522998 0.63331712790412 0.660329204069677 0.122142643179471
"NN" "delta_6" 1.37 -0.383284720366421 -0.354486289229542 -0.00150318924597581 0.113681519020988 0.20525943973905 0.61524903208732 0.64700558477905 0.118018512072334
"NN" "delta_6" 1.38 -0.385672845848372 -0.358378409495139 -0.00233389621158508 0.109288007363902 0.206367413621017 0.596897416124517 0.630260719706038 0.113087592475689
"NN" "delta_6" 1.39 -0.38818685102131 -0.363013205434886 -0.0031717007614569 0.10300881510756 0.206803625023443 0.581557500826659 0.610224712415027 0.10736723878276
"NN" "delta_6" 1.4 -0.390276671205175 -0.36361076076399 -0.00401216158245399 0.0983701570705703 0.206561655705903 0.55719450287989 0.586029957733831 0.100885449187721
"NN" "delta_6" 1.41 -0.391858193083347 -0.361376876820496 -0.00485203706789639 0.0933324557043284 0.20161742997953 0.524396697955884 0.557673387149141 0.0936753849467204
"NN" "delta_6" 1.42 -0.392857759467824 -0.358876353138792 -0.00116251727190431 0.0854219933878801 0.199071011939042 0.498124809155232 0.52680511929293 0.0857791662761068
"NN" "delta_6" 1.43 -0.393167681819278 -0.356081858705284 0.00266171080987321 0.0796372848756564 0.190944508752012 0.466021816630313 0.492111109770291 0.0772480285052758
"NN" "delta_6" 1.44 -0.392830727567478 -0.352936470984972 0.00629425135551154 0.0708150659158118 0.187786372173334 0.423606481676142 0.453644305029497 0.0681364337209212
"NN" "delta_6" 1.45 -0.39180382417237 -0.351133562881171 0.00973793196915551 0.0645811938204101 0.180250679471961 0.391396241172613 0.413408759806853 0.0585081761326312
"NN" "delta_6" 1.46 -0.389739185451695 -0.348613115766717 0.0129961957664557 0.055041397459508 0.169770446786704 0.343901999519094 0.369598038324858 0.0484308544830796
"NN" "delta_6" 1.47 -0.386578319712098 -0.345107694256446 0.0160658826581821 0.0487381847059977 0.159822673166482 0.305920117022474 0.324860785577429 0.0379752210295979
"NN" "delta_6" 1.48 -0.382274805313002 -0.340641532036273 0.00842776498358766 0.0387025814385703 0.146403751510337 0.259487154964638 0.278347064307932 0.0272185144659348
"NN" "delta_6" 1.49 -0.376791673421877 -0.335241908028669 -0.000251007589929908 0.0327792683338738 0.131595672661723 0.213189821551105 0.231522566392369 0.0162366032680413
"NN" "delta_6" 1.5 -0.37011161166525 -0.328935873887701 -0.00906941931520711 0.0242315023066371 0.11121949310373 0.16990401706336 0.185859705333479 0.00510896446371487
"NN" "delta_6" 1.51 -0.362222049435608 -0.321742561582611 -0.0176064673110843 0.0105273670481161 0.0879029285210935 0.152451876317312 0.163512944186909 -0.00608506011697615
"NN" "delta_6" 1.52 -0.35311905258155 -0.313694467348718 -0.0264634721818008 -0.0100478697357552 0.0708215637432863 0.147223033314721 0.156854741552509 -0.0172688330147735
"NN" "delta_6" 1.53 -0.342809823393031 -0.304811031695118 -0.0543974073157996 -0.0255219612463402 0.0460006700177935 0.141198044400617 0.149957738532844 -0.028364205880222
"NN" "delta_6" 1.54 -0.331311350664783 -0.295123968714064 -0.0825644029345334 -0.0367726200521306 0.031986786970691 0.133333713484263 0.142880061775295 -0.0392984660224831
"NN" "delta_6" 1.55 -0.318647066517947 -0.284664780649617 -0.10964674968537 -0.0478125573667323 0.0128589653548339 0.12559695214196 0.135678159585741 -0.0500019777551212
"NN" "delta_6" 1.56 -0.304849451862783 -0.273467794383158 -0.130069564657667 -0.0561609523030314 0.00220431747873284 0.120446223355141 0.128714298228577 -0.0604059060345501
"NN" "delta_6" 1.57 -0.289954242536857 -0.261568865990871 -0.151274306643472 -0.0644013414680397 -0.00531545282419055 0.114885212194559 0.121849194255612 -0.0704501425621593
"NN" "delta_6" 1.58 -0.310244604592554 -0.280105395982013 -0.151471520922422 -0.0735242217951678 -0.00369312096510299 0.107063065881103 0.115023917256128 -0.08007561132667
"NN" "delta_6" 1.59 -0.3561754398036 -0.32693828412723 -0.164761237661054 -0.0802687926516631 -0.0117052808024961 0.101703246726885 0.108485306902084 -0.0892293760767019
"NN" "delta_6" 1.6 -0.399075993409119 -0.367316648738067 -0.169545091874803 -0.0877592431354071 -0.0151832976421318 0.0964370421775294 0.102371838182997 -0.0978653071597523
"NN" "delta_6" 1.61 -0.438220708713527 -0.399627909270095 -0.167607197428256 -0.0943724660814844 -0.0216371013871024 0.0902741360521904 0.0964650501336275 -0.105938142476982
"NN" "delta_6" 1.62 -0.475005592421226 -0.44085507182244 -0.163426629346395 -0.0994490879407629 -0.0246362433413267 0.0862846842679277 0.0912729315757246 -0.113412379828308
"NN" "delta_6" 1.63 -0.507320431136172 -0.473520981754152 -0.157066259348752 -0.104271317622242 -0.0283893551699358 0.0811069953680263 0.0864398535822358 -0.120255051317015
"NN" "delta_6" 1.64 -0.535003869962438 -0.495718053031141 -0.148630487329702 -0.107344573354312 -0.0287952615897893 0.0773952663336855 0.0822763285623118 -0.126437308520362
"NN" "delta_6" 1.65 -0.558964841818486 -0.519186083666692 -0.143068733277369 -0.110656971502669 -0.0274026481973768 0.0736167828997329 0.0786567687281483 -0.131938194867806
"NN" "delta_6" 1.66 -0.578989248352038 -0.544699895102035 -0.137927704214783 -0.113727963382931 -0.019877429682827 0.0703656316177449 0.0754734611041789 -0.136738763873206
"NN" "delta_6" 1.67 -0.59426842025164 -0.562815754591464 -0.143418797325921 -0.114095368818812 -0.00723128417730701 0.0664749559333826 0.0727487223482237 -0.140825192400032
"NN" "delta_6" 1.68 -0.604934995034124 -0.570979776892737 -0.148491375784626 -0.112393455673785 0.00190488758500318 0.0646697097538649 0.0702916373548554 -0.144188874781533
"NN" "delta_6" 1.69 -0.611479203127575 -0.575640695207616 -0.153009247757645 -0.114113373183956 0.00765721486793058 0.0620882131596066 0.0679182764183939 -0.146823182990159
"NN" "delta_6" 1.7 -0.614745991419765 -0.585162303930342 -0.163799219860358 -0.115377658146253 0.0141694353624611 0.0637360555887987 0.0709165675285939 -0.148726432943724
"NN" "delta_6" 1.71 -0.61385077923113 -0.590383286072679 -0.178774848477147 -0.117732446934071 0.0178572746050136 0.0633026144835294 0.0968181757938167 -0.149898971345776
"NN" "delta_6" 1.72 -0.609082985011177 -0.586601065368898 -0.194539035167173 -0.120559568136192 0.0180123908405188 0.0868420452217933 0.123498757305462 -0.1503442324945
"NN" "delta_6" 1.73 -0.600776372982771 -0.578532873347294 -0.210877625883373 -0.122881325599039 0.0206852437431772 0.11332788364684 0.150451310978221 -0.150070710416872
"NN" "delta_6" 1.74 -0.590037116424666 -0.571364820411864 -0.227543626072713 -0.12356114150979 0.0232461342522381 0.139643218759151 0.177570285919629 -0.149086370636186
"NN" "delta_6" 1.75 -0.576250791962943 -0.56343500926374 -0.244274770362829 -0.122987168261159 0.0226699228360898 0.165672619036985 0.204764719536647 -0.147402294178882
"NN" "delta_6" 1.76 -0.559681363480472 -0.547996916316322 -0.260772983259493 -0.122021884074563 0.0224372401294013 0.191301400019474 0.231927755688023 -0.145033439591029
"NN" "delta_6" 1.77 -0.541273041252002 -0.532541392294379 -0.272229657419127 -0.124876940254383 0.0194028883220292 0.216410508445554 0.258958990811732 -0.141992858979617
"NN" "delta_6" 1.78 -0.52099594181857 -0.514147551795848 -0.278003870904018 -0.12589314988965 0.0198373958593068 0.240877467945865 0.285759913609361 -0.138298704750891
"NN" "delta_6" 1.79 -0.500127905189129 -0.495006497170645 -0.282590690483171 -0.125897622334766 0.0169117279408599 0.264583962900012 0.312226184156474 -0.133967334336477
"NN" "delta_6" 1.8 -0.480809085041438 -0.473623030659379 -0.285873524226221 -0.123790211293338 0.0160182143294169 0.28740569846042 0.338256409454742 -0.12901744695093
"NN" "delta_6" 1.81 -0.464111927905932 -0.453740688754268 -0.288859748660575 -0.121361239969267 0.0153103035686715 0.309239255494203 0.36374863317769 -0.123469633459142
"NN" "delta_6" 1.82 -0.449119347028367 -0.433115534787337 -0.298103794416038 -0.118629930473971 0.011820604108931 0.329989917505249 0.388598434973725 -0.117342939546051
"NN" "delta_6" 1.83 -0.435016406128951 -0.415759174015437 -0.305419786660167 -0.115612567501964 0.011400838826356 0.349553284850968 0.412708222461141 -0.110657300397824
"NN" "delta_6" 1.84 -0.420973549038475 -0.396914902825486 -0.30979281164488 -0.112322975897463 0.00769053128066721 0.367837992495165 0.435977579350332 -0.103434876060737
"NN" "delta_6" 1.85 -0.405999268125355 -0.381769009496734 -0.303515308054277 -0.109219761205804 0.00563075445157413 0.384782802997026 0.458780727261117 -0.0956955741731194
"NN" "delta_6" 1.86 -0.390389660965559 -0.366584238327447 -0.295658314993074 -0.110344487556485 0.00172347329358291 0.405388652721595 0.48128392922747 -0.0874592065085036
"NN" "delta_6" 1.87 -0.37349531038374 -0.341891108358394 -0.27164219437879 -0.106435008911121 -0.000308065930554546 0.428999224268736 0.502819292743611 -0.0787471552217819
"NN" "delta_6" 1.88 -0.354760830555821 -0.328366702280762 -0.241503437241959 -0.102311785785483 -0.00300460345826969 0.452078345019794 0.523290687930933 -0.0695775290602124
"NN" "delta_6" 1.89 -0.334839085188493 -0.3001761245132 -0.215736171384708 -0.0979890483542827 -0.00610927678938367 0.4745293382039 0.542617951463875 -0.0599702320032941
"NN" "delta_6" 1.9 -0.312986130876849 -0.283314663061065 -0.186306611319559 -0.0934770263711492 -0.00639856747717071 0.495463936524859 0.560723607651991 -0.0499426509446658
"NN" "delta_6" 1.91 -0.289244832673612 -0.255138804625234 -0.162892039564203 -0.0887901002428572 -0.0104817847784555 0.506113036074793 0.57754456178094 -0.0395116444435085
"NN" "delta_6" 1.92 -0.264397903635029 -0.228505875533909 -0.134288598838725 -0.0839407326549761 -0.00990831750028487 0.515349062699863 0.593036408232371 -0.0286934761705245
"NN" "delta_6" 1.93 -0.236764114836773 -0.205618550641731 -0.127000394309402 -0.0789385778683313 -0.0115501066339807 0.523224761770327 0.607143912524687 -0.0175029454067301
"NN" "delta_6" 1.94 -0.208658522414765 -0.180722681678104 -0.116057671849473 -0.0636823582816666 -0.0119448618636078 0.529847811963663 0.620585564532958 -0.0059523904627687
"NN" "delta_6" 1.95 -0.178367256510946 -0.156864753798055 -0.103313299613753 -0.0527854397799992 -0.011719471998079 0.544230492640979 0.633882360343875 0.00594578805317435
"NN" "delta_6" 1.96 -0.1456451667765 -0.131249628998751 -0.0910104883040717 -0.0456450053026313 0.00173965662582665 0.561423801856062 0.645795266491268 0.018181582146276
"NN" "delta_6" 1.97 -0.112942179698774 -0.106784992579527 -0.0831901794182606 -0.0334724416206553 0.0144501297764119 0.577517145957608 0.656325099132557 0.0307461772873107
"NN" "delta_6" 1.98 -0.106340038235801 -0.100129952161808 -0.0700234298177193 -0.0203753592204885 0.0442366280339304 0.592456858836969 0.665503154295606 0.0436322685376617
"NN" "delta_6" 1.99 -0.115372187947021 -0.0954232240316946 -0.0523753242316206 -0.0125759865408064 0.0740295826306809 0.598850648929789 0.673360310330754 0.0568342167610848
"NN" "delta_6" 2 -0.124748474976652 -0.0956342381579628 -0.0465611932488678 0.00177858236607875 0.103871332505305 0.601371391789446 0.679948680797178 0.0703479045999265
"NN" "omega_3" 0 -0.0158515267512485 -0.0129830152116597 -0.00487409361841173 0.0020977619648761 0.0123397571156829 0.0213868181003249 0.0233381518067972 0.00331356899385332
"NN" "omega_3" 0.01 0.0772351230263553 0.0998543822316265 0.108629268487277 0.126793327512246 0.155630987881352 0.182883647964729 0.189981749322158 0.133752621837951
"NN" "omega_3" 0.02 0.294933471684658 0.329390940952862 0.341150415490574 0.360652279042313 0.424507028124651 0.45416593876115 0.462541855772542 0.381233823117306
"NN" "omega_3" 0.03 0.480017250149388 0.518405857971686 0.537031313096293 0.557484255292309 0.651988040057347 0.687576376104289 0.693946735378063 0.588909531989362
"NN" "omega_3" 0.04 0.551431652437088 0.590330824562216 0.612358327493212 0.64211013706165 0.759456458800912 0.793545046639565 0.801026389661899 0.678188766801478
"NN" "omega_3" 0.05 0.566482455356265 0.604338598995412 0.633800626359687 0.67082642481256 0.804624309718974 0.835319280301746 0.843224771648408 0.708691767229837
"NN" "omega_3" 0.06 0.56401876706849 0.600634711875841 0.637897274321801 0.681822418140598 0.829457192011944 0.857075856167228 0.864393071426093 0.72121325027865
"NN" "omega_3" 0.07 0.558314032500903 0.59673960909555 0.639085700318788 0.689382014460307 0.852249346837709 0.879626184599658 0.881179568741913 0.730806803390833
"NN" "omega_3" 0.08 0.553920515701805 0.593849893163679 0.642704672540162 0.700600177237732 0.87649561972421 0.903431322314248 0.908434661717934 0.742193138744194
"NN" "omega_3" 0.09 0.552107881107361 0.593754200237811 0.64881583222683 0.714362898284719 0.903146615908895 0.933805054940137 0.93959060097751 0.756580008460479
"NN" "omega_3" 0.1 0.553121682247138 0.596830987264013 0.655690934774896 0.729472212325732 0.930131728099354 0.967337362760702 0.974057918411916 0.774013532261423
"NN" "omega_3" 0.11 0.556835514014267 0.605186288972789 0.671011522519166 0.750724043963487 0.960628712701805 1.003716943852 1.01142826061965 0.794144011780327
"NN" "omega_3" 0.12 0.562954166350778 0.615317648733424 0.684618630060356 0.768803387828655 0.99112923619947 1.04240012446536 1.05112255640569 0.816480307545295
"NN" "omega_3" 0.13 0.571172098479394 0.62674798343545 0.699258895136211 0.79476455298402 1.02251016385463 1.08333626790352 1.09245585987736 0.840485897847512
"NN" "omega_3" 0.14 0.581124533055345 0.641986718445878 0.714795289520964 0.817246309927782 1.05403706616028 1.12509253107561 1.13466706016658 0.865593406820031
"NN" "omega_3" 0.15 0.592450172162785 0.655662043976349 0.737258876311785 0.839651210105728 1.0853109186458 1.16684535114945 1.17701024803893 0.891240694749597
"NN" "omega_3" 0.16 0.60474467897086 0.671972525470551 0.753403358808214 0.865455670552365 1.11728593744243 1.20792192668375 1.21875463649729 0.916874741484421
"NN" "omega_3" 0.17 0.617657451518767 0.687724437534143 0.768746117925502 0.889437965047534 1.14852065477811 1.24761262803082 1.25922408094453 0.94195944631136
"NN" "omega_3" 0.18 0.630776019257723 0.703382762891181 0.790327044201206 0.913102670198271 1.17807141479449 1.28597911854962 1.29781090916066 0.965987908947686
"NN" "omega_3" 0.19 0.643724736232173 0.719104488465291 0.803660182353781 0.933743101171274 1.2057560299487 1.32217488782277 1.33394818550266 0.988479217775274
"NN" "omega_3" 0.2 0.656168330409287 0.733936875223719 0.823088234473346 0.950163558575241 1.23114731424238 1.35536965533299 1.36693248174771 1.00899765041044
"NN" "omega_3" 0.21 0.66772782994525 0.746659167462269 0.831777939579297 0.966852994000817 1.25380931045572 1.38499468588822 1.39619242007723 1.02713210021714
"NN" "omega_3" 0.22 0.678107190151991 0.758348596829478 0.842579518552157 0.98165703087659 1.27330317678849 1.41050763655329 1.42124410795202 1.04251695526098
"NN" "omega_3" 0.23 0.687007349932344 0.762338839401536 0.850343607318791 0.994133199163571 1.28928550758928 1.43058672868773 1.44157513336961 1.05482790807313
"NN" "omega_3" 0.24 0.694099196360241 0.760018263891425 0.856701300691611 1.00090803059805 1.30136189713124 1.44496596899825 1.45680348909588 1.06377356515371
"NN" "omega_3" 0.25 0.69921223830039 0.755460461802613 0.861510475438877 1.00876060259083 1.30924370289188 1.45398611116485 1.4665601436152 1.06910443270146
"NN" "omega_3" 0.26 0.702064355523362 0.748502478055855 0.859696967034779 1.00586728337356 1.31269187908691 1.45738481129291 1.47049262043072 1.07059518798119
"NN" "omega_3" 0.27 0.702368096867929 0.739147684846159 0.859366086919863 1.00855263940025 1.31136967843827 1.45489178305633 1.46839264949381 1.06806731361882
"NN" "omega_3" 0.28 0.698669100763311 0.727233650551568 0.845312878293498 1.00284245293892 1.30515109339063 1.44632368429325 1.45998613360064 1.06136660820224
"NN" "omega_3" 0.29 0.691444800702982 0.712679247964672 0.839122352418826 0.993393748495748 1.29381799189417 1.43152505641899 1.44514872175012 1.05037615111352
"NN" "omega_3" 0.3 0.68071787563656 0.695485211949915 0.826129446121627 0.980849773183479 1.2772772905326 1.4104326993837 1.42375611593803 1.03501285434363
"NN" "omega_3" 0.31 0.665665421857454 0.676077551784715 0.809621394404473 0.961265490104324 1.25544089757221 1.38298646525931 1.39574776364202 1.01522781357262
"NN" "omega_3" 0.32 0.646997486491159 0.659491848629102 0.790709226601734 0.937448313239258 1.22825606713451 1.3491595772083 1.36118799911259 0.99101518911169
"NN" "omega_3" 0.33 0.624561171452569 0.636724798793182 0.765165987513285 0.915745350591578 1.19579801871407 1.3089896707155 1.32011331356324 0.962399238616894
"NN" "omega_3" 0.34 0.597910762955678 0.608236426920087 0.739014656724123 0.888611308269958 1.15811742782824 1.26264046742705 1.27265536980536 0.929453778577081
"NN" "omega_3" 0.35 0.567765005203 0.580703857167578 0.707305312083463 0.854890454788233 1.11536028406783 1.20996694757969 1.21910030851478 0.892287781524713
"NN" "omega_3" 0.36 0.533900201584288 0.545613158325409 0.669854814614439 0.814476933313927 1.06773546704511 1.15076542667452 1.1596721507737 0.851057189326146
"NN" "omega_3" 0.37 0.496250376436308 0.506949968194874 0.63300585513349 0.778052009229839 1.01545177712984 1.08637521879672 1.09477558805577 0.805958028792981
"NN" "omega_3" 0.38 0.455561091689333 0.468775701161746 0.588268313124047 0.734187503670057 0.961294819952286 1.01731468960452 1.0248095356211 0.757232577636185
"NN" "omega_3" 0.39 0.411502823986325 0.422675276624318 0.545241115375973 0.688744546485168 0.900364634930156 0.94415194717368 0.950314371978209 0.705160040001474
"NN" "omega_3" 0.4 0.364523808694571 0.375403128404571 0.496848442303133 0.633798121291363 0.836964429640773 0.867362143963135 0.871815862617609 0.650058699723547
"NN" "omega_3" 0.41 0.315202111956182 0.328140090962791 0.448257148073594 0.58270086903326 0.76701173192231 0.786825602115186 0.789942417523434 0.592287294914127
"NN" "omega_3" 0.42 0.263335199231392 0.27400031474383 0.396609334150355 0.52737666880796 0.693523373844641 0.7178723691203 0.727604775161296 0.532230547386274
"NN" "omega_3" 0.43 0.209647334241424 0.220393659614786 0.344710533893874 0.469909789090707 0.615015200133541 0.657635941285491 0.670148670604249 0.470308688873784
"NN" "omega_3" 0.44 0.154719914410919 0.16710593506258 0.294006907810001 0.408895990295548 0.535539759642461 0.596768894045113 0.613421585867059 0.406960206430682
"NN" "omega_3" 0.45 0.098369364038092 0.108642963798957 0.24215617676731 0.34743430419627 0.455055160267193 0.540380479704311 0.556643998606546 0.342647692136791
"NN" "omega_3" 0.46 0.041454574055706 0.051643577294783 0.190306736127582 0.286832101519565 0.377676946869258 0.481596369291879 0.500581266606787 0.277846254874648
"NN" "omega_3" 0.47 -0.0154223026490286 -0.00333726498206488 0.139401669579229 0.226244398629319 0.301448545786855 0.426271262584464 0.44420910010956 0.213038616030416
"NN" "omega_3" 0.48 -0.0722591488905664 -0.0621804279661546 0.0898450976760614 0.157929781822872 0.225165981905718 0.366029353239526 0.387701515729077 0.148709895278356
"NN" "omega_3" 0.49 -0.128373621059382 -0.11906403961973 0.0412648127708621 0.0806979318076628 0.149248865546951 0.307715406461739 0.332252181654269 0.0853500680067788
"NN" "omega_3" 0.5 -0.183090918713845 -0.172013528051536 -0.0202331548814527 0.014821343816152 0.0750487861566853 0.253716986434085 0.277322618054541 0.0234276875024813
"NN" "omega_3" 0.51 -0.236171215093577 -0.22603578130861 -0.100321353525999 -0.0442376286930539 0.00109409253548165 0.199938853171204 0.223252858553224 -0.0365929756909279
"NN" "omega_3" 0.52 -0.287280651390063 -0.278849722273435 -0.171596553698691 -0.0881106054590077 -0.0576210835342295 0.146760573767551 0.170455839843669 -0.0942729417363029
"NN" "omega_3" 0.53 -0.335670557281276 -0.325440731594597 -0.235639058739764 -0.137463626049623 -0.107810354573132 0.0945323470913308 0.11928448829741 -0.149195429147555
"NN" "omega_3" 0.54 -0.380916771863326 -0.370835249310858 -0.29773288044953 -0.201240358926952 -0.150287046638653 0.0436923264877578 0.0700569178392811 -0.200973872975766
"NN" "omega_3" 0.55 -0.423098486169692 -0.414743323169489 -0.354002886814044 -0.259721103138702 -0.188046456394261 -0.00522524813356995 0.0230524530851426 -0.249259479892273
"NN" "omega_3" 0.56 -0.471823426462095 -0.46078206402251 -0.404548346321462 -0.313224584750571 -0.219203808810448 -0.0469316860487083 -0.0206438331128425 -0.293734045731114
"NN" "omega_3" 0.57 -0.529952368976865 -0.508463118955433 -0.451544778093819 -0.347866428084444 -0.243454552947981 -0.0850374345779414 -0.0612701290536961 -0.334132419884737
"NN" "omega_3" 0.58 -0.582550868091687 -0.563101560710606 -0.490100308082447 -0.383543058516409 -0.264210739937141 -0.12318418166592 -0.0987765407081156 -0.370228911682262
"NN" "omega_3" 0.59 -0.629375225159208 -0.612604589310365 -0.526452116284304 -0.403661632952549 -0.283400151904061 -0.161761834058495 -0.13303516403198 -0.401845065266234
"NN" "omega_3" 0.6 -0.680594351982961 -0.655533952501116 -0.556573628858303 -0.430598195934806 -0.298929687028988 -0.190081897988762 -0.162801457581054 -0.428855226607691
"NN" "omega_3" 0.61 -0.734918244047606 -0.692323664152923 -0.583065887750024 -0.444852114718913 -0.311549241956357 -0.212999143913976 -0.188526678923665 -0.45118316427866
"NN" "omega_3" 0.62 -0.786323513069817 -0.722695256664224 -0.59452597174527 -0.459483277516483 -0.322652527897674 -0.240997686509672 -0.210721720931303 -0.468808119123742
"NN" "omega_3" 0.63 -0.834834374802142 -0.746544288867369 -0.600056574073449 -0.46859694808893 -0.332995982104819 -0.255490275061788 -0.227896652132472 -0.48175839184189
"NN" "omega_3" 0.64 -0.880552213548867 -0.765295077444932 -0.600254163839168 -0.472119941171172 -0.337057350203565 -0.268893510302348 -0.241012327235524 -0.490111110363192
"NN" "omega_3" 0.65 -0.923531680244423 -0.776991762602677 -0.595302434638711 -0.467889394853614 -0.336766055140004 -0.276629708717962 -0.250411389335795 -0.49399770924308
"NN" "omega_3" 0.66 -0.963902346763973 -0.78116218205281 -0.585830878295383 -0.464071162132143 -0.333344021928042 -0.264153423187565 -0.254539669800181 -0.493599358760519
"NN" "omega_3" 0.67 -1.0016801963784 -0.790680664424599 -0.572030972618677 -0.452244986394362 -0.329400733113346 -0.252618502448172 -0.243619453851807 -0.489127543308232
"NN" "omega_3" 0.68 -1.0369468978397 -0.813024034555895 -0.553986169890663 -0.436770127298928 -0.319184855850153 -0.232863565491016 -0.221679478690078 -0.480851081428536
"NN" "omega_3" 0.69 -1.06975767583413 -0.832399533488456 -0.532532893045186 -0.416727380433201 -0.303440242446413 -0.20726114440663 -0.196813564719889 -0.469064823614357
"NN" "omega_3" 0.7 -1.10010410563672 -0.84906437620873 -0.50771322265075 -0.410113312572491 -0.292385038063287 -0.182279103369865 -0.169406681301666 -0.45410512605767
"NN" "omega_3" 0.71 -1.12787890790611 -0.863267693867328 -0.479961424029 -0.395067346515305 -0.276374905654961 -0.156192586162547 -0.139251317931723 -0.436322809190548
"NN" "omega_3" 0.72 -1.15302857398495 -0.87524883082267 -0.450075041668356 -0.374652524057694 -0.254949354665598 -0.126880586834886 -0.107403470505346 -0.416102225990033
"NN" "omega_3" 0.73 -1.17533163610091 -0.885321165820585 -0.41809314791044 -0.351754172048629 -0.233578049398943 -0.0929946395355046 -0.074399601770665 -0.393839568330662
"NN" "omega_3" 0.74 -1.19451738670028 -0.893745459767615 -0.385815597203305 -0.326818265082125 -0.20722882918102 -0.0603208193880391 -0.0407281970316831 -0.369942133194635
"NN" "omega_3" 0.75 -1.2102362507718 -0.90079004602552 -0.373847068880195 -0.294215071386816 -0.180090503627468 -0.0302193316633748 -0.00669689152692854 -0.344819998096191
"NN" "omega_3" 0.76 -1.22217159427441 -0.906752615417304 -0.360341454271691 -0.263696239628416 -0.153772617547531 -0.000583908221187812 0.0276341445032244 -0.318888152551454
"NN" "omega_3" 0.77 -1.22979811288769 -0.911804647062525 -0.341171107358321 -0.234405777997722 -0.131396403139604 0.0288185381293147 0.0611966010270635 -0.292547901594559
"NN" "omega_3" 0.78 -1.23274495897323 -0.916144172384918 -0.323594588850312 -0.204557580391167 -0.10426722131109 0.0624413277525377 0.0934918054726381 -0.26619889687824
"NN" "omega_3" 0.79 -1.23048458661771 -0.919833116475218 -0.305795525227325 -0.169009847482641 -0.0766668318256052 0.0946228324197023 0.124059267511143 -0.240215135345358
"NN" "omega_3" 0.8 -1.22261236619164 -0.922860027120521 -0.280648361254919 -0.139945790246429 -0.0499399126060212 0.123240057381281 0.152511485512548 -0.214957730133303
"NN" "omega_3" 0.81 -1.20877899154789 -0.925169342968218 -0.246782467568721 -0.112055022092875 -0.0256977589328358 0.146088645171005 0.17844604123303 -0.190762208418979
"NN" "omega_3" 0.82 -1.18869394133361 -0.926560912308446 -0.228792110923223 -0.0808950287910761 -0.00425628952928037 0.166368528984151 0.201540348575918 -0.167934821974564
"NN" "omega_3" 0.83 -1.1621515390479 -0.92675958213988 -0.212079274896155 -0.0554255895724509 0.0187661293801398 0.183872411943867 0.22217119109672 -0.146752771387375
"NN" "omega_3" 0.84 -1.12913073445901 -0.925374809226128 -0.195000707126098 -0.032888582151827 0.0398066654133231 0.198387241148339 0.239500164572632 -0.12746130718242
"NN" "omega_3" 0.85 -1.08966489665505 -0.92199944264803 -0.183846182561751 -0.0114586863131763 0.0580486919123473 0.212246768473562 0.253166437139669 -0.110279044978951
"NN" "omega_3" 0.86 -1.04697329295874 -0.916143237785434 -0.163070292018915 0.0102164014626283 0.0733390061311638 0.224561856175285 0.263104635339573 -0.0953760481292985
"NN" "omega_3" 0.87 -1.00390414482433 -0.907301855279684 -0.164567138151995 0.0267859931778958 0.0888065031681435 0.232967119366151 0.269159157852471 -0.0828999935014539
"NN" "omega_3" 0.88 -0.962153892104993 -0.895012474738678 -0.158856631927847 0.0424429197868221 0.0990656485884074 0.23730966621747 0.271269088630675 -0.0729562380619759
"NN" "omega_3" 0.89 -0.921609227424938 -0.871952041435975 -0.15562066801084 0.0520338707028714 0.107635272057962 0.237562679423206 0.26953010959852 -0.0656149403721739
"NN" "omega_3" 0.9 -0.881619622922813 -0.83085664407929 -0.156339051765656 0.0631450412266759 0.113139205258051 0.23370459608293 0.263920833547218 -0.0609174620078121
"NN" "omega_3" 0.91 -0.842275924069156 -0.783195301803858 -0.159779942205091 0.0671009828648153 0.115419204278055 0.225750066055582 0.254608462876774 -0.0588613544480521
"NN" "omega_3" 0.92 -0.804294712226977 -0.743474897968326 -0.184159780206869 0.0691226839334718 0.115078371175287 0.213810360535831 0.241734764531714 -0.0594164234019723
"NN" "omega_3" 0.93 -0.769184042019333 -0.714966298951708 -0.201125972455486 0.0674063999854866 0.111961362591842 0.198063326291958 0.225538226716196 -0.0625174691281546
"NN" "omega_3" 0.94 -0.734914273721301 -0.682492574693129 -0.213713238210005 0.0667095664890667 0.105769922406409 0.1786909908501 0.206200408642985 -0.0680719762377203
"NN" "omega_3" 0.95 -0.701506090457372 -0.640126547541911 -0.236783908735333 0.0603182976435619 0.0966649217156714 0.160215062600173 0.183997084491068 -0.0759560960402888
"NN" "omega_3" 0.96 -0.669439208356096 -0.605676496815192 -0.280238926548009 0.0506553496660445 0.0845618660569016 0.14110579781152 0.1596507544416 -0.0860190469938271
"NN" "omega_3" 0.97 -0.640531990383806 -0.584231977318439 -0.270821756597172 0.0389004255107466 0.0698101393682578 0.11669151446614 0.133862471500663 -0.0980890269591103
"NN" "omega_3" 0.98 -0.612465185074882 -0.567642944755619 -0.294145719664527 0.0252022575245405 0.0532265894764237 0.091262903194206 0.106249688720879 -0.111968356812972
"NN" "omega_3" 0.99 -0.606747306163072 -0.57611770905595 -0.294647832738633 0.00970393231847311 0.034312794235916 0.0654268644927356 0.0783593782379057 -0.127442957924018
"NN" "omega_3" 1 -0.646964204512585 -0.577997208543366 -0.284625861520624 -0.00730741134009349 0.0139488275445387 0.0375065502938696 0.0497701585343862 -0.144286483150967
"NN" "omega_3" 1.01 -0.688047547396195 -0.626642634600216 -0.311592763361716 -0.0266542782343322 -0.00806295006231039 0.015110695165788 0.0944449067306437 -0.162247911507191
"NN" "omega_3" 1.02 -0.729795995879556 -0.668850225312667 -0.326602410978865 -0.0472687983425999 -0.0315681324308343 -0.0102776269684455 0.176760696184942 -0.181082997485787
"NN" "omega_3" 1.03 -0.771962861695386 -0.705651018882975 -0.321102546366376 -0.0681404420024592 -0.0543226670592389 -0.0351894424145485 0.25708814319006 -0.200528405009694
"NN" "omega_3" 1.04 -0.814348953393903 -0.743077853790282 -0.359007058863995 -0.0929354848187245 -0.0789927819980107 -0.060118020407856 0.335037416346836 -0.220320086057823
"NN" "omega_3" 1.05 -0.858077076994732 -0.788917291348355 -0.367306775378381 -0.118775868629882 -0.10283327063695 -0.0477453257285561 0.410218254977337 -0.240196304325819
"NN" "omega_3" 1.06 -0.902100464911143 -0.839905118157105 -0.384303886226633 -0.145546025304725 -0.125968794047992 0.027384509256251 0.482210392326238 -0.259901195659315
"NN" "omega_3" 1.07 -0.945482495278611 -0.890145313875621 -0.384203853782481 -0.173071454187266 -0.149812122290825 0.102861150663614 0.550656267655711 -0.279176885958586
"NN" "omega_3" 1.08 -0.987979735817078 -0.932943851643529 -0.405774413616598 -0.199254175142187 -0.172238689558469 0.178245284064701 0.615231874172878 -0.297782933387368
"NN" "omega_3" 1.09 -1.02941153155314 -0.970233822374382 -0.422740751439619 -0.225530213514844 -0.193896449575277 0.253143137185873 0.675557464663086 -0.315483046962893
"NN" "omega_3" 1.1 -1.06954578348734 -1.006367555802 -0.43998829915239 -0.250278220917835 -0.215117366174638 0.3270546460746 0.731413228859992 -0.332065712893395
"NN" "omega_3" 1.11 -1.10915044916698 -1.04906587869834 -0.479105686289984 -0.274512662615166 -0.235597903152893 0.399588043487995 0.782436270953554 -0.347326011484723
"NN" "omega_3" 1.12 -1.14787481572159 -1.09491881877727 -0.526277678417785 -0.296137166324058 -0.254202845355849 0.470308485097917 0.828397858179017 -0.361085312383821
"NN" "omega_3" 1.13 -1.1847379700522 -1.13889186198236 -0.570448014557826 -0.316946581113484 -0.270481893856356 0.538800548371853 0.869084101647275 -0.373183446003706
"NN" "omega_3" 1.14 -1.21953073455154 -1.16988715570176 -0.59539798986799 -0.335720168968805 -0.285182504250827 0.604609305975146 0.904298878828968 -0.383483950807631
"NN" "omega_3" 1.15 -1.25209023014634 -1.19744830723715 -0.61507124240228 -0.352250637700934 -0.295604588617323 0.667364987744975 0.933897899723945 -0.391865980798547
"NN" "omega_3" 1.16 -1.28309193525104 -1.23402754478008 -0.631449039858296 -0.368375227219076 -0.306728274130137 0.726663240173423 0.957704376350875 -0.39824883731914
"NN" "omega_3" 1.17 -1.31306516127205 -1.27202791328347 -0.644424595501221 -0.380261951449199 -0.311102017350152 0.782129125105712 0.975692432322546 -0.402565583114601
"NN" "omega_3" 1.18 -1.34049082778694 -1.29670644609922 -0.653979089327493 -0.391727422707106 -0.317608134169802 0.833359349992122 0.987805090052234 -0.404775996288079
"NN" "omega_3" 1.19 -1.36529365044925 -1.31860850412107 -0.660000443876527 -0.398606117477698 -0.31918953518209 0.880017335543926 0.994059904207006 -0.404869874670906
"NN" "omega_3" 1.2 -1.38925677884816 -1.35143837414057 -0.662554916648844 -0.403155872511945 -0.32043527117861 0.921806496011811 0.998085978862036 -0.402856957344307
"NN" "omega_3" 1.21 -1.41111866839606 -1.37168625425045 -0.661676879201366 -0.406912655835242 -0.317122736861791 0.958446404964832 1.00489506663672 -0.398775263273599
"NN" "omega_3" 1.22 -1.43003383391624 -1.38692998595417 -0.657397540748718 -0.406195104687129 -0.31451495505803 0.978486837890387 1.01395276232029 -0.392684113406463
"NN" "omega_3" 1.23 -1.44815684774318 -1.41144584601187 -0.649834403879879 -0.405324162686384 -0.3097267758763 0.986889740023571 1.02472443805516 -0.384666640732044
"NN" "omega_3" 1.24 -1.46338907392646 -1.42416038675037 -0.639132698020774 -0.40202150009128 -0.301603982576239 0.997839877344234 1.03649757838724 -0.374825926034736
"NN" "omega_3" 1.25 -1.4750878457881 -1.42782127678242 -0.625430019065675 -0.39521783649991 -0.285998012642722 1.01073047286394 1.04846648316521 -0.36328137328785
"NN" "omega_3" 1.26 -1.48394736114727 -1.43086977715046 -0.608886965895806 -0.384836026679693 -0.275045438328107 1.01593162917646 1.05967263881871 -0.350175179546247
"NN" "omega_3" 1.27 -1.48936964607822 -1.43492352100361 -0.589778442703107 -0.375107567060127 -0.262372924696706 1.01435539755613 1.06900926975237 -0.335661948712351
"NN" "omega_3" 1.28 -1.49014165126658 -1.43280516529427 -0.568274109675031 -0.36335168170649 -0.248132372523798 1.02824177980193 1.07702266736288 -0.319909542660823
"NN" "omega_3" 1.29 -1.48590485846591 -1.42420117681229 -0.528385778169536 -0.34979185768907 -0.229364222569984 1.03145352874793 1.08272967824121 -0.303097052279302
"NN" "omega_3" 1.3 -1.47636708368771 -1.40890294824823 -0.482895933200041 -0.333572308100372 -0.207533780570031 1.02525765651905 1.08334226712162 -0.28541753609573
"NN" "omega_3" 1.31 -1.46111876377694 -1.3867445740658 -0.452231957526976 -0.316329841813001 -0.189339101775147 1.02950525392276 1.08259568604387 -0.267061315136507
"NN" "omega_3" 1.32 -1.43990431223563 -1.35772262639358 -0.424506385136397 -0.298773247622705 -0.170270699118987 1.01257005509586 1.07458971273087 -0.248233318691296
"NN" "omega_3" 1.33 -1.41247092620517 -1.33019367419689 -0.395889895493895 -0.279851652545631 -0.150481589988431 1.00406331879765 1.06414302801915 -0.229137878422506
"NN" "omega_3" 1.34 -1.3801470150803 -1.3011883567566 -0.366623265970247 -0.260542188630495 -0.130190904142125 0.986280477542607 1.04613325822078 -0.20997578289745
"NN" "omega_3" 1.35 -1.34235414982794 -1.26813666106659 -0.33710383346147 -0.239985605615914 -0.103515508656642 0.951760567946849 1.0228091116507 -0.190955781191313
"NN" "omega_3" 1.36 -1.29835811340695 -1.22926126592296 -0.307573530388595 -0.218684501740256 -0.0828191886054128 0.936534858437199 0.993624293811251 -0.172272879436873
"NN" "omega_3" 1.37 -1.24815270055302 -1.17021325777313 -0.271889638966968 -0.196668023502298 -0.062224263138603 0.895213044522166 0.956463853980893 -0.154121676625428
"NN" "omega_3" 1.38 -1.19181735156957 -1.10530562985059 -0.222561846177143 -0.174603084513933 -0.0419456060747621 0.843909736227829 0.913317212753498 -0.136687671817928
"NN" "omega_3" 1.39 -1.13177649419094 -1.05393526782348 -0.19168966764056 -0.152695103746453 -0.0221605227192754 0.807827154200425 0.863903785570528 -0.12014620713483
"NN" "omega_3" 1.4 -1.06768505789307 -1.00335813793248 -0.166034188355866 -0.131167127502692 -0.00306764550805383 0.755006039686748 0.806673295321332 -0.1046567309138
"NN" "omega_3" 1.41 -0.998168607023729 -0.928075021766517 -0.141925933191715 -0.109801131434153 0.0152066793106655 0.686261668160967 0.741951077033434 -0.0903712079795446
"NN" "omega_3" 1.42 -0.925386247589302 -0.85401462419992 -0.119623998551845 -0.0894842251703949 0.0349234489752916 0.622664472103395 0.67224950153377 -0.0774171451896808
"NN" "omega_3" 1.43 -0.850790395191268 -0.796993741828089 -0.0993730686553249 -0.0701271947727946 0.0507778586763266 0.558951289918355 0.595621949716701 -0.0659132000960941
"NN" "omega_3" 1.44 -0.772189832028914 -0.707747947014639 -0.0733614082728877 -0.0521109115150011 0.0632674891168108 0.475199812319318 0.51222988525592 -0.0559488891621936
"NN" "omega_3" 1.45 -0.694626730607354 -0.646962455204743 -0.0533140911098258 -0.0348553930836601 0.0744847672057176 0.393415954917771 0.423520663714044 -0.0475953630202442
"NN" "omega_3" 1.46 -0.615500235533545 -0.557821181357099 -0.0391353891295125 -0.0185973869777172 0.0807048262449257 0.308809090821171 0.330033055838612 -0.0409072772265466
"NN" "omega_3" 1.47 -0.536981995156111 -0.486593277065424 -0.0263128160960377 -0.00540050253488289 0.0829291023284782 0.220070735342858 0.232368463819853 -0.0359097721091803
"NN" "omega_3" 1.48 -0.462266444712668 -0.416986001345037 -0.0355730637855913 0.00477583631794687 0.0735740235443814 0.128216898012511 0.136178177831368 -0.0326075713793255
"NN" "omega_3" 1.49 -0.39109705509793 -0.347685557189493 -0.0533085087697032 0.00882830985824512 0.0388545790111152 0.106509042466428 0.114812204684426 -0.030981897923488
"NN" "omega_3" 1.5 -0.325649320757805 -0.281233903131408 -0.0963354610156557 0.00931599001972927 0.0286105177461877 0.111486509421809 0.119069384654324 -0.0309905167598257
"NN" "omega_3" 1.51 -0.268036560354858 -0.219801504809993 -0.124587048905539 0.0159308522353854 0.0369783808653779 0.114628821411543 0.121375601854879 -0.0325683745223132
"NN" "omega_3" 1.52 -0.325484394901537 -0.302604628635208 -0.136247033610118 0.0241368877829586 0.0497197348344685 0.113445492047902 0.121798864896448 -0.0356336934386724
"NN" "omega_3" 1.53 -0.440736056400397 -0.414503061481696 -0.132897786416265 0.0289290490986218 0.0592219862427896 0.130042554251645 0.159215295114677 -0.0400764161581038
"NN" "omega_3" 1.54 -0.555568056190452 -0.513710478966573 -0.121728216080555 0.0327949147502977 0.0654840192407278 0.198891637044198 0.238169624687316 -0.0457772533258521
"NN" "omega_3" 1.55 -0.671589772825769 -0.625959645862906 -0.127398024846229 0.0334493776958311 0.0754716975706629 0.272347514816317 0.320739945101082 -0.0525903887495901
"NN" "omega_3" 1.56 -0.785782833847065 -0.736666949473204 -0.123300432247277 0.0354677001318464 0.0741465761929589 0.333749092006315 0.403467540982319 -0.0603607041720735
"NN" "omega_3" 1.57 -0.897067270826653 -0.831180687092683 -0.12953126595437 0.0310892776016658 0.07523797791481 0.420486744475909 0.487788999411748 -0.0689188662118247
"NN" "omega_3" 1.58 -1.00622520070516 -0.935021460256337 -0.13680371391581 0.0293239301150834 0.0702695451761315 0.481587656508452 0.570053474746999 -0.0780856628186591
"NN" "omega_3" 1.59 -1.11268053319179 -1.04661784080315 -0.159295319271791 0.0237284384876375 0.0643126827256424 0.572725381020689 0.653159832096208 -0.0876717570665704
"NN" "omega_3" 1.6 -1.21382317317818 -1.13248950795412 -0.171078052186431 0.0183390291160208 0.0570059696439671 0.621733147434668 0.731931540611811 -0.0974764347623042
"NN" "omega_3" 1.61 -1.30874596009011 -1.21414851925175 -0.187978718455952 0.0113430053995671 0.0476344389763881 0.70761909737746 0.813149175784815 -0.107299216883781
"NN" "omega_3" 1.62 -1.40156105688175 -1.31709731364424 -0.21748659384491 0.00151065908556802 0.0402666615214571 0.777371768314254 0.890806114778002 -0.11693938850185
"NN" "omega_3" 1.63 -1.48669172438389 -1.39140768628283 -0.2369618814094 -0.00765959455236498 0.0298575844810784 0.818727581144458 0.964827922696713 -0.12619207298277
"NN" "omega_3" 1.64 -1.56380751692291 -1.45364167864517 -0.274137420493503 -0.0141031225615507 0.0168807410905742 0.910494816210246 1.04181452233541 -0.13485779954647
"NN" "omega_3" 1.65 -1.63816916243042 -1.54441304319141 -0.29003622675873 -0.0262576620580717 0.00586457195504408 0.974339475558622 1.1143965682603 -0.142736031861545
"NN" "omega_3" 1.66 -1.70285790902471 -1.58791422891068 -0.311555104707963 -0.0357209196708368 -0.004915008255864 1.0283947609098 1.1825976400188 -0.149642190564922
"NN" "omega_3" 1.67 -1.76153765864865 -1.64666692996366 -0.348268351320428 -0.0452210888754507 -0.0151496542898713 1.13078658784588 1.25549730626966 -0.155397359113554
"NN" "omega_3" 1.68 -1.81380997603287 -1.70311553043274 -0.384475136795459 -0.0538497331129975 -0.0254127911487672 1.1782255439951 1.32401309831556 -0.159830536340662
"NN" "omega_3" 1.69 -1.85629682656395 -1.72178572908427 -0.411741167581567 -0.0637894857757715 -0.037186839529852 1.26634376099054 1.38782190292466 -0.162790558066614
"NN" "omega_3" 1.7 -1.89582511037014 -1.78733608132109 -0.425929180810158 -0.0732836907140495 -0.0478216610902109 1.31945027411194 1.45513789797246 -0.164140015084775
"NN" "omega_3" 1.71 -1.92335420536426 -1.77918969877794 -0.442737104746243 -0.0805337077469517 -0.0567101110141266 1.34539374162989 1.52581341310162 -0.163759988202197
"NN" "omega_3" 1.72 -1.94899473987874 -1.82632946981079 -0.484304931596284 -0.0883659989942771 -0.0651321654738695 1.42104443332352 1.61633356577823 -0.161545018629519
"NN" "omega_3" 1.73 -1.96302156307144 -1.81733716394791 -0.526034973573815 -0.0970070919821069 -0.0746435872640063 1.50259931884432 1.70179274785846 -0.157421577044723
"NN" "omega_3" 1.74 -1.97347448388825 -1.8377708434079 -0.525353524582158 -0.101224214558215 -0.0811173338500453 1.57861892004485 1.78124622313749 -0.151325526548536
"NN" "omega_3" 1.75 -1.97406677207215 -1.82637602716943 -0.548128775734313 -0.107182271760848 -0.0867665854038364 1.65809036518823 1.85381869692952 -0.143225451403121
"NN" "omega_3" 1.76 -1.96978385065813 -1.82335428942173 -0.558771494085818 -0.110377014320761 -0.0759631939574774 1.68347175385566 1.9186489841162 -0.133107569697962
"NN" "omega_3" 1.77 -1.95711323162317 -1.80717097310969 -0.549307912543952 -0.113430984916704 -0.0960328601250353 1.73426839442379 1.97495782515517 -0.120983574202205
"NN" "omega_3" 1.78 -1.93898478718597 -1.78467312417894 -0.583782736537671 -0.11555894185949 0.030205881537654 1.8210651757966 2.02187564209891 -0.106890558934097
"NN" "omega_3" 1.79 -1.91348461753131 -1.76070766340496 -0.565933958334256 -0.116272057076856 -0.0234091641470968 1.86456907676279 2.0587027844312 -0.0908860755279362
"NN" "omega_3" 1.8 -1.88275556911464 -1.72379235177391 -0.599960320821936 -0.116034003856953 0.0845261122215106 1.88159070991009 2.08466410129051 -0.0730518427969399
"NN" "omega_3" 1.81 -1.84508796657514 -1.6881565546077 -0.590258956612843 -0.114668981737623 0.114472299672173 1.95052350329246 2.11651836961749 -0.0534922844719422
"NN" "omega_3" 1.82 -1.80345168507756 -1.6431473152914 -0.607369996889133 -0.112206978457493 0.160868985465243 1.9927067498341 2.17583218283875 -0.0323367664316355
"NN" "omega_3" 1.83 -1.75446832435546 -1.59141072501956 -0.578101703098696 -0.108419901626462 0.264663950658189 1.99955672729101 2.23028295193978 -0.00972574683659987
"NN" "omega_3" 1.84 -1.70390892850776 -1.54544769520407 -0.585334232859623 -0.104249592685221 0.255620725012193 2.06656939696921 2.28172577814951 0.0141753477886392
"NN" "omega_3" 1.85 -1.64466732571623 -1.47300428111782 -0.563882170511533 -0.098847236240772 0.403987162668614 2.0311692519698 2.34475795132124 0.0391865594623829
"NN" "omega_3" 1.86 -1.58726853123608 -1.43355691590494 -0.534088986365703 -0.0927909455795657 0.365876217924551 2.06427712611264 2.40278461318343 0.0651107548101702
"NN" "omega_3" 1.87 -1.52006444086499 -1.33612333782588 -0.558039365651325 -0.0859917761841302 0.517463498189613 2.06714280149026 2.45546368891428 0.0917403244246705
"NN" "omega_3" 1.88 -1.45691727494562 -1.31004173452732 -0.51679643932755 -0.0785169057960502 0.553326666836085 2.05168663930601 2.50841786358933 0.118861650074612
"NN" "omega_3" 1.89 -1.38617338193933 -1.1901691563674 -0.474540783881707 -0.0713977734675382 0.656669467726658 2.14200842302404 2.57095804409192 0.14625201933973
"NN" "omega_3" 1.9 -1.31622979731532 -1.15436036821694 -0.476267688840267 -0.0626723592817484 0.764756337916197 2.25255331622543 2.62786289173448 0.173679862689416
"NN" "omega_3" 1.91 -1.24403944932504 -1.06205126635541 -0.449601381873606 -0.0539081539106405 0.877318741431964 2.23628637837726 2.67870078858516 0.200918803264298
"NN" "omega_3" 1.92 -1.1687079573008 -1.07024365669878 -0.439204249638692 -0.0462435799487935 0.929628637080611 2.21314001232236 2.73301329083569 0.227738136518553
"NN" "omega_3" 1.93 -1.09707275830249 -1.0388004574009 -0.421649434148264 -0.0370184583385935 1.0730821827924 2.31627112625767 2.79477874343837 0.253914113252214
"NN" "omega_3" 1.94 -1.09344990120928 -1.01766180584036 -0.39385854354714 -0.0284441031174083 1.0962960812131 2.42460366480049 2.85014432847953 0.279228304526299
"NN" "omega_3" 1.95 -1.10085637986265 -0.969280073097025 -0.336599230767263 -0.019046911924363 1.05965077446433 2.40020491845286 2.89862621207675 0.30347337217703
"NN" "omega_3" 1.96 -1.10634176224005 -0.991466856349973 -0.289093329872856 -0.0107433427770047 1.0368766634557 2.36846788471729 2.95305931912583 0.326448357172516
"NN" "omega_3" 1.97 -1.11539673683239 -1.00937291696425 -0.293137060579284 -0.00273762858364535 1.11147622560554 2.47407278210824 3.01344935149484 0.347970236431727
"NN" "omega_3" 1.98 -1.12275902438654 -0.996857346081924 -0.260994102457801 0.00482334730781986 1.1306252087598 2.58913957732699 3.06656625449455 0.367876159727706
"NN" "omega_3" 1.99 -1.12854625187379 -0.99511474570005 -0.221950004782116 0.0120614341851706 1.11364334936945 2.55546319435661 3.11189139867827 0.386013790567488
"NN" "omega_3" 2 -1.13286805813169 -1.01608205689058 -0.185746574767109 0.0182924841848831 1.05694566133246 2.51401423589977 3.16409174573414 0.402256231760858
"dtNN" "delta_1" 0 -0.0387557159035984 -0.0323199023219324 -0.0190437362540407 0.00229606388506154 0.0214622229735641 0.0573543817703625 0.0633106173054676 0.00382490740720726
"dtNN" "delta_1" 0.01 -0.0389989185753185 -0.0309635498126402 -0.0196709235048524 0.000903459633751491 0.0218186450849883 0.0563743111296654 0.0627340699298526 0.00396623657819328
"dtNN" "delta_1" 0.02 -0.0415324303333833 -0.0314022390641036 -0.0217380673088686 -0.00201953857282045 0.0221648723118429 0.0514980975893117 0.0582154200380852 0.00212566756228333
"dtNN" "delta_1" 0.03 -0.0461179612282709 -0.0402729620178773 -0.0216183491190448 -0.00700049548768789 0.0212374862166552 0.043759895341634 0.0499158860918141 -0.0017936438709726
"dtNN" "delta_1" 0.04 -0.0532164616756758 -0.0513599899641146 -0.0297504689786379 -0.0135064272467723 0.0203146560223558 0.0427258737200219 0.0496294890034643 -0.00668966878100909
"dtNN" "delta_1" 0.05 -0.0673668124914094 -0.0640241354600857 -0.0422349082148112 -0.00791411739703896 0.0195469570642872 0.0493198937204889 0.0570492348568467 -0.0115811628875732
"dtNN" "delta_1" 0.06 -0.0821624121274582 -0.0791069849262375 -0.0526061378742563 -0.0151923223208064 0.0187828318322251 0.0563942400136159 0.0653464461018919 -0.0158983591957595
"dtNN" "delta_1" 0.07 -0.0964357831315633 -0.0937931205407849 -0.0630588336657698 -0.0209359864443729 0.0199895727393157 0.0619174277785242 0.0739197548349761 -0.0192180193514274
"dtNN" "delta_1" 0.08 -0.108939054264876 -0.105869576462898 -0.066813717550451 -0.0242099497945605 0.0294287248658934 0.0697929099376333 0.0823074015151298 -0.0211658430409791
"dtNN" "delta_1" 0.09 -0.118691365166519 -0.115727828615623 -0.0738108143777332 -0.0248384382220515 0.0365951861010301 0.0770652846260587 0.090253694165024 -0.0214385600057366
"dtNN" "delta_1" 0.1 -0.124984816911026 -0.122004121240463 -0.0771481621394321 -0.0227748422473681 0.0458134678832436 0.0835543402391338 0.0976893573142935 -0.0198552806724764
"dtNN" "delta_1" 0.11 -0.127589572285083 -0.124895453110998 -0.076785557633078 -0.0184687995227533 0.0538292139352398 0.0911744673329532 0.104668014560666 -0.0163923084287715
"dtNN" "delta_1" 0.12 -0.126834540171882 -0.123952122187337 -0.0731984669904928 -0.0169194321614166 0.0623539013576183 0.0977725464522111 0.111286344558972 -0.0111933686199539
"dtNN" "delta_1" 0.13 -0.123310930853425 -0.121163116434057 -0.0671106438233214 -0.0111548369486414 0.0709347322137593 0.105536639056347 0.11761688965155 -0.00455963635704458
"dtNN" "delta_1" 0.14 -0.117942426303008 -0.115622741989805 -0.059405286739202 -0.000340271296772054 0.0795454376175523 0.11267989989638 0.123655618600257 0.00307335236940789
"dtNN" "delta_1" 0.15 -0.111610322625245 -0.110102766802954 -0.051051205566757 0.00862532321596954 0.0880433707279088 0.118982806068798 0.12929789607042 0.0111656469867959
"dtNN" "delta_1" 0.16 -0.105251409867638 -0.104348980296353 -0.0430051394716582 0.0180525089559993 0.0961644135917984 0.127026126804285 0.134337800347221 0.0191151215742789
"dtNN" "delta_1" 0.17 -0.100473828602925 -0.0989550255716418 -0.0361257817662355 0.0256612867376944 0.104082064096934 0.132912930615042 0.13848960067665 0.0263124019953432
"dtNN" "delta_1" 0.18 -0.097003116744575 -0.094392771568189 -0.0310614974957848 0.0313309254717519 0.11243828944437 0.137505791028143 0.14152297229237 0.0322078532785988
"dtNN" "delta_1" 0.19 -0.0940076090403711 -0.0907689081583354 -0.028158320202554 0.034493704594483 0.118799865804259 0.142672264351945 0.145658658714232 0.0363834643834046
"dtNN" "delta_1" 0.2 -0.0912763658023411 -0.0877127193173622 -0.0273934141522748 0.0329570895009008 0.122113708473055 0.143481133214162 0.148111916934159 0.0386131554313157
"dtNN" "delta_1" 0.21 -0.0884349179778559 -0.0850110765623955 -0.0283877078571185 0.0344247992739042 0.123056464333356 0.143911833436496 0.148469952592266 0.0388937998779594
"dtNN" "delta_1" 0.22 -0.0850733524530052 -0.0823236414439726 -0.0304957357295038 0.0342754238491453 0.122264151246803 0.142208552379538 0.146940569038008 0.0374359562009014
"dtNN" "delta_1" 0.23 -0.0808656975218214 -0.0790217160070529 -0.0334929434060859 0.0263266337765089 0.118578394005715 0.138940710325687 0.143305365111708 0.0346150102521533
"dtNN" "delta_1" 0.24 -0.0762162823318538 -0.0751120533643125 -0.0371828093518233 0.0185400937591008 0.112756181536544 0.133423824694636 0.138215350919938 0.0308973575182196
"dtNN" "delta_1" 0.25 -0.0717147336529946 -0.069854161985935 -0.0406467449000757 0.00905004001685961 0.107182432897879 0.128201917515404 0.131662685665073 0.0267631455759357
"dtNN" "delta_1" 0.26 -0.0664421500487326 -0.0645692615007116 -0.0438084934181666 0.00345923915408941 0.0993371111736161 0.122570380796482 0.124535082497586 0.02264246487313
"dtNN" "delta_1" 0.27 -0.0603834731025893 -0.0580024715299291 -0.0473609327315084 -0.00636461940631528 0.0921771927938398 0.115870250533547 0.119636552157193 0.0188742864533778
"dtNN" "delta_1" 0.28 -0.0583002356482453 -0.0531998322842706 -0.0446626926343738 -0.0148798817888498 0.0839876948549521 0.109075555650506 0.115598752350835 0.0156881732223841
"dtNN" "delta_1" 0.29 -0.0644757525980317 -0.0550756371332547 -0.0410768189790465 -0.0178237663423588 0.0758297795959957 0.102798422033072 0.112130589853424 0.0132046526780223
"dtNN" "delta_1" 0.3 -0.0700067215183821 -0.0608353531296104 -0.0363733579305278 -0.0234036901446558 0.0686734345059636 0.0974135481210123 0.109777757760409 0.0114480704853813
"dtNN" "delta_1" 0.31 -0.0747018089940377 -0.0637569890395401 -0.0311136204515966 -0.0172823512624928 0.0633088733164648 0.093000760424931 0.107779134283259 0.0103710341694107
"dtNN" "delta_1" 0.32 -0.0788636400705717 -0.0689519628707941 -0.0243265754869618 -0.00918151336621387 0.058826658805563 0.0896107553425732 0.106072552004495 0.00988133348926798
"dtNN" "delta_1" 0.33 -0.0829198917572818 -0.0741141787976857 -0.0251586315584229 -0.00314400894620925 0.0551561461314631 0.0872058156884273 0.104606048923579 0.00986871480885426
"dtNN" "delta_1" 0.34 -0.0866430246937763 -0.0772038439795493 -0.020977151041094 0.00272647952500182 0.0521778368315278 0.0857121118991881 0.103450681514043 0.0102245275142505
"dtNN" "delta_1" 0.35 -0.0901672036177893 -0.0792886743068313 -0.0226394057407459 0.00873775423154777 0.0509893985107223 0.0850655750195828 0.103111341286026 0.0108539301538341
"dtNN" "delta_1" 0.36 -0.09358424260459 -0.0823589935721217 -0.0231465121399471 0.0121702268310578 0.0498589546444934 0.0852214522274697 0.102911817559665 0.0116797188094666
"dtNN" "delta_1" 0.37 -0.0973239614699523 -0.0868431519524674 -0.0212507337267376 0.0186002141512451 0.0486614582560729 0.0859309767260423 0.102824505685535 0.0126419841649389
"dtNN" "delta_1" 0.38 -0.101078924184004 -0.0913441243724367 -0.0192636248121582 0.0206545790893373 0.0479328081731547 0.087725843241679 0.102807640526349 0.0136945071246713
"dtNN" "delta_1" 0.39 -0.104830119295367 -0.0946054216579952 -0.0212587266393214 0.0230686601934362 0.0476968399884317 0.0902851226394177 0.102808247741058 0.014800688926419
"dtNN" "delta_1" 0.4 -0.108579055981495 -0.0968616751112862 -0.0231607883998839 0.0263934272483343 0.0481661214103699 0.092249299950186 0.103112965819686 0.0159308134185877
"dtNN" "delta_1" 0.41 -0.11232174369206 -0.0990497540677295 -0.024416840597988 0.0301128767181873 0.0527903822840081 0.0963478686256178 0.103787174826413 0.0170593428836204
"dtNN" "delta_1" 0.42 -0.116334257396948 -0.103273667135166 -0.0216591725705537 0.0337174185865988 0.0562467895969501 0.10010417887038 0.104297586274296 0.018165019452897
"dtNN" "delta_1" 0.43 -0.120486881103724 -0.108194258520759 -0.0238996136039112 0.0364649436337008 0.0600786533873036 0.103007745693897 0.107933411411611 0.0192298387696309
"dtNN" "delta_1" 0.44 -0.124642000974975 -0.113178767137591 -0.0262346591375323 0.0390135752764925 0.0632046819889167 0.106136375649086 0.11401772556621 0.0202395515350033
"dtNN" "delta_1" 0.45 -0.128802595387269 -0.116306306005393 -0.0239910572743925 0.0411676037575787 0.0654441763307441 0.111859671469542 0.12065993624616 0.0211844997940983
"dtNN" "delta_1" 0.46 -0.132973334658572 -0.118802791220894 -0.024347190238481 0.0429545235012424 0.0678582030412936 0.11796763077615 0.127793880319814 0.022059666062685
"dtNN" "delta_1" 0.47 -0.137159025503899 -0.121217949332467 -0.0230890701094183 0.0444127413010623 0.0689931954708899 0.124398889955453 0.135358177223455 0.0228634859470738
"dtNN" "delta_1" 0.48 -0.141644309906804 -0.125203988041781 -0.0228112224966815 0.0446769628056158 0.0710443213541282 0.131469801496263 0.143298251859816 0.023598137329217
"dtNN" "delta_1" 0.49 -0.146298633580774 -0.130564591288431 -0.0314697495310392 0.0465226433719617 0.0722305270884386 0.140123663398726 0.151570921652995 0.0242685999921094
"dtNN" "delta_1" 0.5 -0.150976724944925 -0.136003704829804 -0.0327669508051941 0.0472666202087794 0.0730644411213812 0.149136756504292 0.160208743819619 0.0248807424944064
"dtNN" "delta_1" 0.51 -0.155657563070603 -0.140652479870135 -0.0305027233275295 0.0465960840505845 0.0738207332370423 0.158469854367992 0.169333307684949 0.0254414668949246
"dtNN" "delta_1" 0.52 -0.160306307054517 -0.142969418392601 -0.0337247566270218 0.0483526895064574 0.0741588129769362 0.168097652619232 0.17874757774264 0.0259576477141238
"dtNN" "delta_1" 0.53 -0.164872561515084 -0.144935432521281 -0.0371750485644304 0.0487699856030348 0.074267742984603 0.177464011658512 0.188455561744613 0.0264353868479695
"dtNN" "delta_1" 0.54 -0.169506535520795 -0.147658562320323 -0.0408801754754933 0.0491466252743747 0.074557124177752 0.186151421874941 0.198468716724685 0.0268805043748119
"dtNN" "delta_1" 0.55 -0.174444815911194 -0.153718714261236 -0.044413659297179 0.0487991441432161 0.0746954687314254 0.195080026758301 0.208805023879749 0.0272982659364471
"dtNN" "delta_1" 0.56 -0.179188891342124 -0.159869696943327 -0.0442078319551502 0.0498619987217488 0.0754785268285052 0.204242059829172 0.219484048074992 0.0276936999988096
"dtNN" "delta_1" 0.57 -0.183658823140673 -0.162955521818639 -0.0453461537450978 0.0502340082462335 0.0745865381018349 0.213625001151109 0.230521494155545 0.0280715793856397
"dtNN" "delta_1" 0.58 -0.187775225835896 -0.163607910700392 -0.052925685723838 0.048568236390225 0.0743642933446815 0.224732324838403 0.241923417651811 0.0284368450082798
"dtNN" "delta_1" 0.59 -0.191784114158769 -0.164423372030161 -0.0483051412611426 0.0488958782187264 0.0740329565016591 0.236519904055877 0.253684177575937 0.0287941592010643
"dtNN" "delta_1" 0.6 -0.196042699820337 -0.170814036633742 -0.0550526878186446 0.0468943474789745 0.0739446132489829 0.248734649088361 0.265779589370865 0.0291487647761501
"dtNN" "delta_1" 0.61 -0.199828914802617 -0.177050114417934 -0.0573699231268915 0.0472141894037188 0.073595075955317 0.261386963249727 0.278520200438164 0.0295054494098305
"dtNN" "delta_1" 0.62 -0.203090168531871 -0.177660068946286 -0.0571371434806525 0.0465944982537615 0.0731527471181037 0.274471413196672 0.29158120963777 0.0298687278259742
"dtNN" "delta_1" 0.63 -0.20578661491713 -0.176619501933335 -0.0569017866052524 0.0451684297849766 0.0722569719208048 0.28716930416683 0.304877754576804 0.0302429043361296
"dtNN" "delta_1" 0.64 -0.20879874035785 -0.177967217895216 -0.0595626299638126 0.0455584642145492 0.0709864094293412 0.297668629335558 0.318314625442692 0.0306316818252059
"dtNN" "delta_1" 0.65 -0.211501419653223 -0.183594747636955 -0.0661744088853395 0.0431119943145826 0.0712944700101599 0.307766782117106 0.331772836731935 0.0310377659957984
"dtNN" "delta_1" 0.66 -0.213617175714666 -0.188223291814435 -0.0709794926517845 0.0431504815514477 0.0709711566537188 0.318569647606403 0.345119113646306 0.0314633423029982
"dtNN" "delta_1" 0.67 -0.215146405754037 -0.186247351119312 -0.0706821013853655 0.0407192802032073 0.070690939276304 0.332876983090306 0.358205788980674 0.031908961445989
"dtNN" "delta_1" 0.68 -0.216099350564572 -0.185348575054483 -0.0742802911281442 0.0405468954036627 0.0699720071394567 0.347218880290225 0.371471772705702 0.0323746060962339
"dtNN" "delta_1" 0.69 -0.217577586569535 -0.189425456155872 -0.0838836537888028 0.0408591158824664 0.069845572863658 0.361454378885347 0.384578049957808 0.0328590731425006
"dtNN" "delta_1" 0.7 -0.218553326160248 -0.193478147938871 -0.0795371906762341 0.0369976983660515 0.0696359208813889 0.37026882443063 0.397099976066115 0.0333599712758436
"dtNN" "delta_1" 0.71 -0.218995451448824 -0.195726307569789 -0.0846447936314441 0.0357977309276742 0.0691012693742418 0.377599294544696 0.408902617242982 0.0338740487434239
"dtNN" "delta_1" 0.72 -0.218928999094684 -0.199812062702111 -0.0841950005022538 0.0320555072593871 0.0685131201582948 0.387293772314268 0.419866879098237 0.0343972295326743
"dtNN" "delta_1" 0.73 -0.218383138962341 -0.202181268659477 -0.0839893530192111 0.0279681802206994 0.0682014037926886 0.399879915591102 0.430051927801 0.0349247351856201
"dtNN" "delta_1" 0.74 -0.217616974094615 -0.204084667083632 -0.0899824709483137 0.0287636814264609 0.0678068866862945 0.411738626058723 0.44016835165649 0.0354515265152206
"dtNN" "delta_1" 0.75 -0.217148980088033 -0.205566443501768 -0.0866109796526695 0.0275225869492243 0.0670452248192231 0.421465764656507 0.449280100499237 0.0359723388410172
"dtNN" "delta_1" 0.76 -0.216249369311458 -0.20667444790423 -0.0954859187182926 0.0252785521971965 0.0666214184815643 0.425762892783462 0.457364273066067 0.0364819733558332
"dtNN" "delta_1" 0.77 -0.214948632380455 -0.207449369016306 -0.0968145452695477 0.0248065347225129 0.0658956969950008 0.429210016909626 0.464423348679218 0.036975944894781
"dtNN" "delta_1" 0.78 -0.216351733247873 -0.208812422639216 -0.0959070116878292 0.0259180914181973 0.0654744400396471 0.434098601349082 0.470490903323024 0.0374504022182843
"dtNN" "delta_1" 0.79 -0.217950234186252 -0.20814330184041 -0.0992424612945744 0.0243505127445952 0.064968415509857 0.441883728087751 0.475613638767846 0.03790247655076
"dtNN" "delta_1" 0.8 -0.219429633347172 -0.207988877782948 -0.0972424551561055 0.0222646593316538 0.0643101416806127 0.448799904208463 0.480255335871989 0.0383309284148065
"dtNN" "delta_1" 0.81 -0.221006225264589 -0.206351343459285 -0.105998746020267 0.0220941601481583 0.0638141449694051 0.454916293236371 0.484455654238406 0.0387358456129121
"dtNN" "delta_1" 0.82 -0.222145403342207 -0.205329121344365 -0.107261109248561 0.0235595816322893 0.0632657247689711 0.460324647078691 0.487901648537844 0.039119476853038
"dtNN" "delta_1" 0.83 -0.222892096303826 -0.206796252364849 -0.106395870924882 0.0217148637758319 0.0627314640848676 0.460989655478125 0.490673326151807 0.0394855211183839
"dtNN" "delta_1" 0.84 -0.223282576467826 -0.205965776266778 -0.112217143194005 0.019811397193173 0.0623275287903565 0.460936172775043 0.492849911822719 0.0398401625808206
"dtNN" "delta_1" 0.85 -0.223437972950669 -0.204943017448867 -0.111853478471809 0.0200448146557287 0.0618753735804938 0.4603859598098 0.49450416623832 0.0401907332469886
"dtNN" "delta_1" 0.86 -0.223692397696272 -0.206440050272745 -0.116405469830986 0.021345998981348 0.0614782549218584 0.462734131554583 0.495700458982544 0.0405464616482976
"dtNN" "delta_1" 0.87 -0.223611600877036 -0.208195201147114 -0.114062283673016 0.0195908377409438 0.0612156472754564 0.466996939281228 0.496499474731971 0.0409178625100511
"dtNN" "delta_1" 0.88 -0.223217674687691 -0.209370831796147 -0.118729956564953 0.0178855198392145 0.0608658907196471 0.471211746358846 0.497564686599509 0.0413161996805797
"dtNN" "delta_1" 0.89 -0.222530857502469 -0.208673432503955 -0.125548062542733 0.0188644014771272 0.0606756595028098 0.475088716627263 0.498760889587796 0.0417531648536322
"dtNN" "delta_1" 0.9 -0.221562449661515 -0.206807409753187 -0.122568708581036 0.0195043599337772 0.0604764697527158 0.47311067057445 0.499780810197606 0.0422401876346491
"dtNN" "delta_1" 0.91 -0.220319106477643 -0.20468627252336 -0.122675855674264 0.017957596985022 0.0603284496693373 0.471859659810606 0.50066333937442 0.0427878924302908
"dtNN" "delta_1" 0.92 -0.218801993083185 -0.202294540519829 -0.12670050596498 0.0164708383824771 0.0602337808615881 0.477538401162792 0.501527828775549 0.0434058279177098
"dtNN" "delta_1" 0.93 -0.217008170459576 -0.20063982626455 -0.131044718252812 0.0187587979466729 0.0601741827125968 0.483429570830584 0.503637622787237 0.0441016260910351
"dtNN" "delta_1" 0.94 -0.215155290408966 -0.199537363869288 -0.135059006485239 0.018158625870616 0.06011616883183 0.481439950060383 0.505768054324061 0.0448811137635706
"dtNN" "delta_1" 0.95 -0.213075615849553 -0.198085510607717 -0.137553999377597 0.0168447541310419 0.0602010370118092 0.485471453800158 0.507934576352648 0.0457478413995897
"dtNN" "delta_1" 0.96 -0.210699755205471 -0.19630935996156 -0.140156032844642 0.0169828839263633 0.0600996291402384 0.493154466497003 0.511676053735823 0.0467028545914166
"dtNN" "delta_1" 0.97 -0.20801904205116 -0.19422523350019 -0.142109818493455 0.01851110626387 0.0603451333008176 0.492304043139318 0.51555778958839 0.0477450834002191
"dtNN" "delta_1" 0.98 -0.205025908378331 -0.191600797763799 -0.142188505925499 0.0173833197212734 0.0603856205266345 0.499031297037918 0.519992115566433 0.048871356960878
"dtNN" "delta_1" 0.99 -0.201708142320994 -0.187279166674115 -0.140265451055803 0.0163308596486025 0.0605154906209966 0.506194177575697 0.525544322362149 0.0500764878437482
"dtNN" "delta_1" 1 -0.19805480319088 -0.182607106689421 -0.137286880178655 0.0190615424849525 0.0608101850983283 0.507013824562108 0.531061173304987 0.0513539309279073
"dtNN" "delta_1" 1.01 -0.194058099278945 -0.179813657473338 -0.134240467409326 0.0181319963623116 0.0608823168844124 0.51376217470419 0.537028686883993 0.0526956206683865
"dtNN" "delta_1" 1.02 -0.189710591116349 -0.183818226218459 -0.130205867891946 0.0172821838000826 0.0611854440191167 0.522106542849494 0.543398353058948 0.0540924543980984
"dtNN" "delta_1" 1.03 -0.189630408132218 -0.184209211298012 -0.126864181393335 0.0194660822071493 0.0615267025188126 0.526548759040038 0.549286864719116 0.055534759540223
"dtNN" "delta_1" 1.04 -0.193873884354073 -0.180241816273027 -0.1203856215799 0.0191454326152174 0.0616765695057671 0.52865461351592 0.554528534216725 0.0570121930406042
"dtNN" "delta_1" 1.05 -0.197420368313344 -0.178633067308309 -0.113679423743161 0.0185027097190159 0.0621101513573181 0.530494756746845 0.558954105091033 0.0585142816079491
"dtNN" "delta_1" 1.06 -0.200948135352103 -0.181183785748283 -0.107850367678314 0.0207055482963119 0.0625184099483088 0.531957046992157 0.562402086139437 0.0600301168996101
"dtNN" "delta_1" 1.07 -0.203741539756745 -0.184970185257609 -0.105826156920692 0.0204648884602188 0.0627468128432894 0.532916664041168 0.564733222893477 0.0615490379107433
"dtNN" "delta_1" 1.08 -0.205589333804247 -0.183236480315061 -0.0976333217608416 0.0200264999081485 0.0632986373993438 0.533845712150434 0.565914830986244 0.063060111655455
"dtNN" "delta_1" 1.09 -0.206586679546219 -0.178936074945541 -0.0889699747865782 0.0224263885321062 0.0637685915570806 0.533453096457621 0.565607199447757 0.0645526642613865
"dtNN" "delta_1" 1.1 -0.207665993529927 -0.181772118047598 -0.0874190292349755 0.0221056377652115 0.064071733347174 0.531540775034961 0.56375574445232 0.0660166535569207
"dtNN" "delta_1" 1.11 -0.207605959801189 -0.182514702664503 -0.0803449579504394 0.0218568587731425 0.0647702043020696 0.529128434698725 0.560380676763863 0.0674415886455423
"dtNN" "delta_1" 1.12 -0.20629330512127 -0.175756794317338 -0.0702337871022991 0.0241969781965816 0.0652674290483647 0.525696564598249 0.555587213624007 0.068817828485741
"dtNN" "delta_1" 1.13 -0.205310115123443 -0.174372889770031 -0.0664832491233478 0.0240487760807637 0.065762809570879 0.521105796884892 0.549287652951059 0.0701358814610731
"dtNN" "delta_1" 1.14 -0.20329725119247 -0.176247220442117 -0.0613139725525558 0.0257258813949821 0.0665393275858621 0.515314497098234 0.541523586291466 0.071386839338021
"dtNN" "delta_1" 1.15 -0.19996013809932 -0.167257167697447 -0.050237417120216 0.0262439230127932 0.067013005271863 0.508310694433218 0.532358327918928 0.072561966420191
"dtNN" "delta_1" 1.16 -0.197015881480306 -0.163661525543216 -0.0454516094676787 0.0262301845380324 0.06780850680065 0.500107581309188 0.521864414817795 0.0736535134882708
"dtNN" "delta_1" 1.17 -0.193173590311335 -0.164634244689828 -0.0384654854966655 0.0282766170197735 0.0684958644105694 0.490735879164664 0.510138965067383 0.0746537858423465
"dtNN" "delta_1" 1.18 -0.188006443111779 -0.153774251348116 -0.0292881083417422 0.0263337020334565 0.0690114274248906 0.480063662484196 0.497279896938498 0.0755562338498019
"dtNN" "delta_1" 1.19 -0.183620229412638 -0.149644902068313 -0.0238389383440358 0.0285472127033671 0.0696240020431993 0.466249156386424 0.483397394058645 0.0763551327128651
"dtNN" "delta_1" 1.2 -0.178116502885952 -0.148384588468595 -0.0206004649821729 0.0286484655445409 0.0707236741162837 0.451573695372099 0.468601967828892 0.0770445962731124
"dtNN" "delta_1" 1.21 -0.171413273469819 -0.136123727302526 -0.0131636104016664 0.0307543790997085 0.0712583780473708 0.436151874444769 0.453007489507086 0.0776202470554208
"dtNN" "delta_1" 1.22 -0.165543418572396 -0.130309936603207 -0.0123955542898179 0.0348925287250492 0.0725530324370876 0.420383731832077 0.436724403714628 0.0780786431493803
"dtNN" "delta_1" 1.23 -0.158325623901303 -0.128514241141849 -0.00693685823633272 0.0384051117178504 0.0731978699810789 0.406388352926301 0.420182205980416 0.0784169932499668
"dtNN" "delta_1" 1.24 -0.149793964987277 -0.115293433511761 -0.00286398883840777 0.0421014527753294 0.0743842286548433 0.391594477826415 0.403197727961172 0.0786334458582774
"dtNN" "delta_1" 1.25 -0.141561054670549 -0.102855655841656 0.00137176448823095 0.0424171141434502 0.0752609385619123 0.376048494776538 0.385783284876521 0.0787272758533278
"dtNN" "delta_1" 1.26 -0.132246261730211 -0.0995250844623938 0.00325937958934741 0.0455680436924164 0.0762258858770442 0.358797000377034 0.368019597967004 0.0786984803264143
"dtNN" "delta_1" 1.27 -0.121622538076199 -0.0914822522106118 0.00886196579606957 0.0472279594768019 0.0783351830050234 0.3408254247088 0.349985329622811 0.0785482855576743
"dtNN" "delta_1" 1.28 -0.10978967615143 -0.0769986136749448 0.0121495236091498 0.04884822458245 0.0885023606148747 0.322838959205656 0.331744801650644 0.0782788481088714
"dtNN" "delta_1" 1.29 -0.0978935001167618 -0.0636934652726251 0.0151533511436269 0.0505412751829197 0.0945923965300168 0.30492977589932 0.313352600924806 0.0778933420931967
"dtNN" "delta_1" 1.3 -0.0852832621580184 -0.0580508034242335 0.0178829201441277 0.0520357905661217 0.102374239954191 0.287179816472618 0.29485887791909 0.0773959933481189
"dtNN" "delta_1" 1.31 -0.0717752548033945 -0.0477112126561356 0.0203690581101937 0.0536573544590124 0.109882817361078 0.268841611273648 0.27630316887687 0.0767917755444319
"dtNN" "delta_1" 1.32 -0.0576190421434459 -0.0319895381224122 0.0228738936925836 0.0546124112796662 0.111011057966926 0.248896716137579 0.257714745567257 0.0760868899648107
"dtNN" "delta_1" 1.33 -0.0446353777639938 -0.0276598636223149 0.0246091907523113 0.0565568126559799 0.113332821259438 0.232070557344091 0.239188167981602 0.0752885265734474
"dtNN" "delta_1" 1.34 -0.031785031039314 -0.0144656730637638 0.0288440503802914 0.0563826243441957 0.118365471162994 0.213963019983094 0.221326192347742 0.0744046599673461
"dtNN" "delta_1" 1.35 -0.0212148716505061 -0.0119955955475516 0.0309683644212578 0.0578634770933977 0.114321902873636 0.198127937702094 0.203933553282108 0.0734439336000612
"dtNN" "delta_1" 1.36 -0.0143941115730706 -0.00777907284116386 0.0314992642987098 0.0593245913239275 0.114893090042583 0.181299342615018 0.187467938327013 0.0724162101882147
"dtNN" "delta_1" 1.37 -0.0118387574669847 -0.00577473479142032 0.0317293028517878 0.0595985609920414 0.114002429737386 0.16924795627346 0.172370520913555 0.0713318612214239
"dtNN" "delta_1" 1.38 -0.0132492719786446 -0.00562269754716294 0.0313277215655848 0.0602217189371479 0.108785293946952 0.158916033902909 0.176479913646991 0.0702017533975175
"dtNN" "delta_1" 1.39 -0.0178578279033097 -0.00715494925717985 0.0306570427623796 0.0605856854496734 0.110860835972671 0.164630761437447 0.182621676722465 0.0690374610909003
"dtNN" "delta_1" 1.4 -0.024732815561574 -0.0105905450167675 0.0291694682088753 0.0601229301332661 0.101559925259694 0.171991307433 0.188179054364227 0.0678509362083776
"dtNN" "delta_1" 1.41 -0.0329658006473927 -0.0180167525211163 0.0286479590493611 0.0591388919785736 0.10279963522487 0.175474881262711 0.193133632138793 0.0666550154977968
"dtNN" "delta_1" 1.42 -0.0417594455768548 -0.0263330718968282 0.0255727279857894 0.0594787072949512 0.102559351121362 0.178373472422054 0.197469151240679 0.0654620656960194
"dtNN" "delta_1" 1.43 -0.0506172608388606 -0.0325045256357273 0.0250215719911637 0.060211223728639 0.0986183227307271 0.184398991764532 0.201175763449908 0.0642849431103533
"dtNN" "delta_1" 1.44 -0.0597577792970791 -0.0452957559342937 0.0230730137900769 0.0593805662814222 0.0928736568661792 0.190902789584184 0.204815866532791 0.0631368565931697
"dtNN" "delta_1" 1.45 -0.0677313917457392 -0.051440621487103 0.0210137679899484 0.0585223003825612 0.0937821179444338 0.194349890631276 0.207945209900507 0.0620302265010247
"dtNN" "delta_1" 1.46 -0.0752521566171094 -0.0611460321994 0.0188355101350062 0.0593770175607375 0.0943180617999504 0.196455989612616 0.210450702746575 0.0609780065726607
"dtNN" "delta_1" 1.47 -0.0810003189297226 -0.0645529508337979 0.0181954797800516 0.0602630178287507 0.0903596170243324 0.202014288938894 0.212445207802637 0.0599925497336614
"dtNN" "delta_1" 1.48 -0.0859016313705303 -0.072868627224552 0.0174775863806098 0.059712969159282 0.0871581565836375 0.203940556434647 0.214570206417173 0.0590858751313269
"dtNN" "delta_1" 1.49 -0.0887484298088772 -0.0746919600331224 0.0168000469976184 0.0586898351154254 0.0870127837367825 0.205535403731572 0.216051880235279 0.058269230613451
"dtNN" "delta_1" 1.5 -0.0897462819987562 -0.0744996060801837 0.0144723299787118 0.0576737830845752 0.086833555886263 0.208634803103291 0.21753490620843 0.0575532505240452
"dtNN" "delta_1" 1.51 -0.0891492788948405 -0.0763236369086373 0.0137239087693297 0.0566713142723408 0.0866330289088222 0.208045969657674 0.218394424888151 0.0569484228763428
"dtNN" "delta_1" 1.52 -0.0863827706846392 -0.0755860255168352 0.0129498119493945 0.0556893036983602 0.086422740889027 0.206132918419238 0.218410609660425 0.0564635298118518
"dtNN" "delta_1" 1.53 -0.0814969792366487 -0.0716793580978896 0.0121562423000067 0.0547367248740109 0.0862147976815824 0.20361505173907 0.217759497171671 0.0561068609538409
"dtNN" "delta_1" 1.54 -0.0745583277955273 -0.0655528833999695 0.0113452485791735 0.0516194892223307 0.0860212229475223 0.200487990693435 0.216058851564968 0.0558852000639328
"dtNN" "delta_1" 1.55 -0.0656361037493332 -0.0580960661783356 0.0110331593913351 0.0483663505040154 0.0858188039599306 0.196740553228173 0.213181831430141 0.0558050770750489
"dtNN" "delta_1" 1.56 -0.0548138930875579 -0.047507183593094 0.0103697970635226 0.0496771124870143 0.0850378695556488 0.192355463000751 0.209079564000779 0.0558707097439063
"dtNN" "delta_1" 1.57 -0.0422185811839624 -0.0366059308377071 0.0102401322441623 0.0513446782573265 0.0856314724359317 0.187308651936514 0.203793793090687 0.056085488961634
"dtNN" "delta_1" 1.58 -0.028804830005285 -0.0248212162061012 0.0105802223885301 0.0506354747757845 0.0855991355337216 0.181567165546586 0.19755961349738 0.0564508891493464
"dtNN" "delta_1" 1.59 -0.0167763527116143 -0.0140266218894679 0.010701630876039 0.0499939541935014 0.0853758492333192 0.175099186341038 0.190135049893637 0.0569668250389015
"dtNN" "delta_1" 1.6 -0.0173494948766976 -0.00666534983054934 0.012209387241115 0.0543943114592129 0.0856122003441386 0.166675383939389 0.181501546425595 0.0576315497603103
"dtNN" "delta_1" 1.61 -0.0179235364790181 -0.00329622366341398 0.0118797394014143 0.0580013219594244 0.0859231545553201 0.15513720422486 0.171655494988459 0.0584413911233217
"dtNN" "delta_1" 1.62 -0.0184973218161413 -0.0040156022196246 0.0114920724277039 0.0587184029777573 0.0863181243899438 0.144486199351464 0.160603543167204 0.0593905949407455
"dtNN" "delta_1" 1.63 -0.0190658527832536 -0.00472611963311298 0.0117690815268725 0.0596908988141933 0.0897401921753831 0.143245581456638 0.148858741486217 0.0604713463364489
"dtNN" "delta_1" 1.64 -0.0196292541153584 -0.00542724511018811 0.0108844815661229 0.0608166987961518 0.0975872904574568 0.142923930811063 0.148950570832903 0.0616735890145392
"dtNN" "delta_1" 1.65 -0.0201861018622638 -0.00611753189612496 0.00994406883939425 0.0605578462429648 0.0986590315863709 0.156781924228996 0.160814438392014 0.0629850102507688
"dtNN" "delta_1" 1.66 -0.0207337340528905 -0.00679622494240861 0.00806746223933275 0.0585887223613735 0.0965755401801758 0.176946621626512 0.18182955940954 0.0643920634009355
"dtNN" "delta_1" 1.67 -0.0212726708277838 -0.00746154343433769 0.00717930905226316 0.0580940241433443 0.0897807266108892 0.19890301609124 0.206934026689481 0.0658781051197871
"dtNN" "delta_1" 1.68 -0.021802499749332 -0.0116378429792898 0.00506979997435231 0.0557868054372634 0.088329668895099 0.225057119594146 0.234041305047147 0.067425485915259
"dtNN" "delta_1" 1.69 -0.0223222872396868 -0.0166596734025655 0.00385904995576858 0.0508023225007874 0.0894430467679468 0.248043322410735 0.261669001737896 0.0690146682081566
"dtNN" "delta_1" 1.7 -0.0300336415538562 -0.0203742446660323 0.00266494313819643 0.0458702932614292 0.0907871733556072 0.276831480909534 0.289952410523962 0.0706239068608829
"dtNN" "delta_1" 1.71 -0.0408564649125456 -0.0262355459976353 0.00170120598317658 0.0382842079223311 0.093446044815727 0.302698799043781 0.317979245613792 0.072231336913916
"dtNN" "delta_1" 1.72 -0.0527294408349688 -0.0385701814567136 0.000359205566231258 0.0352151203956752 0.0938663019585664 0.326295262337574 0.345526583938421 0.0738139848076092
"dtNN" "delta_1" 1.73 -0.0662835081565811 -0.0509948033250911 -0.00149620376867787 0.0331897939067793 0.0956060316999441 0.350776200321933 0.37265010843317 0.0753480221041125
"dtNN" "delta_1" 1.74 -0.0810204464233069 -0.065766498197104 -0.00437520591551399 0.0336382330258886 0.0979912359670063 0.377828256199559 0.399302207802154 0.0768101202510834
"dtNN" "delta_1" 1.75 -0.0967444082361331 -0.0847377035359997 -0.00629571820381314 0.02975040725268 0.0997496905449125 0.404122358928726 0.424892378953823 0.078176201528024
"dtNN" "delta_1" 1.76 -0.113467652842683 -0.101751719813296 -0.00825278777783645 0.0292239673411994 0.10165512954576 0.427526230447664 0.44923402293288 0.0794228978680411
"dtNN" "delta_1" 1.77 -0.131689596687047 -0.117888209258252 -0.00958768599654647 0.0297909238436002 0.103624312921617 0.447052494421622 0.472151962504506 0.0805271628558169
"dtNN" "delta_1" 1.78 -0.150765980820045 -0.138036911278287 -0.00959763317400897 0.0304271566565056 0.106392465264374 0.464898517581065 0.493479248140551 0.0814670894243687
"dtNN" "delta_1" 1.79 -0.170450540236637 -0.157093799433746 -0.0117892789807652 0.0311313617747313 0.108975442914371 0.483129592868416 0.513378007285109 0.0822216707610741
"dtNN" "delta_1" 1.8 -0.191100551366941 -0.175293188027111 -0.0138158798037983 0.0310793623615604 0.1117033079343 0.503548362333012 0.532028745732616 0.0827710945494884
"dtNN" "delta_1" 1.81 -0.212183852402648 -0.195741057559245 -0.0144828915999592 0.0278721554582158 0.114576657453926 0.522403708248898 0.548761544744021 0.0830971057508834
"dtNN" "delta_1" 1.82 -0.233727891658449 -0.215825039887771 -0.0151696602144907 0.0276160559459598 0.117334289437547 0.536903509804494 0.5634642204671 0.0831831732199659
"dtNN" "delta_1" 1.83 -0.2553373726067 -0.23204734005647 -0.0174464085884206 0.0283978025404233 0.120130166904662 0.545973897604233 0.576047975383452 0.0830140810294505
"dtNN" "delta_1" 1.84 -0.277665331083003 -0.256554121131162 -0.01815605740079 0.0292192913157545 0.124087969092821 0.55280215268727 0.586428915633665 0.082576980847328
"dtNN" "delta_1" 1.85 -0.299626115894488 -0.275190614954791 -0.0173851216644628 0.0335992985970295 0.126065831216394 0.563139514953072 0.595474319632151 0.0818603253462422
"dtNN" "delta_1" 1.86 -0.321652498076435 -0.290312262316757 -0.0181853398143547 0.0375160137314928 0.129804412075421 0.573519992008286 0.602481794974166 0.0808556043077374
"dtNN" "delta_1" 1.87 -0.344299941694386 -0.313602228843475 -0.0204719191631595 0.0385778565881468 0.133774787171908 0.579902167711482 0.607186613229068 0.0795554622725714
"dtNN" "delta_1" 1.88 -0.366515414594376 -0.337984827256102 -0.0228777694875629 0.0337293596104633 0.137840756370649 0.578689637562091 0.609558713879039 0.0779546845158418
"dtNN" "delta_1" 1.89 -0.388230799534203 -0.353133843499119 -0.0237305862864 0.0337652257411152 0.141523846772581 0.575197162089092 0.609662285230662 0.0760503623552851
"dtNN" "delta_1" 1.9 -0.410236176178819 -0.367405766524479 -0.0246268073557188 0.0347303763249567 0.145200948478747 0.577551819818749 0.608682746149043 0.0738415685672758
"dtNN" "delta_1" 1.91 -0.432588760306135 -0.389575262804072 -0.0255664783363605 0.0357031901342999 0.149291667246841 0.578619462569162 0.605390967438087 0.0713296140064441
"dtNN" "delta_1" 1.92 -0.454394285496925 -0.414641978231965 -0.0265529025337466 0.0346849691099846 0.153383380852552 0.571491255494365 0.59981223166606 0.0685171491424145
"dtNN" "delta_1" 1.93 -0.475587752243496 -0.432506573054556 -0.0261975975172876 0.0376626138419277 0.159960448097654 0.560301869748413 0.591979499131057 0.065409188548643
"dtNN" "delta_1" 1.94 -0.49610907480642 -0.44570640950966 -0.0273181880084008 0.0386422317045694 0.164673880826678 0.552773166655469 0.583107028286323 0.0620124796808987
"dtNN" "delta_1" 1.95 -0.517755985009231 -0.45793489475401 -0.0284887648092564 0.0395061679646984 0.169570266489646 0.546790712065351 0.572284804969141 0.0583348262927456
"dtNN" "delta_1" 1.96 -0.538942002427045 -0.482422528485544 -0.030985565168389 0.0328630831669536 0.175580394790538 0.533262698077556 0.559351014822782 0.0543859860650088
"dtNN" "delta_1" 1.97 -0.559423573424941 -0.507357107524205 -0.0322191660250186 0.0336631870777014 0.17994924857306 0.515325351665746 0.544388931172852 0.0501770778418495
"dtNN" "delta_1" 1.98 -0.57914188652409 -0.523797192000959 -0.0348256117151574 0.0344543596499616 0.185451701711768 0.501710925629628 0.528804198997062 0.0457202389035041
"dtNN" "delta_1" 1.99 -0.598045035631756 -0.534754694448844 -0.0361179336355596 0.0352347559767821 0.192835847058513 0.489212238256021 0.511319744099612 0.0410285406090481
"dtNN" "delta_1" 2 -0.617996913171342 -0.544693791086289 -0.0374586723660224 0.0360041921706981 0.195624454505903 0.468139655865068 0.492011127599911 0.0361162267209644
"dtNN" "delta_6" 0 -0.0578897158099312 -0.0515258361642941 -0.0364523489876389 -0.0103033491809796 0.0114611520621679 0.0317909104992102 0.0365648737348168 -0.0118168709829191
"dtNN" "delta_6" 0.01 -0.232870318486821 -0.226245223475439 -0.203891401174139 -0.177845428475321 -0.161927599789147 -0.122567731519175 -0.117492306686686 -0.179013811068656
"dtNN" "delta_6" 0.02 -0.759902548529164 -0.753575200560124 -0.716832923944223 -0.698230899998564 -0.670489353655532 -0.611340282711173 -0.60575195592055 -0.69204166360786
"dtNN" "delta_6" 0.03 -1.16317169761248 -1.15627076202199 -1.12015191509571 -1.09953895118376 -1.07531290526489 -1.02413426076537 -1.01972373967282 -1.09615833439768
"dtNN" "delta_6" 0.04 -1.23189595283866 -1.22332779158982 -1.19365459198623 -1.16776817928022 -1.15128238711364 -1.1135342652006 -1.10830541088746 -1.16895617623254
"dtNN" "delta_6" 0.05 -1.14557027725741 -1.1366002883191 -1.10787731084244 -1.08134332091406 -1.05879574230227 -1.03383097140925 -1.0288025033074 -1.08359360060477
"dtNN" "delta_6" 0.06 -1.01956802834118 -1.00882201851637 -0.983191988951279 -0.955442364754269 -0.930205863505731 -0.905900388083704 -0.901068836024137 -0.956244683811934
"dtNN" "delta_6" 0.07 -0.895266559628577 -0.886439677728318 -0.861390326035205 -0.829497112691836 -0.794769989308145 -0.77290707130269 -0.77064078531988 -0.829240040268363
"dtNN" "delta_6" 0.08 -0.785041740415228 -0.775318047192177 -0.752747150987543 -0.72197575322967 -0.671489626929842 -0.64912603243447 -0.64443911334791 -0.715304942673008
"dtNN" "delta_6" 0.09 -0.692026658038403 -0.681299914483207 -0.661098293049647 -0.628306777265094 -0.565199525218451 -0.537600529690516 -0.532964360961463 -0.616951361169234
"dtNN" "delta_6" 0.1 -0.614554808078053 -0.605642884073454 -0.582300169062427 -0.548844612647833 -0.474793958146309 -0.442842579357241 -0.438215245521888 -0.533305326171443
"dtNN" "delta_6" 0.11 -0.550552126134899 -0.541081790317617 -0.516235659666262 -0.483013706193188 -0.394458624344441 -0.364189035025558 -0.359206204683238 -0.462470799440825
"dtNN" "delta_6" 0.12 -0.497902677695809 -0.487565860240412 -0.458135948192399 -0.426147423819954 -0.328042129390595 -0.297762496103485 -0.293807129044269 -0.40239522475502
"dtNN" "delta_6" 0.13 -0.454753865304072 -0.443505703415522 -0.408771785741444 -0.376208659739096 -0.274199927331781 -0.245281680190123 -0.240375591959244 -0.351219462127508
"dtNN" "delta_6" 0.14 -0.419090648658782 -0.408072019465755 -0.36315336316727 -0.333270910402981 -0.227281845160398 -0.19732683574562 -0.195262941618577 -0.30738796106393
"dtNN" "delta_6" 0.15 -0.389514942696431 -0.379207504741872 -0.321486624913234 -0.294626776992574 -0.192499707880583 -0.154695122787643 -0.148707415954492 -0.269698450849479
"dtNN" "delta_6" 0.16 -0.364919167736169 -0.355383155089564 -0.291256692966402 -0.261240666350114 -0.160678102451841 -0.113941809252179 -0.107593293544668 -0.237278814171283
"dtNN" "delta_6" 0.17 -0.344454288721354 -0.335162637254952 -0.261897039847911 -0.230150429258218 -0.134207754726804 -0.0767821326025934 -0.0715056073985431 -0.209534875600504
"dtNN" "delta_6" 0.18 -0.327493057104153 -0.317181471095415 -0.240516795158962 -0.201170689527715 -0.113097557250239 -0.0468188341183784 -0.0404155534753848 -0.186068051372832
"dtNN" "delta_6" 0.19 -0.313814893922522 -0.302116586795316 -0.223286373619719 -0.175809857802627 -0.0982635257222721 -0.0204463002844523 -0.0139817782037507 -0.166587384542995
"dtNN" "delta_6" 0.2 -0.302965950883658 -0.291034353251559 -0.209625013572776 -0.156424736414045 -0.0872221948020447 0.00215354278234614 0.0075474430821163 -0.150823324727042
"dtNN" "delta_6" 0.21 -0.294217014965643 -0.283999026673379 -0.198333555855708 -0.138094710288696 -0.076300677853348 0.0180706261291464 0.0239590177804371 -0.138459296641285
"dtNN" "delta_6" 0.22 -0.286894483001198 -0.276023437551553 -0.18955913820316 -0.125288028278671 -0.0703280150296131 0.0285999154638397 0.0351451212488445 -0.129094890769718
"dtNN" "delta_6" 0.23 -0.28071959400969 -0.267789552985478 -0.182918330517333 -0.115646199843922 -0.0645933679600829 0.0339932482354752 0.0412211571808907 -0.12224350784323
"dtNN" "delta_6" 0.24 -0.274662751971765 -0.263347370646945 -0.178378094373102 -0.109547162849698 -0.0595302671238037 0.0343380123851805 0.0419825015699414 -0.117355875069777
"dtNN" "delta_6" 0.25 -0.267907089929073 -0.256983985391877 -0.17268062655546 -0.10647954470686 -0.0566533563273844 0.0299532624636244 0.0376980453272329 -0.113851908257204
"dtNN" "delta_6" 0.26 -0.26065057220758 -0.247822894232732 -0.167781253627816 -0.103649682229508 -0.0540392560663591 0.0214842563038634 0.0289409928315367 -0.111159960851377
"dtNN" "delta_6" 0.27 -0.252655472612553 -0.240833445075881 -0.160441863176687 -0.100438251227576 -0.0540165844368686 0.00992279255695327 0.0166354197683518 -0.108761386948571
"dtNN" "delta_6" 0.28 -0.243901043410803 -0.233855880902584 -0.158958493443547 -0.098468399793713 -0.0555660780843442 -0.00343822167630281 0.00206844683174356 -0.106232525852054
"dtNN" "delta_6" 0.29 -0.234888515261074 -0.224021162939548 -0.147772009214872 -0.0954353181118976 -0.0564178983799746 -0.0168531142926419 -0.0130158444643561 -0.103278864063922
"dtNN" "delta_6" 0.3 -0.226369521874681 -0.214700853280284 -0.142514930374686 -0.091774657117541 -0.0485078090032288 -0.0186422318342547 -0.013366778123913 -0.099754517343817
"dtNN" "delta_6" 0.31 -0.218236880988664 -0.206545663819887 -0.133745860699627 -0.0879906134260765 -0.0467322256357184 -0.0166366936192389 -0.0109128624527585 -0.0956572474980855
"dtNN" "delta_6" 0.32 -0.210812489381251 -0.200653903257861 -0.125971824628972 -0.0830066009333479 -0.0497903039450345 -0.0144816550749932 -0.00921116369469888 -0.09109525412318
"dtNN" "delta_6" 0.33 -0.204317667744936 -0.195424892785123 -0.117427878138603 -0.0767335812305369 -0.0537256303187609 -0.00891561758356862 -0.000979961842014765 -0.086244603520254
"dtNN" "delta_6" 0.34 -0.198879435029165 -0.190981317090035 -0.110747133221683 -0.0722513851959715 -0.052894803654137 -0.00532611211458889 0.0113662423424947 -0.0813082253040004
"dtNN" "delta_6" 0.35 -0.194542894018434 -0.187373692675768 -0.10126535270508 -0.0682052413703143 -0.0443714720977634 0.00386084619710969 0.0224493259474717 -0.0764803290882354
"dtNN" "delta_6" 0.36 -0.191293156572571 -0.184588640716913 -0.0920413438757036 -0.0617582567672209 -0.0368244188617188 0.0174125270269707 0.0328419617220946 -0.0719262620485668
"dtNN" "delta_6" 0.37 -0.18905944194249 -0.182571153881998 -0.0934878093738752 -0.0568631073730489 -0.031482871278546 0.0259610786489952 0.0417353172501237 -0.0677748054217424
"dtNN" "delta_6" 0.38 -0.187743541562729 -0.181985042826384 -0.0957111794320792 -0.0489772586701991 -0.0269828356201074 0.0316450504058503 0.0492660829955837 -0.0641175636356124
"dtNN" "delta_6" 0.39 -0.187226275043146 -0.182799755123483 -0.0984839789562738 -0.0432243832520006 -0.0232131336363156 0.0391370510427135 0.0561589219513288 -0.0610105633241898
"dtNN" "delta_6" 0.4 -0.187524326762824 -0.184047231520207 -0.101585900893779 -0.035976280975939 -0.0201143434951406 0.0470609450398102 0.062039052763862 -0.0584816695546811
"dtNN" "delta_6" 0.41 -0.188532231095286 -0.184244908448853 -0.104812816733728 -0.0295971228043025 -0.0176247176382138 0.0534099895823676 0.0668804581554693 -0.0565344132460913
"dtNN" "delta_6" 0.42 -0.190040295368649 -0.186518988790641 -0.107979774440798 -0.0286403895368164 -0.0130463210281173 0.0563508802561861 0.0708038614100815 -0.0551505144383548
"dtNN" "delta_6" 0.43 -0.191992209998484 -0.188510706583878 -0.110416272097115 -0.0284471377201054 -0.00851270309295582 0.0586411522035196 0.0739162959962565 -0.0542932186724609
"dtNN" "delta_6" 0.44 -0.194039840825499 -0.18968185501004 -0.112516854831619 -0.0287276044656806 -0.00486186311513093 0.0602899605409459 0.0766375883572297 -0.0539080761384332
"dtNN" "delta_6" 0.45 -0.196101769037831 -0.191233424429437 -0.114336733220585 -0.0320407124600603 -0.00274710305401937 0.0642923172799378 0.0788443142194284 -0.0539247403743527
"dtNN" "delta_6" 0.46 -0.198092695047783 -0.19322438848403 -0.115830432026536 -0.032526617850918 -0.000658691152382374 0.0678047706984977 0.08043193503806 -0.0542587177146445
"dtNN" "delta_6" 0.47 -0.199792328260753 -0.194848072841789 -0.116953528178336 -0.0347760316525829 -0.000157379850359352 0.069126125279095 0.0814359526317139 -0.0548151224829143
"dtNN" "delta_6" 0.48 -0.2011071298576 -0.19602267114301 -0.117663212432338 -0.0353705980009036 -0.000472640535656099 0.0682230104847144 0.0818766732239856 -0.0554932776260564
"dtNN" "delta_6" 0.49 -0.201954151428698 -0.196677999233348 -0.117813963103464 -0.0389134631274498 -0.00153707239816225 0.0682356537341324 0.0822856488308766 -0.0561930053702615
"dtNN" "delta_6" 0.5 -0.202266599344948 -0.196759518117671 -0.116542452332756 -0.0388988070873658 -0.00334867590170362 0.0708661592047152 0.0822885299908822 -0.0568193272316849
"dtNN" "delta_6" 0.51 -0.201987273549314 -0.196225871456722 -0.114518905409678 -0.0418874890482664 -0.00532696883266004 0.0688920005027561 0.0816911469418873 -0.0572891187527408
"dtNN" "delta_6" 0.52 -0.20108151286633 -0.195046739236781 -0.111765099133342 -0.0410688750520318 -0.00776868608852088 0.0681205489099826 0.0810248079583722 -0.0575346633569125
"dtNN" "delta_6" 0.53 -0.19952775668594 -0.193211776128057 -0.108925790367681 -0.0432767723203249 -0.00927634919798981 0.0684847592826889 0.0799880461337306 -0.057505914695964
"dtNN" "delta_6" 0.54 -0.197318975030716 -0.190723516884641 -0.106619321480168 -0.0424938564650119 -0.00998023391719216 0.0657411679872506 0.0785317973394098 -0.0571719501249547
"dtNN" "delta_6" 0.55 -0.194460786903995 -0.187593351658208 -0.103782008244012 -0.0428099601458705 -0.0119839938350584 0.0654911076353389 0.0769209964164782 -0.0565196771534484
"dtNN" "delta_6" 0.56 -0.190999352163831 -0.183845685305132 -0.100432494893242 -0.0436420625229392 -0.0131678464208587 0.0639523592781882 0.0749882717837885 -0.0555528792455277
"dtNN" "delta_6" 0.57 -0.186992327579839 -0.179517037147189 -0.0965939816716708 -0.0440650663428395 -0.0139500600979988 0.05985084755124 0.0725515400524693 -0.0542881072722234
"dtNN" "delta_6" 0.58 -0.182418078555642 -0.174643066620739 -0.0922965231186568 -0.0419451984309476 -0.0147392925865015 0.0594549215189313 0.0703365682258054 -0.052753593840198
"dtNN" "delta_6" 0.59 -0.177315902937464 -0.169267700587078 -0.0869004752743344 -0.0412884292906853 -0.0140113593439626 0.0582871462350472 0.0678898251418117 -0.0509859130362151
"dtNN" "delta_6" 0.6 -0.171725393555721 -0.163612070287271 -0.0808091287299201 -0.0415674233300533 -0.015043443269148 0.0565098058801097 0.0653999242771831 -0.0490261799282425
"dtNN" "delta_6" 0.61 -0.165692093743494 -0.15779713592408 -0.0746055916914096 -0.0409744512744216 -0.0147642624308493 0.0543181166510659 0.0630484490390381 -0.0469198246889468
"dtNN" "delta_6" 0.62 -0.159261793521657 -0.151593981467899 -0.0713374854295671 -0.0371579136637825 -0.0143056411031042 0.0519109642705805 0.0609828441232224 -0.0447139137045418
"dtNN" "delta_6" 0.63 -0.152483864624663 -0.145041027724594 -0.0707717548866713 -0.0356145409270762 -0.0121097037356526 0.0494834090976385 0.0593067308391252 -0.0424543853995176
"dtNN" "delta_6" 0.64 -0.145403277227069 -0.138179284099521 -0.069583512345645 -0.035549044391963 -0.00977259325407631 0.0472034683784097 0.0580832223752213 -0.0401869370110156
"dtNN" "delta_6" 0.65 -0.138071253509062 -0.131051094794634 -0.0710888825793963 -0.0338698310770738 -0.00735193030369963 0.0452075583344889 0.057331716978802 -0.037955949585396
"dtNN" "delta_6" 0.66 -0.130533952330441 -0.12369564205587 -0.0681747107883222 -0.0323642928264786 -0.00490092357236993 0.0437246950573467 0.0571805151777962 -0.0358014622543826
"dtNN" "delta_6" 0.67 -0.1228373807365 -0.11615586562835 -0.0722157284787659 -0.0353266506446333 -0.000270162315803457 0.0439801739540697 0.0574710543019685 -0.033760965682611
"dtNN" "delta_6" 0.68 -0.115030186040482 -0.108474508178976 -0.0742238742193388 -0.0339690208666084 0.00607960791196582 0.0443965222313003 0.0580492565035209 -0.031870229675623
"dtNN" "delta_6" 0.69 -0.107156283338501 -0.100691215142247 -0.0763002485441093 -0.0317318551077083 0.0116089879437492 0.0486863178099147 0.0588270515387528 -0.0301586750727351
"dtNN" "delta_6" 0.7 -0.10991603414344 -0.0990343543067913 -0.0771726842502816 -0.0287637593681713 0.0173375834459687 0.0524490650607646 0.0597177709840213 -0.0286524050990005
"dtNN" "delta_6" 0.71 -0.124334342142986 -0.109456948132599 -0.080011099826293 -0.0235791632083895 0.0208841516924059 0.056049285647631 0.0606319484641635 -0.0273757599792761
"dtNN" "delta_6" 0.72 -0.139367150503145 -0.120663239274323 -0.0806194221878512 -0.0175355340206694 0.0267284986899466 0.0587760959946801 0.0648505041738288 -0.0263456248742626
"dtNN" "delta_6" 0.73 -0.154793040095337 -0.136026531297088 -0.0755748016103625 -0.0145678635107278 0.0292848999813528 0.0622249981664569 0.0698649258589988 -0.0255753813229681
"dtNN" "delta_6" 0.74 -0.171872534049937 -0.154984509660353 -0.0682438491430215 -0.00919306308930057 0.0329176158636771 0.0633399117243681 0.0746300278817589 -0.0250768023056958
"dtNN" "delta_6" 0.75 -0.189172854439899 -0.167207361557273 -0.0659400903526626 -0.00396788529790659 0.0370210055692316 0.0679396177780938 0.079113591709699 -0.0248528920077697
"dtNN" "delta_6" 0.76 -0.207319850819897 -0.189413055976175 -0.0684642215326987 0.000136395753669971 0.040507018394619 0.0722245959727793 0.0832871207866882 -0.0249047249338365
"dtNN" "delta_6" 0.77 -0.226355761392242 -0.204267851724331 -0.0679520621152576 0.0049041850104975 0.0442979916620623 0.0761720255440501 0.0871272134733446 -0.0252306349634467
"dtNN" "delta_6" 0.78 -0.245848483228086 -0.227569745673396 -0.0647598153504236 0.00933397732766761 0.0453939707410858 0.0797594352052203 0.090618726282414 -0.0258201952441964
"dtNN" "delta_6" 0.79 -0.266445516937733 -0.244078631697934 -0.0609896579957203 0.0134125448137452 0.048776935493144 0.0829729077998759 0.0937415615315418 -0.0266627277602331
"dtNN" "delta_6" 0.8 -0.28745961568531 -0.269293254410438 -0.0566281302350409 0.0171263395099939 0.0488807905067221 0.0858041519004108 0.096489890882938 -0.0277437595795435
"dtNN" "delta_6" 0.81 -0.309370298074052 -0.286142958272425 -0.0516928415373812 0.019155676961458 0.0498926878150557 0.0882428592381883 0.0988574941669561 -0.029040997504125
"dtNN" "delta_6" 0.82 -0.331656107953173 -0.312429955945889 -0.0467337193374806 0.019743039254789 0.0509697524937996 0.090288226028465 0.100842355156487 -0.0305336534135392
"dtNN" "delta_6" 0.83 -0.354426204733236 -0.330474926697927 -0.046717040304465 0.0214865829629065 0.0517788981842453 0.0919428576883511 0.102446175153443 -0.0321966721539248
"dtNN" "delta_6" 0.84 -0.376921028476172 -0.353324209738376 -0.0467176998053589 0.0212387598787663 0.0513504003871715 0.0932092345254544 0.103676028060482 -0.0339988231341468
"dtNN" "delta_6" 0.85 -0.399732418253493 -0.376677191788 -0.0467778375938621 0.023118574576948 0.0503087854101065 0.0940942701938429 0.104540051492796 -0.0359127742697975
"dtNN" "delta_6" 0.86 -0.421358382388861 -0.39186461899845 -0.0469307704965223 0.0228405029600212 0.0493267371410196 0.0946119840368785 0.105046795271437 -0.0379064874355321
"dtNN" "delta_6" 0.87 -0.441910453370723 -0.409633825033933 -0.0471887899069465 0.0236217298286743 0.0486983507009795 0.0947733469431713 0.105216415445886 -0.0399450928592564
"dtNN" "delta_6" 0.88 -0.461972118742566 -0.430475098169468 -0.0430418626253504 0.0242168087420983 0.0491963224821853 0.0945937581047022 0.105060513824355 -0.0419993328463224
"dtNN" "delta_6" 0.89 -0.480274604611933 -0.449531119601469 -0.0374767092184602 0.0249599463472004 0.0502418968189365 0.0940925551146693 0.104597453595087 -0.0440362912008036
"dtNN" "delta_6" 0.9 -0.496664428897595 -0.464609979810669 -0.0318546305385223 0.0246134647057801 0.0503703122050188 0.0932887272122574 0.103849420160693 -0.0460244772958201
"dtNN" "delta_6" 0.91 -0.511033490210506 -0.475453167501656 -0.0262160088183778 0.0232157561656481 0.0517187022605906 0.0922005170979667 0.10283594013945 -0.0479389856987769
"dtNN" "delta_6" 0.92 -0.523261509267114 -0.484725631538697 -0.0262685721246125 0.0231037107747668 0.0522583800621831 0.0908520293202789 0.101575890500219 -0.0497521874174678
"dtNN" "delta_6" 0.93 -0.53327706715489 -0.492362896982705 -0.0276757356785464 0.0235380353102723 0.0527958805116955 0.0892639571036563 0.100095064855122 -0.0514433329183913
"dtNN" "delta_6" 0.94 -0.541018294906074 -0.498303272101293 -0.0291444234297749 0.0218264518083322 0.052808419117388 0.0874579229535508 0.0984165164585441 -0.0529962634750728
"dtNN" "delta_6" 0.95 -0.546443308241394 -0.502469405463256 -0.0306209169109584 0.021249186668642 0.0532405816100314 0.0873530154633962 0.0965578020170084 -0.0543945718042092
"dtNN" "delta_6" 0.96 -0.549547827836564 -0.504836110691251 -0.0320631307401804 0.0191878307217768 0.0523984793396406 0.0852017870885359 0.0945448795557813 -0.0556307216774185
"dtNN" "delta_6" 0.97 -0.550341708938382 -0.505356032512288 -0.0334303936086167 0.0174745809550898 0.0529109501453403 0.0829025660394008 0.0986513343855289 -0.0566986770309293
"dtNN" "delta_6" 0.98 -0.548866361002856 -0.504020293431664 -0.0346668474064917 0.0170558005657587 0.0529514479811947 0.0804785110050743 0.103020652124518 -0.0575946004202303
"dtNN" "delta_6" 0.99 -0.545185738226142 -0.500838169005106 -0.0371410306066193 0.0159225055639037 0.0528122457168895 0.0779513043050606 0.106559974821629 -0.0583215456705968
"dtNN" "delta_6" 1 -0.53940334895427 -0.495836047794853 -0.0412950512995791 0.0151229277707676 0.050777124480579 0.0753376520380765 0.109202886028544 -0.0588814985525602
"dtNN" "delta_6" 1.01 -0.531630451705377 -0.489064395732033 -0.046087418585594 0.0144399365443056 0.0505338646356547 0.0726592866749198 0.110890797254035 -0.0592798977437507
"dtNN" "delta_6" 1.02 -0.52200460710437 -0.480609496714254 -0.0506760381503921 0.0124845539697601 0.0476769219087045 0.0712622428584605 0.111569177771186 -0.0595253314861442
"dtNN" "delta_6" 1.03 -0.510890273571609 -0.470764925696938 -0.0550077773075099 0.0111228777650432 0.0471935167128139 0.0714233196572592 0.11119200474842 -0.0596241541600742
"dtNN" "delta_6" 1.04 -0.498401457235686 -0.461325810183052 -0.0590098806042738 0.00935478258940359 0.0450401141035714 0.0709140314404112 0.109716396909714 -0.0595865196562467
"dtNN" "delta_6" 1.05 -0.484673859200353 -0.451019312925833 -0.0626474746284544 0.00706549747205254 0.0436226835529684 0.0706035931488025 0.107119928459321 -0.059422363544072
"dtNN" "delta_6" 1.06 -0.469914472191887 -0.440024060596357 -0.0658608666617997 0.00538942242374862 0.0429802632358809 0.0702493087719253 0.10339109827636 -0.0591396087340033
"dtNN" "delta_6" 1.07 -0.45433648326664 -0.428510444295961 -0.0686070300125825 0.00374093192868574 0.0400102717170916 0.0691945306885965 0.0985347420807474 -0.0587502231473739
"dtNN" "delta_6" 1.08 -0.438156002704616 -0.416639930729284 -0.070836417754804 0.00205358065022399 0.0372831566283844 0.0695396473858448 0.0925726938468121 -0.0582629764948258
"dtNN" "delta_6" 1.09 -0.42157963695156 -0.399899958662885 -0.0725157591686503 0.00133510814605475 0.0365094856266377 0.0697813136682727 0.085539283063556 -0.0576870809942643
"dtNN" "delta_6" 1.1 -0.404863957687993 -0.382359596872583 -0.0736136743420679 -0.00130700616880486 0.0336452557412772 0.0699246501946823 0.0774840366688041 -0.0570340252889646
"dtNN" "delta_6" 1.11 -0.389284785934741 -0.36948867233903 -0.0753657430808872 -0.00316097557362882 0.0308224818320716 0.0684716396370475 0.0742400815134955 -0.0563122357531446
"dtNN" "delta_6" 1.12 -0.37388731005514 -0.357740172448594 -0.0752268128811684 -0.00458454218144655 0.0300226259004932 0.0679319581280978 0.074151154156466 -0.0555322355947868
"dtNN" "delta_6" 1.13 -0.359426550343197 -0.340288103500567 -0.0736960785381509 -0.0056334848871471 0.0278244488928139 0.0678536586781139 0.0740004149852614 -0.0547047927262078
"dtNN" "delta_6" 1.14 -0.346274458052077 -0.332090603843584 -0.0720773127154362 -0.00834541028884572 0.0263788502686995 0.0677626290242451 0.0737960672084063 -0.0538385629854033
"dtNN" "delta_6" 1.15 -0.334236547955248 -0.316407560113512 -0.070359666924634 -0.0102485066590622 0.0245457779601574 0.0676656721882738 0.0735432702697478 -0.0529456691922423
"dtNN" "delta_6" 1.16 -0.323692329453517 -0.309815806254917 -0.0703348023948249 -0.0116389084976316 0.0207872604811311 0.0675722143325462 0.0732493090042121 -0.0520361704767572
"dtNN" "delta_6" 1.17 -0.314435175599916 -0.296199776999771 -0.0671851798886172 -0.0114935287857398 0.0200472087676176 0.0674901852176872 0.0729214020967353 -0.0511208513472805
"dtNN" "delta_6" 1.18 -0.306494468787378 -0.292172838161769 -0.0640305995758765 -0.013696844543575 0.019267585707876 0.0674272220619089 0.0725660669334872 -0.050211632222617
"dtNN" "delta_6" 1.19 -0.299738235143505 -0.281179962261038 -0.0623148400480313 -0.0160871879067439 0.0184133808807674 0.0673938615148498 0.0721927378937032 -0.0493196248277961
"dtNN" "delta_6" 1.2 -0.294204128555302 -0.278978891630331 -0.0599283204094032 -0.0153520138116258 0.0161879844334448 0.0670529625604099 0.0718098539591261 -0.0484563151009562
"dtNN" "delta_6" 1.21 -0.289370627775634 -0.271575048414809 -0.0573664602334514 -0.0178490711447576 0.0167089135550321 0.0664552429944536 0.0714253368657588 -0.0476339892485175
"dtNN" "delta_6" 1.22 -0.28595454366186 -0.268325266291454 -0.0658078454818969 -0.017943948109022 0.0148371931140343 0.0658287362883438 0.071050941515114 -0.046863335455692
"dtNN" "delta_6" 1.23 -0.282838630860658 -0.266879249574616 -0.0658772632744435 -0.018246463225811 0.0137322007241305 0.0651812154212296 0.0706956628274313 -0.0461575913039882
"dtNN" "delta_6" 1.24 -0.280721088258657 -0.261713579639954 -0.0616826364927787 -0.0188236138365019 0.0138569894970968 0.06533335224356 0.0705006422366455 -0.0455267613728969
"dtNN" "delta_6" 1.25 -0.279335393613754 -0.262022363956836 -0.0574857721721496 -0.0175215752143667 0.0127772837922109 0.0659293466265081 0.0703946093204679 -0.0449822210890974
"dtNN" "delta_6" 1.26 -0.278211218604649 -0.26312656987036 -0.0533511449163036 -0.0171409970696348 0.0119790683126388 0.0662726308618486 0.0703522569509218 -0.0445355644210107
"dtNN" "delta_6" 1.27 -0.277451709526575 -0.260802882120256 -0.0493602077686783 -0.0142809591990443 0.0120852547727037 0.0657673638990179 0.0703850184672906 -0.0441951805436219
"dtNN" "delta_6" 1.28 -0.277635930161735 -0.259291109394652 -0.0458682998609573 -0.0111178826499856 0.0122605880003583 0.0659359455960353 0.0706153426432271 -0.0439718292584381
"dtNN" "delta_6" 1.29 -0.278039936058307 -0.260734098783913 -0.0480033011716492 -0.0121519315732357 0.0126911968317511 0.0672469417676267 0.0710678904759272 -0.043873693891189
"dtNN" "delta_6" 1.3 -0.278694211099601 -0.263331310126827 -0.0500698764204779 -0.014316422501539 0.0137933862577031 0.0674536908886566 0.0716203817419194 -0.0439069920392023
"dtNN" "delta_6" 1.31 -0.279629112300633 -0.265703578616035 -0.0522349825710025 -0.0142927715760881 0.01505815659374 0.0677983990612778 0.0723672413955658 -0.0440798806087342
"dtNN" "delta_6" 1.32 -0.280895220012922 -0.267873385053933 -0.0540048682158565 -0.015408964618337 0.0165307230266822 0.0696052614816944 0.0733745250011528 -0.0443954026715484
"dtNN" "delta_6" 1.33 -0.28251923799072 -0.269868685065106 -0.0561638708065917 -0.0175266763006681 0.0191284631203201 0.0703471826372774 0.0744598883794483 -0.0448587376709491
"dtNN" "delta_6" 1.34 -0.284531488172881 -0.271711640327897 -0.0583623099928183 -0.016321633093956 0.0217508254891863 0.0707952296816237 0.0756513902507334 -0.0454722391651719
"dtNN" "delta_6" 1.35 -0.286946927920728 -0.273430508816746 -0.0605297951741265 -0.0184634522603775 0.0247473730452108 0.0727187485316185 0.0770479441660521 -0.0462349807053667
"dtNN" "delta_6" 1.36 -0.289779982266462 -0.27797921263522 -0.0625549850817889 -0.0206216338062043 0.0281505041762831 0.0745269439898564 0.0784371787649909 -0.0471482836513566
"dtNN" "delta_6" 1.37 -0.293581353686378 -0.284137596828368 -0.0645552268337373 -0.0227970186551442 0.0317172641982593 0.0755667659394871 0.0797893851533877 -0.0482088379853154
"dtNN" "delta_6" 1.38 -0.298127640970986 -0.287001231283351 -0.0665221822423788 -0.0238378215350714 0.0345306194272004 0.0764644967656796 0.081076910474956 -0.049412382106132
"dtNN" "delta_6" 1.39 -0.303576620667737 -0.29366729793926 -0.0686728830314498 -0.025280732438703 0.0381208086947527 0.0773691564337949 0.0822655384124567 -0.0507545687333536
"dtNN" "delta_6" 1.4 -0.310187803461226 -0.29966800843007 -0.0708308362213345 -0.0269873101624668 0.0409820795721182 0.0782563859571689 0.0833247380217157 -0.0522263869540703
"dtNN" "delta_6" 1.41 -0.317774017376148 -0.306577511212065 -0.0730218078431383 -0.0278684642113832 0.0430008560786845 0.0790993538227192 0.0842248832601584 -0.0538205981140061
"dtNN" "delta_6" 1.42 -0.326472827354326 -0.315425942413288 -0.0750399527927184 -0.0300532884107702 0.0452692685769074 0.079868447630414 0.0849333566489752 -0.0555275369721931
"dtNN" "delta_6" 1.43 -0.335804660420468 -0.321477986299045 -0.0770727437727201 -0.0322367478359493 0.0470146050358049 0.0805331592847299 0.0854228137314579 -0.057334601368457
"dtNN" "delta_6" 1.44 -0.34631280592633 -0.333661444576424 -0.0790465678618066 -0.0344141849785143 0.0492571916667334 0.0810656981696275 0.0856698719634557 -0.0592308381437885
"dtNN" "delta_6" 1.45 -0.35716623981823 -0.342770121176112 -0.0809513076288348 -0.0365779290829775 0.0497181220671483 0.0806621771898794 0.08564746647917 -0.0612023367576722
"dtNN" "delta_6" 1.46 -0.368279515713241 -0.350329230468483 -0.0827752601815605 -0.0376313740324126 0.0506340557625595 0.07984140508759 0.0853441047966328 -0.063235722930968
"dtNN" "delta_6" 1.47 -0.380358282544121 -0.363640856415915 -0.0845083400808129 -0.0375628791851318 0.0524156204360982 0.0815413015647577 0.0847378683577753 -0.0653181141126165
"dtNN" "delta_6" 1.48 -0.392540758355655 -0.377337930834592 -0.0861389121025118 -0.0388527850194641 0.0511817014105511 0.0831841252864658 0.0876675260010851 -0.0674339392639942
"dtNN" "delta_6" 1.49 -0.404735169855797 -0.386287107623573 -0.087702923298142 -0.040882160096313 0.0516833501425298 0.0833555517644218 0.0940094416141335 -0.0695718245977989
"dtNN" "delta_6" 1.5 -0.416849696240823 -0.395038351823026 -0.0941110742894993 -0.0449996484174098 0.0531740032194945 0.0886118289016053 0.100539776503085 -0.0717180310982159
"dtNN" "delta_6" 1.51 -0.429354554237085 -0.409158859166311 -0.094861181953994 -0.0447419437162631 0.0530237351787992 0.0937902657947083 0.107227470675476 -0.0738605337313457
"dtNN" "delta_6" 1.52 -0.441949569851022 -0.423724384074955 -0.0918764603113328 -0.046591772876352 0.0523981380254395 0.0988626577428349 0.114042126007317 -0.0759904714302441
"dtNN" "delta_6" 1.53 -0.454283533668006 -0.434260706053884 -0.0930304799421715 -0.0483699490316611 0.0518869038221135 0.103804319028148 0.120947453142004 -0.0780966008277153
"dtNN" "delta_6" 1.54 -0.466266746938598 -0.442683213955559 -0.0941166955525865 -0.0500417212156493 0.0522196089325827 0.108596648580247 0.127909297147106 -0.0801721802448788
"dtNN" "delta_6" 1.55 -0.478235053814935 -0.455694525084239 -0.0995695861923038 -0.0487973657516499 0.049683158591816 0.113796189467895 0.134889443949582 -0.082210776593177
"dtNN" "delta_6" 1.56 -0.490408215331177 -0.470328522401492 -0.10305443684587 -0.048874283272819 0.0478595917177134 0.121273914487009 0.142259603091961 -0.0842055500633951
"dtNN" "delta_6" 1.57 -0.502068922126125 -0.480447252478568 -0.0986596212474753 -0.0502878556548988 0.0463541484092391 0.12911010234034 0.14979955625563 -0.0861538940907179
"dtNN" "delta_6" 1.58 -0.51313537174808 -0.487599340164468 -0.096945133103953 -0.0504199207425211 0.0442826280112005 0.137275432879862 0.157340780543788 -0.0880512576136265
"dtNN" "delta_6" 1.59 -0.524135479325727 -0.499310382398161 -0.097256207305161 -0.0506188738664897 0.0420094144523246 0.144617147509873 0.164849464063317 -0.0898948121829818
"dtNN" "delta_6" 1.6 -0.534975275354435 -0.512656613161519 -0.0974020843068466 -0.0494336449673598 0.0411374605791195 0.149333520573155 0.172291465366383 -0.0916839385092686
"dtNN" "delta_6" 1.61 -0.54500287311876 -0.52189323886437 -0.100573195168795 -0.0504056508646019 0.0379089410670677 0.153859586242941 0.17963894280222 -0.0934148637598148
"dtNN" "delta_6" 1.62 -0.554163853513725 -0.5274819471619 -0.106095092196285 -0.0512609531376536 0.0350266947445804 0.158187711481182 0.187082256440394 -0.0950886095889742
"dtNN" "delta_6" 1.63 -0.562613596625581 -0.533295804860265 -0.111618001903931 -0.0499641410587119 0.0335211347945142 0.167348388298009 0.19503172877991 -0.096704229587087
"dtNN" "delta_6" 1.64 -0.570835869422678 -0.543769887705664 -0.117109466592211 -0.0526053291203006 0.0308741651393862 0.176868948900974 0.202859628481579 -0.0982602821381991
"dtNN" "delta_6" 1.65 -0.577992920738716 -0.553179693813076 -0.122542481438565 -0.0526474870130014 0.026543837473965 0.186524705786433 0.21053958458864 -0.0997587165889759
"dtNN" "delta_6" 1.66 -0.584079410209704 -0.560763297923465 -0.127889911795415 -0.0499212291091828 0.0224870428213833 0.191422692402631 0.218046342955747 -0.10119944270284
"dtNN" "delta_6" 1.67 -0.589069618076384 -0.564109610352425 -0.133132275094659 -0.0491659951112882 0.0199764738221209 0.19571482530861 0.225357852717308 -0.102583139990758
"dtNN" "delta_6" 1.68 -0.593026021655835 -0.567011739134374 -0.138243736177784 -0.051130453779674 0.0162327669700113 0.19978008754187 0.23287241222368 -0.103912715841824
"dtNN" "delta_6" 1.69 -0.596004406832409 -0.569592387489839 -0.143190509408562 -0.0492854564555509 0.0127864123495675 0.208268401360082 0.240751025934022 -0.105189035172721
"dtNN" "delta_6" 1.7 -0.598095791529628 -0.571973035655295 -0.147938165669453 -0.049159787811673 0.009235371855842 0.218486284056438 0.248400045697991 -0.106414796074152
"dtNN" "delta_6" 1.71 -0.59941453426653 -0.574267392610065 -0.156069557294423 -0.0489127106938017 0.00567281663482111 0.228649344922235 0.255795623619993 -0.107592692983029
"dtNN" "delta_6" 1.72 -0.60008363732441 -0.576559351654298 -0.166315089229562 -0.0461305293667293 0.00219734315878861 0.233163939226139 0.2629186958413 -0.108724750867879
"dtNN" "delta_6" 1.73 -0.600269018246443 -0.578930078700077 -0.176988777223339 -0.0436323505474399 -0.000320400490747219 0.236916093368569 0.269752167628163 -0.109815683540438
"dtNN" "delta_6" 1.74 -0.600083503653236 -0.581446828820956 -0.188039105327586 -0.0463794322850617 -0.00333275315844983 0.240389570796981 0.277079802439819 -0.110868735442054
"dtNN" "delta_6" 1.75 -0.599669086275494 -0.582868169065397 -0.199405982297351 -0.0509625268578012 -0.00618147796334312 0.248175583209489 0.284405222902468 -0.111887563126389
"dtNN" "delta_6" 1.76 -0.599149706248874 -0.58047847707031 -0.21102096657548 -0.0537567952810685 -0.00889084192198331 0.258352139348801 0.291404984171487 -0.112877504654285
"dtNN" "delta_6" 1.77 -0.599000026188254 -0.5808728835478 -0.219957461939333 -0.0566968523977902 -0.0108737676700026 0.268310280496466 0.298062313888673 -0.113841424171879
"dtNN" "delta_6" 1.78 -0.599759372016796 -0.585396759106044 -0.221391631677151 -0.0569475455244161 -0.0122591255229307 0.272037881897503 0.304367280449776 -0.114785054152286
"dtNN" "delta_6" 1.79 -0.600699518642297 -0.583014852188118 -0.222124351464897 -0.057214409707333 -0.013217084429791 0.274897374892343 0.310313541019115 -0.115712263622551
"dtNN" "delta_6" 1.8 -0.602790845348369 -0.585800463030706 -0.222121045638602 -0.0576927574773265 -0.0146561197418276 0.277435448355283 0.317002996936755 -0.116627033390772
"dtNN" "delta_6" 1.81 -0.60534070463012 -0.589460795268875 -0.222358867070946 -0.0569743901687814 -0.0165458164980765 0.282896455775642 0.323358106776384 -0.117535011289616
"dtNN" "delta_6" 1.82 -0.608071915681161 -0.588522680873112 -0.234259792904648 -0.0558353498309752 -0.0173241149151404 0.292406892912605 0.329318571194555 -0.118439607868276
"dtNN" "delta_6" 1.83 -0.611944742088533 -0.593715540536249 -0.245970309566556 -0.0543044434936658 -0.0169209686450176 0.301579070786136 0.334882131227928 -0.119343998077927
"dtNN" "delta_6" 1.84 -0.615836092845433 -0.599328568334723 -0.255460870304375 -0.052409962744601 -0.0176943164878484 0.30566742617906 0.340034266968499 -0.120253938372524
"dtNN" "delta_6" 1.85 -0.619713609577829 -0.600218142826396 -0.250385953106048 -0.0501833633352862 -0.0187787602273055 0.30736415231787 0.344765950148616 -0.121171740212578
"dtNN" "delta_6" 1.86 -0.62379598066758 -0.601561011477714 -0.244502971938113 -0.0475014495079474 -0.0179640288020909 0.308718821046993 0.350215000052097 -0.122099804411542
"dtNN" "delta_6" 1.87 -0.628314568154545 -0.608126926076234 -0.237915724354687 -0.0448564972174746 -0.0168811758975886 0.309736277814049 0.355303497015646 -0.123041952413717
"dtNN" "delta_6" 1.88 -0.632680325738349 -0.614339663472961 -0.230692093525792 -0.041816148088153 -0.0156663881916117 0.316973616630755 0.359957355520432 -0.123998516004206
"dtNN" "delta_6" 1.89 -0.636851441261356 -0.61854388393964 -0.222959802925519 -0.0385647130472766 -0.0155780758550539 0.325006886549629 0.364176985724931 -0.124971610377946
"dtNN" "delta_6" 1.9 -0.640795840385016 -0.620674599154944 -0.214825414745967 -0.0377203862272159 -0.0155570126090648 0.332550674769553 0.3679735182775 -0.125961063195784
"dtNN" "delta_6" 1.91 -0.644489655284183 -0.622740080982628 -0.224273297108868 -0.0422179292533325 -0.0139377209205107 0.332985961567259 0.371334380392975 -0.126965801870831
"dtNN" "delta_6" 1.92 -0.64792357454551 -0.624723030016309 -0.237270984961655 -0.04696267518888 -0.0130142172367015 0.333107097869001 0.374750370787303 -0.127984784530191
"dtNN" "delta_6" 1.93 -0.651277834768202 -0.627435046562265 -0.251665319514314 -0.0476770756365035 -0.0119591259485849 0.332931693171481 0.378459725589262 -0.129015166987425
"dtNN" "delta_6" 1.94 -0.654414684032988 -0.631306602960509 -0.261867917192328 -0.0479753629026294 -0.0101667350144984 0.332471798243485 0.381725814155381 -0.130053247007326
"dtNN" "delta_6" 1.95 -0.657123611495511 -0.63458567959445 -0.277023829595286 -0.0528341108503161 -0.00908631454753572 0.336000532497354 0.384561001200362 -0.131093179772975
"dtNN" "delta_6" 1.96 -0.659418808248898 -0.637247979716309 -0.288427490551735 -0.0574608143732815 -0.00712918996178813 0.342345237323737 0.386981756955876 -0.132129025342214
"dtNN" "delta_6" 1.97 -0.661200776226391 -0.639225179524712 -0.302886627200041 -0.0531288597329782 -0.00569734185663151 0.348261671432795 0.388978777904982 -0.133153448341137
"dtNN" "delta_6" 1.98 -0.66252634544941 -0.640477610569355 -0.317571890472831 -0.0580533575442816 -0.00392951371286787 0.350696667195778 0.390600391164228 -0.134157128938472
"dtNN" "delta_6" 1.99 -0.663300401103192 -0.640987770598737 -0.332471711957502 -0.0631795683035663 -0.00203505651799996 0.349527787713379 0.391820631757145 -0.135129712029047
"dtNN" "delta_6" 2 -0.663479102686496 -0.640694349402595 -0.337528998430507 -0.0593197495470976 6.095083950175e-05 0.348173495195038 0.39380466262396 -0.1360601167713
"dtNN" "omega_3" 0 -0.0895688111706932 -0.0754065107030328 -0.0257698804460347 0.00231664907374807 0.0186300014555627 0.0551198003988134 0.0743073220551196 -0.00201162228326444
"dtNN" "omega_3" 0.01 -0.0321701933875715 -0.0172468400139678 0.0317462267613564 0.0587536514200906 0.0757389984422048 0.121606490907766 0.138758039267032 0.0553073133733328
"dtNN" "omega_3" 0.02 0.147080749267218 0.163256100266381 0.206805088581234 0.234631732057665 0.247570190434658 0.308646596121037 0.325336862486438 0.232110560349357
"dtNN" "omega_3" 0.03 0.287527070956969 0.302879057327516 0.346955510901637 0.373901776844491 0.391718401952517 0.45073414635101 0.472500032383152 0.372568655181511
"dtNN" "omega_3" 0.04 0.311307966375523 0.324472420941618 0.372078996157427 0.398179266128238 0.419329143139805 0.483750443023439 0.503546109531612 0.398927705818782
"dtNN" "omega_3" 0.05 0.277801768280199 0.291226338441447 0.345130970058335 0.368656073162924 0.392873624978677 0.460414108564294 0.480453899114195 0.371381228425602
"dtNN" "omega_3" 0.06 0.226970191616203 0.241401236636364 0.305834184157959 0.326971400020625 0.354153270782831 0.419978965062342 0.442114159725065 0.330970602745075
"dtNN" "omega_3" 0.07 0.174180865195297 0.189496408977561 0.271680838839245 0.288897424834033 0.321413408623528 0.384903210270579 0.405431295490644 0.29265130598962
"dtNN" "omega_3" 0.08 0.125121197481121 0.141034201096545 0.244371255844328 0.259646385951612 0.296281181450695 0.352165518251468 0.373757089586093 0.260744295284742
"dtNN" "omega_3" 0.09 0.0815530185874422 0.0978973813222979 0.208036094536055 0.238358254975651 0.278022474811394 0.335744268722692 0.349647478477152 0.235812418229332
"dtNN" "omega_3" 0.1 0.0436530899809213 0.059445252550347 0.179113437062938 0.226133708870861 0.27051862784333 0.325942542179632 0.330587175009271 0.217107580879708
"dtNN" "omega_3" 0.11 0.0109469021078326 0.0252645023682021 0.156233443053509 0.220180266215152 0.269086763829534 0.315988568004911 0.325880564732813 0.203431141332238
"dtNN" "omega_3" 0.12 -0.0173940523296778 -0.00491087735656492 0.13131335756276 0.217457551714233 0.267922225558436 0.312907685958464 0.325528558193298 0.193495980969882
"dtNN" "omega_3" 0.13 -0.0422410622503548 -0.0288919312360463 0.110842609912027 0.216087748405812 0.269709362015874 0.316912081361579 0.326689885353346 0.18610100107259
"dtNN" "omega_3" 0.14 -0.065077908822218 -0.0494342504628094 0.0940595702122096 0.214297026688257 0.272571609443958 0.317603980899548 0.328180444203838 0.180198110865098
"dtNN" "omega_3" 0.15 -0.0861437625268309 -0.0710683576008364 0.0719339190744677 0.212815303949299 0.273340010273955 0.320456960731349 0.329115055928071 0.174968923862459
"dtNN" "omega_3" 0.16 -0.105814597314861 -0.0921708199276736 0.059713019456467 0.211237115726874 0.272077465376071 0.319135642758624 0.32896495908966 0.169806951098316
"dtNN" "omega_3" 0.17 -0.125067968091514 -0.108212242027605 0.0469849738612993 0.207778573381233 0.278711012675842 0.320195977376727 0.327513280135918 0.164329940807099
"dtNN" "omega_3" 0.18 -0.143752543149219 -0.128995058480712 0.0308239300064201 0.206060635717336 0.284383523601264 0.316827687545981 0.324278685149011 0.158343482617624
"dtNN" "omega_3" 0.19 -0.161333606187725 -0.14564008079418 0.0210399031757902 0.19981175616897 0.288895683349267 0.317672451135081 0.319759830151554 0.151794415428295
"dtNN" "omega_3" 0.2 -0.178724060774016 -0.161508469331864 0.00636704831612178 0.194069189509889 0.28814006348091 0.317577653388867 0.323326198301743 0.144756736073538
"dtNN" "omega_3" 0.21 -0.194136989322089 -0.17882526392475 -0.00448352934324703 0.184764030067925 0.287306102773357 0.31976244435225 0.326176837617425 0.137368149900769
"dtNN" "omega_3" 0.22 -0.208020458069768 -0.189002880723365 -0.0111109216306318 0.173744013650094 0.284429334490028 0.32070421243867 0.327402555217645 0.129799246389597
"dtNN" "omega_3" 0.23 -0.219303357489764 -0.204187117134495 -0.0209558383328385 0.162328471288163 0.27765442703776 0.319537432744426 0.326676451728986 0.122222322297049
"dtNN" "omega_3" 0.24 -0.227973689495229 -0.208506223010374 -0.0191565407960752 0.149026996972452 0.27086101997395 0.31606558005501 0.323850689243045 0.114795172607866
"dtNN" "omega_3" 0.25 -0.234013857239006 -0.219177968578606 -0.0243496406283725 0.136527924566053 0.25912799687319 0.311319387877177 0.318790997888982 0.107637793206372
"dtNN" "omega_3" 0.26 -0.237360744864702 -0.218359573065868 -0.0257457574825821 0.126827070003287 0.247087545898296 0.304812688790093 0.311632858167911 0.10085046626115
"dtNN" "omega_3" 0.27 -0.238926248498274 -0.223239888759338 -0.0198836166318301 0.117763243795707 0.234854432179418 0.295851706516714 0.30265446185831 0.0944879699333819
"dtNN" "omega_3" 0.28 -0.238386299956574 -0.220355576681584 -0.0207411536846962 0.108814613670006 0.222591835714582 0.2841967863028 0.29227939636894 0.0885613012710654
"dtNN" "omega_3" 0.29 -0.237423635683228 -0.220677033939239 -0.0115396720536296 0.102427178559822 0.211051948529587 0.273534435298757 0.281373806827105 0.0830309685528327
"dtNN" "omega_3" 0.3 -0.235263023510527 -0.218414470311814 -0.0115441704775208 0.096577950483038 0.199740300804649 0.262738014761339 0.269890257268798 0.0777974900293219
"dtNN" "omega_3" 0.31 -0.233524651012942 -0.215616313050873 -0.00986449235364262 0.0918545204892212 0.188752597832149 0.249467531263861 0.258208337265501 0.0727186431665025
"dtNN" "omega_3" 0.32 -0.231626589855523 -0.216084580354391 -0.00336504644843671 0.0870127528002627 0.177995951152184 0.23862812121763 0.246707485321053 0.0676221287585135
"dtNN" "omega_3" 0.33 -0.230257553029162 -0.211143225335718 -0.00563705395677516 0.0821307611940938 0.167259952291204 0.227544004232072 0.235045728578598 0.0623508644723953
"dtNN" "omega_3" 0.34 -0.229547233325547 -0.21537736286524 0.00177107179405311 0.0776377035991231 0.156703125192678 0.21444632782152 0.223185327348403 0.0567751322056964
"dtNN" "omega_3" 0.35 -0.229112616834414 -0.211805275136896 -0.00330874452635044 0.0727533101303379 0.145522427655408 0.202385574692357 0.211571921658447 0.050825338827141
"dtNN" "omega_3" 0.36 -0.229870423139801 -0.214384766383432 -0.00821555077078528 0.0683731970735835 0.134429274393085 0.191770242967948 0.199849397411697 0.0444834003443541
"dtNN" "omega_3" 0.37 -0.230625946623604 -0.215218266783552 -0.0122054685605235 0.0635663884701216 0.123322232565215 0.180429940403371 0.188107306080553 0.037786702604964
"dtNN" "omega_3" 0.38 -0.232243160392443 -0.215429654802847 -0.0109997765663365 0.0582832596580829 0.114508649001266 0.167910393909153 0.17653622402878 0.0308100549573367
"dtNN" "omega_3" 0.39 -0.234045980858582 -0.220462590851355 -0.0154592185359093 0.0536095587639238 0.106146765499886 0.1555746899935 0.165316010378149 0.0236419897367525
"dtNN" "omega_3" 0.4 -0.235982804193554 -0.219440917032671 -0.0212762120575576 0.044319793405748 0.0947561106116268 0.14467718345162 0.154804934821186 0.016363712071817
"dtNN" "omega_3" 0.41 -0.238506795752471 -0.224544103235644 -0.0265866265295358 0.0360830057748558 0.0901305374979984 0.135540420301822 0.144889332648063 0.00902449669938045
"dtNN" "omega_3" 0.42 -0.240847923466845 -0.226668854706077 -0.0309930266748779 0.0278395620488254 0.0779755378498521 0.126412374161077 0.135509457829016 0.00161813777883577
"dtNN" "omega_3" 0.43 -0.243885797513087 -0.228273321937934 -0.0345189711560465 0.0193437602264908 0.0712253251231232 0.11671287223993 0.126616895796303 -0.00591483901877812
"dtNN" "omega_3" 0.44 -0.247199749027743 -0.235127271890406 -0.0404159195183524 0.00959043890463818 0.0605346229764336 0.110624078868398 0.118208190683731 -0.0137011523632231
"dtNN" "omega_3" 0.45 -0.250872182304647 -0.236459426946226 -0.0545578479301412 0.000822355268553565 0.052556634027269 0.0997216317031757 0.11015470202517 -0.0219281589253215
"dtNN" "omega_3" 0.46 -0.255875757048898 -0.242389850029895 -0.0702083870189085 -0.0106606003858474 0.0444505940905628 0.0935365068709757 0.101607258284218 -0.0308218974852431
"dtNN" "omega_3" 0.47 -0.261496640861708 -0.249311021292556 -0.0822208475150319 -0.0208465066010604 0.0385607810805482 0.0860711094716748 0.0928230367827609 -0.0406184491167952
"dtNN" "omega_3" 0.48 -0.268452849814025 -0.253746219721791 -0.0997208566073482 -0.032091344780838 0.0279830810077328 0.0753390399605678 0.084232878731143 -0.0515406515159366
"dtNN" "omega_3" 0.49 -0.27689167821967 -0.265178956587647 -0.119207012552067 -0.0470425552447296 0.0142370548081203 0.0639656847986316 0.0747943546118677 -0.0637598275575291
"dtNN" "omega_3" 0.5 -0.28633881301073 -0.274045037775011 -0.138260586788135 -0.0570015756621274 -0.000224466715906146 0.0538416229605332 0.0644529608313746 -0.0773791871746881
"dtNN" "omega_3" 0.51 -0.297616153772537 -0.28407031031287 -0.155024475450716 -0.0753406657457845 -0.0157427494255558 0.0391114284077503 0.0532887381033333 -0.0924060951221004
"dtNN" "omega_3" 0.52 -0.309885676904287 -0.299392207131632 -0.174376521121701 -0.0925537207734237 -0.0248507706093619 0.0254992096963065 0.0413916299563084 -0.108746092320626
"dtNN" "omega_3" 0.53 -0.323035074054758 -0.310431810290879 -0.195273363529907 -0.112004817596471 -0.0370288998574893 0.00967612834239162 0.0289792450441269 -0.126207369843578
"dtNN" "omega_3" 0.54 -0.337214221287752 -0.324951210145628 -0.216708081082515 -0.134660850781188 -0.0522234958250465 -0.00795672850040319 0.0162399046866426 -0.1445143357534
"dtNN" "omega_3" 0.55 -0.351437569675511 -0.340824965598756 -0.237251161072265 -0.14951235750857 -0.0736857919055183 -0.0208093193460854 0.00341959443170481 -0.16331390912781
"dtNN" "omega_3" 0.56 -0.365598496599205 -0.352956251439537 -0.259012330965959 -0.175929488783083 -0.0874467948255528 -0.0325200423256433 -0.00914874772178109 -0.182204403830934
"dtNN" "omega_3" 0.57 -0.379422822585923 -0.370572155921423 -0.280591860282129 -0.196505070372268 -0.100095657963323 -0.0437641962116686 -0.021263016506623 -0.20076455040514
"dtNN" "omega_3" 0.58 -0.398343095311475 -0.390474643267339 -0.301616402012598 -0.217417502717865 -0.114605242036021 -0.054258390547659 -0.0325491504264619 -0.218560583783244
"dtNN" "omega_3" 0.59 -0.426009120788535 -0.403161481766233 -0.321074499638769 -0.237963722262748 -0.129974682744319 -0.0637008055070964 -0.0427365131409374 -0.235177221613083
"dtNN" "omega_3" 0.6 -0.451188971392583 -0.423365237012206 -0.334782678453621 -0.25395434504378 -0.14265939149459 -0.0717435540235556 -0.0515675525462029 -0.250221970215646
"dtNN" "omega_3" 0.61 -0.473493718454961 -0.441161429998203 -0.351785228011636 -0.270922366039315 -0.156158048731072 -0.0782054045843097 -0.0587991435073718 -0.263351001878737
"dtNN" "omega_3" 0.62 -0.494288898185175 -0.463112737132974 -0.360352153115912 -0.286469395029485 -0.167360676667386 -0.0828273637740153 -0.0642024419171321 -0.274267638186888
"dtNN" "omega_3" 0.63 -0.511905786962643 -0.48602166778079 -0.368178948347463 -0.297494253506613 -0.175738902026694 -0.0854566901954286 -0.0676524574019481 -0.282733844611776
"dtNN" "omega_3" 0.64 -0.525945712210557 -0.495954484579556 -0.377646205600172 -0.305454115202963 -0.184901065721419 -0.0859229654919318 -0.0689461360512951 -0.288562431547335
"dtNN" "omega_3" 0.65 -0.537459291899552 -0.50687268784958 -0.380890110854921 -0.309708272231717 -0.184808983841435 -0.0841581513460596 -0.0680743895978821 -0.29163766638732
"dtNN" "omega_3" 0.66 -0.545830175731282 -0.521238007220347 -0.384314701465883 -0.311075358375206 -0.188339411078289 -0.0801340614517585 -0.0649755614415426 -0.291893047826247
"dtNN" "omega_3" 0.67 -0.550420469296341 -0.522920396709196 -0.377626598782342 -0.30921250690335 -0.1883851488696 -0.073860768534928 -0.0596252175072891 -0.289323410673289
"dtNN" "omega_3" 0.68 -0.552399178147596 -0.524622302543605 -0.373585710753105 -0.303211785055112 -0.188126842569488 -0.065382079044241 -0.0521254243860767 -0.283975879659425
"dtNN" "omega_3" 0.69 -0.551536198027748 -0.529365362689816 -0.358711258185735 -0.294714694438539 -0.186290824431069 -0.0548344505360774 -0.0425176498132487 -0.275944292800178
"dtNN" "omega_3" 0.7 -0.54722482226174 -0.520825934551738 -0.346403411328367 -0.279346852393587 -0.17885580077575 -0.0423222870332438 -0.0309928331835749 -0.265376352168207
"dtNN" "omega_3" 0.71 -0.541505702479412 -0.519470453065139 -0.331064835383131 -0.267093465068797 -0.159288900059551 -0.0280044331844351 -0.0177066114360969 -0.252447086857129
"dtNN" "omega_3" 0.72 -0.532851812463321 -0.50941656039106 -0.31241893683989 -0.249014436904588 -0.142332529044666 -0.0108690291335733 -0.00280393851670624 -0.237379182343339
"dtNN" "omega_3" 0.73 -0.522965332207832 -0.501568344523093 -0.290966469898933 -0.2287285060562 -0.127646624490865 0.00618953957859958 0.019156889289718 -0.220413468285465
"dtNN" "omega_3" 0.74 -0.511077811137852 -0.488446801319924 -0.266181310964839 -0.207392479517296 -0.107079565664208 0.0243758289074094 0.0477616660340914 -0.201827605011525
"dtNN" "omega_3" 0.75 -0.498797264785026 -0.477279244725196 -0.242193038125606 -0.186550759280635 -0.0820562370382163 0.0433809430293195 0.0770562296969501 -0.181910860780204
"dtNN" "omega_3" 0.76 -0.48472753982719 -0.461127870593941 -0.214685703485031 -0.163979617870268 -0.0564270667701408 0.0629209638759676 0.106624792444336 -0.160970278632937
"dtNN" "omega_3" 0.77 -0.470816124170369 -0.445434257967975 -0.186904749936446 -0.141830067305875 -0.0305525940917732 0.0827413891594233 0.135832990627932 -0.139323933845334
"dtNN" "omega_3" 0.78 -0.455316071130881 -0.430765523527327 -0.1642495563338 -0.123739429210332 -0.00472881476372322 0.102530314642024 0.164166662120522 -0.117297580133018
"dtNN" "omega_3" 0.79 -0.439067920494608 -0.407976051349067 -0.144244790920311 -0.100167924030131 0.0206939078921664 0.122185707236895 0.191024202444794 -0.0952132588926199
"dtNN" "omega_3" 0.8 -0.422207457871878 -0.389414544794249 -0.128691740622514 -0.0764471302705374 0.0454683327393468 0.141070367657903 0.21580316115211 -0.0734000524150693
"dtNN" "omega_3" 0.81 -0.403971155573743 -0.37385201869381 -0.115893411334525 -0.0523310946189781 0.0692094330005943 0.159404936735768 0.237998352202112 -0.0521735631775013
"dtNN" "omega_3" 0.82 -0.384446677067046 -0.353801539757399 -0.103952112612433 -0.0284985677409964 0.0917019446147265 0.17665783055088 0.256984769603889 -0.0318370164154211
"dtNN" "omega_3" 0.83 -0.363875723072795 -0.330217667280465 -0.0975878207457868 -0.00826466082628485 0.112630095306656 0.192727866081498 0.272388255873977 -0.0126867807817447
"dtNN" "omega_3" 0.84 -0.34241253455707 -0.306634891530052 -0.0827966854857323 0.012063000663602 0.131763085750833 0.207374539880959 0.283741579994114 0.00500364552289996
"dtNN" "omega_3" 0.85 -0.320462013182862 -0.28324495045706 -0.0729219080926669 0.0330452630242917 0.148865191081768 0.21973508207202 0.290797749829323 0.0209800850733473
"dtNN" "omega_3" 0.86 -0.2980682698892 -0.260295988692064 -0.0662431169644719 0.0501750562802386 0.158323116668043 0.229991641992171 0.293463025862707 0.0350137092635218
"dtNN" "omega_3" 0.87 -0.275242496744113 -0.23797189334033 -0.0622549569016542 0.0660241387594738 0.164517507273217 0.238562838562586 0.291825893719988 0.0469063989475389
"dtNN" "omega_3" 0.88 -0.252335066779949 -0.216444649027835 -0.0532405102506459 0.0794271310821273 0.174871298940673 0.244388692884513 0.286127559091256 0.0564892398886956
"dtNN" "omega_3" 0.89 -0.229638052735083 -0.195972481546335 -0.0552156908862003 0.0905963162462626 0.182579234955426 0.247826458204258 0.276912704657775 0.063628011832759
"dtNN" "omega_3" 0.9 -0.207530651202433 -0.176654370564052 -0.0494976753341234 0.0961806949803758 0.187533141990343 0.24897947748309 0.264875711739251 0.0682301542919038
"dtNN" "omega_3" 0.91 -0.186393482357062 -0.173501991278897 -0.0460439277745763 0.0981814935428247 0.189750219539292 0.246984918499948 0.251012633289747 0.0702383416876659
"dtNN" "omega_3" 0.92 -0.197644064612064 -0.166581500799964 -0.0452499565865878 0.10398085509263 0.178836530138199 0.24235071806288 0.244180632050075 0.0696421622772632
"dtNN" "omega_3" 0.93 -0.219765300832478 -0.182989289298462 -0.0482473590130894 0.103542011378408 0.175896390219862 0.235069312682981 0.237280599348026 0.0664692363050841
"dtNN" "omega_3" 0.94 -0.243360563118131 -0.2009725384533 -0.0505421897062206 0.0972562203650682 0.170255709067192 0.22588671840191 0.227794603758923 0.0607956854196919
"dtNN" "omega_3" 0.95 -0.268210763403715 -0.219667444763161 -0.0638809770275657 0.0923083208510889 0.161974344205191 0.213891895779511 0.215749279595457 0.052727703514205
"dtNN" "omega_3" 0.96 -0.296975209593427 -0.253888192410898 -0.062177907552325 0.0849123419989724 0.1512030972753 0.199190844860084 0.201377684443571 0.0424216207812246
"dtNN" "omega_3" 0.97 -0.326589959429612 -0.281480016526302 -0.0702664653853731 0.075219152943987 0.138029987044206 0.183223086755959 0.194325785559897 0.0300565534902699
"dtNN" "omega_3" 0.98 -0.356771947470804 -0.302439131222627 -0.0762196942739024 0.0633759630895838 0.130431197345729 0.164463161742049 0.199490920753533 0.0158559063262322
"dtNN" "omega_3" 0.99 -0.390104462927809 -0.3426734814052 -0.0804106495594397 0.0490886990759236 0.114637553726482 0.144206017761462 0.210740459793954 5.57003113898691e-05
"dtNN" "omega_3" 1 -0.423818296212289 -0.377648109822019 -0.0865360786643805 0.0325222520604598 0.100525349121995 0.1222178177876 0.228241825011025 -0.0170816511842836
"dtNN" "omega_3" 1.01 -0.457319965537408 -0.402200246886423 -0.0891532730519202 0.0157651553594178 0.0824493715184076 0.0987343981152549 0.251915609855644 -0.035277131709929
"dtNN" "omega_3" 1.02 -0.492883464100032 -0.4430700501552 -0.0967386118202285 -0.00126402863469366 0.0597134627080891 0.0739766704331828 0.281405471575567 -0.0542428631882658
"dtNN" "omega_3" 1.03 -0.52832006712805 -0.482911751304073 -0.10573368091201 -0.0193600462561108 0.0359919074949175 0.0494477654398224 0.316261727174435 -0.0736905406146789
"dtNN" "omega_3" 1.04 -0.562717366713059 -0.508870927475925 -0.113397101273904 -0.0379733266155995 0.0123483604274384 0.0319930584395252 0.355789369471836 -0.0933218152191092
"dtNN" "omega_3" 1.05 -0.597892501988099 -0.547362597162476 -0.120933167165163 -0.0553798634343821 -0.0128928781189188 0.0155786488808189 0.399262444430462 -0.112850233981036
"dtNN" "omega_3" 1.06 -0.632443545469641 -0.589553038316069 -0.138809019007795 -0.0731895434319085 -0.0379762031932387 0.052408923318751 0.445772404044988 -0.131993450550198
"dtNN" "omega_3" 1.07 -0.665134921230674 -0.614563454160304 -0.171955045853622 -0.0904782551593257 -0.0620378354285549 0.0954758967573639 0.494473406327586 -0.150476188240998
"dtNN" "omega_3" 1.08 -0.697012455159154 -0.646884765113953 -0.198703366606594 -0.108873725503486 -0.0870320406606879 0.144248702033451 0.544461610501003 -0.168045646859088
"dtNN" "omega_3" 1.09 -0.727985287218132 -0.686607576475012 -0.227156103139748 -0.130584827161954 -0.111972608973815 0.198058908670248 0.594838470522461 -0.184460238982521
"dtNN" "omega_3" 1.1 -0.756276003067626 -0.711060164396713 -0.25899597420738 -0.153756112214069 -0.136667173353999 0.256101276933975 0.644712789406867 -0.199500380055069
"dtNN" "omega_3" 1.11 -0.781837253898459 -0.732441464791975 -0.283750651402556 -0.175585993578693 -0.146987665130837 0.31752627590987 0.693263907672304 -0.212963924707863
"dtNN" "omega_3" 1.12 -0.806460094485544 -0.765031798143468 -0.305483922064184 -0.195274450448267 -0.158273806476075 0.381441297597917 0.739652740991517 -0.22467678239286
"dtNN" "omega_3" 1.13 -0.827678506868324 -0.790234969006235 -0.334229754670218 -0.213453111834951 -0.170541752466988 0.446851085481228 0.783146601647275 -0.23449063745838
"dtNN" "omega_3" 1.14 -0.845271677186133 -0.80331783577185 -0.359351482933732 -0.228977520081457 -0.17695332672514 0.512842948553271 0.823030568282093 -0.242280125668814
"dtNN" "omega_3" 1.15 -0.859240197640872 -0.817020081904332 -0.371194999233353 -0.244394788731597 -0.182965501096589 0.578497800244975 0.85867206964582 -0.247950883223005
"dtNN" "omega_3" 1.16 -0.870706098581309 -0.834514054391661 -0.39745536412272 -0.258627160266144 -0.185908322587466 0.642892488220298 0.88943655408525 -0.251433056553386
"dtNN" "omega_3" 1.17 -0.877942899678828 -0.847031225725175 -0.420352558228046 -0.272043146678641 -0.192063233901649 0.705194310652587 0.914809863963171 -0.252686695023821
"dtNN" "omega_3" 1.18 -0.880843408989847 -0.849375617372971 -0.42597346810885 -0.280075772075918 -0.195315450060093 0.764572728898372 0.934307775599109 -0.251704616429479
"dtNN" "omega_3" 1.19 -0.879388471109564 -0.846671132265669 -0.447974171552005 -0.288667081086828 -0.197131730355181 0.820233399997051 0.947520597566381 -0.2485003264723
"dtNN" "omega_3" 1.2 -0.87351875360082 -0.840290782299974 -0.462878402976969 -0.294881382073129 -0.188875166692299 0.871483009683686 0.961159709330786 -0.243117864982479
"dtNN" "omega_3" 1.21 -0.863263707560691 -0.832352799255432 -0.456751342091991 -0.296816069909369 -0.186635348138395 0.917613885433582 0.977459763902345 -0.235631821576802
"dtNN" "omega_3" 1.22 -0.848616249008671 -0.821147115166241 -0.455788183281641 -0.296041354339593 -0.182557104295313 0.946290792968512 0.994757205679662 -0.226137583431643
"dtNN" "omega_3" 1.23 -0.82962047773907 -0.805059240397895 -0.45814089170193 -0.294872163482012 -0.175958090408017 0.965283294711071 1.01151032672703 -0.214758385147075
"dtNN" "omega_3" 1.24 -0.80637788382279 -0.784256947210963 -0.454855326482686 -0.291450780820753 -0.167625253903907 0.972489069631706 1.02667091823099 -0.201639931232308
"dtNN" "omega_3" 1.25 -0.779008822698245 -0.759088635700436 -0.445405774432288 -0.28311366633676 -0.157447848735274 0.974516873329719 1.03934172730584 -0.1869412228488
"dtNN" "omega_3" 1.26 -0.74768375967318 -0.729801163364073 -0.429517264900596 -0.275253102560271 -0.143018196515925 0.993109868454042 1.05163367653455 -0.170851620581242
"dtNN" "omega_3" 1.27 -0.712595585636109 -0.704196453942188 -0.407070204276863 -0.264048426339286 -0.131098433178522 1.00672480345008 1.06112547846112 -0.153565829942981
"dtNN" "omega_3" 1.28 -0.700520837701674 -0.673918574880361 -0.378035656471411 -0.250406245079603 -0.117194526442404 0.998874216471393 1.06664669080038 -0.135300389606846
"dtNN" "omega_3" 1.29 -0.690016448672225 -0.646987517886487 -0.342654722174757 -0.233056849523109 -0.101112939376435 1.00648066971712 1.07005941391668 -0.116273231014452
"dtNN" "omega_3" 1.3 -0.674373030745244 -0.619047880516575 -0.303514775716224 -0.217979608806729 -0.0838496106232469 1.00957119332139 1.06994505032475 -0.0967200364185601
"dtNN" "omega_3" 1.31 -0.65317878624478 -0.589053664713276 -0.277351859085741 -0.201721254897734 -0.0661091213063969 0.987898539550145 1.063827375497 -0.0768800558551275
"dtNN" "omega_3" 1.32 -0.626117483645316 -0.557190884402416 -0.249869597090822 -0.184441596885222 -0.0483268997019195 0.993466051189614 1.05554674398087 -0.0569844485983206
"dtNN" "omega_3" 1.33 -0.592842018098622 -0.523560687961435 -0.221238750072757 -0.160973921156597 -0.0290240192862257 0.966679285594523 1.04030879950352 -0.0372758824417469
"dtNN" "omega_3" 1.34 -0.553183932927936 -0.48820775693099 -0.201163945996257 -0.13981543336115 -0.0121682749351066 0.950666463870732 1.01976607072078 -0.0179927254497485
"dtNN" "omega_3" 1.35 -0.510743429172919 -0.448051260861291 -0.183192300672374 -0.116426481329256 0.0069386205847195 0.922494210524974 0.993115508135077 0.000644167155793966
"dtNN" "omega_3" 1.36 -0.463378560010256 -0.385226869696623 -0.164778790032301 -0.0897123223556946 0.0256728590809985 0.88594966697633 0.958925807483126 0.0184047318589688
"dtNN" "omega_3" 1.37 -0.410331343408927 -0.339834147106785 -0.14636541491808 -0.0698292548796644 0.042880494481949 0.853884500999925 0.919186096750082 0.0350873077495719
"dtNN" "omega_3" 1.38 -0.35662723767814 -0.294278629646271 -0.127816839518118 -0.0421751251980709 0.060073825315726 0.79557899657874 0.870440015487873 0.0504988294249693
"dtNN" "omega_3" 1.39 -0.299100115049725 -0.222036782691873 -0.107889929566795 -0.0229319687231282 0.0751903102780034 0.759833201414551 0.817828581585388 0.0644586583255266
"dtNN" "omega_3" 1.4 -0.239551232530005 -0.186795217909889 -0.0801697541218687 -0.00445475231890669 0.0891241623892256 0.701674618143329 0.758057387748352 0.0768058328452394
"dtNN" "omega_3" 1.41 -0.295501090701293 -0.146220546715767 -0.0594359871758456 0.0173015925946061 0.102835349314148 0.642526168066411 0.694571335374405 0.0874052863224957
"dtNN" "omega_3" 1.42 -0.378214666967608 -0.106624490236413 -0.0394396158897052 0.0509841550969554 0.116594586333349 0.593040140814765 0.63209440374402 0.0961448967944359
"dtNN" "omega_3" 1.43 -0.456533880346001 -0.0546045999723219 -0.0251740402700307 0.0876714981076816 0.12658960330873 0.536447019545506 0.576133793008523 0.102928705734226
"dtNN" "omega_3" 1.44 -0.52952577304751 -0.0884983253024529 0.000688879592587455 0.111058478173618 0.143479811416171 0.502069126803917 0.539496202254441 0.107688382435172
"dtNN" "omega_3" 1.45 -0.596234114934305 -0.204705049089625 0.00302962384085959 0.122754190598698 0.165472569328585 0.484387828712613 0.526000275641536 0.110386320379807
"dtNN" "omega_3" 1.46 -0.655783143232782 -0.321478058157936 0.00565151881102111 0.131024887566355 0.196548100656059 0.480660445980163 0.530427257171596 0.11100620014303
"dtNN" "omega_3" 1.47 -0.707310568784521 -0.437626904805484 0.00843083381084853 0.139100572096993 0.22233916961892 0.501593290772689 0.549329248812853 0.109562478584905
"dtNN" "omega_3" 1.48 -0.750172673160591 -0.55200466990982 0.0113025412252341 0.137743277223763 0.256628500608088 0.523933899082067 0.575430885821675 0.106088011491284
"dtNN" "omega_3" 1.49 -0.783708976767855 -0.66340156864635 0.0168171778573196 0.136228716040193 0.294207234213332 0.548294519163903 0.606710748904561 0.100653531521889
"dtNN" "omega_3" 1.5 -0.824395243122865 -0.770558860435813 0.020444571770156 0.133574414717373 0.332243987365359 0.579862370898979 0.641441926466712 0.0933411230580978
"dtNN" "omega_3" 1.51 -0.887034617929089 -0.84938644040102 0.0226220057258502 0.129185327376206 0.339298477456055 0.616789418914095 0.678285752358704 0.0842660295324388
"dtNN" "omega_3" 1.52 -0.967022467769823 -0.913405149402195 0.0231712795753651 0.123375786036092 0.339247351155507 0.657579204792455 0.716012386460136 0.0735599665723039
"dtNN" "omega_3" 1.53 -1.05835864002302 -1.00047654770782 0.0221122520364361 0.117315581562991 0.340706685257203 0.691440780956441 0.753619322723409 0.0613778851558167
"dtNN" "omega_3" 1.54 -1.15285255247079 -1.08084915084157 0.0196747338216596 0.106531928125321 0.346899713606945 0.719352297217085 0.790170240084706 0.0478880036472883
"dtNN" "omega_3" 1.55 -1.24511236011864 -1.15422615886337 0.0155377322232653 0.0952654206392367 0.328595520203578 0.747939421230626 0.828407136462317 0.0332820407119285
"dtNN" "omega_3" 1.56 -1.33650033892695 -1.25382126290003 0.0099565553133516 0.0825084349059466 0.336831588703205 0.795675422320471 0.864844493140936 0.0177519374698428
"dtNN" "omega_3" 1.57 -1.41957360093954 -1.31773053018327 0.00379505582685624 0.0686137989546296 0.308445795685145 0.825342286640648 0.89854585495334 0.00151242535261226
"dtNN" "omega_3" 1.58 -1.49671608713106 -1.39685528584295 -0.00435630759074002 0.055490632435351 0.310669619058274 0.841885628752834 0.932275632008725 -0.0152197040925486
"dtNN" "omega_3" 1.59 -1.56490721369278 -1.45643601725902 -0.0137235609734034 0.041057730169598 0.280581048282897 0.88948830324955 0.964604417878149 -0.0322200565564981
"dtNN" "omega_3" 1.6 -1.62562828556946 -1.51665522592702 -0.0239596116289249 0.0236394479101136 0.270702971826267 0.907865378502436 0.992918450169043 -0.0492654710323197
"dtNN" "omega_3" 1.61 -1.6777557628028 -1.56835102567862 -0.0351442510627749 0.0055953812302505 0.258975295292316 0.930449492343428 1.02333671278649 -0.0661252031311985
"dtNN" "omega_3" 1.62 -1.72158876552396 -1.60431130562381 -0.0469316257006653 -0.0129145078750525 0.219706515680457 0.964506065949877 1.04974115307988 -0.0825755866875425
"dtNN" "omega_3" 1.63 -1.75942325186156 -1.65698052927235 -0.0596392073905463 -0.0305239208461785 0.210885582019614 0.966546887593381 1.0756394080438 -0.0983991344981364
"dtNN" "omega_3" 1.64 -1.7870032372453 -1.65941575209195 -0.0725369704989021 -0.0460573211442465 0.160736770269409 1.01260920006979 1.1004262542711 -0.113383008579269
"dtNN" "omega_3" 1.65 -1.813424865846 -1.7070792032842 -0.0858957047912554 -0.0602575453401641 0.148714308449428 1.00658831461425 1.12277697555862 -0.127327681445093
"dtNN" "omega_3" 1.66 -1.83190226602005 -1.72171777230596 -0.0997218831521991 -0.074293565802634 0.110108307524001 1.05082913098659 1.14637942859326 -0.140040502968073
"dtNN" "omega_3" 1.67 -1.84359273524484 -1.71519523549443 -0.113716429942713 -0.0901099018604441 0.121991407561666 1.04059354553436 1.16639123433163 -0.151346339776003
"dtNN" "omega_3" 1.68 -1.85576445621399 -1.74567310486663 -0.127675537740913 -0.105503735956745 0.102194169298912 1.08419146472909 1.18914133766799 -0.161084026946292
"dtNN" "omega_3" 1.69 -1.86259259996149 -1.7557719242202 -0.143865972269907 -0.119448162495814 0.092076848405668 1.06691348802997 1.2080761425002 -0.16911173212072
"dtNN" "omega_3" 1.7 -1.86477938887612 -1.73789455447377 -0.157480200896259 -0.132923279670877 0.0760114559299154 1.11345401966929 1.23018513589358 -0.175308439832967
"dtNN" "omega_3" 1.71 -1.86553510925756 -1.7402472758252 -0.172816101548392 -0.146101557078339 0.0806829768094985 1.09258389036285 1.24938334926043 -0.179565823768442
"dtNN" "omega_3" 1.72 -1.86599824769962 -1.75565071378423 -0.185171985894897 -0.158821144502667 0.0418351029622954 1.13343733159729 1.27073767860531 -0.181800115317277
"dtNN" "omega_3" 1.73 -1.86320367678445 -1.74549907068513 -0.200266422518666 -0.169674008230061 0.0639984292600388 1.12931972484665 1.29144053706131 -0.181955187743329
"dtNN" "omega_3" 1.74 -1.8573924293608 -1.71825083307857 -0.210681117870479 -0.181401511564275 0.0443114828722173 1.14561597093035 1.3114548287673 -0.179988594326816
"dtNN" "omega_3" 1.75 -1.85179465292401 -1.71877321648077 -0.221825740437282 -0.18932728754379 0.0673649091395987 1.17210710996358 1.3349559259479 -0.175890105086618
"dtNN" "omega_3" 1.76 -1.84671852864403 -1.72891258598196 -0.228087331207576 -0.198127485751172 0.0462599392786274 1.23984649388183 1.35305644131756 -0.169660061950028
"dtNN" "omega_3" 1.77 -1.83901020427942 -1.70711005683847 -0.235904989343055 -0.20372593073273 0.0496102063773378 1.22236354346182 1.37981113270803 -0.161334369979581
"dtNN" "omega_3" 1.78 -1.82848063679535 -1.67075100503831 -0.242256762420084 -0.210759505879878 0.0332892428552327 1.30034094033914 1.43587710694266 -0.150959707226323
"dtNN" "omega_3" 1.79 -1.82043652182819 -1.67977504621746 -0.247147735680073 -0.214139182484359 0.0456611547160719 1.31060471070725 1.5222037609937 -0.138617837617941
"dtNN" "omega_3" 1.8 -1.81174116481776 -1.68268517403953 -0.250599220075969 -0.218348525612782 0.0305805397037489 1.36337355886519 1.59931253879051 -0.124401577268789
"dtNN" "omega_3" 1.81 -1.79993620238827 -1.64032793597494 -0.252617531105045 -0.220031103884708 0.124987944110728 1.414299301997 1.66621779389908 -0.108427960479174
"dtNN" "omega_3" 1.82 -1.78727736867131 -1.62649298105737 -0.253773091292715 -0.220075478223862 0.127408407436747 1.46276261711154 1.7219792489696 -0.0908336672580817
"dtNN" "omega_3" 1.83 -1.77756307641721 -1.63877627379259 -0.257998610798211 -0.220445295502032 0.158080276651674 1.50386093180765 1.76574367551797 -0.0717763061405771
"dtNN" "omega_3" 1.84 -1.76394685058114 -1.59332089225427 -0.262286897479441 -0.220510626710563 0.146977315758932 1.54957856135263 1.79676193297877 -0.0514245823992482
"dtNN" "omega_3" 1.85 -1.74854346102325 -1.57307937607129 -0.270449103242754 -0.217546346066058 0.241532885380309 1.58660975796187 1.81440289454792 -0.029967281414425
"dtNN" "omega_3" 1.86 -1.73706542150057 -1.58730168037238 -0.273268758652819 -0.21214274440706 0.31105528831705 1.61860492568343 1.82508979647798 -0.00760128434917899
"dtNN" "omega_3" 1.87 -1.72054087286443 -1.52640647146046 -0.273194619777144 -0.205616286685711 0.308402800487102 1.71070873572626 1.84216984302986 0.0154610073727593
"dtNN" "omega_3" 1.88 -1.70457307235142 -1.5222772638258 -0.272853703532746 -0.197125477766633 0.475162594499693 1.78287085955719 1.86439293733054 0.0390037056176133
"dtNN" "omega_3" 1.89 -1.68993987197308 -1.51022213820539 -0.269924362027666 -0.189534800188824 0.458047250010509 1.8047723963337 1.89052544117447 0.0628013236398333
"dtNN" "omega_3" 1.9 -1.6687873238335 -1.45326019758818 -0.272169460323255 -0.179637070499666 0.590901945206156 1.83193781570844 1.91949217903203 0.086624814022706
"dtNN" "omega_3" 1.91 -1.65491263123425 -1.47624858532816 -0.257506908659138 -0.168846479431352 0.617174675413708 1.86270363241999 1.95041112545715 0.110245025581576
"dtNN" "omega_3" 1.92 -1.63521782831248 -1.40776333338397 -0.255518104265605 -0.157375208459939 0.704887667098319 1.88583964609563 1.98237875058203 0.133436802421187
"dtNN" "omega_3" 1.93 -1.61658745549164 -1.41077552266739 -0.254010709255624 -0.145380359942465 0.771942885187059 1.90755771323444 2.01468730022782 0.155976143130184
"dtNN" "omega_3" 1.94 -1.59837858539521 -1.37289634547108 -0.233128687226099 -0.137248320804929 0.83461709751856 1.92735964590327 2.04669361866553 0.177649158574594
"dtNN" "omega_3" 1.95 -1.57607471796854 -1.34548992961032 -0.230548008988478 -0.120649830786761 0.921081055012905 1.94874529376614 2.07777968865014 0.198244979631188
"dtNN" "omega_3" 1.96 -1.55936020871866 -1.33128552647685 -0.22886711915362 -0.109139948661777 0.979004226959148 1.98986310064072 2.11116000698667 0.217571979089484
"dtNN" "omega_3" 1.97 -1.5345279757114 -1.28180790544405 -0.203567865329546 -0.0978558581551852 0.960101582282164 2.03122830769854 2.14344907771658 0.235449655982347
"dtNN" "omega_3" 1.98 -1.51919393815206 -1.28323713428153 -0.20144137191852 -0.0878885212603109 0.998731940589892 2.06320419595426 2.17408372609981 0.251715664505598
"dtNN" "omega_3" 1.99 -1.49301960422645 -1.2211568230116 -0.174748485598798 -0.0755302653998342 1.02581757694276 2.07400190410448 2.20259168672817 0.266218929223221
"dtNN" "omega_3" 2 -1.47881338485604 -1.22892174576521 -0.155425651120481 -0.0646992069409293 0.955013453284664 2.08096720827052 2.22876069851765 0.278838606018348
"PINN" "delta_1" 0 -0.0105692775137498 -0.0100582350990384 -0.00454192569819301 -0.00104469656550121 0.00281117053033997 0.00754404249588336 0.0124079777480124 -0.000939889866538943
"PINN" "delta_1" 0.01 -0.0105820877634832 -0.009368430917708 -0.0041630504527812 -0.00070821938749277 0.00342877406846631 0.00800280930543629 0.0123385899844254 -0.000491965732636825
"PINN" "delta_1" 0.02 -0.0115713708231523 -0.00883417673182008 -0.00393982913206281 -0.000244990675267842 0.00363004827557234 0.00885819705508217 0.0116699114089884 -0.000194960958587664
"PINN" "delta_1" 0.03 -0.0142341422978247 -0.0107362103419165 -0.00490744788032316 -0.00105763240437229 0.00286000265720199 0.00894438015789545 0.0118023440430481 -0.000916693047401529
"PINN" "delta_1" 0.04 -0.0175585681968142 -0.0137113138800079 -0.00638918895526086 -0.00221883874444884 0.00186456018623293 0.00958865867720959 0.0131046804510482 -0.00206579905452855
"PINN" "delta_1" 0.05 -0.0200730253639914 -0.0160024767073591 -0.00684614619480073 -0.00284728170019044 0.000800938670006079 0.0108222214501463 0.0146658809123137 -0.0028527675713468
"PINN" "delta_1" 0.06 -0.0210226055772617 -0.0168553261198575 -0.00725314812218725 -0.00285671982942171 0.0008279154061962 0.012427485503876 0.0166786026821951 -0.0029330770629566
"PINN" "delta_1" 0.07 -0.020756522369211 -0.016561114176346 -0.00692248618686853 -0.00274794370725007 0.000582482603432966 0.0142303608443459 0.0189699897805908 -0.00260689055224109
"PINN" "delta_1" 0.08 -0.0201588459110569 -0.0159688059169478 -0.00662539490128267 -0.00290882822286476 0.000832367440014692 0.0157443198096393 0.0210688137156023 -0.00244171529909449
"PINN" "delta_1" 0.09 -0.0193340664399567 -0.0161034462457065 -0.00647603331164093 -0.00297484719515761 0.00184419228072463 0.017662321800212 0.0233084271409293 -0.00209951626632319
"PINN" "delta_1" 0.1 -0.0173496550499185 -0.0158662138145637 -0.00446470115008124 -0.00145708952785539 0.0045679837186795 0.0213797217908104 0.0267073907871311 -0.00010527891684865
"PINN" "delta_1" 0.11 -0.0138068357861845 -0.0129673577493908 -0.00111265198765753 0.00296895974009548 0.0101808516175003 0.0267602986790585 0.0318156887765629 0.00436123062311984
"PINN" "delta_1" 0.12 -0.00944070253686835 -0.00809171257413366 0.00414874786862507 0.0103060754499752 0.0177140460421298 0.0317041191657612 0.0377567578804245 0.0103728834579526
"PINN" "delta_1" 0.13 -0.00531278697572934 -0.00373833034320592 0.00896733065574484 0.0172294748974334 0.0244510251093246 0.0370792724449761 0.0434446247445859 0.0163333270720833
"PINN" "delta_1" 0.14 -0.00209950046211427 -0.000509490926399292 0.0123339359856103 0.0211265059078165 0.0301297183290238 0.0428458099421928 0.0479755411068374 0.0211672082824283
"PINN" "delta_1" 0.15 2.36909040821631e-05 0.00126110129949841 0.0142108760381943 0.0246920629198192 0.0350773874645713 0.0465694729300024 0.0509593748421011 0.0245324560554284
"PINN" "delta_1" 0.16 0.00101149056834915 0.0018363101623301 0.0150106164862945 0.0264989636663724 0.0381365536196442 0.049145729713545 0.0527340196765373 0.0265706202932972
"PINN" "delta_1" 0.17 0.000147396650321707 0.00182444145132221 0.0156339081727839 0.0283992433239902 0.0399691165863183 0.0510995922052511 0.0538336005393212 0.0276563729443427
"PINN" "delta_1" 0.18 -0.00122762559047473 0.00133322119490376 0.0148032899297589 0.0291427174143103 0.0417800282377476 0.0528025738812087 0.054901599377793 0.0282285890665501
"PINN" "delta_1" 0.19 -0.00255735028536797 0.000250395224797195 0.0139505430384133 0.0301669704773776 0.0425572262376546 0.0539573760626354 0.0555095017235462 0.0286726188735681
"PINN" "delta_1" 0.2 -0.00345498553251988 -0.000272929847160652 0.0134034189606111 0.0315922167613355 0.0428132362915202 0.0547832120760972 0.056538277285468 0.0292441456488555
"PINN" "delta_1" 0.21 -0.00374785188000393 -0.0011150277175751 0.0133000733554803 0.0333820185453864 0.0442875318746739 0.0556266376238226 0.0583501567183992 0.0300389752285584
"PINN" "delta_1" 0.22 -0.00325911686121139 -0.000757773009977036 0.0127232868934937 0.035378747036601 0.0464914836761808 0.0565775589797053 0.0602364236739478 0.0310108587393271
"PINN" "delta_1" 0.23 -0.00220932832828846 0.000509602390684427 0.0132222276053163 0.0373571904897881 0.0477253078926182 0.0585446152733846 0.0622217615961187 0.0320194383125431
"PINN" "delta_1" 0.24 -0.000791238133114436 0.000180910996900208 0.012594563693765 0.0390742889357855 0.0494270290348251 0.0604984174614195 0.0642168591314619 0.0328867334720516
"PINN" "delta_1" 0.25 -0.00130196838491647 0.00105720045173119 0.0126274272352748 0.0401226109226615 0.0506328185865008 0.0611527799168434 0.0658936696773135 0.0334440001644364
"PINN" "delta_1" 0.26 -0.00275247971564407 0.00149595097110278 0.0121127225704872 0.0408606776181613 0.0508612978871676 0.0629021904309998 0.0672258191708268 0.0335603880477438
"PINN" "delta_1" 0.27 -0.00448195560100106 0.00016013871690479 0.00995161556544977 0.0404336920790426 0.0503283954708542 0.064065781687931 0.068152058408755 0.0331556578616354
"PINN" "delta_1" 0.28 -0.00644703240842581 -0.00123298658621496 0.00892871134238693 0.0388832663090632 0.0493834842086065 0.0633543314079328 0.0684681291111332 0.0322001533894893
"PINN" "delta_1" 0.29 -0.0086884722630175 -0.00367662768959442 0.00705751498360152 0.0371418404376416 0.0484186012094024 0.0630993089872099 0.0682338194905892 0.0307084497007866
"PINN" "delta_1" 0.3 -0.0111545117616437 -0.0067956854489909 0.00616253531364486 0.0348709350988472 0.0461549166232759 0.0630826861764294 0.0676532186056015 0.0287307273796238
"PINN" "delta_1" 0.31 -0.0136474212110874 -0.0094120330280778 0.00522963258333642 0.0317794910154217 0.0433566075445851 0.0612945799782111 0.0665677938531531 0.0263442233223726
"PINN" "delta_1" 0.32 -0.0160872954282132 -0.0113277749338397 0.0038738158584225 0.0289164702448083 0.0398443611231876 0.0590432269024177 0.0650637219769722 0.0236458518408623
"PINN" "delta_1" 0.33 -0.0184657001875205 -0.014489322025882 0.00205351138591303 0.0254922258578725 0.0363211980073389 0.0581945105779234 0.0635359125426256 0.0207465245501346
"PINN" "delta_1" 0.34 -0.0207601058075587 -0.0188316382674526 0.000532008810329665 0.0221983071458429 0.0326035406029639 0.0566296007674478 0.0618631545576824 0.0177658426363347
"PINN" "delta_1" 0.35 -0.0260189266573849 -0.0222704723326945 -0.00099609742161888 0.0190678113757276 0.0283963230136259 0.0538506021063925 0.0601295059320177 0.0148274600049751
"PINN" "delta_1" 0.36 -0.0317600600708534 -0.0242033102652919 -0.00308781177867046 0.0151592545779567 0.02667923734688 0.0524822914153125 0.0585979969634043 0.0120530394481074
"PINN" "delta_1" 0.37 -0.0375780284529109 -0.0271804228476288 -0.00424701840133079 0.0123346853115667 0.0239797824228615 0.0520781958795917 0.0574321172582066 0.00955587141743129
"PINN" "delta_1" 0.38 -0.0430059001644001 -0.0314190907237015 -0.00603706543497295 0.00917706822376152 0.0217877796509669 0.0505734820772383 0.0565344922172835 0.00743112987198225
"PINN" "delta_1" 0.39 -0.0478905822950906 -0.0340461318228668 -0.0079863665291855 0.00717489285459172 0.020926461073536 0.0490404555289616 0.0559661170121637 0.00574511386301303
"PINN" "delta_1" 0.4 -0.0521279524168446 -0.0364052387039717 -0.00886051113621222 0.00567791303857712 0.0187378269998842 0.049789095254271 0.0559849828273038 0.00452295139372871
"PINN" "delta_1" 0.41 -0.0557485967780377 -0.0408158214753697 -0.0101579573103786 0.00426923425558789 0.0193185978835738 0.0509429008077196 0.0563926169076925 0.00373732399623454
"PINN" "delta_1" 0.42 -0.0593794178532164 -0.0450104556918608 -0.00918758814833476 0.00319604840144849 0.0178649159210721 0.0509227414470825 0.057019163853276 0.0033036007643042
"PINN" "delta_1" 0.43 -0.0625226937850747 -0.0478106841152727 -0.00863703980331043 0.00242617818587987 0.0182570799269746 0.0508508495709294 0.0577201232049371 0.00308749212739675
"PINN" "delta_1" 0.44 -0.0653021483456635 -0.0481555692946648 -0.00873290350188216 0.0018525099572867 0.0175315472063202 0.051792489904231 0.0584337975546294 0.00293209910853429
"PINN" "delta_1" 0.45 -0.067830767778696 -0.0489375341877856 -0.00828255458289551 0.00141267471934392 0.0165962250087928 0.0529879627756433 0.059010346936077 0.00270358855891946
"PINN" "delta_1" 0.46 -0.0706627123234382 -0.0531865110195395 -0.00814197227728686 0.00116056637108852 0.0158059555516191 0.0538005947488482 0.0592033139473211 0.00234122004046214
"PINN" "delta_1" 0.47 -0.0736129348583032 -0.057569758753619 -0.00899466387887338 0.000887295447637548 0.015012722226092 0.0530367482109555 0.0590166115217474 0.00188267118275148
"PINN" "delta_1" 0.48 -0.0761805248087239 -0.058832300833576 -0.00808884517881636 0.0012060453309316 0.0144482271916335 0.0520109857508722 0.0585637845325797 0.00144130321946141
"PINN" "delta_1" 0.49 -0.0781915279392589 -0.0584725043629495 -0.008535422636889 0.00131911106717952 0.0141036881751331 0.0512347798045314 0.0580278038382767 0.00114601251227372
"PINN" "delta_1" 0.5 -0.0798333532998559 -0.0605449180753139 -0.00788760018626833 0.0016230483009898 0.0142583076426752 0.0516075993832179 0.0577877235219739 0.00108115412940328
"PINN" "delta_1" 0.51 -0.0814323042943563 -0.0639889769533495 -0.00731857002326519 0.00202586248809444 0.0145686876566182 0.0521618452891983 0.0577349853755877 0.00126230925558664
"PINN" "delta_1" 0.52 -0.0823878928381272 -0.0654492525121435 -0.00702686934131047 0.00262048662100867 0.0150139836393376 0.0526606458369689 0.057901863520015 0.00164972975666027
"PINN" "delta_1" 0.53 -0.0827659048600449 -0.0636831749142757 -0.00622630703979654 0.00317951393475679 0.0155025608210293 0.0525645437994375 0.0582630499294958 0.00217896681099153
"PINN" "delta_1" 0.54 -0.0826636210866249 -0.0623771131215571 -0.00572360707791819 0.00396537400852881 0.0159080760613203 0.0526565530582705 0.0587698758071311 0.00278721732458042
"PINN" "delta_1" 0.55 -0.0829636468940433 -0.0646550292784751 -0.00421386878917396 0.00478424743243455 0.0160846378716358 0.0528907324973644 0.059364986742914 0.003427028847621
"PINN" "delta_1" 0.56 -0.0828222417628222 -0.0666493628436955 -0.00407244001542195 0.00555095772345204 0.016142616199744 0.0541562668622435 0.0601067122859629 0.00406875422819917
"PINN" "delta_1" 0.57 -0.0822584813601253 -0.0649116717091522 -0.00324924418317718 0.00647137291208777 0.016854656747033 0.0553837361203187 0.060882101473871 0.00469705735774916
"PINN" "delta_1" 0.58 -0.0812908287394656 -0.0623165639348897 -0.00257810875778797 0.00710627019063059 0.0169393100854441 0.0565410358210947 0.061612328065872 0.00530482620175927
"PINN" "delta_1" 0.59 -0.0804211675904161 -0.0616749164185806 -0.00248422782897018 0.00820987558583219 0.0166575415763693 0.057598500745458 0.0622709955455227 0.00588886414826001
"PINN" "delta_1" 0.6 -0.0794956396823003 -0.0629598879658717 -0.00116714522991679 0.00915859503151761 0.0168240246616299 0.058054749248257 0.062835386481779 0.00644606640353774
"PINN" "delta_1" 0.61 -0.0781898748020986 -0.0632830982163985 -0.000399550675353022 0.00946296464851548 0.0165932610775649 0.0583309050763683 0.0632875824403558 0.00697239718605747
"PINN" "delta_1" 0.62 -0.0765279062662787 -0.0602895919534134 -0.000353352093313775 0.00962040799815944 0.0166027573340594 0.0585317034201398 0.0636142113407885 0.00746236010236733
"PINN" "delta_1" 0.63 -0.0746183713524333 -0.0572245955989021 0.00063007029421791 0.00994048621062582 0.0161602535056803 0.0586495641720712 0.063807375362537 0.007909776435541
"PINN" "delta_1" 0.64 -0.073043821668322 -0.0568665314319174 0.000714211530228548 0.0100581778153392 0.0164823158981109 0.0586845260621309 0.0638638560074205 0.00830834484957229
"PINN" "delta_1" 0.65 -0.0711451997829704 -0.0572992714825089 0.00119232394913571 0.00980959443303153 0.0182203974973765 0.05863896476486 0.0637843642404319 0.00865264708175378
"PINN" "delta_1" 0.66 -0.0689519924525477 -0.0559736086584846 0.00107185648501029 0.00970394585378409 0.0198914284126974 0.058594039651586 0.0635780334828842 0.00893855689863529
"PINN" "delta_1" 0.67 -0.0664993363204442 -0.052864231374707 0.00111183480031429 0.00903812668233428 0.0210814469565204 0.0586546379158248 0.0632954120403404 0.00916354279888494
"PINN" "delta_1" 0.68 -0.06417493284173 -0.049835932912407 0.00110107922021996 0.00847965150414165 0.0218582106713634 0.0586178037751224 0.0629066189196614 0.009326755451941
"PINN" "delta_1" 0.69 -0.0618252480967554 -0.0491436657330961 0.00139049264373847 0.00771789811951784 0.0226194259305104 0.0585077864156092 0.0624323503647908 0.00942866658782927
"PINN" "delta_1" 0.7 -0.0592490430422044 -0.0487737961336481 0.00157994316712795 0.00728369627626213 0.0233500382702205 0.0583517126669322 0.0618979276534783 0.0094710187999096
"PINN" "delta_1" 0.71 -0.0564924490803036 -0.0471847096994484 0.00134970818229996 0.00654616111450279 0.0240298461105926 0.0581766061921973 0.0613312923635381 0.00945601489924064
"PINN" "delta_1" 0.72 -0.0536046772268817 -0.0444760632012666 0.00125165200873356 0.00592443007132593 0.0246329258291953 0.0580099793410269 0.0607650344446453 0.00938659153212298
"PINN" "delta_1" 0.73 -0.0508865489925872 -0.0419835930406673 0.000473677581549925 0.00499199709504761 0.0251257690599667 0.0578781900689525 0.0602326105853339 0.00926567500296991
"PINN" "delta_1" 0.74 -0.0481040394183796 -0.0397358746119489 -0.000535385843594138 0.00396456598173034 0.0254726437875372 0.0578043556038601 0.0597671997867664 0.00909636043465118
"PINN" "delta_1" 0.75 -0.0452351047756032 -0.0380943743183046 -0.00193864236747321 0.00281775872228684 0.0256337826506681 0.0575587913256783 0.0594043873606331 0.00888138543971963
"PINN" "delta_1" 0.76 -0.042329423471104 -0.0366587175194024 -0.00337871607757334 0.00161383813649718 0.0255730303732733 0.057358386916663 0.0591934792524 0.00862367862450387
"PINN" "delta_1" 0.77 -0.0394329526792303 -0.0349411217172573 -0.00485510742146822 0.000199815014726767 0.0252558182176821 0.0572734972502027 0.0592033027066505 0.00832584088043953
"PINN" "delta_1" 0.78 -0.0365839752443664 -0.0333859342068332 -0.00599127839747715 -0.00135786569974061 0.024660401552316 0.057321667679038 0.0593799475352834 0.007990975007374
"PINN" "delta_1" 0.79 -0.0338724843492775 -0.0323958254040297 -0.00741594058026118 -0.00227645562580081 0.0237753227303312 0.0575149508126651 0.0597326027904281 0.00762200274707428
"PINN" "delta_1" 0.8 -0.0318112179353414 -0.0305868980101911 -0.00882390051977122 -0.00292948789817304 0.0226097086929886 0.0578634103348672 0.0602592839800327 0.00722241358569111
"PINN" "delta_1" 0.81 -0.0308975394887505 -0.0296667531410539 -0.0101559684646926 -0.00370086556922788 0.0211926768145791 0.0583731480566225 0.0609491526195827 0.0067963435155537
"PINN" "delta_1" 0.82 -0.0307948112341059 -0.0297251470202704 -0.011583308996842 -0.00454356655232258 0.019577682982612 0.0590459128715375 0.0617807050235715 0.00634885152973449
"PINN" "delta_1" 0.83 -0.0310492663739523 -0.0297217850695697 -0.0125212609382326 -0.00521762699074801 0.0178407227825568 0.0598782742479038 0.0627269461588704 0.00588604247164055
"PINN" "delta_1" 0.84 -0.0313821803633412 -0.0301517296289957 -0.0138139258732226 -0.00594767246638894 0.0160740717853745 0.060866267153378 0.0637651552165752 0.00541515467793434
"PINN" "delta_1" 0.85 -0.0315439348229303 -0.0298440852410815 -0.0155291697138324 -0.00654223491042349 0.0143775227767957 0.0618132249588133 0.0650012698676867 0.00494467086972098
"PINN" "delta_1" 0.86 -0.0315437082398342 -0.0292952096441643 -0.0172637297186771 -0.00752623378212769 0.0128507324356795 0.0621515318617938 0.0662811325585724 0.00448386834584676
"PINN" "delta_1" 0.87 -0.0313344768462631 -0.0285618922240647 -0.0182493960582473 -0.00723813130714412 0.0115843490166248 0.0626325427888141 0.0675643460671318 0.00404345049755677
"PINN" "delta_1" 0.88 -0.0309353316644541 -0.0282181577063105 -0.0192939867047587 -0.00559644975968854 0.0106415927520755 0.0640143392032582 0.0688184663677645 0.00363415901678955
"PINN" "delta_1" 0.89 -0.0303798738202838 -0.0278608216217053 -0.019356635772676 -0.00382617148648945 0.0100665632611154 0.0655624557472534 0.0702547010704637 0.00326736787005516
"PINN" "delta_1" 0.9 -0.0297121325385914 -0.026911092188191 -0.0195327826263378 -0.00413659764858565 0.00917850521679009 0.0666290003019345 0.0716909524697915 0.00295399189540745
"PINN" "delta_1" 0.91 -0.0291420901771173 -0.0285772653954988 -0.0194425787397694 -0.00364670256026611 0.00765027633647231 0.067089850900141 0.0731057783561377 0.00270447619297202
"PINN" "delta_1" 0.92 -0.0311266590346264 -0.0298703375013587 -0.0196622536413367 -0.00387396309274246 0.00628535168675359 0.0683877355588525 0.0745199265839345 0.00252825417141478
"PINN" "delta_1" 0.93 -0.0332748926629958 -0.0314553220686491 -0.0200009768315272 -0.00486112244231085 0.0087099111094846 0.0707232305778769 0.0762629458833333 0.00243350017787221
"PINN" "delta_1" 0.94 -0.0353443167851977 -0.0335512908683204 -0.0204466307086548 -0.00503276048463752 0.0111818501150289 0.0731974503653965 0.0781272296152349 0.00242708287543086
"PINN" "delta_1" 0.95 -0.0373472694011179 -0.0351164068289342 -0.0207028163697711 -0.00547045311494188 0.0130835766857849 0.0748133663792139 0.0801539338817649 0.00251408422291459
"PINN" "delta_1" 0.96 -0.0392250412606303 -0.0367704827159177 -0.0210325558934772 -0.00639445641698422 0.0146016505444544 0.0769795300330935 0.0824294787606108 0.00269810345296588
"PINN" "delta_1" 0.97 -0.041027644995387 -0.0384697220565511 -0.0202614833925321 -0.00709395026309967 0.0174579177663206 0.0798302546774841 0.0852003333811151 0.0029811193304428
"PINN" "delta_1" 0.98 -0.0426275497791915 -0.0393830106969077 -0.020751197097749 -0.00787511483400061 0.017636669713055 0.083478442499954 0.0883416612346872 0.00336345598985152
"PINN" "delta_1" 0.99 -0.0441786963441277 -0.0413948110621869 -0.0212925434104159 -0.00898838520325085 0.0208628230161485 0.0880051372100792 0.0919284283442781 0.00384409143027609
"PINN" "delta_1" 1 -0.0454467216877574 -0.0417572471909644 -0.0213992711914484 -0.00986484436034496 0.0217521454545997 0.0929723053970686 0.0962610252947333 0.00442067157474252
"PINN" "delta_1" 1.01 -0.0466660442536511 -0.0430672789415483 -0.021595873099138 -0.0108425916541547 0.0231471060393811 0.0979446755434239 0.101482765558309 0.00508960270444115
"PINN" "delta_1" 1.02 -0.0476131159595805 -0.0439259187160412 -0.0216967656329887 -0.0117617352768808 0.0255728735129208 0.104307180051118 0.108058902222766 0.005846389936146
"PINN" "delta_1" 1.03 -0.0483651378364971 -0.0438188555179766 -0.0216987806145426 -0.0127036986605116 0.0282360126136314 0.109918236975777 0.1157943513662 0.00668590936485413
"PINN" "delta_1" 1.04 -0.0489725532213885 -0.0451906246752378 -0.0215991819643502 -0.0135929971924167 0.0306276062388839 0.117905141928743 0.124444627823983 0.00760244739468704
"PINN" "delta_1" 1.05 -0.049256666311281 -0.045099357783364 -0.021573340679903 -0.0143221561116361 0.0318261861984119 0.126112398581449 0.13374707090283 0.00859004344634191
"PINN" "delta_1" 1.06 -0.0494392234183385 -0.0446184295440135 -0.022091275166337 -0.0148089004813776 0.0333610927005257 0.134400430935429 0.143541265116124 0.00964303340071051
"PINN" "delta_1" 1.07 -0.049401733426391 -0.0454046961632502 -0.0211902564198607 -0.0151458539138212 0.0336952165017663 0.142616088489447 0.153637842110396 0.0107555522101518
"PINN" "delta_1" 1.08 -0.0490901839588807 -0.0451525080887918 -0.0209779818063716 -0.0158196925754026 0.0350043262604596 0.150620509590009 0.163828334633095 0.0119221273638739
"PINN" "delta_1" 1.09 -0.0486319097223373 -0.0442587022272336 -0.0202682667523919 -0.0158834525673515 0.0365774599038167 0.158280481406351 0.173902163284427 0.0131376996485361
"PINN" "delta_1" 1.1 -0.0480788961326371 -0.04357065914478 -0.0200485483205368 -0.0157757974668832 0.0367526540770342 0.165483140681323 0.183641189093433 0.0143971036361844
"PINN" "delta_1" 1.11 -0.0473465988189765 -0.0434562143752149 -0.0197053775765768 -0.0157883996479984 0.0361801330832665 0.172137530100358 0.192842850748463 0.0156950645756223
"PINN" "delta_1" 1.12 -0.0464821157749693 -0.0430936350341125 -0.0197043177529224 -0.0157188383417114 0.0351535487812935 0.180219698829816 0.201600950348861 0.0170259615369591
"PINN" "delta_1" 1.13 -0.0455250200572128 -0.0419920343099838 -0.0181118777396745 -0.0149778784200747 0.0353356518527843 0.188568861078617 0.209692096691903 0.0183831028442546
"PINN" "delta_1" 1.14 -0.0444982510191638 -0.0406449729633585 -0.0185616071926518 -0.0140432199158578 0.0381470752540809 0.196536459073331 0.216834674853478 0.0197588940291781
"PINN" "delta_1" 1.15 -0.0434052993324234 -0.0394821821809748 -0.0173158686349548 -0.0129835676336231 0.0372601455066641 0.204007286764151 0.222950855308455 0.0211442127040453
"PINN" "delta_1" 1.16 -0.0423022272381601 -0.0393303849891422 -0.0170211358466767 -0.0118932351006595 0.0346915025370149 0.20960549932232 0.228018284446701 0.0225285190684478
"PINN" "delta_1" 1.17 -0.0411583821000443 -0.038612893406736 -0.0163077400832348 -0.010802535916254 0.0370225759317528 0.212813612775182 0.232067799982544 0.0238999121079117
"PINN" "delta_1" 1.18 -0.0399106440646133 -0.038046255119095 -0.0159257660002725 -0.00944112212763615 0.0342601147545325 0.215421900704411 0.235183491909201 0.0252456206471473
"PINN" "delta_1" 1.19 -0.0385210697753842 -0.0363287403950654 -0.0151327622802866 -0.00838471441754729 0.0330217849034455 0.217734501394982 0.237502741043056 0.0265526451661177
"PINN" "delta_1" 1.2 -0.0380209516056811 -0.0358660244936235 -0.0132887321081326 -0.00732440925695999 0.0308676547596529 0.223229294911163 0.23971611416733 0.0278063450126229
"PINN" "delta_1" 1.21 -0.0376111247616171 -0.0344399549799008 -0.0125102326847153 -0.00592609959941248 0.0286980056023198 0.228144537656987 0.241410417234819 0.0289940088984795
"PINN" "delta_1" 1.22 -0.0371302268883742 -0.0332187513965501 -0.0118196494574845 -0.00517611209388191 0.0245022709041705 0.230670160955072 0.242747693881254 0.0301037049458997
"PINN" "delta_1" 1.23 -0.0365960242564016 -0.03163243956928 -0.0108206859097892 -0.00371840214107944 0.0210998830675497 0.231134049637969 0.24388787919819 0.0311249494024808
"PINN" "delta_1" 1.24 -0.0360280454102246 -0.0298046427508913 -0.00995221241697819 -0.00285866513138866 0.0168082889266021 0.233067098233379 0.24528506622743 0.0320492648017425
"PINN" "delta_1" 1.25 -0.0354453821819081 -0.0278874766689043 -0.0103486509898056 -0.00167167552299274 0.0130103636739745 0.236669576638478 0.246870034656894 0.0328703650571229
"PINN" "delta_1" 1.26 -0.0348706402430472 -0.0264281065192982 -0.00895557770024791 -0.000568671689005429 0.0102348612810865 0.238634811842834 0.248438788393883 0.0335841217318194
"PINN" "delta_1" 1.27 -0.034330337498077 -0.0256416597214288 -0.00931308910128514 0.00049007664896461 0.00733321440250467 0.23862429679424 0.249984631391502 0.034188635064021
"PINN" "delta_1" 1.28 -0.0339382024214285 -0.024949770532688 -0.00748312452519806 -0.000728985575793706 0.00733566730635904 0.238358108322431 0.251454334113115 0.034683209951949
"PINN" "delta_1" 1.29 -0.0336909213421279 -0.0252931055150094 -0.00812399271329034 0.000235436079724982 0.00892112666413725 0.237752018261001 0.252743962401299 0.035068261454122
"PINN" "delta_1" 1.3 -0.0335611379813865 -0.025652688380065 -0.0105250005346016 0.00167428998839803 0.0104094007078677 0.236736029324691 0.253706113188169 0.0353449583301123
"PINN" "delta_1" 1.31 -0.03357860797728 -0.0260738987603351 -0.010478602969157 0.00292628826045904 0.0119115664306911 0.235254440437286 0.25420217639718 0.0355144531496431
"PINN" "delta_1" 1.32 -0.0337667780043751 -0.0266046848902179 -0.00996653859856411 0.00390944187105935 0.0133247695452483 0.233289666660994 0.254045040576747 0.0355769946125181
"PINN" "delta_1" 1.33 -0.034139929117972 -0.0285763779013672 -0.00897070582498638 0.00535569706889893 0.0146476302959142 0.230863497686419 0.253072749691227 0.0355327368718438
"PINN" "delta_1" 1.34 -0.0347040894573312 -0.0312007787751289 -0.00706171392712096 0.0063916161014359 0.0159240829787916 0.228032757012112 0.251155126230043 0.0353807281133188
"PINN" "delta_1" 1.35 -0.036684278349906 -0.0327002813321096 -0.00560763305309009 0.00722478796188397 0.0171379125370709 0.224887923780765 0.248198946595086 0.0351192129966858
"PINN" "delta_1" 1.36 -0.0397948151774346 -0.033967140747635 -0.00367212046285181 0.0080183807336216 0.0182448960728361 0.221539112507173 0.244302914318603 0.0347466027577646
"PINN" "delta_1" 1.37 -0.0421530056152859 -0.0357575547039213 -0.00183803710198172 0.00906853805627894 0.0192392846668556 0.21810378660351 0.239467790110232 0.0342608307268285
"PINN" "delta_1" 1.38 -0.043703800284399 -0.0372181470421911 -0.000492863271297939 0.00999801211505469 0.0201414896221627 0.214689172418642 0.233808153496453 0.033661077643128
"PINN" "delta_1" 1.39 -0.0444375558255143 -0.0391136815157556 0.00107196390950559 0.0105884565843369 0.0209330494377474 0.211379711355839 0.227482001645506 0.032947230444688
"PINN" "delta_1" 1.4 -0.0447112234743741 -0.0402983835383748 0.00254024902628025 0.0113875715340627 0.0215882949688941 0.204158570029588 0.220681476773366 0.0321206722973747
"PINN" "delta_1" 1.41 -0.0450990935594591 -0.0421943673182217 0.0038964421501626 0.0119959590370429 0.0222319618553811 0.196723768242857 0.213750031676445 0.0311845184807325
"PINN" "delta_1" 1.42 -0.0477063626306693 -0.0437396250218591 0.00499497471673305 0.0122617812558169 0.0227363321753756 0.195033729090608 0.207973280564043 0.0301438319459362
"PINN" "delta_1" 1.43 -0.0506172323079002 -0.044086175577676 0.00609691786321109 0.0124222846666744 0.023146778202961 0.186472396335562 0.202445865179447 0.0290052908064527
"PINN" "delta_1" 1.44 -0.0538273236636577 -0.0453409851109563 0.00709348586912117 0.0124767650365314 0.0234436036620198 0.182413153636777 0.198334465200312 0.0277774951455911
"PINN" "delta_1" 1.45 -0.0573200979741733 -0.048095821132824 0.00719558999693337 0.0128213722664419 0.0237006818501995 0.178495496267654 0.194236757140458 0.0264698442018379
"PINN" "delta_1" 1.46 -0.0611800763755683 -0.0533613232859131 0.00582622564171342 0.0129168337824755 0.0236102594140284 0.171419778224599 0.190083829578546 0.025093743963573
"PINN" "delta_1" 1.47 -0.065759341711358 -0.0569609121925545 0.00577226648637641 0.0129923038924428 0.0237353738840556 0.164926042906179 0.186331358615474 0.023661006973774
"PINN" "delta_1" 1.48 -0.0706854007858799 -0.0638493113580232 0.00477097905077928 0.0129702151041446 0.0237795665015058 0.160722216267316 0.182188136069838 0.022183991781396
"PINN" "delta_1" 1.49 -0.0762438149704101 -0.0696978351444355 0.0042248974872674 0.0131229146549758 0.0237485776715991 0.157218933621772 0.177667517872544 0.0206750457182587
"PINN" "delta_1" 1.5 -0.0828149904708693 -0.0776707379354495 0.00415904338901196 0.0130430493662235 0.0236498451761921 0.153432508541837 0.172836476524186 0.0191464060499778
"PINN" "delta_1" 1.51 -0.0906050877208626 -0.0835019156157135 0.00457848500545577 0.0129664132191447 0.0234894279549827 0.149510038686302 0.167811001808094 0.0176092336818921
"PINN" "delta_1" 1.52 -0.0994991078993892 -0.0898679965783424 0.00407428219306505 0.0126347829004023 0.0232737425229937 0.145617084616337 0.162743901129368 0.0160742151485401
"PINN" "delta_1" 1.53 -0.109378008103354 -0.097967228175059 0.0031061716959917 0.012521735038638 0.0230093864012444 0.141908652710906 0.157812141535374 0.0145500908025292
"PINN" "delta_1" 1.54 -0.11974786795436 -0.106363091365786 0.00391321218795326 0.0122116660591118 0.0227034558203435 0.138544084308053 0.1532129585159 0.0130448256611694
"PINN" "delta_1" 1.55 -0.130561166892751 -0.11501620166278 0.00502255723887135 0.0119057221713399 0.0223620687783288 0.135666476695384 0.149143320218972 0.0115652634438178
"PINN" "delta_1" 1.56 -0.141786951680419 -0.123894036687187 0.004566306966439 0.011645039575606 0.0220897320079634 0.133392267272195 0.145778474677204 0.0101159179600139
"PINN" "delta_1" 1.57 -0.153393239608898 -0.132992652124411 0.00366674370029196 0.0113915578107471 0.0217162054684331 0.131819417972684 0.143274916151143 0.0087007766399348
"PINN" "delta_1" 1.58 -0.16535256454217 -0.142330056677853 0.00282826960726024 0.0112490843781439 0.0215081098635238 0.131018315981046 0.141755511078703 0.00732266215190782
"PINN" "delta_1" 1.59 -0.17763705246232 -0.151947725593498 0.00198734120402355 0.0109357385402848 0.0210938203239319 0.131017064265254 0.141300877367867 0.00598347194428039
"PINN" "delta_1" 1.6 -0.190222105460391 -0.161899988756534 0.00117008203633406 0.01092244852076 0.020786408206271 0.131815041686764 0.141945585859215 0.00468469947229748
"PINN" "delta_1" 1.61 -0.203081767737371 -0.172242976134026 0.000331844699945849 0.0105548219255338 0.0203842388275756 0.134027832557252 0.1436924176284 0.00342776504833367
"PINN" "delta_1" 1.62 -0.216195563430696 -0.183025266501542 -0.000466462366880527 0.0104172211515732 0.0199869026198293 0.137283665507102 0.146507546046534 0.00221392074026189
"PINN" "delta_1" 1.63 -0.229549641317578 -0.194280954846293 -0.00123636768082236 0.0101739701247826 0.0195977175106118 0.141607892813328 0.150343629027117 0.00104431749128449
"PINN" "delta_1" 1.64 -0.24313246260086 -0.206022752837514 -0.00204296249744484 0.00968527716545653 0.0192201473470242 0.147032533554815 0.155178223300295 -7.96219280680663e-05
"PINN" "delta_1" 1.65 -0.257324998851013 -0.218245841552893 -0.00275353551167756 0.00961518148367957 0.018856128489608 0.153544307075746 0.161207449894279 -0.00115659329001429
"PINN" "delta_1" 1.66 -0.271924295763063 -0.230917705769989 -0.00341511692803942 0.00964621094125273 0.0185024327215516 0.15880938204974 0.168164489626873 -0.0021851371536836
"PINN" "delta_1" 1.67 -0.286694350709621 -0.244799405504653 -0.00402369023591231 0.00956781955288299 0.0181593561454924 0.165343258664846 0.175970605821561 -0.00316534401409373
"PINN" "delta_1" 1.68 -0.301622171531081 -0.259840201741977 -0.00486828716397691 0.00884711350569467 0.0178364104332606 0.174636726761843 0.184537414420292 -0.00409829179426053
"PINN" "delta_1" 1.69 -0.316695529085195 -0.275207467374611 -0.00581036884692576 0.00903546863020877 0.0175331994539271 0.184574909579786 0.194072547505844 -0.00498614307312646
"PINN" "delta_1" 1.7 -0.331908037115295 -0.290843248702601 -0.00664995939145663 0.00871022502525087 0.0172512298987002 0.194456626593405 0.204337290531874 -0.00583543099626103
"PINN" "delta_1" 1.71 -0.347248291189656 -0.306695001982464 -0.00737520436966776 0.00874731596930189 0.0169898741575232 0.203497198117669 0.215021864089589 -0.00665366319280092
"PINN" "delta_1" 1.72 -0.362705730700087 -0.322713277656965 -0.00797378653654213 0.00907477552913161 0.0176129088833512 0.213079763543607 0.225992276759873 -0.00745171052390122
"PINN" "delta_1" 1.73 -0.37826222996821 -0.338859446871705 -0.00843935543121188 0.00918691236022529 0.018854266375103 0.223139433373889 0.237110503761829 -0.00824291839893697
"PINN" "delta_1" 1.74 -0.39388753892981 -0.355101294729058 -0.00876436630190103 0.00908294998509651 0.0202095677878789 0.233563229691656 0.248248146504791 -0.00904169437754917
"PINN" "delta_1" 1.75 -0.409549528515771 -0.371413658858478 -0.00894461733007623 0.00889697159531289 0.0217279107358872 0.244182280759477 0.259273748924493 -0.00986402965256115
"PINN" "delta_1" 1.76 -0.42520325963852 -0.387774330795811 -0.0089761172826448 0.00965399522484933 0.0234156777545926 0.254773470399896 0.270035252483185 -0.0107253762029193
"PINN" "delta_1" 1.77 -0.440795351283688 -0.403141768509255 -0.00885937398949976 0.0101201344560018 0.0252807883015829 0.265057624152572 0.280373816446555 -0.0116404077154519
"PINN" "delta_1" 1.78 -0.456264799205913 -0.415930601712209 -0.00859484499751395 0.0109214054335952 0.027326464708592 0.273284405108075 0.29009748010059 -0.0126210147212173
"PINN" "delta_1" 1.79 -0.471541202387848 -0.428147407225773 -0.00818671421546724 0.0107963639253432 0.0295584311773758 0.280404908530226 0.298986642239563 -0.013677071757075
"PINN" "delta_1" 1.8 -0.486550868264498 -0.439735605001584 -0.00777809766041226 0.0106808878295956 0.0319799667302205 0.286638330540965 0.30679183164775 -0.0148152579210042
"PINN" "delta_1" 1.81 -0.501216258553804 -0.450650603469789 -0.0109435478991884 0.0114803673590868 0.0333532888092118 0.291915116826541 0.313244255495054 -0.016039017729007
"PINN" "delta_1" 1.82 -0.515464446352559 -0.460859595946389 -0.0137055043340872 0.0114153443445513 0.0359335076749332 0.296159799995909 0.318089613625295 -0.0173491028587233
"PINN" "delta_1" 1.83 -0.530315172824678 -0.473452904379669 -0.015877307171829 0.0113458726741057 0.038629645501385 0.29929645713394 0.321104169515854 -0.018743549799533
"PINN" "delta_1" 1.84 -0.544752226112278 -0.48995556070332 -0.0173171462555413 0.0119586584899631 0.0417889750284901 0.301237856521116 0.322126932197768 -0.0202174708071219
"PINN" "delta_1" 1.85 -0.558702558242238 -0.506388749648871 -0.0179287075154129 0.0119428137881837 0.0449448114287549 0.299729656209027 0.321079836311918 -0.0217648145680261
"PINN" "delta_1" 1.86 -0.572094016815 -0.522715501320502 -0.0176612155858002 0.0118859361648554 0.0482755931287939 0.295604491201329 0.317992079457281 -0.0233770635837098
"PINN" "delta_1" 1.87 -0.584858791085749 -0.534237600892154 -0.0165113262991561 0.0117235860306787 0.050500986663959 0.289749513097247 0.31298716289419 -0.0250455736533962
"PINN" "delta_1" 1.88 -0.596935448405629 -0.541203733961926 -0.0145286434091219 0.0115570905836822 0.0527637327376305 0.2853928928036 0.30626172607405 -0.0267609662160252
"PINN" "delta_1" 1.89 -0.608270011234067 -0.547343910908973 -0.0118106897525525 0.0120325853823481 0.0569543907120931 0.281735367493273 0.29887288993333 -0.0285144984773075
"PINN" "delta_1" 1.9 -0.620070821216677 -0.552643813387267 -0.00848176367063225 0.0118328476864533 0.0613679539331333 0.275894047445879 0.290229365088956 -0.0302973564885512
"PINN" "delta_1" 1.91 -0.631786988682349 -0.566821772309341 -0.00750877700869967 0.0116088593593677 0.0660032989425026 0.26534670115786 0.280531803038427 -0.0321023462689065
"PINN" "delta_1" 1.92 -0.642728335673773 -0.582612145286191 -0.00791324334945909 0.0113591933328145 0.0708585633774956 0.25500603736064 0.270108237000713 -0.0339235849051205
"PINN" "delta_1" 1.93 -0.652850114016567 -0.598081167329316 -0.00806259320393465 0.0115900847001089 0.0759307017659638 0.247430320053908 0.259498685239135 -0.0357565681577209
"PINN" "delta_1" 1.94 -0.662115878125532 -0.602276164413037 -0.00796416311882275 0.0112417932492794 0.0770285885445738 0.238714879147312 0.248275568304111 -0.0375982859299459
"PINN" "delta_1" 1.95 -0.670492171990432 -0.604708602069086 -0.00763609486978112 0.0109365414917286 0.0789314720600727 0.227695899709199 0.236622453065208 -0.0394481343152402
"PINN" "delta_1" 1.96 -0.679891025136636 -0.606226029182343 -0.00712461576398571 0.0109104846055071 0.0825619592137978 0.21631163563236 0.224715312831766 -0.0413060874456892
"PINN" "delta_1" 1.97 -0.688846885015415 -0.616255298173475 -0.00650339956921631 0.0104633565429091 0.0879016404579345 0.205115249213827 0.212695410445581 -0.0431738065011323
"PINN" "delta_1" 1.98 -0.696891476891723 -0.630967289398763 -0.00586246140079982 0.0100994223310157 0.0933872083938858 0.194137456301318 0.200679364881392 -0.0450538464999698
"PINN" "delta_1" 1.99 -0.70400075831227 -0.643490644164626 -0.00533485019873581 0.00981644611661336 0.0956529391308329 0.183366025964069 0.188757970561136 -0.0469496815443555
"PINN" "delta_1" 2 -0.710153800225786 -0.642975245429981 -0.00507289107330333 0.00939525876691016 0.093193021356031 0.171536188943126 0.17697929751944 -0.0488652477810632
"PINN" "delta_6" 0 -0.00929324331652959 -0.00693429231634468 -0.000959696123175924 0.00475593762043136 0.00893937941488954 0.0162868324304899 0.0230102733542537 0.00446160872717904
"PINN" "delta_6" 0.01 -0.155564374181824 -0.1533257294415 -0.147607300912079 -0.140887184022749 -0.132897631129881 -0.123904782910777 -0.111901263272963 -0.140119902560103
"PINN" "delta_6" 0.02 -0.600672764525363 -0.600023111624473 -0.592899364947036 -0.586836806769471 -0.571210881602268 -0.540569922954593 -0.524468578359177 -0.579829860833636
"PINN" "delta_6" 0.03 -0.900401482753292 -0.89680878839928 -0.883704717498406 -0.85547975896559 -0.840124647705683 -0.827657736912962 -0.825426935694099 -0.859431887812459
"PINN" "delta_6" 0.04 -0.827932190969408 -0.824355668725727 -0.805972646504623 -0.779576764268777 -0.730168689377231 -0.708793182802389 -0.706079653057626 -0.769085785498147
"PINN" "delta_6" 0.05 -0.574970352147622 -0.57159670709647 -0.551531159994683 -0.532327875952855 -0.467202535149879 -0.432036937876263 -0.428710872051624 -0.509954821039444
"PINN" "delta_6" 0.06 -0.319336860245342 -0.293381629623641 -0.273130533562271 -0.256820951519342 -0.199731473120044 -0.155975328625573 -0.152410622567609 -0.237212210996539
"PINN" "delta_6" 0.07 -0.135757893919242 -0.0859360877772981 -0.055135394102983 -0.0419965169715991 -0.00204211587028935 0.0392227961554501 0.042570830660023 -0.0314390954119874
"PINN" "delta_6" 0.08 -0.0369386587851198 -0.000283474451229948 0.0661607224464527 0.0784308050415221 0.0943500863912478 0.123781944234547 0.127548427401343 0.0737086088597218
"PINN" "delta_6" 0.09 -0.0130398169463353 0.00962186260458281 0.082357923712657 0.0988965725112039 0.110284824896866 0.121285808408413 0.12380816919275 0.0872224392046316
"PINN" "delta_6" 0.1 -0.035081795396213 -0.0160044455943751 0.0400316478837346 0.0566776712999086 0.0722900812723385 0.0904968428498569 0.0936306554950502 0.050883687337283
"PINN" "delta_6" 0.11 -0.0543664938985964 -0.0334853258574591 -0.00477430826057956 0.0135794898221346 0.025473307023654 0.0423307984063764 0.0450949493762659 0.00887641482841858
"PINN" "delta_6" 0.12 -0.0671564139059754 -0.0435280486479758 -0.030549649582204 -0.0170316177869654 -0.00192597382410742 0.00801738929307916 0.0102380110781131 -0.0167799089433272
"PINN" "delta_6" 0.13 -0.0652569886604526 -0.0512880970913416 -0.0370570116010289 -0.0241173601178357 -0.0128735547083373 0.00170186622629975 0.00378946242929468 -0.0248501726032088
"PINN" "delta_6" 0.14 -0.0533383115947333 -0.0469206746053762 -0.035830326185335 -0.0208303056346872 -0.011767154720663 0.00225834630017729 0.00400321666035264 -0.0224059457852161
"PINN" "delta_6" 0.15 -0.0409671615965936 -0.0377293585300611 -0.0282523290248979 -0.0127278738125822 -0.00644497300925262 0.00316647106687307 0.00497992106820233 -0.0164901805992056
"PINN" "delta_6" 0.16 -0.0343526816887829 -0.0318458399402055 -0.0201889165094291 -0.0063600645631996 -0.00333161063499221 0.00241838012328832 0.00412626891071466 -0.0114613921812903
"PINN" "delta_6" 0.17 -0.0344871570352085 -0.0290839999050592 -0.0150210264631735 -0.00570793653346624 -0.000515994521046004 0.00171339072967913 0.00241158725599766 -0.00914624159267965
"PINN" "delta_6" 0.18 -0.0370522942279773 -0.0311732125776136 -0.0139849737813564 -0.00769693903164115 -0.00209774260830642 0.00368904571010398 0.00468470496700979 -0.00972439509694843
"PINN" "delta_6" 0.19 -0.0413073207410681 -0.0353284975198027 -0.0191682731720944 -0.0114748837065878 -0.00443576873485396 0.00257921475608935 0.00408212831738075 -0.012557367911861
"PINN" "delta_6" 0.2 -0.0461827527387418 -0.0405206866982845 -0.023516028901246 -0.0158405600696819 -0.00921312381889161 -0.000784287571103492 0.00134424415971213 -0.0167610700026186
"PINN" "delta_6" 0.21 -0.050829800903991 -0.0447236849228907 -0.0271688167699489 -0.0207537558792698 -0.0142406259236529 -0.00469094905269352 -0.00274505517183343 -0.0215265094554266
"PINN" "delta_6" 0.22 -0.0547248437404292 -0.0474420356769977 -0.0303172968904821 -0.0255523557183073 -0.0192327929666497 -0.00975060705431829 -0.00750855859887278 -0.0262542455155675
"PINN" "delta_6" 0.23 -0.0579305823733898 -0.0510477669738054 -0.0357404005441598 -0.0303379064584995 -0.0237248999617855 -0.0158891637213119 -0.0124326222978609 -0.0305702617433005
"PINN" "delta_6" 0.24 -0.0599584809052713 -0.053558945945424 -0.0408156862521457 -0.0335201262461108 -0.0268134985113968 -0.0219013055850479 -0.0171541030845783 -0.0342860697984072
"PINN" "delta_6" 0.25 -0.060837862011304 -0.0532710979196208 -0.0463744120427373 -0.0360432219765255 -0.0288800483517876 -0.0239316085791865 -0.0216280821895709 -0.0373390552810591
"PINN" "delta_6" 0.26 -0.0611058865958547 -0.0540187003717041 -0.049079563264553 -0.0376233807026813 -0.0309963808614893 -0.0255046832535103 -0.0248798889311248 -0.0397411410101023
"PINN" "delta_6" 0.27 -0.060408013331974 -0.0594229097732983 -0.0508712193174207 -0.0389466246845008 -0.0320171153323701 -0.0258487102896529 -0.0235717412173085 -0.0415432689784906
"PINN" "delta_6" 0.28 -0.0654123705974753 -0.0637153443273252 -0.0523513146334851 -0.0408942610121259 -0.0328016821947114 -0.026314429646227 -0.0214924513337011 -0.0428087238072878
"PINN" "delta_6" 0.29 -0.0700816968030316 -0.0683936906218567 -0.052887815618458 -0.0420741823911424 -0.0330016825469929 -0.026357223330988 -0.0192253719586229 -0.0435972874257399
"PINN" "delta_6" 0.3 -0.074074167086279 -0.0716869384774979 -0.0531060654858052 -0.0428173941248247 -0.0324821246515737 -0.0240148470245564 -0.0165550908863233 -0.0439568360082417
"PINN" "delta_6" 0.31 -0.07742810319203 -0.0745177556781423 -0.0522666946828091 -0.0431313501664172 -0.0315717652452169 -0.0212695627455241 -0.0136329826345639 -0.0439218044734895
"PINN" "delta_6" 0.32 -0.0800479891369593 -0.0772921398205426 -0.0520211347821541 -0.0428183110569534 -0.0304897038028462 -0.0199709511049189 -0.0107101304972343 -0.0435095327722815
"PINN" "delta_6" 0.33 -0.0818989029597217 -0.0785738850076294 -0.0516008209478426 -0.042861369437531 -0.0292205831194017 -0.0171711767968062 -0.00766355779336092 -0.0427225455732056
"PINN" "delta_6" 0.34 -0.0830071625377231 -0.0787970707349467 -0.0508153168072132 -0.0411478287205154 -0.027505133895136 -0.0129567273343607 -0.00423153966232437 -0.041553522278813
"PINN" "delta_6" 0.35 -0.0834136415428824 -0.0790929598405454 -0.0495439434017481 -0.0383864515842169 -0.0254640184505067 -0.00988926124556055 -0.000808707443133327 -0.0399879330961139
"PINN" "delta_6" 0.36 -0.0829738919500473 -0.0789898575824035 -0.048003476436298 -0.0376794002190768 -0.0220533953937495 -0.0078736706353828 0.00261215482207022 -0.0380107403638099
"PINN" "delta_6" 0.37 -0.0816680328346394 -0.0768819434378677 -0.0461439135124011 -0.035066280106635 -0.0198002436594211 -0.00414594268279189 0.00650217725836344 -0.035615960202012
"PINN" "delta_6" 0.38 -0.0795524040105519 -0.0737435546324444 -0.0438239281109045 -0.0337653029760879 -0.0163082345584706 0.00116125659835342 0.0105404536354666 -0.0328181282328762
"PINN" "delta_6" 0.39 -0.076846772989989 -0.0713313423119045 -0.041970908794273 -0.031437466117723 -0.0129955342668472 0.00460928102297709 0.0145467680077357 -0.0296640855713151
"PINN" "delta_6" 0.4 -0.0734558002382972 -0.0684283775338917 -0.0396543749728673 -0.0287860403864807 -0.00869020567174816 0.00721366523861433 0.0186060721590541 -0.0262503416387013
"PINN" "delta_6" 0.41 -0.0695379360664652 -0.0634495528312137 -0.0372191713517771 -0.0247921937627232 -0.00534239375174617 0.0120715945905926 0.0228735867799968 -0.0227338196610691
"PINN" "delta_6" 0.42 -0.0654454865644019 -0.0586920033899165 -0.0349177925959342 -0.0205684087289936 -0.00266621600100092 0.0171280602039003 0.0266511434325655 -0.0193336055704636
"PINN" "delta_6" 0.43 -0.0615952551725952 -0.0556870280193529 -0.0329298585626419 -0.0156246669273041 0.00103393795515072 0.0187080595235194 0.0296750407532838 -0.0163127419856838
"PINN" "delta_6" 0.44 -0.0580887851200106 -0.0519353553387979 -0.0312726967530649 -0.0123128173561093 0.00335657609836992 0.0207789762966828 0.0324044345463581 -0.0139271321078921
"PINN" "delta_6" 0.45 -0.0551980919054725 -0.0479014578611793 -0.0294469575099797 -0.009151850403607 0.00430322624982649 0.024423943107058 0.0339451135190503 -0.0123444500331725
"PINN" "delta_6" 0.46 -0.0533738269281607 -0.0469002970101124 -0.0297779300756411 -0.00678491443845197 0.00459451378179065 0.0232694962041771 0.034329838953844 -0.0115616811527573
"PINN" "delta_6" 0.47 -0.0523062036755744 -0.0468151805247978 -0.0302851545719354 -0.00597560568494349 0.00427156384667404 0.0225621164160494 0.0345858186752021 -0.0113753209160574
"PINN" "delta_6" 0.48 -0.0516655874415051 -0.0479212448021763 -0.0302702322598486 -0.00575250393565274 0.00406669031057161 0.0245294272295495 0.0343320007945043 -0.0114428107102637
"PINN" "delta_6" 0.49 -0.0511342940879265 -0.0482108956735121 -0.030816301787524 -0.00582516664890165 0.00435052841181083 0.0228965510822345 0.0339560904094178 -0.0114155888769797
"PINN" "delta_6" 0.5 -0.0506399276008169 -0.0478712598425963 -0.0307782780410001 -0.00557919973369159 0.00518311382810366 0.0219557201902804 0.0344349809593598 -0.0110644595873354
"PINN" "delta_6" 0.51 -0.0497302483604605 -0.0471215977575883 -0.0303174999486566 -0.00465314334900602 0.00634608278662241 0.0249368544295818 0.0350450820559106 -0.010328781649835
"PINN" "delta_6" 0.52 -0.0484039711429796 -0.0452244359046847 -0.0288574347291434 -0.00392617714271992 0.00758910328357254 0.0244962801423873 0.0356637942949192 -0.00928776787813585
"PINN" "delta_6" 0.53 -0.0467646164379605 -0.0430885442933264 -0.0290197549514668 -0.00326398284962537 0.00879350707976434 0.024300612087387 0.0369038788768314 -0.00809151939515401
"PINN" "delta_6" 0.54 -0.0452179945335573 -0.0406308891164836 -0.0263370939663734 -0.00201197160753608 0.0102881603581586 0.0277513152244568 0.0377521986058246 -0.00689918685693321
"PINN" "delta_6" 0.55 -0.0436449225500264 -0.0383896945220499 -0.0261381493080685 -0.00165147728209092 0.0110838942754751 0.0263884808764399 0.0383121384057548 -0.00584065897124556
"PINN" "delta_6" 0.56 -0.0421154340700167 -0.036813041235804 -0.0233981852845415 -0.0013794935215049 0.0119936099325145 0.0267505374020048 0.0389134195009815 -0.0050023169544218
"PINN" "delta_6" 0.57 -0.0406779316337198 -0.0368563607292648 -0.0236548039994673 -0.000438938462679062 0.0127489741558017 0.0280092786553292 0.0388390411704538 -0.00442581065154707
"PINN" "delta_6" 0.58 -0.0394969733072406 -0.03638851281487 -0.0224603588071832 -0.000444131669976255 0.0128416989058632 0.0255676997164402 0.0387107318766949 -0.00411716131859862
"PINN" "delta_6" 0.59 -0.038502661960597 -0.0361401993498416 -0.0221268838139037 -0.000720447670113922 0.0120607957490786 0.0270138929052506 0.0382705684969016 -0.00405609646703657
"PINN" "delta_6" 0.6 -0.0385049189672693 -0.0356509293580352 -0.0212708875850298 -0.000586329453143519 0.0110263623518779 0.0253475265330334 0.0372930835675582 -0.00420373286473336
"PINN" "delta_6" 0.61 -0.0394224452335844 -0.0351707528167686 -0.0217845574521519 -0.000636020632076018 0.00976861371228244 0.0234909123576248 0.0366824461946759 -0.00451352185066075
"PINN" "delta_6" 0.62 -0.0399997041805884 -0.0348075317372893 -0.0212231237346215 -0.000812795338600014 0.00869679310672777 0.0244019287761958 0.0355346122924194 -0.00493732148931115
"PINN" "delta_6" 0.63 -0.0408653430173529 -0.0348638357307305 -0.0215019662460236 -0.00116184125415941 0.0075754157380179 0.020985934183257 0.034497293313973 -0.00542884851949734
"PINN" "delta_6" 0.64 -0.0416038657620881 -0.0339396251730104 -0.0213268093196907 -0.00115466537954045 0.00690636716729942 0.0217961404924326 0.0334487580746361 -0.00594961477511998
"PINN" "delta_6" 0.65 -0.0421185569307723 -0.0334968345146056 -0.0222074596452341 -0.0022825425885894 0.00556573864246779 0.0197116231486216 0.0320410247502763 -0.00647090384102809
"PINN" "delta_6" 0.66 -0.0429245590291678 -0.032724535123378 -0.0218603800673487 -0.00378109569810547 0.00554606551578629 0.0180598410444954 0.0311905535168193 -0.00697188028041613
"PINN" "delta_6" 0.67 -0.0432524572029633 -0.0321193135916358 -0.0218017183996312 -0.0048798844388489 0.00544708182302356 0.0184449406807835 0.0298857020226122 -0.00744170918381707
"PINN" "delta_6" 0.68 -0.0440975484130726 -0.0333755641663502 -0.0230170432950434 -0.00620144760856212 0.00537673116434889 0.016703686181323 0.0288396110015853 -0.00787984782789462
"PINN" "delta_6" 0.69 -0.0444973135016766 -0.0346297567233336 -0.022433514439239 -0.00835248908231834 0.00597358510945012 0.0180303563015073 0.0277087441412156 -0.00828974272705319
"PINN" "delta_6" 0.7 -0.0453853570212248 -0.0349896074121407 -0.0223461865761823 -0.0101849302134291 0.00577983558391459 0.0195015611411987 0.0263908620326121 -0.0086814841461169
"PINN" "delta_6" 0.71 -0.0461450353858801 -0.0383586613753317 -0.0235430688235468 -0.0124591224475071 0.00589826717568265 0.0208947460728702 0.0253813162356393 -0.00907032235531422
"PINN" "delta_6" 0.72 -0.0470804523827471 -0.0388485138031012 -0.0246262052745303 -0.0119497679772361 0.00673553328652932 0.0219265299206848 0.0238452707612207 -0.00947080266358812
"PINN" "delta_6" 0.73 -0.048466363920175 -0.0400498839275947 -0.0254674979283607 -0.0128713399267206 0.00624592702498949 0.0226069598253494 0.024582172038729 -0.00989930063499596
"PINN" "delta_6" 0.74 -0.0500820838802245 -0.0432056475442737 -0.0260691253034794 -0.0121983356208812 0.00598349626785222 0.0228484665557617 0.0258857777831165 -0.0103746703801602
"PINN" "delta_6" 0.75 -0.0520803293608241 -0.0463209337168415 -0.0261033184593171 -0.0109496806615357 0.00600483938927521 0.022944246255878 0.0268156800504314 -0.0109103370452332
"PINN" "delta_6" 0.76 -0.0545328354798271 -0.0494555684652849 -0.0283743796177827 -0.0116888751474853 0.00682590098311897 0.0236637403292621 0.0275058956538905 -0.0115207699241238
"PINN" "delta_6" 0.77 -0.0574116629502222 -0.0525604189468685 -0.0288304497283325 -0.0119677318905901 0.00571433928332621 0.0240440242265313 0.0276754516422262 -0.0122201222646663
"PINN" "delta_6" 0.78 -0.0605761472381943 -0.0552398625844706 -0.0292901648216843 -0.0124927271909299 0.00464897933841979 0.0231312347293031 0.0274766944995671 -0.0130155111766358
"PINN" "delta_6" 0.79 -0.0638465836632665 -0.057670881599442 -0.0284941709042963 -0.0130149547243972 0.0044951209956321 0.0226159346858732 0.0268144198716519 -0.0139154705512119
"PINN" "delta_6" 0.8 -0.067290409764315 -0.060592163112122 -0.0277101330384549 -0.0131962545560366 0.00296710905650632 0.0221457302531479 0.0256044291859452 -0.0149256142216707
"PINN" "delta_6" 0.81 -0.0704942998244433 -0.0648934162114241 -0.0267155057511894 -0.0128426502940956 0.00274013572666032 0.0204452514823531 0.0238822310964903 -0.0160444377108261
"PINN" "delta_6" 0.82 -0.0733485966043246 -0.0672408063357655 -0.0260079521095468 -0.0130709545544738 0.00201716850864553 0.0183781115445504 0.0217694426843645 -0.0172721810228363
"PINN" "delta_6" 0.83 -0.0762699575440435 -0.0697448926494724 -0.0259874930163373 -0.0113427647198793 0.00103258552009899 0.0161492084907944 0.0192294111166823 -0.0186042023631745
"PINN" "delta_6" 0.84 -0.0789539572375146 -0.0733074113552268 -0.0286145295094862 -0.0120735089670885 0.000115449912743593 0.0138258764363089 0.0163022299456599 -0.0200287017623022
"PINN" "delta_6" 0.85 -0.0817130184748145 -0.0775661847893487 -0.0329015072251659 -0.0144022992390076 -0.000308191718556783 0.0110560408752735 0.0131414154879096 -0.0215367861528632
"PINN" "delta_6" 0.86 -0.0850123521535708 -0.0829864408520928 -0.0347445022538484 -0.0155156157000271 -0.000217919731209881 0.00869213878120367 0.0098945118977416 -0.0231129746931506
"PINN" "delta_6" 0.87 -0.0904418089227637 -0.0893383375398864 -0.0365598471585225 -0.0150336652397918 -0.000708636270484897 0.00644431999648121 0.00691190600149927 -0.0247371839963779
"PINN" "delta_6" 0.88 -0.0984211168336326 -0.0963811561838801 -0.041293739748788 -0.0142652829255321 -0.000213200435994487 0.00473282506925732 0.00537362824189669 -0.0263929915631389
"PINN" "delta_6" 0.89 -0.106849238182222 -0.102376680690508 -0.0449363726368159 -0.0157676852201812 0.000498997625117514 0.00377845123905263 0.00465244979745216 -0.0280578410758896
"PINN" "delta_6" 0.9 -0.115408582030329 -0.110552109048987 -0.0488964955966755 -0.0161209518900187 -0.0013125747617182 0.0041066667821148 0.00451618809351373 -0.0297089978793275
"PINN" "delta_6" 0.91 -0.123888004716191 -0.117337280142316 -0.0494219668239739 -0.0190479195661644 -0.0023073772779757 0.00468943481876916 0.00578996021781086 -0.0313280268467183
"PINN" "delta_6" 0.92 -0.132136696606008 -0.123526661087682 -0.0529796255774111 -0.0200376898625318 -0.00336488637714405 0.00650881035641404 0.00734941050859261 -0.0328911191017253
"PINN" "delta_6" 0.93 -0.139979399219729 -0.129445751699247 -0.0543621897801108 -0.0212596492416965 -0.00431783833696309 0.00826820886218371 0.00905330415757066 -0.0343799900830989
"PINN" "delta_6" 0.94 -0.147228224051593 -0.135065838771311 -0.0596459319309528 -0.0233919271717444 -0.00499690362823502 0.00992784359128984 0.0108822187470461 -0.0357782672758039
"PINN" "delta_6" 0.95 -0.153685726255451 -0.140351557073185 -0.0643345713759362 -0.0223720966912642 -0.00388350397310888 0.0113887527069747 0.0127381895331824 -0.0370677010711531
"PINN" "delta_6" 0.96 -0.15913870995766 -0.145247125743881 -0.063656254525593 -0.0244908219035208 -0.00325191018874171 0.0127001112193429 0.0146207890748488 -0.0382369439917014
"PINN" "delta_6" 0.97 -0.163409997751491 -0.14821457746453 -0.068149401709654 -0.0234792566684719 -0.00245920010480494 0.0146244886486167 0.0164523882669156 -0.0392745817628374
"PINN" "delta_6" 0.98 -0.166357119312432 -0.148571054364854 -0.0722485084519784 -0.024902722085528 -0.00168519247215027 0.0154519901797274 0.0182458491199448 -0.0401701672282845
"PINN" "delta_6" 0.99 -0.167885856925956 -0.147553782013897 -0.0719461525942786 -0.024873610754872 -0.00104564899480553 0.0175528317383334 0.0200232373786556 -0.0409187228568849
"PINN" "delta_6" 1 -0.168660010165219 -0.149372839954446 -0.0730492689759614 -0.0256662500752518 -0.000465223617879151 0.0179412651752693 0.0216870645171562 -0.0415137887858254
"PINN" "delta_6" 1.01 -0.168329963047327 -0.151428604136044 -0.0765349392964256 -0.0263678995757337 4.25276552058484e-05 0.0200848118212824 0.0233496212303197 -0.0419513871440626
"PINN" "delta_6" 1.02 -0.166718134785349 -0.149281729538838 -0.0751058551775037 -0.0265589947300305 0.00048659370156523 0.0203510014425974 0.0248635872657391 -0.0422306305128542
"PINN" "delta_6" 1.03 -0.164052536704628 -0.144631620314965 -0.0762844991898517 -0.0270846595952494 -1.46704480273874e-05 0.0221209381784736 0.0263405932752427 -0.0423484754426738
"PINN" "delta_6" 1.04 -0.161248133409981 -0.145956985784387 -0.0769605764689527 -0.0252999917165593 0.000314996294712655 0.0226354170442987 0.0276857529384522 -0.0423061730577397
"PINN" "delta_6" 1.05 -0.15749957758953 -0.149579869410194 -0.0790394970328387 -0.0254561888583068 0.000611756574558364 0.0235509461107942 0.0288899523367915 -0.0421052709283612
"PINN" "delta_6" 1.06 -0.152985019077192 -0.148877040779435 -0.0788518468912769 -0.0239821319519297 0.000878644808889217 0.0247362012852895 0.0300552141166258 -0.0417467965450114
"PINN" "delta_6" 1.07 -0.155194976845433 -0.145893506091443 -0.0797931950074253 -0.0247726642732025 0.000180012250041051 0.0242639491855493 0.0308949013084004 -0.0412368977556518
"PINN" "delta_6" 1.08 -0.156593929329637 -0.143466767006398 -0.081690268686172 -0.023055331112573 0.000442226260501721 0.0262080808500266 0.0318755781707426 -0.0405802438654439
"PINN" "delta_6" 1.09 -0.157000997599112 -0.138736969039654 -0.0816040074149069 -0.0232476106098212 0.000689426950402972 0.0254415659636674 0.0325317972928149 -0.0397836766993124
"PINN" "delta_6" 1.1 -0.156392524150253 -0.138852220088657 -0.0780487248045483 -0.0213240618478622 0.000925000368652507 0.025965434811251 0.033058519692614 -0.0388579996934179
"PINN" "delta_6" 1.11 -0.154738570625963 -0.137863387951084 -0.0746164429109251 -0.0197778788273745 0.000359480370487608 0.026855532435614 0.0335447718745184 -0.0378117283826451
"PINN" "delta_6" 1.12 -0.152041652035871 -0.135731259778552 -0.0728094943175162 -0.0188971857328036 0.000381323681996504 0.0250964816827051 0.0336898523528771 -0.0366569544145548
"PINN" "delta_6" 1.13 -0.148320966171174 -0.132454088295995 -0.0740018721793412 -0.0162426990726413 0.000213372060996253 0.0262627697159263 0.0338546155437935 -0.0354061146315173
"PINN" "delta_6" 1.14 -0.143586274822691 -0.128016979435009 -0.0711357823100176 -0.0146136971668823 0.000203499465676105 0.0260554034753744 0.0338434011661302 -0.0340698879812481
"PINN" "delta_6" 1.15 -0.13788709429087 -0.122451048594495 -0.0684372704234106 -0.0123690361189541 -0.000221837747835796 0.0240742662313511 0.033453061800212 -0.032662228771792
"PINN" "delta_6" 1.16 -0.131271552801001 -0.115797609910592 -0.069380188707806 -0.0104038919095983 0.000175707033257644 0.0251664147319033 0.0332077699710734 -0.0311943207398263
"PINN" "delta_6" 1.17 -0.123781913691693 -0.108097457979154 -0.0659447053870736 -0.00818453123024621 0.000211198228113108 0.0245059876300635 0.0326309742524522 -0.0296775769517555
"PINN" "delta_6" 1.18 -0.115502252982688 -0.0994354303139424 -0.0650447643430117 -0.00572574980920049 0.000607323587539677 0.0224474960545065 0.0316911380775339 -0.0281241094479285
"PINN" "delta_6" 1.19 -0.106490403875057 -0.0970336484955419 -0.063098012057774 -0.00310803864656539 0.00115636430313815 0.0228494317350647 0.0308944208448364 -0.0265444107547095
"PINN" "delta_6" 1.2 -0.0969110538711329 -0.0940432655442431 -0.0569723013840857 -0.000390865020216125 0.00181973965669524 0.0228524464846083 0.0296706879898344 -0.0249492333282859
"PINN" "delta_6" 1.21 -0.0973570650169764 -0.0922709888998141 -0.0577671653648715 0.00149850819788366 0.00288598386329586 0.0214476170819758 0.028168485657978 -0.0233498968931519
"PINN" "delta_6" 1.22 -0.0982796006569067 -0.0920645443477626 -0.0544622737687663 0.00175691873331252 0.00449369649286024 0.0206015701772234 0.026712855614734 -0.0217567315140505
"PINN" "delta_6" 1.23 -0.099559090800124 -0.0920294315912482 -0.0496931501414246 0.0019126867371686 0.00592806099776244 0.0203926208924643 0.0249681778513837 -0.0201827506393217
"PINN" "delta_6" 1.24 -0.100794763143363 -0.0933199442272161 -0.0475068296269849 0.00201378885500014 0.00704875618431677 0.0208257292527848 0.0231202699300224 -0.0186383278061335
"PINN" "delta_6" 1.25 -0.101892206068777 -0.0945228069430657 -0.0416658568703734 0.00228356812470831 0.00834242101806648 0.0215404533173666 0.0219353303969818 -0.0171357763522699
"PINN" "delta_6" 1.26 -0.102773631765189 -0.0960274427325132 -0.0344984274196525 0.00240706933357149 0.0104551156753976 0.0226344617522536 0.0242978844007917 -0.0156878232270029
"PINN" "delta_6" 1.27 -0.103501637784764 -0.0986988822924664 -0.0297643259022931 0.00241928538810909 0.0122585904711058 0.0251730918034515 0.026886203395983 -0.0143045260427709
"PINN" "delta_6" 1.28 -0.104563355839927 -0.09993618089048 -0.0240004729438699 0.00234881074784754 0.0133320826579664 0.0285132261998222 0.0316225739945994 -0.0129974302986714
"PINN" "delta_6" 1.29 -0.106402035006921 -0.102080575680723 -0.0183001061462671 0.00261068272502896 0.0142236257965699 0.0314868870234688 0.0395599353232274 -0.0117751528087595
"PINN" "delta_6" 1.3 -0.109703782447057 -0.104268713671164 -0.013422770009335 0.00264428337673539 0.0159066740657644 0.0338355922197199 0.0483309687655189 -0.0106426924770476
"PINN" "delta_6" 1.31 -0.113955816182616 -0.107526162491866 -0.0113052254451 0.00253103188721204 0.0176448964495936 0.0363020143028037 0.0561208583644235 -0.00960560232423575
"PINN" "delta_6" 1.32 -0.118677065962149 -0.110930031511626 -0.0124395079282715 0.00302452060164249 0.0194377907061621 0.0470953888210548 0.0639111818122053 -0.00866241862130207
"PINN" "delta_6" 1.33 -0.123506562816392 -0.115038991522192 -0.0106768813180937 0.00337057330049761 0.021288054412098 0.0499606311223566 0.071064780343753 -0.00781174755221304
"PINN" "delta_6" 1.34 -0.128113703392884 -0.117060451850893 -0.00874476622512965 0.00392713073160844 0.0231891066786188 0.0587922126162512 0.0770485365523728 -0.00704828963585507
"PINN" "delta_6" 1.35 -0.132655493245268 -0.12292441940541 -0.00715133386351385 0.00413873838605483 0.026161909200537 0.0654909399628814 0.0833276675127546 -0.00636252254692093
"PINN" "delta_6" 1.36 -0.137207169068751 -0.12777742302083 -0.00850002271123773 0.00370211869425985 0.0274176293951789 0.070452596633199 0.0884217178966025 -0.00574660429315011
"PINN" "delta_6" 1.37 -0.141489955839846 -0.130832063220069 -0.00949430935301332 0.00406090423936067 0.0290742556262612 0.0776597809322515 0.0940133100788612 -0.00518917379626836
"PINN" "delta_6" 1.38 -0.146145893593304 -0.137920369395058 -0.00996141194232902 0.00356373225174944 0.0310077214056501 0.0846807326850958 0.0993857513712912 -0.00467970210065648
"PINN" "delta_6" 1.39 -0.151024542740906 -0.140293964942992 -0.00904109012498622 0.00301570540449569 0.0306105491273653 0.0894871563944617 0.106279976263033 -0.00421039520107256
"PINN" "delta_6" 1.4 -0.156514136265007 -0.146302841204963 -0.00871366859494671 0.00274286735176421 0.0304343587510785 0.0988355517361725 0.114287583678973 -0.00377260375327825
"PINN" "delta_6" 1.41 -0.162038524669849 -0.151138134381011 -0.00784251148405191 0.0027681458887211 0.0313538032440865 0.10636269384722 0.123117312714085 -0.00336322152750183
"PINN" "delta_6" 1.42 -0.167206832328691 -0.153687176440165 -0.0054744066671788 0.0024502523806289 0.029977874166065 0.114029635024548 0.133529619228922 -0.00298145156723745
"PINN" "delta_6" 1.43 -0.171837040195447 -0.156243414384635 -0.00544425467204523 0.00311894064252582 0.0294908879578373 0.118684360910579 0.143568684764149 -0.00262720425431021
"PINN" "delta_6" 1.44 -0.175742673733635 -0.158821663431791 -0.00602890341570916 0.00314415398755274 0.0287668673171544 0.128848746200233 0.154198410043911 -0.00230611080636905
"PINN" "delta_6" 1.45 -0.178753902809222 -0.161388186084239 -0.00665267316276574 0.00355315035385306 0.0279062693844904 0.138366883934951 0.164314902557976 -0.00202224502980857
"PINN" "delta_6" 1.46 -0.180744997576501 -0.163865875994499 -0.00729925182700897 0.00377475203965594 0.02681402638597 0.142795470735358 0.173396676898769 -0.0017806549141276
"PINN" "delta_6" 1.47 -0.181650469893643 -0.165959840135873 -0.00793747313009563 0.00426137617937195 0.0276611096314885 0.145856241595605 0.181241037206237 -0.00158525164008235
"PINN" "delta_6" 1.48 -0.181472928654956 -0.164469613263904 -0.00864954485369829 0.00372963630153778 0.0264464298502635 0.148181881812603 0.187716783279527 -0.00143264223539751
"PINN" "delta_6" 1.49 -0.180315790624759 -0.162480811528015 -0.00932767581426219 0.00333027591352852 0.0256073171446953 0.15400706105988 0.19285637836877 -0.00131774588249817
"PINN" "delta_6" 1.5 -0.178890618132842 -0.162929235530437 -0.00993249457155476 0.0038222076366593 0.024006341897308 0.163189245578023 0.198175040869781 -0.0012261895888934
"PINN" "delta_6" 1.51 -0.177194499073838 -0.16499477869293 -0.010562792658066 0.00344883668727292 0.0245427139970233 0.171359741300098 0.202797743238267 -0.00113766228985923
"PINN" "delta_6" 1.52 -0.175150071644231 -0.164027658096346 -0.011162712417215 0.00350875775202764 0.0230604873707491 0.17045707207775 0.207000673289431 -0.00102909583117897
"PINN" "delta_6" 1.53 -0.173586104149748 -0.162400064045849 -0.0117287089117271 0.00322688683116756 0.0218031163650644 0.176485956018544 0.21258025297275 -0.00086970932978019
"PINN" "delta_6" 1.54 -0.172416863672431 -0.164695440842149 -0.0121889917887473 0.00295916710104827 0.021635869651882 0.186892200910045 0.219532337097994 -0.000631790616429097
"PINN" "delta_6" 1.55 -0.17182422616135 -0.165412640941915 -0.012650886074558 0.00243726699453606 0.0201588558821499 0.186063276615591 0.22656593052902 -0.000287726264457271
"PINN" "delta_6" 1.56 -0.171939178340041 -0.166100808797466 -0.0131045822687906 0.00243824078301325 0.0190520984985163 0.192150690634973 0.235360415185734 0.00018895710829885
"PINN" "delta_6" 1.57 -0.172464572530885 -0.167826287587003 -0.0133550043513431 0.00170710842310928 0.0178226609213408 0.204993871578588 0.244759149588537 0.000816507606204457
"PINN" "delta_6" 1.58 -0.173521730020732 -0.170286460587726 -0.0137210364226376 0.00133777566773563 0.016561570573573 0.211431974096126 0.253918704689994 0.00161098540582426
"PINN" "delta_6" 1.59 -0.176178406602467 -0.172131904954389 -0.0140420047066994 0.00147306024011185 0.0154949981879823 0.214401876112018 0.26277328990935 0.00258141094294885
"PINN" "delta_6" 1.6 -0.179811313273039 -0.172842726068547 -0.0142183596943649 0.000674484672818276 0.0143731499217619 0.217830779977086 0.272132476018081 0.00373023499526914
"PINN" "delta_6" 1.61 -0.18351418218515 -0.173628742869736 -0.0143265093540236 0.000963168793943425 0.0133371130064311 0.230924765513562 0.282221904134244 0.00505785657552292
"PINN" "delta_6" 1.62 -0.186685194994202 -0.174649159299857 -0.014364754025296 0.000708722389285654 0.0124338760118875 0.244073644993422 0.291892512134698 0.00655595172147083
"PINN" "delta_6" 1.63 -0.189272979663833 -0.17405007269355 -0.0144349862591261 0.000722255741584132 0.0117113184340406 0.256987812614606 0.301142328078962 0.00821446412090718
"PINN" "delta_6" 1.64 -0.191191843611357 -0.170459072700266 -0.0142320568136723 0.000157680040097974 0.0137483867479593 0.262256754033823 0.309982940299954 0.0100204278141632
"PINN" "delta_6" 1.65 -0.191518196809475 -0.171284203392525 -0.0142967808827285 -0.000148046576826877 0.0118219414201608 0.267725116939144 0.318441082552012 0.0119557302512315
"PINN" "delta_6" 1.66 -0.191148696788211 -0.170965890424617 -0.0140738843849699 0.000262162235547425 0.0158840076533266 0.273425295242272 0.327522554265632 0.0140024758439785
"PINN" "delta_6" 1.67 -0.189625548157601 -0.163547109113055 -0.0137182095319126 -0.000178744992874291 0.018835633696153 0.279393978382216 0.336889627968657 0.0161405322928248
"PINN" "delta_6" 1.68 -0.186596511471059 -0.164058542042683 -0.0134276970230071 0.000185521334785665 0.0207416655046302 0.291339791721239 0.345873665458528 0.0183492930773792
"PINN" "delta_6" 1.69 -0.183304584957487 -0.158019603393343 -0.0132451503642423 2.88702984310163e-05 0.0206313110179805 0.304258582221718 0.35450795625084 0.0206101808494552
"PINN" "delta_6" 1.7 -0.178056298030916 -0.153615996707368 -0.0128263170894296 -0.000138509051895164 0.0216006252183085 0.316961120588979 0.362833530610097 0.0229053471013674
"PINN" "delta_6" 1.71 -0.173209341463422 -0.150361840021923 -0.014319270503236 0.000754656936709508 0.026891417679864 0.329327185788351 0.370899738473168 0.0252191666364904
"PINN" "delta_6" 1.72 -0.166480930259016 -0.142869102609546 -0.0149387859379653 0.000618892955846717 0.0292081759272995 0.336396700788551 0.378754143260322 0.0275403053245034
"PINN" "delta_6" 1.73 -0.160601793362409 -0.139745889857304 -0.0159271900598668 0.00143197504279824 0.0314836868018198 0.343720786992086 0.386489757404613 0.0298567697054028
"PINN" "delta_6" 1.74 -0.15386558474742 -0.135050714424315 -0.0181878794367896 0.00117666751133594 0.0326501531382641 0.351293727081184 0.395012798431836 0.0321615686194262
"PINN" "delta_6" 1.75 -0.147976160462699 -0.129431194550055 -0.0205522812245922 0.00220464923997177 0.0319069748753096 0.359091904825167 0.403307552864894 0.0344476066697269
"PINN" "delta_6" 1.76 -0.143718838102771 -0.126128471812708 -0.019564673155554 0.00197273707820189 0.0303316888440586 0.367073153878546 0.411418321941685 0.0367074438696855
"PINN" "delta_6" 1.77 -0.141220309459784 -0.125230835925748 -0.0220441072208806 0.00303896260715064 0.0283928414310841 0.375187309782 0.419392283200648 0.0389355151453353
"PINN" "delta_6" 1.78 -0.13996631554855 -0.122862051463519 -0.0246638817747212 0.00281997941231471 0.0302412251231692 0.383376285354356 0.427268969700669 0.041122302882318
"PINN" "delta_6" 1.79 -0.138907545386883 -0.11814217758539 -0.0250904577306565 0.00390034066271394 0.0323010586190664 0.391582099049801 0.435086377409037 0.0432583623100008
"PINN" "delta_6" 1.8 -0.136738342006475 -0.112635431377577 -0.0258591161115864 0.00441252464542519 0.034650698076983 0.399983353560595 0.442880204010406 0.0453326467605758
"PINN" "delta_6" 1.81 -0.133967098279255 -0.111082199970141 -0.0287594183566556 0.00476063774881941 0.0350833463354663 0.410133172312595 0.450673424513749 0.0473297736328658
"PINN" "delta_6" 1.82 -0.129437114229106 -0.109025384934595 -0.0300678323632368 0.00532377907434656 0.032052810991865 0.419946701423989 0.458486549902924 0.0492357710257422
"PINN" "delta_6" 1.83 -0.123385634936565 -0.103653307850687 -0.0296178597806266 0.00559370871668463 0.0287192074004912 0.429447094716352 0.466329752993978 0.0510353627673394
"PINN" "delta_6" 1.84 -0.11653636848567 -0.0976273965024967 -0.030045163669854 0.00663182276760665 0.0249382903448661 0.438664820628776 0.474204422230581 0.0527098729737981
"PINN" "delta_6" 1.85 -0.109469148754389 -0.0918085217671303 -0.0325470554421696 0.00637725285759516 0.0290203220519727 0.447631583830607 0.482095349297636 0.0542444805982094
"PINN" "delta_6" 1.86 -0.101747336507921 -0.0862558566389708 -0.0333230836328169 0.00736612917907775 0.031859350578368 0.456380647496045 0.489977878470066 0.0556237604733369
"PINN" "delta_6" 1.87 -0.0937321293893678 -0.0809984069947571 -0.0368472657198428 0.00804607023340387 0.0254058221962268 0.464944849978399 0.497817487417868 0.0568331864562385
"PINN" "delta_6" 1.88 -0.0859919005688665 -0.0760262467095041 -0.0410411560002206 0.00802293129188236 0.0322937612252536 0.473351647407732 0.505578893682663 0.0578621259954721
"PINN" "delta_6" 1.89 -0.0794067177539446 -0.0760840122111102 -0.0446018356615852 0.00891399845408003 0.0270065861165598 0.481621190138496 0.513217923148637 0.0587012931125151
"PINN" "delta_6" 1.9 -0.0854021149425501 -0.0718895331645566 -0.0488521896886376 0.00860035701804907 0.0268812656751096 0.487812668177757 0.520689439679477 0.0593455459737272
"PINN" "delta_6" 1.91 -0.0917689815103517 -0.0745975213270087 -0.0533637724058319 0.00817922920580028 0.0273651251651819 0.492634618412351 0.527931041006989 0.0597934212592925
"PINN" "delta_6" 1.92 -0.0985268332980433 -0.0805066046512899 -0.0567373444595383 0.00812126380498479 0.0276656226400562 0.496912105803571 0.534882013427474 0.0600476258313593
"PINN" "delta_6" 1.93 -0.105684612093943 -0.0867947695288593 -0.0522752051288169 0.00829671893389694 0.0280002339736839 0.500630314921359 0.541496520306624 0.0601146446857003
"PINN" "delta_6" 1.94 -0.113259590280402 -0.0934789271584486 -0.0478440806951266 0.00866903177055645 0.0281524897718138 0.503784845652542 0.547710894560456 0.0600067641115704
"PINN" "delta_6" 1.95 -0.121263302938182 -0.10055147070236 -0.0442811225667071 0.00931251336313343 0.0283921121448899 0.506370104631159 0.553965746302291 0.0597402981615546
"PINN" "delta_6" 1.96 -0.129706555375441 -0.109271062544578 -0.0437227106674012 0.00918097202329415 0.0284659815541156 0.509413957187629 0.560201437742009 0.0593349899327793
"PINN" "delta_6" 1.97 -0.138605260435431 -0.117190419616577 -0.0457504407056835 0.00947228980191794 0.0284845736011825 0.517035560974421 0.566001950283522 0.0588152089199469
"PINN" "delta_6" 1.98 -0.147966609346947 -0.124212396263542 -0.0479064500707892 0.00996611622412669 0.0285419494632814 0.524484750620779 0.571361013188764 0.0582078341871199
"PINN" "delta_6" 1.99 -0.157801042995127 -0.1329244211555 -0.0526554697604015 0.0100172584468394 0.0284651944143229 0.531736102885805 0.576185274476436 0.0575421716683051
"PINN" "delta_6" 2 -0.168121180778262 -0.142041285566961 -0.0563904202470225 0.0104777947178228 0.0282650000827951 0.538565035722382 0.580472422034549 0.0568476151164226
"PINN" "omega_3" 0 -0.0220489485086546 -0.01426401080289 -0.00340627800346738 0.000103124005534028 0.00373443898649839 0.0130335626758438 0.0142323384933434 -0.000126846569808865
"PINN" "omega_3" 0.01 0.0291992643452659 0.0365976130667605 0.049459543696571 0.0531224429594772 0.0560703339203883 0.0648408713716435 0.0669564568325995 0.0525352579917471
"PINN" "omega_3" 0.02 0.188181744689643 0.194874216002063 0.208503221564058 0.214463563080415 0.219598831782264 0.225905833530987 0.230877075200283 0.213575040914956
"PINN" "omega_3" 0.03 0.295455388784603 0.300777620273777 0.316263353212037 0.32867687681528 0.33323428126721 0.340059712404411 0.355688636868138 0.325819256453464
"PINN" "omega_3" 0.04 0.276346634952347 0.280060241961053 0.297310293308556 0.314484240930028 0.323307755557039 0.333693776961468 0.355508800874588 0.311802794597191
"PINN" "omega_3" 0.05 0.191643690942612 0.195995573426046 0.214413105454696 0.237634732492211 0.250456072988698 0.263266696873075 0.290786654575015 0.233849096694584
"PINN" "omega_3" 0.06 0.0862046887791053 0.0932946569061528 0.110181385517649 0.139610593554096 0.159172899038026 0.170467034206865 0.203758757302865 0.136124189392803
"PINN" "omega_3" 0.07 -0.018571168594292 -0.0117321707749625 0.0049300255595881 0.0404813985705346 0.0641049761951535 0.0780974146023823 0.111231512969653 0.0364781800211279
"PINN" "omega_3" 0.08 -0.115065893695089 -0.111693479464179 -0.0924150333678995 -0.0516468026857524 -0.0261036223274118 -0.00896390224869492 0.0205342852330546 -0.0578395478518799
"PINN" "omega_3" 0.09 -0.204504097574556 -0.20302394524623 -0.176472830911621 -0.133528072375782 -0.107352278217718 -0.0869587743161446 -0.0615395798301392 -0.141136166965657
"PINN" "omega_3" 0.1 -0.279995408232708 -0.278687906644905 -0.242470501658431 -0.196288257511185 -0.169647839062975 -0.14830462715463 -0.127603415409112 -0.206770734186795
"PINN" "omega_3" 0.11 -0.334589071065977 -0.332704791971537 -0.285328996581711 -0.236627615427778 -0.211352532929936 -0.189836672254614 -0.173419612938858 -0.250851508945396
"PINN" "omega_3" 0.12 -0.368985584387815 -0.366179452720303 -0.309560461066155 -0.257630637106331 -0.232968685108801 -0.210498481021148 -0.199680110992972 -0.274917316825186
"PINN" "omega_3" 0.13 -0.387238593181564 -0.384197480765295 -0.318081776460588 -0.263988316269661 -0.239942840780827 -0.218698543892913 -0.209742208161231 -0.283598322597348
"PINN" "omega_3" 0.14 -0.393497570743193 -0.389561605473887 -0.314509655797281 -0.262454175094888 -0.237750916133962 -0.214956729173366 -0.207327615382155 -0.281471054375734
"PINN" "omega_3" 0.15 -0.391072140574181 -0.386393596439348 -0.305123526468094 -0.254262756007222 -0.227221963953639 -0.206718990588115 -0.19560524775909 -0.271887362052443
"PINN" "omega_3" 0.16 -0.382340166933886 -0.377135496683707 -0.290859277405048 -0.237979457130507 -0.211592052655249 -0.190649951922182 -0.176963084701015 -0.257086046706436
"PINN" "omega_3" 0.17 -0.369015404093091 -0.363319872684087 -0.272540929697811 -0.221099859538072 -0.190563534610192 -0.172538769663277 -0.153308124653108 -0.2385260505249
"PINN" "omega_3" 0.18 -0.352201282797409 -0.346113659023843 -0.250901356920849 -0.198974624143432 -0.168547801233274 -0.147374455404417 -0.126029400664152 -0.217193979853321
"PINN" "omega_3" 0.19 -0.332781360093975 -0.326372684705973 -0.223889950569344 -0.176729447211414 -0.14484434850624 -0.11945454909926 -0.0962654981428273 -0.19379370117811
"PINN" "omega_3" 0.2 -0.311506043195891 -0.304696945894364 -0.195070075664319 -0.152479554726199 -0.120723486642589 -0.0886942413644078 -0.0649010055282133 -0.168884520463782
"PINN" "omega_3" 0.21 -0.288955104556464 -0.281729478377315 -0.178326590180177 -0.124379434404375 -0.0961528143968167 -0.0572014585152942 -0.0327421407578754 -0.142970358137712
"PINN" "omega_3" 0.22 -0.265745737779355 -0.257997510139035 -0.157826542024736 -0.0949569401276449 -0.0660718947956411 -0.0256765632764768 -0.000512194613634165 -0.116552263650434
"PINN" "omega_3" 0.23 -0.242497180147723 -0.234092315922453 -0.13774038078634 -0.0685549981878353 -0.0344161362995123 0.00413843924746971 0.0311235608698439 -0.0901467295495421
"PINN" "omega_3" 0.24 -0.219734727112552 -0.210601588886618 -0.116334121433908 -0.0478665032971435 -0.000545387575300538 0.0332304576077718 0.0614698018289914 -0.0642953430332753
"PINN" "omega_3" 0.25 -0.198128455678045 -0.188043960093125 -0.0982063214361233 -0.0245824491217945 0.0274427119745724 0.0609794915825432 0.0900203437691403 -0.0395555480094082
"PINN" "omega_3" 0.26 -0.178214081948113 -0.167524255856335 -0.0806609265184193 -0.00474932676326034 0.0538666438682185 0.0892997982025463 0.116126855523362 -0.0164966835483801
"PINN" "omega_3" 0.27 -0.16057281035512 -0.150027812072665 -0.0640089933759214 0.0133005061339304 0.0782254131656828 0.117529229680429 0.139305765948166 0.00433349550156372
"PINN" "omega_3" 0.28 -0.145867937148978 -0.135397315953128 -0.0569348185831018 0.0316371200381695 0.103096906897065 0.141700194228747 0.159060033871526 0.0224145767908226
"PINN" "omega_3" 0.29 -0.134350139408753 -0.124051460827388 -0.0435729528031175 0.0468224004866897 0.121152975297775 0.165134826690689 0.175033915062613 0.0372775526017738
"PINN" "omega_3" 0.3 -0.126353922700673 -0.116294001561187 -0.0361845366603006 0.0556821677382686 0.139844818327447 0.184807249456298 0.190350319448839 0.0485215485746473
"PINN" "omega_3" 0.31 -0.122097298424308 -0.110898397913218 -0.0298731970389667 0.0665889628430136 0.148275228553928 0.198057954459557 0.206341293657488 0.0558358649672514
"PINN" "omega_3" 0.32 -0.121771284161071 -0.109059433870016 -0.0326139426201166 0.0671901974616844 0.153554699559891 0.209464494569886 0.217701512973974 0.0590075965400218
"PINN" "omega_3" 0.33 -0.125356637123957 -0.116325854571244 -0.0379301014141333 0.066104256869437 0.153932736016316 0.214518196875531 0.224165924558008 0.0579442270757011
"PINN" "omega_3" 0.34 -0.13271696879417 -0.12880363785257 -0.0514981838088602 0.0630500924214061 0.154874593861734 0.214513796979929 0.225687768754653 0.0526794714522098
"PINN" "omega_3" 0.35 -0.149296169338697 -0.140718029177492 -0.0596726523110078 0.0545326180764505 0.148145747110902 0.212204175752674 0.222415387554236 0.0433987222530191
"PINN" "omega_3" 0.36 -0.170805627845027 -0.157385859654823 -0.07066410485902 0.03986747901331 0.134270367124884 0.205630480719151 0.214833528271072 0.0304622125699481
"PINN" "omega_3" 0.37 -0.194581921661438 -0.174106361146698 -0.0917416479603617 0.0219289050980933 0.121883513550813 0.193139725330298 0.203030672203624 0.0144296580382026
"PINN" "omega_3" 0.38 -0.219253490540098 -0.19195921709786 -0.110120870316337 0.00471854257483528 0.107285254609963 0.175870341648988 0.187598117812513 -0.00389120569607239
"PINN" "omega_3" 0.39 -0.245141015222941 -0.218677883491239 -0.129467396368739 -0.0193277063417554 0.0920223204732338 0.160006714720964 0.16977586529174 -0.0233944255525037
"PINN" "omega_3" 0.4 -0.269622869884302 -0.241779179053196 -0.148465367369568 -0.0380913976044326 0.0698930369998152 0.14122404295955 0.150813318372059 -0.0426418991271757
"PINN" "omega_3" 0.41 -0.29035330361512 -0.258079117017587 -0.165333795039032 -0.0564312525437458 0.0540005562767192 0.121349869684138 0.131878310926822 -0.0598138277292094
"PINN" "omega_3" 0.42 -0.306852146367589 -0.279317412458454 -0.175535134341203 -0.0712298861367913 0.0426133283254444 0.107226593774442 0.115622201902795 -0.0728031379669029
"PINN" "omega_3" 0.43 -0.315373242483133 -0.284518847634388 -0.184916057259898 -0.0815494584843464 0.0372906429058162 0.0937189465775532 0.103550269703703 -0.0794614456658597
"PINN" "omega_3" 0.44 -0.313889918155041 -0.28252869927843 -0.176429954726814 -0.0778971873050978 0.039886943897784 0.0947350910499836 0.0985086624828 -0.0780987908575413
"PINN" "omega_3" 0.45 -0.303769283202882 -0.276876699317199 -0.167488565466385 -0.0724313365380453 0.0512045818201159 0.101394926035368 0.113724403592755 -0.0682634265518711
"PINN" "omega_3" 0.46 -0.284514794370978 -0.250953255266154 -0.149646500163044 -0.0536389020421666 0.0672087698644646 0.124165335267605 0.136446667689256 -0.0514290812726914
"PINN" "omega_3" 0.47 -0.260737403319979 -0.230687140124815 -0.138923604098011 -0.0353770593404761 0.0872617099376498 0.146058016617019 0.158421869435415 -0.0311675839308448
"PINN" "omega_3" 0.48 -0.238792625022256 -0.212543429422681 -0.1230317572697 -0.0170542170875478 0.105713408529823 0.162110722676061 0.174201497963338 -0.0123457405364686
"PINN" "omega_3" 0.49 -0.222485222694843 -0.191650843029038 -0.110942841379142 -0.00143693691711633 0.115732782298778 0.169065687544162 0.179739025959066 0.000352559855306658
"PINN" "omega_3" 0.5 -0.215265124346274 -0.181863981674724 -0.106310293383785 0.00247175965949964 0.119571221462081 0.167104824814373 0.173385587637142 0.00376478315718173
"PINN" "omega_3" 0.51 -0.218701026317149 -0.189217581162154 -0.109754179990034 -0.00234480681854166 0.107808529286501 0.155647810338166 0.164818427069918 -0.00317294889598984
"PINN" "omega_3" 0.52 -0.232221895950261 -0.206262216867174 -0.120781857445706 -0.0167065799072361 0.0906308496191173 0.141116554629207 0.152606617619881 -0.0197389274994743
"PINN" "omega_3" 0.53 -0.252918077634718 -0.223478483996985 -0.139587702025835 -0.0401430694089981 0.06084045143308 0.122266755075884 0.132085421835427 -0.0441445934198949
"PINN" "omega_3" 0.54 -0.278396793057368 -0.247280241698434 -0.1702749117743 -0.0667532506723774 0.0263343374851388 0.0930332124644906 0.105300722324216 -0.074203601233126
"PINN" "omega_3" 0.55 -0.307605505899232 -0.286126853487247 -0.200510577336559 -0.0975899949719974 -0.0115032482773358 0.0617510648300481 0.0752621991516094 -0.107787049623678
"PINN" "omega_3" 0.56 -0.338324484849352 -0.327472247895685 -0.231688214229735 -0.133020925452001 -0.0494802047727489 0.0320119969676398 0.0434030512924437 -0.143039001584033
"PINN" "omega_3" 0.57 -0.378402849844917 -0.364094689864885 -0.266670589375053 -0.161821568992139 -0.0902691316909454 -0.00267311759665745 0.0113566956599129 -0.178426692063198
"PINN" "omega_3" 0.58 -0.423290777101215 -0.397513112973741 -0.299769267297563 -0.192845170074236 -0.1291107178846 -0.0343580216724035 -0.0188179481505699 -0.212722394539958
"PINN" "omega_3" 0.59 -0.465885443210993 -0.431162907502483 -0.331718632999184 -0.221614582727568 -0.16346639617916 -0.0598313896916807 -0.0465683082568944 -0.244965545638135
"PINN" "omega_3" 0.6 -0.506261894983197 -0.472725760598678 -0.360857742891824 -0.248427707989322 -0.197897906470871 -0.0856778085553174 -0.0711937514741408 -0.274409042465129
"PINN" "omega_3" 0.61 -0.541938583222077 -0.500630560580134 -0.388879277238914 -0.268501168162857 -0.229388424541696 -0.108812326010025 -0.0920402158621982 -0.300485093594904
"PINN" "omega_3" 0.62 -0.572017259464189 -0.52538387855094 -0.412815462063691 -0.291563954186017 -0.257492586812816 -0.123673635224236 -0.108192807504338 -0.322779742315891
"PINN" "omega_3" 0.63 -0.598569223674758 -0.555465355382523 -0.4323998611344 -0.314483361506632 -0.280830464638598 -0.13314531564572 -0.119964097306536 -0.341000728651032
"PINN" "omega_3" 0.64 -0.618643019719286 -0.578229560311797 -0.450122219370712 -0.332095526302794 -0.298313059016721 -0.141734669239725 -0.127275153318919 -0.354969185970114
"PINN" "omega_3" 0.65 -0.631597592956098 -0.585600249876165 -0.465443774363507 -0.345385478799869 -0.306587880966163 -0.146087101704381 -0.130062027737097 -0.364613518660048
"PINN" "omega_3" 0.66 -0.639475705163591 -0.588884960386338 -0.475529622391775 -0.355195784407613 -0.307043883996755 -0.141181681821308 -0.12789986793598 -0.36994162777524
"PINN" "omega_3" 0.67 -0.640593102060507 -0.598344170684811 -0.474747801436536 -0.360318593440866 -0.30414333258642 -0.132338453948591 -0.121273051503863 -0.37104898046926
"PINN" "omega_3" 0.68 -0.634072861387665 -0.59491383006764 -0.466456770881734 -0.360318333727946 -0.300775026085091 -0.123047017250371 -0.110522788786795 -0.368095439964177
"PINN" "omega_3" 0.69 -0.622463344276639 -0.580714240408724 -0.465479527758077 -0.359466959424992 -0.290040481584981 -0.105160069652356 -0.0957732705961689 -0.361310534003045
"PINN" "omega_3" 0.7 -0.604308160479206 -0.567547218686968 -0.457493724245467 -0.353643662003378 -0.274111211210027 -0.0858508317507471 -0.0769128342262775 -0.350968070353253
"PINN" "omega_3" 0.71 -0.579946072512826 -0.550552151203419 -0.441959889595353 -0.345831282614824 -0.261750658642427 -0.0611426455803326 -0.0547654966017035 -0.337394404942098
"PINN" "omega_3" 0.72 -0.551742670460044 -0.522245071856673 -0.424778980649421 -0.334995838596342 -0.238437590807735 -0.0361917850729014 -0.0292710476195452 -0.320948669607673
"PINN" "omega_3" 0.73 -0.518971413073757 -0.498672456436964 -0.417974617709945 -0.322339092977302 -0.219723251013818 -0.0064926838921906 -0.00119141397522071 -0.302019237671442
"PINN" "omega_3" 0.74 -0.483260590469513 -0.478291353470013 -0.399002696198693 -0.309413430871757 -0.195234086515086 0.0213663742438257 0.0283279546221138 -0.28101618044089
"PINN" "omega_3" 0.75 -0.463847547209753 -0.451402567633693 -0.378504622168066 -0.293915952027646 -0.168093733948297 0.0502862851491273 0.0582454590446559 -0.25837101339836
"PINN" "omega_3" 0.76 -0.442972629658243 -0.43101678338104 -0.36133824199635 -0.276465403295219 -0.143207709402191 0.0792958884773611 0.0877170501822206 -0.234517894125576
"PINN" "omega_3" 0.77 -0.41986510293475 -0.408427152082425 -0.338830439372714 -0.256970420062657 -0.115154959192239 0.10323590558977 0.115810029228612 -0.209897472633428
"PINN" "omega_3" 0.78 -0.394892324701289 -0.380974238154067 -0.306430952818175 -0.235294848603246 -0.0877280981394506 0.13076033236058 0.142022331521332 -0.184945466803343
"PINN" "omega_3" 0.79 -0.368511628011561 -0.352030613014733 -0.280819512956839 -0.215312582801573 -0.0597653781577492 0.149932186462763 0.165890760477907 -0.160091107872475
"PINN" "omega_3" 0.8 -0.341681373684139 -0.321953425271317 -0.251899803043614 -0.191966911702821 -0.0281932134089971 0.17348867021218 0.186922528128093 -0.135740654816929
"PINN" "omega_3" 0.81 -0.31410535280088 -0.291146581201929 -0.228972070037742 -0.16879004431155 -0.00347207206363009 0.187701936384315 0.204268721543201 -0.112285121319288
"PINN" "omega_3" 0.82 -0.286192491927636 -0.25999742428445 -0.21137244625146 -0.13892414121085 0.0230328669132973 0.198780484434053 0.218394326295424 -0.0900769138360048
"PINN" "omega_3" 0.83 -0.259125037162903 -0.237066110205774 -0.18873332763053 -0.107036604740188 0.0535850819873644 0.210905212781995 0.228337012946554 -0.069443675232287
"PINN" "omega_3" 0.84 -0.232370638487168 -0.217551257148898 -0.171381744748771 -0.0896809881265312 0.0726515835880264 0.214606219411507 0.23373140794348 -0.0506601647657106
"PINN" "omega_3" 0.85 -0.206702910409433 -0.198017775923404 -0.15736037262127 -0.063246082708929 0.088361825422453 0.212233611961778 0.234644251325392 -0.0339603829502839
"PINN" "omega_3" 0.86 -0.182492841277565 -0.180269955599897 -0.141637698590216 -0.0412787699331716 0.0945920387019896 0.206772983920018 0.231980269248425 -0.0195345700494948
"PINN" "omega_3" 0.87 -0.166439302701292 -0.162763196071126 -0.125365860113106 -0.0186542504060299 0.0935656075931206 0.201079866221164 0.225322460740188 -0.00752157553270391
"PINN" "omega_3" 0.88 -0.152182841399622 -0.150530549313146 -0.1111138741133 -0.0032988251940651 0.0986398690113219 0.207563050229567 0.215316300407551 0.00198030555243528
"PINN" "omega_3" 0.89 -0.142140755633022 -0.13976112969965 -0.0993339094251837 -0.00661886350661689 0.10434651671693 0.207155476612911 0.230248686795562 0.00891529069381268
"PINN" "omega_3" 0.9 -0.136239972346971 -0.133250404326645 -0.0880907888169418 -0.00208313633760326 0.0929520917608784 0.216798731705524 0.244310318803116 0.0132637084951579
"PINN" "omega_3" 0.91 -0.133476049016451 -0.129829763273051 -0.0802652297214763 0.00156567873580116 0.087966083466938 0.223783163216012 0.255654466078965 0.0150423835265088
"PINN" "omega_3" 0.92 -0.133514289640175 -0.130165995821471 -0.0874903741586763 0.00424574188889437 0.079318451661095 0.235443484714722 0.263936709255688 0.0142956339165969
"PINN" "omega_3" 0.93 -0.148472716396441 -0.135717560782837 -0.0920221429628896 0.00447037277501749 0.0803298018237228 0.240143678220761 0.268446690812141 0.0110856328701667
"PINN" "omega_3" 0.94 -0.190526320565596 -0.144061634405375 -0.0945430891732713 -0.00191623132786845 0.0781887071473761 0.234668226983672 0.268968142736014 0.00549707722302346
"PINN" "omega_3" 0.95 -0.233631375692084 -0.171003205801014 -0.0968701459457861 -0.00294276653085035 0.0727312102947621 0.231047210248391 0.266974706377653 -0.00236005596087243
"PINN" "omega_3" 0.96 -0.278509222220009 -0.213719279074155 -0.110539385589846 -0.00287880301573296 0.064315120851461 0.230005186430162 0.261202710856651 -0.0123624761809397
"PINN" "omega_3" 0.97 -0.324276201663224 -0.267058556448546 -0.124914209971053 -0.00513710506510279 0.0543370602023288 0.214475273518474 0.251310251600898 -0.0243726820469202
"PINN" "omega_3" 0.98 -0.368030805971671 -0.294362691264098 -0.135003596678644 -0.00988780858892824 0.0418691856269788 0.194838336148223 0.238313590485916 -0.0382265385504465
"PINN" "omega_3" 0.99 -0.411998586107586 -0.344959317719884 -0.147902254375651 -0.0173600773339331 0.0290499113677356 0.184594321536451 0.222468114158119 -0.0537495642482692
"PINN" "omega_3" 1 -0.454645469881029 -0.38415629429079 -0.17153085490321 -0.0228626506721525 0.0157592392490074 0.163609086809402 0.202683315083959 -0.0707434074633383
"PINN" "omega_3" 1.01 -0.493704290169035 -0.418978915558512 -0.185735318205275 -0.0311873194438022 0.00132893319710092 0.132444952323112 0.179352947606844 -0.0889893302668763
"PINN" "omega_3" 1.02 -0.533792139634443 -0.466853704360744 -0.214407361073597 -0.0391553102885496 -0.0128388364178136 0.109398989133183 0.154500393620538 -0.108247122534211
"PINN" "omega_3" 1.03 -0.569004124476692 -0.488694875821182 -0.22899940786931 -0.0577404900886336 -0.0312381933662778 0.086701915765218 0.126207959177293 -0.128258240204684
"PINN" "omega_3" 1.04 -0.60388519158829 -0.540678172444643 -0.250255353052808 -0.0770108401021048 -0.0488368485674755 0.0481126411988839 0.0947065634738351 -0.14874148488272
"PINN" "omega_3" 1.05 -0.635032288258913 -0.552319937706045 -0.267362687028879 -0.0977840823918541 -0.0642491298509071 0.0147862063010962 0.0616913511443613 -0.16940889027946
"PINN" "omega_3" 1.06 -0.664119560054758 -0.600260101395918 -0.287375511219636 -0.118316172386869 -0.0846771972843499 0.00886230995109827 0.0270415304728431 -0.189960203035993
"PINN" "omega_3" 1.07 -0.690480351163274 -0.608308648827972 -0.304186763938731 -0.139727810074987 -0.100432458592763 -0.00767818426606937 0.032925554765086 -0.210095681961943
"PINN" "omega_3" 1.08 -0.713697544584988 -0.651141088257759 -0.328151001551475 -0.158828933675352 -0.117967940445169 -0.0110356690628919 0.0506566788603777 -0.229514606698964
"PINN" "omega_3" 1.09 -0.734678177469675 -0.655008486742474 -0.344043636827507 -0.180218589202468 -0.137372423408465 -0.00551271406658316 0.0721333923974612 -0.247932009466121
"PINN" "omega_3" 1.1 -0.751929807059867 -0.691938403234758 -0.360899679347767 -0.199503153390424 -0.154076596170796 0.00334327457369454 0.0970138147974922 -0.265068531607884
"PINN" "omega_3" 1.11 -0.766744422602528 -0.690879838420528 -0.364719151643897 -0.219098553909134 -0.175010478682054 0.0133344624089773 0.124690909625429 -0.280677638550839
"PINN" "omega_3" 1.12 -0.777866539635681 -0.721191606717923 -0.382275300271317 -0.238145944640678 -0.195981872653476 0.0134076148376039 0.154417145288392 -0.294525717859027
"PINN" "omega_3" 1.13 -0.785745609888863 -0.714239127275164 -0.385004555364105 -0.254682226494367 -0.209946917392131 0.0216600698568072 0.185429316491025 -0.306410228432037
"PINN" "omega_3" 1.14 -0.790478331237011 -0.731965276462404 -0.390276890625216 -0.270441625189108 -0.218653857460254 0.0458284004563438 0.216859913985218 -0.31616267788666
"PINN" "omega_3" 1.15 -0.790631516721589 -0.723684873848356 -0.391439152174371 -0.281701487073917 -0.231662415888707 0.0567571794272226 0.247923778630195 -0.323638260143847
"PINN" "omega_3" 1.16 -0.78877028653551 -0.742602759440842 -0.415525721958659 -0.291923647158114 -0.241233428609462 0.0778554919654084 0.277833770882125 -0.328733073098453
"PINN" "omega_3" 1.17 -0.785598024551689 -0.766513179910646 -0.430131850614885 -0.300190468736616 -0.245824917740777 0.1004685390958 0.305923145213171 -0.331367568926197
"PINN" "omega_3" 1.18 -0.818402780211841 -0.767259840364204 -0.446398522921243 -0.305807132985194 -0.250419727421445 0.126347750740081 0.331738195520984 -0.331500264673281
"PINN" "omega_3" 1.19 -0.850281346782083 -0.760546953023038 -0.456292778740703 -0.308065765071149 -0.254299178973838 0.152819955339851 0.354869230378881 -0.329114905097688
"PINN" "omega_3" 1.2 -0.880847635123018 -0.787132815923542 -0.450570097040725 -0.30991017922247 -0.256399602603551 0.168250532729644 0.375187645492758 -0.324228795622329
"PINN" "omega_3" 1.21 -0.90958164353566 -0.810787201763389 -0.441059715733957 -0.30659992793079 -0.255468337483535 0.206034538748213 0.392672971253319 -0.316884242806141
"PINN" "omega_3" 1.22 -0.935915208786867 -0.830670661938996 -0.448034371841629 -0.304623164844259 -0.249388569241091 0.230374398724564 0.407502951171637 -0.307143846344867
"PINN" "omega_3" 1.23 -0.961525988817357 -0.845862638829544 -0.43103857758399 -0.301909781536096 -0.235878180970417 0.257704628959118 0.420009629792162 -0.295100827683232
"PINN" "omega_3" 1.24 -0.98421078110357 -0.856487428995251 -0.410484278080276 -0.293325023259399 -0.223272754974687 0.292507488965271 0.430514356167464 -0.280863059622029
"PINN" "omega_3" 1.25 -1.00274122741115 -0.884769647925452 -0.372489282043261 -0.285038733020201 -0.199423545005857 0.319351211448179 0.439487612389541 -0.264564826606548
"PINN" "omega_3" 1.26 -1.0161791858842 -0.910397307977348 -0.322190802513262 -0.275037576983152 -0.163637352900423 0.355466709853033 0.447250096860387 -0.24634353367525
"PINN" "omega_3" 1.27 -1.02348116841051 -0.907494830699818 -0.301927574387264 -0.261336760007623 -0.113727667337912 0.388572563254115 0.454033037671707 -0.226372700584768
"PINN" "omega_3" 1.28 -1.02585234524872 -0.889159654662592 -0.279724757238455 -0.250520090519956 -0.0902393756616107 0.418805744645681 0.460026996932243 -0.204830782088122
"PINN" "omega_3" 1.29 -1.02454295768086 -0.891064442554693 -0.252464502348744 -0.234156155773292 -0.0676696000942343 0.446452593545246 0.469825391972279 -0.181914776081601
"PINN" "omega_3" 1.3 -1.01443001549995 -0.89555558749089 -0.235381055507219 -0.218634335522893 0.00961057336934346 0.471771548952404 0.482807204769415 -0.157842457809314
"PINN" "omega_3" 1.31 -0.994138487675627 -0.849272557297411 -0.218747602759777 -0.201854064377414 0.0304149748286591 0.48731870556577 0.502904045024593 -0.132842232217472
"PINN" "omega_3" 1.32 -0.972071204749739 -0.829596717167647 -0.200312765837054 -0.18240864236725 0.0499987106638287 0.504727037517739 0.522199948415334 -0.107162661166115
"PINN" "omega_3" 1.33 -0.93823561004541 -0.801828610787027 -0.182255518855698 -0.164012611965745 0.127374836865215 0.521564141008071 0.535874667932376 -0.0810625539777748
"PINN" "omega_3" 1.34 -0.894521449531226 -0.731827010456811 -0.16456193243522 -0.148973711456563 0.158717379593156 0.530538962854621 0.556744498706394 -0.0548092830265822
"PINN" "omega_3" 1.35 -0.845296029269889 -0.713636776669603 -0.146577782248755 -0.133793705900359 0.186630528818682 0.552727722846612 0.578829777998692 -0.0286791900400996
"PINN" "omega_3" 1.36 -0.780587861068454 -0.610642169408607 -0.129518776339353 -0.115679207675726 0.21718587149104 0.577040301295995 0.601467001115964 -0.00294798879573157
"PINN" "omega_3" 1.37 -0.713354192574855 -0.581305238000994 -0.113553729902094 -0.0966314024085477 0.248505159219633 0.601755542888327 0.624216950772166 0.0221158237781102
"PINN" "omega_3" 1.38 -0.628944996816017 -0.467003798356245 -0.0984440072852522 -0.0779261003748388 0.27148555529061 0.626458209457894 0.64677528564124 0.0462503285694683
"PINN" "omega_3" 1.39 -0.540456057836764 -0.404777307342783 -0.0853480297337228 -0.0597923484771172 0.274923623575603 0.65067934085198 0.668829783445801 0.0692156173421846
"PINN" "omega_3" 1.4 -0.434598462635677 -0.301268532594236 -0.0714408094428336 -0.0417340488453419 0.265860310350661 0.672608168998352 0.689982715826716 0.0907823792037105
"PINN" "omega_3" 1.41 -0.325091301816258 -0.186649315809518 -0.0582877767614036 -0.0253519001390146 0.255427175499108 0.692251999436905 0.709755032111559 0.110757538872857
"PINN" "omega_3" 1.42 -0.20087226506098 -0.103552163503821 -0.0399426020674696 -0.0100420558611063 0.253360667868719 0.708785077572145 0.727394765205645 0.128964660482452
"PINN" "omega_3" 1.43 -0.0679109721675673 -0.0486292609591032 -0.0140459202178249 0.00830540834925841 0.227397306160697 0.721573726284419 0.742289430185451 0.14526188303278
"PINN" "omega_3" 1.44 -0.0436458734258167 -0.0377394364670067 0.00602841661674347 0.0267692258589136 0.246116636918771 0.734817522691458 0.752385405122084 0.159533712287316
"PINN" "omega_3" 1.45 -0.037799536333182 -0.0336132599429675 0.0124130839571421 0.0356056555001487 0.266886421748382 0.733432037052978 0.756314853167169 0.171698656946827
"PINN" "omega_3" 1.46 -0.0572754293297066 -0.0310659917208227 0.018904895066953 0.0432777364981689 0.353961319453049 0.722108651368046 0.752518407401112 0.181702565877792
"PINN" "omega_3" 1.47 -0.0716643972914426 -0.0292897505908627 0.0252953739787927 0.0496915735436687 0.387541493559183 0.701819113879878 0.739816296507115 0.189515254524342
"PINN" "omega_3" 1.48 -0.077251314989212 -0.0281937220349846 0.0252332054599265 0.0552585913807775 0.374652109962824 0.682653192775206 0.716817035865233 0.195142592053655
"PINN" "omega_3" 1.49 -0.0745717433661071 -0.0283618325768771 0.0288532955814276 0.0591904377261017 0.365822479678911 0.691193405842398 0.83036709477085 0.198599824619771
"PINN" "omega_3" 1.5 -0.0646230966490862 -0.0288904708219775 0.02653230166095 0.0606322992871924 0.330600242919161 0.798569484158065 0.96869272025782 0.199942554408175
"PINN" "omega_3" 1.51 -0.0485850125670595 -0.0315854171245178 0.0306679351725734 0.061712572572219 0.311894480048124 0.879030261715627 1.09343573631111 0.19923230382544
"PINN" "omega_3" 1.52 -0.0387477077286462 -0.0304910997799652 0.0288753327859581 0.0610922594462977 0.269159528335308 0.949666016473088 1.20213321845756 0.196563209001927
"PINN" "omega_3" 1.53 -0.045562973507856 -0.0360652507830537 0.0298484557876577 0.0587870924139224 0.219188719131523 1.01188267699098 1.29981494992893 0.192041039694815
"PINN" "omega_3" 1.54 -0.0539894024953469 -0.0431803687403658 0.0308883547351115 0.0548900624755788 0.161787148776114 1.07346235781898 1.38078803359775 0.185793156023321
"PINN" "omega_3" 1.55 -0.0640163116469807 -0.052322010293949 0.0204397375566714 0.0492652388153374 0.120713938121469 1.1608761725318 1.44426227031249 0.177969913984785
"PINN" "omega_3" 1.56 -0.0755252864325371 -0.0638378954323002 -0.0106394347792502 0.0378332520414801 0.0581453250966888 1.23594025411569 1.49172681314042 0.168730215007291
"PINN" "omega_3" 1.57 -0.128798902075971 -0.108625464741806 -0.0601268878996848 0.0317875168745445 0.0635321885669669 1.29693868372988 1.52505179389772 0.158256759675959
"PINN" "omega_3" 1.58 -0.238616795513792 -0.220523384446949 -0.0798787744698188 0.0232051879621054 0.0772367046774889 1.34370958036448 1.54633627649906 0.146722959179016
"PINN" "omega_3" 1.59 -0.372482159837148 -0.333065172677152 -0.0990633910166707 0.0124987645602346 0.0786622098065095 1.37721943564168 1.5576032815469 0.134332022068889
"PINN" "omega_3" 1.6 -0.498179119349743 -0.445421986741337 -0.113629327934007 0.000781521785484074 0.0746580499512675 1.39904553998019 1.56067796298885 0.121268268798517
"PINN" "omega_3" 1.61 -0.611974578386935 -0.55010933466815 -0.134620539871321 -0.01170873628854 0.0703320200837538 1.41110270489429 1.55724915881672 0.107722089934401
"PINN" "omega_3" 1.62 -0.711036286688852 -0.643557174597163 -0.152633628023807 -0.0248792797912074 0.0657918611084938 1.41518718451113 1.55252335554411 0.0938818420476072
"PINN" "omega_3" 1.63 -0.793720918704707 -0.722834394560664 -0.171214289477916 -0.0385716517724859 0.0644436258329506 1.41294803988421 1.54368412975941 0.0799216319823647
"PINN" "omega_3" 1.64 -0.859390932557801 -0.785931642821083 -0.190193547996671 -0.0514198011433109 0.0869304159297712 1.40570612389791 1.53137900009477 0.0660076386153328
"PINN" "omega_3" 1.65 -0.908212463502252 -0.83192661539357 -0.20943153357814 -0.0655206677703291 0.0863854740911734 1.3945479354478 1.51634377338428 0.0522982789758779
"PINN" "omega_3" 1.66 -0.940960770984077 -0.861011380510774 -0.228727662698077 -0.0797515107830691 0.0490874906861904 1.38207503065735 1.49926752412517 0.0389375263933684
"PINN" "omega_3" 1.67 -0.95986470790109 -0.885948428703387 -0.247914643457364 -0.0948452841243466 0.0461023428367184 1.38474366924163 1.48067143276677 0.0260596559949168
"PINN" "omega_3" 1.68 -0.968501985873161 -0.912020874818552 -0.266353317723713 -0.107181936899849 0.0438895852281576 1.37918887956556 1.46420717211146 0.0137963239705466
"PINN" "omega_3" 1.69 -0.965247700545945 -0.902411507404736 -0.283769089871896 -0.121657430718642 0.0356566295022844 1.35748743026841 1.44733434857079 0.00227170788121691
"PINN" "omega_3" 1.7 -0.955780248050246 -0.900244132061403 -0.300667232622686 -0.134228032686167 0.0218325539830175 1.3346469497825 1.42968926320259 -0.0083868715220168
"PINN" "omega_3" 1.71 -0.937208123396942 -0.883005587425714 -0.316838560149847 -0.146013908529426 0.0432696890886177 1.31059104648205 1.41164226649136 -0.0180559552411951
"PINN" "omega_3" 1.72 -0.912599881753977 -0.847417838107447 -0.332178194540688 -0.156955990293966 0.0454452682702708 1.29908401209974 1.39351757785477 -0.0265957837379902
"PINN" "omega_3" 1.73 -0.878244525746538 -0.811018618190701 -0.352501088562292 -0.165409162953779 0.0489679958153033 1.297383321675 1.3759674955125 -0.0338627129241139
"PINN" "omega_3" 1.74 -0.833227948939339 -0.766496366916442 -0.36693629685891 -0.174228689032361 0.0538659846249629 1.2723923287673 1.36146409340523 -0.0397096283531594
"PINN" "omega_3" 1.75 -0.777375815561186 -0.724654549195577 -0.380246121174082 -0.180904978605327 0.0730950631771634 1.24605822086977 1.34725790450693 -0.0439820351292314
"PINN" "omega_3" 1.76 -0.713778077919244 -0.67061041180682 -0.383271429182571 -0.187720702777881 0.0887253615765076 1.21826029873944 1.3334467799927 -0.0465415589154204
"PINN" "omega_3" 1.77 -0.649219079579154 -0.632473153318131 -0.3912284731623 -0.193206635937429 0.0955758833289337 1.21681022427703 1.32020589442379 -0.0472601673711098
"PINN" "omega_3" 1.78 -0.612401675113517 -0.601999158007061 -0.385112969913678 -0.197359986259301 0.0956979695710629 1.21366179393516 1.3075153711091 -0.0460400214211833
"PINN" "omega_3" 1.79 -0.587011480315994 -0.560338623233292 -0.373621586788147 -0.19987472031346 0.0994234717131235 1.18673172935235 1.29658084270858 -0.042815341330493
"PINN" "omega_3" 1.8 -0.55096248911434 -0.512343891112948 -0.354788980530884 -0.20102678924286 0.0943534001792159 1.15797631619205 1.28891276524178 -0.0375500631933759
"PINN" "omega_3" 1.81 -0.502598738700613 -0.462845047732003 -0.327718107685826 -0.201049298647945 0.0871198978155121 1.14426090534977 1.28194440172996 -0.0302530226240599
"PINN" "omega_3" 1.82 -0.468195818804475 -0.437920179587593 -0.300165799781041 -0.199365181582493 0.0988615473443133 1.15172600177283 1.2755485059796 -0.0209698513199361
"PINN" "omega_3" 1.83 -0.472350785513015 -0.440999026129532 -0.25866849156921 -0.196765547987411 0.0915860265444621 1.14091537516703 1.26956042334871 -0.0097764413258819
"PINN" "omega_3" 1.84 -0.475356332491742 -0.442880297979968 -0.222774405945415 -0.19098661806629 0.124957563938665 1.11167522389627 1.26381228799619 0.00321146647730137
"PINN" "omega_3" 1.85 -0.477303897518539 -0.443657699244852 -0.196619373643614 -0.120533628889575 0.140032854791912 1.07970370583587 1.26326197263188 0.0178451883202083
"PINN" "omega_3" 1.86 -0.478297672757606 -0.443376560219974 -0.190305172863418 -0.128167071350788 0.170563717924551 1.0932936717262 1.26356148377886 0.0339545774470503
"PINN" "omega_3" 1.87 -0.478391255598183 -0.442154631388007 -0.183001351135317 -0.162220797218083 0.238797316470993 1.10789578943076 1.26395139794664 0.0513408518491281
"PINN" "omega_3" 1.88 -0.477772073581775 -0.440119694407883 -0.189600999911193 -0.164924864285865 0.358541459956825 1.08267760041929 1.26410866442797 0.0697840880104335
"PINN" "omega_3" 1.89 -0.476483087774909 -0.437317099290624 -0.195580315112807 -0.156801624034927 0.441516094268252 1.04938448550905 1.26359366569187 0.0890431620792703
"PINN" "omega_3" 1.9 -0.474727533943508 -0.433921671398252 -0.193092080841268 -0.147546856658494 0.4815766889825 1.03700987473286 1.26922448370857 0.108867588670821
"PINN" "omega_3" 1.91 -0.472624588580857 -0.430053295377888 -0.193822543343629 -0.137784911180745 0.50102358350324 1.05792135904392 1.27556175235327 0.1289810530706
"PINN" "omega_3" 1.92 -0.470327102270005 -0.425867225359355 -0.192929177021256 -0.128468638532979 0.524104213395162 1.19340929527954 1.28107161628327 0.14910291287767
"PINN" "omega_3" 1.93 -0.467962203045374 -0.421430142849374 -0.187493300555104 -0.118594854384412 0.54488051965626 1.28010771644432 1.40551303550006 0.168937286434678
"PINN" "omega_3" 1.94 -0.465750172435037 -0.416963109437177 -0.179160829277862 -0.107469522619624 0.565972435850426 1.41480457295438 1.56177227560948 0.188178984084667
"PINN" "omega_3" 1.95 -0.463849906751534 -0.41716548173622 -0.168360724876095 -0.0981710418868715 0.564459532308319 1.541675936942 1.69689469104446 0.206513730034726
"PINN" "omega_3" 1.96 -0.462420863802549 -0.435975474253496 -0.170075683360835 -0.087680198163639 0.594211358709003 1.65706123319359 1.81023845043887 0.223624295802423
"PINN" "omega_3" 1.97 -0.466782080110534 -0.443218148398671 -0.163863637287932 -0.0773577440362487 0.632838544487754 1.74683499715167 1.90181089412283 0.239192977424754
"PINN" "omega_3" 1.98 -0.493198071781535 -0.452346986288148 -0.166572715739051 -0.0686987586445298 0.584216402832283 1.80309354930631 1.97195031086255 0.25292148715862
"PINN" "omega_3" 1.99 -0.515473957413576 -0.457796865129353 -0.165724694188214 -0.0596983688233763 0.652822589135098 1.84773004707608 2.02123500253998 0.26452457310881
"PINN" "omega_3" 2 -0.539621208655831 -0.459861968840414 -0.17074723608539 -0.0507766932606728 0.66345881597789 1.92399262128896 2.06109140699692 0.27376713939903

